Rank-adaptive structure-preserving model order reduction of Hamiltonian systems

This work proposes an adaptive structure-preserving model order reduction method for finite-dimensional parametrized Hamiltonian systems modeling non-dissipative phenomena. To overcome the slowly decaying Kolmogorov width typical of transport problems, the full model is approximated on local reduced spaces that are adapted in time using dynamical low-rank approximation techniques. The reduced dynamics is prescribed by approximating the symplectic projection of the Hamiltonian vector field in the tangent space to the local reduced space. This ensures that the canonical symplectic structure of the Hamiltonian dynamics is preserved during the reduction. In addition, accurate approximations with low-rank reduced solutions are obtained by allowing the dimension of the reduced space to change during the time evolution. Whenever the quality of the reduced solution, assessed via an error indicator, is not satisfactory, the reduced basis is augmented in the parameter direction that is worst approximated by the current basis. Extensive numerical tests involving wave interactions, nonlinear transport problems, and the Vlasov equation demonstrate the superior stability properties and considerable runtime speedups of the proposed method as compared to global and traditional reduced basis approaches.

==> figures/data/LW1D_Hamiltonian/Hamiltonian_relative_error_IM2.txt <==
deltaT	Basis_6	Basis_8
0.001	3.0022e-14	1.1424e-12
0.0005	1.1041e-12	1.1752e-12
0.00025	4.8115e-14	5.091e-13
0.000125	2.5985e-14	7.2621e-13
6.25e-05	2.7869e-14	8.4691e-13
3.125e-05	1.5111e-16	5.6853e-13
1.5625e-05	1.6487e-14	2.7742e-13
7.8125e-06	2.422e-14	2.0299e-13


==> figures/data/LW1D_Hamiltonian/Hamiltonian_relative_error_IM_coeff_Tang_RK2_basis_PRK.txt <==
deltaT	Basis_6	Basis_8
0.001	0.003626	0.0024754
0.0005	0.00068714	0.00012154
0.00025	0.00016786	2.9756e-05
0.000125	4.1544e-05	7.4883e-06
6.25e-05	1.0332e-05	1.8783e-06
3.125e-05	2.5759e-06	4.7022e-07
1.5625e-05	6.4309e-07	1.1763e-07
7.8125e-06	1.6066e-07	2.9413e-08


==> figures/data/LW1D_Hamiltonian/Hamiltonian_relative_error_IM_coeff_Tang_basis_PRK3s3.txt <==
deltaT	Basis_6	Basis_8
0.001	0.0015192	0.00031344
0.0005	0.0002597	6.3534e-05
0.00025	4.5405e-05	9.4773e-06
0.000125	8.7706e-06	1.5965e-06
6.25e-05	1.933e-06	3.4303e-07
3.125e-05	4.5511e-07	8.0907e-08
1.5625e-05	1.1028e-07	2.0285e-08
7.8125e-06	2.7133e-08	5.0795e-09


==> figures/data/NLS1D_O_JO_orth/error_Jorth_NLS1D_10.txt <==
Timing	JO_1.1_1.1	JO_1.1_1.2	JO_1.2_1.1	JO_1.2_1.2	JO_1.3_1.1	JO_1.3_1.2
0	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15
0.10002	6.6613e-16	8.8818e-16	8.8818e-16	7.7716e-16	8.8818e-16	6.6613e-16
0.20004	4.4409e-16	8.8818e-16	6.6613e-16	6.6613e-16	6.6613e-16	1.3323e-15
0.30006	1.1102e-15	6.6613e-16	6.6613e-16	1.1102e-15	8.8818e-16	1.1102e-15
0.40008	1.3323e-15	8.8818e-16	8.8818e-16	1.1102e-15	6.6613e-16	8.8818e-16
0.5001	1.1102e-15	7.7716e-16	7.7716e-16	6.6613e-16	1.2212e-15	1.3323e-15
0.60012	1.5543e-15	6.6613e-16	7.7716e-16	8.8818e-16	6.6613e-16	1.5543e-15
0.70014	1.5543e-15	6.6613e-16	7.7716e-16	8.8818e-16	8.8818e-16	1.7764e-15
0.80016	1.1102e-15	8.8818e-16	8.8818e-16	6.6613e-16	6.6613e-16	1.9984e-15
0.90018	1.3323e-15	6.6613e-16	1.1102e-15	1.1102e-15	8.8818e-16	1.5543e-15
1.0002	1.7764e-15	8.8818e-16	9.992e-16	8.8818e-16	8.8818e-16	1.7764e-15
1.1002	1.7764e-15	8.8818e-16	1.3323e-15	1.1102e-15	5.5511e-16	1.1102e-15
1.2002	1.7764e-15	1.1102e-15	1.1102e-15	1.5543e-15	1.1102e-15	1.5543e-15
1.3003	1.7764e-15	9.992e-16	9.992e-16	1.4433e-15	5.5511e-16	7.7716e-16
1.4003	1.9984e-15	9.992e-16	1.1102e-15	9.992e-16	8.8818e-16	8.8818e-16
1.5003	2.4425e-15	1.4433e-15	1.4433e-15	6.6613e-16	1.1102e-15	1.1102e-15
1.6003	1.9984e-15	1.6653e-15	1.6653e-15	6.6613e-16	8.8818e-16	6.6613e-16
1.7003	2.4425e-15	1.2212e-15	1.3323e-15	1.1102e-15	7.3986e-16	6.6613e-16
1.8004	2.6645e-15	1.5543e-15	1.2212e-15	7.7716e-16	8.8818e-16	1.7764e-15
1.9004	1.9984e-15	1.3323e-15	6.6613e-16	1.1102e-15	9.992e-16	1.3323e-15
2.0004	2.6645e-15	1.2212e-15	4.4409e-16	1.1102e-15	1.3323e-15	1.3323e-15
2.1004	2.4425e-15	8.8818e-16	7.7716e-16	1.1102e-15	9.6451e-16	8.8818e-16
2.2004	2.8866e-15	7.7716e-16	6.6613e-16	1.3323e-15	9.992e-16	1.1102e-15
2.3005	3.3307e-15	1.2212e-15	1.2212e-15	1.1102e-15	1.3323e-15	1.1102e-15
2.4005	2.2204e-15	6.6613e-16	8.8818e-16	1.1102e-15	9.992e-16	8.8818e-16
2.5005	2.8866e-15	1.2212e-15	8.8818e-16	7.7716e-16	1.1102e-15	1.5543e-15
2.6005	2.4425e-15	7.7716e-16	1.1102e-15	1.1102e-15	8.8818e-16	1.3323e-15
2.7005	2.2204e-15	8.8818e-16	8.8818e-16	1.2212e-15	1.0374e-15	1.5543e-15
2.8006	2.2204e-15	1.1102e-15	1.4433e-15	1.3323e-15	1.1102e-15	1.3323e-15
2.9006	1.7764e-15	9.992e-16	1.5543e-15	1.1102e-15	6.6613e-16	1.4433e-15
3.0006	2.2204e-15	1.2212e-15	2.1094e-15	1.1102e-15	8.8818e-16	1.3323e-15
3.1006	2.4425e-15	1.5543e-15	1.4433e-15	1.3323e-15	8.8818e-16	1.3323e-15
3.2006	2.4425e-15	1.2212e-15	1.4433e-15	1.1102e-15	1.1102e-15	1.3323e-15
3.3007	2.8866e-15	1.3323e-15	1.7764e-15	1.1102e-15	1.1102e-15	1.1102e-15
3.4007	2.6645e-15	1.3323e-15	1.5543e-15	1.2212e-15	6.6613e-16	1.3323e-15
3.5007	2.8866e-15	1.7764e-15	1.5543e-15	8.8818e-16	8.8818e-16	8.0491e-16
3.6007	2.8866e-15	1.3323e-15	1.5543e-15	8.8818e-16	1.1102e-15	1.3323e-15
3.7007	2.4425e-15	1.2212e-15	1.5543e-15	1.1102e-15	1.5543e-15	8.8818e-16
3.8008	2.6645e-15	1.3323e-15	1.7764e-15	1.4433e-15	8.8818e-16	1.1102e-15
3.9008	2.6645e-15	1.1102e-15	1.7764e-15	1.6653e-15	1.3323e-15	1.5543e-15
4.0008	3.3307e-15	1.3323e-15	2.2204e-15	1.5543e-15	1.1102e-15	1.3323e-15
4.1008	2.4425e-15	1.7764e-15	2.2204e-15	1.1102e-15	9.4369e-16	1.3323e-15
4.2008	2.6645e-15	1.1102e-15	1.7764e-15	1.1102e-15	1.1102e-15	1.7764e-15
4.3009	2.6645e-15	8.8818e-16	2.2204e-15	1.2212e-15	1.5543e-15	1.1102e-15
4.4009	3.3307e-15	1.1102e-15	1.9984e-15	1.5543e-15	1.9984e-15	1.2212e-15
4.5009	2.4425e-15	1.4433e-15	2.2204e-15	8.8818e-16	1.5543e-15	1.5543e-15
4.6009	2.6645e-15	1.3323e-15	2.2204e-15	1.1102e-15	1.3323e-15	1.3323e-15
4.7009	2.2204e-15	1.7764e-15	1.9984e-15	8.8818e-16	1.5543e-15	1.1102e-15
4.801	2.4425e-15	1.1102e-15	2.6645e-15	1.1102e-15	1.5543e-15	1.2212e-15
4.901	2.6645e-15	1.1102e-15	1.9984e-15	1.3323e-15	1.7764e-15	8.8818e-16
5.001	2.3315e-15	1.5543e-15	1.5543e-15	1.4433e-15	1.7764e-15	1.3323e-15
5.101	2.4425e-15	1.2212e-15	1.7764e-15	1.2212e-15	1.5543e-15	1.5543e-15
5.201	1.9984e-15	1.3323e-15	1.3323e-15	9.992e-16	1.7764e-15	9.8359e-16
5.3011	1.9984e-15	1.3323e-15	1.5543e-15	1.5543e-15	1.5543e-15	1.3323e-15
5.4011	2.2204e-15	1.3323e-15	1.9984e-15	1.6653e-15	1.5543e-15	1.3323e-15
5.5011	1.9984e-15	1.3323e-15	1.6653e-15	1.7764e-15	1.7764e-15	1.2212e-15
5.6011	1.7764e-15	1.5543e-15	2.1094e-15	1.6653e-15	1.3323e-15	1.1102e-15
5.7011	2.2204e-15	1.1288e-15	1.8874e-15	1.7764e-15	1.5543e-15	1.6653e-15
5.8012	2.4425e-15	1.1375e-15	1.5543e-15	2.2204e-15	1.3323e-15	1.3323e-15
5.9012	1.9984e-15	1.4433e-15	1.9984e-15	1.3323e-15	2.2204e-15	1.2212e-15
6.0012	2.6645e-15	1.7764e-15	1.5543e-15	1.2212e-15	1.5543e-15	1.4433e-15
6.1012	1.9984e-15	1.5543e-15	1.9984e-15	1.1102e-15	1.6653e-15	1.5543e-15
6.2012	1.9984e-15	1.5543e-15	1.3323e-15	1.7764e-15	1.5543e-15	1.5543e-15
6.3013	1.9984e-15	1.5543e-15	1.7764e-15	1.3323e-15	1.5543e-15	1.4433e-15
6.4013	1.5543e-15	1.5543e-15	1.7764e-15	1.7764e-15	1.5543e-15	1.5543e-15
6.5013	1.9984e-15	1.5543e-15	1.5543e-15	2.2204e-15	1.7764e-15	1.9984e-15
6.6013	1.7764e-15	1.4572e-15	1.7764e-15	1.6653e-15	1.9984e-15	1.5543e-15
6.7013	2.2204e-15	1.5543e-15	1.5543e-15	2.2204e-15	1.3323e-15	2.2204e-15
6.8014	1.4433e-15	1.3808e-15	1.7764e-15	1.7764e-15	1.7764e-15	1.9984e-15
6.9014	1.3323e-15	1.3323e-15	1.6653e-15	1.4433e-15	1.9984e-15	1.9984e-15
7.0014	1.5543e-15	1.5543e-15	1.9984e-15	1.5543e-15	1.3722e-15	2.2204e-15
7.1014	1.4433e-15	1.5543e-15	1.5543e-15	1.3049e-15	1.7764e-15	1.2212e-15
7.2014	1.3323e-15	1.9984e-15	2.4425e-15	1.7764e-15	1.7764e-15	1.5543e-15
7.3015	1.3323e-15	1.5543e-15	1.5543e-15	1.5543e-15	1.7764e-15	1.7764e-15
7.4015	1.3323e-15	2.3315e-15	1.5543e-15	1.5543e-15	1.4361e-15	1.5543e-15
7.5015	2.4425e-15	2.2204e-15	2.2204e-15	1.5543e-15	1.7764e-15	1.7764e-15
7.6015	1.4433e-15	1.6653e-15	1.7764e-15	1.3406e-15	1.9984e-15	1.4433e-15
7.7015	1.1102e-15	3.1086e-15	2.2204e-15	1.7764e-15	1.7764e-15	2.4425e-15
7.8016	1.7764e-15	2.6645e-15	2.2204e-15	2.6645e-15	3.1086e-15	1.9984e-15
7.9016	1.9984e-15	1.9984e-15	2.2204e-15	1.7764e-15	2.2204e-15	1.6653e-15
8.0016	2.4425e-15	1.6653e-15	1.9984e-15	1.9984e-15	1.5543e-15	1.4433e-15
8.1016	1.7764e-15	1.5543e-15	2.4425e-15	1.9984e-15	1.9984e-15	1.7764e-15
8.2016	1.3323e-15	1.4433e-15	1.7764e-15	2.4425e-15	1.5543e-15	1.9984e-15
8.3017	1.3323e-15	1.7764e-15	2.2204e-15	1.9984e-15	2.4425e-15	1.4433e-15
8.4017	1.3323e-15	1.7764e-15	1.7764e-15	2.2204e-15	1.9984e-15	1.5543e-15
8.5017	1.3323e-15	1.8874e-15	1.9984e-15	2.1094e-15	1.7764e-15	1.4225e-15
8.6017	2.1094e-15	1.3323e-15	1.9984e-15	2.6645e-15	1.9984e-15	1.7764e-15
8.7017	1.9984e-15	1.7764e-15	1.9984e-15	2.8866e-15	1.9984e-15	2.2204e-15
8.8018	1.9984e-15	1.7764e-15	2.6645e-15	2.8866e-15	1.7764e-15	1.5543e-15
8.9018	1.3323e-15	1.5543e-15	2.4425e-15	2.5535e-15	2.4425e-15	2.2204e-15
9.0018	1.5543e-15	1.5543e-15	2.2204e-15	2.6645e-15	1.9984e-15	1.5543e-15
9.1018	1.9984e-15	1.9984e-15	2.6645e-15	2.2204e-15	2.4425e-15	1.4268e-15
9.2018	1.6653e-15	1.3323e-15	1.7764e-15	3.1086e-15	1.9984e-15	1.4433e-15
9.3019	1.5543e-15	1.3323e-15	2.2204e-15	2.7756e-15	1.9984e-15	1.9984e-15
9.4019	1.9984e-15	1.9984e-15	2.4425e-15	2.9976e-15	1.9984e-15	2.2204e-15
9.5019	1.7764e-15	1.5543e-15	2.2204e-15	2.4425e-15	1.7764e-15	1.9984e-15
9.6019	1.5543e-15	2.4425e-15	2.2204e-15	3.1086e-15	2.2204e-15	1.3677e-15
9.7019	2.2204e-15	1.3323e-15	2.4425e-15	2.6645e-15	1.7764e-15	1.3985e-15
9.802	1.7764e-15	1.6653e-15	2.2204e-15	2.4425e-15	1.9984e-15	1.5543e-15
9.902	3.1086e-15	1.3323e-15	2.6645e-15	3.3307e-15	1.7764e-15	1.5543e-15
10.002	2.4425e-15	1.5543e-15	2.4425e-15	3.1086e-15	1.9984e-15	1.6328e-15
10.102	2.2204e-15	1.7764e-15	2.4425e-15	2.8866e-15	2.2204e-15	1.8874e-15
10.202	1.7764e-15	1.3323e-15	2.4425e-15	3.7748e-15	2.2204e-15	1.5543e-15
10.302	1.7764e-15	1.7764e-15	2.4425e-15	2.9976e-15	1.7764e-15	1.5543e-15
10.402	1.7764e-15	1.5543e-15	7.7716e-16	2.7756e-15	1.9984e-15	1.5543e-15
10.502	2.4425e-15	1.7764e-15	8.8818e-16	2.8866e-15	2.2204e-15	1.7764e-15
10.602	1.8874e-15	1.3323e-15	1.6653e-15	2.9976e-15	1.9984e-15	1.3323e-15
10.702	2.2204e-15	2.2204e-15	1.1102e-15	3.4417e-15	1.9984e-15	1.7764e-15
10.802	2.4425e-15	1.7764e-15	1.4433e-15	3.3307e-15	2.2204e-15	1.6653e-15
10.902	1.7764e-15	1.5543e-15	9.992e-16	2.9976e-15	2.6645e-15	2.6645e-15
11.002	2.4425e-15	1.5543e-15	9.992e-16	3.8858e-15	2.2204e-15	1.7764e-15
11.102	1.7764e-15	1.7764e-15	7.7716e-16	3.5527e-15	1.7764e-15	2.2204e-15
11.202	2.6645e-15	1.7764e-15	1.1102e-15	3.5527e-15	1.9984e-15	1.3323e-15
11.302	1.9984e-15	1.8874e-15	9.992e-16	4.1078e-15	1.9984e-15	1.3323e-15
11.402	2.2204e-15	2.2204e-15	1.2212e-15	3.2196e-15	1.9984e-15	1.9984e-15
11.502	2.8866e-15	1.7764e-15	1.2212e-15	4.1078e-15	1.9984e-15	2.4425e-15
11.602	2.4425e-15	1.7764e-15	8.8818e-16	3.2196e-15	1.5543e-15	1.9984e-15
11.702	2.4425e-15	9.992e-16	9.992e-16	3.5527e-15	2.2204e-15	1.9984e-15
11.802	2.4425e-15	1.3323e-15	9.992e-16	3.7748e-15	2.2204e-15	1.4875e-15
11.902	2.8866e-15	1.9984e-15	9.992e-16	2.7756e-15	1.9984e-15	2.2204e-15
12.002	2.4425e-15	1.5543e-15	1.4433e-15	2.7756e-15	1.7764e-15	1.7007e-15
12.102	2.4425e-15	1.9984e-15	1.3323e-15	3.3307e-15	1.7764e-15	1.5543e-15
12.202	1.9984e-15	2.2204e-15	1.1102e-15	2.8866e-15	1.5855e-15	1.9984e-15
12.302	2.6645e-15	1.6653e-15	1.4433e-15	2.8866e-15	2.4425e-15	1.7764e-15
12.402	2.4425e-15	2.2204e-15	1.7764e-15	3.5527e-15	1.5543e-15	1.5543e-15
12.503	2.6645e-15	1.7764e-15	9.992e-16	3.7748e-15	1.9984e-15	1.5758e-15
12.603	2.4425e-15	1.9984e-15	1.1102e-15	3.5527e-15	2.2204e-15	1.9984e-15
12.703	2.8866e-15	1.7764e-15	1.8874e-15	2.6645e-15	1.7764e-15	1.9984e-15
12.803	2.6645e-15	1.9984e-15	1.1102e-15	3.5527e-15	1.9984e-15	1.5311e-15
12.903	2.8866e-15	2.4425e-15	9.7752e-16	2.8866e-15	1.9984e-15	1.7545e-15
13.003	2.5535e-15	1.9984e-15	1.3323e-15	2.4425e-15	1.9984e-15	1.8084e-15
13.103	3.1086e-15	1.7764e-15	1.1102e-15	2.6645e-15	1.9984e-15	1.749e-15
13.203	2.8866e-15	1.3323e-15	1.2212e-15	2.6645e-15	1.9984e-15	1.7764e-15
13.303	2.9976e-15	1.9984e-15	1.3323e-15	3.7748e-15	2.2204e-15	1.7726e-15
13.403	3.1086e-15	1.3323e-15	1.1015e-15	4.2188e-15	1.9984e-15	1.8839e-15
13.503	2.8866e-15	1.7764e-15	1.4433e-15	3.9968e-15	2.0695e-15	2.1094e-15
13.603	2.8866e-15	1.9984e-15	1.8874e-15	3.7748e-15	2.0392e-15	1.8645e-15
13.703	2.8866e-15	1.7764e-15	1.1935e-15	3.3307e-15	1.1102e-15	1.8285e-15
13.803	3.3307e-15	1.7764e-15	1.1414e-15	3.6637e-15	1.1102e-15	1.9023e-15
13.903	3.2196e-15	1.6653e-15	1.1102e-15	2.7756e-15	1.5543e-15	1.9024e-15
14.003	2.9976e-15	1.9984e-15	1.3323e-15	3.6637e-15	1.3323e-15	1.9984e-15
14.103	2.6645e-15	1.5543e-15	1.5543e-15	3.2196e-15	1.1102e-15	1.8913e-15
14.203	3.1086e-15	1.8874e-15	1.2212e-15	3.5527e-15	1.1102e-15	2.033e-15
14.303	3.3307e-15	1.7764e-15	1.1102e-15	3.3307e-15	1.5543e-15	1.953e-15
14.403	3.1086e-15	1.9984e-15	1.5543e-15	4.3299e-15	1.9984e-15	1.9984e-15
14.503	2.7756e-15	1.6653e-15	1.5543e-15	3.6637e-15	1.3323e-15	2.2204e-15
14.603	2.2204e-15	2.4425e-15	1.1102e-15	3.9968e-15	1.7764e-15	1.9984e-15
14.703	2.8866e-15	1.7764e-15	1.3323e-15	4.1078e-15	1.5543e-15	1.7169e-15
14.803	3.5527e-15	2.4425e-15	1.3323e-15	3.9968e-15	1.1102e-15	1.9065e-15
14.903	2.5535e-15	2.2204e-15	9.8879e-16	4.2188e-15	1.2212e-15	1.9984e-15
15.003	3.7748e-15	1.6653e-15	1.3323e-15	3.1086e-15	1.3323e-15	1.9427e-15
15.103	2.9976e-15	1.6653e-15	1.3323e-15	4.5519e-15	1.7764e-15	2.0381e-15
15.203	3.3307e-15	1.8874e-15	1.7764e-15	3.4417e-15	1.7764e-15	1.9984e-15
15.303	2.9976e-15	1.9984e-15	9.992e-16	5.107e-15	1.9984e-15	2.1169e-15
15.403	3.3307e-15	1.9984e-15	1.0339e-15	4.1078e-15	1.9984e-15	1.9738e-15
15.503	3.1086e-15	1.7764e-15	1.4433e-15	4.3299e-15	2.2204e-15	2.0905e-15
15.603	2.5535e-15	1.7764e-15	1.9984e-15	4.2188e-15	1.7764e-15	2.0353e-15
15.703	8.8818e-16	1.8874e-15	1.5543e-15	4.4409e-15	1.7764e-15	1.9143e-15
15.803	8.8818e-16	1.5543e-15	1.9984e-15	4.4409e-15	1.7764e-15	1.9407e-15
15.903	1.1102e-15	2.4425e-15	1.9984e-15	4.996e-15	1.5543e-15	1.9247e-15
16.003	1.1102e-15	1.5543e-15	2.8866e-15	4.3299e-15	2.2204e-15	2.1066e-15
16.103	1.2212e-15	1.8874e-15	1.7764e-15	4.6629e-15	1.9984e-15	1.9984e-15
16.203	1.1102e-15	1.367e-15	2.6645e-15	4.885e-15	1.5543e-15	2.4425e-15
16.303	1.1102e-15	1.8874e-15	3.3307e-15	4.885e-15	1.9984e-15	1.821e-15
16.403	1.1102e-15	1.6653e-15	2.8866e-15	4.885e-15	1.9984e-15	2.2204e-15
16.503	9.992e-16	1.7764e-15	3.1086e-15	4.5519e-15	2.2204e-15	1.9984e-15
16.603	6.6613e-16	1.5188e-15	1.5543e-15	4.3299e-15	1.7764e-15	2.4425e-15
16.703	1.1102e-15	2.2204e-15	1.3323e-15	3.9968e-15	1.7764e-15	2.0641e-15
16.803	1.2212e-15	1.5543e-15	2.8866e-15	4.5519e-15	1.9984e-15	2.4425e-15
16.903	1.3323e-15	1.6653e-15	2.6645e-15	4.5519e-15	2.2204e-15	2.2204e-15
17.003	1.5543e-15	1.5543e-15	2.6645e-15	3.9968e-15	2.2204e-15	1.8678e-15
17.103	1.5543e-15	1.7764e-15	2.6645e-15	4.2188e-15	2.4425e-15	2.2204e-15
17.203	9.992e-16	1.8874e-15	3.1086e-15	4.6629e-15	3.3307e-15	1.9985e-15
17.303	1.1102e-15	1.9984e-15	3.1086e-15	5.107e-15	2.2204e-15	1.9221e-15
17.403	1.3323e-15	1.6653e-15	2.2204e-15	4.2188e-15	2.4425e-15	2.2204e-15
17.504	1.7764e-15	1.9984e-15	2.4425e-15	4.5519e-15	2.6645e-15	1.9984e-15
17.604	1.1102e-15	1.7764e-15	2.6645e-15	4.1078e-15	2.8866e-15	2.2204e-15
17.704	1.1102e-15	1.4433e-15	2.6645e-15	3.8858e-15	3.3307e-15	1.9344e-15
17.804	1.3323e-15	1.6653e-15	3.1086e-15	3.9968e-15	3.3307e-15	1.9984e-15
17.904	1.3323e-15	1.3323e-15	2.8866e-15	3.8858e-15	3.1086e-15	2.2204e-15
18.004	1.3323e-15	1.7764e-15	2.6645e-15	3.6637e-15	2.6645e-15	2.4425e-15
18.104	1.1102e-15	1.4637e-15	2.6645e-15	2.9976e-15	3.3307e-15	1.9984e-15
18.204	8.8818e-16	1.9984e-15	2.6645e-15	3.8858e-15	2.6645e-15	1.9984e-15
18.304	1.5543e-15	1.9984e-15	3.1086e-15	4.1078e-15	2.8866e-15	2.4425e-15
18.404	9.992e-16	1.9984e-15	3.1086e-15	3.6637e-15	2.6645e-15	1.9984e-15
18.504	1.1102e-15	1.8874e-15	3.1086e-15	3.8858e-15	3.5527e-15	2.7756e-15
18.604	1.2212e-15	1.7764e-15	2.6645e-15	3.5527e-15	3.3307e-15	1.9984e-15
18.704	1.1102e-15	1.6653e-15	2.6645e-15	4.6629e-15	3.9968e-15	2.3315e-15
18.804	9.992e-16	1.9984e-15	2.6645e-15	3.7748e-15	2.4425e-15	2.0001e-15
18.904	1.1102e-15	1.9984e-15	1.9984e-15	3.4417e-15	4.2188e-15	2.2204e-15
19.004	1.7764e-15	2.2204e-15	2.2204e-15	3.8858e-15	3.5527e-15	2.4425e-15
19.104	1.6653e-15	2.2204e-15	2.4425e-15	3.8858e-15	3.3307e-15	2.8866e-15
19.204	1.3323e-15	2.4425e-15	3.3307e-15	4.3299e-15	2.8866e-15	2.4425e-15
19.304	1.4433e-15	2.1094e-15	2.2204e-15	3.7748e-15	3.9968e-15	2.0548e-15
19.404	1.7764e-15	2.3315e-15	2.6645e-15	4.885e-15	2.2204e-15	2.2204e-15
19.504	1.4433e-15	2.5535e-15	2.8866e-15	3.6637e-15	2.6645e-15	2.2204e-15
19.604	1.5543e-15	2.4425e-15	2.8866e-15	4.4409e-15	2.8866e-15	2.3172e-15
19.704	1.5543e-15	1.9984e-15	2.6645e-15	3.6637e-15	3.1086e-15	2.32e-15
19.804	1.3323e-15	1.8874e-15	2.6645e-15	3.3307e-15	3.7748e-15	2.4425e-15
19.904	1.4433e-15	1.8874e-15	2.6645e-15	3.8858e-15	3.5527e-15	2.4425e-15
20.004	1.4433e-15	2.2204e-15	3.1086e-15	4.2188e-15	4.2188e-15	2.8866e-15
20.104	1.3323e-15	2.1094e-15	2.2204e-15	4.4409e-15	3.3307e-15	2.6645e-15
20.204	1.3323e-15	1.7764e-15	2.6645e-15	4.1078e-15	3.3307e-15	2.6645e-15
20.304	1.7764e-15	2.3315e-15	2.6645e-15	3.6637e-15	3.5527e-15	2.4425e-15
20.404	1.5543e-15	2.4425e-15	2.6645e-15	4.5519e-15	3.1086e-15	3.1086e-15
20.504	1.5543e-15	2.2204e-15	2.6645e-15	3.7748e-15	3.1086e-15	2.3315e-15
20.604	1.3323e-15	2.5535e-15	2.4425e-15	4.3299e-15	3.7748e-15	2.4425e-15
20.704	1.138e-15	2.4425e-15	2.6645e-15	3.5527e-15	3.9968e-15	2.6645e-15
20.804	1.1102e-15	2.5535e-15	1.7764e-15	3.7748e-15	3.9968e-15	2.4425e-15
20.904	1.5543e-15	2.4425e-15	1.9984e-15	3.6637e-15	3.3307e-15	6.6613e-16
21.004	1.3323e-15	2.2204e-15	1.9984e-15	3.9968e-15	3.9968e-15	8.8818e-16
21.104	1.3323e-15	2.1094e-15	2.2204e-15	4.996e-15	3.3307e-15	7.7716e-16
21.204	1.2663e-15	2.1094e-15	1.7764e-15	4.2188e-15	3.3307e-15	8.8818e-16
21.304	1.3323e-15	2.1094e-15	1.9984e-15	3.7748e-15	4.4409e-15	8.8818e-16
21.404	1.7764e-15	2.2204e-15	1.7764e-15	3.7748e-15	3.3307e-15	8.8818e-16
21.504	1.4433e-15	1.9984e-15	2.4425e-15	4.2188e-15	3.5527e-15	1.1102e-15
21.604	1.3323e-15	1.7764e-15	1.9984e-15	4.2188e-15	3.3307e-15	1.2212e-15
21.704	1.1102e-15	2.2204e-15	2.2204e-15	4.4409e-15	3.3307e-15	1.1102e-15
21.804	1.5543e-15	2.3315e-15	1.7764e-15	4.2188e-15	3.9968e-15	1.2212e-15
21.904	1.3323e-15	1.7122e-15	1.9984e-15	3.9968e-15	4.2188e-15	8.8818e-16
22.004	1.5543e-15	2.4425e-15	2.4425e-15	4.4409e-15	3.3307e-15	2.4425e-15
22.104	1.9984e-15	1.7764e-15	1.7764e-15	4.4409e-15	3.5527e-15	1.1102e-15
22.204	1.3323e-15	1.7764e-15	2.4425e-15	3.9968e-15	3.5527e-15	8.8818e-16
22.304	1.7764e-15	2.3315e-15	2.2204e-15	4.5519e-15	3.3307e-15	1.1102e-15
22.404	1.5543e-15	2.6645e-15	1.9984e-15	5.107e-15	3.9968e-15	1.1102e-15
22.505	1.9984e-15	2.2204e-15	2.7756e-15	5.107e-15	3.7748e-15	1.5543e-15
22.605	1.7764e-15	2.5535e-15	2.4425e-15	4.4409e-15	3.7748e-15	1.1102e-15
22.705	1.7764e-15	2.8866e-15	2.6645e-15	4.885e-15	3.3307e-15	1.1102e-15
22.805	1.3323e-15	2.2204e-15	1.9984e-15	4.2188e-15	3.9968e-15	1.3323e-15
22.905	1.36e-15	2.1094e-15	1.7764e-15	5.107e-15	3.7748e-15	1.5543e-15
23.005	1.3323e-15	2.4425e-15	2.1094e-15	4.6629e-15	4.6629e-15	1.3323e-15
23.105	1.3323e-15	2.7756e-15	2.4425e-15	4.6629e-15	3.3307e-15	1.7764e-15
23.205	1.5543e-15	2.5535e-15	2.1094e-15	4.4409e-15	3.1086e-15	1.5543e-15
23.305	1.5543e-15	2.7756e-15	2.2204e-15	3.9968e-15	3.5527e-15	1.5543e-15
23.405	1.3323e-15	2.6645e-15	2.2204e-15	4.6629e-15	2.8866e-15	1.6653e-15
23.505	1.3323e-15	2.8866e-15	2.2204e-15	4.6629e-15	3.3307e-15	1.7764e-15
23.605	1.5543e-15	2.3315e-15	2.4425e-15	3.6637e-15	3.1086e-15	1.5543e-15
23.705	1.7764e-15	2.2204e-15	2.9976e-15	4.885e-15	3.9968e-15	1.9984e-15
23.805	1.3323e-15	1.9984e-15	2.8866e-15	4.885e-15	3.3307e-15	1.7764e-15
23.905	1.3323e-15	2.9976e-15	2.3315e-15	4.885e-15	3.3307e-15	1.9984e-15
24.005	1.2462e-15	2.7756e-15	2.2204e-15	4.2188e-15	3.9968e-15	2.2204e-15
24.105	1.4433e-15	2.2204e-15	3.1086e-15	4.6629e-15	3.9968e-15	2.2204e-15
24.205	1.3323e-15	2.4425e-15	2.4425e-15	4.4409e-15	3.7748e-15	1.3323e-15
24.305	1.5543e-15	2.7756e-15	2.1094e-15	4.5519e-15	3.3307e-15	1.4433e-15
24.405	1.7764e-15	2.2204e-15	1.9984e-15	4.2188e-15	3.5527e-15	2.2204e-15
24.505	1.3323e-15	2.6645e-15	2.4425e-15	4.1078e-15	2.8866e-15	1.7764e-15
24.605	1.1866e-15	2.5535e-15	2.4425e-15	4.885e-15	3.3307e-15	1.6653e-15
24.705	1.282e-15	2.3315e-15	2.9976e-15	3.9968e-15	3.1086e-15	1.8874e-15
24.805	1.6653e-15	2.6645e-15	2.4425e-15	4.2188e-15	3.5527e-15	1.7764e-15
24.905	1.3323e-15	2.3315e-15	2.6645e-15	4.4409e-15	3.7748e-15	1.8874e-15
25.005	1.6653e-15	2.4425e-15	3.1086e-15	3.9968e-15	3.3307e-15	1.8874e-15
25.105	1.5543e-15	2.5535e-15	2.6645e-15	4.4409e-15	3.7748e-15	2.6645e-15
25.205	1.9984e-15	2.4425e-15	3.2196e-15	4.6629e-15	3.3307e-15	2.4425e-15
25.305	1.4433e-15	2.4425e-15	2.5535e-15	4.4409e-15	3.2196e-15	1.6653e-15
25.405	1.3323e-15	2.6645e-15	3.2196e-15	4.2188e-15	3.1086e-15	2.2204e-15
25.505	1.3401e-15	2.7756e-15	2.5535e-15	3.9968e-15	2.8866e-15	2.4425e-15
25.605	1.3323e-15	3.1086e-15	2.4425e-15	4.885e-15	3.1086e-15	2.5535e-15
25.705	1.7764e-15	2.6645e-15	3.1086e-15	4.885e-15	3.9968e-15	2.8866e-15
25.805	1.5543e-15	2.9976e-15	2.4425e-15	5.107e-15	3.7748e-15	2.4425e-15
25.905	1.5543e-15	2.8866e-15	2.4425e-15	4.885e-15	3.3307e-15	2.5535e-15
26.005	1.7764e-15	2.3315e-15	2.5535e-15	3.5527e-15	3.7748e-15	3.1086e-15
26.105	1.5543e-15	3.1086e-15	2.6645e-15	4.2188e-15	2.8866e-15	2.7756e-15
26.205	1.4433e-15	3.1086e-15	2.8866e-15	3.9968e-15	2.8866e-15	2.8866e-15
26.305	1.7764e-15	2.8866e-15	2.9976e-15	3.5527e-15	3.3307e-15	3.3307e-15
26.405	1.5543e-15	3.1086e-15	2.8866e-15	4.2188e-15	2.8866e-15	3.5527e-15
26.505	1.249e-15	2.5535e-15	2.5535e-15	3.8858e-15	2.8866e-15	3.3307e-15
26.605	1.3323e-15	2.6645e-15	2.4425e-15	4.2188e-15	2.8866e-15	2.7756e-15
26.705	1.4433e-15	2.6645e-15	2.4425e-15	3.8858e-15	3.1086e-15	3.3307e-15
26.805	1.7764e-15	2.3315e-15	3.1086e-15	3.9968e-15	3.3307e-15	2.8866e-15
26.905	1.3648e-15	2.6645e-15	2.7756e-15	3.9968e-15	2.8866e-15	3.3307e-15
27.005	1.7764e-15	2.9976e-15	2.4425e-15	4.885e-15	2.6645e-15	3.2196e-15
27.105	2.1094e-15	2.6645e-15	2.8866e-15	3.9968e-15	2.8866e-15	3.7748e-15
27.205	1.8874e-15	2.9976e-15	2.2447e-15	5.4401e-15	3.1086e-15	3.3307e-15
27.305	1.9984e-15	2.4425e-15	2.8866e-15	5.4401e-15	2.6645e-15	3.5527e-15
27.405	1.7764e-15	2.6645e-15	2.9976e-15	4.6629e-15	3.1086e-15	2.6645e-15
27.506	1.9984e-15	2.4425e-15	2.8866e-15	3.5527e-15	2.6645e-15	3.5527e-15
27.606	1.9984e-15	1.9602e-15	2.4425e-15	3.7748e-15	2.9976e-15	2.6645e-15
27.706	1.6653e-15	2.3315e-15	2.5535e-15	4.6629e-15	3.3307e-15	2.8866e-15
27.806	1.5543e-15	2.6645e-15	3.3307e-15	4.5519e-15	3.1086e-15	3.5527e-15
27.906	1.5543e-15	2.1094e-15	2.5535e-15	4.5519e-15	2.8866e-15	2.6645e-15
28.006	1.7764e-15	2.3315e-15	2.2204e-15	4.1078e-15	3.1086e-15	2.4425e-15
28.106	1.5578e-15	2.2204e-15	3.1086e-15	4.1078e-15	3.1086e-15	2.8866e-15
28.206	2.2204e-15	2.1094e-15	2.7756e-15	4.3299e-15	3.3307e-15	3.5527e-15
28.306	1.9984e-15	2.2204e-15	2.5535e-15	4.4409e-15	3.5527e-15	2.6645e-15
28.406	1.9984e-15	2.4425e-15	2.6645e-15	4.2188e-15	3.1086e-15	3.1086e-15
28.506	2.2204e-15	2.3315e-15	2.9976e-15	3.9968e-15	3.5527e-15	2.8866e-15
28.606	1.9984e-15	2.5535e-15	2.6645e-15	4.1078e-15	3.3307e-15	2.6645e-15
28.706	1.9984e-15	2.9976e-15	3.1086e-15	4.1078e-15	3.3307e-15	2.6645e-15
28.806	2.2204e-15	2.7756e-15	2.3315e-15	4.4409e-15	3.5527e-15	2.9976e-15
28.906	1.9984e-15	2.6645e-15	2.4425e-15	3.9968e-15	3.3307e-15	2.5535e-15
29.006	2.4425e-15	2.8866e-15	2.5535e-15	4.5519e-15	3.7748e-15	2.6645e-15
29.106	2.2204e-15	2.5535e-15	2.5535e-15	3.5527e-15	3.4417e-15	2.8866e-15
29.206	1.9984e-15	2.9976e-15	2.5535e-15	4.3299e-15	3.3307e-15	2.6645e-15
29.306	2.2204e-15	2.7756e-15	2.5535e-15	4.5519e-15	3.7748e-15	2.6645e-15
29.406	2.2204e-15	2.3315e-15	2.2204e-15	4.4409e-15	3.5527e-15	2.6645e-15
29.506	2.2204e-15	3.1086e-15	2.7756e-15	3.8858e-15	3.3307e-15	2.7756e-15
29.606	1.9984e-15	3.1086e-15	2.5535e-15	3.6637e-15	3.1086e-15	3.3307e-15
29.706	1.9984e-15	1.3323e-15	2.4425e-15	4.3299e-15	3.3307e-15	2.8866e-15
29.806	2.4425e-15	1.9984e-15	2.8866e-15	4.1078e-15	2.8866e-15	2.7756e-15
29.906	2.2204e-15	1.5543e-15	2.5535e-15	4.6629e-15	3.9968e-15	3.2196e-15
30.006	2.4425e-15	1.9984e-15	2.1094e-15	4.5519e-15	4.2188e-15	2.7756e-15
30.106	2.4425e-15	2.4425e-15	2.7756e-15	4.5519e-15	3.6637e-15	3.3307e-15
30.206	1.9984e-15	2.2204e-15	2.7756e-15	4.2188e-15	3.3307e-15	3.3307e-15
30.306	1.9984e-15	2.2204e-15	2.9976e-15	4.3299e-15	4.3299e-15	3.1086e-15
30.406	2.2204e-15	2.4425e-15	2.8866e-15	4.3299e-15	3.9968e-15	2.5535e-15
30.506	1.7998e-15	2.6645e-15	3.1086e-15	5.218e-15	3.8858e-15	3.1086e-15
30.606	2.6645e-15	2.2204e-15	3.1086e-15	3.7748e-15	4.4409e-15	2.7756e-15
30.706	2.2204e-15	1.3323e-15	2.7756e-15	4.4409e-15	3.8858e-15	2.8866e-15
30.806	2.1094e-15	1.7764e-15	3.2196e-15	4.6629e-15	3.7748e-15	2.8866e-15
30.906	2.2204e-15	1.5543e-15	2.8866e-15	5.107e-15	3.8858e-15	2.4425e-15
31.006	2.2204e-15	1.7764e-15	3.2196e-15	3.9968e-15	3.7748e-15	2.2204e-15
31.106	2.6645e-15	1.1102e-15	3.3307e-15	4.2188e-15	3.7748e-15	3.1086e-15
31.206	2.4425e-15	1.3323e-15	2.7756e-15	4.2188e-15	3.9968e-15	2.4425e-15
31.306	2.4425e-15	1.1102e-15	3.1086e-15	4.3299e-15	3.3307e-15	2.3315e-15
31.406	2.6645e-15	9.992e-16	3.1086e-15	4.2188e-15	3.4417e-15	2.4425e-15
31.506	2.1094e-15	1.1102e-15	2.9976e-15	4.2188e-15	3.8858e-15	2.8866e-15
31.606	1.7764e-15	1.5543e-15	2.6645e-15	4.1078e-15	3.5527e-15	2.6645e-15
31.706	1.9984e-15	8.8818e-16	3.4417e-15	3.9968e-15	3.1086e-15	2.6645e-15
31.806	2.4425e-15	1.3323e-15	3.1086e-15	5.107e-15	3.4417e-15	2.7756e-15
31.906	2.4425e-15	1.1102e-15	2.5535e-15	3.9968e-15	3.6637e-15	2.6645e-15
32.006	2.2204e-15	8.8818e-16	2.8866e-15	3.2196e-15	3.5527e-15	2.4425e-15
32.106	1.9984e-15	1.1102e-15	3.4417e-15	3.6637e-15	3.5527e-15	3.1086e-15
32.206	2.4425e-15	8.8818e-16	3.5527e-15	3.5527e-15	3.5527e-15	2.6645e-15
32.306	2.2204e-15	8.8818e-16	3.4417e-15	3.5527e-15	3.7748e-15	2.6645e-15
32.406	1.9984e-15	1.3323e-15	4.1078e-15	3.7748e-15	3.9968e-15	2.6645e-15
32.507	1.9984e-15	8.8818e-16	3.1086e-15	3.5527e-15	3.9968e-15	3.1086e-15
32.607	2.2204e-15	1.1102e-15	2.9976e-15	3.4417e-15	3.8858e-15	3.1086e-15
32.707	2.6645e-15	1.5543e-15	3.8858e-15	3.6637e-15	3.9968e-15	2.4425e-15
32.807	2.1094e-15	1.3323e-15	3.7748e-15	3.2196e-15	3.7748e-15	2.6645e-15
32.907	2.2204e-15	1.1102e-15	3.5527e-15	3.6637e-15	3.5527e-15	2.8866e-15
33.007	2.4425e-15	1.5543e-15	2.7756e-15	3.9968e-15	3.3307e-15	2.8866e-15
33.107	2.6645e-15	1.3323e-15	3.1086e-15	3.9968e-15	3.9968e-15	2.8866e-15
33.207	1.9984e-15	1.3323e-15	3.6637e-15	4.3299e-15	3.4417e-15	2.3662e-15
33.307	2.8866e-15	1.5543e-15	2.9976e-15	4.3299e-15	4.1078e-15	2.6645e-15
33.407	2.2204e-15	1.3323e-15	3.1086e-15	4.2188e-15	3.3307e-15	2.6645e-15
33.507	2.4425e-15	1.1102e-15	2.7756e-15	4.2188e-15	3.7748e-15	2.4841e-15
33.607	2.5535e-15	2.2204e-15	3.1086e-15	3.9968e-15	3.9968e-15	2.4425e-15
33.707	2.3315e-15	1.7764e-15	2.9976e-15	4.1078e-15	4.1078e-15	2.4425e-15
33.807	2.2204e-15	1.5543e-15	2.6645e-15	3.8858e-15	3.3307e-15	2.4356e-15
33.907	2.4425e-15	1.5543e-15	3.7748e-15	4.2188e-15	4.2188e-15	2.4425e-15
34.007	2.1094e-15	1.3323e-15	3.3307e-15	4.1078e-15	3.7748e-15	2.6645e-15
34.107	2.2204e-15	1.5543e-15	2.8866e-15	4.6629e-15	3.9968e-15	2.3748e-15
34.207	1.9984e-15	1.5543e-15	2.9976e-15	3.9968e-15	3.3307e-15	2.3904e-15
34.307	2.4425e-15	1.7764e-15	2.9976e-15	4.4409e-15	3.7748e-15	2.4416e-15
34.407	1.7764e-15	1.3739e-15	2.7756e-15	3.9968e-15	3.7748e-15	2.6645e-15
34.507	1.6653e-15	1.3323e-15	2.9976e-15	4.4409e-15	3.9968e-15	2.518e-15
34.607	1.8874e-15	1.5543e-15	2.9976e-15	4.5519e-15	3.7748e-15	2.6645e-15
34.707	2.4425e-15	1.5543e-15	2.9976e-15	4.4409e-15	3.9968e-15	2.6645e-15
34.807	2.1094e-15	1.5543e-15	2.9976e-15	4.5519e-15	3.8858e-15	2.8866e-15
34.907	2.8866e-15	1.3323e-15	2.6645e-15	4.3299e-15	3.9968e-15	2.4442e-15
35.007	2.3315e-15	1.7764e-15	2.6645e-15	3.9968e-15	3.5527e-15	2.8866e-15
35.107	2.5535e-15	1.3323e-15	2.8866e-15	4.2188e-15	3.6637e-15	2.6645e-15
35.207	2.1094e-15	1.7764e-15	2.8866e-15	4.885e-15	3.8858e-15	3.3307e-15
35.307	1.6653e-15	2.6645e-15	7.7716e-16	4.4409e-15	3.3307e-15	2.5535e-15
35.407	2.1094e-15	1.5543e-15	6.6613e-16	4.885e-15	3.7748e-15	2.9976e-15
35.507	2.4425e-15	1.7764e-15	5.5511e-16	4.885e-15	2.8866e-15	2.9976e-15
35.607	1.9984e-15	1.7764e-15	8.8818e-16	4.774e-15	3.3307e-15	2.4217e-15
35.707	2.4425e-15	2.2204e-15	1.3323e-15	4.5519e-15	3.1086e-15	2.4425e-15
35.807	2.2204e-15	1.9984e-15	1.2212e-15	4.774e-15	3.3307e-15	2.9976e-15
35.907	2.3315e-15	1.7764e-15	1.2212e-15	4.996e-15	2.8866e-15	2.8866e-15
36.007	2.3315e-15	2.4425e-15	1.6653e-15	4.4409e-15	3.5527e-15	2.6645e-15
36.107	1.9984e-15	2.2204e-15	1.1102e-15	4.5519e-15	2.6645e-15	2.8866e-15
36.207	1.9984e-15	2.6645e-15	1.4433e-15	4.885e-15	3.5527e-15	3.3307e-15
36.307	1.8874e-15	2.4425e-15	1.5543e-15	4.6629e-15	2.8866e-15	3.3307e-15
36.407	1.7764e-15	2.6645e-15	1.8874e-15	5.218e-15	3.1086e-15	3.1086e-15
36.507	2.1094e-15	2.2204e-15	1.2212e-15	4.774e-15	2.6645e-15	3.5527e-15
36.607	2.5535e-15	2.6645e-15	9.992e-16	4.6629e-15	2.8866e-15	3.5527e-15
36.707	2.2204e-15	2.4425e-15	1.7764e-15	4.6629e-15	2.6645e-15	3.5527e-15
36.807	1.6653e-15	2.4425e-15	1.7764e-15	5.3291e-15	2.6645e-15	3.3307e-15
36.907	2.2204e-15	2.2204e-15	1.5543e-15	4.996e-15	2.4425e-15	2.8866e-15
37.007	2.6645e-15	1.9984e-15	1.6653e-15	5.218e-15	2.8866e-15	2.8866e-15
37.107	2.8866e-15	2.2204e-15	2.2204e-15	5.5511e-15	3.5527e-15	2.8866e-15
37.207	2.5535e-15	2.4425e-15	2.4425e-15	4.774e-15	3.1086e-15	3.1086e-15
37.307	2.9976e-15	1.8648e-15	2.5535e-15	5.3291e-15	3.1086e-15	3.3307e-15
37.407	2.6645e-15	2.2204e-15	2.1094e-15	5.6621e-15	3.1086e-15	3.5527e-15
37.508	1.9984e-15	1.9984e-15	2.1094e-15	5.6621e-15	3.5527e-15	3.5527e-15
37.608	2.5535e-15	2.2204e-15	1.9984e-15	5.4401e-15	2.6645e-15	3.3307e-15
37.708	2.6645e-15	2.2204e-15	1.8874e-15	4.996e-15	3.1086e-15	3.3307e-15
37.808	2.7756e-15	1.9984e-15	1.5543e-15	5.4401e-15	2.8866e-15	3.7748e-15
37.908	2.6645e-15	2.2204e-15	1.9984e-15	5.107e-15	3.5527e-15	4.2188e-15
38.008	2.3315e-15	2.4425e-15	1.5543e-15	4.6629e-15	3.1086e-15	3.7748e-15
38.108	2.2204e-15	2.6645e-15	1.7764e-15	4.885e-15	2.6645e-15	3.7748e-15
38.208	2.4425e-15	2.8866e-15	1.7764e-15	4.5519e-15	2.8866e-15	3.5527e-15
38.308	2.4425e-15	2.4425e-15	1.8874e-15	4.5519e-15	2.2204e-15	3.9968e-15
38.408	2.4425e-15	3.3307e-15	1.8874e-15	4.774e-15	2.8866e-15	3.7748e-15
38.508	3.1086e-15	2.8866e-15	2.4425e-15	4.885e-15	3.1086e-15	3.5527e-15
38.608	2.3315e-15	2.8866e-15	1.6653e-15	4.885e-15	2.6645e-15	3.3307e-15
38.708	2.8866e-15	3.5527e-15	2.1094e-15	4.885e-15	2.4425e-15	3.3307e-15
38.808	3.3307e-15	3.3307e-15	2.2204e-15	4.6629e-15	2.8866e-15	3.3307e-15
38.908	2.9976e-15	3.1086e-15	1.7764e-15	4.885e-15	2.8866e-15	3.3307e-15
39.008	2.7756e-15	3.1086e-15	1.8874e-15	4.996e-15	1.9984e-15	3.5527e-15
39.108	3.6637e-15	3.3307e-15	1.3323e-15	4.4409e-15	2.4425e-15	3.1086e-15
39.208	2.6645e-15	3.3307e-15	2.1094e-15	4.2188e-15	2.6645e-15	4.4409e-15
39.308	2.3315e-15	3.3307e-15	2.5535e-15	4.774e-15	2.8866e-15	3.1086e-15
39.408	2.9976e-15	3.9968e-15	1.7764e-15	4.2188e-15	2.2204e-15	3.5527e-15
39.508	2.4425e-15	3.5527e-15	1.9984e-15	4.4409e-15	2.8866e-15	3.3307e-15
39.608	2.7756e-15	3.9968e-15	1.8874e-15	4.5519e-15	2.4425e-15	3.5527e-15
39.708	2.6645e-15	3.3307e-15	1.7764e-15	4.4409e-15	3.1086e-15	3.5527e-15
39.808	3.1086e-15	3.3307e-15	2.1094e-15	4.2188e-15	3.1086e-15	3.1086e-15
39.908	2.6645e-15	3.1086e-15	1.6653e-15	3.7748e-15	2.6645e-15	3.3307e-15
40.008	2.4425e-15	3.7748e-15	1.7764e-15	3.8858e-15	3.1086e-15	3.7748e-15
40.108	2.3315e-15	3.1086e-15	1.4433e-15	4.4409e-15	2.6645e-15	3.3307e-15
40.208	2.6645e-15	3.1086e-15	1.8874e-15	4.3299e-15	3.1086e-15	3.3307e-15
40.308	2.9976e-15	2.6645e-15	2.8866e-15	4.5519e-15	2.8866e-15	3.3307e-15
40.408	2.9976e-15	2.2204e-15	1.5543e-15	4.5519e-15	3.1086e-15	3.1086e-15
40.508	3.1086e-15	2.6645e-15	2.4425e-15	4.774e-15	3.1086e-15	2.8866e-15
40.608	2.5535e-15	3.1086e-15	1.9984e-15	4.4409e-15	2.8866e-15	3.1086e-15
40.708	2.5535e-15	3.3307e-15	3.1086e-15	4.3299e-15	2.6645e-15	3.1086e-15
40.808	2.3315e-15	3.1086e-15	1.9984e-15	4.885e-15	3.3307e-15	3.3307e-15
40.908	2.8866e-15	2.8866e-15	2.5535e-15	4.1078e-15	2.6645e-15	2.8866e-15
41.008	2.7756e-15	2.6645e-15	1.8874e-15	4.6629e-15	3.1086e-15	2.6645e-15
41.108	2.8866e-15	3.3307e-15	1.4433e-15	5.6621e-15	2.6645e-15	3.3307e-15
41.208	2.8866e-15	3.1086e-15	1.6653e-15	4.774e-15	3.3307e-15	2.7235e-15
41.308	3.3307e-15	3.1086e-15	1.8874e-15	4.885e-15	2.2204e-15	2.8866e-15
41.408	2.8866e-15	3.3307e-15	2.2204e-15	4.885e-15	2.8866e-15	3.1086e-15
41.508	3.2196e-15	3.3307e-15	2.2204e-15	4.774e-15	2.8866e-15	3.3307e-15
41.608	2.8866e-15	3.1086e-15	1.8874e-15	4.2188e-15	2.8866e-15	3.3307e-15
41.708	2.8866e-15	2.6645e-15	1.9984e-15	4.4409e-15	2.4425e-15	3.3307e-15
41.808	3.1086e-15	2.6645e-15	1.6653e-15	4.774e-15	2.8866e-15	2.8866e-15
41.908	2.8866e-15	2.6645e-15	2.3315e-15	4.4409e-15	2.6645e-15	2.7756e-15
42.008	3.1086e-15	2.6645e-15	1.9984e-15	4.5519e-15	2.8866e-15	3.1086e-15
42.108	2.7756e-15	2.4425e-15	1.8874e-15	4.774e-15	2.6645e-15	3.3307e-15
42.208	3.1086e-15	2.4425e-15	2.2204e-15	4.996e-15	2.4425e-15	3.3307e-15
42.308	3.1086e-15	2.2204e-15	1.9984e-15	4.774e-15	2.6645e-15	3.1086e-15
42.408	2.8866e-15	2.4425e-15	2.1094e-15	4.6629e-15	2.8866e-15	3.3307e-15
42.509	2.6645e-15	2.2204e-15	2.2204e-15	4.6629e-15	2.4425e-15	3.3307e-15
42.609	2.9976e-15	2.2204e-15	2.1094e-15	4.774e-15	2.6645e-15	3.7748e-15
42.709	2.7756e-15	2.2204e-15	2.1094e-15	5.5511e-15	2.6645e-15	3.5527e-15
42.809	2.9976e-15	2.4425e-15	2.1094e-15	4.774e-15	2.8866e-15	3.7748e-15
42.909	2.7756e-15	2.4425e-15	2.4425e-15	5.218e-15	2.8866e-15	3.5527e-15
43.009	3.2196e-15	2.6645e-15	2.7756e-15	4.885e-15	2.4425e-15	3.3307e-15
43.109	3.2196e-15	2.4425e-15	2.4425e-15	5.107e-15	2.8866e-15	3.5527e-15
43.209	3.2196e-15	2.6645e-15	2.6645e-15	4.996e-15	2.4425e-15	3.5527e-15
43.309	3.1086e-15	2.8866e-15	2.5535e-15	4.885e-15	2.6645e-15	3.5527e-15
43.409	3.6637e-15	2.8866e-15	2.7756e-15	4.774e-15	2.6645e-15	3.3307e-15
43.509	2.9976e-15	3.1086e-15	3.2196e-15	5.3291e-15	2.2204e-15	3.3307e-15
43.609	2.9976e-15	2.6645e-15	2.8866e-15	5.3291e-15	2.6645e-15	1.9984e-15
43.709	2.4425e-15	2.8866e-15	2.7756e-15	4.774e-15	2.2204e-15	2.4425e-15
43.809	2.9976e-15	2.8866e-15	2.9976e-15	5.4401e-15	2.6645e-15	1.6653e-15
43.909	3.2196e-15	2.6645e-15	3.1086e-15	5.3291e-15	2.4425e-15	1.9984e-15
44.009	3.3307e-15	3.1086e-15	3.5527e-15	5.9952e-15	2.6645e-15	9.992e-16
44.109	2.8866e-15	3.1086e-15	3.5527e-15	5.4401e-15	2.4425e-15	1.3323e-15
44.209	6.6613e-16	2.8866e-15	3.4417e-15	5.4401e-15	2.4425e-15	1.5543e-15
44.309	8.8818e-16	3.5527e-15	3.2196e-15	5.3291e-15	2.4425e-15	6.6613e-16
44.409	6.6613e-16	3.5527e-15	3.3307e-15	4.996e-15	2.8866e-15	1.5543e-15
44.509	6.6613e-16	2.8866e-15	3.1086e-15	4.996e-15	2.2204e-15	2.1094e-15
44.609	6.6613e-16	3.3307e-15	3.5527e-15	4.996e-15	1.9984e-15	1.1102e-15
44.709	1.1102e-15	3.3307e-15	3.7748e-15	5.107e-15	2.6645e-15	1.1102e-15
44.809	8.8818e-16	3.3307e-15	3.1086e-15	4.3299e-15	2.4425e-15	1.3323e-15
44.909	1.1102e-15	3.5527e-15	3.5527e-15	5.107e-15	2.5535e-15	1.3323e-15
45.009	8.8818e-16	3.5527e-15	3.5527e-15	5.3291e-15	2.3315e-15	1.3323e-15
45.109	1.1102e-15	3.5527e-15	3.7748e-15	4.774e-15	2.7756e-15	1.1102e-15
45.209	1.3323e-15	3.7748e-15	3.2196e-15	4.774e-15	2.7756e-15	2.3315e-15
45.309	1.1102e-15	3.7748e-15	4.1078e-15	4.6629e-15	3.5527e-15	1.7764e-15
45.409	1.3323e-15	3.7748e-15	3.4417e-15	4.885e-15	3.6637e-15	1.4433e-15
45.509	8.8818e-16	3.9968e-15	3.7748e-15	4.4409e-15	3.3307e-15	1.8874e-15
45.609	1.3323e-15	3.5527e-15	3.6637e-15	4.4409e-15	3.1086e-15	2.1094e-15
45.709	1.1102e-15	3.9968e-15	2.7756e-15	4.6629e-15	3.6637e-15	2.2204e-15
45.809	1.5543e-15	3.9968e-15	3.5527e-15	4.2188e-15	2.5535e-15	1.9984e-15
45.909	1.3323e-15	3.5527e-15	3.6637e-15	4.4409e-15	3.9968e-15	1.9984e-15
46.009	1.1102e-15	4.2188e-15	3.5527e-15	4.5519e-15	4.2188e-15	1.8874e-15
46.109	1.1102e-15	3.9968e-15	2.7756e-15	4.6629e-15	3.7748e-15	1.9984e-15
46.209	1.1102e-15	3.9968e-15	3.1086e-15	3.9968e-15	3.5527e-15	1.7764e-15
46.309	1.1102e-15	3.7748e-15	2.6645e-15	4.1078e-15	3.9968e-15	1.7764e-15
46.409	8.8818e-16	3.9968e-15	2.8866e-15	4.3299e-15	4.2188e-15	1.4433e-15
46.509	1.1102e-15	3.9968e-15	2.8866e-15	4.3299e-15	3.9968e-15	1.4433e-15
46.609	1.3323e-15	3.5527e-15	3.2196e-15	4.4409e-15	3.3307e-15	1.5543e-15
46.709	1.1102e-15	3.7748e-15	2.5535e-15	4.2188e-15	4.2188e-15	1.6653e-15
46.809	1.1102e-15	4.2188e-15	2.3315e-15	4.4409e-15	3.9968e-15	1.6653e-15
46.909	1.3323e-15	3.9968e-15	2.4425e-15	4.6629e-15	3.6637e-15	1.8874e-15
47.009	1.3323e-15	3.7748e-15	2.4425e-15	4.885e-15	3.4417e-15	2.2204e-15
47.109	1.1102e-15	3.5527e-15	2.3315e-15	4.4409e-15	3.6637e-15	2.3315e-15
47.209	1.3323e-15	3.3307e-15	2.1094e-15	4.4409e-15	3.3307e-15	1.8874e-15
47.309	1.1102e-15	3.5527e-15	1.9984e-15	4.4409e-15	3.4417e-15	2.7756e-15
47.409	1.1102e-15	3.7748e-15	1.7764e-15	4.3299e-15	3.5527e-15	2.6645e-15
47.51	9.6841e-16	3.5527e-15	2.1094e-15	3.9968e-15	3.6637e-15	2.6645e-15
47.61	1.3323e-15	3.9968e-15	2.2204e-15	3.7748e-15	3.2196e-15	2.6645e-15
47.71	1.3323e-15	3.7748e-15	2.2204e-15	4.1078e-15	3.1086e-15	2.4425e-15
47.81	1.1102e-15	3.5527e-15	1.9984e-15	4.4409e-15	3.4417e-15	2.4425e-15
47.91	1.1102e-15	4.4409e-15	2.2204e-15	4.4409e-15	2.5535e-15	2.6645e-15
48.01	1.1102e-15	3.7748e-15	2.2204e-15	4.3299e-15	3.1086e-15	2.9976e-15
48.11	1.3323e-15	4.4409e-15	1.9984e-15	4.6629e-15	3.1086e-15	2.4425e-15
48.21	1.1102e-15	4.2188e-15	1.8874e-15	4.3299e-15	2.5535e-15	2.8866e-15
48.31	1.1102e-15	4.2188e-15	1.9984e-15	4.996e-15	2.4425e-15	2.6645e-15
48.41	1.3323e-15	3.9968e-15	2.2204e-15	4.885e-15	2.9976e-15	2.2204e-15
48.51	1.0929e-15	5.5511e-16	2.2204e-15	5.218e-15	2.7756e-15	2.6645e-15
48.61	1.3323e-15	1.3323e-15	1.8666e-15	4.774e-15	2.7756e-15	2.2204e-15
48.71	1.2212e-15	1.1102e-15	2.1094e-15	4.3299e-15	3.1086e-15	2.4425e-15
48.81	1.1102e-15	5.5511e-16	1.9984e-15	4.996e-15	2.3315e-15	1.7764e-15
48.91	1.1102e-15	6.6613e-16	1.9221e-15	5.4401e-15	2.6645e-15	2.5535e-15
49.01	1.1345e-15	6.6613e-16	1.9984e-15	4.6629e-15	3.1086e-15	2.2204e-15
49.11	1.1102e-15	1.3323e-15	2.1094e-15	4.6629e-15	2.4425e-15	1.6653e-15
49.21	1.1102e-15	1.1102e-15	2.2204e-15	4.885e-15	2.1094e-15	2.4425e-15
49.31	1.3323e-15	8.8818e-16	2.2204e-15	4.5519e-15	2.5535e-15	2.2204e-15
49.41	1.2143e-15	1.1102e-15	2.4425e-15	4.1078e-15	2.3315e-15	2.5535e-15
49.51	1.3323e-15	1.3323e-15	2.6645e-15	4.6629e-15	2.2204e-15	1.9984e-15
49.61	1.3323e-15	1.1102e-15	2.4425e-15	3.9968e-15	2.4425e-15	2.3315e-15
49.71	1.3323e-15	1.3323e-15	2.7756e-15	4.3299e-15	2.4425e-15	1.8874e-15
49.81	1.3323e-15	1.6653e-15	2.7756e-15	4.1078e-15	2.1094e-15	1.8874e-15
49.91	1.2212e-15	1.5543e-15	2.0643e-15	3.9968e-15	2.3315e-15	2.2204e-15


==> figures/data/NLS1D_O_JO_orth/error_Jorth_NLS1D_12.txt <==
Timing	JO_1.1_1.1	JO_1.1_1.2	JO_1.2_1.1	JO_1.2_1.2	JO_1.3_1.1	JO_1.3_1.2
0	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15
0.10002	8.8818e-16	5.5511e-16	7.7716e-16	7.7716e-16	5.5511e-16	4.4409e-16
0.20004	1.3323e-15	8.8818e-16	1.3323e-15	6.6613e-16	9.992e-16	8.8818e-16
0.30006	8.8818e-16	8.8818e-16	5.5511e-16	8.8818e-16	1.1102e-15	7.7716e-16
0.40008	1.1102e-15	8.8818e-16	7.7716e-16	6.6613e-16	6.6613e-16	6.6613e-16
0.5001	8.8818e-16	7.7716e-16	8.8818e-16	7.7716e-16	8.8818e-16	1.1102e-15
0.60012	1.3323e-15	9.992e-16	1.1102e-15	1.2212e-15	8.8818e-16	1.1102e-15
0.70014	1.2212e-15	6.6613e-16	8.8818e-16	7.7716e-16	1.1102e-15	6.6613e-16
0.80016	1.6653e-15	1.1102e-15	1.3323e-15	6.6613e-16	8.8818e-16	6.6613e-16
0.90018	1.7764e-15	8.8818e-16	1.5543e-15	1.1102e-15	6.6613e-16	8.8818e-16
1.0002	9.992e-16	4.4409e-16	1.4433e-15	1.1102e-15	8.8818e-16	1.1102e-15
1.1002	1.4433e-15	1.1102e-15	1.5543e-15	1.3323e-15	1.2212e-15	1.1102e-15
1.2002	1.7764e-15	5.5511e-16	1.1102e-15	1.1102e-15	1.3323e-15	8.8818e-16
1.3003	1.1102e-15	1.2212e-15	1.8874e-15	1.1102e-15	8.8818e-16	1.1102e-15
1.4003	1.5543e-15	8.8818e-16	1.9984e-15	1.2212e-15	9.992e-16	1.1102e-15
1.5003	2.2204e-15	1.1102e-15	1.5543e-15	1.3323e-15	1.2212e-15	1.2212e-15
1.6003	1.9984e-15	8.8818e-16	1.4433e-15	7.7716e-16	1.3323e-15	1.1102e-15
1.7003	1.5543e-15	7.7716e-16	1.5543e-15	7.7716e-16	1.4433e-15	1.1102e-15
1.8004	2.2204e-15	7.7716e-16	1.6653e-15	7.7716e-16	9.992e-16	1.4433e-15
1.9004	1.9984e-15	1.1102e-15	1.1102e-15	8.8818e-16	1.6653e-15	1.7764e-15
2.0004	2.2204e-15	1.3323e-15	9.992e-16	8.8818e-16	1.5543e-15	1.7764e-15
2.1004	2.2204e-15	8.8818e-16	1.1102e-15	1.1102e-15	1.2212e-15	1.5543e-15
2.2004	2.2204e-15	1.1102e-15	1.3323e-15	8.8818e-16	1.5543e-15	1.7764e-15
2.3005	2.2204e-15	9.992e-16	8.8818e-16	1.1102e-15	1.1102e-15	1.3323e-15
2.4005	2.6645e-15	8.8818e-16	1.1102e-15	1.3323e-15	1.4433e-15	1.7764e-15
2.5005	2.6645e-15	7.7716e-16	1.5543e-15	1.1102e-15	1.6653e-15	1.5543e-15
2.6005	2.4425e-15	1.1102e-15	1.2212e-15	8.8818e-16	1.9984e-15	1.7764e-15
2.7005	2.4425e-15	8.8818e-16	1.1102e-15	1.1102e-15	1.4433e-15	1.5543e-15
2.8006	1.7764e-15	1.6653e-15	1.2212e-15	1.1102e-15	1.3323e-15	1.5543e-15
2.9006	1.9984e-15	1.3323e-15	1.3323e-15	8.8818e-16	1.3323e-15	1.5543e-15
3.0006	1.1102e-15	1.6653e-15	1.4433e-15	1.3323e-15	1.7764e-15	2.4425e-15
3.1006	1.7764e-15	1.8874e-15	1.2212e-15	1.1102e-15	1.9984e-15	1.7764e-15
3.2006	1.7764e-15	1.6653e-15	1.3323e-15	1.5543e-15	6.6613e-16	2.4425e-15
3.3007	1.3323e-15	1.5543e-15	1.6653e-15	1.3323e-15	6.6613e-16	6.6613e-16
3.4007	1.3323e-15	1.5543e-15	1.8874e-15	1.3323e-15	1.1102e-15	9.992e-16
3.5007	1.5543e-15	1.7764e-15	1.7764e-15	7.7716e-16	7.7716e-16	8.8818e-16
3.6007	1.5543e-15	1.6653e-15	2.4425e-15	6.6613e-16	9.992e-16	8.8818e-16
3.7007	1.5543e-15	1.8874e-15	1.6653e-15	1.1102e-15	7.7716e-16	1.3323e-15
3.8008	1.1102e-15	1.3323e-15	1.7764e-15	7.7716e-16	8.8818e-16	8.8818e-16
3.9008	1.2212e-15	1.8874e-15	1.7764e-15	9.992e-16	1.3323e-15	1.1102e-15
4.0008	1.1102e-15	1.8874e-15	1.9984e-15	1.1102e-15	9.992e-16	1.1102e-15
4.1008	1.3323e-15	1.9984e-15	2.5535e-15	1.1102e-15	1.1102e-15	9.992e-16
4.2008	1.3323e-15	1.6653e-15	1.6653e-15	1.1102e-15	8.8818e-16	8.8818e-16
4.3009	1.7764e-15	2.2204e-15	2.2204e-15	1.4433e-15	6.6613e-16	1.1102e-15
4.4009	8.8818e-16	1.9984e-15	2.1094e-15	1.1102e-15	1.3323e-15	7.7716e-16
4.5009	1.1102e-15	1.8874e-15	1.8874e-15	1.5543e-15	9.1375e-16	1.5543e-15
4.6009	1.1102e-15	1.8874e-15	2.2204e-15	1.9984e-15	1.3323e-15	1.5543e-15
4.7009	8.8818e-16	1.7764e-15	1.3323e-15	9.992e-16	1.5543e-15	1.3323e-15
4.801	1.3323e-15	2.1094e-15	1.7764e-15	1.5543e-15	1.2646e-15	1.1102e-15
4.901	1.5543e-15	2.2204e-15	1.5543e-15	1.1102e-15	1.2467e-15	1.3323e-15
5.001	2.4425e-15	1.7764e-15	2.1094e-15	1.3323e-15	1.4433e-15	1.1102e-15
5.101	1.5543e-15	2.5535e-15	2.5535e-15	1.1102e-15	1.5543e-15	1.1102e-15
5.201	1.5543e-15	1.9984e-15	1.9984e-15	1.3323e-15	1.5543e-15	1.1102e-15
5.3011	1.8874e-15	1.7764e-15	1.8874e-15	1.3323e-15	1.3323e-15	1.7764e-15
5.4011	1.6653e-15	1.9984e-15	1.7764e-15	1.5543e-15	2.2204e-15	1.3323e-15
5.5011	1.7764e-15	1.7764e-15	1.7764e-15	1.3323e-15	1.4433e-15	1.4433e-15
5.6011	1.5543e-15	1.9984e-15	2.1094e-15	1.5543e-15	1.1102e-15	1.9984e-15
5.7011	1.9984e-15	1.5543e-15	2.2204e-15	1.5543e-15	1.2212e-15	1.5543e-15
5.8012	1.6653e-15	1.9984e-15	2.1094e-15	1.3323e-15	1.3323e-15	1.5543e-15
5.9012	1.9984e-15	2.3315e-15	1.7764e-15	1.5543e-15	1.4433e-15	1.9984e-15
6.0012	1.3323e-15	1.9984e-15	1.9984e-15	1.7764e-15	1.5543e-15	1.9984e-15
6.1012	2.7756e-15	1.9984e-15	1.5543e-15	1.5543e-15	1.7764e-15	1.4433e-15
6.2012	1.9984e-15	2.4425e-15	1.5552e-15	1.5543e-15	1.5543e-15	1.6653e-15
6.3013	1.5543e-15	2.6645e-15	1.6653e-15	2.2204e-15	1.1102e-15	1.5543e-15
6.4013	2.2204e-15	2.4425e-15	1.7764e-15	1.3323e-15	1.3323e-15	1.4433e-15
6.5013	1.7764e-15	2.8866e-15	1.5543e-15	1.3323e-15	1.6653e-15	1.8874e-15
6.6013	2.2204e-15	3.1086e-15	1.7764e-15	1.3323e-15	1.7764e-15	2.1094e-15
6.7013	2.2204e-15	2.4425e-15	2.1094e-15	1.5543e-15	2.2204e-15	1.9984e-15
6.8014	1.9984e-15	2.6645e-15	1.6653e-15	2.1094e-15	1.5543e-15	1.9984e-15
6.9014	2.6645e-15	3.1086e-15	1.9984e-15	1.8874e-15	2.2204e-15	2.2204e-15
7.0014	2.1094e-15	2.4425e-15	1.8874e-15	1.3323e-15	1.3323e-15	2.2204e-15
7.1014	2.2204e-15	2.4425e-15	1.9984e-15	1.5543e-15	1.5543e-15	1.9984e-15
7.2014	2.4425e-15	3.1086e-15	1.8874e-15	1.6653e-15	1.7764e-15	2.3315e-15
7.3015	2.4425e-15	2.6645e-15	1.9984e-15	1.5543e-15	1.9984e-15	1.9984e-15
7.4015	2.2204e-15	2.8866e-15	2.2204e-15	1.7764e-15	1.3323e-15	1.9984e-15
7.5015	2.5535e-15	2.6645e-15	1.8874e-15	1.3323e-15	1.4098e-15	2.5535e-15
7.6015	2.4425e-15	2.6645e-15	3.1086e-15	1.5543e-15	1.6653e-15	2.5535e-15
7.7015	1.9984e-15	2.4425e-15	2.4425e-15	1.4433e-15	1.8874e-15	2.6645e-15
7.8016	2.2204e-15	2.4425e-15	2.4425e-15	1.5543e-15	1.9984e-15	2.3315e-15
7.9016	3.1086e-15	1.7764e-15	2.7756e-15	1.5543e-15	1.9984e-15	2.5535e-15
8.0016	2.8866e-15	2.2204e-15	2.3315e-15	1.5543e-15	2.2204e-15	2.8866e-15
8.1016	2.6645e-15	2.8866e-15	2.9976e-15	1.7764e-15	1.9984e-15	2.7756e-15
8.2016	2.6645e-15	2.6645e-15	2.4425e-15	1.9984e-15	1.9984e-15	3.1086e-15
8.3017	3.7748e-15	3.1086e-15	1.9984e-15	2.2204e-15	1.7764e-15	2.2204e-15
8.4017	3.7748e-15	2.2204e-15	1.7764e-15	1.3323e-15	2.3315e-15	2.6645e-15
8.5017	3.7748e-15	2.2204e-15	2.6645e-15	1.9984e-15	1.5543e-15	2.8866e-15
8.6017	3.3307e-15	1.9984e-15	2.5535e-15	1.6653e-15	1.7764e-15	2.9976e-15
8.7017	3.1086e-15	2.4425e-15	2.3315e-15	1.5543e-15	1.9984e-15	3.1086e-15
8.8018	3.3307e-15	2.2204e-15	3.2196e-15	1.8874e-15	2.5535e-15	2.9976e-15
8.9018	2.8866e-15	2.6645e-15	1.9984e-15	1.3323e-15	1.7764e-15	2.7756e-15
9.0018	3.7748e-15	2.6645e-15	2.9976e-15	1.5543e-15	2.1094e-15	2.8866e-15
9.1018	3.3307e-15	1.3323e-15	2.6645e-15	1.5543e-15	2.2204e-15	4.3299e-15
9.2018	3.3307e-15	8.8818e-16	2.6645e-15	1.6653e-15	1.7764e-15	2.9976e-15
9.3019	3.3307e-15	9.992e-16	2.5535e-15	1.5543e-15	2.4425e-15	3.3307e-15
9.4019	3.5527e-15	1.4433e-15	2.3315e-15	1.6653e-15	2.1094e-15	3.3307e-15
9.5019	3.1086e-15	1.6653e-15	3.3307e-15	1.4433e-15	2.1094e-15	3.2196e-15
9.6019	3.5527e-15	1.7764e-15	3.2196e-15	1.6653e-15	1.936e-15	3.7748e-15
9.7019	3.1086e-15	1.5543e-15	2.7756e-15	2.1094e-15	1.8588e-15	3.3307e-15
9.802	3.3307e-15	1.5543e-15	2.8866e-15	1.6653e-15	2.2133e-15	3.2196e-15
9.902	3.3307e-15	1.3323e-15	2.4425e-15	1.6653e-15	2.2462e-15	3.2196e-15
10.002	3.7748e-15	1.8874e-15	3.5527e-15	1.7764e-15	2.1126e-15	3.3307e-15
10.102	3.1086e-15	1.5543e-15	3.2196e-15	1.481e-15	2.2204e-15	2.7756e-15
10.202	3.1086e-15	1.5543e-15	1.1102e-15	1.7764e-15	2.2204e-15	3.8858e-15
10.302	2.8866e-15	1.1102e-15	1.1102e-15	1.9984e-15	2.1094e-15	4.3299e-15
10.402	3.1086e-15	1.2212e-15	1.1102e-15	1.9984e-15	2.2204e-15	3.4417e-15
10.502	3.3307e-15	1.3323e-15	7.7716e-16	2.2204e-15	1.9069e-15	3.6637e-15
10.602	3.5527e-15	8.8818e-16	9.992e-16	2.2204e-15	2.6645e-15	3.9968e-15
10.702	3.3307e-15	6.7004e-16	9.992e-16	1.6653e-15	1.9984e-15	3.5527e-15
10.802	3.1086e-15	9.992e-16	8.8818e-16	1.9984e-15	2.6645e-15	4.1078e-15
10.902	2.8866e-15	1.5543e-15	8.8818e-16	2.4425e-15	2.4425e-15	4.1078e-15
11.002	3.5527e-15	1.1102e-15	1.2212e-15	2.3315e-15	1.9984e-15	4.4409e-15
11.102	2.6645e-15	1.2212e-15	6.6613e-16	1.6653e-15	2.2204e-15	3.8858e-15
11.202	3.3307e-15	1.2212e-15	1.6653e-15	1.9984e-15	2.4425e-15	3.9968e-15
11.302	2.6645e-15	8.6216e-16	9.992e-16	2.3315e-15	1.9984e-15	4.2188e-15
11.402	3.1086e-15	1.1102e-15	1.5543e-15	1.9984e-15	2.6645e-15	4.5519e-15
11.502	3.7748e-15	1.1102e-15	1.9984e-15	1.6653e-15	1.9984e-15	4.6629e-15
11.602	3.5527e-15	1.5543e-15	1.1102e-15	1.5543e-15	2.5535e-15	4.1078e-15
11.702	2.8866e-15	1.2212e-15	1.3323e-15	1.1102e-15	2.2204e-15	4.5519e-15
11.802	2.8866e-15	1.1102e-15	1.5543e-15	1.1102e-15	2.3315e-15	4.885e-15
11.902	1.9984e-15	9.992e-16	1.8874e-15	1.3323e-15	2.2204e-15	4.2188e-15
12.002	3.1086e-15	1.4433e-15	1.3323e-15	1.5543e-15	2.6645e-15	4.3299e-15
12.102	2.2204e-15	1.6653e-15	1.3323e-15	1.7764e-15	2.4425e-15	4.4409e-15
12.202	3.1086e-15	1.3323e-15	1.7764e-15	1.2212e-15	3.1086e-15	4.5519e-15
12.302	2.6645e-15	1.2212e-15	1.5543e-15	1.1102e-15	2.8866e-15	3.4417e-15
12.402	3.3307e-15	1.2212e-15	1.5543e-15	1.2212e-15	2.6645e-15	3.8858e-15
12.503	2.4425e-15	1.4433e-15	1.5543e-15	1.5543e-15	2.6645e-15	4.3299e-15
12.603	3.1086e-15	1.4433e-15	1.5543e-15	1.3323e-15	1.9984e-15	4.1078e-15
12.703	3.3307e-15	1.5543e-15	1.7764e-15	1.3323e-15	3.2196e-15	4.3299e-15
12.803	3.1086e-15	1.2212e-15	1.8874e-15	8.8818e-16	2.7756e-15	3.7748e-15
12.903	3.1086e-15	1.2212e-15	1.7764e-15	1.5543e-15	2.6645e-15	4.1078e-15
13.003	3.1086e-15	1.3323e-15	1.5543e-15	1.4433e-15	2.8866e-15	4.3299e-15
13.103	2.8866e-15	1.112e-15	1.4433e-15	1.7764e-15	2.4425e-15	3.5527e-15
13.203	1.5543e-15	1.8874e-15	1.6653e-15	1.7764e-15	3.1086e-15	3.5527e-15
13.303	3.5527e-15	1.3323e-15	2.2204e-15	9.992e-16	2.8866e-15	3.4417e-15
13.403	2.6645e-15	1.5543e-15	1.8874e-15	1.5543e-15	3.1086e-15	3.8858e-15
13.503	2.2204e-15	9.4889e-16	1.5543e-15	1.6653e-15	2.4425e-15	3.2196e-15
13.603	2.2204e-15	1.5543e-15	1.7764e-15	1.3323e-15	3.3307e-15	2.8866e-15
13.703	2.4425e-15	1.4433e-15	1.7764e-15	1.3323e-15	2.4425e-15	3.3307e-15
13.803	3.1086e-15	1.7764e-15	1.6653e-15	1.4433e-15	2.6645e-15	3.2196e-15
13.903	2.2204e-15	1.7764e-15	2.6645e-15	1.8874e-15	1.3323e-15	3.9968e-15
14.003	2.4425e-15	1.7764e-15	2.4425e-15	1.5543e-15	6.6613e-16	3.4417e-15
14.103	3.3307e-15	1.7764e-15	2.4425e-15	1.8874e-15	1.1102e-15	3.7748e-15
14.203	3.7748e-15	1.7764e-15	2.4425e-15	1.4433e-15	1.1102e-15	3.1086e-15
14.303	3.3307e-15	1.5543e-15	1.5543e-15	1.1102e-15	8.8818e-16	3.6637e-15
14.403	4.2188e-15	1.7764e-15	1.6653e-15	1.7764e-15	8.8818e-16	3.7748e-15
14.503	2.8866e-15	2.1094e-15	2.2204e-15	1.8874e-15	1.1102e-15	3.3307e-15
14.603	3.3307e-15	1.5543e-15	2.8866e-15	1.5543e-15	8.8818e-16	3.8858e-15
14.703	3.7748e-15	1.7764e-15	3.1086e-15	1.7764e-15	1.3323e-15	3.6637e-15
14.803	2.8866e-15	1.5543e-15	2.2204e-15	1.7764e-15	1.5543e-15	3.8858e-15
14.903	3.1086e-15	1.9984e-15	2.3315e-15	1.5543e-15	1.7764e-15	4.1078e-15
15.003	3.7748e-15	1.5543e-15	1.7764e-15	1.2004e-15	1.5543e-15	3.4417e-15
15.103	3.3307e-15	1.9984e-15	1.5543e-15	1.0617e-15	1.7764e-15	3.4417e-15
15.203	3.1086e-15	1.6653e-15	2.8866e-15	1.1102e-15	1.9984e-15	3.2196e-15
15.303	3.3307e-15	2.4425e-15	1.8874e-15	1.7764e-15	1.3323e-15	3.7748e-15
15.403	2.6645e-15	1.9984e-15	2.4425e-15	2.2204e-15	2.4425e-15	3.8858e-15
15.503	3.5527e-15	1.9984e-15	2.2204e-15	1.1571e-15	1.5543e-15	3.3307e-15
15.603	3.5527e-15	1.5543e-15	2.2204e-15	1.7764e-15	1.5543e-15	3.1086e-15
15.703	3.5527e-15	1.7764e-15	1.9984e-15	1.3323e-15	1.7764e-15	3.1086e-15
15.803	3.3307e-15	1.5543e-15	2.4425e-15	1.5543e-15	1.9984e-15	3.4417e-15
15.903	3.7748e-15	2.2204e-15	3.3307e-15	1.7764e-15	1.3323e-15	3.2196e-15
16.003	2.6645e-15	1.9984e-15	1.9984e-15	1.3323e-15	1.5543e-15	3.5527e-15
16.103	3.3307e-15	1.9984e-15	2.7756e-15	1.7764e-15	1.5543e-15	3.7748e-15
16.203	3.3307e-15	1.7764e-15	2.4425e-15	1.5543e-15	1.5543e-15	3.5527e-15
16.303	2.8866e-15	1.7764e-15	2.6645e-15	2.4425e-15	1.5543e-15	3.6637e-15
16.403	2.8866e-15	1.7764e-15	2.4425e-15	1.5543e-15	1.7764e-15	3.3307e-15
16.503	3.3307e-15	2.1094e-15	2.2204e-15	1.4433e-15	1.7764e-15	3.7748e-15
16.603	2.4425e-15	1.7764e-15	3.1086e-15	1.1744e-15	1.2646e-15	3.3307e-15
16.703	2.6645e-15	2.2204e-15	2.8866e-15	1.5543e-15	1.5543e-15	3.7748e-15
16.803	2.4425e-15	1.7764e-15	2.6645e-15	1.5404e-15	1.7764e-15	3.3307e-15
16.903	3.3307e-15	1.7764e-15	1.6653e-15	1.2264e-15	1.7764e-15	2.9976e-15
17.003	3.3307e-15	2.1094e-15	2.4425e-15	1.5543e-15	1.3357e-15	3.1086e-15
17.103	2.8866e-15	1.9984e-15	2.6645e-15	1.5543e-15	1.9984e-15	2.9976e-15
17.203	3.3307e-15	2.4425e-15	2.2204e-15	1.5543e-15	1.3323e-15	3.7748e-15
17.303	3.3307e-15	1.6847e-15	2.6645e-15	1.1675e-15	1.5543e-15	3.9968e-15
17.403	2.4425e-15	2.2204e-15	2.6645e-15	1.4433e-15	1.6653e-15	3.2196e-15
17.504	2.6645e-15	1.9984e-15	2.2204e-15	1.3323e-15	1.9984e-15	2.9976e-15
17.604	2.4425e-15	1.7764e-15	2.2204e-15	1.3323e-15	1.7764e-15	3.1086e-15
17.704	3.7748e-15	1.8874e-15	2.2204e-15	1.7764e-15	1.3323e-15	2.4425e-15
17.804	3.1086e-15	1.9984e-15	2.2204e-15	1.5543e-15	1.8874e-15	3.2196e-15
17.904	1.9984e-15	1.9984e-15	1.9984e-15	1.5543e-15	1.9984e-15	2.9976e-15
18.004	3.5527e-15	1.7764e-15	1.9984e-15	1.2932e-15	1.9984e-15	2.6645e-15
18.104	3.5527e-15	2.4425e-15	1.9984e-15	1.5543e-15	1.5543e-15	2.8866e-15
18.204	1.9984e-15	2.2204e-15	1.9984e-15	2.2204e-15	2.2204e-15	2.9976e-15
18.304	4.2188e-15	2.4425e-15	1.7764e-15	1.5543e-15	2.2204e-15	3.4417e-15
18.404	3.5527e-15	2.2204e-15	2.2204e-15	1.5543e-15	1.7764e-15	3.5527e-15
18.504	3.7748e-15	2.4425e-15	1.9984e-15	1.8874e-15	2.4425e-15	3.6637e-15
18.604	4.4409e-15	1.6653e-15	1.9984e-15	1.4433e-15	2.2204e-15	3.6637e-15
18.704	3.7748e-15	2.3315e-15	2.6645e-15	1.2733e-15	1.9984e-15	3.2196e-15
18.804	2.8866e-15	1.7764e-15	1.9984e-15	1.7764e-15	2.6645e-15	3.4417e-15
18.904	3.1086e-15	1.8874e-15	2.2204e-15	1.5543e-15	2.8866e-15	3.5527e-15
19.004	4.2188e-15	2.7756e-15	2.2204e-15	1.9984e-15	2.4425e-15	3.7748e-15
19.104	3.7748e-15	2.9976e-15	2.6645e-15	1.4433e-15	2.2204e-15	3.8858e-15
19.204	3.5527e-15	1.9984e-15	1.9984e-15	2.1094e-15	1.7764e-15	3.8858e-15
19.304	3.3307e-15	3.3307e-15	2.2204e-15	1.7764e-15	2.8866e-15	3.8858e-15
19.404	4.2188e-15	2.4425e-15	2.6645e-15	1.6653e-15	2.6645e-15	3.8858e-15
19.504	4.2188e-15	2.4425e-15	1.9984e-15	1.6653e-15	1.9984e-15	3.9968e-15
19.604	3.3307e-15	2.6645e-15	2.6645e-15	1.4433e-15	2.6645e-15	3.1086e-15
19.704	4.4409e-15	1.8874e-15	2.6645e-15	1.7764e-15	2.6645e-15	3.2196e-15
19.804	3.3307e-15	2.1094e-15	2.6645e-15	1.7764e-15	2.4425e-15	3.8858e-15
19.904	4.2188e-15	2.7756e-15	2.3315e-15	1.7764e-15	2.4425e-15	3.8858e-15
20.004	4.4409e-15	3.4417e-15	2.2204e-15	2.1094e-15	2.4425e-15	3.6637e-15
20.104	3.9968e-15	2.5535e-15	2.8866e-15	1.6653e-15	2.6645e-15	2.7756e-15
20.204	4.2188e-15	2.6645e-15	1.7764e-15	1.8874e-15	2.4425e-15	3.4417e-15
20.304	3.5527e-15	2.9976e-15	2.4425e-15	1.5543e-15	2.2204e-15	3.5527e-15
20.404	3.1086e-15	2.7756e-15	2.4425e-15	1.5543e-15	2.4425e-15	3.3307e-15
20.504	3.3307e-15	3.1086e-15	2.2204e-15	1.5543e-15	2.3315e-15	3.3307e-15
20.604	3.5527e-15	3.1086e-15	2.2204e-15	1.4658e-15	2.6645e-15	3.5527e-15
20.704	4.2188e-15	3.4417e-15	3.1086e-15	1.7764e-15	2.6645e-15	3.4417e-15
20.804	4.2188e-15	2.9976e-15	2.4425e-15	1.7764e-15	2.8866e-15	3.7748e-15
20.904	4.4409e-15	2.6645e-15	3.1086e-15	1.9984e-15	2.6645e-15	3.9968e-15
21.004	3.5527e-15	3.6637e-15	2.2204e-15	2.2204e-15	2.4425e-15	3.5527e-15
21.104	4.2188e-15	2.7756e-15	2.4425e-15	1.7764e-15	2.6645e-15	3.9968e-15
21.204	3.7748e-15	2.9976e-15	3.1086e-15	2.2204e-15	2.4425e-15	3.5527e-15
21.304	3.3307e-15	2.3315e-15	2.4425e-15	1.5543e-15	2.6645e-15	3.7748e-15
21.404	4.4409e-15	3.3307e-15	2.2204e-15	1.5543e-15	2.4425e-15	3.2196e-15
21.504	3.9968e-15	2.2204e-15	2.6645e-15	1.4034e-15	2.6645e-15	3.1086e-15
21.604	4.6629e-15	2.6645e-15	2.6645e-15	1.4433e-15	2.8866e-15	2.8866e-15
21.704	4.2188e-15	2.4425e-15	2.6645e-15	2.1094e-15	2.4425e-15	2.6645e-15
21.804	3.9968e-15	2.4425e-15	2.6645e-15	1.6653e-15	2.6645e-15	2.9976e-15
21.904	4.885e-15	2.5535e-15	2.5535e-15	1.5543e-15	2.2204e-15	3.2196e-15
22.004	4.6629e-15	2.5535e-15	2.5535e-15	2.2204e-15	2.4425e-15	2.7756e-15
22.104	4.4409e-15	2.7756e-15	2.8866e-15	1.7764e-15	1.9984e-15	3.5527e-15
22.204	4.2188e-15	2.4425e-15	2.3315e-15	1.8874e-15	2.2204e-15	3.7748e-15
22.304	4.4409e-15	2.6645e-15	2.8866e-15	1.7764e-15	2.4425e-15	3.1086e-15
22.404	5.3291e-15	2.7756e-15	2.8866e-15	2.1094e-15	1.9984e-15	2.8866e-15
22.505	4.6629e-15	2.8866e-15	2.9976e-15	2.5535e-15	1.6653e-15	2.9976e-15
22.605	4.4409e-15	2.1094e-15	2.4425e-15	2.3315e-15	2.3315e-15	3.3307e-15
22.705	4.6629e-15	2.2204e-15	2.3315e-15	2.7756e-15	1.9984e-15	3.3307e-15
22.805	4.885e-15	2.4425e-15	2.7756e-15	1.7104e-15	2.3315e-15	3.5527e-15
22.905	4.4409e-15	2.8866e-15	2.6645e-15	2.4425e-15	2.4425e-15	3.5527e-15
23.005	4.4409e-15	2.4425e-15	2.9976e-15	1.9984e-15	2.4425e-15	3.4417e-15
23.105	4.885e-15	2.4425e-15	2.5535e-15	2.2204e-15	2.4425e-15	3.6637e-15
23.205	5.107e-15	2.3315e-15	2.6645e-15	1.6376e-15	2.6645e-15	3.5527e-15
23.305	4.6629e-15	2.4425e-15	2.9976e-15	2.8866e-15	2.1094e-15	3.9968e-15
23.405	5.107e-15	2.1094e-15	2.4425e-15	2.4425e-15	2.6645e-15	3.1086e-15
23.505	4.6629e-15	2.4425e-15	2.5535e-15	2.3315e-15	2.6645e-15	3.7748e-15
23.605	4.4409e-15	2.6645e-15	3.2196e-15	2.2204e-15	2.4425e-15	3.3307e-15
23.705	5.7732e-15	2.6645e-15	2.2204e-15	2.1094e-15	2.2204e-15	3.4417e-15
23.805	5.7732e-15	2.2204e-15	2.6645e-15	1.9984e-15	3.1086e-15	3.1086e-15
23.905	5.7732e-15	1.9984e-15	2.2204e-15	2.1094e-15	2.4425e-15	3.5527e-15
24.005	5.3291e-15	2.4425e-15	2.6645e-15	2.4425e-15	3.1086e-15	3.3307e-15
24.105	5.3291e-15	2.5535e-15	2.2204e-15	1.9984e-15	2.4425e-15	3.1086e-15
24.205	4.885e-15	2.1094e-15	2.4425e-15	2.1094e-15	2.6645e-15	3.2196e-15
24.305	5.107e-15	2.7756e-15	2.2204e-15	1.7764e-15	2.6645e-15	3.6637e-15
24.405	5.3291e-15	2.4425e-15	2.4425e-15	2.4425e-15	2.4425e-15	3.9968e-15
24.505	4.885e-15	2.0019e-15	3.1086e-15	2.3315e-15	2.4425e-15	3.9968e-15
24.605	5.107e-15	1.8874e-15	2.8866e-15	2.2204e-15	2.2204e-15	3.8858e-15
24.705	5.5511e-15	2.2204e-15	2.8866e-15	2.4425e-15	1.9984e-15	3.5527e-15
24.805	4.6629e-15	2.6645e-15	2.8866e-15	2.1094e-15	2.6645e-15	3.6637e-15
24.905	5.107e-15	2.0123e-15	3.1086e-15	2.1094e-15	2.6645e-15	3.7748e-15
25.005	5.9952e-15	1.8631e-15	3.1086e-15	2.9976e-15	2.6645e-15	3.4417e-15
25.105	5.7732e-15	2.2204e-15	3.1086e-15	2.4425e-15	2.8866e-15	2.9976e-15
25.205	5.3291e-15	1.707e-15	2.6645e-15	3.2196e-15	1.9984e-15	2.9976e-15
25.305	5.107e-15	2.2204e-15	2.8866e-15	2.8866e-15	3.5527e-15	2.9976e-15
25.405	4.6629e-15	1.6653e-15	3.3307e-15	2.4425e-15	2.8866e-15	2.6645e-15
25.505	3.9968e-15	2.2204e-15	2.6645e-15	2.3315e-15	2.8866e-15	3.1086e-15
25.605	5.107e-15	1.9984e-15	3.1086e-15	2.7756e-15	2.6645e-15	3.3307e-15
25.705	4.6629e-15	1.9984e-15	2.8866e-15	2.6645e-15	3.5527e-15	2.9976e-15
25.805	5.3291e-15	1.7764e-15	2.6645e-15	2.3315e-15	2.6645e-15	2.8866e-15
25.905	4.6629e-15	1.9984e-15	2.8866e-15	2.4425e-15	3.7748e-15	2.9976e-15
26.005	4.885e-15	1.9984e-15	2.6645e-15	2.4425e-15	2.8866e-15	3.2196e-15
26.105	4.6629e-15	2.2204e-15	3.1086e-15	2.5535e-15	3.5527e-15	3.1086e-15
26.205	4.885e-15	2.2204e-15	3.1086e-15	2.4425e-15	3.5527e-15	2.2204e-15
26.305	4.6629e-15	2.1094e-15	2.8866e-15	2.5535e-15	3.1086e-15	3.8858e-15
26.405	4.2188e-15	2.1094e-15	2.6645e-15	2.6645e-15	3.5527e-15	2.8866e-15
26.505	4.4409e-15	2.3315e-15	3.1086e-15	8.8818e-16	3.9968e-15	3.4417e-15
26.605	3.9968e-15	2.6645e-15	2.6645e-15	8.8818e-16	3.3307e-15	2.5535e-15
26.705	4.4409e-15	2.6645e-15	3.1086e-15	8.8818e-16	3.5527e-15	3.2196e-15
26.805	4.885e-15	2.8866e-15	2.8866e-15	1.1102e-15	3.7748e-15	2.8866e-15
26.905	4.885e-15	2.7756e-15	2.8866e-15	1.1102e-15	3.3307e-15	2.8866e-15
27.005	5.107e-15	2.4425e-15	2.6645e-15	1.3323e-15	3.9968e-15	3.7748e-15
27.105	4.2188e-15	2.6645e-15	3.1086e-15	9.992e-16	4.4409e-15	3.7748e-15
27.205	4.6629e-15	2.5535e-15	2.4425e-15	8.8818e-16	3.9968e-15	3.8858e-15
27.305	4.885e-15	2.2204e-15	2.8866e-15	1.1102e-15	3.5527e-15	4.1078e-15
27.405	4.885e-15	2.5535e-15	2.6645e-15	1.1102e-15	3.3307e-15	4.885e-15
27.506	4.885e-15	2.6645e-15	2.6645e-15	1.5543e-15	2.8866e-15	3.9968e-15
27.606	5.3291e-15	3.1086e-15	3.3307e-15	8.8818e-16	3.1086e-15	3.6637e-15
27.706	5.107e-15	2.4425e-15	2.5535e-15	1.3323e-15	3.3307e-15	3.9968e-15
27.806	4.6629e-15	2.4425e-15	2.2204e-15	8.8818e-16	3.5527e-15	4.1078e-15
27.906	4.885e-15	2.3315e-15	3.1086e-15	1.1102e-15	3.1086e-15	3.4417e-15
28.006	4.2188e-15	1.7764e-15	3.5527e-15	1.3323e-15	3.3307e-15	3.9968e-15
28.106	4.6629e-15	1.9984e-15	3.1086e-15	9.992e-16	3.3307e-15	3.9968e-15
28.206	4.4409e-15	2.5535e-15	3.1086e-15	1.3323e-15	2.6645e-15	3.6637e-15
28.306	4.885e-15	2.2204e-15	2.6645e-15	1.1102e-15	2.8866e-15	3.4417e-15
28.406	5.3291e-15	2.5535e-15	2.9976e-15	1.3323e-15	3.3307e-15	3.9968e-15
28.506	5.3291e-15	2.8866e-15	2.8866e-15	1.3323e-15	3.1086e-15	3.2196e-15
28.606	5.107e-15	2.6645e-15	2.8866e-15	1.1102e-15	2.8866e-15	3.2196e-15
28.706	4.885e-15	2.2204e-15	2.8866e-15	1.7764e-15	2.6645e-15	3.5527e-15
28.806	5.107e-15	2.7756e-15	2.9976e-15	1.5543e-15	2.8866e-15	3.5527e-15
28.906	4.885e-15	2.5535e-15	3.1086e-15	1.5543e-15	3.1086e-15	4.1078e-15
29.006	5.3291e-15	2.1094e-15	3.3307e-15	1.5543e-15	2.6645e-15	3.7748e-15
29.106	4.6629e-15	2.4425e-15	3.1086e-15	1.5543e-15	3.1086e-15	3.7748e-15
29.206	4.6629e-15	2.3315e-15	2.7756e-15	1.3323e-15	3.5527e-15	3.2196e-15
29.306	4.4409e-15	2.3315e-15	2.4425e-15	1.3323e-15	3.5527e-15	4.6629e-15
29.406	4.4409e-15	2.7756e-15	3.3307e-15	1.4433e-15	2.8866e-15	4.3299e-15
29.506	4.2188e-15	2.4425e-15	2.8866e-15	1.1102e-15	3.1086e-15	3.9968e-15
29.606	4.6629e-15	2.4425e-15	2.7756e-15	1.1102e-15	3.1086e-15	3.8858e-15
29.706	5.5511e-15	2.4425e-15	3.3307e-15	1.3323e-15	2.4425e-15	4.5519e-15
29.806	4.885e-15	2.2204e-15	3.3307e-15	8.8818e-16	3.3307e-15	3.9968e-15
29.906	5.3291e-15	2.1094e-15	3.3307e-15	1.1102e-15	3.3307e-15	4.2188e-15
30.006	5.107e-15	2.4425e-15	3.7748e-15	1.5543e-15	3.3307e-15	4.1078e-15
30.106	5.107e-15	7.7716e-16	3.9968e-15	1.5543e-15	3.5527e-15	4.3299e-15
30.206	5.3291e-15	6.6613e-16	3.7748e-15	1.7764e-15	2.2204e-15	3.9968e-15
30.306	5.5511e-15	8.8818e-16	3.7748e-15	2.4425e-15	3.3307e-15	4.1078e-15
30.406	5.3291e-15	7.7716e-16	3.9968e-15	1.9984e-15	2.8866e-15	4.774e-15
30.506	4.885e-15	7.7716e-16	4.2188e-15	1.5543e-15	3.1086e-15	5.107e-15
30.606	5.3291e-15	6.6613e-16	3.9968e-15	1.7764e-15	3.7748e-15	4.3299e-15
30.706	5.3291e-15	5.5511e-16	3.9968e-15	1.9984e-15	3.3307e-15	4.3299e-15
30.806	5.107e-15	6.6613e-16	4.885e-15	1.9984e-15	3.1086e-15	4.6629e-15
30.906	5.107e-15	5.5511e-16	4.2188e-15	1.7764e-15	3.1086e-15	4.3299e-15
31.006	4.6629e-15	7.7716e-16	4.4409e-15	2.4425e-15	3.1086e-15	4.2188e-15
31.106	4.885e-15	1.1102e-15	4.885e-15	1.7764e-15	2.6645e-15	4.4409e-15
31.206	5.3291e-15	1.1102e-15	4.885e-15	1.9984e-15	3.1086e-15	4.3299e-15
31.306	4.885e-15	8.8818e-16	4.6629e-15	1.9984e-15	2.8866e-15	3.9968e-15
31.406	5.7732e-15	8.8818e-16	3.9968e-15	2.2204e-15	2.6645e-15	3.5527e-15
31.506	4.885e-15	1.1102e-15	4.4409e-15	1.9984e-15	3.3307e-15	3.5527e-15
31.606	5.107e-15	1.3323e-15	5.107e-15	1.5543e-15	2.4425e-15	3.6637e-15
31.706	5.3291e-15	9.992e-16	4.885e-15	2.6645e-15	2.6645e-15	3.5527e-15
31.806	4.885e-15	8.8818e-16	4.4409e-15	2.2204e-15	2.6645e-15	3.6637e-15
31.906	5.3291e-15	1.2212e-15	4.6629e-15	2.6645e-15	2.6645e-15	4.3299e-15
32.006	5.107e-15	1.2212e-15	4.2188e-15	1.7764e-15	3.1086e-15	4.1078e-15
32.106	5.3291e-15	8.8818e-16	3.9968e-15	2.2204e-15	2.4425e-15	3.2196e-15
32.206	5.7732e-15	1.1102e-15	3.9968e-15	2.2204e-15	2.8866e-15	3.6637e-15
32.306	4.885e-15	7.7716e-16	3.7748e-15	1.7764e-15	2.4425e-15	3.2196e-15
32.406	5.3291e-15	6.6613e-16	3.9968e-15	2.4425e-15	3.3307e-15	3.8858e-15
32.507	5.7732e-15	1.3323e-15	3.9968e-15	2.4425e-15	2.6645e-15	3.1086e-15
32.607	5.3291e-15	1.1102e-15	4.4409e-15	2.2204e-15	2.6645e-15	2.8866e-15
32.707	5.3291e-15	1.2212e-15	4.6629e-15	1.9984e-15	3.3307e-15	3.9968e-15
32.807	5.3291e-15	1.5543e-15	4.4409e-15	1.9984e-15	3.1086e-15	3.3307e-15
32.907	5.107e-15	1.1102e-15	4.6629e-15	2.2204e-15	3.1086e-15	4.1078e-15
33.007	5.5511e-15	8.8818e-16	5.107e-15	1.7764e-15	2.8866e-15	3.8858e-15
33.107	5.107e-15	8.8818e-16	4.4409e-15	1.9984e-15	3.3307e-15	3.8858e-15
33.207	5.5511e-15	1.1102e-15	4.6629e-15	2.2204e-15	2.8866e-15	4.3299e-15
33.307	4.885e-15	1.2212e-15	3.7748e-15	1.7764e-15	2.8866e-15	4.1078e-15
33.407	5.3291e-15	1.4433e-15	3.7748e-15	1.5543e-15	2.8866e-15	3.9968e-15
33.507	4.885e-15	9.2287e-16	4.885e-15	1.9984e-15	2.6645e-15	4.1078e-15
33.607	4.6629e-15	1.1102e-15	4.4409e-15	1.7764e-15	2.6645e-15	3.9968e-15
33.707	5.107e-15	1.2212e-15	3.9968e-15	2.2204e-15	2.8866e-15	3.4417e-15
33.807	5.5511e-15	1.1102e-15	4.2188e-15	2.2204e-15	2.5535e-15	3.7748e-15
33.907	4.885e-15	1.2212e-15	4.4409e-15	1.9984e-15	2.4425e-15	3.4417e-15
34.007	4.4409e-15	1.1189e-15	4.4409e-15	1.9984e-15	2.6645e-15	4.3299e-15
34.107	4.885e-15	1.4433e-15	4.4409e-15	1.9984e-15	2.4425e-15	4.3299e-15
34.207	4.885e-15	1.3323e-15	4.5519e-15	2.8866e-15	2.6645e-15	3.6637e-15
34.307	5.107e-15	1.1102e-15	4.885e-15	2.4425e-15	2.6645e-15	3.2196e-15
34.407	5.7732e-15	1.1102e-15	4.4409e-15	1.9984e-15	2.5405e-15	3.6637e-15
34.507	5.3291e-15	1.3323e-15	4.2188e-15	2.2204e-15	3.1086e-15	3.9968e-15
34.607	5.5511e-15	1.3323e-15	3.9968e-15	2.2204e-15	2.8866e-15	4.1078e-15
34.707	5.7732e-15	1.1102e-15	4.4409e-15	1.7764e-15	2.8866e-15	4.1078e-15
34.807	5.3291e-15	1.1102e-15	4.4409e-15	1.9984e-15	2.6645e-15	4.5519e-15
34.907	5.3291e-15	1.5543e-15	4.3299e-15	1.9984e-15	3.5527e-15	3.9968e-15
35.007	5.7732e-15	1.6653e-15	4.4409e-16	2.2204e-15	3.3307e-15	3.9968e-15
35.107	5.107e-15	1.2212e-15	1.1102e-15	1.9984e-15	3.3307e-15	4.2188e-15
35.207	5.5511e-15	2.1094e-15	8.8818e-16	1.7764e-15	3.1086e-15	4.5519e-15
35.307	5.5511e-15	1.7764e-15	6.6613e-16	1.9984e-15	3.3307e-15	4.2188e-15
35.407	5.5511e-15	1.1866e-15	8.8818e-16	2.2204e-15	8.8818e-16	4.4409e-15
35.507	5.5511e-15	2.1094e-15	1.1102e-15	2.2204e-15	1.3323e-15	4.5519e-15
35.607	5.3291e-15	1.7764e-15	9.992e-16	2.6645e-15	1.4433e-15	4.5519e-15
35.707	5.107e-15	1.9984e-15	1.1102e-15	2.2204e-15	1.7764e-15	5.3291e-15
35.807	5.3291e-15	2.5535e-15	1.1102e-15	2.2204e-15	1.6653e-15	4.996e-15
35.907	5.5511e-15	1.4433e-15	8.8818e-16	2.6645e-15	1.5543e-15	3.9968e-15
36.007	5.3291e-15	1.9984e-15	8.8818e-16	2.2204e-15	1.5543e-15	3.9968e-15
36.107	5.5511e-15	1.5543e-15	1.3323e-15	2.2204e-15	1.6653e-15	4.5519e-15
36.207	5.3291e-15	1.9984e-15	9.992e-16	2.2204e-15	1.5543e-15	5.107e-15
36.307	5.5511e-15	1.4433e-15	1.1102e-15	2.4425e-15	1.1102e-15	4.4409e-15
36.407	5.3291e-15	1.8874e-15	9.9573e-16	1.9984e-15	1.7764e-15	4.2188e-15
36.507	4.885e-15	2.3315e-15	9.992e-16	2.6645e-15	1.6653e-15	4.774e-15
36.607	5.7732e-15	1.9984e-15	1.5543e-15	2.4425e-15	1.1102e-15	5.107e-15
36.707	5.9952e-15	2.3315e-15	8.8818e-16	2.6645e-15	1.4433e-15	4.4409e-15
36.807	5.7732e-15	1.6653e-15	1.6653e-15	2.4425e-15	1.2212e-15	4.2188e-15
36.907	5.7732e-15	2.1094e-15	1.1102e-15	2.8866e-15	1.6653e-15	4.996e-15
37.007	6.4393e-15	1.5543e-15	1.1102e-15	2.6645e-15	1.5543e-15	4.774e-15
37.107	6.6613e-15	1.9984e-15	1.3323e-15	2.6645e-15	1.3323e-15	5.6621e-15
37.207	6.2172e-15	1.7764e-15	1.1102e-15	2.6645e-15	1.7764e-15	5.107e-15
37.307	5.9952e-15	2.1094e-15	1.2212e-15	2.6645e-15	1.3323e-15	5.7732e-15
37.407	5.9952e-15	2.1094e-15	1.3323e-15	2.4425e-15	1.5543e-15	4.996e-15
37.508	6.2172e-15	1.9984e-15	1.5543e-15	2.6645e-15	1.5543e-15	4.6629e-15
37.608	6.2172e-15	1.7764e-15	1.5543e-15	2.6645e-15	2.2204e-15	5.3291e-15
37.708	6.2172e-15	1.9984e-15	1.3323e-15	2.4425e-15	1.3323e-15	4.6629e-15
37.808	6.4393e-15	1.8874e-15	1.7764e-15	2.6645e-15	1.4433e-15	4.774e-15
37.908	5.5511e-15	1.9984e-15	1.1102e-15	2.6645e-15	1.1102e-15	5.107e-15
38.008	5.9952e-15	2.3315e-15	1.3323e-15	2.8866e-15	1.7764e-15	5.3291e-15
38.108	5.9952e-15	2.1094e-15	1.3323e-15	2.2204e-15	1.5543e-15	5.6621e-15
38.208	5.3291e-15	1.9984e-15	1.3323e-15	2.6645e-15	2.1094e-15	4.774e-15
38.308	5.9952e-15	1.8874e-15	1.3323e-15	2.2204e-15	1.9984e-15	5.9952e-15
38.408	6.2172e-15	1.8874e-15	1.5543e-15	2.4425e-15	1.7764e-15	5.9952e-15
38.508	6.2172e-15	2.4425e-15	1.7764e-15	2.4425e-15	2.1094e-15	4.996e-15
38.608	5.5511e-15	1.9984e-15	1.8874e-15	2.4425e-15	1.7764e-15	4.996e-15
38.708	5.7732e-15	2.3315e-15	1.3323e-15	2.6645e-15	1.9984e-15	6.1062e-15
38.808	5.9952e-15	2.3315e-15	1.5543e-15	2.6645e-15	1.7764e-15	6.1062e-15
38.908	6.4393e-15	2.4425e-15	1.4433e-15	2.6645e-15	2.2204e-15	4.996e-15
39.008	5.9952e-15	2.3315e-15	1.3323e-15	2.6645e-15	1.9984e-15	5.8842e-15
39.108	6.4393e-15	2.1094e-15	1.7764e-15	3.1086e-15	2.2204e-15	5.4401e-15
39.208	5.9952e-15	2.6645e-15	1.5543e-15	2.4425e-15	2.2204e-15	5.107e-15
39.308	6.2172e-15	2.5535e-15	1.7764e-15	2.8866e-15	2.3315e-15	5.8842e-15
39.408	6.2172e-15	2.6645e-15	1.3583e-15	2.4425e-15	2.3315e-15	6.1062e-15
39.508	5.9952e-15	2.2204e-15	1.9984e-15	5.5511e-16	1.9984e-15	6.1062e-15
39.608	5.9952e-15	1.7764e-15	1.7764e-15	6.6613e-16	2.4425e-15	5.9952e-15
39.708	6.4393e-15	2.3315e-15	2.2204e-15	8.8818e-16	1.7764e-15	5.4401e-15
39.808	6.4393e-15	2.2204e-15	1.5543e-15	8.8818e-16	1.7764e-15	5.6621e-15
39.908	6.6613e-15	2.4425e-15	1.9984e-15	8.8818e-16	2.4425e-15	5.6621e-15
40.008	6.2172e-15	2.1094e-15	2.2204e-15	1.1102e-15	1.9984e-15	5.7732e-15
40.108	6.6613e-15	1.8874e-15	1.7764e-15	1.1102e-15	2.4425e-15	5.5511e-15
40.208	5.9952e-15	1.9984e-15	2.4425e-15	6.6613e-16	2.2204e-15	6.1062e-15
40.308	6.4393e-15	1.7764e-15	2.4425e-15	1.1102e-15	1.7764e-15	6.3283e-15
40.408	5.9952e-15	2.2204e-15	2.4425e-15	1.5543e-15	2.2204e-15	5.6621e-15
40.508	6.2172e-15	2.1094e-15	2.2204e-15	1.5543e-15	1.9984e-15	6.3283e-15
40.608	6.6613e-15	1.9984e-15	2.4425e-15	1.1102e-15	1.9984e-15	6.4393e-15
40.708	6.4393e-15	1.9984e-15	2.4425e-15	8.8818e-16	2.2204e-15	7.2164e-15
40.808	6.2172e-15	1.9984e-15	1.9984e-15	1.1102e-15	1.7764e-15	6.8834e-15
40.908	6.4393e-15	2.2204e-15	1.9984e-15	9.992e-16	1.8874e-15	7.5495e-15
41.008	6.2172e-15	1.9984e-15	1.7764e-15	1.5543e-15	2.2204e-15	7.5495e-15
41.108	5.9952e-15	1.9984e-15	2.6645e-15	8.8818e-16	1.9984e-15	7.4385e-15
41.208	6.2172e-15	1.8874e-15	2.6645e-15	1.5543e-15	1.9984e-15	6.8834e-15
41.308	6.2172e-15	1.8874e-15	2.4425e-15	7.7716e-16	2.2204e-15	7.8826e-15
41.408	5.5511e-15	2.1094e-15	2.4425e-15	1.3323e-15	1.9984e-15	7.5495e-15
41.508	5.9952e-15	2.3315e-15	1.9984e-15	1.1102e-15	1.6653e-15	7.7716e-15
41.608	6.4393e-15	1.9984e-15	1.9984e-15	9.992e-16	2.2204e-15	8.1046e-15
41.708	6.2172e-15	1.9984e-15	2.1094e-15	8.8818e-16	1.9984e-15	8.1046e-15
41.808	6.6613e-15	1.9984e-15	1.9984e-15	1.1102e-15	1.6653e-15	7.5495e-15
41.908	6.6613e-15	1.8874e-15	1.9984e-15	9.992e-16	2.2204e-15	7.4385e-15
42.008	6.6613e-15	1.7764e-15	2.1094e-15	1.3323e-15	2.2204e-15	7.6605e-15
42.108	6.8834e-15	2.1094e-15	1.7764e-15	1.2212e-15	1.8874e-15	7.6605e-15
42.208	6.8834e-15	1.7764e-15	1.9984e-15	1.3323e-15	1.9984e-15	8.1046e-15
42.308	6.6613e-15	2.2204e-15	1.9984e-15	1.3323e-15	1.7764e-15	7.9936e-15
42.408	5.9952e-15	1.9984e-15	2.2204e-15	8.8818e-16	1.9984e-15	8.5487e-15
42.509	6.2172e-15	1.9984e-15	1.8874e-15	7.7716e-16	1.9984e-15	8.3267e-15
42.609	6.2172e-15	2.4425e-15	2.1094e-15	8.8818e-16	1.7764e-15	7.8826e-15
42.709	6.6613e-15	2.5535e-15	2.4425e-15	8.8818e-16	1.7764e-15	7.7716e-15
42.809	6.2172e-15	2.3315e-15	2.6645e-15	1.1102e-15	1.6653e-15	7.5495e-15
42.909	5.7732e-15	2.2204e-15	2.6645e-15	1.3323e-15	1.7764e-15	7.4385e-15
43.009	6.4393e-15	1.9984e-15	1.9984e-15	9.992e-16	1.8874e-15	7.4385e-15
43.109	6.2172e-15	2.3315e-15	1.9984e-15	1.3323e-15	1.8874e-15	7.2164e-15
43.209	5.9952e-15	2.3315e-15	2.3315e-15	1.2212e-15	1.7764e-15	6.9944e-15
43.309	5.7732e-15	2.3315e-15	1.9984e-15	1.2212e-15	2.2204e-15	7.3275e-15
43.409	6.2172e-15	2.3315e-15	2.2204e-15	1.3323e-15	1.7764e-15	6.9944e-15
43.509	6.2172e-15	2.4425e-15	2.4425e-15	1.3323e-15	1.7764e-15	6.9944e-15
43.609	6.6613e-15	1.9984e-15	2.2204e-15	1.1102e-15	1.5543e-15	6.9944e-15
43.709	6.4393e-15	2.2204e-15	1.9984e-15	1.1102e-15	1.7764e-15	6.9944e-15
43.809	6.2172e-15	2.1094e-15	1.9984e-15	1.1102e-15	1.5543e-15	6.4393e-15
43.909	6.6613e-15	2.5535e-15	1.7764e-15	1.3323e-15	1.9984e-15	6.6613e-15
44.009	6.8834e-15	2.6645e-15	2.3315e-15	1.3323e-15	2.2204e-15	7.1054e-15
44.109	7.1054e-15	2.4425e-15	2.5535e-15	9.992e-16	1.9984e-15	6.9944e-15
44.209	6.4393e-15	2.4425e-15	2.1094e-15	1.3323e-15	1.7764e-15	6.3283e-15
44.309	6.6613e-15	2.2204e-15	2.4425e-15	1.3323e-15	1.9984e-15	6.7724e-15
44.409	6.8834e-15	2.5535e-15	2.5535e-15	1.4433e-15	1.7764e-15	6.8834e-15
44.509	6.4393e-15	2.4425e-15	2.4425e-15	1.4433e-15	1.7764e-15	6.7724e-15
44.609	5.9952e-15	2.3315e-15	2.5535e-15	1.3323e-15	2.2204e-15	6.8834e-15
44.709	6.6613e-15	2.7756e-15	2.8866e-15	1.5543e-15	1.7764e-15	6.1062e-15
44.809	6.4393e-15	2.5535e-15	2.5535e-15	1.7764e-15	1.4433e-15	6.6613e-15
44.909	6.4393e-15	2.6645e-15	2.6645e-15	1.5543e-15	1.3323e-15	6.2172e-15
45.009	6.4393e-15	2.5535e-15	2.8866e-15	1.2212e-15	1.7764e-15	6.3283e-15
45.109	6.4393e-15	2.9976e-15	2.3315e-15	1.3323e-15	1.7764e-15	5.9952e-15
45.209	5.9952e-15	2.7756e-15	2.4425e-15	1.1102e-15	1.9984e-15	6.2172e-15
45.309	5.7732e-15	2.6645e-15	2.3315e-15	1.3323e-15	1.9984e-15	6.2172e-15
45.409	5.7732e-15	2.7756e-15	2.2204e-15	1.2212e-15	1.9984e-15	6.1062e-15
45.509	6.4393e-15	2.8866e-15	2.7756e-15	2.4425e-15	1.5543e-15	5.8842e-15
45.609	6.8834e-15	2.7756e-15	3.3307e-15	2.2204e-15	1.6653e-15	5.8842e-15
45.709	6.8834e-15	2.8866e-15	2.3315e-15	1.7764e-15	1.6653e-15	5.8842e-15
45.809	6.4393e-15	3.2196e-15	2.8866e-15	1.7764e-15	1.7764e-15	5.7732e-15
45.909	6.6613e-15	2.7756e-15	2.6645e-15	1.5543e-15	2.2204e-15	5.3291e-15
46.009	6.8834e-15	2.8866e-15	2.4425e-15	1.7764e-15	1.5543e-15	6.2172e-15
46.109	6.6613e-15	2.7756e-15	2.2204e-15	1.9984e-15	1.7764e-15	5.8842e-15
46.209	6.6613e-15	2.8866e-15	2.3315e-15	2.2204e-15	1.5543e-15	6.2172e-15
46.309	6.4393e-15	2.8866e-15	2.2204e-15	2.2204e-15	1.9984e-15	5.8842e-15
46.409	5.9952e-15	3.1086e-15	2.2204e-15	2.4425e-15	1.7764e-15	5.5511e-15
46.509	5.9952e-15	2.5535e-15	2.6645e-15	1.7764e-15	1.5543e-15	5.8842e-15
46.609	5.9952e-15	2.7756e-15	2.7756e-15	2.2204e-15	1.7764e-15	6.2172e-15
46.709	6.2172e-15	2.8866e-15	2.5535e-15	1.9984e-15	1.6653e-15	5.8842e-15
46.809	6.2172e-15	2.4425e-15	2.6645e-15	1.7764e-15	1.5543e-15	5.8842e-15
46.909	5.9952e-15	3.1086e-15	2.6645e-15	2.2204e-15	1.5543e-15	7.1054e-15
47.009	6.6613e-15	2.7756e-15	2.6645e-15	2.2204e-15	1.5543e-15	6.5503e-15
47.109	6.4393e-15	3.1086e-15	3.1086e-15	1.9984e-15	1.5543e-15	6.7724e-15
47.209	6.2172e-15	3.2196e-15	2.9976e-15	2.2204e-15	1.5543e-15	6.6613e-15
47.309	6.4393e-15	2.6645e-15	2.8866e-15	1.9984e-15	1.7764e-15	6.5503e-15
47.409	6.2172e-15	2.8866e-15	2.9976e-15	2.2204e-15	1.5543e-15	6.7724e-15
47.51	5.9952e-15	2.8866e-15	2.7756e-15	1.9984e-15	1.6133e-15	6.9944e-15
47.61	6.2172e-15	2.6645e-15	2.9976e-15	1.8874e-15	1.9984e-15	6.6613e-15
47.71	5.9952e-15	3.3307e-15	2.7756e-15	1.6653e-15	1.7764e-15	6.6613e-15
47.81	5.9952e-15	2.8866e-15	2.5535e-15	1.9984e-15	1.7764e-15	6.4393e-15
47.91	6.2172e-15	3.1086e-15	2.6645e-15	1.9984e-15	1.9984e-15	6.6613e-15
48.01	6.2172e-15	3.1086e-15	2.6645e-15	1.9984e-15	1.7764e-15	6.3283e-15
48.11	6.2172e-15	3.3307e-15	3.1086e-15	1.9984e-15	1.9984e-15	6.7724e-15
48.21	5.7732e-15	3.3307e-15	2.8866e-15	1.8874e-15	1.9984e-15	6.6613e-15
48.31	5.5511e-15	3.3307e-15	2.2204e-15	1.7764e-15	2.3315e-15	6.8834e-15
48.41	5.5511e-15	3.2196e-15	3.1086e-15	2.2204e-15	1.9984e-15	6.7724e-15
48.51	5.9952e-15	3.5527e-15	3.2196e-15	1.7764e-15	1.7764e-15	6.3283e-15
48.61	5.3291e-15	3.3307e-15	2.9976e-15	1.9984e-15	1.9984e-15	6.9944e-15
48.71	5.5511e-15	3.3307e-15	2.6645e-15	1.8874e-15	1.7764e-15	6.2172e-15
48.81	5.3291e-15	3.7748e-15	2.8866e-15	1.8874e-15	1.8874e-15	5.6621e-15
48.91	5.9952e-15	3.5527e-15	3.1086e-15	2.3315e-15	1.9984e-15	5.9952e-15
49.01	5.9952e-15	6.6613e-16	2.6645e-15	2.1094e-15	1.7764e-15	6.2172e-15
49.11	5.7732e-15	4.4409e-16	2.5535e-15	2.3315e-15	1.5829e-15	5.8842e-15
49.21	5.7732e-15	6.6613e-16	2.8866e-15	1.9984e-15	1.7764e-15	5.5511e-15
49.31	5.3291e-15	6.6613e-16	2.6645e-15	2.3315e-15	1.7764e-15	6.1062e-15
49.41	5.3291e-15	6.6613e-16	2.6645e-15	2.1094e-15	1.9984e-15	5.5511e-15
49.51	5.7732e-15	6.6613e-16	2.9976e-15	2.3315e-15	1.6653e-15	5.7732e-15
49.61	5.5511e-15	6.6613e-16	3.1086e-15	2.1094e-15	1.9984e-15	6.3283e-15
49.71	5.9952e-15	6.6613e-16	2.9976e-15	2.2204e-15	1.7764e-15	5.8842e-15
49.81	5.7732e-15	6.6613e-16	2.8866e-15	2.3315e-15	2.1094e-15	5.7732e-15
49.91	5.3291e-15	4.4409e-16	2.8866e-15	2.6645e-15	2.2204e-15	5.7732e-15


==> figures/data/NLS1D_O_JO_orth/error_Jorth_NLS1D_4.txt <==
Timing	JO_1.1_1.1	JO_1.1_1.2	JO_1.2_1.1	JO_1.2_1.2	JO_1.3_1.1	JO_1.3_1.2
0	5.5511e-16	5.5511e-16	5.5511e-16	5.5511e-16	5.5511e-16	5.5511e-16
0.10002	3.6694e-14	3.6694e-14	3.6694e-14	3.6694e-14	3.6694e-14	3.6694e-14
0.20004	2.9313e-14	2.9313e-14	2.9313e-14	2.9313e-14	2.9313e-14	2.9313e-14
0.30006	1.9245e-14	1.9245e-14	1.9245e-14	1.9245e-14	1.9245e-14	1.9245e-14
0.40008	1.59e-14	1.59e-14	1.59e-14	1.59e-14	1.59e-14	1.59e-14
0.5001	1.9471e-14	1.9471e-14	1.9471e-14	1.9471e-14	1.9471e-14	1.9471e-14
0.60012	1.8968e-14	1.8968e-14	1.8968e-14	1.8968e-14	1.8968e-14	1.8968e-14
0.70014	8.8818e-16	1.6352e-14	1.6352e-14	1.6352e-14	1.6352e-14	1.6352e-14
0.80016	4.4409e-16	1.5543e-15	1.3188e-14	1.5543e-15	1.3188e-14	1.3188e-14
0.90018	8.8818e-16	9.992e-16	8.8818e-16	9.992e-16	6.6613e-16	1.5984e-14
1.0002	1.1102e-15	9.992e-16	7.7716e-16	9.992e-16	1.1102e-15	5.5511e-16
1.1002	1.1102e-15	1.1102e-15	8.8818e-16	1.1102e-15	4.8943e-16	6.6613e-16
1.2002	1.1102e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.1102e-15	1.6278e-15
1.3003	1.2212e-15	1.3323e-15	1.1102e-15	1.3323e-15	6.6396e-16	1.5966e-15
1.4003	1.3323e-15	1.3323e-15	1.5543e-15	1.3323e-15	7.7716e-16	1.3957e-15
1.5003	1.1102e-15	1.4433e-15	1.5543e-15	1.4433e-15	5.5511e-16	1.3323e-15
1.6003	1.5543e-15	1.3323e-15	1.1102e-15	1.3323e-15	7.7716e-16	1.0305e-15
1.7003	1.1102e-15	1.4433e-15	1.1102e-15	1.4433e-15	9.992e-16	1.3768e-15
1.8004	1.1102e-15	1.3323e-15	6.6613e-16	1.3323e-15	9.992e-16	1.7458e-15
1.9004	1.9984e-15	1.3323e-15	8.8818e-16	1.3323e-15	1.1102e-15	1.7663e-15
2.0004	1.9984e-15	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	1.7764e-15
2.1004	1.1102e-15	1.1102e-15	6.6613e-16	1.1102e-15	8.8818e-16	8.8818e-16
2.2004	1.1102e-15	1.3323e-15	6.6613e-16	1.3323e-15	1.3323e-15	1.1102e-15
2.3005	1.7764e-15	1.8874e-15	1.9984e-15	1.8874e-15	1.1102e-15	1.3323e-15
2.4005	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.5543e-15	1.7764e-15
2.5005	1.7764e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.5543e-15	1.7764e-15
2.6005	1.9984e-15	1.2212e-15	1.3323e-15	1.2212e-15	1.1102e-15	1.4984e-15
2.7005	1.9984e-15	1.4433e-15	1.3323e-15	1.4433e-15	1.3323e-15	1.5543e-15
2.8006	1.9984e-15	8.5262e-16	1.1102e-15	8.5262e-16	1.4433e-15	2.2204e-15
2.9006	1.7764e-15	1.4433e-15	1.3323e-15	1.4433e-15	1.3323e-15	2.2204e-15
3.0006	1.1102e-15	1.5543e-15	1.1102e-15	1.5543e-15	1.5543e-15	2.6645e-15
3.1006	1.5543e-15	1.5066e-15	8.8818e-16	1.5066e-15	1.9984e-15	2.2204e-15
3.2006	1.5543e-15	1.7764e-15	1.5543e-15	1.7764e-15	1.2212e-15	2.2204e-15
3.3007	1.5543e-15	1.4914e-15	1.5543e-15	1.4914e-15	1.4433e-15	1.468e-15
3.4007	1.3323e-15	1.8874e-15	1.7764e-15	1.8874e-15	1.2455e-15	1.5487e-15
3.5007	5.6205e-16	2.2204e-15	1.7764e-15	2.2204e-15	1.2308e-15	1.3323e-15
3.6007	1.2212e-15	2.1094e-15	1.1102e-15	2.1094e-15	1.1571e-15	1.3323e-15
3.7007	1.5543e-15	2.1094e-15	1.7764e-15	2.1094e-15	1.3323e-15	1.151e-15
3.8008	1.4433e-15	1.6653e-15	1.3323e-15	1.6653e-15	1.5543e-15	1.6289e-15
3.9008	1.7764e-15	1.9984e-15	1.3323e-15	1.9984e-15	1.3323e-15	1.8336e-15
4.0008	1.3323e-15	1.8874e-15	1.3323e-15	1.8874e-15	1.2212e-15	1.9255e-15
4.1008	9.992e-16	2.1094e-15	1.5543e-15	2.1094e-15	1.3323e-15	1.8562e-15
4.2008	8.8818e-16	2.4425e-15	1.7764e-15	2.4425e-15	1.9984e-15	1.8596e-15
4.3009	1.4433e-15	1.8874e-15	1.3323e-15	1.8874e-15	1.3323e-15	1.641e-15
4.4009	1.5543e-15	2.2204e-15	8.8818e-16	2.2204e-15	1.1102e-15	1.3323e-15
4.5009	1.4433e-15	1.9984e-15	1.1102e-15	1.9984e-15	1.7764e-15	1.9984e-15
4.6009	1.2212e-15	1.6653e-15	1.3323e-15	1.6653e-15	1.3323e-15	2.4425e-15
4.7009	1.4433e-15	1.6653e-15	1.1935e-15	1.6653e-15	2.2204e-15	1.7764e-15
4.801	1.3323e-15	1.4433e-15	1.5543e-15	1.4433e-15	1.5543e-15	1.7764e-15
4.901	1.1102e-15	1.3323e-15	1.3323e-15	1.3323e-15	2.2204e-15	1.4398e-15
5.001	7.7716e-16	1.5907e-15	1.7764e-15	1.5907e-15	2.2204e-15	1.5248e-15
5.101	6.6613e-16	1.3704e-15	1.5543e-15	1.3704e-15	1.7764e-15	1.1102e-15
5.201	8.8818e-16	1.4988e-15	2.2204e-15	1.4988e-15	2.2204e-15	1.5543e-15
5.3011	1.5543e-15	1.478e-15	1.7764e-15	1.478e-15	2.6645e-15	1.3323e-15
5.4011	1.1102e-15	1.4086e-15	1.7764e-15	1.4086e-15	2.2204e-15	1.3045e-15
5.5011	1.1102e-15	1.3115e-15	2.6645e-15	1.3115e-15	2.6645e-15	1.4017e-15
5.6011	8.8818e-16	1.3323e-15	2.4425e-15	1.3323e-15	2.6645e-15	1.9984e-15
5.7011	1.1102e-15	1.3912e-15	3.3307e-15	1.1102e-15	2.8866e-15	1.5543e-15
5.8012	8.8818e-16	1.3323e-15	2.6645e-15	1.1102e-15	2.4425e-15	2.2204e-15
5.9012	1.5543e-15	1.5543e-15	2.2204e-15	6.6613e-16	3.1086e-15	2.2204e-15
6.0012	8.8818e-16	2.8311e-15	2.6645e-15	1.1102e-15	2.4425e-15	2.2204e-15
6.1012	1.249e-15	1.7764e-15	3.1086e-15	1.3323e-15	2.6645e-15	1.3323e-15
6.2012	8.8818e-16	1.6653e-15	2.6645e-15	1.1102e-15	2.6645e-15	1.7764e-15
6.3013	9.992e-16	2.9005e-15	2.4425e-15	1.2386e-15	2.6645e-15	1.5543e-15
6.4013	9.0553e-16	3.0392e-15	2.4425e-15	1.3323e-15	3.9968e-15	2.2204e-15
6.5013	1.0061e-15	2.0886e-15	1.5543e-15	8.8818e-16	2.4425e-15	1.4433e-15
6.6013	1.2004e-15	2.1858e-15	2.8866e-15	1.4433e-15	2.8866e-15	1.5543e-15
6.7013	1.2421e-15	2.2204e-15	2.8866e-15	1.5543e-15	2.6645e-15	1.3323e-15
6.8014	1.4433e-15	2.387e-15	2.4425e-15	1.7764e-15	1.9984e-15	1.8874e-15
6.9014	1.3323e-15	1.9845e-15	2.2204e-15	2.9976e-15	1.5543e-15	1.6653e-15
7.0014	1.1063e-15	1.6983e-15	1.9984e-15	1.3323e-15	1.9984e-15	1.7764e-15
7.1014	1.5543e-15	1.9984e-15	2.4425e-15	1.5543e-15	1.9984e-15	1.5543e-15
7.2014	1.2802e-15	1.5543e-15	2.6645e-15	1.2212e-15	1.6653e-15	1.4433e-15
7.3015	1.2385e-15	2.3314e-15	3.1086e-15	1.3323e-15	1.9984e-15	2.4425e-15
7.4015	1.3271e-15	2.4821e-15	3.5527e-15	1.1102e-15	1.7764e-15	2.7756e-15
7.5015	1.5543e-15	2.9699e-15	1.5543e-15	1.5543e-15	1.6653e-15	1.5543e-15
7.6015	1.4065e-15	2.5709e-15	1.5543e-15	1.3323e-15	1.2212e-15	1.1839e-15
7.7015	1.471e-15	2.2204e-15	1.5543e-15	8.8818e-16	2.2204e-15	1.5543e-15
7.8016	1.4339e-15	2.2204e-15	1.5543e-15	1.1102e-15	1.9984e-15	1.5543e-15
7.9016	1.3323e-15	2.4425e-15	2.2204e-15	1.2212e-15	1.1102e-15	1.4433e-15
8.0016	1.7764e-15	2.2204e-15	1.5543e-15	1.6357e-15	1.2212e-15	1.1102e-15
8.1016	2.2204e-15	2.4425e-15	2.2204e-15	9.9585e-16	1.5543e-15	1.3323e-15
8.2016	1.3323e-15	2.6645e-15	2.8866e-15	8.8818e-16	2.1094e-15	1.4433e-15
8.3017	1.5543e-15	2.6645e-15	3.3307e-15	1.3323e-15	1.7764e-15	1.1824e-15
8.4017	1.7764e-15	2.2204e-15	3.1086e-15	6.8495e-16	2.1094e-15	1.8874e-15
8.5017	2.2204e-15	2.4425e-15	2.8866e-15	8.8818e-16	1.5543e-15	2.1094e-15
8.6017	1.6653e-15	2.6645e-15	2.4425e-15	9.8478e-16	1.7764e-15	1.8874e-15
8.7017	1.5543e-15	3.9968e-15	3.1086e-15	8.8818e-16	2.4425e-15	2.7756e-15
8.8018	1.7764e-15	2.8866e-15	4.4409e-15	1.1102e-15	2.2204e-15	2.5535e-15
8.9018	1.5543e-15	2.6645e-15	3.5527e-15	9.992e-16	1.5543e-15	2.4425e-15
9.0018	8.8818e-16	3.1086e-15	3.5527e-15	1.4433e-15	1.9984e-15	1.9984e-15
9.1018	1.2212e-15	2.6645e-15	2.8866e-15	1.1102e-15	2.2204e-15	2.1094e-15
9.2018	1.6653e-15	2.4425e-15	3.1086e-15	1.3323e-15	1.6653e-15	1.9984e-15
9.3019	6.6613e-16	2.6645e-15	2.6645e-15	1.0628e-15	1.9984e-15	1.7764e-15
9.4019	1.2212e-15	1.9886e-15	3.1086e-15	1.4433e-15	1.9984e-15	1.4433e-15
9.5019	7.7716e-16	2.4425e-15	2.4425e-15	1.2212e-15	1.3323e-15	1.4433e-15
9.6019	9.992e-16	2.2267e-15	2.4425e-15	1.2212e-15	1.2212e-15	1.4433e-15
9.7019	9.992e-16	2.2519e-15	3.1086e-15	1.5543e-15	8.8818e-16	1.6653e-15
9.802	8.0071e-16	2.4425e-15	3.1086e-15	1.8874e-15	1.8874e-15	2.1094e-15
9.902	8.8818e-16	2.4425e-15	2.6645e-15	2.2204e-15	1.4433e-15	2.2204e-15
10.002	9.992e-16	2.4425e-15	3.5527e-15	1.0869e-15	1.1102e-15	2.1094e-15
10.102	1.5543e-15	3.1086e-15	3.1086e-15	1.4433e-15	1.1102e-15	1.6653e-15
10.202	1.5543e-15	3.1086e-15	3.1086e-15	1.7764e-15	1.4433e-15	1.9984e-15
10.302	1.1102e-15	3.1086e-15	2.8866e-15	1.6653e-15	1.5543e-15	1.3323e-15
10.402	1.4433e-15	2.8866e-15	2.8866e-15	1.7764e-15	1.6653e-15	2.2204e-15
10.502	1.3323e-15	2.6645e-15	3.3307e-15	2.3315e-15	1.1102e-15	1.5543e-15
10.602	1.3323e-15	3.1086e-15	3.1086e-15	1.1102e-15	2.5535e-15	1.5543e-15
10.702	1.1102e-15	2.8866e-15	3.1086e-15	1.9984e-15	1.8874e-15	1.3323e-15
10.802	8.8818e-16	2.6645e-15	3.7748e-15	2.2204e-15	1.6653e-15	1.5543e-15
10.902	1.2212e-15	1.9984e-15	3.1086e-15	2.2204e-15	2.8866e-15	1.5543e-15
11.002	1.3323e-15	2.6645e-15	3.1086e-15	2.3315e-15	1.8874e-15	2.2204e-15
11.102	1.7764e-15	3.3307e-15	2.8866e-15	2.1094e-15	2.6645e-15	2.1094e-15
11.202	1.1102e-15	2.6645e-15	2.6645e-15	1.9984e-15	1.7764e-15	1.5543e-15
11.302	1.4433e-15	3.1086e-15	3.1086e-15	2.1094e-15	2.8866e-15	1.2212e-15
11.402	1.2212e-15	2.4425e-15	3.3307e-15	1.7764e-15	2.2485e-15	1.9984e-15
11.502	1.3323e-15	2.8866e-15	3.3307e-15	1.1102e-15	2.1094e-15	1.1102e-15
11.602	1.2465e-15	2.2204e-15	3.3307e-15	1.4433e-15	1.9984e-15	1.3323e-15
11.702	1.5543e-15	3.3307e-15	3.7748e-15	1.9984e-15	1.3047e-15	1.4433e-15
11.802	1.3323e-15	1.9984e-15	3.9968e-15	1.1102e-15	1.9984e-15	1.4433e-15
11.902	1.1102e-15	2.6645e-15	2.8866e-15	1.4433e-15	1.9984e-15	1.5543e-15
12.002	1.7764e-15	2.6645e-15	3.7748e-15	7.7716e-16	1.2212e-15	1.6653e-15
12.102	1.2093e-15	2.6645e-15	2.8866e-15	6.6613e-16	1.6055e-15	1.4433e-15
12.202	9.6722e-16	2.2204e-15	2.6645e-15	8.8818e-16	1.8874e-15	2.1094e-15
12.302	1.4433e-15	2.4425e-15	2.4425e-15	2.1094e-15	1.5586e-15	1.9984e-15
12.402	1.5543e-15	3.5527e-15	2.8866e-15	1.9984e-15	1.9984e-15	2.7756e-15
12.503	1.5543e-15	2.8866e-15	3.3307e-15	1.8874e-15	2.2204e-15	2.2204e-15
12.603	1.4433e-15	1.9984e-15	1.9984e-15	1.8874e-15	2.2204e-15	3.6637e-15
12.703	1.2641e-15	4.4409e-15	2.2204e-15	1.9984e-15	1.4433e-15	2.1094e-15
12.803	1.1868e-15	3.5527e-15	3.3307e-15	1.6653e-15	1.7764e-15	1.9984e-15
12.903	1.5543e-15	3.3307e-15	2.8866e-15	1.4433e-15	1.7764e-15	2.6645e-15
13.003	9.992e-16	3.3307e-15	3.3307e-15	1.8874e-15	2.2204e-15	2.8866e-15
13.103	1.2212e-15	3.5527e-15	2.2204e-15	1.6653e-15	1.7764e-15	3.5527e-15
13.203	6.7882e-16	4.2188e-15	3.3307e-15	9.992e-16	1.5543e-15	3.2196e-15
13.303	1.3323e-15	4.2188e-15	2.4425e-15	1.5543e-15	1.4433e-15	2.7756e-15
13.403	2.1094e-15	3.3307e-15	2.4425e-15	1.4433e-15	1.7764e-15	3.5527e-15
13.503	1.1102e-15	3.9968e-15	3.1086e-15	2.4425e-15	3.5527e-15	3.3307e-15
13.603	2.1094e-15	3.7748e-15	2.4425e-15	1.5543e-15	2.7756e-15	4.2188e-15
13.703	1.9984e-15	3.3307e-15	3.1086e-15	1.5543e-15	2.1094e-15	3.3307e-15
13.803	1.4433e-15	4.2188e-15	1.9984e-15	1.4433e-15	1.7764e-15	3.9968e-15
13.903	1.3323e-15	4.4409e-15	2.2204e-15	1.4433e-15	1.8874e-15	3.7748e-15
14.003	1.1102e-15	3.5527e-15	2.8866e-15	8.8818e-16	1.4433e-15	3.5527e-15
14.103	1.3323e-15	3.9968e-15	1.9984e-15	1.1102e-15	1.7764e-15	4.4409e-15
14.203	1.6653e-15	5.107e-15	2.8866e-15	1.4433e-15	1.7764e-15	4.4409e-15
14.303	1.5543e-15	3.5527e-15	1.9984e-15	1.1102e-15	1.3602e-15	4.5519e-15
14.403	1.6653e-15	4.4409e-15	2.2204e-15	1.5543e-15	1.039e-15	5.107e-15
14.503	1.5543e-15	3.5527e-15	1.9984e-15	1.5543e-15	1.3323e-15	5.7732e-15
14.603	1.3323e-15	4.4409e-15	3.1086e-15	1.3323e-15	1.3323e-15	4.3299e-15
14.703	1.4433e-15	4.2188e-15	3.3307e-15	2.1094e-15	1.5543e-15	4.3299e-15
14.803	1.125e-15	4.2188e-15	1.9984e-15	6.6613e-16	1.3323e-15	3.8858e-15
14.903	1.3323e-15	3.9968e-15	2.6645e-15	8.8818e-16	1.5543e-15	2.5535e-15
15.003	1.2455e-15	3.9968e-15	2.8866e-15	1.8874e-15	1.6653e-15	2.6645e-15
15.103	1.7764e-15	4.6629e-15	2.6645e-15	2.2204e-15	1.9984e-15	2.1094e-15
15.203	1.4433e-15	4.885e-15	1.7764e-15	8.8818e-16	2.4425e-15	2.2204e-15
15.303	1.3323e-15	4.4409e-15	2.8866e-15	1.9984e-15	1.5543e-15	2.4425e-15
15.403	9.992e-16	5.107e-15	2.2204e-15	1.6653e-15	1.7764e-15	2.5535e-15
15.503	1.1102e-15	5.107e-15	2.6645e-15	2.2204e-15	1.8874e-15	1.9984e-15
15.603	1.3323e-15	4.4409e-15	3.1086e-15	1.5543e-15	1.5543e-15	2.5535e-15
15.703	1.1102e-15	4.2188e-15	2.4425e-15	1.3323e-15	1.3323e-15	2.3315e-15
15.803	1.8874e-15	4.4409e-15	2.4425e-15	1.8874e-15	1.3323e-15	2.8866e-15
15.903	1.3323e-15	5.5511e-15	3.5527e-15	1.4433e-15	1.7764e-15	3.2196e-15
16.003	1.2212e-15	4.2188e-15	3.3307e-15	1.3323e-15	1.3323e-15	3.1086e-15
16.103	1.3323e-15	3.9968e-15	2.4425e-15	1.2212e-15	1.1102e-15	2.4425e-15
16.203	1.9984e-15	4.4409e-15	2.8866e-15	1.3323e-15	1.6653e-15	3.2196e-15
16.303	1.2212e-15	4.6629e-15	3.5527e-15	1.2212e-15	1.3323e-15	3.1086e-15
16.403	1.9984e-15	3.5527e-15	2.6645e-15	8.8818e-16	1.3323e-15	2.3315e-15
16.503	1.7764e-15	3.9968e-15	3.3307e-15	6.6613e-16	1.7764e-15	3.3307e-15
16.603	1.4433e-15	3.5527e-15	2.8866e-15	1.5543e-15	1.9984e-15	2.4425e-15
16.703	1.8874e-15	3.1086e-15	2.4425e-15	1.2212e-15	2.2204e-15	3.8858e-15
16.803	1.1102e-15	3.9968e-15	2.4425e-15	8.3093e-16	1.7764e-15	3.9968e-15
16.903	1.8874e-15	3.5527e-15	2.4425e-15	1.2212e-15	3.1086e-15	3.2196e-15
17.003	1.6653e-15	4.6629e-15	2.2204e-15	1.1102e-15	1.9984e-15	3.2196e-15
17.103	1.2212e-15	3.5527e-15	2.6645e-15	9.4629e-16	1.5543e-15	2.8866e-15
17.203	1.1102e-15	4.6629e-15	2.6645e-15	1.5543e-15	1.7764e-15	2.9976e-15
17.303	1.3323e-15	5.107e-15	2.4425e-15	1.2212e-15	2.2204e-15	2.6645e-15
17.403	9.992e-16	4.6629e-15	2.2204e-15	1.7764e-15	1.8874e-15	2.8866e-15
17.504	1.1102e-15	3.9968e-15	2.5535e-15	1.2212e-15	1.9984e-15	3.2196e-15
17.604	1.7764e-15	4.4409e-15	1.9984e-15	1.7764e-15	2.4425e-15	2.6645e-15
17.704	1.2212e-15	4.4409e-15	2.6645e-15	1.1909e-15	1.8874e-15	3.1086e-15
17.804	1.6653e-15	3.9968e-15	1.9984e-15	1.9984e-15	1.9984e-15	2.4425e-15
17.904	1.1102e-15	4.6629e-15	1.9984e-15	1.5543e-15	1.9301e-15	2.5535e-15
18.004	1.4433e-15	4.4409e-15	1.9984e-15	1.9984e-15	2.3315e-15	2.2204e-15
18.104	1.1102e-15	5.3291e-15	1.9984e-15	1.7764e-15	2.6645e-15	2.2204e-15
18.204	1.1102e-15	3.9968e-15	2.4425e-15	1.9984e-15	1.6653e-15	2.4425e-15
18.304	9.992e-16	3.5527e-15	2.3315e-15	1.7764e-15	2.6645e-15	2.4425e-15
18.404	1.1102e-15	3.5527e-15	2.6645e-15	1.7764e-15	3.4417e-15	1.8874e-15
18.504	1.3323e-15	4.4409e-15	2.2204e-15	1.9984e-15	2.7756e-15	3.1086e-15
18.604	1.3323e-15	3.7748e-15	2.3315e-15	1.9984e-15	3.2196e-15	2.2204e-15
18.704	1.7764e-15	4.4409e-15	2.4425e-15	2.4425e-15	2.5535e-15	2.3315e-15
18.804	1.5543e-15	4.6629e-15	2.8866e-15	1.5543e-15	3.3307e-15	1.9984e-15
18.904	1.5543e-15	3.9968e-15	2.8866e-15	2.4425e-15	3.2196e-15	3.2196e-15
19.004	1.5543e-15	4.885e-15	2.6645e-15	1.9984e-15	2.4425e-15	2.5535e-15
19.104	8.8818e-16	4.4409e-15	3.3307e-15	2.2204e-15	2.8866e-15	3.2196e-15
19.204	1.1102e-15	3.9968e-15	2.6645e-15	1.5543e-15	3.4417e-15	2.5535e-15
19.304	1.3323e-15	4.2188e-15	2.2204e-15	1.9984e-15	2.7756e-15	2.8866e-15
19.404	1.9984e-15	3.9968e-15	3.1086e-15	1.7764e-15	3.5527e-15	2.4425e-15
19.504	1.3323e-15	4.2188e-15	4.2188e-15	2.2204e-15	2.8866e-15	2.7756e-15
19.604	1.7764e-15	4.2188e-15	2.8866e-15	1.9984e-15	1.4433e-15	2.3315e-15
19.704	1.7764e-15	3.9968e-15	3.5527e-15	2.6645e-15	1.9984e-15	2.7756e-15
19.804	2.2204e-15	3.7748e-15	2.7756e-15	2.4425e-15	2.8866e-15	2.9976e-15
19.904	1.7764e-15	4.2188e-15	3.3307e-15	2.6645e-15	2.1094e-15	2.9976e-15
20.004	1.5543e-15	4.6629e-15	4.2188e-15	1.5543e-15	2.4425e-15	3.3307e-15
20.104	1.5543e-15	3.7748e-15	3.5527e-15	2.2204e-15	2.4425e-15	2.9976e-15
20.204	1.6653e-15	4.2188e-15	3.6637e-15	2.6645e-15	2.3315e-15	3.9968e-15
20.304	1.4433e-15	3.9968e-15	3.2196e-15	2.2204e-15	2.4425e-15	3.2196e-15
20.404	1.7764e-15	4.6629e-15	2.8866e-15	1.7764e-15	1.8874e-15	3.5527e-15
20.504	1.7764e-15	5.5511e-15	4.774e-15	2.2204e-15	2.2204e-15	3.3307e-15
20.604	1.7764e-15	5.5511e-15	4.6629e-15	2.4425e-15	1.8874e-15	3.5527e-15
20.704	1.9984e-15	5.107e-15	3.7748e-15	2.2204e-15	1.6653e-15	3.6637e-15
20.804	1.7764e-15	4.4409e-15	3.7748e-15	2.6645e-15	2.2204e-15	3.3307e-15
20.904	2.1094e-15	5.107e-15	3.3307e-15	2.4425e-15	1.9984e-15	3.4417e-15
21.004	1.8874e-15	5.9952e-15	3.9968e-15	2.6645e-15	1.5543e-15	3.2196e-15
21.104	2.1094e-15	5.7732e-15	3.9968e-15	2.6645e-15	2.2204e-15	2.6645e-15
21.204	2.2204e-15	5.3291e-15	3.7748e-15	2.2204e-15	1.6653e-15	2.7756e-15
21.304	1.7764e-15	5.3291e-15	3.7748e-15	2.6645e-15	2.2204e-15	3.1086e-15
21.404	1.7764e-15	5.7732e-15	3.9968e-15	3.7748e-15	1.5543e-15	3.2196e-15
21.504	1.6653e-15	3.9968e-15	3.7748e-15	3.3307e-15	2.4425e-15	2.9976e-15
21.604	1.8874e-15	5.3291e-15	3.5527e-15	2.8866e-15	1.3366e-15	3.1086e-15
21.704	1.3323e-15	4.2188e-15	4.2188e-15	2.6645e-15	1.5543e-15	2.5535e-15
21.804	1.5543e-15	4.885e-15	3.9968e-15	3.3307e-15	2.2204e-15	2.8866e-15
21.904	1.5543e-15	4.4409e-15	4.2188e-15	2.6645e-15	1.6653e-15	2.6645e-15
22.004	1.5543e-15	4.2188e-15	3.9968e-15	2.6645e-15	1.3323e-15	3.1086e-15
22.104	1.7764e-15	5.7732e-15	3.5527e-15	2.6645e-15	1.5543e-15	2.9976e-15
22.204	1.6653e-15	5.107e-15	4.4409e-15	2.4425e-15	1.5543e-15	3.1086e-15
22.304	1.7764e-15	5.5511e-15	3.7748e-15	2.2204e-15	1.5543e-15	3.6637e-15
22.404	1.5543e-15	5.5511e-15	4.6629e-15	2.6645e-15	1.3323e-15	3.2196e-15
22.505	1.9984e-15	5.9952e-15	4.6629e-15	2.8866e-15	1.3323e-15	2.6645e-15
22.605	2.2204e-15	5.5511e-15	5.107e-15	2.6645e-15	1.5543e-15	2.9976e-15
22.705	1.8874e-15	5.7732e-15	5.5511e-15	8.8818e-16	1.5543e-15	3.4417e-15
22.805	1.7764e-15	6.4393e-15	5.3291e-15	9.992e-16	2.3315e-15	3.2196e-15
22.905	1.7764e-15	5.5511e-15	4.4409e-15	1.2212e-15	1.5543e-15	2.8866e-15
23.005	1.7764e-15	5.5511e-15	5.107e-15	1.1102e-15	1.6653e-15	3.3307e-15
23.105	1.5543e-15	5.9952e-15	5.107e-15	1.6653e-15	1.3531e-15	3.1086e-15
23.205	1.7764e-15	5.9952e-15	5.3291e-15	1.6653e-15	1.6653e-15	3.3307e-15
23.305	1.5543e-15	5.7732e-15	5.3291e-15	1.4433e-15	1.4433e-15	3.1086e-15
23.405	1.1102e-15	5.9952e-15	5.107e-15	9.992e-16	1.9984e-15	3.1086e-15
23.505	1.3323e-15	6.2172e-15	5.5511e-15	1.1102e-15	1.6653e-15	2.6645e-15
23.605	1.7764e-15	4.885e-15	5.7732e-15	1.6653e-15	2.1094e-15	3.1086e-15
23.705	1.7764e-15	5.3291e-15	5.3291e-15	1.2212e-15	1.3323e-15	2.8866e-15
23.805	1.7764e-15	5.107e-15	5.5511e-15	1.2212e-15	1.9984e-15	2.8866e-15
23.905	1.9984e-15	5.3291e-15	4.885e-15	1.3323e-15	1.3323e-15	3.2196e-15
24.005	1.7764e-15	4.885e-15	5.5511e-15	1.3323e-15	1.8874e-15	3.1086e-15
24.105	1.7764e-15	4.885e-15	6.4393e-15	1.3323e-15	1.7764e-15	2.8866e-15
24.205	1.7764e-15	5.107e-15	6.4393e-15	1.6653e-15	1.7764e-15	2.7756e-15
24.305	1.9984e-15	4.6629e-15	6.4393e-15	1.4433e-15	1.5543e-15	3.1086e-15
24.405	1.7764e-15	4.885e-15	5.7732e-15	1.6653e-15	1.5543e-15	3.4417e-15
24.505	1.5543e-15	4.885e-15	6.6613e-15	1.6653e-15	1.563e-15	2.7756e-15
24.605	1.7764e-15	5.107e-15	5.5511e-15	1.5543e-15	1.6116e-15	3.6637e-15
24.705	1.7764e-15	4.885e-15	5.107e-15	1.3323e-15	1.648e-15	3.5527e-15
24.805	1.7764e-15	4.885e-15	4.6629e-15	1.4433e-15	2.4425e-15	3.3307e-15
24.905	1.3323e-15	5.107e-15	5.7732e-15	1.3323e-15	2.4425e-15	3.5527e-15
25.005	1.1102e-15	4.6629e-15	6.2172e-15	1.5543e-15	1.7764e-15	3.5527e-15
25.105	1.1102e-15	4.4409e-15	5.9952e-15	1.9984e-15	1.8874e-15	4.2188e-15
25.205	1.3323e-15	3.9968e-15	5.9952e-15	1.8874e-15	1.6029e-15	4.3299e-15
25.305	8.8818e-16	5.3291e-15	6.2172e-15	1.9984e-15	2.8866e-15	4.885e-15
25.405	9.992e-16	3.9968e-15	5.3291e-15	1.7764e-15	1.8874e-15	4.774e-15
25.505	7.7716e-16	4.6629e-15	6.2172e-15	1.8874e-15	1.9984e-15	4.6629e-15
25.605	1.1276e-15	5.5511e-15	6.2172e-15	2.2204e-15	2.8866e-15	3.3307e-15
25.705	1.1102e-15	5.7732e-15	6.4393e-15	1.8874e-15	2.2204e-15	4.2188e-15
25.805	1.1102e-15	6.4393e-15	6.8834e-15	2.5535e-15	1.5543e-15	4.5519e-15
25.905	6.6613e-16	5.5511e-15	6.8834e-15	2.3315e-15	1.8874e-15	5.4401e-15
26.005	1.4433e-15	6.2172e-15	6.8834e-15	1.9984e-15	1.9984e-15	4.3299e-15
26.105	9.992e-16	5.107e-15	7.3275e-15	2.5535e-15	1.7764e-15	3.8858e-15
26.205	1.3323e-15	5.7732e-15	7.3275e-15	2.1094e-15	2.6645e-15	3.8858e-15
26.305	1.1102e-15	5.3291e-15	6.8834e-15	1.8874e-15	1.5543e-15	3.3307e-15
26.405	8.3614e-16	5.3291e-15	7.3275e-15	1.8874e-15	1.5543e-15	3.9968e-15
26.505	9.0379e-16	5.3291e-15	6.8834e-15	2.5535e-15	1.9984e-15	3.2196e-15
26.605	8.0665e-16	5.5511e-15	7.3275e-15	1.9984e-15	1.7764e-15	3.5527e-15
26.705	9.6624e-16	6.4393e-15	7.9936e-15	1.9984e-15	1.4433e-15	3.1086e-15
26.805	9.6277e-16	5.7732e-15	7.9936e-15	2.2204e-15	1.6653e-15	3.3307e-15
26.905	7.1644e-16	5.9952e-15	7.7716e-15	1.5543e-15	1.4433e-15	4.3299e-15
27.005	8.8644e-16	6.4393e-15	8.2157e-15	2.3315e-15	1.4433e-15	2.8866e-15
27.105	1.5543e-15	6.4393e-15	8.4377e-15	1.8874e-15	1.5543e-15	3.8858e-15
27.205	1.1102e-15	6.2172e-15	7.9936e-15	2.3315e-15	1.8874e-15	3.7748e-15
27.305	8.8818e-16	5.3291e-15	8.6597e-15	1.9984e-15	2.3315e-15	3.6637e-15
27.405	1.2212e-15	5.3291e-15	8.6597e-15	1.8874e-15	2.3315e-15	4.5519e-15
27.506	1.1102e-15	5.3291e-15	8.6597e-15	1.9984e-15	1.5543e-15	3.6637e-15
27.606	8.8818e-16	5.5511e-15	7.3275e-15	1.7764e-15	1.3323e-15	3.6637e-15
27.706	1.5543e-15	5.7732e-15	8.2157e-15	2.2204e-15	1.3323e-15	3.8858e-15
27.806	1.7764e-15	5.107e-15	8.6597e-15	2.2204e-15	1.4433e-15	3.9968e-15
27.906	1.4433e-15	5.3291e-15	7.7716e-15	1.7764e-15	1.5543e-15	3.7748e-15
28.006	1.9984e-15	6.2172e-15	8.4377e-15	1.7764e-15	1.8874e-15	3.4417e-15
28.106	2.6645e-15	5.5511e-15	7.9936e-15	2.6645e-15	1.6653e-15	3.9968e-15
28.206	2.2204e-15	5.7732e-15	7.9936e-15	2.2204e-15	1.7764e-15	3.5527e-15
28.306	1.8874e-15	5.3291e-15	7.9936e-15	2.2204e-15	1.7764e-15	3.3307e-15
28.406	1.6653e-15	4.6629e-15	8.6597e-15	1.6653e-15	1.6653e-15	4.2188e-15
28.506	2.4425e-15	5.5511e-15	7.9936e-15	2.1094e-15	1.8874e-15	4.2188e-15
28.606	2.1094e-15	5.5511e-15	9.1038e-15	2.3315e-15	1.9984e-15	4.3299e-15
28.706	1.1102e-15	5.107e-15	9.1038e-15	1.9984e-15	9.992e-16	3.8858e-15
28.806	1.7764e-15	5.5511e-15	8.2157e-15	2.1094e-15	9.992e-16	3.3307e-15
28.906	1.3323e-15	5.5511e-15	8.6597e-15	2.1094e-15	1.9984e-15	3.7748e-15
29.006	1.7764e-15	5.3291e-15	9.5479e-15	3.1086e-15	1.5543e-15	3.8858e-15
29.106	1.4433e-15	5.107e-15	8.4377e-15	2.1094e-15	1.4433e-15	2.9976e-15
29.206	1.4433e-15	5.5511e-15	8.6597e-15	2.2204e-15	9.992e-16	3.3307e-15
29.306	1.8874e-15	5.7732e-15	9.1038e-15	1.9984e-15	1.5543e-15	3.4417e-15
29.406	1.4433e-15	5.5511e-15	9.1038e-15	1.8874e-15	1.4433e-15	3.1086e-15
29.506	1.4433e-15	5.3291e-15	8.2157e-15	2.3315e-15	9.992e-16	3.8858e-15
29.606	1.5543e-15	5.7732e-15	8.6597e-15	2.2204e-15	9.992e-16	3.4417e-15
29.706	1.5543e-15	5.5511e-15	8.2157e-15	1.9984e-15	1.2212e-15	3.2196e-15
29.806	1.7764e-15	5.5511e-15	8.4377e-15	2.4425e-15	1.3323e-15	3.2196e-15
29.906	1.5543e-15	5.7732e-15	8.2157e-15	1.9984e-15	1.7764e-15	3.6637e-15
30.006	1.8874e-15	5.7732e-15	8.2157e-15	2.6645e-15	1.7764e-15	3.4417e-15
30.106	1.3323e-15	6.2172e-15	7.9936e-15	2.2204e-15	1.1102e-15	3.6637e-15
30.206	1.7764e-15	5.5511e-15	8.6597e-15	2.2204e-15	1.1102e-15	3.9968e-15
30.306	1.5543e-15	6.2172e-15	8.6597e-15	2.9976e-15	9.992e-16	3.4417e-15
30.406	1.6653e-15	5.9952e-15	7.9936e-15	2.1094e-15	1.4433e-15	3.7748e-15
30.506	1.3323e-15	5.5511e-15	7.9936e-15	2.4425e-15	1.5543e-15	4.1078e-15
30.606	1.5543e-15	6.4393e-15	8.8818e-15	3.2196e-15	1.4433e-15	3.6637e-15
30.706	1.7764e-15	5.5511e-15	8.4377e-15	3.3307e-15	1.5543e-15	3.6637e-15
30.806	1.6653e-15	5.3291e-15	8.6597e-15	2.7756e-15	1.2212e-15	3.6637e-15
30.906	1.6653e-15	5.9952e-15	8.6597e-15	2.6645e-15	1.5543e-15	3.9968e-15
31.006	1.3323e-15	6.4393e-15	8.8818e-15	2.4425e-15	1.6653e-15	3.5527e-15
31.106	1.4433e-15	5.7732e-15	8.8818e-15	2.3315e-15	1.4433e-15	4.5519e-15
31.206	1.7764e-15	5.9952e-15	9.1038e-15	2.7756e-15	1.8874e-15	3.8858e-15
31.306	2.2204e-15	6.2172e-15	9.1038e-15	2.1094e-15	1.4433e-15	3.6637e-15
31.406	1.7764e-15	6.4393e-15	9.3259e-15	3.3307e-15	1.1102e-15	3.3307e-15
31.506	1.7764e-15	6.6613e-15	9.1038e-15	2.5535e-15	1.3323e-15	4.3299e-15
31.606	1.3323e-15	6.6613e-15	9.3259e-15	2.5535e-15	1.9984e-15	4.3299e-15
31.706	1.9984e-15	6.2172e-15	9.3259e-15	2.5535e-15	1.7764e-15	3.8858e-15
31.806	1.5543e-15	6.2172e-15	8.8818e-15	2.2204e-15	1.9984e-15	3.6637e-15
31.906	1.5543e-15	5.9952e-15	9.77e-15	1.9984e-15	2.1094e-15	3.7748e-15
32.006	1.7764e-15	6.6613e-15	9.3259e-15	2.2204e-15	2.1094e-15	4.2188e-15
32.106	1.9984e-15	6.6613e-15	9.3259e-15	2.8866e-15	2.3315e-15	3.7748e-15
32.206	1.5543e-15	6.4393e-15	9.3259e-15	2.7756e-15	2.6645e-15	3.4417e-15
32.306	1.9984e-15	6.2172e-15	8.8818e-15	3.5527e-15	2.3315e-15	3.6637e-15
32.406	1.9984e-15	6.4393e-15	9.3259e-15	2.8866e-15	2.5535e-15	3.6637e-15
32.507	1.9984e-15	6.8834e-15	9.77e-15	2.9976e-15	2.1094e-15	3.6637e-15
32.607	2.2204e-15	6.4393e-15	9.3259e-15	2.5535e-15	2.7756e-15	3.3307e-15
32.707	2.4425e-15	6.6613e-15	8.6597e-15	3.1086e-15	2.2204e-15	4.2188e-15
32.807	1.9984e-15	6.8834e-15	8.4377e-15	3.6637e-15	1.8874e-15	3.2196e-15
32.907	1.9984e-15	7.1054e-15	8.2157e-15	2.9976e-15	1.5543e-15	3.6637e-15
33.007	2.2204e-15	6.4393e-15	8.8818e-15	3.1086e-15	2.6645e-15	2.8866e-15
33.107	2.4425e-15	7.1054e-15	7.9936e-15	3.1086e-15	2.3315e-15	3.4417e-15
33.207	2.4425e-15	6.6613e-15	8.4377e-15	3.3307e-15	2.1094e-15	3.4417e-15
33.307	2.6645e-15	7.1054e-15	8.6597e-15	2.8866e-15	2.2204e-15	3.5527e-15
33.407	2.4425e-15	5.9952e-15	7.9936e-15	2.9976e-15	1.7764e-15	3.2196e-15
33.507	1.7764e-15	6.8834e-15	9.3259e-15	2.4425e-15	2.2204e-15	3.7748e-15
33.607	1.9984e-15	6.4393e-15	9.3259e-15	3.6637e-15	2.4425e-15	3.6637e-15
33.707	1.9984e-15	6.4393e-15	8.6597e-15	3.8858e-15	1.8874e-15	3.7748e-15
33.807	2.6645e-15	6.6613e-15	8.4377e-15	2.9976e-15	1.9984e-15	3.7748e-15
33.907	2.4425e-15	6.4393e-15	8.6597e-15	3.5527e-15	1.8874e-15	3.4417e-15
34.007	2.2204e-15	6.2172e-15	8.8818e-15	3.1086e-15	1.6653e-15	3.9968e-15
34.107	2.2204e-15	6.2172e-15	7.9936e-15	3.1086e-15	2.2204e-15	3.6637e-15
34.207	2.2204e-15	6.4393e-15	8.8818e-15	3.1086e-15	1.5543e-15	3.4417e-15
34.307	2.4425e-15	6.2172e-15	9.1038e-15	3.9968e-15	1.6653e-15	3.6637e-15
34.407	2.2204e-15	5.9952e-15	8.4377e-15	3.1086e-15	1.8874e-15	2.8866e-15
34.507	2.2204e-15	5.9952e-15	8.2157e-15	2.6645e-15	1.6653e-15	3.4417e-15
34.607	2.6645e-15	5.9952e-15	8.4377e-15	2.7756e-15	2.2204e-15	3.7748e-15
34.707	1.9984e-15	5.5511e-15	8.8818e-15	3.9968e-15	2.2204e-15	4.1078e-15
34.807	2.6645e-15	5.5511e-15	8.6597e-15	3.1086e-15	2.1094e-15	4.2188e-15
34.907	2.8866e-15	5.9952e-15	8.2157e-15	4.5519e-15	2.7756e-15	3.7748e-15
35.007	2.4425e-15	5.5511e-15	8.4377e-15	3.4417e-15	1.8874e-15	3.5527e-15
35.107	2.8866e-15	6.2172e-15	8.6597e-15	2.9976e-15	1.8874e-15	3.3307e-15
35.207	2.8866e-15	6.4393e-15	8.4377e-15	4.1078e-15	1.7764e-15	3.7748e-15
35.307	3.1086e-15	6.2172e-15	8.2157e-15	3.9968e-15	2.2204e-15	3.4417e-15
35.407	3.1086e-15	6.4393e-15	8.4377e-15	4.2188e-15	1.7764e-15	3.3307e-15
35.507	3.1086e-15	5.7732e-15	8.4377e-15	4.996e-15	1.8874e-15	3.1086e-15
35.607	2.2204e-15	5.9952e-15	8.8818e-15	3.9968e-15	2.3315e-15	3.3307e-15
35.707	2.6645e-15	6.4393e-15	8.6597e-15	4.774e-15	2.4425e-15	3.4417e-15
35.807	3.1086e-15	6.2172e-15	8.4377e-15	4.2188e-15	2.1094e-15	3.9968e-15
35.907	2.4425e-15	5.3291e-15	7.9936e-15	4.774e-15	2.6645e-15	3.9968e-15
36.007	2.4425e-15	5.7732e-15	8.6597e-15	4.6629e-15	2.2204e-15	3.5527e-15
36.107	2.4425e-15	5.7732e-15	8.2157e-15	4.5519e-15	1.9984e-15	3.3307e-15
36.207	2.4425e-15	5.7732e-15	8.6597e-15	4.4409e-15	2.1094e-15	3.5527e-15
36.307	2.8866e-15	5.7732e-15	8.2157e-15	4.774e-15	2.3315e-15	3.5527e-15
36.407	2.4425e-15	5.9952e-15	8.4377e-15	4.2188e-15	2.4425e-15	3.4417e-15
36.507	2.8866e-15	5.7732e-15	8.6597e-15	5.4401e-15	2.6645e-15	3.3307e-15
36.607	3.1086e-15	5.9952e-15	9.5479e-15	4.1078e-15	1.9984e-15	3.2196e-15
36.707	2.6645e-15	5.7732e-15	9.1038e-15	3.8858e-15	1.8874e-15	3.5527e-15
36.807	2.8866e-15	6.2172e-15	8.4377e-15	5.3291e-15	1.7764e-15	3.9968e-15
36.907	2.8866e-15	6.2172e-15	9.77e-15	4.6629e-15	1.9984e-15	3.9968e-15
37.007	2.6645e-15	5.7732e-15	8.2157e-15	5.3291e-15	1.8874e-15	3.8858e-15
37.107	3.7748e-15	6.2172e-15	9.5479e-15	5.218e-15	2.1094e-15	4.6629e-15
37.207	3.3307e-15	5.5511e-15	8.8818e-15	4.774e-15	2.6645e-15	4.2188e-15
37.307	3.7748e-15	5.107e-15	8.8818e-15	5.218e-15	1.8874e-15	4.885e-15
37.407	3.7748e-15	5.107e-15	8.8818e-15	5.107e-15	2.4425e-15	4.2188e-15
37.508	4.4409e-15	5.107e-15	9.5479e-15	5.218e-15	2.3315e-15	4.2188e-15
37.608	3.5527e-15	5.5511e-15	9.1038e-15	4.5519e-15	2.4425e-15	4.5519e-15
37.708	3.7748e-15	5.3291e-15	1.0214e-14	5.107e-15	2.8866e-15	4.885e-15
37.808	4.4409e-15	5.107e-15	9.1038e-15	4.885e-15	1.8874e-15	4.5519e-15
37.908	4.2188e-15	4.6629e-15	8.4377e-15	5.218e-15	2.3315e-15	4.774e-15
38.008	4.4409e-15	5.107e-15	8.2157e-15	4.774e-15	2.1094e-15	4.885e-15
38.108	4.6629e-15	5.5511e-15	8.4377e-15	5.4401e-15	2.4425e-15	4.6629e-15
38.208	4.4409e-15	5.5511e-15	8.2157e-15	5.4401e-15	1.7764e-15	4.774e-15
38.308	3.9968e-15	5.107e-15	9.3259e-15	5.4401e-15	2.1094e-15	5.3291e-15
38.408	1.2212e-15	5.3291e-15	8.6597e-15	5.3291e-15	1.9984e-15	5.5511e-15
38.508	1.1102e-15	5.3291e-15	8.4377e-15	5.5511e-15	2.2204e-15	5.7732e-15
38.608	1.1102e-15	5.5511e-15	9.3259e-15	5.3291e-15	1.6653e-15	5.4401e-15
38.708	9.992e-16	5.3291e-15	9.1038e-15	5.218e-15	1.7764e-15	5.4401e-15
38.808	8.8818e-16	5.107e-15	8.8818e-15	5.107e-15	1.6653e-15	5.5511e-15
38.908	1.2212e-15	5.9952e-15	9.1038e-15	4.774e-15	1.9984e-15	5.3291e-15
39.008	8.8818e-16	6.2172e-15	9.1038e-15	5.3291e-15	1.4433e-15	5.3291e-15
39.108	1.7764e-15	5.7732e-15	8.6597e-15	5.107e-15	1.9984e-15	5.5511e-15
39.208	1.1102e-15	5.9952e-15	8.4377e-15	4.885e-15	1.9984e-15	4.885e-15
39.308	1.3323e-15	5.5511e-15	8.6597e-15	5.6621e-15	1.5977e-15	4.996e-15
39.408	1.3323e-15	5.3291e-15	8.2157e-15	5.4401e-15	1.8874e-15	5.3291e-15
39.508	1.3323e-15	5.5511e-15	9.1038e-15	5.9952e-15	1.7087e-15	4.774e-15
39.608	1.3323e-15	5.7732e-15	8.4377e-15	6.2172e-15	1.7677e-15	4.6629e-15
39.708	1.1102e-15	5.3291e-15	9.1038e-15	5.7732e-15	1.903e-15	5.7732e-15
39.808	8.8818e-16	5.5511e-15	8.6597e-15	5.7732e-15	1.9412e-15	4.6629e-15
39.908	1.1102e-15	5.3291e-15	8.4377e-15	5.4401e-15	1.9828e-15	4.4409e-15
40.008	7.7716e-16	5.7732e-15	8.6597e-15	5.3291e-15	2.0314e-15	5.218e-15
40.108	8.8818e-16	5.9952e-15	7.7716e-15	5.4401e-15	1.9689e-15	5.218e-15
40.208	1.6653e-15	5.7732e-15	8.8818e-15	5.5511e-15	1.8284e-15	4.1078e-15
40.308	9.992e-16	5.107e-15	8.2157e-15	5.4401e-15	1.8111e-15	4.6629e-15
40.408	8.8818e-16	5.5511e-15	7.7716e-15	5.8842e-15	1.8267e-15	4.4409e-15
40.508	1.2212e-15	4.885e-15	7.7716e-15	5.7732e-15	1.8622e-15	4.1078e-15
40.608	8.8818e-16	5.7732e-15	7.9936e-15	5.6621e-15	1.9984e-15	4.1078e-15
40.708	1.1102e-15	5.3291e-15	7.5495e-15	5.6621e-15	1.7781e-15	4.5519e-15
40.808	1.1102e-15	4.885e-15	8.2157e-15	5.7732e-15	1.8874e-15	4.3299e-15
40.908	1.2212e-15	5.107e-15	7.9936e-15	6.4393e-15	1.805e-15	4.774e-15
41.008	1.2212e-15	5.3291e-15	7.5495e-15	5.8842e-15	2.3315e-15	4.774e-15
41.108	1.6653e-15	5.3291e-15	8.4377e-15	6.2172e-15	1.9984e-15	4.885e-15
41.208	1.7764e-15	5.5511e-15	9.1038e-15	5.9952e-15	1.9984e-15	4.996e-15
41.308	1.2212e-15	5.3291e-15	8.6597e-15	6.1062e-15	2.5535e-15	4.885e-15
41.408	1.6653e-15	5.107e-15	7.9936e-15	6.5503e-15	2.2204e-15	4.5519e-15
41.508	1.1102e-15	5.5511e-15	8.6597e-15	7.4385e-15	3.1086e-15	4.4409e-15
41.608	1.4433e-15	5.107e-15	7.9936e-15	6.6613e-15	2.6645e-15	4.6629e-15
41.708	1.4433e-15	5.107e-15	8.2157e-15	6.5503e-15	3.2196e-15	4.1078e-15
41.808	1.3323e-15	5.107e-15	7.9936e-15	7.1054e-15	3.3307e-15	4.2188e-15
41.908	1.7764e-15	4.885e-15	7.9936e-15	6.3283e-15	2.8866e-15	4.5519e-15
42.008	1.7764e-15	4.885e-15	7.7716e-15	6.8834e-15	2.9976e-15	4.885e-15
42.108	1.3323e-15	4.6629e-15	7.3275e-15	6.7724e-15	2.3315e-15	3.8858e-15
42.208	1.3323e-15	5.107e-15	7.3275e-15	6.1062e-15	2.6645e-15	3.8858e-15
42.308	1.3323e-15	5.107e-15	7.7716e-15	6.1062e-15	2.3315e-15	3.8858e-15
42.408	1.2212e-15	4.4409e-15	7.5495e-15	5.6621e-15	2.6645e-15	3.8858e-15
42.509	1.5543e-15	4.4409e-15	7.9936e-15	5.5511e-15	2.5535e-15	3.8858e-15
42.609	1.2212e-15	5.107e-15	7.1054e-15	5.7732e-15	2.2204e-15	4.4409e-15
42.709	1.3323e-15	5.3291e-15	7.9936e-15	5.9952e-15	3.2196e-15	4.885e-15
42.809	1.8874e-15	5.107e-15	7.7716e-15	6.2172e-15	2.8866e-15	4.4409e-15
42.909	1.2212e-15	5.5511e-15	7.7716e-15	5.9952e-15	2.9976e-15	3.9968e-15
43.009	1.5543e-15	4.6629e-15	7.5495e-15	5.8842e-15	2.3315e-15	4.1078e-15
43.109	1.5543e-15	4.885e-15	8.4377e-15	5.9952e-15	2.7756e-15	4.3299e-15
43.209	1.1102e-15	5.107e-15	8.2157e-15	5.8842e-15	2.4425e-15	3.9968e-15
43.309	1.9984e-15	5.5511e-15	7.7716e-15	6.2172e-15	1.8874e-15	4.2188e-15
43.409	1.6653e-15	4.885e-15	7.7716e-15	5.9952e-15	2.8866e-15	4.2188e-15
43.509	1.3323e-15	4.6629e-15	7.7716e-15	5.7732e-15	2.4425e-15	3.8858e-15
43.609	1.9984e-15	4.6629e-15	6.8834e-15	6.1062e-15	2.9976e-15	3.6637e-15
43.709	1.4433e-15	5.107e-15	6.8834e-15	5.9952e-15	2.7756e-15	3.7748e-15
43.809	1.3323e-15	4.6629e-15	7.3275e-15	5.9952e-15	2.8866e-15	3.9968e-15
43.909	1.6653e-15	4.885e-15	7.1054e-15	5.9952e-15	2.6645e-15	3.9968e-15
44.009	2.3315e-15	4.885e-15	7.3275e-15	5.9952e-15	2.9976e-15	3.9968e-15
44.109	1.5543e-15	4.885e-15	7.5495e-15	5.7732e-15	2.3315e-15	3.6637e-15
44.209	1.3323e-15	4.885e-15	7.1054e-15	6.1062e-15	2.7756e-15	4.1078e-15
44.309	1.8874e-15	4.885e-15	6.2172e-15	6.1062e-15	2.3315e-15	4.2188e-15
44.409	1.4433e-15	4.885e-15	6.4393e-15	5.7732e-15	2.6645e-15	3.7748e-15
44.509	1.7764e-15	4.885e-15	7.1054e-15	5.9952e-15	2.8866e-15	4.4409e-15
44.609	1.3115e-15	5.3291e-15	6.6613e-15	6.8834e-15	2.8866e-15	4.1078e-15
44.709	1.4433e-15	5.3291e-15	7.1054e-15	5.8842e-15	2.7756e-15	3.8858e-15
44.809	1.6653e-15	5.107e-15	7.3275e-15	6.4393e-15	2.7756e-15	3.9968e-15
44.909	1.7764e-15	4.885e-15	6.6613e-15	6.2172e-15	3.2196e-15	3.9968e-15
45.009	1.8874e-15	5.107e-15	6.8834e-15	6.2172e-15	2.8866e-15	3.5527e-15
45.109	1.8874e-15	4.6629e-15	6.8834e-15	6.6613e-15	2.6645e-15	3.9968e-15
45.209	2.4425e-15	5.3291e-15	6.2172e-15	5.8842e-15	3.1086e-15	4.6629e-15
45.309	2.5535e-15	4.885e-15	6.6613e-15	6.1062e-15	2.7756e-15	4.3299e-15
45.409	1.9984e-15	4.885e-15	6.2172e-15	5.8842e-15	3.1086e-15	4.2188e-15
45.509	1.8874e-15	4.6629e-15	6.2172e-15	5.6621e-15	3.3307e-15	4.1078e-15
45.609	2.5535e-15	4.885e-15	6.8834e-15	5.218e-15	3.2196e-15	4.1078e-15
45.709	2.3315e-15	4.6629e-15	6.4393e-15	4.6629e-15	2.7756e-15	3.9968e-15
45.809	2.8866e-15	4.4409e-15	6.6613e-15	5.107e-15	3.7748e-15	4.2188e-15
45.909	2.2204e-15	4.6629e-15	5.7732e-15	5.5511e-15	3.1086e-15	3.7748e-15
46.009	2.1094e-15	4.6629e-15	5.7732e-15	5.218e-15	2.8866e-15	3.7748e-15
46.109	2.1094e-15	4.4409e-15	5.7732e-15	4.774e-15	3.5527e-15	3.5527e-15
46.209	1.9984e-15	4.4409e-15	6.2172e-15	5.8842e-15	3.8858e-15	3.7748e-15
46.309	2.2204e-15	4.6629e-15	5.3291e-15	4.996e-15	3.6637e-15	3.5527e-15
46.409	2.3315e-15	4.4409e-15	5.9952e-15	5.7732e-15	3.9968e-15	3.9968e-15
46.509	1.9984e-15	4.6629e-15	5.9952e-15	5.6621e-15	3.2196e-15	3.7748e-15
46.609	1.6653e-15	4.4409e-15	6.6613e-15	5.4401e-15	3.1086e-15	3.9968e-15
46.709	1.5699e-15	4.6629e-15	6.6613e-15	5.5511e-15	3.6637e-15	4.2188e-15
46.809	1.7764e-15	4.4409e-15	6.6613e-15	6.5503e-15	3.4417e-15	3.9968e-15
46.909	2.1094e-15	4.4409e-15	5.9952e-15	6.2172e-15	3.8858e-15	3.9968e-15
47.009	1.5682e-15	4.4409e-15	6.2172e-15	6.6613e-15	3.1086e-15	3.9968e-15
47.109	1.6653e-15	4.4409e-15	6.6613e-15	6.3283e-15	3.6637e-15	4.2188e-15
47.209	1.7764e-15	4.4409e-15	5.9952e-15	6.2172e-15	3.1086e-15	3.9968e-15
47.309	2.1094e-15	4.2188e-15	5.7732e-15	5.8842e-15	3.2196e-15	3.7748e-15
47.409	1.7764e-15	4.4409e-15	6.6613e-15	6.9944e-15	3.9968e-15	4.885e-15
47.51	1.9984e-15	3.9968e-15	6.4393e-15	6.5503e-15	3.6637e-15	4.6629e-15
47.61	1.8874e-15	4.4409e-15	6.4393e-15	6.2172e-15	3.8858e-15	4.2188e-15
47.71	1.6653e-15	4.4409e-15	6.4393e-15	6.6613e-15	3.9968e-15	3.7748e-15
47.81	1.9984e-15	4.885e-15	6.4393e-15	6.4393e-15	3.9968e-15	3.9968e-15
47.91	1.9984e-15	4.4409e-15	6.6613e-15	6.4393e-15	4.3299e-15	3.5527e-15
48.01	1.8874e-15	4.6629e-15	6.2172e-15	6.4393e-15	3.9968e-15	3.9968e-15
48.11	2.2204e-15	4.2188e-15	6.6613e-15	6.6613e-15	4.2188e-15	3.9968e-15
48.21	1.7764e-15	4.6629e-15	6.4393e-15	6.8834e-15	4.4409e-15	3.9968e-15
48.31	1.8874e-15	3.9968e-15	6.8834e-15	7.2164e-15	4.4409e-15	4.2188e-15
48.41	1.6653e-15	3.9968e-15	6.6613e-15	6.8834e-15	3.5527e-15	4.2188e-15
48.51	1.8874e-15	3.9968e-15	6.6613e-15	7.1054e-15	4.885e-15	3.5527e-15
48.61	2.1094e-15	4.6629e-15	6.4393e-15	6.8834e-15	4.2188e-15	3.5527e-15
48.71	1.9984e-15	4.4409e-15	6.6613e-15	6.9944e-15	3.7748e-15	3.9968e-15
48.81	1.9984e-15	4.2188e-15	6.6613e-15	6.8834e-15	3.8858e-15	4.2188e-15
48.91	1.8874e-15	4.4409e-15	6.4393e-15	6.4393e-15	4.2188e-15	4.885e-15
49.01	2.2204e-15	4.2188e-15	6.4393e-15	6.3283e-15	4.5519e-15	4.4409e-15
49.11	2.3315e-15	4.2188e-15	6.2172e-15	5.8842e-15	3.8858e-15	4.2188e-15
49.21	2.2204e-15	4.4409e-15	5.9952e-15	6.2172e-15	4.1078e-15	4.4409e-15
49.31	2.2204e-15	3.9968e-15	5.7732e-15	6.1062e-15	4.1078e-15	4.885e-15
49.41	2.7756e-15	4.4409e-15	6.2172e-15	5.9952e-15	3.9968e-15	4.885e-15
49.51	3.2196e-15	4.4409e-15	6.2172e-15	5.9952e-15	4.1078e-15	4.6629e-15
49.61	2.9976e-15	4.885e-15	6.4393e-15	6.1062e-15	4.4409e-15	4.4409e-15
49.71	2.1094e-15	5.107e-15	6.2172e-15	5.3291e-15	4.3299e-15	4.2188e-15
49.81	2.6645e-15	4.6629e-15	6.4393e-15	5.6621e-15	4.3299e-15	3.9968e-15
49.91	2.3315e-15	4.885e-15	6.2172e-15	6.1062e-15	3.7748e-15	4.2188e-15


==> figures/data/NLS1D_O_JO_orth/error_Jorth_NLS1D_6.txt <==
Timing	JO_1.1_1.1	JO_1.1_1.2	JO_1.2_1.1	JO_1.2_1.2	JO_1.3_1.1	JO_1.3_1.2
0	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16
0.10002	9.992e-16	9.992e-16	9.992e-16	5.5511e-16	5.5511e-16	5.5511e-16
0.20004	5.5511e-16	5.5511e-16	5.5511e-16	6.6613e-16	6.6613e-16	6.6613e-16
0.30006	1.3323e-15	1.3323e-15	1.3323e-15	6.6613e-16	6.6613e-16	6.6613e-16
0.40008	1.1102e-15	1.1102e-15	1.1102e-15	1.3323e-15	1.3323e-15	1.3323e-15
0.5001	9.992e-16	6.6613e-16	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15
0.60012	1.1102e-15	1.1102e-15	4.4409e-16	1.3323e-15	1.3323e-15	1.3323e-15
0.70014	1.3323e-15	8.8818e-16	7.7716e-16	1.3323e-15	1.5543e-15	1.3323e-15
0.80016	1.1102e-15	1.3323e-15	6.6613e-16	1.7764e-15	1.5543e-15	1.1102e-15
0.90018	1.3323e-15	1.4433e-15	6.6613e-16	1.3323e-15	1.9984e-15	5.5511e-16
1.0002	5.5511e-16	1.3323e-15	8.8818e-16	1.9984e-15	2.2204e-15	6.6613e-16
1.1002	7.7716e-16	1.1102e-15	8.8818e-16	1.7764e-15	1.9984e-15	1.1102e-15
1.2002	1.1102e-15	1.4433e-15	8.8818e-16	2.2204e-15	1.9984e-15	1.1102e-15
1.3003	7.7716e-16	1.5543e-15	8.8818e-16	1.5543e-15	8.8818e-16	8.8818e-16
1.4003	8.8818e-16	1.9984e-15	9.992e-16	1.7764e-15	1.5543e-15	8.8818e-16
1.5003	8.8818e-16	2.2204e-15	1.1102e-15	1.5543e-15	1.4433e-15	8.8818e-16
1.6003	8.8818e-16	2.2204e-15	1.3323e-15	1.3323e-15	1.4433e-15	8.8818e-16
1.7003	1.3323e-15	2.2204e-15	6.6613e-16	1.5543e-15	1.8874e-15	1.1102e-15
1.8004	6.6613e-16	2.2204e-15	6.8435e-16	1.9984e-15	1.4433e-15	1.3323e-15
1.9004	8.8818e-16	1.7764e-15	1.2212e-15	1.5543e-15	1.7764e-15	9.992e-16
2.0004	7.7716e-16	2.2204e-15	9.992e-16	1.3323e-15	1.3323e-15	7.7716e-16
2.1004	6.6613e-16	1.9984e-15	8.8818e-16	1.7764e-15	1.7764e-15	8.8818e-16
2.2004	8.8818e-16	2.2204e-15	8.8818e-16	1.9984e-15	1.1102e-15	1.2212e-15
2.3005	1.1102e-15	1.7764e-15	6.6613e-16	1.7764e-15	1.1102e-15	1.3323e-15
2.4005	8.8818e-16	2.2204e-15	4.4409e-16	2.4425e-15	1.5543e-15	1.8874e-15
2.5005	1.1102e-15	2.2204e-15	6.6613e-16	1.9984e-15	1.5543e-15	4.4409e-16
2.6005	1.7764e-15	1.9984e-15	8.8818e-16	1.7764e-15	1.5543e-15	6.6613e-16
2.7005	1.3323e-15	1.7764e-15	8.8818e-16	1.7764e-15	1.1102e-15	1.1102e-15
2.8006	1.1102e-15	2.2204e-15	6.4244e-16	1.7764e-15	1.3323e-15	9.992e-16
2.9006	1.5543e-15	1.5543e-15	5.0827e-16	1.4433e-15	1.3323e-15	1.3323e-15
3.0006	1.9984e-15	1.3323e-15	1.6653e-15	1.9984e-15	1.9984e-15	1.1102e-15
3.1006	1.7764e-15	1.3323e-15	1.3323e-15	1.5543e-15	1.5543e-15	1.3323e-15
3.2006	1.5543e-15	1.1102e-15	2.6645e-15	1.5543e-15	1.3323e-15	1.3323e-15
3.3007	1.5543e-15	1.3323e-15	2.2204e-15	2.2204e-15	1.9984e-15	1.7764e-15
3.4007	1.3323e-15	1.3323e-15	2.1094e-15	1.9984e-15	1.7764e-15	1.5543e-15
3.5007	1.3323e-15	1.1102e-15	2.2204e-15	2.2204e-15	2.4425e-15	1.9984e-15
3.6007	1.7764e-15	1.1102e-15	2.5535e-15	1.9984e-15	1.5543e-15	1.5543e-15
3.7007	2.6645e-15	1.3323e-15	1.9984e-15	2.4425e-15	1.1102e-15	1.5543e-15
3.8008	1.7764e-15	1.3323e-15	1.9984e-15	2.2204e-15	1.3323e-15	1.5543e-15
3.9008	1.5543e-15	1.3323e-15	2.2204e-15	1.7764e-15	1.1102e-15	1.3323e-15
4.0008	1.3323e-15	1.1102e-15	2.5535e-15	2.2204e-15	1.7764e-15	1.9984e-15
4.1008	1.9984e-15	1.1102e-15	2.4425e-15	1.7764e-15	1.7764e-15	1.5543e-15
4.2008	1.7764e-15	1.1102e-15	2.6645e-15	2.2204e-15	1.7764e-15	1.3323e-15
4.3009	1.9984e-15	1.3323e-15	2.5535e-15	1.9984e-15	1.5543e-15	1.7764e-15
4.4009	1.7764e-15	1.7764e-15	2.3315e-15	1.8874e-15	2.8866e-15	1.9984e-15
4.5009	2.2204e-15	1.3323e-15	2.3315e-15	1.6653e-15	1.9984e-15	1.5543e-15
4.6009	1.9984e-15	1.5543e-15	2.2204e-15	1.5543e-15	1.9984e-15	1.5543e-15
4.7009	2.6645e-15	1.9984e-15	2.4425e-15	1.8874e-15	2.2204e-15	1.7764e-15
4.801	2.2204e-15	1.2212e-15	2.1094e-15	1.3323e-15	2.6645e-15	1.7764e-15
4.901	1.7764e-15	1.5543e-15	1.9984e-15	1.5543e-15	1.9984e-15	1.2212e-15
5.001	2.4425e-15	1.3323e-15	1.9984e-15	1.3323e-15	1.9984e-15	1.8874e-15
5.101	2.4425e-15	1.3609e-15	2.3315e-15	1.9984e-15	2.2204e-15	2.3315e-15
5.201	2.4425e-15	1.1102e-15	1.7764e-15	1.1102e-15	2.4425e-15	1.3323e-15
5.3011	2.4425e-15	1.2212e-15	1.9984e-15	1.5543e-15	2.4425e-15	1.6653e-15
5.4011	3.3307e-15	1.1102e-15	2.2204e-15	1.3323e-15	2.2204e-15	1.9984e-15
5.5011	3.3307e-15	1.7764e-15	2.8866e-15	1.3323e-15	2.2204e-15	1.5543e-15
5.6011	3.3307e-15	1.7764e-15	2.4425e-15	2.2204e-15	1.9984e-15	1.5543e-15
5.7011	3.7748e-15	1.8874e-15	2.5535e-15	1.7764e-15	1.9984e-15	1.5543e-15
5.8012	2.8866e-15	1.7764e-15	2.2204e-15	1.7764e-15	2.4425e-15	1.8874e-15
5.9012	3.5527e-15	1.7764e-15	1.6653e-15	1.9984e-15	1.7764e-15	1.5543e-15
6.0012	3.7748e-15	1.9984e-15	2.4425e-15	2.2204e-15	1.9984e-15	1.7764e-15
6.1012	3.7748e-15	1.9984e-15	1.9984e-15	1.5543e-15	2.4425e-15	1.9984e-15
6.2012	3.3307e-15	1.8874e-15	2.7756e-15	1.7764e-15	1.7764e-15	1.9984e-15
6.3013	3.5527e-15	2.5535e-15	2.3315e-15	1.7764e-15	1.7764e-15	1.9984e-15
6.4013	3.1086e-15	2.3315e-15	2.2204e-15	2.2204e-15	1.5543e-15	1.8874e-15
6.5013	2.8866e-15	2.5535e-15	2.3315e-15	1.7764e-15	2.4425e-15	1.6653e-15
6.6013	2.8866e-15	2.6645e-15	1.9984e-15	1.5543e-15	1.9984e-15	2.1094e-15
6.7013	3.3307e-15	2.3315e-15	2.7756e-15	3.1086e-15	1.3323e-15	1.6653e-15
6.8014	3.1086e-15	2.4425e-15	2.5535e-15	1.5543e-15	1.7764e-15	2.3315e-15
6.9014	2.6645e-15	2.5535e-15	2.3315e-15	2.4425e-15	1.3323e-15	2.6645e-15
7.0014	3.1086e-15	2.8866e-15	2.3315e-15	2.6645e-15	2.4425e-15	2.4425e-15
7.1014	3.1086e-15	2.9976e-15	2.2204e-15	2.8866e-15	2.2204e-15	3.4417e-15
7.2014	2.8866e-15	3.4417e-15	2.4425e-15	2.8866e-15	3.1086e-15	2.2204e-15
7.3015	3.7748e-15	2.3315e-15	2.6645e-15	2.6645e-15	1.9984e-15	2.2204e-15
7.4015	3.1086e-15	1.6653e-15	2.8866e-15	3.1086e-15	1.7764e-15	2.3315e-15
7.5015	2.8866e-15	2.3315e-15	3.4417e-15	2.8866e-15	2.4425e-15	1.9984e-15
7.6015	2.4425e-15	1.9984e-15	2.4425e-15	2.6645e-15	2.8866e-15	2.2204e-15
7.7015	2.6645e-15	1.8874e-15	2.4425e-15	2.6645e-15	2.8866e-15	2.6645e-15
7.8016	2.4425e-15	1.3323e-15	2.7756e-15	2.6645e-15	2.8866e-15	2.1094e-15
7.9016	3.7748e-15	1.2212e-15	2.5535e-15	2.4425e-15	3.1086e-15	2.4425e-15
8.0016	3.5527e-15	1.5543e-15	3.2196e-15	2.8866e-15	2.2204e-15	2.4425e-15
8.1016	2.8866e-15	1.4433e-15	2.7756e-15	2.9976e-15	2.6645e-15	2.7756e-15
8.2016	2.8866e-15	1.5543e-15	2.1094e-15	3.1086e-15	1.9984e-15	2.5535e-15
8.3017	3.3307e-15	1.6653e-15	2.5535e-15	3.6637e-15	2.6645e-15	2.9976e-15
8.4017	3.1086e-15	1.8874e-15	2.3315e-15	4.1078e-15	2.4425e-15	3.3307e-15
8.5017	3.3307e-15	2.9976e-15	1.9984e-15	3.5527e-15	2.6645e-15	2.8866e-15
8.6017	3.3307e-15	1.4433e-15	2.1094e-15	4.996e-15	2.6645e-15	2.6645e-15
8.7017	4.2188e-15	8.8818e-16	2.1094e-15	3.7748e-15	2.8866e-15	2.6645e-15
8.8018	3.1086e-15	1.9984e-15	2.1094e-15	4.6629e-15	2.6645e-15	3.1086e-15
8.9018	3.7748e-15	1.6653e-15	2.3315e-15	4.4409e-15	2.6645e-15	3.1086e-15
9.0018	2.8866e-15	1.3323e-15	2.3315e-15	4.2188e-15	2.6645e-15	3.3307e-15
9.1018	3.1086e-15	1.6653e-15	2.8866e-15	3.5527e-15	2.8866e-15	2.8866e-15
9.2018	3.9968e-15	1.9984e-15	2.1094e-15	4.3299e-15	2.6645e-15	2.2204e-15
9.3019	4.6629e-15	1.3323e-15	2.1094e-15	3.7748e-15	2.6645e-15	2.4425e-15
9.4019	3.3307e-15	1.1102e-15	2.1094e-15	3.7748e-15	2.8866e-15	2.6645e-15
9.5019	3.7748e-15	1.169e-15	2.1094e-15	5.218e-15	3.1086e-15	2.4425e-15
9.6019	3.9968e-15	1.1102e-15	2.4425e-15	4.4409e-15	2.6645e-15	2.8866e-15
9.7019	4.2188e-15	1.3442e-15	2.4425e-15	4.1078e-15	2.8866e-15	2.4425e-15
9.802	4.4409e-15	1.7764e-15	2.7756e-15	3.1086e-15	2.2204e-15	3.1086e-15
9.902	3.5527e-15	2.2204e-15	2.6645e-15	3.5527e-15	2.6645e-15	3.1086e-15
10.002	3.5527e-15	1.7764e-15	1.8874e-15	3.3307e-15	2.4425e-15	2.4425e-15
10.102	2.8866e-15	1.6653e-15	3.3307e-15	3.1086e-15	2.2204e-15	2.8866e-15
10.202	3.3307e-15	2.2204e-15	2.1094e-15	3.1086e-15	3.1086e-15	2.2204e-15
10.302	2.6645e-15	1.5543e-15	2.2204e-15	4.2188e-15	2.4425e-15	1.9984e-15
10.402	3.1086e-15	1.6653e-15	2.6645e-15	4.6629e-15	2.8866e-15	2.2204e-15
10.502	3.3307e-15	1.5543e-15	2.4425e-15	3.7748e-15	2.2204e-15	2.8866e-15
10.602	3.7748e-15	1.7764e-15	3.4417e-15	3.7748e-15	1.7764e-15	2.8866e-15
10.702	3.5527e-15	2.1094e-15	4.3299e-15	3.3307e-15	1.9984e-15	2.6645e-15
10.802	3.1086e-15	2.1094e-15	3.1086e-15	3.9968e-15	2.8866e-15	2.4425e-15
10.902	3.1086e-15	1.8874e-15	2.4425e-15	3.9968e-15	2.2204e-15	1.7764e-15
11.002	3.5527e-15	2.6645e-15	2.2204e-15	3.5527e-15	2.8866e-15	2.8866e-15
11.102	3.3307e-15	1.8874e-15	3.1086e-15	4.2188e-15	2.4425e-15	1.2212e-15
11.202	2.6645e-15	1.5543e-15	2.2204e-15	3.7748e-15	1.1102e-15	1.1102e-15
11.302	2.6645e-15	1.9984e-15	2.7756e-15	4.2188e-15	2.6645e-15	1.3323e-15
11.402	2.6645e-15	2.1094e-15	1.5543e-15	3.3307e-15	1.5543e-15	2.2204e-15
11.502	3.3307e-15	1.3323e-15	1.8874e-15	3.7748e-15	1.9984e-15	2.2204e-15
11.602	2.6645e-15	1.7764e-15	2.3315e-15	3.5527e-15	1.9984e-15	1.7764e-15
11.702	2.2204e-15	1.3323e-15	1.7764e-15	3.7748e-15	2.4425e-15	2.4425e-15
11.802	2.6645e-15	1.9984e-15	1.5543e-15	3.9968e-15	3.3307e-15	1.7764e-15
11.902	2.8866e-15	1.8874e-15	1.8874e-15	4.2188e-15	3.3307e-15	2.6645e-15
12.002	3.3307e-15	2.4425e-15	1.8696e-15	5.107e-15	2.6645e-15	1.1102e-15
12.102	2.7756e-15	2.5535e-15	1.7783e-15	4.4409e-15	3.1086e-15	1.9984e-15
12.202	2.2204e-15	2.7756e-15	1.8037e-15	3.5527e-15	4.2188e-15	2.4425e-15
12.302	2.4425e-15	1.9984e-15	1.8257e-15	3.9968e-15	3.5527e-15	1.9984e-15
12.402	2.8866e-15	2.2204e-15	1.8874e-15	3.3307e-15	2.8866e-15	2.2204e-15
12.503	2.6645e-15	2.1094e-15	1.9984e-15	4.2188e-15	3.9968e-15	1.5543e-15
12.603	2.4425e-15	1.7764e-15	1.6714e-15	3.5527e-15	3.5527e-15	1.1102e-15
12.703	3.1086e-15	2.1094e-15	2.1094e-15	3.7748e-15	3.7748e-15	1.5543e-15
12.803	3.3307e-15	2.1094e-15	1.6653e-15	3.1086e-15	2.6645e-15	1.4433e-15
12.903	2.6645e-15	2.3315e-15	2.2204e-15	4.2188e-15	3.9968e-15	1.1102e-15
13.003	2.8866e-15	3.5527e-15	1.9984e-15	3.1086e-15	3.5527e-15	1.5543e-15
13.103	2.5535e-15	2.2204e-15	2.3315e-15	4.4409e-15	4.4409e-15	1.1102e-15
13.203	2.6645e-15	2.2204e-15	2.3315e-15	3.5527e-15	3.3307e-15	1.5543e-15
13.303	3.1086e-15	1.4433e-15	2.3315e-15	3.5527e-15	3.3307e-15	1.3323e-15
13.403	2.4425e-15	1.5543e-15	1.6653e-15	3.5527e-15	3.7748e-15	1.3323e-15
13.503	2.8866e-15	1.7764e-15	1.5543e-15	3.3307e-15	3.9968e-15	1.5543e-15
13.603	2.2204e-15	1.6515e-15	2.3315e-15	3.3307e-15	3.7748e-15	1.3323e-15
13.703	2.8866e-15	2.6645e-15	2.3315e-15	3.9968e-15	3.1086e-15	1.9984e-15
13.803	2.4425e-15	1.9984e-15	1.9984e-15	4.6629e-15	4.2188e-15	2.2204e-15
13.903	2.8866e-15	2.8866e-15	2.9976e-15	4.4409e-15	3.1086e-15	2.2204e-15
14.003	3.1086e-15	2.5535e-15	8.8818e-16	4.2188e-15	3.3307e-15	1.3323e-15
14.103	3.1086e-15	2.4425e-15	1.4433e-15	3.7748e-15	2.6645e-15	1.9984e-15
14.203	2.4425e-15	2.3315e-15	1.1102e-15	4.6629e-15	2.8866e-15	2.2204e-15
14.303	3.1086e-15	3.1086e-15	1.2212e-15	4.885e-15	3.7748e-15	2.2204e-15
14.403	2.4425e-15	2.8866e-15	1.2212e-15	4.2188e-15	3.1086e-15	1.5543e-15
14.503	2.4425e-15	2.5535e-15	1.2212e-15	5.107e-15	2.8866e-15	2.2204e-15
14.603	2.8866e-15	2.8866e-15	1.2212e-15	5.3291e-15	3.1086e-15	1.9984e-15
14.703	3.1086e-15	3.3307e-15	1.9984e-15	3.7748e-15	3.1086e-15	2.4425e-15
14.803	3.7748e-15	3.1086e-15	2.1094e-15	3.3307e-15	2.6645e-15	1.9984e-15
14.903	2.4425e-15	3.9968e-15	1.9984e-15	3.9968e-15	3.3307e-15	2.4425e-15
15.003	3.3307e-15	3.1086e-15	1.8874e-15	3.3307e-15	3.5527e-15	2.2204e-15
15.103	3.1086e-15	2.9976e-15	1.7764e-15	4.2188e-15	3.5527e-15	2.4425e-15
15.203	3.1086e-15	3.4417e-15	1.1102e-15	3.9968e-15	2.6645e-15	2.6645e-15
15.303	3.1086e-15	3.4417e-15	1.7764e-15	3.7748e-15	2.8866e-15	2.2204e-15
15.403	2.6645e-15	3.7748e-15	1.9984e-15	3.7748e-15	2.8866e-15	1.9984e-15
15.503	3.5527e-15	3.5527e-15	1.7764e-15	4.4409e-15	3.5527e-15	2.6645e-15
15.603	3.5527e-15	2.7756e-15	1.1102e-15	2.8866e-15	2.2204e-15	2.8866e-15
15.703	2.2204e-15	4.1078e-15	1.1102e-15	4.4409e-15	2.4425e-15	2.2204e-15
15.803	3.1086e-15	3.4417e-15	1.5543e-15	3.7748e-15	2.8866e-15	2.6645e-15
15.903	2.8866e-15	2.3315e-15	1.5543e-15	3.7748e-15	2.8866e-15	2.2204e-15
16.003	3.1086e-15	2.9976e-15	9.992e-16	3.5527e-15	2.4425e-15	2.4425e-15
16.103	2.6645e-15	3.7748e-15	2.2204e-15	4.6629e-15	2.8866e-15	1.9984e-15
16.203	3.1086e-15	3.5527e-15	1.5543e-15	4.2188e-15	3.1086e-15	1.7764e-15
16.303	3.1086e-15	2.8866e-15	1.7764e-15	4.6629e-15	2.8866e-15	1.9984e-15
16.403	3.3307e-15	3.3307e-15	1.9984e-15	4.4409e-15	3.5527e-15	1.9984e-15
16.503	3.3307e-15	2.7756e-15	1.5543e-15	4.6629e-15	3.3307e-15	1.9984e-15
16.603	2.8866e-15	3.4417e-15	2.2204e-15	3.7748e-15	1.9984e-15	2.2204e-15
16.703	3.7748e-15	3.2196e-15	1.7764e-15	3.5527e-15	2.2204e-15	2.6645e-15
16.803	4.2188e-15	3.1086e-15	1.9984e-15	3.9968e-15	1.9984e-15	2.2204e-15
16.903	4.2188e-15	2.5535e-15	2.6645e-15	4.6629e-15	3.1086e-15	2.2204e-15
17.003	3.5527e-15	3.1086e-15	1.5543e-15	4.4409e-15	3.5527e-15	1.6653e-15
17.103	2.8866e-15	1.9984e-15	2.4425e-15	3.1086e-15	3.3307e-15	2.8866e-15
17.203	2.8866e-15	2.6645e-15	2.2204e-15	3.5527e-15	3.1086e-15	1.7764e-15
17.303	3.9968e-15	3.5527e-15	1.7764e-15	3.7748e-15	2.6645e-15	2.7756e-15
17.403	2.6645e-15	2.2204e-15	2.4425e-15	3.7748e-15	3.5527e-15	1.5543e-15
17.504	3.5527e-15	1.8874e-15	1.9984e-15	3.3307e-15	2.2204e-15	2.1094e-15
17.604	4.6629e-15	2.8866e-15	1.3323e-15	3.1086e-15	2.4425e-15	1.7764e-15
17.704	2.6645e-15	2.9976e-15	2.3315e-15	2.6645e-15	3.5527e-15	1.7764e-15
17.804	3.3307e-15	1.9984e-15	1.7764e-15	3.7748e-15	2.4425e-15	1.7764e-15
17.904	1.9984e-15	2.6645e-15	1.7764e-15	2.8866e-15	3.1086e-15	1.9984e-15
18.004	2.8866e-15	2.3315e-15	2.2204e-15	2.6645e-15	3.1086e-15	1.9984e-15
18.104	2.4425e-15	2.3315e-15	1.7764e-15	2.6645e-15	2.8866e-15	2.6645e-15
18.204	1.9984e-15	2.6645e-15	1.7764e-15	3.3307e-15	2.2204e-15	1.5543e-15
18.304	2.8866e-15	2.7756e-15	1.9984e-15	1.9984e-15	2.8866e-15	1.7764e-15
18.404	2.8866e-15	2.3315e-15	1.9984e-15	2.2204e-15	2.4425e-15	1.7764e-15
18.504	2.8866e-15	2.3315e-15	1.5543e-15	2.6645e-15	3.1086e-15	1.3323e-15
18.604	1.9984e-15	2.7756e-15	1.9984e-15	3.1086e-15	2.4425e-15	1.9984e-15
18.704	1.7764e-15	2.3315e-15	1.9984e-15	2.4425e-15	2.6645e-15	1.7764e-15
18.804	2.8866e-15	2.5535e-15	1.7764e-15	2.8866e-15	2.6645e-15	1.7764e-15
18.904	1.5543e-15	2.8866e-15	1.9984e-15	2.6645e-15	2.8866e-15	1.5543e-15
19.004	2.2204e-15	2.5535e-15	2.6645e-15	2.4425e-15	3.3307e-15	2.4425e-15
19.104	1.9984e-15	2.9976e-15	1.9984e-15	2.6645e-15	2.4425e-15	2.2204e-15
19.204	1.9984e-15	2.7756e-15	2.2204e-15	2.4425e-15	2.6645e-15	2.5535e-15
19.304	2.6645e-15	2.3315e-15	2.8866e-15	2.2204e-15	3.1086e-15	2.1094e-15
19.404	1.5543e-15	2.5535e-15	2.4425e-15	2.4425e-15	3.5527e-15	2.6645e-15
19.504	2.2204e-15	3.2196e-15	2.2204e-15	1.9984e-15	2.8866e-15	2.4425e-15
19.604	1.7764e-15	2.5535e-15	2.8866e-15	2.6645e-15	3.1086e-15	1.9984e-15
19.704	2.1094e-15	2.7756e-15	1.7764e-15	1.7764e-15	3.1086e-15	2.2204e-15
19.804	1.9984e-15	2.1094e-15	1.9984e-15	2.2204e-15	3.3307e-15	2.4425e-15
19.904	1.8874e-15	3.6637e-15	1.9984e-15	1.9984e-15	2.6645e-15	2.6645e-15
20.004	2.2204e-15	3.3307e-15	1.9984e-15	1.9984e-15	2.6645e-15	2.4425e-15
20.104	1.7764e-15	3.2196e-15	2.4425e-15	1.3323e-15	3.1086e-15	2.2204e-15
20.204	1.5543e-15	3.2196e-15	2.2204e-15	1.9984e-15	3.3307e-15	3.9968e-15
20.304	2.3315e-15	2.9976e-15	1.9984e-15	1.1102e-15	2.6645e-15	2.2204e-15
20.404	1.7764e-15	3.2196e-15	1.9984e-15	1.9984e-15	3.1086e-15	3.1086e-15
20.504	1.9984e-15	2.3315e-15	2.2204e-15	1.5543e-15	3.3307e-15	3.1086e-15
20.604	1.9984e-15	4.3299e-15	2.2204e-15	1.7764e-15	2.8866e-15	3.1086e-15
20.704	2.4425e-15	3.2196e-15	2.8866e-15	1.3323e-15	3.1086e-15	3.1086e-15
20.804	1.7764e-15	3.6637e-15	1.7764e-15	1.9984e-15	3.3307e-15	3.3307e-15
20.904	2.2204e-15	3.2196e-15	2.4425e-15	2.4425e-15	3.3307e-15	3.5527e-15
21.004	2.1094e-15	3.4417e-15	1.9984e-15	2.2204e-15	3.5527e-15	3.7748e-15
21.104	1.9984e-15	3.2196e-15	2.2204e-15	2.2204e-15	3.5527e-15	3.7748e-15
21.204	1.7764e-15	3.2196e-15	2.8866e-15	1.7764e-15	3.5527e-15	4.2188e-15
21.304	1.9984e-15	3.5527e-15	2.2204e-15	2.2204e-15	3.5527e-15	3.7748e-15
21.404	2.2204e-15	2.8866e-15	2.4425e-15	2.2204e-15	3.9968e-15	3.7748e-15
21.504	1.7764e-15	2.3315e-15	2.4425e-15	1.5543e-15	2.8866e-15	3.3307e-15
21.604	1.9984e-15	2.7756e-15	2.2204e-15	2.4425e-15	3.5527e-15	3.3307e-15
21.704	1.9984e-15	3.6637e-15	3.1086e-15	1.7764e-15	3.5527e-15	3.9968e-15
21.804	1.9984e-15	2.9976e-15	2.8866e-15	1.7764e-15	3.5527e-15	3.5527e-15
21.904	2.2204e-15	3.6637e-15	2.4425e-15	2.6645e-15	3.9968e-15	3.3307e-15
22.004	2.4425e-15	2.6645e-15	2.6645e-15	2.6645e-15	4.2188e-15	3.7748e-15
22.104	1.7764e-15	3.5527e-15	2.6645e-15	1.5543e-15	3.9968e-15	3.9968e-15
22.204	1.9984e-15	3.7748e-15	1.9984e-15	2.2204e-15	4.2188e-15	3.9968e-15
22.304	2.6645e-15	1.9984e-15	2.2204e-15	1.5543e-15	4.2188e-15	4.2188e-15
22.404	1.9984e-15	2.3315e-15	2.4425e-15	1.3323e-15	3.7748e-15	3.5527e-15
22.505	1.9984e-15	3.1086e-15	2.4425e-15	1.5543e-15	4.6629e-15	3.9968e-15
22.605	2.6645e-15	3.1086e-15	2.2204e-15	1.7764e-15	3.9968e-15	3.3307e-15
22.705	2.2204e-15	3.2196e-15	1.9984e-15	1.3323e-15	3.9968e-15	4.4409e-15
22.805	2.4425e-15	2.9976e-15	2.4425e-15	1.9984e-15	3.7748e-15	3.9968e-15
22.905	2.4425e-15	2.5535e-15	1.9984e-15	1.9984e-15	4.6629e-15	4.2188e-15
23.005	1.7764e-15	2.3315e-15	2.2204e-15	1.7764e-15	3.7748e-15	3.9968e-15
23.105	2.4425e-15	2.2204e-15	2.8866e-15	2.2204e-15	4.2188e-15	4.6629e-15
23.205	2.2204e-15	1.2212e-15	2.4425e-15	1.7764e-15	3.9968e-15	3.5527e-15
23.305	2.2204e-15	1.5543e-15	2.4425e-15	1.3323e-15	5.7732e-15	3.7748e-15
23.405	2.2204e-15	1.9984e-15	2.2204e-15	1.5543e-15	5.107e-15	3.3307e-15
23.505	2.8866e-15	1.1102e-15	2.2204e-15	1.7764e-15	3.5527e-15	4.4409e-15
23.605	2.4425e-15	1.3323e-15	2.2204e-15	2.4425e-15	4.2188e-15	4.4409e-15
23.705	2.2204e-15	1.2212e-15	2.2204e-15	1.7764e-15	3.9968e-15	3.5527e-15
23.805	2.8866e-15	1.2212e-15	1.7764e-15	1.7764e-15	3.9968e-15	4.2188e-15
23.905	2.4425e-15	1.6653e-15	2.6645e-15	1.7764e-15	4.2188e-15	4.2188e-15
24.005	2.6645e-15	1.7764e-15	2.4425e-15	1.9984e-15	4.6629e-15	3.7748e-15
24.105	1.9984e-15	1.5543e-15	2.4425e-15	1.5543e-15	4.885e-15	3.7748e-15
24.205	2.2204e-15	1.6653e-15	2.6645e-15	1.7764e-15	4.2188e-15	4.4409e-15
24.305	2.4425e-15	1.5543e-15	2.6645e-15	1.7764e-15	3.5527e-15	4.885e-15
24.405	1.9984e-15	1.4433e-15	1.9984e-15	1.7764e-15	4.6629e-15	3.9968e-15
24.505	2.2204e-15	2.2204e-15	2.2204e-15	1.7764e-15	5.3291e-15	4.2188e-15
24.605	1.9984e-15	2.1094e-15	2.6645e-15	2.2204e-15	4.2188e-15	3.7748e-15
24.705	2.4425e-15	2.1094e-15	2.6645e-15	1.7764e-15	3.7748e-15	3.3307e-15
24.805	1.7764e-15	2.1094e-15	2.2204e-15	2.2204e-15	4.4409e-15	4.4409e-15
24.905	2.2204e-15	2.5535e-15	2.2204e-15	2.2204e-15	4.4409e-15	4.6629e-15
25.005	1.9984e-15	2.4425e-15	2.2204e-15	1.7764e-15	5.107e-15	3.5527e-15
25.105	2.8866e-15	1.8874e-15	1.9984e-15	1.3323e-15	4.885e-15	4.6629e-15
25.205	2.2204e-15	1.6653e-15	2.4425e-15	1.7764e-15	4.4409e-15	3.7748e-15
25.305	2.4425e-15	1.5543e-15	2.4425e-15	1.3323e-15	4.885e-15	4.4409e-15
25.405	1.9984e-15	1.4433e-15	2.4425e-15	1.9984e-15	4.6629e-15	3.9968e-15
25.505	1.9984e-15	1.8874e-15	2.4425e-15	2.6645e-15	4.6629e-15	3.9968e-15
25.605	2.4425e-15	2.2204e-15	1.9984e-15	1.4433e-15	3.9968e-15	3.9968e-15
25.705	1.9984e-15	1.4433e-15	2.8866e-15	1.7764e-15	3.9968e-15	3.7748e-15
25.805	2.2204e-15	1.7764e-15	2.4425e-15	1.9984e-15	4.6629e-15	3.1086e-15
25.905	2.4425e-15	1.8874e-15	2.4425e-15	1.5543e-15	4.2188e-15	3.5527e-15
26.005	2.2204e-15	1.4433e-15	2.6645e-15	1.5543e-15	3.5527e-15	3.7748e-15
26.105	2.6645e-15	1.5543e-15	1.9984e-15	1.7764e-15	4.4409e-15	3.7748e-15
26.205	2.4425e-15	1.6653e-15	2.4425e-15	1.8874e-15	4.2188e-15	3.1086e-15
26.305	1.9984e-15	1.7764e-15	2.4425e-15	2.1094e-15	3.9968e-15	3.5527e-15
26.405	1.9984e-15	1.8874e-15	2.1094e-15	1.8874e-15	4.4409e-15	3.9968e-15
26.505	2.8866e-15	2.1094e-15	2.8866e-15	1.9984e-15	4.4409e-15	4.2188e-15
26.605	2.2204e-15	2.2204e-15	2.4425e-15	2.5535e-15	3.9968e-15	3.7748e-15
26.705	2.4425e-15	1.4433e-15	1.9984e-15	1.8874e-15	3.5527e-15	3.7748e-15
26.805	2.2204e-15	3.1086e-15	1.9984e-15	2.9976e-15	4.6629e-15	3.7748e-15
26.905	2.2204e-15	1.6653e-15	2.4425e-15	2.1094e-15	4.6629e-15	3.9968e-15
27.005	2.2204e-15	1.6653e-15	1.831e-15	1.5543e-15	4.6629e-15	3.5527e-15
27.105	2.2204e-15	1.9984e-15	2.2204e-15	2.4425e-15	4.6629e-15	3.7748e-15
27.205	2.4425e-15	1.9984e-15	2.4425e-15	2.2204e-15	4.2188e-15	4.4409e-15
27.305	2.6645e-15	2.2204e-15	2.3315e-15	1.7764e-15	4.885e-15	4.885e-15
27.405	2.4425e-15	2.1094e-15	2.3315e-15	2.2204e-15	3.9968e-15	5.3291e-15
27.506	2.4425e-15	2.1094e-15	2.7756e-15	2.2204e-15	3.9968e-15	3.5527e-15
27.606	2.4425e-15	2.5535e-15	2.1094e-15	2.3315e-15	5.107e-15	4.6629e-15
27.706	2.6645e-15	2.2204e-15	2.6645e-15	1.9984e-15	4.6629e-15	4.4409e-15
27.806	2.4425e-15	2.2204e-15	2.8866e-15	1.9984e-15	3.9968e-15	4.4409e-15
27.906	2.4425e-15	2.4425e-15	3.2196e-15	1.9984e-15	3.9968e-15	4.2188e-15
28.006	2.4425e-15	2.6645e-15	2.4425e-15	1.7764e-15	4.4409e-15	4.4409e-15
28.106	2.2204e-15	2.2204e-15	2.8866e-15	1.9984e-15	3.9968e-15	4.4409e-15
28.206	8.8818e-16	2.8866e-15	3.1086e-15	1.7764e-15	3.7748e-15	4.2188e-15
28.306	8.8818e-16	3.3307e-15	2.4425e-15	2.7756e-15	4.2188e-15	3.7748e-15
28.406	6.6613e-16	2.5535e-15	2.6645e-15	1.7764e-15	4.4409e-15	4.2188e-15
28.506	1.3323e-15	3.7748e-15	2.4425e-15	2.1094e-15	4.6629e-15	4.2188e-15
28.606	8.8818e-16	3.6637e-15	3.1086e-15	2.8866e-15	4.2188e-15	3.3307e-15
28.706	1.3323e-15	3.8858e-15	2.8866e-15	2.1094e-15	4.2188e-15	4.4409e-15
28.806	9.992e-16	4.4409e-15	2.5535e-15	2.4425e-15	4.4409e-15	5.107e-15
28.906	7.7716e-16	3.7748e-15	2.7756e-15	2.9976e-15	3.9968e-15	3.5527e-15
29.006	1.3323e-15	3.5527e-15	2.6645e-15	2.4425e-15	4.4409e-15	4.4409e-15
29.106	1.7764e-15	4.6629e-15	2.6645e-15	2.6645e-15	4.2188e-15	4.6629e-15
29.206	1.1102e-15	4.2188e-15	2.8866e-15	2.4425e-15	3.9968e-15	3.7748e-15
29.306	7.7716e-16	4.5519e-15	2.2204e-15	1.9984e-15	3.9968e-15	4.2188e-15
29.406	1.3323e-15	4.774e-15	2.4425e-15	2.9976e-15	4.4409e-15	4.4409e-15
29.506	1.3323e-15	4.5519e-15	2.4425e-15	2.6645e-15	3.9968e-15	3.9968e-15
29.606	1.1102e-15	4.1078e-15	2.2204e-15	2.2204e-15	3.9968e-15	3.7748e-15
29.706	1.1102e-15	4.6629e-15	2.2204e-15	2.4425e-15	3.5527e-15	4.2188e-15
29.806	1.1102e-15	3.9968e-15	2.4425e-15	2.7756e-15	3.7748e-15	2.4425e-15
29.906	1.5543e-15	4.1078e-15	2.4425e-15	2.3315e-15	4.2188e-15	3.9968e-15
30.006	1.5543e-15	4.996e-15	2.6645e-15	2.4425e-15	2.8866e-15	3.5527e-15
30.106	1.2212e-15	4.4409e-15	2.6645e-15	2.9976e-15	3.5527e-15	3.5527e-15
30.206	1.1102e-15	4.2188e-15	2.6645e-15	7.7716e-16	3.3307e-15	3.3307e-15
30.306	1.5543e-15	4.1078e-15	2.1396e-15	9.992e-16	3.3307e-15	2.8866e-15
30.406	1.7764e-15	4.1078e-15	3.1086e-15	1.1102e-15	3.7748e-15	3.3307e-15
30.506	1.1102e-15	4.1078e-15	2.6645e-15	1.3323e-15	2.8866e-15	3.3307e-15
30.606	1.1102e-15	3.9968e-15	2.8866e-15	1.5543e-15	4.2188e-15	2.6645e-15
30.706	1.7764e-15	3.9968e-15	2.8866e-15	1.3323e-15	3.5527e-15	3.1086e-15
30.806	2.4425e-15	3.6637e-15	2.4425e-15	7.7716e-16	3.5527e-15	3.3307e-15
30.906	1.4433e-15	5.4401e-15	2.6645e-15	1.3323e-15	3.5527e-15	3.3307e-15
31.006	1.1102e-15	4.3299e-15	2.8866e-15	8.8818e-16	3.1086e-15	3.1086e-15
31.106	1.5543e-15	3.9968e-15	2.4425e-15	1.4433e-15	3.1086e-15	3.1086e-15
31.206	1.5543e-15	3.6637e-15	3.1086e-15	1.1102e-15	2.8866e-15	3.3307e-15
31.306	1.4433e-15	3.7748e-15	2.6645e-15	1.2212e-15	3.1086e-15	3.7748e-15
31.406	1.2212e-15	4.1078e-15	2.6645e-15	1.2212e-15	3.5527e-15	3.5527e-15
31.506	1.2212e-15	3.4417e-15	3.1086e-15	1.2212e-15	3.1086e-15	3.3307e-15
31.606	1.4433e-15	4.2188e-15	2.8866e-15	1.3323e-15	2.8866e-15	3.9968e-15
31.706	1.5543e-15	3.9968e-15	3.1086e-15	1.1102e-15	3.5527e-15	3.7748e-15
31.806	1.5543e-15	3.9968e-15	3.1086e-15	1.1102e-15	2.6645e-15	3.7748e-15
31.906	1.5543e-15	3.4417e-15	3.1086e-15	1.2212e-15	2.4425e-15	3.7748e-15
32.006	1.8874e-15	3.9968e-15	3.1086e-15	1.7764e-15	2.4425e-15	3.9968e-15
32.106	2.1094e-15	4.3299e-15	3.1086e-15	1.4433e-15	2.6645e-15	3.7748e-15
32.206	1.5543e-15	4.6629e-15	3.1086e-15	1.5543e-15	3.7748e-15	3.1086e-15
32.306	1.3323e-15	4.3299e-15	1.9984e-15	1.8874e-15	2.8866e-15	3.1086e-15
32.406	1.8874e-15	4.1078e-15	8.3527e-16	1.1102e-15	2.8866e-15	2.8866e-15
32.507	1.8874e-15	3.8858e-15	1.7764e-15	1.4433e-15	3.1086e-15	2.4425e-15
32.607	1.7764e-15	3.4417e-15	1.7764e-15	1.5543e-15	3.3307e-15	3.5527e-15
32.707	1.6653e-15	3.6637e-15	7.7716e-16	1.8874e-15	3.7748e-15	3.1086e-15
32.807	1.9984e-15	4.4409e-15	1.1102e-15	1.4433e-15	3.7748e-15	2.8866e-15
32.907	1.9984e-15	4.1078e-15	8.8818e-16	1.6653e-15	2.6645e-15	3.1086e-15
33.007	1.5543e-15	3.1086e-15	1.1102e-15	1.4433e-15	3.1086e-15	3.1086e-15
33.107	1.7764e-15	4.6629e-15	6.6613e-16	1.6653e-15	2.8866e-15	3.3307e-15
33.207	1.3323e-15	3.8858e-15	6.6613e-16	2.2204e-15	2.6645e-15	3.1086e-15
33.307	1.9984e-15	4.6629e-15	1.1102e-15	2.3315e-15	2.5535e-15	3.1086e-15
33.407	1.9984e-15	3.9968e-15	1.1102e-15	1.6653e-15	3.2196e-15	3.3307e-15
33.507	1.8874e-15	3.9968e-15	8.8818e-16	1.9984e-15	2.6645e-15	2.8866e-15
33.607	1.6653e-15	6.6613e-16	1.4433e-15	1.6653e-15	2.8866e-15	3.1086e-15
33.707	2.2204e-15	1.1102e-15	8.8818e-16	1.8874e-15	3.1086e-15	3.1086e-15
33.807	1.7764e-15	9.992e-16	7.1124e-16	1.4433e-15	2.6645e-15	3.1086e-15
33.907	2.2204e-15	6.6613e-16	8.292e-16	1.1102e-15	2.6645e-15	2.6645e-15
34.007	1.5543e-15	4.4409e-16	1.1102e-15	1.7764e-15	2.9976e-15	3.3307e-15
34.107	1.7764e-15	6.6613e-16	9.3849e-16	1.6653e-15	2.8866e-15	3.1086e-15
34.207	1.7764e-15	4.7878e-16	1.3323e-15	1.6653e-15	2.6645e-15	2.6645e-15
34.307	1.5543e-15	8.8818e-16	9.4976e-16	1.5543e-15	3.3307e-15	2.8866e-15
34.407	1.9984e-15	7.7716e-16	1.3323e-15	1.6653e-15	3.7748e-15	3.3307e-15
34.507	1.9984e-15	1.3323e-15	9.992e-16	1.3323e-15	3.2196e-15	2.8866e-15
34.607	1.4433e-15	7.7716e-16	9.992e-16	1.5543e-15	3.5527e-15	3.3307e-15
34.707	1.9984e-15	7.4073e-16	1.6653e-15	1.5543e-15	3.3307e-15	3.1086e-15
34.807	1.6653e-15	1.1102e-15	1.3323e-15	1.1935e-15	3.5527e-15	2.8866e-15
34.907	1.7764e-15	8.8818e-16	9.2634e-16	1.4433e-15	3.5527e-15	2.2204e-15
35.007	1.5543e-15	9.992e-16	1.3323e-15	1.4433e-15	3.7748e-15	3.3307e-15
35.107	1.9984e-15	8.795e-16	8.8124e-16	1.5543e-15	3.7748e-15	2.8866e-15
35.207	1.6653e-15	1.0547e-15	1.1102e-15	1.7764e-15	3.1086e-15	2.8866e-15
35.307	1.7764e-15	9.8706e-16	8.9512e-16	1.9984e-15	2.8866e-15	3.1086e-15
35.407	1.8874e-15	1.1362e-15	9.992e-16	1.8874e-15	2.8866e-15	3.5527e-15
35.507	1.9984e-15	1.1154e-15	9.5757e-16	1.4433e-15	2.8866e-15	2.6645e-15
35.607	2.2204e-15	1.4433e-15	8.8818e-16	1.5543e-15	2.8866e-15	2.2204e-15
35.707	1.9984e-15	1.1142e-15	1.0183e-15	1.3323e-15	3.1086e-15	3.7748e-15
35.807	2.2204e-15	1.1102e-15	1.5543e-15	1.7764e-15	3.1086e-15	2.4425e-15
35.907	2.3315e-15	1.0495e-15	1.1102e-15	1.7764e-15	3.2196e-15	2.8866e-15
36.007	2.3315e-15	1.1534e-15	8.8297e-16	1.5543e-15	2.8866e-15	1.9984e-15
36.107	2.1094e-15	1.2275e-15	1.3323e-15	2.2204e-15	2.7756e-15	2.4425e-15
36.207	2.1094e-15	1.1751e-15	9.7318e-16	1.5543e-15	2.2204e-15	1.7764e-15
36.307	2.3315e-15	1.1798e-15	1.1102e-15	1.5543e-15	2.2204e-15	2.6645e-15
36.407	1.9984e-15	1.0476e-15	1.1102e-15	2.1094e-15	2.3315e-15	2.4425e-15
36.507	2.1094e-15	9.7665e-16	1.3323e-15	1.8874e-15	2.3315e-15	1.5543e-15
36.607	1.9984e-15	1.2212e-15	9.7882e-16	1.8874e-15	2.3315e-15	1.7764e-15
36.707	1.7764e-15	1.3323e-15	9.2287e-16	2.8866e-15	2.6645e-15	1.5543e-15
36.807	2.2204e-15	1.1102e-15	1.0035e-15	2.8866e-15	2.3315e-15	1.9984e-15
36.907	2.2204e-15	1.3323e-15	8.9945e-16	3.3307e-15	2.3315e-15	1.3323e-15
37.007	2.1094e-15	1.5543e-15	1.1102e-15	3.2196e-15	2.8866e-15	1.5543e-15
37.107	2.5535e-15	1.1102e-15	1.1744e-15	3.6637e-15	2.7756e-15	2.2204e-15
37.207	2.2204e-15	1.9984e-15	1.0651e-15	3.1086e-15	3.1086e-15	1.7764e-15
37.307	2.2204e-15	1.9984e-15	1.4433e-15	3.1086e-15	2.4425e-15	1.7764e-15
37.407	2.6645e-15	1.5543e-15	1.4433e-15	3.4417e-15	2.8866e-15	1.5543e-15
37.508	2.4425e-15	1.8874e-15	1.2212e-15	2.5535e-15	2.6645e-15	1.7764e-15
37.608	2.3315e-15	2.3315e-15	1.0478e-15	1.9984e-15	2.6645e-15	1.7764e-15
37.708	2.8866e-15	2.2204e-15	1.5543e-15	3.6637e-15	3.3307e-15	1.7764e-15
37.808	2.6645e-15	2.4425e-15	1.1952e-15	3.1086e-15	2.4425e-15	1.7764e-15
37.908	2.6645e-15	2.1094e-15	1.2212e-15	2.7756e-15	2.3315e-15	1.7764e-15
38.008	2.4425e-15	2.3315e-15	1.6653e-15	2.2204e-15	2.7756e-15	1.9984e-15
38.108	2.4425e-15	1.9984e-15	1.4433e-15	2.3315e-15	2.8866e-15	2.2204e-15
38.208	1.3323e-15	2.4425e-15	1.301e-15	2.2204e-15	2.8866e-15	1.9984e-15
38.308	1.7764e-15	2.1094e-15	2.4425e-15	2.4425e-15	2.8866e-15	1.9984e-15
38.408	1.4433e-15	2.1094e-15	1.6653e-15	3.1086e-15	2.8866e-15	1.9915e-15
38.508	1.4433e-15	2.4425e-15	2.4425e-15	2.8866e-15	2.6645e-15	1.9828e-15
38.608	1.5543e-15	1.8874e-15	2.6645e-15	2.6645e-15	2.4425e-15	2.0955e-15
38.708	1.3323e-15	1.9984e-15	2.1094e-15	2.8866e-15	2.6645e-15	2.1014e-15
38.808	1.7764e-15	1.7764e-15	1.4433e-15	2.5535e-15	3.1086e-15	1.9117e-15
38.908	1.9984e-15	1.7764e-15	2.1094e-15	2.6645e-15	2.6645e-15	1.8891e-15
39.008	1.3323e-15	1.8874e-15	2.3315e-15	2.4425e-15	2.6645e-15	1.7035e-15
39.108	1.6653e-15	1.9984e-15	1.8874e-15	2.2204e-15	2.6645e-15	1.9984e-15
39.208	2.1094e-15	1.7764e-15	2.1094e-15	2.7756e-15	2.2204e-15	1.7764e-15
39.308	2.5535e-15	1.7764e-15	1.8874e-15	2.5535e-15	1.9984e-15	1.9984e-15
39.408	2.2204e-15	1.4433e-15	1.5543e-15	2.4425e-15	2.6645e-15	1.8111e-15
39.508	2.4425e-15	1.7764e-15	1.5543e-15	2.7756e-15	2.4425e-15	1.877e-15
39.608	1.7764e-15	1.7764e-15	1.8874e-15	2.5535e-15	3.1086e-15	1.9984e-15
39.708	1.6653e-15	1.8874e-15	1.7764e-15	2.6645e-15	2.4425e-15	1.8041e-15
39.808	1.9984e-15	1.5543e-15	2.4425e-15	3.2196e-15	2.4425e-15	1.9984e-15
39.908	1.3323e-15	1.8874e-15	2.3315e-15	3.4417e-15	2.6645e-15	1.9984e-15
40.008	2.2204e-15	1.9984e-15	2.7756e-15	3.4417e-15	2.6645e-15	1.7833e-15
40.108	1.9984e-15	1.5543e-15	2.2204e-15	3.4417e-15	2.6645e-15	1.9984e-15
40.208	1.9984e-15	1.7764e-15	2.7756e-15	3.3307e-15	2.4425e-15	2.2204e-15
40.308	2.6645e-15	1.9984e-15	3.3307e-15	3.2196e-15	2.6645e-15	1.9984e-15
40.408	1.9984e-15	1.5543e-15	2.4425e-15	2.6645e-15	2.6645e-15	1.9984e-15
40.508	1.9984e-15	1.7764e-15	2.4425e-15	2.6645e-15	2.4425e-15	1.7764e-15
40.608	2.1094e-15	1.7764e-15	1.7764e-15	2.4425e-15	2.2204e-15	2.3315e-15
40.708	2.2204e-15	1.7764e-15	2.3315e-15	9.9747e-16	1.9984e-15	2.4425e-15
40.808	2.4425e-15	1.9984e-15	2.2204e-15	8.2052e-16	2.2204e-15	2.3315e-15
40.908	2.2204e-15	1.9984e-15	2.3315e-15	8.8818e-16	2.2204e-15	2.2204e-15
41.008	2.4425e-15	1.7764e-15	2.2204e-15	8.8818e-16	1.9984e-15	2.4425e-15
41.108	2.2204e-15	1.9984e-15	2.2204e-15	1.1102e-15	2.4425e-15	1.9984e-15
41.208	2.2204e-15	1.9984e-15	1.9984e-15	5.3776e-16	2.4425e-15	1.7764e-15
41.308	2.4425e-15	1.9984e-15	1.8874e-15	8.8818e-16	2.4425e-15	2.8866e-15
41.408	2.6645e-15	1.9984e-15	1.9984e-15	6.6613e-16	1.9984e-15	2.6645e-15
41.508	1.9984e-15	2.3315e-15	2.1094e-15	8.8818e-16	2.4425e-15	2.4425e-15
41.608	2.4425e-15	2.2204e-15	1.6653e-15	8.8818e-16	2.4425e-15	2.2204e-15
41.708	2.6645e-15	2.2204e-15	2.1094e-15	8.8818e-16	2.6645e-15	2.6645e-15
41.808	2.8866e-15	2.2204e-15	2.1094e-15	7.7716e-16	2.2204e-15	2.4425e-15
41.908	2.4425e-15	2.4425e-15	1.6653e-15	6.6613e-16	2.2204e-15	2.4425e-15
42.008	1.9984e-15	2.1094e-15	1.7764e-15	9.992e-16	2.2204e-15	2.2204e-15
42.108	2.4425e-15	1.7764e-15	2.3315e-15	7.5807e-16	2.4425e-15	1.9984e-15
42.208	2.4425e-15	2.3315e-15	1.9984e-15	1.1102e-15	2.2204e-15	2.4425e-15
42.308	1.9984e-15	1.9984e-15	1.9984e-15	1.3323e-15	2.4425e-15	2.4425e-15
42.408	1.8874e-15	2.2204e-15	1.9984e-15	1.3323e-15	2.2204e-15	2.4425e-15
42.509	1.9984e-15	1.9984e-15	1.9984e-15	1.5543e-15	2.2204e-15	2.6645e-15
42.609	2.4425e-15	1.9984e-15	2.2204e-15	1.1102e-15	1.9984e-15	2.3315e-15
42.709	2.4425e-15	1.7764e-15	2.2204e-15	1.4433e-15	2.2204e-15	2.5535e-15
42.809	2.6645e-15	2.4425e-15	2.2204e-15	9.992e-16	2.4425e-15	2.2204e-15
42.909	1.7764e-15	1.9984e-15	1.7764e-15	1.6653e-15	2.6645e-15	2.2204e-15
43.009	2.4425e-15	2.4425e-15	1.7764e-15	1.4433e-15	2.2204e-15	2.5535e-15
43.109	2.2204e-15	2.6645e-15	1.7764e-15	1.4433e-15	2.6645e-15	2.6645e-15
43.209	3.3307e-15	2.6645e-15	1.9984e-15	9.992e-16	2.4425e-15	2.8866e-15
43.309	3.1086e-15	3.3307e-15	2.1094e-15	1.1102e-15	2.6645e-15	2.4425e-15
43.409	3.9968e-15	2.8866e-15	1.8874e-15	1.2212e-15	2.8866e-15	3.1086e-15
43.509	3.7748e-15	3.5527e-15	1.9984e-15	9.992e-16	2.7756e-15	2.5535e-15
43.609	3.3307e-15	2.8866e-15	1.9984e-15	1.1102e-15	2.2204e-15	3.1086e-15
43.709	3.3307e-15	3.1086e-15	1.7764e-15	1.3323e-15	2.4425e-15	3.3307e-15
43.809	3.3307e-15	3.3307e-15	2.8866e-15	1.1102e-15	2.6645e-15	3.5527e-15
43.909	3.5527e-15	3.3307e-15	2.4425e-15	1.1102e-15	2.4425e-15	3.1086e-15
44.009	3.3307e-15	3.7748e-15	2.4425e-15	1.1102e-15	2.8866e-15	2.6645e-15
44.109	3.1086e-15	3.5527e-15	2.2204e-15	1.1102e-15	2.6645e-15	3.1086e-15
44.209	3.7748e-15	3.3307e-15	2.5535e-15	9.992e-16	3.1086e-15	3.3307e-15
44.309	2.8866e-15	3.3307e-15	1.9745e-15	1.3323e-15	2.8866e-15	3.7748e-15
44.409	3.5527e-15	3.3307e-15	1.8874e-15	1.4433e-15	3.1086e-15	3.7748e-15
44.509	2.8866e-15	3.1086e-15	1.9984e-15	1.3323e-15	3.1086e-15	3.1086e-15
44.609	3.3307e-15	3.3307e-15	2.1094e-15	1.4433e-15	2.8866e-15	3.3307e-15
44.709	2.8866e-15	3.9968e-15	2.1094e-15	1.8874e-15	3.1086e-15	3.3307e-15
44.809	3.3307e-15	3.3307e-15	1.9984e-15	1.4433e-15	3.1086e-15	3.9968e-15
44.909	2.8866e-15	3.1086e-15	2.2204e-15	1.8874e-15	3.5527e-15	3.1086e-15
45.009	2.8866e-15	3.5527e-15	2.2204e-15	1.5543e-15	3.1086e-15	3.5527e-15
45.109	3.5527e-15	3.3307e-15	2.3315e-15	1.3323e-15	2.6645e-15	3.5527e-15
45.209	3.7748e-15	3.1086e-15	1.9984e-15	1.3323e-15	3.1086e-15	3.5527e-15
45.309	4.2188e-15	3.1086e-15	1.9984e-15	1.3323e-15	2.8866e-15	3.7748e-15
45.409	3.3307e-15	3.1086e-15	2.4425e-15	1.2212e-15	2.6645e-15	3.7748e-15
45.509	3.3307e-15	2.8866e-15	1.9984e-15	1.1102e-15	2.8866e-15	4.4409e-15
45.609	3.1086e-15	2.6645e-15	2.5535e-15	1.3323e-15	2.4425e-15	3.5527e-15
45.709	2.6645e-15	2.8866e-15	2.2204e-15	1.1102e-15	2.6645e-15	4.4409e-15
45.809	3.7748e-15	2.8866e-15	1.9984e-15	1.3323e-15	3.1086e-15	3.9968e-15
45.909	3.5527e-15	2.8866e-15	2.2204e-15	1.3323e-15	3.1086e-15	4.6629e-15
46.009	3.5527e-15	3.1086e-15	2.4425e-15	1.1102e-15	3.1086e-15	4.6629e-15
46.109	2.8866e-15	3.5527e-15	2.3315e-15	1.7764e-15	3.3307e-15	4.6629e-15
46.209	2.8866e-15	3.1086e-15	1.9984e-15	1.5543e-15	2.8866e-15	4.6629e-15
46.309	3.1086e-15	3.2196e-15	1.7764e-15	1.4433e-15	2.6645e-15	4.885e-15
46.409	3.5527e-15	3.3307e-15	2.4425e-15	1.5543e-15	2.6645e-15	4.885e-15
46.509	2.6645e-15	3.5527e-15	1.9984e-15	1.7764e-15	3.1086e-15	5.5511e-15
46.609	3.1086e-15	3.7748e-15	2.2204e-15	1.5543e-15	2.8866e-15	5.107e-15
46.709	2.8866e-15	3.1086e-15	2.8866e-15	1.3323e-15	2.6645e-15	4.885e-15
46.809	3.3307e-15	2.8866e-15	2.6645e-15	1.9984e-15	2.6645e-15	4.885e-15
46.909	2.8866e-15	3.1086e-15	2.4425e-15	1.5543e-15	2.8866e-15	4.885e-15
47.009	3.1086e-15	3.3307e-15	2.8866e-15	1.9984e-15	3.1086e-15	4.885e-15
47.109	3.3307e-15	2.6645e-15	2.2204e-15	1.8874e-15	2.8866e-15	4.885e-15
47.209	3.7748e-15	3.3307e-15	2.4425e-15	1.7764e-15	2.8866e-15	4.885e-15
47.309	2.4425e-15	3.1086e-15	2.2204e-15	1.9984e-15	2.6645e-15	4.885e-15
47.409	2.8866e-15	2.9976e-15	2.6645e-15	1.8874e-15	3.3307e-15	5.107e-15
47.51	3.5527e-15	3.5527e-15	2.4425e-15	1.6653e-15	2.6645e-15	4.885e-15
47.61	3.7748e-15	3.1086e-15	2.4425e-15	1.6653e-15	2.6645e-15	4.885e-15
47.71	2.8866e-15	3.4417e-15	2.4425e-15	1.9984e-15	2.8866e-15	5.3291e-15
47.81	2.6645e-15	2.8866e-15	2.2204e-15	1.8874e-15	2.6645e-15	5.3291e-15
47.91	3.5527e-15	2.6645e-15	2.8866e-15	1.9984e-15	2.8866e-15	4.6629e-15
48.01	3.1086e-15	3.3307e-15	2.2204e-15	2.1094e-15	2.4425e-15	4.885e-15
48.11	3.1086e-15	2.6645e-15	2.4425e-15	1.6653e-15	2.6645e-15	5.107e-15
48.21	2.6645e-15	2.7756e-15	2.6645e-15	1.9984e-15	2.6645e-15	5.5511e-15
48.31	2.6645e-15	3.2196e-15	2.3315e-15	1.5543e-15	3.1086e-15	5.107e-15
48.41	3.3307e-15	2.3315e-15	2.5535e-15	1.7764e-15	2.8866e-15	5.7732e-15
48.51	2.6645e-15	2.8866e-15	2.8866e-15	1.7764e-15	2.4425e-15	5.107e-15
48.61	3.3307e-15	3.1086e-15	2.6645e-15	1.6653e-15	2.8866e-15	5.5511e-15
48.71	3.5527e-15	3.2196e-15	2.8866e-15	1.8874e-15	2.8866e-15	5.3291e-15
48.81	2.8866e-15	3.5527e-15	2.6645e-15	1.8874e-15	3.1086e-15	5.5511e-15
48.91	3.1086e-15	3.3307e-15	2.6645e-15	1.8874e-15	2.8866e-15	5.7732e-15
49.01	3.1086e-15	3.9968e-15	2.4425e-15	1.8874e-15	2.8866e-15	5.3291e-15
49.11	2.8866e-15	4.1078e-15	2.3315e-15	1.9984e-15	3.3307e-15	5.5511e-15
49.21	3.5527e-15	4.2188e-15	2.8866e-15	1.7764e-15	2.8866e-15	5.5511e-15
49.31	2.8866e-15	3.8858e-15	2.6645e-15	2.3315e-15	2.8866e-15	5.9952e-15
49.41	2.8866e-15	4.1078e-15	2.6645e-15	1.7764e-15	3.1086e-15	5.5511e-15
49.51	3.1086e-15	1.7764e-15	2.9976e-15	1.7764e-15	2.4425e-15	5.107e-15
49.61	2.7756e-15	1.7764e-15	2.8866e-15	1.6653e-15	2.8866e-15	1.5656e-15
49.71	3.5527e-15	1.3323e-15	2.2204e-15	1.6653e-15	3.3307e-15	2.4425e-15
49.81	3.1086e-15	1.9984e-15	2.4425e-15	1.7764e-15	2.8866e-15	1.9984e-15
49.91	2.7756e-15	2.2204e-15	2.3315e-15	1.3347e-15	2.6645e-15	1.3323e-15


==> figures/data/NLS1D_O_JO_orth/error_Jorth_NLS1D_8.txt <==
Timing	JO_1.1_1.1	JO_1.1_1.2	JO_1.2_1.1	JO_1.2_1.2	JO_1.3_1.1	JO_1.3_1.2
0	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16
0.10002	4.4409e-16	5.5511e-16	8.8818e-16	4.4409e-16	8.8818e-16	8.8818e-16
0.20004	9.992e-16	8.8818e-16	6.6613e-16	5.5511e-16	7.7716e-16	4.4409e-16
0.30006	3.3307e-16	1.1102e-15	8.8818e-16	5.5511e-16	6.6613e-16	4.4409e-16
0.40008	5.5511e-16	1.5543e-15	6.6613e-16	4.4409e-16	7.7716e-16	4.4409e-16
0.5001	8.8818e-16	1.9984e-15	1.1102e-15	6.6613e-16	4.4409e-16	6.6613e-16
0.60012	1.1102e-15	1.9984e-15	8.8818e-16	4.4409e-16	9.992e-16	8.8818e-16
0.70014	1.4433e-15	1.7764e-15	6.6613e-16	4.4409e-16	1.2212e-15	1.3323e-15
0.80016	7.7716e-16	1.7764e-15	6.6613e-16	8.8818e-16	5.5511e-16	1.1102e-15
0.90018	1.3323e-15	1.5543e-15	6.6613e-16	1.1102e-15	8.8818e-16	1.3323e-15
1.0002	2.2204e-15	1.9984e-15	6.6613e-16	7.7716e-16	7.7716e-16	1.3323e-15
1.1002	1.8874e-15	1.9984e-15	8.8818e-16	1.1102e-15	9.992e-16	1.1102e-15
1.2002	1.5543e-15	1.9984e-15	4.5103e-16	1.3323e-15	4.7033e-16	8.8818e-16
1.3003	1.1102e-15	1.7764e-15	7.7716e-16	1.2212e-15	7.7716e-16	1.9984e-15
1.4003	1.8874e-15	2.4425e-15	1.1102e-15	8.8818e-16	8.8818e-16	1.3323e-15
1.5003	1.8874e-15	1.5543e-15	1.1102e-15	5.5511e-16	9.992e-16	1.5543e-15
1.6003	2.1094e-15	2.2204e-15	6.6613e-16	8.8818e-16	1.1102e-15	1.9984e-15
1.7003	1.6653e-15	2.2204e-15	1.2212e-15	6.6613e-16	7.7716e-16	1.7764e-15
1.8004	1.8874e-15	1.5543e-15	8.8818e-16	6.6613e-16	7.7716e-16	1.7764e-15
1.9004	1.6653e-15	1.7764e-15	1.2212e-15	5.9631e-16	8.8818e-16	1.7764e-15
2.0004	1.3323e-15	1.7764e-15	7.7716e-16	7.0603e-16	1.3323e-15	1.7764e-15
2.1004	1.7764e-15	1.9984e-15	7.7716e-16	1.3323e-15	1.2212e-15	1.9984e-15
2.2004	1.7764e-15	1.9984e-15	1.1102e-15	6.6613e-16	9.992e-16	2.2204e-15
2.3005	1.8874e-15	1.3323e-15	6.6613e-16	8.8818e-16	1.1102e-15	2.2204e-15
2.4005	1.5543e-15	1.3323e-15	8.8818e-16	5.5511e-16	1.1102e-15	1.7764e-15
2.5005	1.5543e-15	1.3323e-15	1.1102e-15	5.5511e-16	1.5543e-15	1.7764e-15
2.6005	5.5511e-16	1.1102e-15	1.4433e-15	1.1102e-15	1.3323e-15	2.2204e-15
2.7005	6.6613e-16	1.5543e-15	1.2212e-15	6.6613e-16	1.1102e-15	1.9984e-15
2.8006	6.6613e-16	1.3323e-15	1.4433e-15	8.8818e-16	1.2212e-15	2.2204e-15
2.9006	1.5543e-15	1.3323e-15	1.9984e-15	1.1102e-15	1.1102e-15	1.7764e-15
3.0006	8.8818e-16	1.1102e-15	1.5543e-15	8.8818e-16	1.1102e-15	1.5543e-15
3.1006	1.1102e-15	8.8818e-16	1.5543e-15	1.1102e-15	8.344e-16	1.9984e-15
3.2006	8.8818e-16	6.6613e-16	1.6653e-15	1.3323e-15	1.1102e-15	1.7764e-15
3.3007	1.2212e-15	8.8818e-16	1.5543e-15	1.3323e-15	1.6653e-15	2.2204e-15
3.4007	8.8818e-16	7.8236e-16	2.1094e-15	1.5543e-15	1.7764e-15	1.9984e-15
3.5007	1.1102e-15	1.1102e-15	1.7764e-15	1.5543e-15	1.2212e-15	1.5543e-15
3.6007	1.3323e-15	7.7716e-16	1.9984e-15	1.9984e-15	1.5543e-15	1.7764e-15
3.7007	1.2212e-15	1.3323e-15	1.7764e-15	1.7764e-15	1.5543e-15	1.5543e-15
3.8008	1.1102e-15	1.2212e-15	1.9984e-15	1.5543e-15	1.6653e-15	1.3323e-15
3.9008	1.7764e-15	1.1102e-15	1.9984e-15	1.3323e-15	1.7764e-15	1.5543e-15
4.0008	1.4433e-15	9.2287e-16	1.8874e-15	1.7764e-15	1.5543e-15	2.4425e-15
4.1008	1.5543e-15	9.992e-16	1.9984e-15	1.7764e-15	1.5543e-15	2.4425e-15
4.2008	1.4433e-15	1.1102e-15	2.3315e-15	1.3323e-15	1.5543e-15	1.9984e-15
4.3009	1.8874e-15	1.9984e-15	2.6645e-15	1.5543e-15	2.2204e-15	2.2204e-15
4.4009	1.9984e-15	1.7764e-15	2.2204e-15	1.3323e-15	1.7764e-15	1.7764e-15
4.5009	1.3323e-15	1.5543e-15	2.1094e-15	1.9984e-15	1.5543e-15	2.4425e-15
4.6009	1.9984e-15	1.7764e-15	1.9984e-15	1.7764e-15	8.8818e-16	2.2204e-15
4.7009	1.9984e-15	1.3323e-15	2.2204e-15	1.7764e-15	1.2212e-15	2.8866e-15
4.801	1.9984e-15	1.3323e-15	2.3315e-15	1.7764e-15	8.8818e-16	2.8866e-15
4.901	1.7764e-15	1.3323e-15	2.1094e-15	1.4433e-15	6.6613e-16	2.6645e-15
5.001	1.5543e-15	1.6653e-15	2.2204e-15	1.7764e-15	8.8818e-16	3.1086e-15
5.101	1.5543e-15	1.5543e-15	2.2204e-15	1.3323e-15	1.8874e-15	2.8866e-15
5.201	1.3323e-15	1.3323e-15	2.9976e-15	1.7764e-15	8.8818e-16	2.8866e-15
5.3011	2.1094e-15	1.7764e-15	2.9976e-15	1.9984e-15	1.7764e-15	3.5527e-15
5.4011	1.9984e-15	1.9984e-15	2.9976e-15	1.5543e-15	1.7764e-15	3.3307e-15
5.5011	1.3323e-15	2.4425e-15	2.7756e-15	1.8874e-15	1.5543e-15	3.3307e-15
5.6011	1.7764e-15	1.9984e-15	2.3315e-15	1.5543e-15	1.7764e-15	3.3307e-15
5.7011	2.8866e-15	1.6653e-15	2.2204e-15	1.5543e-15	1.5543e-15	3.1086e-15
5.8012	1.8874e-15	2.4425e-15	3.5527e-15	1.4433e-15	1.5543e-15	3.1086e-15
5.9012	1.7764e-15	2.4425e-15	2.9976e-15	1.5543e-15	2.2204e-15	3.7748e-15
6.0012	1.6653e-15	1.7764e-15	3.5527e-15	1.5543e-15	1.7764e-15	3.1086e-15
6.1012	1.4433e-15	2.2204e-15	3.5527e-15	1.5543e-15	1.2212e-15	3.3307e-15
6.2012	1.9984e-15	2.4425e-15	3.1086e-15	1.1102e-15	1.9984e-15	3.7748e-15
6.3013	1.7764e-15	2.2204e-15	3.3307e-15	1.3323e-15	1.5543e-15	3.3307e-15
6.4013	1.1102e-15	1.9984e-15	3.2196e-15	8.8818e-16	1.7764e-15	4.2188e-15
6.5013	8.8818e-16	2.4425e-15	3.3307e-15	6.6613e-16	1.5543e-15	3.5527e-15
6.6013	1.1102e-15	2.2204e-15	3.1086e-15	1.3323e-15	2.4425e-15	3.1086e-15
6.7013	8.8818e-16	2.4425e-15	3.4417e-15	1.3323e-15	1.5543e-15	3.1086e-15
6.8014	8.8818e-16	2.6645e-15	3.1086e-15	8.8818e-16	1.6653e-15	3.7748e-15
6.9014	8.8818e-16	2.4425e-15	3.3307e-15	1.1102e-15	1.9984e-15	3.3307e-15
7.0014	1.3323e-15	2.4425e-15	3.4417e-15	1.7764e-15	1.9984e-15	3.9968e-15
7.1014	1.6653e-15	1.7764e-15	3.2196e-15	1.3323e-15	1.7764e-15	4.2188e-15
7.2014	1.1102e-15	1.9984e-15	3.5527e-15	1.1102e-15	1.9984e-15	2.6645e-15
7.3015	1.1102e-15	2.2204e-15	3.1086e-15	1.7764e-15	1.9984e-15	3.1086e-15
7.4015	8.8818e-16	2.4425e-15	3.2196e-15	8.8818e-16	1.8874e-15	3.1086e-15
7.5015	1.3323e-15	2.8866e-15	3.3307e-15	1.6653e-15	1.7764e-15	3.1086e-15
7.6015	8.1976e-16	2.4425e-15	3.6637e-15	9.992e-16	1.7764e-15	3.5527e-15
7.7015	1.1102e-15	2.4425e-15	3.8858e-15	8.8818e-16	1.7764e-15	2.8866e-15
7.8016	1.2212e-15	1.9984e-15	4.4409e-15	1.3323e-15	1.4868e-15	3.1086e-15
7.9016	1.5543e-15	2.2204e-15	3.3307e-15	1.3323e-15	1.3626e-15	3.3307e-15
8.0016	8.8818e-16	3.9968e-15	3.2196e-15	1.6653e-15	1.5543e-15	4.6629e-15
8.1016	1.1102e-15	2.4425e-15	3.8858e-15	9.6386e-16	1.5543e-15	3.5527e-15
8.2016	1.3323e-15	1.9984e-15	3.6637e-15	1.1102e-15	1.7764e-15	3.7748e-15
8.3017	1.5543e-15	2.2204e-15	2.6645e-15	1.3323e-15	1.7764e-15	3.5527e-15
8.4017	1.7764e-15	2.4425e-15	2.7756e-15	1.2212e-15	1.3323e-15	3.2196e-15
8.5017	1.7764e-15	2.2204e-15	3.1086e-15	1.3323e-15	1.5543e-15	3.9968e-15
8.6017	1.5543e-15	2.2204e-15	2.9976e-15	1.4433e-15	2.1094e-15	3.5527e-15
8.7017	1.3323e-15	2.2204e-15	3.6637e-15	1.4433e-15	2.1094e-15	3.7748e-15
8.8018	1.7764e-15	1.7764e-15	3.1086e-15	1.6653e-15	2.1094e-15	3.5527e-15
8.9018	1.5543e-15	1.5543e-15	3.9968e-15	1.3323e-15	1.7764e-15	3.9968e-15
9.0018	1.7764e-15	1.5543e-15	3.5527e-15	1.3323e-15	1.7764e-15	3.7748e-15
9.1018	1.5543e-15	1.9984e-15	3.2196e-15	1.2212e-15	2.2204e-15	4.2188e-15
9.2018	1.7764e-15	1.9984e-15	3.3307e-15	1.5543e-15	1.9984e-15	3.7748e-15
9.3019	1.7764e-15	2.6645e-15	3.9968e-15	1.1102e-15	1.7008e-15	4.2188e-15
9.4019	1.5543e-15	1.5543e-15	3.7748e-15	1.2212e-15	1.4342e-15	3.9968e-15
9.5019	1.7764e-15	2.2204e-15	4.4409e-15	1.3323e-15	1.9984e-15	4.4409e-15
9.6019	1.5543e-15	1.5543e-15	3.3307e-15	1.1102e-15	1.7764e-15	4.4409e-15
9.7019	1.9984e-15	1.7764e-15	2.9976e-15	1.7764e-15	1.5543e-15	3.7748e-15
9.802	1.9984e-15	1.5543e-15	3.1086e-15	1.3323e-15	1.9984e-15	4.2188e-15
9.902	1.9984e-15	1.6653e-15	2.4425e-15	1.1362e-15	2.2204e-15	3.9968e-15
10.002	1.9984e-15	1.9984e-15	2.7756e-15	1.3323e-15	2.6645e-15	4.6629e-15
10.102	2.2204e-15	1.9984e-15	2.9976e-15	1.1102e-15	1.9984e-15	3.5527e-15
10.202	2.6645e-15	2.2204e-15	2.9976e-15	1.1102e-15	2.1094e-15	3.5527e-15
10.302	1.9984e-15	2.4425e-15	2.8866e-15	1.7764e-15	1.5543e-15	3.1086e-15
10.402	1.7764e-15	2.8866e-15	3.8858e-15	1.3323e-15	2.3315e-15	3.4417e-15
10.502	2.2204e-15	2.2204e-15	3.7748e-15	1.5543e-15	1.9984e-15	3.9968e-15
10.602	1.9984e-15	2.6645e-15	4.2188e-15	1.3323e-15	1.9984e-15	2.8866e-15
10.702	2.2204e-15	1.9984e-15	3.7748e-15	1.3323e-15	1.9984e-15	3.6637e-15
10.802	1.9984e-15	2.4425e-15	3.8858e-15	1.4188e-15	1.5543e-15	3.5527e-15
10.902	1.9984e-15	2.8866e-15	4.3299e-15	1.5543e-15	1.8874e-15	3.7748e-15
11.002	1.9984e-15	2.8866e-15	4.5519e-15	1.3323e-15	2.2204e-15	3.9968e-15
11.102	1.9984e-15	2.4425e-15	4.2188e-15	1.5543e-15	2.8866e-15	3.5527e-15
11.202	3.1086e-15	2.2204e-15	4.2188e-15	1.8874e-15	2.3315e-15	3.5527e-15
11.302	1.9984e-15	2.2204e-15	3.6637e-15	1.5543e-15	1.9984e-15	3.9968e-15
11.402	2.2204e-15	2.2204e-15	3.9968e-15	1.6653e-15	1.7764e-15	3.1086e-15
11.502	2.2204e-15	3.1086e-15	4.4409e-15	1.9984e-15	1.7764e-15	3.9968e-15
11.602	2.2204e-15	2.2204e-15	4.4409e-15	2.5535e-15	1.5543e-15	3.5527e-15
11.702	2.2204e-15	2.4425e-15	4.2188e-15	1.9984e-15	2.4425e-15	3.7748e-15
11.802	2.4425e-15	2.2204e-15	4.3299e-15	1.8874e-15	2.4425e-15	3.7748e-15
11.902	2.8866e-15	2.6645e-15	3.7748e-15	2.2204e-15	2.2204e-15	3.7748e-15
12.002	2.2204e-15	2.2204e-15	4.6629e-15	2.5535e-15	2.2204e-15	3.5527e-15
12.102	2.4425e-15	2.7756e-15	4.5519e-15	1.4433e-15	2.7756e-15	4.6629e-15
12.202	2.2204e-15	2.6645e-15	3.6637e-15	2.3315e-15	2.3315e-15	4.4409e-15
12.302	2.2204e-15	3.1086e-15	3.7748e-15	2.5535e-15	2.1094e-15	4.4409e-15
12.402	2.2204e-15	3.5527e-15	4.3299e-15	2.4425e-15	2.4425e-15	2.6645e-15
12.503	1.7764e-15	3.3307e-15	3.9968e-15	1.8874e-15	2.2204e-15	3.3307e-15
12.603	2.2204e-15	2.6645e-15	5.107e-15	1.5543e-15	2.4425e-15	3.1086e-15
12.703	1.9984e-15	2.2204e-15	5.4401e-15	2.3315e-15	2.4425e-15	2.6645e-15
12.803	2.4425e-15	2.8866e-15	3.4417e-15	2.1094e-15	2.8866e-15	3.5527e-15
12.903	2.2204e-15	2.8866e-15	3.5527e-15	1.9984e-15	2.8866e-15	3.7748e-15
13.003	2.2204e-15	3.1086e-15	4.996e-15	2.3315e-15	3.1086e-15	3.5527e-15
13.103	2.4425e-15	3.1086e-15	4.5519e-15	2.1094e-15	3.3307e-15	3.3307e-15
13.203	2.2204e-15	3.3307e-15	4.5519e-15	1.9984e-15	3.1086e-15	4.2188e-15
13.303	2.6645e-15	2.6645e-15	3.5527e-15	2.2204e-15	2.6645e-15	4.6629e-15
13.403	2.4425e-15	2.8866e-15	4.996e-15	3.1086e-15	2.9976e-15	3.1086e-15
13.503	2.2204e-15	2.5535e-15	4.996e-15	2.3315e-15	2.8866e-15	3.3307e-15
13.603	2.2204e-15	3.1086e-15	3.8858e-15	2.2204e-15	3.9968e-15	4.2188e-15
13.703	2.4425e-15	3.2196e-15	4.2188e-15	2.2204e-15	3.5527e-15	4.6629e-15
13.803	2.2204e-15	2.8866e-15	4.3299e-15	2.7756e-15	3.1086e-15	4.2188e-15
13.903	2.4425e-15	2.7756e-15	4.5519e-15	2.7756e-15	3.2196e-15	4.4409e-15
14.003	2.2204e-15	2.8866e-15	4.6629e-15	2.8866e-15	3.5527e-15	4.2188e-15
14.103	2.2204e-15	2.8866e-15	4.4409e-15	2.2204e-15	3.4417e-15	5.107e-15
14.203	2.2204e-15	2.6645e-15	4.4409e-15	1.8874e-15	3.7748e-15	3.7748e-15
14.303	1.9984e-15	2.7756e-15	4.1078e-15	1.759e-15	2.8866e-15	3.7748e-15
14.403	1.9984e-15	2.6645e-15	4.774e-15	2.2204e-15	4.2188e-15	4.2188e-15
14.503	2.4425e-15	2.3315e-15	3.9968e-15	2.7756e-15	3.2196e-15	3.5527e-15
14.603	2.4425e-15	3.3307e-15	4.774e-15	2.5535e-15	3.3307e-15	3.9968e-15
14.703	1.9984e-15	2.6645e-15	3.6637e-15	2.3315e-15	2.4425e-15	3.7748e-15
14.803	2.2204e-15	3.2196e-15	3.9968e-15	2.1094e-15	2.7756e-15	3.5527e-15
14.903	2.2204e-15	2.4425e-15	3.5527e-15	2.8866e-15	2.8866e-15	3.8858e-15
15.003	2.1094e-15	2.5535e-15	3.8858e-15	2.1094e-15	3.2196e-15	3.5527e-15
15.103	2.2204e-15	3.1086e-15	3.5527e-15	1.6653e-15	3.2196e-15	3.3307e-15
15.203	1.7764e-15	2.8866e-15	5.107e-15	1.9984e-15	2.9976e-15	3.5527e-15
15.303	2.8866e-15	2.4425e-15	4.885e-15	2.2204e-15	2.8866e-15	3.5527e-15
15.403	2.2204e-15	2.8866e-15	3.9968e-15	1.9984e-15	2.4425e-15	2.8866e-15
15.503	2.2204e-15	2.4425e-15	4.1078e-15	2.2204e-15	2.4425e-15	2.2204e-15
15.603	2.4425e-15	3.2196e-15	4.4409e-15	1.7764e-15	2.5535e-15	2.4425e-15
15.703	2.8866e-15	2.5535e-15	4.4409e-15	2.2204e-15	3.1086e-15	2.2204e-15
15.803	2.2204e-15	3.5527e-15	4.885e-15	2.2204e-15	3.3307e-15	2.4425e-15
15.903	2.3315e-15	3.2196e-15	3.6637e-15	2.5535e-15	2.9976e-15	2.2204e-15
16.003	2.4425e-15	2.2204e-15	4.2188e-15	2.9976e-15	2.6645e-15	2.8866e-15
16.103	2.1094e-15	3.2196e-15	5.218e-15	3.1086e-15	2.7756e-15	1.3323e-15
16.203	1.9984e-15	2.6645e-15	4.1078e-15	2.4425e-15	2.9976e-15	1.1102e-15
16.303	2.4425e-15	4.2188e-15	3.8858e-15	2.4425e-15	3.8858e-15	1.5543e-15
16.403	2.6645e-15	4.2188e-15	4.6629e-15	2.3315e-15	1.1102e-15	1.7764e-15
16.503	6.6613e-16	3.2196e-15	5.218e-15	2.2204e-15	9.992e-16	1.3323e-15
16.603	1.1102e-15	2.9976e-15	4.996e-15	2.1094e-15	1.1102e-15	1.3323e-15
16.703	8.8818e-16	3.1086e-15	5.5511e-15	2.3315e-15	7.7716e-16	2.2204e-15
16.803	1.1102e-15	3.1086e-15	4.996e-15	3.3307e-15	8.8818e-16	2.6645e-15
16.903	1.3323e-15	4.4409e-15	5.218e-15	3.8858e-15	1.1102e-15	2.4425e-15
17.003	1.7764e-15	3.2196e-15	4.3299e-15	3.4417e-15	1.2212e-15	2.4425e-15
17.103	9.992e-16	2.7756e-15	4.3299e-15	2.7756e-15	8.0144e-16	2.2204e-15
17.203	6.6613e-16	3.7748e-15	4.4409e-15	3.3307e-15	1.1102e-15	2.4425e-15
17.303	1.5543e-15	3.2196e-15	3.8858e-15	2.2204e-15	1.5543e-15	2.2204e-15
17.403	1.2212e-15	2.3315e-15	4.774e-15	2.3315e-15	9.992e-16	1.5543e-15
17.504	1.3323e-15	2.6645e-15	5.218e-15	3.4417e-15	1.1102e-15	3.1086e-15
17.604	8.8818e-16	3.4417e-15	5.218e-15	2.4425e-15	1.5543e-15	2.2204e-15
17.704	1.3323e-15	3.3307e-15	4.885e-15	1.4433e-15	1.1102e-15	2.4425e-15
17.804	1.3323e-15	3.3307e-15	5.5511e-15	2.7756e-15	1.1102e-15	2.2204e-15
17.904	1.3323e-15	2.4425e-15	5.7732e-15	2.3315e-15	1.5543e-15	2.8866e-15
18.004	1.7764e-15	2.6645e-15	5.5511e-15	2.4425e-15	1.1102e-15	2.8866e-15
18.104	8.8818e-16	3.5527e-15	5.3291e-15	2.3315e-15	8.8818e-16	2.8866e-15
18.204	1.1102e-15	2.9976e-15	5.5511e-15	1.9984e-15	1.3323e-15	3.3307e-15
18.304	1.1102e-15	2.4425e-15	4.5519e-15	2.2204e-15	1.3323e-15	2.2204e-15
18.404	1.7764e-15	3.5527e-15	5.218e-15	3.4417e-15	1.7764e-15	2.4425e-15
18.504	1.5543e-15	3.5527e-15	5.3291e-15	2.6645e-15	1.9984e-15	1.7764e-15
18.604	1.7764e-15	2.9976e-15	5.107e-15	2.5535e-15	1.4433e-15	2.6645e-15
18.704	1.5543e-15	2.9976e-15	4.774e-15	2.9976e-15	1.4433e-15	1.9984e-15
18.804	1.9984e-15	2.8866e-15	5.4401e-15	2.7756e-15	1.7764e-15	1.7764e-15
18.904	1.3323e-15	3.7748e-15	4.3299e-15	2.4425e-15	1.5543e-15	1.9984e-15
19.004	1.5543e-15	3.3307e-15	5.3291e-15	2.5535e-15	1.5543e-15	2.4425e-15
19.104	1.5543e-15	3.3307e-15	4.6629e-15	2.5535e-15	1.5543e-15	2.4425e-15
19.204	1.1102e-15	3.4417e-15	5.5511e-15	2.7756e-15	1.5543e-15	2.4425e-15
19.304	1.5543e-15	3.4417e-15	4.5519e-15	2.7756e-15	1.5543e-15	3.9968e-15
19.404	1.5543e-15	3.5527e-15	4.996e-15	2.9976e-15	1.3323e-15	2.6645e-15
19.504	2.2204e-15	3.5527e-15	5.218e-15	2.6645e-15	1.1102e-15	2.8866e-15
19.604	1.7764e-15	3.2196e-15	4.2188e-15	2.5535e-15	1.308e-15	3.1086e-15
19.704	1.5543e-15	3.9968e-15	5.218e-15	2.3315e-15	1.3323e-15	2.8866e-15
19.804	1.9984e-15	3.2196e-15	6.1062e-15	2.7756e-15	1.5543e-15	3.1086e-15
19.904	1.7764e-15	3.8858e-15	4.774e-15	2.7756e-15	1.3323e-15	2.2204e-15
20.004	1.9984e-15	3.4417e-15	4.774e-15	2.2204e-15	1.1922e-15	1.9984e-15
20.104	1.5543e-15	4.2188e-15	5.107e-15	2.9976e-15	1.7764e-15	2.9976e-15
20.204	1.7764e-15	4.3299e-15	4.996e-15	2.6645e-15	1.5543e-15	2.4425e-15
20.304	2.2204e-15	3.7748e-15	5.107e-15	2.4425e-15	1.5543e-15	2.8866e-15
20.404	1.7764e-15	4.1078e-15	4.996e-15	2.4425e-15	1.7764e-15	2.7756e-15
20.504	1.9984e-15	3.8858e-15	5.5511e-15	2.7756e-15	2.4425e-15	2.2204e-15
20.604	1.7764e-15	3.7748e-15	4.5519e-15	2.3315e-15	1.3323e-15	2.7756e-15
20.704	2.4425e-15	3.3307e-15	5.4401e-15	2.4425e-15	1.5543e-15	2.4425e-15
20.804	2.4425e-15	4.1078e-15	5.7732e-15	2.3315e-15	1.3323e-15	2.4425e-15
20.904	2.4425e-15	4.774e-15	4.6629e-15	2.2204e-15	1.3323e-15	3.3307e-15
21.004	1.9984e-15	3.5527e-15	5.107e-15	1.7764e-15	1.5543e-15	3.3307e-15
21.104	2.2204e-15	2.8866e-15	5.5511e-15	2.4425e-15	1.5543e-15	2.1094e-15
21.204	1.9984e-15	3.6637e-15	5.3291e-15	1.7764e-15	1.2629e-15	3.3307e-15
21.304	1.9984e-15	3.2196e-15	5.107e-15	1.9984e-15	1.5543e-15	2.6645e-15
21.404	2.2204e-15	3.2196e-15	6.1062e-15	1.9984e-15	1.9984e-15	3.3307e-15
21.504	2.6645e-15	3.4417e-15	5.8842e-15	2.5535e-15	2.2204e-15	3.5527e-15
21.604	2.4425e-15	3.5527e-15	5.3291e-15	2.7756e-15	1.7764e-15	3.3307e-15
21.704	1.7764e-15	3.8858e-15	5.5511e-15	1.7764e-15	1.7764e-15	3.3307e-15
21.804	1.9984e-15	3.4417e-15	5.8842e-15	1.7764e-15	1.7764e-15	2.6645e-15
21.904	1.5543e-15	4.3299e-15	5.4401e-15	2.4425e-15	1.7764e-15	2.6645e-15
22.004	2.6645e-15	3.8858e-15	5.8842e-15	1.8874e-15	1.9984e-15	2.8866e-15
22.104	1.4398e-15	4.2188e-15	4.996e-15	2.4425e-15	1.7764e-15	3.5527e-15
22.204	1.9984e-15	4.774e-15	5.5511e-15	2.6645e-15	2.2204e-15	3.5527e-15
22.304	1.5543e-15	3.9968e-15	4.6629e-15	2.4425e-15	1.7764e-15	3.3307e-15
22.404	1.7764e-15	3.1086e-15	5.218e-15	2.1094e-15	1.7764e-15	2.9976e-15
22.505	1.7764e-15	4.6629e-15	5.3291e-15	2.1094e-15	2.2204e-15	2.8866e-15
22.605	1.7764e-15	4.2188e-15	5.218e-15	2.1094e-15	1.9984e-15	3.4417e-15
22.705	2.4425e-15	5.3291e-15	5.6621e-15	2.7756e-15	1.5543e-15	2.8866e-15
22.805	1.9984e-15	3.8858e-15	5.6621e-15	2.2204e-15	2.2204e-15	3.3307e-15
22.905	1.7764e-15	4.2188e-15	5.107e-15	1.9984e-15	1.7764e-15	2.8866e-15
23.005	1.6939e-15	4.996e-15	5.218e-15	2.2204e-15	1.5543e-15	2.7756e-15
23.105	1.9984e-15	4.2188e-15	4.885e-15	2.4425e-15	2.2204e-15	2.4425e-15
23.205	1.7764e-15	4.2188e-15	5.218e-15	2.6645e-15	1.9984e-15	3.3307e-15
23.305	1.9984e-15	3.6637e-15	5.3291e-15	2.3315e-15	1.9984e-15	2.6645e-15
23.405	1.8895e-15	4.1078e-15	4.996e-15	2.3315e-15	1.9984e-15	3.3307e-15
23.505	1.7607e-15	3.6637e-15	4.774e-15	2.2204e-15	2.2204e-15	3.1086e-15
23.605	1.7629e-15	4.5519e-15	5.107e-15	2.2204e-15	2.2204e-15	2.4425e-15
23.705	1.7764e-15	4.885e-15	5.107e-15	2.6645e-15	2.2204e-15	3.3307e-15
23.805	2.6645e-15	3.7748e-15	5.218e-15	2.6645e-15	2.2204e-15	3.1086e-15
23.905	1.7573e-15	3.8858e-15	5.107e-15	2.4425e-15	2.4425e-15	3.3307e-15
24.005	1.8267e-15	4.2188e-15	4.774e-15	1.9984e-15	2.2204e-15	2.6645e-15
24.105	1.8273e-15	4.3299e-15	5.3291e-15	2.8866e-15	2.8866e-15	3.1086e-15
24.205	2.4425e-15	4.2188e-15	5.9952e-15	2.4425e-15	2.8866e-15	3.5527e-15
24.305	1.9984e-15	4.6629e-15	5.107e-15	2.7756e-15	2.4425e-15	3.1086e-15
24.405	1.8492e-15	4.996e-15	4.4409e-15	2.7756e-15	2.6645e-15	3.7748e-15
24.505	1.7902e-15	4.6629e-15	4.885e-15	2.4425e-15	2.4425e-15	3.3307e-15
24.605	1.7764e-15	4.6629e-15	5.107e-15	2.8866e-15	2.2204e-15	2.8866e-15
24.705	1.7764e-15	5.218e-15	5.107e-15	2.2204e-15	1.9984e-15	2.6645e-15
24.805	1.7573e-15	5.4401e-15	4.5519e-15	2.3315e-15	2.2204e-15	2.6645e-15
24.905	1.7764e-15	5.107e-15	4.6629e-15	2.2204e-15	1.9984e-15	2.6645e-15
25.005	1.7555e-15	5.107e-15	4.774e-15	2.5535e-15	1.9984e-15	2.6645e-15
25.105	1.8232e-15	5.3291e-15	4.774e-15	2.4425e-15	2.6645e-15	2.8866e-15
25.205	1.9984e-15	4.996e-15	4.996e-15	2.2204e-15	2.4425e-15	2.8866e-15
25.305	1.9984e-15	4.885e-15	5.218e-15	1.9984e-15	1.9984e-15	2.4425e-15
25.405	1.9984e-15	5.107e-15	4.996e-15	2.3315e-15	1.7764e-15	2.6645e-15
25.505	2.2204e-15	4.6629e-15	5.218e-15	2.5535e-15	1.9984e-15	1.9984e-15
25.605	2.2204e-15	4.996e-15	4.5519e-15	2.9976e-15	1.7764e-15	2.6645e-15
25.705	2.2204e-15	4.4409e-15	4.2188e-15	2.5535e-15	2.2204e-15	2.4425e-15
25.805	2.2204e-15	4.5519e-15	4.774e-15	2.7756e-15	2.4425e-15	2.4425e-15
25.905	2.2204e-15	4.6629e-15	3.9968e-15	2.3315e-15	2.2204e-15	2.9976e-15
26.005	2.2204e-15	4.885e-15	4.996e-15	2.6645e-15	2.2204e-15	2.6645e-15
26.105	2.2204e-15	4.3299e-15	4.5519e-15	2.9976e-15	2.4425e-15	2.6645e-15
26.205	2.2204e-15	4.3299e-15	4.5519e-15	2.6645e-15	2.6645e-15	3.1086e-15
26.305	2.2204e-15	4.6629e-15	4.4409e-15	2.6645e-15	2.8866e-15	3.3307e-15
26.405	2.4425e-15	4.2188e-15	4.996e-15	2.6645e-15	2.6645e-15	3.5527e-15
26.505	2.4425e-15	4.774e-15	4.996e-15	3.2196e-15	2.6645e-15	2.7756e-15
26.605	2.6645e-15	4.6629e-15	4.3299e-15	2.3315e-15	2.6645e-15	3.5527e-15
26.705	2.6645e-15	3.6637e-15	4.885e-15	2.4425e-15	2.4425e-15	2.5535e-15
26.805	3.1086e-15	4.3299e-15	3.7748e-15	2.4425e-15	1.9984e-15	3.7748e-15
26.905	2.2204e-15	1.1102e-15	4.6629e-15	2.5535e-15	2.2204e-15	3.1086e-15
27.005	2.2204e-15	8.8818e-16	3.7748e-15	2.3315e-15	1.9984e-15	3.4417e-15
27.105	1.9984e-15	1.1102e-15	3.7748e-15	2.8866e-15	1.9984e-15	3.9968e-15
27.205	2.4425e-15	1.3323e-15	3.7748e-15	2.4425e-15	3.3307e-15	3.1086e-15
27.305	1.7764e-15	8.8818e-16	4.1078e-15	3.1086e-15	2.6645e-15	3.5527e-15
27.405	1.7764e-15	1.2212e-15	4.3299e-15	2.4425e-15	1.9984e-15	3.2196e-15
27.506	1.9984e-15	6.6613e-16	3.6637e-15	2.4425e-15	2.4425e-15	3.4417e-15
27.606	1.9984e-15	8.8818e-16	3.8858e-15	2.2204e-15	2.4425e-15	3.3307e-15
27.706	1.7764e-15	1.1102e-15	4.5519e-15	2.9976e-15	2.6645e-15	2.6645e-15
27.806	2.2204e-15	1.1102e-15	4.4409e-15	3.3307e-15	2.2204e-15	3.3307e-15
27.906	2.4425e-15	1.5543e-15	4.5519e-15	2.9976e-15	2.4425e-15	2.9976e-15
28.006	2.2204e-15	1.3323e-15	4.2188e-15	2.6645e-15	2.2204e-15	3.5527e-15
28.106	2.2204e-15	1.5543e-15	4.774e-15	2.5535e-15	2.2204e-15	2.6645e-15
28.206	2.2204e-15	1.3323e-15	3.7748e-15	3.2196e-15	2.4425e-15	3.5527e-15
28.306	2.4425e-15	1.5543e-15	4.1078e-15	2.4425e-15	2.8866e-15	3.1086e-15
28.406	2.6645e-15	1.7764e-15	4.1078e-15	2.8866e-15	3.3307e-15	2.7756e-15
28.506	2.6645e-15	1.3323e-15	4.2188e-15	2.2204e-15	2.8866e-15	3.7748e-15
28.606	2.6645e-15	2.2204e-15	3.7748e-15	2.7756e-15	2.6645e-15	3.3307e-15
28.706	3.3307e-15	1.1102e-15	4.1078e-15	2.4425e-15	2.2204e-15	3.5527e-15
28.806	2.8866e-15	1.9984e-15	4.2188e-15	2.6645e-15	2.2204e-15	2.6645e-15
28.906	2.4425e-15	1.7764e-15	4.3299e-15	2.6645e-15	2.8866e-15	3.5527e-15
29.006	2.2204e-15	2.8866e-15	4.2188e-15	2.6645e-15	2.6645e-15	3.3307e-15
29.106	2.2204e-15	1.3323e-15	4.774e-15	2.4425e-15	2.8866e-15	3.1086e-15
29.206	2.6645e-15	1.3323e-15	4.3299e-15	2.1094e-15	2.2204e-15	3.3307e-15
29.306	2.4425e-15	8.8818e-16	4.3299e-15	2.6645e-15	2.4425e-15	3.9968e-15
29.406	2.6645e-15	8.0491e-16	4.774e-15	1.7764e-15	2.2204e-15	3.3307e-15
29.506	2.8866e-15	8.8818e-16	4.996e-15	2.4425e-15	2.8866e-15	3.3307e-15
29.606	2.8866e-15	1.7764e-15	4.6629e-15	2.2204e-15	2.4425e-15	3.7748e-15
29.706	3.1086e-15	1.2212e-15	4.4409e-15	2.2204e-15	2.2204e-15	3.7748e-15
29.806	2.4425e-15	1.5543e-15	4.774e-15	2.2204e-15	2.2395e-15	3.1086e-15
29.906	3.3307e-15	1.5543e-15	4.3299e-15	2.2204e-15	2.0526e-15	3.7748e-15
30.006	2.8866e-15	1.1172e-15	4.5519e-15	2.8866e-15	2.2204e-15	3.9968e-15
30.106	2.8866e-15	1.3323e-15	4.885e-15	2.6645e-15	2.6645e-15	3.5527e-15
30.206	2.4425e-15	1.2455e-15	4.774e-15	3.3307e-15	1.9984e-15	3.1086e-15
30.306	3.1086e-15	1.5543e-15	4.5519e-15	3.5527e-15	2.4425e-15	3.7748e-15
30.406	3.1086e-15	1.3323e-15	4.2188e-15	3.5527e-15	2.4425e-15	3.1086e-15
30.506	3.1086e-15	1.5543e-15	4.996e-15	3.1086e-15	2.4425e-15	3.3307e-15
30.606	2.6645e-15	1.1345e-15	4.4409e-15	3.3307e-15	1.9984e-15	3.9968e-15
30.706	3.1086e-15	1.2212e-15	4.3299e-15	1.5543e-15	2.2204e-15	3.3307e-15
30.806	2.8866e-15	1.1935e-15	4.774e-15	1.2212e-15	2.6645e-15	3.5527e-15
30.906	2.6645e-15	1.249e-15	4.885e-15	1.1102e-15	2.4425e-15	3.3307e-15
31.006	3.1086e-15	1.3878e-15	4.996e-15	1.3323e-15	2.8866e-15	3.5527e-15
31.106	3.1086e-15	1.5543e-15	4.885e-15	8.8818e-16	2.2204e-15	3.9968e-15
31.206	3.1086e-15	1.3323e-15	5.6621e-15	1.8874e-15	2.4425e-15	3.3307e-15
31.306	8.8818e-16	1.3323e-15	4.6629e-15	9.992e-16	2.2204e-15	3.5527e-15
31.406	6.6613e-16	1.3323e-15	5.4401e-15	1.3323e-15	2.4425e-15	3.1086e-15
31.506	1.1102e-15	1.3253e-15	5.3291e-15	1.3323e-15	2.2204e-15	3.1086e-15
31.606	8.8818e-16	1.5543e-15	5.218e-15	7.7716e-16	1.9776e-15	3.3307e-15
31.706	8.8818e-16	1.7764e-15	5.218e-15	8.8818e-16	2.4425e-15	3.5527e-15
31.806	6.6613e-16	2.2204e-15	5.5511e-15	1.1102e-15	2.4425e-15	2.8866e-15
31.906	1.1102e-15	1.5543e-15	4.885e-15	8.8818e-16	1.9984e-15	3.1086e-15
32.006	8.8818e-16	1.7764e-15	4.5519e-15	8.8818e-16	2.0262e-15	2.8866e-15
32.106	6.6613e-16	1.7625e-15	5.218e-15	1.5543e-15	3.1086e-15	3.5527e-15
32.206	9.992e-16	1.9984e-15	5.218e-15	1.3323e-15	2.2204e-15	3.3307e-15
32.306	1.3323e-15	2.2204e-15	5.4401e-15	1.6653e-15	2.0747e-15	3.1086e-15
32.406	1.3323e-15	1.7764e-15	5.218e-15	9.992e-16	2.4425e-15	3.1086e-15
32.507	1.1102e-15	1.8874e-15	5.9952e-15	1.1102e-15	2.6645e-15	3.3307e-15
32.607	1.3323e-15	1.6515e-15	5.5511e-15	1.1102e-15	2.6645e-15	2.6645e-15
32.707	1.1102e-15	1.6584e-15	4.885e-15	1.2212e-15	2.4425e-15	2.6645e-15
32.807	1.3323e-15	1.9984e-15	4.5519e-15	8.8818e-16	2.2204e-15	2.8866e-15
32.907	1.3323e-15	1.9984e-15	4.3299e-15	9.992e-16	3.1086e-15	3.1086e-15
33.007	8.9859e-16	1.8319e-15	4.885e-15	1.3323e-15	2.8866e-15	3.3307e-15
33.107	8.8818e-16	1.9984e-15	4.4409e-15	1.6653e-15	2.2204e-15	2.4425e-15
33.207	9.3849e-16	1.7764e-15	4.5519e-15	1.5543e-15	2.4425e-15	3.3307e-15
33.307	1.0035e-15	2.2204e-15	4.774e-15	1.2212e-15	2.2204e-15	3.1086e-15
33.407	9.0379e-16	1.8874e-15	5.107e-15	1.4433e-15	2.8866e-15	2.6645e-15
33.507	1.2212e-15	1.8874e-15	5.107e-15	1.1102e-15	2.8866e-15	2.6645e-15
33.607	9.2526e-16	1.8197e-15	5.107e-15	9.992e-16	3.1086e-15	3.3307e-15
33.707	9.992e-16	2.2204e-15	4.6629e-15	1.7764e-15	2.6645e-15	2.8866e-15
33.807	1.4433e-15	1.87e-15	4.885e-15	1.4433e-15	2.8866e-15	3.1086e-15
33.907	1.3323e-15	2.2204e-15	3.7748e-15	1.3323e-15	2.8866e-15	3.1086e-15
34.007	9.4716e-16	1.9984e-15	4.6629e-15	1.2212e-15	3.1086e-15	2.8866e-15
34.107	9.3328e-16	1.9984e-15	3.8858e-15	1.3323e-15	3.1086e-15	3.1086e-15
34.207	1.2212e-15	2.2204e-15	4.774e-15	1.4433e-15	3.5527e-15	2.6645e-15
34.307	9.7145e-16	1.9984e-15	3.8858e-15	1.5543e-15	3.1086e-15	3.1086e-15
34.407	1.1102e-15	1.9984e-15	4.4409e-15	1.4433e-15	2.6645e-15	2.8866e-15
34.507	1.3323e-15	1.9984e-15	4.5519e-15	1.7764e-15	3.1086e-15	3.2196e-15
34.607	1.6653e-15	2.2204e-15	4.5519e-15	1.7764e-15	3.1086e-15	2.6645e-15
34.707	1.2212e-15	2.6645e-15	3.6637e-15	1.6653e-15	2.6645e-15	2.4425e-15
34.807	8.8818e-16	1.9984e-15	3.5527e-15	1.9984e-15	2.6645e-15	3.1086e-15
34.907	9.4542e-16	2.8866e-15	3.7748e-15	1.7764e-15	2.8866e-15	2.8866e-15
35.007	1.1102e-15	2.4425e-15	3.8858e-15	2.2204e-15	3.1086e-15	3.1086e-15
35.107	9.0726e-16	2.4425e-15	3.6637e-15	1.4433e-15	1.9984e-15	2.9976e-15
35.207	1.1102e-15	2.2204e-15	3.5527e-15	1.7764e-15	1.7764e-15	2.6645e-15
35.307	9.992e-16	2.2204e-15	4.2188e-15	1.7764e-15	1.7764e-15	2.9976e-15
35.407	1.1102e-15	1.818e-15	3.7748e-15	1.9984e-15	1.7764e-15	3.6637e-15
35.507	1.1102e-15	2.2204e-15	4.2188e-15	1.7764e-15	1.5543e-15	3.5527e-15
35.607	1.3323e-15	2.2204e-15	3.8858e-15	1.5543e-15	1.5543e-15	3.2196e-15
35.707	1.1102e-15	1.8163e-15	4.885e-15	1.3323e-15	1.7764e-15	3.5527e-15
35.807	1.1102e-15	1.798e-15	4.2188e-15	1.9984e-15	1.3323e-15	2.9976e-15
35.907	1.0729e-15	1.9047e-15	4.4409e-15	1.7764e-15	1.7764e-15	3.5527e-15
36.007	1.2663e-15	2.4425e-15	4.6629e-15	1.3323e-15	1.7764e-15	3.2196e-15
36.107	1.3323e-15	2.4425e-15	5.107e-15	1.7764e-15	1.1102e-15	3.7748e-15
36.207	1.3323e-15	2.2204e-15	4.774e-15	1.9984e-15	1.3323e-15	3.5527e-15
36.307	1.3323e-15	2.2204e-15	4.774e-15	1.9984e-15	1.5543e-15	3.1086e-15
36.407	1.7764e-15	3.1086e-15	5.3291e-15	1.5543e-15	1.5543e-15	3.3307e-15
36.507	1.1467e-15	2.6645e-15	4.996e-15	1.4433e-15	1.7764e-15	3.5527e-15
36.607	1.1102e-15	2.8866e-15	4.774e-15	1.9984e-15	1.7764e-15	3.9968e-15
36.707	1.1102e-15	2.8866e-15	4.996e-15	1.7764e-15	1.5543e-15	3.1086e-15
36.807	1.5543e-15	2.4425e-15	4.996e-15	1.4433e-15	1.1102e-15	3.5527e-15
36.907	1.3323e-15	2.8866e-15	5.107e-15	1.5543e-15	1.7764e-15	3.7748e-15
37.007	1.1102e-15	1.7764e-15	4.774e-15	1.7764e-15	1.7764e-15	3.5527e-15
37.107	1.1174e-15	3.1086e-15	4.3299e-15	1.7764e-15	1.7764e-15	3.5527e-15
37.207	1.0538e-15	2.2204e-15	4.6629e-15	1.4433e-15	1.7764e-15	3.1086e-15
37.307	1.1068e-15	3.1086e-15	4.885e-15	1.3323e-15	1.5543e-15	3.3307e-15
37.407	1.2074e-15	2.6645e-15	5.107e-15	1.5543e-15	1.5543e-15	3.6637e-15
37.508	1.2698e-15	2.2204e-15	5.4401e-15	1.9984e-15	1.1102e-15	2.6645e-15
37.608	1.3323e-15	2.4425e-15	4.774e-15	1.8874e-15	1.3323e-15	2.8866e-15
37.708	1.3323e-15	2.2204e-15	5.107e-15	1.7764e-15	1.1102e-15	2.8866e-15
37.808	1.4433e-15	2.8866e-15	4.6629e-15	1.7764e-15	1.5543e-15	2.6645e-15
37.908	1.3323e-15	2.2204e-15	5.107e-15	1.6653e-15	1.6653e-15	2.8866e-15
38.008	1.3323e-15	2.8866e-15	5.3291e-15	1.8874e-15	1.5543e-15	1.9984e-15
38.108	1.4433e-15	2.8866e-15	5.9952e-15	1.5543e-15	1.5543e-15	1.9984e-15
38.208	1.4433e-15	2.8866e-15	5.3291e-15	1.7764e-15	1.3323e-15	1.9984e-15
38.308	1.3323e-15	2.6645e-15	5.6621e-15	1.7764e-15	1.8874e-15	2.2204e-15
38.408	1.8874e-15	3.1086e-15	5.3291e-15	1.7764e-15	1.3323e-15	2.4425e-15
38.508	1.9984e-15	2.6645e-15	5.4401e-15	1.4433e-15	1.5543e-15	2.4425e-15
38.608	1.1102e-15	2.8866e-15	5.5511e-15	1.7764e-15	1.7764e-15	1.9984e-15
38.708	1.4433e-15	2.4425e-15	5.8842e-15	1.4433e-15	1.3323e-15	1.3323e-15
38.808	1.5543e-15	2.6645e-15	5.8842e-15	1.5543e-15	1.5543e-15	1.5543e-15
38.908	1.9984e-15	2.4425e-15	5.6621e-15	1.5543e-15	1.5543e-15	1.9984e-15
39.008	1.5543e-15	2.8866e-15	5.7732e-15	1.7764e-15	1.9984e-15	1.5543e-15
39.108	1.7764e-15	3.1086e-15	5.9952e-15	1.5543e-15	1.8874e-15	1.3323e-15
39.208	1.3323e-15	2.8866e-15	5.4401e-15	1.4433e-15	1.9984e-15	1.7764e-15
39.308	1.8874e-15	2.6645e-15	5.3291e-15	1.7764e-15	1.7764e-15	1.5543e-15
39.408	2.1094e-15	2.8866e-15	6.1062e-15	1.7764e-15	1.9984e-15	1.4433e-15
39.508	1.9984e-15	2.8866e-15	5.9952e-15	1.8874e-15	1.7764e-15	1.5543e-15
39.608	1.9984e-15	3.3307e-15	5.6621e-15	1.8874e-15	1.9984e-15	1.7764e-15
39.708	1.6653e-15	2.4425e-15	5.8842e-15	1.9984e-15	1.9984e-15	1.7764e-15
39.808	1.6653e-15	3.1086e-15	5.6621e-15	1.7764e-15	2.8866e-15	2.2204e-15
39.908	1.3305e-15	2.8866e-15	4.774e-15	1.9984e-15	2.4425e-15	1.5543e-15
40.008	1.7764e-15	2.8866e-15	4.996e-15	1.8874e-15	2.4425e-15	1.9984e-15
40.108	1.7764e-15	2.4425e-15	4.996e-15	1.7764e-15	2.2204e-15	1.5543e-15
40.208	1.7764e-15	2.8866e-15	5.4401e-15	2.1094e-15	3.1086e-15	2.4425e-15
40.308	1.4155e-15	2.8866e-15	5.3291e-15	1.6653e-15	2.4425e-15	1.9984e-15
40.408	1.5543e-15	2.8866e-15	5.107e-15	2.2204e-15	2.6645e-15	1.7764e-15
40.508	1.8874e-15	2.8866e-15	6.1062e-15	1.7764e-15	2.7756e-15	2.4425e-15
40.608	1.4398e-15	2.4425e-15	5.6621e-15	1.9984e-15	2.6645e-15	2.2204e-15
40.708	1.5543e-15	2.6645e-15	4.5519e-15	1.5543e-15	2.6645e-15	1.9984e-15
40.808	1.7764e-15	3.1086e-15	5.5511e-15	1.7764e-15	2.6645e-15	1.7764e-15
40.908	1.5543e-15	2.6645e-15	4.774e-15	1.6653e-15	2.7756e-15	2.1094e-15
41.008	1.6653e-15	3.3307e-15	5.218e-15	1.7764e-15	2.4425e-15	2.1094e-15
41.108	1.5543e-15	2.8866e-15	4.6629e-15	1.7764e-15	2.4425e-15	2.4425e-15
41.208	1.5543e-15	3.7748e-15	4.6629e-15	1.8874e-15	2.6645e-15	2.4425e-15
41.308	2.1094e-15	2.8866e-15	5.5511e-15	1.7764e-15	2.6645e-15	2.6645e-15
41.408	1.7764e-15	2.8866e-15	4.996e-15	1.5543e-15	2.6645e-15	2.4425e-15
41.508	1.5543e-15	3.3307e-15	5.107e-15	1.7764e-15	2.2204e-15	2.6645e-15
41.608	1.7764e-15	3.7748e-15	4.5519e-15	2.1094e-15	1.9984e-15	2.4425e-15
41.708	1.8874e-15	3.1086e-15	4.1078e-15	1.9273e-15	2.3315e-15	2.2204e-15
41.808	2.1094e-15	2.8866e-15	4.2188e-15	1.9524e-15	2.5535e-15	2.2204e-15
41.908	1.4839e-15	3.7748e-15	3.8858e-15	1.8648e-15	2.4425e-15	2.6645e-15
42.008	1.7764e-15	2.8866e-15	3.8858e-15	1.6905e-15	2.4425e-15	2.4425e-15
42.108	1.8874e-15	3.1086e-15	4.1078e-15	1.7764e-15	3.1086e-15	2.6645e-15
42.208	1.7764e-15	3.3307e-15	3.5527e-15	1.6653e-15	2.6645e-15	2.8866e-15
42.308	1.6272e-15	3.9968e-15	4.1078e-15	1.6653e-15	1.9984e-15	2.8866e-15
42.408	1.9984e-15	3.1086e-15	3.9968e-15	1.6653e-15	2.4425e-15	3.1086e-15
42.509	2.2204e-15	3.1086e-15	4.4409e-15	1.2212e-15	2.8866e-15	3.5527e-15
42.609	1.7764e-15	3.7748e-15	3.5527e-15	1.3323e-15	2.4425e-15	3.5527e-15
42.709	2.2204e-15	3.3307e-15	3.8858e-15	1.5543e-15	2.6645e-15	3.9968e-15
42.809	5.5511e-16	3.3307e-15	3.2196e-15	1.8874e-15	2.3315e-15	3.9968e-15
42.909	4.4409e-16	3.3307e-15	3.9968e-15	1.9984e-15	2.2204e-15	3.5527e-15
43.009	1.1102e-15	8.8818e-16	3.3307e-15	1.4433e-15	2.6645e-15	3.9968e-15
43.109	6.6613e-16	8.8818e-16	3.5527e-15	1.3323e-15	1.9984e-15	3.7748e-15
43.209	8.8818e-16	7.7716e-16	3.5527e-15	1.4433e-15	3.3307e-15	3.1086e-15
43.309	7.7716e-16	7.7716e-16	2.9976e-15	1.2212e-15	2.8866e-15	3.9968e-15
43.409	6.6613e-16	6.6613e-16	3.2196e-15	1.1102e-15	2.8866e-15	3.9968e-15
43.509	8.8818e-16	8.8818e-16	3.3307e-15	1.3323e-15	2.4425e-15	3.9968e-15
43.609	8.8818e-16	6.6613e-16	3.3307e-15	1.2212e-15	2.6645e-15	3.5527e-15
43.709	8.8818e-16	7.7716e-16	2.8866e-15	1.3323e-15	2.4425e-15	3.5527e-15
43.809	8.8818e-16	4.6317e-16	3.7748e-15	1.6653e-15	2.8866e-15	3.3307e-15
43.909	9.992e-16	6.6613e-16	3.5527e-15	1.3323e-15	2.2204e-15	3.7748e-15
44.009	1.3323e-15	8.8818e-16	3.1086e-15	1.5543e-15	2.4425e-15	3.1086e-15
44.109	1.3323e-15	6.6613e-16	3.6637e-15	2.1094e-15	2.4425e-15	3.3307e-15
44.209	1.3323e-15	6.6613e-16	3.4417e-15	1.6653e-15	2.6645e-15	3.1086e-15
44.309	1.1102e-15	8.8818e-16	3.7748e-15	1.3323e-15	2.6645e-15	3.7748e-15
44.409	8.8818e-16	6.7828e-16	3.5527e-15	1.5543e-15	2.6645e-15	3.7748e-15
44.509	1.3323e-15	7.6675e-16	3.6637e-15	1.8874e-15	2.6645e-15	3.7748e-15
44.609	1.1102e-15	7.1297e-16	3.9968e-15	1.4433e-15	3.1086e-15	3.1086e-15
44.709	1.1102e-15	7.3032e-16	3.5527e-15	1.8874e-15	2.8866e-15	3.3307e-15
44.809	1.1102e-15	8.8818e-16	3.9968e-15	1.6653e-15	2.6645e-15	3.7748e-15
44.909	1.1102e-15	7.7195e-16	3.3307e-15	2.1094e-15	2.8866e-15	3.7748e-15
45.009	1.1102e-15	8.8818e-16	3.9968e-15	1.9984e-15	3.1086e-15	3.5527e-15
45.109	1.1102e-15	8.8818e-16	3.8858e-15	2.2204e-15	2.6645e-15	3.5527e-15
45.209	1.1102e-15	8.8818e-16	3.4417e-15	2.4425e-15	2.6645e-15	3.7748e-15
45.309	1.1102e-15	8.8818e-16	3.1086e-15	2.5535e-15	3.1086e-15	2.8866e-15
45.409	1.1102e-15	1.1102e-15	2.8866e-15	2.5535e-15	2.8866e-15	3.3307e-15
45.509	8.8818e-16	1.3323e-15	3.4417e-15	1.8874e-15	2.8866e-15	3.5527e-15
45.609	1.3323e-15	1.1102e-15	3.6637e-15	2.2204e-15	3.1086e-15	2.8866e-15
45.709	1.3323e-15	8.8818e-16	3.5527e-15	1.9984e-15	3.1086e-15	3.1086e-15
45.809	1.2212e-15	1.3323e-15	3.5527e-15	2.2204e-15	2.6645e-15	3.7748e-15
45.909	1.3323e-15	1.3323e-15	3.5527e-15	1.7764e-15	3.5527e-15	3.3307e-15
46.009	1.1102e-15	1.3323e-15	3.6637e-15	1.7764e-15	3.3307e-15	3.3307e-15
46.109	8.3874e-16	1.2212e-15	3.2196e-15	1.6653e-15	3.3307e-15	3.3307e-15
46.209	1.1102e-15	1.1102e-15	3.4417e-15	2.2204e-15	3.5527e-15	3.7748e-15
46.309	9.992e-16	1.7764e-15	3.4417e-15	1.8874e-15	2.8866e-15	3.5527e-15
46.409	1.1102e-15	1.3323e-15	3.5527e-15	1.6653e-15	3.1086e-15	3.5527e-15
46.509	1.3323e-15	1.2212e-15	3.4417e-15	1.4433e-15	3.1086e-15	3.5527e-15
46.609	1.3323e-15	1.3323e-15	3.5527e-15	1.6653e-15	2.8866e-15	3.9968e-15
46.709	1.3323e-15	1.3323e-15	3.6637e-15	1.7764e-15	3.5527e-15	3.5527e-15
46.809	1.3323e-15	1.3323e-15	3.5527e-15	1.3323e-15	3.7748e-15	3.1086e-15
46.909	1.3323e-15	1.125e-15	3.1086e-15	1.3323e-15	3.3307e-15	3.7748e-15
47.009	1.9984e-15	1.3323e-15	3.3307e-15	2.3315e-15	3.7748e-15	3.7748e-15
47.109	1.5543e-15	1.3323e-15	3.2196e-15	1.7764e-15	3.5527e-15	3.5527e-15
47.209	1.2212e-15	1.3323e-15	3.1086e-15	1.5543e-15	3.3307e-15	3.3307e-15
47.309	1.1102e-15	1.1926e-15	3.1086e-15	1.7764e-15	3.1086e-15	3.5527e-15
47.409	1.3323e-15	1.3323e-15	3.3307e-15	1.4433e-15	2.8866e-15	3.5527e-15
47.51	1.6653e-15	1.3323e-15	3.4417e-15	1.7764e-15	3.3307e-15	3.5527e-15
47.61	1.1102e-15	1.5543e-15	2.9976e-15	1.9984e-15	3.5527e-15	3.7748e-15
47.71	1.4433e-15	1.3323e-15	3.1086e-15	1.9984e-15	3.3307e-15	3.7748e-15
47.81	1.3323e-15	1.1154e-15	3.1086e-15	2.1094e-15	3.3307e-15	3.7748e-15
47.91	9.992e-16	1.3323e-15	3.3307e-15	1.8874e-15	3.5527e-15	3.5527e-15
48.01	1.1102e-15	1.2299e-15	3.2196e-15	1.8874e-15	2.8866e-15	3.1086e-15
48.11	1.1102e-15	1.3453e-15	3.6637e-15	2.5535e-15	2.8866e-15	3.7748e-15
48.21	1.5543e-15	1.3323e-15	3.2196e-15	2.4425e-15	3.1086e-15	3.9968e-15
48.31	1.5543e-15	1.3323e-15	3.3307e-15	2.8866e-15	3.3307e-15	3.5527e-15
48.41	1.3323e-15	1.5543e-15	3.4417e-15	2.7756e-15	3.3307e-15	3.5527e-15
48.51	1.5543e-15	1.5543e-15	3.3307e-15	2.9976e-15	3.3307e-15	3.1086e-15
48.61	1.5543e-15	1.3323e-15	3.1086e-15	2.7756e-15	3.3307e-15	3.7748e-15
48.71	1.6653e-15	1.5543e-15	3.3307e-15	2.5535e-15	3.5527e-15	3.9968e-15
48.81	1.5543e-15	1.5543e-15	2.8866e-15	2.8866e-15	3.5527e-15	3.1086e-15
48.91	1.3323e-15	1.5543e-15	3.3307e-15	2.9976e-15	3.9968e-15	3.1086e-15
49.01	1.3323e-15	1.7764e-15	3.3307e-15	2.2204e-15	3.7748e-15	3.1086e-15
49.11	1.9984e-15	1.7764e-15	3.5527e-15	2.2204e-15	3.7748e-15	2.8866e-15
49.21	1.7764e-15	1.7764e-15	3.2196e-15	1.9984e-15	3.7748e-15	3.1086e-15
49.31	1.6653e-15	1.9984e-15	3.6637e-15	2.4425e-15	3.1086e-15	3.1086e-15
49.41	1.8874e-15	1.9984e-15	3.3307e-15	2.2204e-15	3.5527e-15	3.1086e-15
49.51	1.6653e-15	1.6653e-15	3.3307e-15	2.4425e-15	3.3307e-15	3.3307e-15
49.61	1.5543e-15	2.1094e-15	3.6637e-15	1.9984e-15	3.7748e-15	3.3307e-15
49.71	1.7764e-15	2.2204e-15	3.3307e-15	2.2204e-15	3.3307e-15	2.8866e-15
49.81	1.5543e-15	2.1094e-15	3.5527e-15	2.4425e-15	3.5527e-15	2.8866e-15
49.91	1.7764e-15	2.3315e-15	3.3307e-15	2.3315e-15	3.5527e-15	3.2196e-15


==> figures/data/NLS1D_O_JO_orth/error_orth_NLS1D_10.txt <==
Timing	O_1.1_1.1	O_1.1_1.2	O_1.2_1.1	O_1.2_1.2	O_1.3_1.1	O_1.3_1.2
0	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15
0.10002	6.6613e-16	8.8818e-16	8.8818e-16	7.7716e-16	8.8818e-16	6.6613e-16
0.20004	4.4409e-16	8.8818e-16	6.6613e-16	6.6613e-16	6.6613e-16	1.1102e-15
0.30006	1.1102e-15	6.6613e-16	6.6613e-16	1.1102e-15	8.8818e-16	1.1102e-15
0.40008	1.1102e-15	8.8818e-16	8.8818e-16	1.1102e-15	6.6613e-16	8.8818e-16
0.5001	1.2212e-15	7.7716e-16	7.7716e-16	6.6613e-16	1.3323e-15	1.3323e-15
0.60012	1.5543e-15	6.6613e-16	7.7716e-16	8.8818e-16	7.7716e-16	1.5543e-15
0.70014	1.5543e-15	6.6613e-16	9.992e-16	8.8818e-16	8.8818e-16	1.7764e-15
0.80016	1.3323e-15	8.8818e-16	7.7716e-16	6.6613e-16	6.6613e-16	1.7764e-15
0.90018	1.3323e-15	6.6613e-16	8.8818e-16	9.992e-16	6.6613e-16	1.5543e-15
1.0002	1.5543e-15	8.8818e-16	9.992e-16	8.8818e-16	8.8818e-16	1.7764e-15
1.1002	1.7764e-15	8.8818e-16	1.3323e-15	1.2212e-15	5.5511e-16	1.1102e-15
1.2002	1.7764e-15	1.1102e-15	9.992e-16	1.5543e-15	1.3323e-15	1.5543e-15
1.3003	1.9984e-15	1.1102e-15	8.8818e-16	1.5543e-15	6.6613e-16	7.7716e-16
1.4003	2.2204e-15	1.1102e-15	1.1102e-15	9.992e-16	8.8818e-16	8.8818e-16
1.5003	2.2204e-15	1.4433e-15	1.4433e-15	6.6613e-16	1.1102e-15	1.1102e-15
1.6003	2.2204e-15	1.6653e-15	1.7764e-15	6.6613e-16	8.8818e-16	1.1102e-15
1.7003	2.4425e-15	1.1102e-15	1.2212e-15	1.2212e-15	6.6776e-16	1.1102e-15
1.8004	2.4425e-15	1.5543e-15	1.2212e-15	8.8818e-16	9.992e-16	1.5543e-15
1.9004	1.9984e-15	1.1102e-15	4.4409e-16	1.1102e-15	1.1102e-15	1.5543e-15
2.0004	2.6645e-15	1.2212e-15	4.4409e-16	1.1102e-15	1.4433e-15	1.3323e-15
2.1004	2.4425e-15	8.8818e-16	7.7716e-16	1.1102e-15	1.1102e-15	8.8818e-16
2.2004	2.8866e-15	7.7716e-16	4.4409e-16	1.3323e-15	1.2212e-15	1.3323e-15
2.3005	3.3307e-15	1.2212e-15	1.2212e-15	1.3323e-15	1.5543e-15	1.3323e-15
2.4005	2.2204e-15	7.7716e-16	8.8818e-16	1.1102e-15	9.992e-16	1.1102e-15
2.5005	3.1086e-15	1.4433e-15	8.8818e-16	8.8818e-16	8.8818e-16	1.3323e-15
2.6005	2.2204e-15	7.7716e-16	8.8818e-16	1.3323e-15	9.992e-16	1.3323e-15
2.7005	2.2204e-15	7.7716e-16	9.992e-16	1.4433e-15	9.1854e-16	1.7764e-15
2.8006	2.2204e-15	1.1102e-15	1.5543e-15	1.3323e-15	1.3323e-15	1.3323e-15
2.9006	1.7764e-15	8.8818e-16	1.5543e-15	8.8818e-16	4.4409e-16	1.5543e-15
3.0006	2.2204e-15	1.3323e-15	2.2204e-15	1.1102e-15	8.8818e-16	1.3323e-15
3.1006	2.6645e-15	1.4433e-15	1.7764e-15	1.1102e-15	1.1102e-15	1.3323e-15
3.2006	2.6645e-15	1.1102e-15	1.4433e-15	1.1102e-15	1.1102e-15	1.5543e-15
3.3007	2.8866e-15	1.3323e-15	1.7764e-15	1.1102e-15	1.1102e-15	1.3323e-15
3.4007	2.6645e-15	1.4433e-15	1.7764e-15	1.1102e-15	8.8818e-16	1.3323e-15
3.5007	2.8866e-15	1.7764e-15	1.5543e-15	8.8818e-16	8.8818e-16	8.8818e-16
3.6007	2.8866e-15	1.2212e-15	1.4433e-15	8.8818e-16	1.2212e-15	1.3323e-15
3.7007	2.2204e-15	1.4433e-15	1.5543e-15	1.3323e-15	1.5543e-15	8.8818e-16
3.8008	2.5535e-15	1.1102e-15	1.7764e-15	1.2212e-15	8.8818e-16	1.1102e-15
3.9008	2.6645e-15	1.1102e-15	1.9984e-15	1.5543e-15	1.1102e-15	1.4433e-15
4.0008	3.3307e-15	1.3323e-15	1.7764e-15	1.5543e-15	1.1102e-15	1.1102e-15
4.1008	2.4425e-15	1.7764e-15	2.2204e-15	1.1102e-15	9.5236e-16	1.3323e-15
4.2008	2.7756e-15	1.3323e-15	1.7764e-15	9.992e-16	9.0899e-16	1.7764e-15
4.3009	2.6645e-15	1.1102e-15	1.9984e-15	1.4433e-15	1.3323e-15	1.1102e-15
4.4009	3.1086e-15	1.1102e-15	1.7764e-15	1.5543e-15	1.7764e-15	1.3323e-15
4.5009	2.4425e-15	1.5543e-15	1.9984e-15	8.8818e-16	1.5543e-15	1.6653e-15
4.6009	2.6645e-15	1.1102e-15	2.2204e-15	1.1102e-15	1.5543e-15	1.3323e-15
4.7009	2.2204e-15	1.5543e-15	1.7764e-15	8.8818e-16	1.5543e-15	1.1102e-15
4.801	2.6645e-15	1.1102e-15	2.2204e-15	1.1102e-15	1.5543e-15	1.3323e-15
4.901	2.4425e-15	1.1102e-15	1.9984e-15	1.3323e-15	1.7764e-15	8.8818e-16
5.001	2.3315e-15	1.3323e-15	1.7764e-15	1.3323e-15	1.7764e-15	1.3323e-15
5.101	2.2204e-15	1.3323e-15	1.9984e-15	1.2212e-15	1.5543e-15	1.6653e-15
5.201	1.9984e-15	1.1102e-15	1.6653e-15	9.1092e-16	1.7764e-15	8.8818e-16
5.3011	1.9984e-15	1.3323e-15	1.3323e-15	1.6653e-15	1.7764e-15	1.3323e-15
5.4011	2.1094e-15	1.4433e-15	2.2204e-15	1.5543e-15	1.5543e-15	1.3323e-15
5.5011	1.9984e-15	1.5543e-15	1.5543e-15	2.2204e-15	1.7764e-15	1.3323e-15
5.6011	1.9984e-15	1.4433e-15	2.2204e-15	1.5543e-15	1.3323e-15	1.1102e-15
5.7011	2.2204e-15	1.3323e-15	1.7764e-15	1.9984e-15	1.5543e-15	1.6653e-15
5.8012	2.6645e-15	1.2178e-15	1.6653e-15	2.4425e-15	1.3323e-15	1.5543e-15
5.9012	1.7764e-15	1.5543e-15	1.9984e-15	1.3323e-15	1.9984e-15	1.2212e-15
6.0012	2.6645e-15	1.5543e-15	1.7764e-15	1.1102e-15	1.7764e-15	1.5543e-15
6.1012	1.7764e-15	1.4034e-15	2.2204e-15	1.3323e-15	1.7764e-15	1.5543e-15
6.2012	2.2204e-15	1.6653e-15	1.7764e-15	1.9984e-15	1.5543e-15	1.7764e-15
6.3013	2.2204e-15	1.3323e-15	1.9984e-15	1.3323e-15	1.5543e-15	1.4433e-15
6.4013	1.5543e-15	1.5543e-15	1.5543e-15	1.9984e-15	1.3323e-15	1.7764e-15
6.5013	1.7764e-15	1.7764e-15	1.5543e-15	2.2204e-15	1.7764e-15	2.2204e-15
6.6013	1.5543e-15	1.6653e-15	1.7764e-15	1.3323e-15	1.9984e-15	1.5543e-15
6.7013	1.9984e-15	1.5543e-15	1.5543e-15	2.2204e-15	1.4572e-15	1.9984e-15
6.8014	1.4433e-15	1.3323e-15	1.5543e-15	2.2204e-15	1.5543e-15	1.9984e-15
6.9014	1.3323e-15	2.1094e-15	1.6653e-15	1.5543e-15	1.7764e-15	1.9984e-15
7.0014	1.5543e-15	1.6653e-15	2.2204e-15	1.5543e-15	1.3982e-15	2.2204e-15
7.1014	1.3323e-15	1.3323e-15	1.5543e-15	1.3847e-15	1.7764e-15	1.3323e-15
7.2014	1.3323e-15	1.8874e-15	2.2204e-15	1.9984e-15	1.7764e-15	1.4433e-15
7.3015	1.3323e-15	1.9984e-15	1.7764e-15	1.7764e-15	1.7764e-15	1.9984e-15
7.4015	1.5543e-15	2.5535e-15	1.5543e-15	1.8874e-15	1.5543e-15	1.5543e-15
7.5015	2.4425e-15	2.2204e-15	2.4425e-15	1.7764e-15	1.9984e-15	1.7764e-15
7.6015	1.3323e-15	2.2204e-15	1.7764e-15	1.336e-15	1.9984e-15	1.5543e-15
7.7015	1.1102e-15	2.6645e-15	1.9984e-15	2.2204e-15	1.9984e-15	2.2204e-15
7.8016	1.3323e-15	3.1086e-15	2.2204e-15	2.9976e-15	3.1086e-15	1.9984e-15
7.9016	1.7764e-15	2.3315e-15	1.9984e-15	2.2204e-15	2.2204e-15	1.4433e-15
8.0016	2.2204e-15	2.1094e-15	2.4425e-15	2.1094e-15	1.9984e-15	1.3323e-15
8.1016	1.5543e-15	1.9984e-15	2.6645e-15	1.8874e-15	2.2204e-15	1.7764e-15
8.2016	1.4433e-15	2.2204e-15	1.9984e-15	2.8866e-15	1.7764e-15	1.9984e-15
8.3017	1.5543e-15	2.4425e-15	1.9984e-15	1.9984e-15	2.4425e-15	1.4433e-15
8.4017	1.3323e-15	2.1094e-15	2.2204e-15	2.4425e-15	2.2204e-15	1.5543e-15
8.5017	1.7764e-15	2.1094e-15	1.7764e-15	2.6645e-15	1.9984e-15	1.3323e-15
8.6017	1.9984e-15	1.9984e-15	2.2204e-15	2.5535e-15	1.9984e-15	1.5543e-15
8.7017	1.5543e-15	1.5543e-15	1.7764e-15	3.3307e-15	1.7764e-15	1.7764e-15
8.8018	1.5543e-15	1.9984e-15	2.4425e-15	3.4417e-15	1.7764e-15	1.5543e-15
8.9018	1.5543e-15	1.5543e-15	2.6645e-15	2.4425e-15	2.2204e-15	1.7764e-15
9.0018	1.5543e-15	1.5543e-15	2.2204e-15	2.3315e-15	1.9984e-15	1.4433e-15
9.1018	2.2204e-15	1.7764e-15	2.4425e-15	2.1094e-15	2.2204e-15	1.4433e-15
9.2018	1.7764e-15	1.5543e-15	2.2204e-15	2.9976e-15	2.2204e-15	1.5543e-15
9.3019	1.5543e-15	1.4433e-15	2.2204e-15	2.6645e-15	1.7764e-15	2.2204e-15
9.4019	1.9984e-15	1.9984e-15	2.6645e-15	3.1086e-15	2.2204e-15	1.7764e-15
9.5019	1.5543e-15	1.7764e-15	2.2204e-15	2.9976e-15	1.7764e-15	2.2204e-15
9.6019	1.7764e-15	2.4425e-15	2.2204e-15	3.3307e-15	2.2204e-15	1.3323e-15
9.7019	2.6645e-15	1.5543e-15	2.2204e-15	2.8866e-15	1.7764e-15	1.7764e-15
9.802	2.2204e-15	1.5543e-15	2.6645e-15	2.2204e-15	1.9984e-15	1.3878e-15
9.902	2.6645e-15	1.3323e-15	2.6645e-15	3.4417e-15	2.4425e-15	1.9984e-15
10.002	2.6645e-15	1.3323e-15	2.6645e-15	2.7756e-15	1.7764e-15	1.4155e-15
10.102	2.4425e-15	1.7764e-15	2.6645e-15	3.1086e-15	2.2204e-15	1.3461e-15
10.202	2.2204e-15	1.3323e-15	2.2204e-15	3.7748e-15	1.9984e-15	1.7764e-15
10.302	1.9984e-15	1.5543e-15	2.4425e-15	2.8866e-15	1.7764e-15	1.9984e-15
10.402	1.9984e-15	1.5543e-15	1.1102e-15	2.6645e-15	2.2204e-15	1.5543e-15
10.502	2.2204e-15	1.5543e-15	8.8818e-16	2.9976e-15	2.4425e-15	1.7764e-15
10.602	1.9984e-15	1.3323e-15	1.7764e-15	2.9976e-15	1.9984e-15	1.7764e-15
10.702	2.4425e-15	1.7764e-15	8.8818e-16	3.6637e-15	2.2204e-15	1.7764e-15
10.802	2.4425e-15	1.7764e-15	1.7764e-15	3.1086e-15	1.9984e-15	1.7764e-15
10.902	1.9984e-15	1.5543e-15	9.992e-16	3.1086e-15	2.8866e-15	2.8866e-15
11.002	2.6645e-15	1.7764e-15	1.1102e-15	3.7748e-15	2.4425e-15	1.7764e-15
11.102	2.2204e-15	1.5543e-15	8.8818e-16	3.4417e-15	2.2204e-15	2.2204e-15
11.202	2.8866e-15	1.9984e-15	1.1102e-15	3.5527e-15	2.2204e-15	1.6653e-15
11.302	2.2204e-15	1.7764e-15	1.2212e-15	4.2188e-15	2.2204e-15	1.5543e-15
11.402	2.6645e-15	2.2204e-15	9.992e-16	3.2196e-15	2.4425e-15	2.4425e-15
11.502	2.6645e-15	1.9984e-15	1.3323e-15	4.6629e-15	2.2204e-15	1.7764e-15
11.602	2.2204e-15	1.7764e-15	1.1102e-15	3.1086e-15	1.7764e-15	2.2204e-15
11.702	2.6645e-15	1.3323e-15	1.3323e-15	3.8858e-15	2.2204e-15	3.1086e-15
11.802	2.8866e-15	1.5543e-15	1.2212e-15	3.7748e-15	2.4425e-15	1.4433e-15
11.902	3.3307e-15	1.9984e-15	8.8818e-16	3.1086e-15	2.2204e-15	2.4425e-15
12.002	2.6645e-15	1.6653e-15	1.6653e-15	2.6645e-15	1.9984e-15	1.7238e-15
12.102	2.6645e-15	2.2204e-15	1.5543e-15	3.3307e-15	1.9984e-15	1.9984e-15
12.202	1.9984e-15	2.2204e-15	1.3323e-15	3.3307e-15	1.7764e-15	1.9984e-15
12.302	2.4425e-15	1.8874e-15	1.6653e-15	2.8866e-15	2.8866e-15	1.9984e-15
12.402	2.5535e-15	2.6645e-15	1.5543e-15	3.8858e-15	1.9984e-15	1.9984e-15
12.503	2.6645e-15	1.9984e-15	1.5543e-15	3.8858e-15	1.9984e-15	1.8874e-15
12.603	2.8866e-15	1.7764e-15	1.3323e-15	3.4417e-15	2.4425e-15	1.9984e-15
12.703	3.1086e-15	1.7764e-15	1.9984e-15	2.7756e-15	1.9984e-15	2.2204e-15
12.803	3.3307e-15	2.4425e-15	1.1102e-15	3.7748e-15	1.9984e-15	1.5543e-15
12.903	3.5527e-15	2.8866e-15	1.5543e-15	2.8866e-15	1.9984e-15	1.7008e-15
13.003	2.8866e-15	1.9984e-15	1.3323e-15	2.4425e-15	2.4425e-15	1.7453e-15
13.103	3.7748e-15	1.8874e-15	2.1094e-15	2.8866e-15	1.7764e-15	1.9984e-15
13.203	3.5527e-15	1.9984e-15	1.1102e-15	2.7756e-15	1.7764e-15	1.7764e-15
13.303	2.8866e-15	1.7764e-15	1.2212e-15	3.5527e-15	2.2204e-15	1.7405e-15
13.403	3.5527e-15	1.6653e-15	1.1102e-15	4.1078e-15	1.9423e-15	1.8414e-15
13.503	3.5527e-15	1.7764e-15	1.3323e-15	3.8858e-15	2.4425e-15	2.1094e-15
13.603	2.8866e-15	1.6653e-15	1.5543e-15	3.8858e-15	1.8816e-15	1.7764e-15
13.703	3.1086e-15	2.2204e-15	1.3323e-15	3.1086e-15	1.3323e-15	1.7764e-15
13.803	3.1086e-15	2.2204e-15	1.1198e-15	3.9968e-15	8.8818e-16	1.7328e-15
13.903	4.2188e-15	1.7764e-15	9.992e-16	2.7756e-15	1.5543e-15	1.8704e-15
14.003	2.9976e-15	1.8874e-15	1.7764e-15	3.8858e-15	1.1102e-15	2.2204e-15
14.103	2.9976e-15	1.9984e-15	1.5543e-15	3.2196e-15	1.3323e-15	2.2204e-15
14.203	4.2188e-15	1.9984e-15	1.0304e-15	3.5527e-15	1.3323e-15	2.2204e-15
14.303	3.3307e-15	1.5543e-15	1.3323e-15	2.5535e-15	1.7764e-15	1.8997e-15
14.403	3.1086e-15	1.9984e-15	1.7764e-15	4.1078e-15	1.7764e-15	2.6645e-15
14.503	2.8866e-15	1.8874e-15	1.5543e-15	3.6637e-15	1.5543e-15	2.4425e-15
14.603	3.1086e-15	2.3315e-15	1.2212e-15	4.1078e-15	1.9984e-15	1.9984e-15
14.703	2.8866e-15	1.7764e-15	1.4433e-15	3.7748e-15	1.7764e-15	1.6232e-15
14.803	3.7748e-15	2.2204e-15	1.5543e-15	3.7748e-15	1.1102e-15	1.8265e-15
14.903	2.5535e-15	3.1086e-15	1.3323e-15	4.4409e-15	1.5543e-15	2.2204e-15
15.003	3.3307e-15	1.9984e-15	1.1102e-15	3.2196e-15	1.5543e-15	1.8464e-15
15.103	3.1086e-15	1.7764e-15	1.1306e-15	4.2188e-15	1.9984e-15	2.2204e-15
15.203	3.7748e-15	1.6653e-15	1.5543e-15	3.5527e-15	2.2204e-15	2.2204e-15
15.303	2.9976e-15	2.2204e-15	1.1102e-15	4.996e-15	2.4425e-15	1.9984e-15
15.403	3.7748e-15	2.1094e-15	1.0178e-15	3.7748e-15	1.9984e-15	1.9984e-15
15.503	3.3307e-15	1.8874e-15	1.4433e-15	4.2188e-15	1.9984e-15	1.8754e-15
15.603	3.3307e-15	1.9984e-15	1.7764e-15	4.2188e-15	1.9984e-15	1.9984e-15
15.703	8.8818e-16	2.1094e-15	1.5543e-15	4.885e-15	1.9984e-15	2.4425e-15
15.803	8.8818e-16	2.2204e-15	2.2204e-15	4.5519e-15	2.2204e-15	1.7764e-15
15.903	1.1102e-15	2.2204e-15	2.2204e-15	4.885e-15	1.3323e-15	1.7764e-15
16.003	1.3323e-15	1.6653e-15	3.3307e-15	4.5519e-15	2.2204e-15	1.96e-15
16.103	1.2212e-15	2.4425e-15	1.5543e-15	4.774e-15	1.7764e-15	1.9984e-15
16.203	1.2212e-15	1.7764e-15	2.6645e-15	4.885e-15	2.4425e-15	3.1086e-15
16.303	1.1102e-15	1.9984e-15	3.5527e-15	4.996e-15	1.6653e-15	1.856e-15
16.403	1.3323e-15	1.7764e-15	3.1086e-15	4.5519e-15	2.2204e-15	2.2204e-15
16.503	1.1102e-15	1.7764e-15	2.8866e-15	4.6629e-15	1.9984e-15	2.4425e-15
16.603	6.6613e-16	1.5543e-15	2.2204e-15	3.8858e-15	2.2204e-15	2.8866e-15
16.703	1.1102e-15	1.8874e-15	1.4433e-15	3.9968e-15	1.7764e-15	2.2204e-15
16.803	1.5543e-15	1.7764e-15	3.1086e-15	4.4409e-15	1.9984e-15	2.8866e-15
16.903	1.7764e-15	1.6653e-15	2.4425e-15	5.3291e-15	2.2204e-15	2.8866e-15
17.003	1.5543e-15	1.7764e-15	2.8866e-15	4.2188e-15	2.1094e-15	1.8058e-15
17.103	1.3323e-15	2.2204e-15	2.4425e-15	3.8858e-15	2.2204e-15	2.6645e-15
17.203	9.992e-16	2.6645e-15	3.1086e-15	5.107e-15	3.5527e-15	2.4425e-15
17.303	1.3323e-15	1.6653e-15	3.3307e-15	5.7732e-15	2.6645e-15	1.9984e-15
17.403	1.2212e-15	1.9984e-15	1.9984e-15	4.1078e-15	2.6645e-15	2.2204e-15
17.504	2.2204e-15	2.2204e-15	2.4425e-15	4.4409e-15	2.6645e-15	1.9984e-15
17.604	1.1102e-15	2.2204e-15	2.8866e-15	3.9968e-15	2.4425e-15	2.4425e-15
17.704	1.3323e-15	1.9984e-15	2.4425e-15	4.2188e-15	3.1086e-15	2.1094e-15
17.804	1.3323e-15	2.3315e-15	2.4425e-15	4.2188e-15	3.3307e-15	2.4425e-15
17.904	1.5543e-15	1.4433e-15	2.8866e-15	4.4409e-15	2.8866e-15	2.2204e-15
18.004	1.5543e-15	1.9984e-15	2.6645e-15	3.8858e-15	2.6645e-15	2.6645e-15
18.104	1.1102e-15	1.5543e-15	2.6645e-15	3.1086e-15	3.3307e-15	2.8866e-15
18.204	8.8818e-16	2.3315e-15	2.6645e-15	3.8858e-15	2.6645e-15	1.9984e-15
18.304	1.7764e-15	1.9984e-15	3.1086e-15	4.3299e-15	3.1086e-15	2.0665e-15
18.404	1.2212e-15	1.8874e-15	3.1086e-15	3.9968e-15	3.3307e-15	1.9984e-15
18.504	1.5543e-15	1.9984e-15	3.1086e-15	4.1078e-15	3.7748e-15	2.8866e-15
18.604	1.1102e-15	1.6653e-15	2.6645e-15	3.6637e-15	2.8866e-15	2.4425e-15
18.704	1.3323e-15	1.8874e-15	2.4425e-15	4.5519e-15	4.4409e-15	2.1094e-15
18.804	1.5543e-15	1.8874e-15	2.6645e-15	4.3299e-15	2.6645e-15	2.2204e-15
18.904	1.3323e-15	2.3315e-15	2.4425e-15	3.6637e-15	4.2188e-15	2.4425e-15
19.004	1.9984e-15	2.4425e-15	2.8866e-15	3.7748e-15	3.3307e-15	2.2204e-15
19.104	1.7764e-15	2.3315e-15	2.6645e-15	4.3299e-15	3.1086e-15	3.1086e-15
19.204	1.3323e-15	2.3315e-15	2.6645e-15	4.1078e-15	2.6645e-15	2.6645e-15
19.304	1.6653e-15	2.5535e-15	2.2204e-15	4.5519e-15	3.9968e-15	2.2022e-15
19.404	2.2204e-15	2.4425e-15	2.6645e-15	5.4401e-15	2.6645e-15	2.6645e-15
19.504	1.1102e-15	2.5535e-15	2.6645e-15	3.9968e-15	2.8866e-15	2.2204e-15
19.604	1.5543e-15	2.2204e-15	3.1086e-15	4.5519e-15	3.9968e-15	2.4425e-15
19.704	1.7764e-15	1.9984e-15	2.8866e-15	3.7748e-15	3.1086e-15	2.8866e-15
19.804	1.3323e-15	1.9984e-15	3.1086e-15	3.3307e-15	4.2188e-15	2.6645e-15
19.904	1.3323e-15	2.1094e-15	2.8866e-15	3.8858e-15	3.3307e-15	2.4425e-15
20.004	1.4433e-15	2.5535e-15	2.6645e-15	4.5519e-15	3.9968e-15	2.8866e-15
20.104	1.9984e-15	2.4425e-15	2.4425e-15	4.5519e-15	3.3307e-15	3.1086e-15
20.204	1.5543e-15	2.1094e-15	2.6645e-15	4.3299e-15	3.3307e-15	2.8866e-15
20.304	1.9984e-15	2.3315e-15	2.2204e-15	3.6637e-15	3.5527e-15	2.8866e-15
20.404	1.5543e-15	2.4425e-15	2.2204e-15	4.6629e-15	2.8866e-15	3.2196e-15
20.504	1.5543e-15	2.3315e-15	2.6645e-15	4.2188e-15	3.1086e-15	2.6645e-15
20.604	1.2212e-15	2.7756e-15	2.8866e-15	4.3299e-15	3.3307e-15	2.8866e-15
20.704	1.3323e-15	3.2196e-15	2.8866e-15	3.7748e-15	3.7748e-15	2.8866e-15
20.804	1.3323e-15	3.1086e-15	1.9984e-15	4.1078e-15	4.2188e-15	2.8866e-15
20.904	1.5543e-15	2.7756e-15	1.7764e-15	3.8858e-15	3.1086e-15	8.8818e-16
21.004	1.5543e-15	2.6645e-15	1.8874e-15	4.4409e-15	3.9968e-15	1.1102e-15
21.104	1.3323e-15	2.4425e-15	2.4425e-15	5.4401e-15	3.3307e-15	8.8818e-16
21.204	1.2299e-15	2.1094e-15	1.7764e-15	4.6629e-15	3.3307e-15	7.7716e-16
21.304	1.4433e-15	2.1094e-15	2.4425e-15	3.4417e-15	4.2188e-15	8.8818e-16
21.404	1.7764e-15	2.2204e-15	1.9984e-15	3.9968e-15	3.7748e-15	1.4433e-15
21.504	1.7764e-15	2.4425e-15	2.6645e-15	3.9968e-15	3.7748e-15	1.1102e-15
21.604	1.5543e-15	2.1094e-15	1.7764e-15	4.3299e-15	3.6637e-15	1.2212e-15
21.704	1.4433e-15	2.4425e-15	2.4425e-15	4.6629e-15	3.3307e-15	1.3323e-15
21.804	1.5543e-15	2.6645e-15	1.9984e-15	4.4409e-15	3.9968e-15	1.2212e-15
21.904	1.7764e-15	1.7764e-15	2.2204e-15	4.4409e-15	3.3307e-15	1.1102e-15
22.004	1.5543e-15	2.3315e-15	2.2204e-15	4.6629e-15	3.5527e-15	2.4425e-15
22.104	1.5543e-15	2.1094e-15	1.7764e-15	4.6629e-15	3.5527e-15	1.1102e-15
22.204	1.5543e-15	1.9984e-15	2.7756e-15	4.2188e-15	3.7748e-15	1.1102e-15
22.304	1.7764e-15	2.9976e-15	2.4425e-15	4.774e-15	3.3307e-15	1.7764e-15
22.404	1.5543e-15	3.1086e-15	2.2204e-15	5.107e-15	3.5527e-15	9.992e-16
22.505	1.7764e-15	2.3315e-15	2.5535e-15	5.5511e-15	3.7748e-15	1.7764e-15
22.605	1.9984e-15	2.4425e-15	2.3315e-15	4.2188e-15	4.2188e-15	1.1102e-15
22.705	1.5543e-15	2.6645e-15	2.5535e-15	5.3291e-15	3.3307e-15	1.7764e-15
22.805	1.3323e-15	2.4425e-15	2.2204e-15	4.885e-15	4.4409e-15	1.5543e-15
22.905	1.8874e-15	2.4425e-15	1.7928e-15	5.107e-15	3.7748e-15	1.5543e-15
23.005	1.7764e-15	3.2196e-15	1.7764e-15	5.107e-15	4.2188e-15	1.9984e-15
23.105	1.3323e-15	2.9976e-15	2.4425e-15	4.774e-15	3.1086e-15	1.7764e-15
23.205	1.9984e-15	3.1086e-15	2.3315e-15	4.6629e-15	3.5527e-15	1.7764e-15
23.305	1.4433e-15	2.8866e-15	2.2204e-15	4.4409e-15	3.5527e-15	2.3315e-15
23.405	1.5543e-15	3.3307e-15	2.6645e-15	4.4409e-15	3.1086e-15	2.2204e-15
23.505	1.5543e-15	2.9976e-15	2.2204e-15	4.6629e-15	3.5527e-15	2.3315e-15
23.605	1.6653e-15	2.3315e-15	2.3315e-15	3.7748e-15	3.3307e-15	2.2204e-15
23.705	1.5543e-15	2.3315e-15	2.6645e-15	4.4409e-15	4.2188e-15	1.7764e-15
23.805	1.7764e-15	2.3315e-15	3.5527e-15	4.6629e-15	2.8866e-15	2.2204e-15
23.905	1.5543e-15	3.4417e-15	2.3315e-15	5.3291e-15	3.3307e-15	2.2204e-15
24.005	1.5543e-15	2.8866e-15	2.4425e-15	4.4409e-15	3.7748e-15	2.4425e-15
24.105	1.9984e-15	2.1094e-15	2.7756e-15	4.6629e-15	3.7748e-15	2.6645e-15
24.205	1.5543e-15	1.9984e-15	2.6645e-15	4.2188e-15	3.5527e-15	1.7764e-15
24.305	1.9984e-15	3.1086e-15	2.2204e-15	4.996e-15	3.1086e-15	1.9984e-15
24.405	1.3323e-15	2.3315e-15	1.9984e-15	4.3299e-15	3.5527e-15	2.3315e-15
24.505	1.4433e-15	2.4425e-15	2.4425e-15	4.2188e-15	2.6645e-15	2.2204e-15
24.605	1.3323e-15	2.5535e-15	2.6645e-15	4.4409e-15	3.3307e-15	1.7764e-15
24.705	1.5543e-15	2.5535e-15	3.2196e-15	4.6629e-15	3.2196e-15	1.9984e-15
24.805	1.4433e-15	2.9976e-15	2.8866e-15	4.2188e-15	3.3307e-15	2.2204e-15
24.905	1.3323e-15	2.8866e-15	3.2196e-15	4.4409e-15	3.7748e-15	1.7764e-15
25.005	1.5543e-15	3.1086e-15	3.4417e-15	3.9968e-15	3.1086e-15	2.1094e-15
25.105	1.5543e-15	2.7756e-15	2.8866e-15	4.2188e-15	4.2188e-15	2.5535e-15
25.205	1.9984e-15	2.6645e-15	3.5527e-15	4.4409e-15	3.5527e-15	2.7756e-15
25.305	1.5543e-15	2.6645e-15	2.6645e-15	5.107e-15	2.9976e-15	1.9984e-15
25.405	1.9984e-15	2.9976e-15	3.1086e-15	4.2188e-15	3.5527e-15	2.5535e-15
25.505	1.4433e-15	2.9976e-15	2.2204e-15	4.4409e-15	2.9976e-15	2.6645e-15
25.605	1.9984e-15	3.1086e-15	2.3315e-15	4.885e-15	3.7748e-15	2.9976e-15
25.705	1.7764e-15	2.8866e-15	2.9976e-15	5.107e-15	3.9968e-15	2.6645e-15
25.805	1.5543e-15	3.3307e-15	2.4425e-15	5.107e-15	3.9968e-15	2.2204e-15
25.905	1.5543e-15	2.9976e-15	2.8866e-15	5.3291e-15	3.7748e-15	2.5535e-15
26.005	1.7764e-15	2.7756e-15	2.6645e-15	3.7748e-15	3.5527e-15	2.8866e-15
26.105	1.5543e-15	3.3307e-15	3.1086e-15	3.8858e-15	3.1086e-15	2.8866e-15
26.205	1.6653e-15	3.1086e-15	3.1086e-15	4.1078e-15	3.1086e-15	3.1086e-15
26.305	1.7764e-15	2.9976e-15	3.2196e-15	4.3299e-15	3.1086e-15	3.1086e-15
26.405	1.5543e-15	3.3307e-15	2.8866e-15	4.996e-15	3.1086e-15	3.4417e-15
26.505	1.4357e-15	2.7756e-15	2.4425e-15	4.2188e-15	3.1086e-15	3.4417e-15
26.605	1.9984e-15	3.1086e-15	2.8866e-15	4.996e-15	3.3307e-15	3.1086e-15
26.705	1.5543e-15	2.5535e-15	2.4425e-15	3.8858e-15	2.9976e-15	3.2196e-15
26.805	1.7764e-15	2.5535e-15	3.2196e-15	4.5519e-15	3.3307e-15	3.1086e-15
26.905	1.9984e-15	3.2196e-15	2.6645e-15	4.2188e-15	2.8866e-15	3.3307e-15
27.005	1.9984e-15	3.4417e-15	2.8866e-15	4.4409e-15	2.8866e-15	3.5527e-15
27.105	2.2204e-15	2.7756e-15	3.3307e-15	3.7748e-15	2.8866e-15	3.9968e-15
27.205	1.9984e-15	3.8858e-15	2.5535e-15	5.3291e-15	3.1086e-15	2.8866e-15
27.305	2.2204e-15	2.9976e-15	2.9976e-15	5.4401e-15	2.8866e-15	3.4417e-15
27.405	2.4425e-15	3.2196e-15	2.9976e-15	4.2188e-15	2.8866e-15	2.8866e-15
27.506	2.2204e-15	2.7756e-15	2.8866e-15	3.3307e-15	2.8866e-15	4.2188e-15
27.606	1.7764e-15	2.4425e-15	2.2204e-15	3.4417e-15	3.5527e-15	2.6645e-15
27.706	1.9984e-15	2.8866e-15	2.4425e-15	4.996e-15	3.5527e-15	2.5535e-15
27.806	1.5543e-15	2.7756e-15	3.3307e-15	4.4409e-15	3.1086e-15	3.3307e-15
27.906	1.7764e-15	2.5535e-15	2.4425e-15	4.774e-15	3.1086e-15	3.1086e-15
28.006	1.7764e-15	2.6645e-15	2.3315e-15	4.5519e-15	3.5527e-15	2.6645e-15
28.106	1.9984e-15	2.5535e-15	3.1086e-15	4.2188e-15	3.3307e-15	2.8866e-15
28.206	2.2204e-15	2.3315e-15	2.9976e-15	4.1078e-15	3.1086e-15	3.9968e-15
28.306	1.9984e-15	2.8866e-15	2.7756e-15	4.4409e-15	3.5527e-15	2.8866e-15
28.406	2.2204e-15	2.3315e-15	2.8866e-15	4.2188e-15	3.1086e-15	2.8866e-15
28.506	2.2204e-15	2.5535e-15	3.1086e-15	3.7748e-15	3.7748e-15	2.8866e-15
28.606	1.9984e-15	2.4425e-15	2.6645e-15	4.5519e-15	3.1086e-15	3.3307e-15
28.706	1.9984e-15	3.4417e-15	3.4417e-15	4.2188e-15	3.5527e-15	3.1086e-15
28.806	2.2204e-15	2.7756e-15	2.5535e-15	4.5519e-15	3.5527e-15	2.8866e-15
28.906	1.9984e-15	2.8866e-15	2.4425e-15	4.4409e-15	3.5527e-15	2.5535e-15
29.006	2.4425e-15	3.2196e-15	2.6645e-15	4.6629e-15	3.9968e-15	2.8866e-15
29.106	2.6645e-15	2.9976e-15	2.9976e-15	3.2196e-15	3.5527e-15	3.1086e-15
29.206	2.4425e-15	3.2196e-15	2.6645e-15	4.2188e-15	3.3307e-15	2.6645e-15
29.306	2.6645e-15	3.1086e-15	2.6645e-15	4.2188e-15	3.5527e-15	2.8866e-15
29.406	2.4425e-15	2.5535e-15	2.2204e-15	4.774e-15	4.2188e-15	2.7756e-15
29.506	2.4425e-15	3.2196e-15	2.5535e-15	3.6637e-15	3.3307e-15	2.6645e-15
29.606	2.2204e-15	2.9976e-15	2.4425e-15	3.5527e-15	3.3307e-15	3.5527e-15
29.706	1.9984e-15	1.3323e-15	2.5535e-15	4.4409e-15	3.3307e-15	2.9976e-15
29.806	2.4425e-15	1.7764e-15	2.8866e-15	4.885e-15	3.3307e-15	3.1086e-15
29.906	2.2204e-15	1.1102e-15	2.8866e-15	4.6629e-15	3.7748e-15	3.5527e-15
30.006	2.6645e-15	1.3323e-15	2.2204e-15	4.774e-15	3.6637e-15	2.8866e-15
30.106	2.2204e-15	2.4425e-15	2.8866e-15	4.6629e-15	3.3307e-15	3.5527e-15
30.206	2.2204e-15	1.9984e-15	2.9976e-15	4.774e-15	3.9968e-15	3.3307e-15
30.306	2.4425e-15	2.2204e-15	2.8866e-15	4.2188e-15	5.107e-15	2.9976e-15
30.406	2.8866e-15	2.4425e-15	3.1086e-15	4.3299e-15	3.7748e-15	2.6645e-15
30.506	1.9984e-15	2.6645e-15	3.3307e-15	5.218e-15	3.9968e-15	3.1086e-15
30.606	2.8866e-15	2.2204e-15	3.1086e-15	3.9968e-15	4.885e-15	2.8866e-15
30.706	2.4425e-15	1.3323e-15	2.9976e-15	4.6629e-15	3.9968e-15	3.3307e-15
30.806	2.4425e-15	1.7764e-15	3.1086e-15	4.5519e-15	3.5527e-15	3.1086e-15
30.906	2.6645e-15	1.5543e-15	2.9976e-15	4.996e-15	3.8858e-15	2.8866e-15
31.006	2.4425e-15	1.7764e-15	3.2196e-15	4.2188e-15	3.7748e-15	2.4425e-15
31.106	2.8866e-15	1.4433e-15	3.1086e-15	4.5519e-15	3.7748e-15	3.3307e-15
31.206	2.4425e-15	1.3323e-15	2.7756e-15	4.6629e-15	3.7748e-15	2.6645e-15
31.306	2.2204e-15	1.1102e-15	3.1086e-15	4.4409e-15	3.3307e-15	2.7756e-15
31.406	2.6645e-15	1.1102e-15	3.6637e-15	4.2188e-15	3.6637e-15	2.6645e-15
31.506	2.2204e-15	1.2212e-15	2.8866e-15	4.2188e-15	4.3299e-15	2.8866e-15
31.606	1.7764e-15	1.5543e-15	2.7756e-15	3.6637e-15	3.7748e-15	2.7756e-15
31.706	1.9984e-15	1.3323e-15	3.9968e-15	3.8858e-15	3.1086e-15	2.6645e-15
31.806	2.2204e-15	1.1102e-15	3.5527e-15	4.774e-15	3.3307e-15	2.8866e-15
31.906	2.4425e-15	1.1102e-15	2.2204e-15	3.9968e-15	3.7748e-15	2.6645e-15
32.006	2.4425e-15	1.3323e-15	2.8866e-15	3.7748e-15	3.5527e-15	2.5535e-15
32.106	1.9984e-15	1.1102e-15	3.7748e-15	4.5519e-15	3.3307e-15	3.3307e-15
32.206	2.4425e-15	1.1102e-15	4.1078e-15	4.1078e-15	3.6637e-15	2.8866e-15
32.306	2.2204e-15	1.1102e-15	4.2188e-15	3.5527e-15	3.8858e-15	2.8866e-15
32.406	1.9984e-15	1.5543e-15	3.7748e-15	3.9968e-15	4.3299e-15	2.8866e-15
32.507	1.9984e-15	1.0085e-15	3.7748e-15	3.4417e-15	4.4409e-15	3.3307e-15
32.607	2.2204e-15	1.1102e-15	3.3307e-15	3.6637e-15	3.7748e-15	3.1086e-15
32.707	2.4425e-15	1.7764e-15	3.9968e-15	3.8858e-15	3.9968e-15	2.6645e-15
32.807	2.2204e-15	1.5543e-15	3.8858e-15	3.5527e-15	3.9968e-15	2.8866e-15
32.907	2.4425e-15	1.3323e-15	3.2196e-15	3.8858e-15	3.7748e-15	2.8866e-15
33.007	2.4425e-15	1.5543e-15	2.8866e-15	3.8858e-15	3.3307e-15	2.8866e-15
33.107	2.4425e-15	1.5543e-15	3.4417e-15	3.8858e-15	3.9968e-15	3.1086e-15
33.207	1.9984e-15	1.5543e-15	3.2196e-15	4.3299e-15	3.6637e-15	2.6645e-15
33.307	3.1086e-15	1.5543e-15	2.9976e-15	4.2188e-15	4.2188e-15	2.4425e-15
33.407	2.4425e-15	1.5543e-15	2.9976e-15	4.2188e-15	3.4417e-15	2.6645e-15
33.507	2.6645e-15	1.3323e-15	2.7756e-15	4.2188e-15	3.7748e-15	2.4251e-15
33.607	2.6645e-15	1.9984e-15	2.8866e-15	3.9968e-15	4.2188e-15	3.1086e-15
33.707	2.6645e-15	1.7764e-15	3.5527e-15	4.2188e-15	3.7748e-15	2.6645e-15
33.807	1.7764e-15	1.5543e-15	2.8866e-15	3.9968e-15	3.3307e-15	2.4442e-15
33.907	2.6645e-15	1.5543e-15	3.7748e-15	4.4409e-15	3.9968e-15	2.6645e-15
34.007	2.5535e-15	1.5543e-15	3.3307e-15	3.8858e-15	3.8858e-15	2.6645e-15
34.107	2.4425e-15	1.7764e-15	3.1086e-15	4.4409e-15	3.8858e-15	2.4173e-15
34.207	2.2204e-15	1.5543e-15	2.8866e-15	4.2188e-15	3.7748e-15	2.8866e-15
34.307	2.6645e-15	1.9984e-15	2.9976e-15	4.5519e-15	3.7748e-15	2.5106e-15
34.407	2.1094e-15	1.3323e-15	2.5535e-15	4.4409e-15	4.2188e-15	2.6645e-15
34.507	2.1094e-15	1.5543e-15	3.1086e-15	4.4409e-15	4.2188e-15	2.3553e-15
34.607	2.2204e-15	1.7764e-15	2.8866e-15	4.2188e-15	3.9968e-15	3.1086e-15
34.707	2.7756e-15	1.5543e-15	2.8866e-15	4.6629e-15	4.4409e-15	2.6645e-15
34.807	2.3315e-15	1.5543e-15	2.8866e-15	4.5519e-15	3.7748e-15	2.8866e-15
34.907	2.6645e-15	1.7764e-15	2.7756e-15	4.4409e-15	4.2188e-15	2.4425e-15
35.007	2.4425e-15	1.9984e-15	2.6645e-15	4.3299e-15	3.7748e-15	3.7748e-15
35.107	2.3315e-15	1.5543e-15	2.6645e-15	4.4409e-15	3.9968e-15	3.1086e-15
35.207	2.2204e-15	1.5543e-15	3.4417e-15	5.107e-15	3.9968e-15	3.1086e-15
35.307	1.7764e-15	2.6645e-15	7.7716e-16	4.2188e-15	3.6637e-15	2.8866e-15
35.407	2.4425e-15	1.7764e-15	8.8818e-16	5.218e-15	3.7748e-15	3.1086e-15
35.507	2.4425e-15	2.2204e-15	6.6613e-16	5.107e-15	2.8866e-15	3.1086e-15
35.607	2.2204e-15	1.7764e-15	8.8818e-16	4.996e-15	3.5527e-15	2.3722e-15
35.707	2.8866e-15	2.6645e-15	1.9984e-15	4.6629e-15	3.1086e-15	2.7756e-15
35.807	1.9984e-15	2.6645e-15	1.3323e-15	4.996e-15	3.3307e-15	2.8866e-15
35.907	2.4425e-15	1.9984e-15	1.1102e-15	5.107e-15	3.1086e-15	3.3307e-15
36.007	2.7756e-15	2.6645e-15	1.3323e-15	4.5519e-15	3.3307e-15	3.1086e-15
36.107	1.9984e-15	2.8866e-15	1.2212e-15	4.6629e-15	2.6645e-15	2.9976e-15
36.207	2.2204e-15	2.8866e-15	1.3323e-15	4.996e-15	3.1086e-15	3.3307e-15
36.307	1.7764e-15	2.6645e-15	1.4433e-15	5.107e-15	3.3307e-15	3.1086e-15
36.407	1.9984e-15	2.4425e-15	1.9984e-15	5.3291e-15	2.8866e-15	3.4417e-15
36.507	2.1094e-15	2.2204e-15	1.3323e-15	4.996e-15	2.4425e-15	3.3307e-15
36.607	2.3315e-15	2.6645e-15	1.3323e-15	5.107e-15	2.8866e-15	3.7748e-15
36.707	2.4425e-15	2.4425e-15	1.6653e-15	4.5519e-15	2.8866e-15	3.3307e-15
36.807	1.6653e-15	2.6645e-15	2.1094e-15	5.107e-15	2.8866e-15	3.9968e-15
36.907	2.4425e-15	2.4425e-15	1.7764e-15	4.996e-15	2.8866e-15	2.8866e-15
37.007	2.7756e-15	2.2204e-15	1.4433e-15	5.218e-15	2.8866e-15	3.1086e-15
37.107	3.2196e-15	2.4425e-15	1.7764e-15	5.5511e-15	3.3307e-15	2.8866e-15
37.207	3.1086e-15	2.4425e-15	2.3315e-15	4.5519e-15	3.1086e-15	3.9968e-15
37.307	2.9976e-15	1.9984e-15	2.9976e-15	5.218e-15	3.1086e-15	3.3307e-15
37.407	3.1086e-15	2.4425e-15	1.9984e-15	5.7732e-15	3.3307e-15	3.5527e-15
37.508	2.3315e-15	1.9984e-15	2.1094e-15	5.7732e-15	3.7748e-15	3.7748e-15
37.608	2.7756e-15	2.4425e-15	1.9984e-15	5.6621e-15	2.8866e-15	3.4417e-15
37.708	2.8866e-15	2.2204e-15	1.7764e-15	5.3291e-15	3.1086e-15	3.7748e-15
37.808	2.7756e-15	2.2204e-15	1.7764e-15	5.5511e-15	2.8866e-15	3.5527e-15
37.908	2.7756e-15	2.4425e-15	1.6653e-15	5.3291e-15	3.5527e-15	3.9968e-15
38.008	2.4425e-15	2.4425e-15	1.3323e-15	4.774e-15	3.1086e-15	3.3307e-15
38.108	2.8866e-15	2.4425e-15	1.8874e-15	5.4401e-15	2.6645e-15	4.4409e-15
38.208	2.6645e-15	2.6645e-15	1.8874e-15	4.5519e-15	2.8866e-15	3.9968e-15
38.308	2.8866e-15	2.6645e-15	2.2204e-15	4.774e-15	2.6645e-15	3.5527e-15
38.408	2.6645e-15	3.1086e-15	1.9984e-15	4.996e-15	3.1086e-15	3.5527e-15
38.508	3.1086e-15	3.3307e-15	2.6645e-15	5.218e-15	3.1086e-15	3.5527e-15
38.608	2.8866e-15	3.1086e-15	1.5543e-15	5.218e-15	2.2204e-15	3.5527e-15
38.708	3.1086e-15	3.5527e-15	2.1094e-15	5.5511e-15	2.6645e-15	3.7748e-15
38.808	3.6637e-15	3.3307e-15	2.3315e-15	4.996e-15	3.1086e-15	3.3307e-15
38.908	3.1086e-15	3.1086e-15	2.2204e-15	5.107e-15	3.1086e-15	2.8866e-15
39.008	2.8866e-15	3.3307e-15	1.7764e-15	5.107e-15	2.2204e-15	3.5527e-15
39.108	3.4417e-15	3.3307e-15	1.4433e-15	4.6629e-15	2.2204e-15	3.3307e-15
39.208	3.1086e-15	3.1086e-15	1.8874e-15	4.2188e-15	2.6645e-15	3.7748e-15
39.308	2.7756e-15	2.8866e-15	2.4425e-15	4.996e-15	2.4425e-15	3.1086e-15
39.408	3.3307e-15	3.5527e-15	2.1094e-15	4.5519e-15	2.2204e-15	3.5527e-15
39.508	2.3315e-15	3.5527e-15	1.9984e-15	4.774e-15	2.4425e-15	3.5527e-15
39.608	2.9976e-15	4.4409e-15	1.6653e-15	4.5519e-15	2.4425e-15	3.3307e-15
39.708	2.9976e-15	3.3307e-15	1.4433e-15	4.5519e-15	3.1086e-15	3.3307e-15
39.808	3.2196e-15	3.3307e-15	1.8874e-15	4.1078e-15	2.8866e-15	3.1086e-15
39.908	2.6645e-15	3.1086e-15	1.4433e-15	3.4417e-15	2.8866e-15	3.5527e-15
40.008	1.9984e-15	3.7748e-15	2.1094e-15	4.2188e-15	3.3307e-15	3.9968e-15
40.108	2.7756e-15	3.1086e-15	1.4433e-15	4.4409e-15	2.8866e-15	2.8866e-15
40.208	2.8866e-15	3.1086e-15	1.7764e-15	4.1078e-15	3.3307e-15	3.5527e-15
40.308	3.4417e-15	2.8866e-15	3.1086e-15	4.5519e-15	2.6645e-15	3.5527e-15
40.408	2.8866e-15	2.6645e-15	1.5543e-15	4.6629e-15	2.8866e-15	3.1086e-15
40.508	3.1086e-15	2.8866e-15	2.8866e-15	4.774e-15	3.3307e-15	2.7526e-15
40.608	2.4425e-15	3.3307e-15	2.2204e-15	4.4409e-15	3.3307e-15	2.8866e-15
40.708	3.1086e-15	3.3307e-15	3.2196e-15	4.1078e-15	3.1086e-15	3.1086e-15
40.808	2.6645e-15	3.3307e-15	2.2204e-15	5.218e-15	2.8866e-15	3.1086e-15
40.908	3.3307e-15	3.1086e-15	2.6645e-15	4.5519e-15	2.6645e-15	3.1086e-15
41.008	2.8866e-15	2.8866e-15	1.8874e-15	4.774e-15	2.8866e-15	2.8866e-15
41.108	3.5527e-15	3.1086e-15	1.8874e-15	5.6621e-15	2.8866e-15	3.1086e-15
41.208	2.6645e-15	3.7748e-15	1.8874e-15	4.774e-15	3.3307e-15	2.6645e-15
41.308	3.6637e-15	3.3307e-15	1.8874e-15	5.218e-15	2.4425e-15	2.8866e-15
41.408	3.2196e-15	3.3307e-15	1.9984e-15	5.218e-15	3.3307e-15	3.1086e-15
41.508	3.2196e-15	3.3307e-15	2.1094e-15	4.6629e-15	2.8866e-15	3.5527e-15
41.608	3.3307e-15	3.1086e-15	1.8874e-15	3.9968e-15	3.3307e-15	3.5527e-15
41.708	3.3307e-15	2.4425e-15	2.4425e-15	4.4409e-15	2.4425e-15	3.3307e-15
41.808	3.3307e-15	2.8866e-15	1.7764e-15	4.885e-15	2.8866e-15	2.8866e-15
41.908	2.9976e-15	2.6645e-15	2.3315e-15	4.885e-15	2.4425e-15	2.8866e-15
42.008	2.9976e-15	3.1086e-15	2.2204e-15	4.5519e-15	2.8866e-15	3.1086e-15
42.108	2.9976e-15	2.2204e-15	1.9984e-15	4.774e-15	2.8866e-15	3.5527e-15
42.208	3.2196e-15	2.4425e-15	2.1094e-15	4.6629e-15	2.4425e-15	3.1086e-15
42.308	3.5527e-15	2.6645e-15	2.3315e-15	5.4401e-15	2.6645e-15	3.3307e-15
42.408	3.5527e-15	2.4425e-15	2.2204e-15	4.5519e-15	2.8866e-15	3.5527e-15
42.509	2.7756e-15	2.6645e-15	1.8874e-15	5.107e-15	2.8866e-15	3.5527e-15
42.609	3.2196e-15	2.4425e-15	2.6645e-15	4.4409e-15	2.4425e-15	3.5527e-15
42.709	2.8866e-15	2.6645e-15	2.3315e-15	5.9952e-15	2.6645e-15	3.5527e-15
42.809	2.8866e-15	2.4425e-15	2.1094e-15	4.5519e-15	2.8866e-15	3.7748e-15
42.909	2.7756e-15	2.4425e-15	2.8866e-15	5.7732e-15	2.8866e-15	3.9968e-15
43.009	3.8858e-15	2.6645e-15	2.9976e-15	4.774e-15	2.4425e-15	3.1086e-15
43.109	3.4417e-15	2.6645e-15	2.2204e-15	5.107e-15	2.8866e-15	3.5527e-15
43.209	3.1086e-15	3.1086e-15	2.8866e-15	5.218e-15	2.4425e-15	3.5527e-15
43.309	3.7748e-15	3.3307e-15	2.9976e-15	4.885e-15	2.4425e-15	3.5527e-15
43.409	4.1078e-15	2.6645e-15	2.9976e-15	4.3299e-15	3.1086e-15	3.5527e-15
43.509	3.3307e-15	3.3307e-15	2.9976e-15	5.8842e-15	2.6645e-15	3.3307e-15
43.609	3.3307e-15	2.8866e-15	2.7756e-15	5.218e-15	3.1086e-15	2.2204e-15
43.709	2.7756e-15	3.1086e-15	2.9976e-15	4.885e-15	2.4425e-15	2.4425e-15
43.809	3.6637e-15	3.3307e-15	3.2196e-15	5.218e-15	2.4425e-15	1.6653e-15
43.909	3.2196e-15	3.1086e-15	2.9976e-15	5.5511e-15	2.6645e-15	1.7764e-15
44.009	4.2188e-15	2.8866e-15	3.7748e-15	5.9952e-15	2.6645e-15	1.5543e-15
44.109	2.9976e-15	3.3307e-15	3.5527e-15	5.5511e-15	2.6645e-15	2.1094e-15
44.209	6.6613e-16	3.1086e-15	3.4417e-15	5.218e-15	2.4425e-15	1.8874e-15
44.309	8.8818e-16	3.7748e-15	3.5527e-15	5.7732e-15	2.6645e-15	1.1102e-15
44.409	7.7716e-16	3.5527e-15	3.3307e-15	5.107e-15	3.1086e-15	1.6653e-15
44.509	8.8818e-16	3.5527e-15	3.1086e-15	5.3291e-15	3.1086e-15	1.8874e-15
44.609	4.4409e-16	3.1086e-15	3.1086e-15	4.885e-15	1.9984e-15	1.5543e-15
44.709	8.8818e-16	3.7748e-15	3.7748e-15	5.218e-15	2.8866e-15	1.9984e-15
44.809	1.3323e-15	3.5527e-15	3.3307e-15	4.996e-15	2.4425e-15	1.5543e-15
44.909	1.5543e-15	4.4409e-15	3.2196e-15	5.218e-15	2.5535e-15	1.3323e-15
45.009	1.1102e-15	3.9968e-15	3.7748e-15	5.3291e-15	2.6645e-15	1.3323e-15
45.109	1.1102e-15	3.5527e-15	3.7748e-15	5.107e-15	2.4425e-15	1.2212e-15
45.209	1.3323e-15	3.9968e-15	3.2196e-15	4.5519e-15	2.8866e-15	2.7756e-15
45.309	1.1102e-15	3.7748e-15	3.7748e-15	4.3299e-15	3.4417e-15	2.1094e-15
45.409	1.3323e-15	3.9968e-15	3.7748e-15	4.774e-15	4.885e-15	1.2212e-15
45.509	8.8818e-16	3.9968e-15	3.9968e-15	4.5519e-15	3.2196e-15	1.8874e-15
45.609	1.5543e-15	4.2188e-15	3.5527e-15	4.3299e-15	4.3299e-15	2.7756e-15
45.709	1.3323e-15	4.2188e-15	3.1086e-15	4.2188e-15	3.5527e-15	2.2204e-15
45.809	1.7764e-15	4.4409e-15	3.7748e-15	4.3299e-15	2.9976e-15	2.1094e-15
45.909	1.5543e-15	3.7748e-15	3.6637e-15	4.4409e-15	4.1078e-15	2.4425e-15
46.009	1.5543e-15	3.9968e-15	3.6637e-15	4.4409e-15	4.4409e-15	1.9984e-15
46.109	1.3323e-15	4.2188e-15	2.7756e-15	4.774e-15	3.8858e-15	2.2204e-15
46.209	1.5543e-15	4.4409e-15	3.4417e-15	3.8858e-15	3.5527e-15	1.8874e-15
46.309	1.1102e-15	4.2188e-15	3.4417e-15	4.3299e-15	3.9968e-15	1.6653e-15
46.409	8.8818e-16	3.9968e-15	2.6645e-15	4.2188e-15	3.9968e-15	1.5543e-15
46.509	1.5543e-15	3.9968e-15	3.2196e-15	4.996e-15	4.1078e-15	1.5543e-15
46.609	1.3323e-15	3.9968e-15	3.4417e-15	4.3299e-15	3.9968e-15	1.5543e-15
46.709	1.3323e-15	3.7748e-15	2.9976e-15	4.5519e-15	5.6621e-15	1.7764e-15
46.809	1.3323e-15	4.2188e-15	2.7756e-15	4.3299e-15	3.6637e-15	1.5543e-15
46.909	1.3323e-15	4.4409e-15	2.5535e-15	4.5519e-15	3.7748e-15	2.3315e-15
47.009	1.3323e-15	3.9968e-15	2.5535e-15	4.4409e-15	3.6637e-15	2.4425e-15
47.109	1.5543e-15	3.5527e-15	2.6645e-15	4.774e-15	3.7748e-15	2.1094e-15
47.209	1.4433e-15	3.3307e-15	2.4425e-15	4.5519e-15	3.5527e-15	2.1094e-15
47.309	1.3323e-15	3.9968e-15	2.2204e-15	4.5519e-15	3.8858e-15	2.9976e-15
47.409	1.3323e-15	4.4409e-15	2.1094e-15	4.5519e-15	3.6637e-15	2.6645e-15
47.51	9.0206e-16	3.7748e-15	2.2204e-15	4.1078e-15	3.7748e-15	2.8866e-15
47.61	1.5543e-15	4.2188e-15	2.8866e-15	3.9968e-15	3.4417e-15	2.1094e-15
47.71	1.3323e-15	4.2188e-15	2.4425e-15	4.3299e-15	3.2196e-15	2.5535e-15
47.81	1.5543e-15	3.9968e-15	2.2204e-15	4.774e-15	3.6637e-15	2.5535e-15
47.91	1.1102e-15	4.6629e-15	1.9984e-15	4.4409e-15	3.1086e-15	2.6645e-15
48.01	1.3323e-15	3.7748e-15	2.4425e-15	4.5519e-15	3.2196e-15	2.9976e-15
48.11	1.3323e-15	4.6629e-15	2.3315e-15	4.6629e-15	3.4417e-15	2.4425e-15
48.21	1.1102e-15	4.6629e-15	2.2204e-15	4.3299e-15	3.1086e-15	2.9976e-15
48.31	1.0304e-15	4.4409e-15	2.6645e-15	4.6629e-15	2.7756e-15	2.5535e-15
48.41	1.3323e-15	4.2188e-15	2.2204e-15	4.885e-15	3.1086e-15	2.4425e-15
48.51	1.3323e-15	6.6613e-16	2.1094e-15	5.6621e-15	3.3307e-15	2.8866e-15
48.61	1.1102e-15	1.1102e-15	2.0131e-15	4.885e-15	3.1086e-15	2.3315e-15
48.71	1.5543e-15	1.1102e-15	2.4425e-15	5.3291e-15	2.9976e-15	2.5535e-15
48.81	1.5543e-15	6.6613e-16	2.0548e-15	5.107e-15	2.4425e-15	1.9984e-15
48.91	1.5543e-15	8.8818e-16	2.1545e-15	5.7732e-15	2.9976e-15	2.4425e-15
49.01	1.1102e-15	6.6613e-16	2.1914e-15	4.5519e-15	3.3307e-15	2.5535e-15
49.11	1.5543e-15	1.5543e-15	2.4425e-15	4.5519e-15	2.6645e-15	1.6653e-15
49.21	1.2212e-15	1.5543e-15	2.8866e-15	4.885e-15	2.2204e-15	2.4425e-15
49.31	1.6653e-15	1.1102e-15	2.2204e-15	4.774e-15	2.5535e-15	2.1094e-15
49.41	1.5543e-15	1.2212e-15	2.7756e-15	4.3299e-15	2.1094e-15	2.6645e-15
49.51	1.3323e-15	1.6653e-15	2.4425e-15	4.6629e-15	2.8866e-15	1.8874e-15
49.61	1.5543e-15	1.2212e-15	2.4425e-15	4.2188e-15	2.8866e-15	2.2204e-15
49.71	1.1102e-15	1.2212e-15	2.6645e-15	4.4409e-15	2.4425e-15	2.2204e-15
49.81	1.5543e-15	1.7764e-15	2.7756e-15	4.2188e-15	2.5535e-15	1.7764e-15
49.91	1.1102e-15	2.1094e-15	2.5535e-15	4.2188e-15	2.8866e-15	2.1094e-15


==> figures/data/NLS1D_O_JO_orth/error_orth_NLS1D_12.txt <==
Timing	O_1.1_1.1	O_1.1_1.2	O_1.2_1.1	O_1.2_1.2	O_1.3_1.1	O_1.3_1.2
0	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15
0.10002	8.8818e-16	5.5511e-16	7.7716e-16	7.7716e-16	5.5511e-16	4.4409e-16
0.20004	1.3323e-15	8.8818e-16	1.3323e-15	6.6613e-16	9.992e-16	1.1102e-15
0.30006	8.8818e-16	8.8818e-16	4.4409e-16	8.8818e-16	1.1102e-15	7.7716e-16
0.40008	1.1102e-15	8.8818e-16	7.7716e-16	6.6613e-16	6.6613e-16	7.7716e-16
0.5001	8.8818e-16	7.7716e-16	8.8818e-16	7.7716e-16	8.8818e-16	1.3323e-15
0.60012	1.4433e-15	8.8818e-16	1.1102e-15	1.4433e-15	6.6613e-16	1.1102e-15
0.70014	1.1102e-15	6.6613e-16	8.8818e-16	8.8818e-16	8.8818e-16	6.6613e-16
0.80016	1.7764e-15	8.8818e-16	1.3323e-15	6.6613e-16	7.178e-16	6.6613e-16
0.90018	1.7764e-15	8.8818e-16	1.5543e-15	1.1102e-15	6.6613e-16	8.8818e-16
1.0002	9.992e-16	4.4409e-16	1.3323e-15	1.1102e-15	8.8818e-16	1.1102e-15
1.1002	1.4433e-15	1.1102e-15	1.7764e-15	1.3323e-15	1.2212e-15	8.8818e-16
1.2002	1.7764e-15	6.6613e-16	1.3323e-15	9.992e-16	1.4433e-15	8.8818e-16
1.3003	1.1102e-15	1.2212e-15	1.8874e-15	1.1102e-15	8.8818e-16	1.1102e-15
1.4003	1.7764e-15	8.8818e-16	1.9984e-15	9.992e-16	8.8818e-16	1.1102e-15
1.5003	1.9984e-15	1.3323e-15	1.5543e-15	1.3323e-15	1.2212e-15	1.3323e-15
1.6003	2.2204e-15	8.8818e-16	1.4433e-15	7.7716e-16	1.2212e-15	1.1102e-15
1.7003	1.5543e-15	8.8818e-16	1.6653e-15	7.7716e-16	1.5543e-15	1.1102e-15
1.8004	2.2204e-15	7.7716e-16	1.8874e-15	6.6613e-16	9.992e-16	1.5543e-15
1.9004	1.9984e-15	1.2212e-15	9.992e-16	7.7716e-16	1.6653e-15	1.7764e-15
2.0004	1.9984e-15	1.3323e-15	9.992e-16	8.8818e-16	1.3323e-15	1.9984e-15
2.1004	2.2204e-15	1.1102e-15	1.2212e-15	1.3323e-15	1.3323e-15	1.5543e-15
2.2004	2.2204e-15	9.992e-16	1.1102e-15	1.1102e-15	1.5543e-15	1.8874e-15
2.3005	1.9984e-15	9.992e-16	8.8818e-16	1.1102e-15	1.1102e-15	1.3323e-15
2.4005	2.6645e-15	8.8818e-16	8.8818e-16	1.3323e-15	1.3323e-15	1.9984e-15
2.5005	2.6645e-15	7.7716e-16	1.7764e-15	1.3323e-15	1.6653e-15	1.5543e-15
2.6005	2.2204e-15	1.1102e-15	1.2212e-15	6.6613e-16	1.7764e-15	1.9984e-15
2.7005	2.4425e-15	9.992e-16	1.2212e-15	1.1102e-15	1.5543e-15	1.5543e-15
2.8006	1.9984e-15	1.6653e-15	1.4433e-15	1.1102e-15	1.4433e-15	1.7764e-15
2.9006	2.2204e-15	1.3323e-15	1.5543e-15	1.1102e-15	1.5543e-15	1.7764e-15
3.0006	1.1102e-15	1.4433e-15	1.4433e-15	1.5543e-15	1.7764e-15	2.3315e-15
3.1006	1.7764e-15	1.7764e-15	1.3323e-15	1.1102e-15	1.9984e-15	1.9984e-15
3.2006	1.7764e-15	1.5543e-15	1.3323e-15	1.5543e-15	5.5511e-16	2.2204e-15
3.3007	1.5543e-15	1.5543e-15	1.6653e-15	1.3323e-15	6.6613e-16	6.6613e-16
3.4007	1.3323e-15	1.5543e-15	1.9984e-15	1.7764e-15	1.1102e-15	7.7716e-16
3.5007	1.7764e-15	1.6653e-15	1.6653e-15	8.8818e-16	8.8818e-16	8.8818e-16
3.6007	1.5543e-15	1.5543e-15	2.2204e-15	6.6613e-16	8.8818e-16	1.1102e-15
3.7007	1.7764e-15	1.8874e-15	1.8874e-15	1.1102e-15	7.7716e-16	1.5543e-15
3.8008	1.1102e-15	1.3323e-15	1.9984e-15	6.6613e-16	8.8818e-16	9.992e-16
3.9008	1.3323e-15	1.8874e-15	1.6653e-15	1.2212e-15	1.3323e-15	1.1102e-15
4.0008	1.1102e-15	1.7764e-15	2.1094e-15	1.1102e-15	9.992e-16	9.992e-16
4.1008	1.3323e-15	2.1094e-15	2.4425e-15	1.3323e-15	1.1102e-15	1.1102e-15
4.2008	1.3323e-15	1.7764e-15	1.6653e-15	1.3323e-15	8.8818e-16	8.8818e-16
4.3009	1.7764e-15	2.4425e-15	1.9984e-15	1.4433e-15	8.8818e-16	1.1102e-15
4.4009	8.8818e-16	1.7764e-15	2.1094e-15	1.3323e-15	1.3323e-15	8.8818e-16
4.5009	1.1102e-15	1.6653e-15	1.7764e-15	1.6653e-15	8.8818e-16	1.3323e-15
4.6009	1.3323e-15	1.9984e-15	2.3315e-15	1.7764e-15	1.3323e-15	1.5543e-15
4.7009	8.8818e-16	1.8874e-15	1.3323e-15	1.1102e-15	1.7764e-15	1.3323e-15
4.801	1.1102e-15	1.9984e-15	1.5543e-15	1.5543e-15	1.1102e-15	1.1102e-15
4.901	1.7764e-15	2.4425e-15	1.5543e-15	1.3323e-15	1.3323e-15	1.5543e-15
5.001	2.2204e-15	1.7764e-15	2.1094e-15	1.3323e-15	1.4433e-15	1.1102e-15
5.101	1.5543e-15	2.3315e-15	2.5535e-15	1.1102e-15	1.6653e-15	1.1102e-15
5.201	1.5543e-15	2.2204e-15	2.4425e-15	1.1102e-15	1.5543e-15	1.1102e-15
5.3011	1.7764e-15	1.7764e-15	1.8874e-15	1.5543e-15	1.3323e-15	1.7764e-15
5.4011	1.7764e-15	1.7764e-15	1.8874e-15	1.7764e-15	2.4425e-15	1.3323e-15
5.5011	1.9984e-15	1.6653e-15	1.6653e-15	1.3323e-15	1.5543e-15	1.5543e-15
5.6011	1.5543e-15	1.9984e-15	2.2204e-15	1.3323e-15	1.4433e-15	1.9984e-15
5.7011	1.7764e-15	1.7764e-15	1.9984e-15	1.5543e-15	1.5543e-15	1.5543e-15
5.8012	1.6653e-15	2.2204e-15	2.3315e-15	1.5543e-15	1.3323e-15	1.5543e-15
5.9012	1.7764e-15	2.5535e-15	1.7764e-15	1.5543e-15	1.4433e-15	1.9984e-15
6.0012	1.6653e-15	2.2204e-15	1.8874e-15	1.7764e-15	1.5543e-15	1.7764e-15
6.1012	2.5535e-15	1.7764e-15	1.5543e-15	1.5543e-15	1.7764e-15	1.6653e-15
6.2012	1.7764e-15	2.4425e-15	1.7764e-15	1.5543e-15	1.3323e-15	1.6653e-15
6.3013	1.5543e-15	2.8866e-15	1.5543e-15	2.1094e-15	1.5543e-15	1.3323e-15
6.4013	2.2204e-15	2.4425e-15	1.8874e-15	1.3323e-15	1.5543e-15	1.6653e-15
6.5013	1.7764e-15	3.1086e-15	1.7764e-15	1.3323e-15	1.7764e-15	1.7764e-15
6.6013	1.9984e-15	3.1086e-15	1.5543e-15	1.4433e-15	1.7764e-15	2.3315e-15
6.7013	2.6645e-15	2.4425e-15	2.1094e-15	1.5543e-15	2.2204e-15	2.1094e-15
6.8014	1.9984e-15	2.4425e-15	1.6653e-15	1.9984e-15	1.5543e-15	2.2204e-15
6.9014	2.6645e-15	2.6645e-15	1.7764e-15	1.8874e-15	1.9984e-15	2.3315e-15
7.0014	2.2204e-15	2.4425e-15	1.9984e-15	1.4433e-15	1.5543e-15	2.2204e-15
7.1014	2.2204e-15	2.2204e-15	2.2204e-15	1.5543e-15	1.6653e-15	1.9984e-15
7.2014	2.6645e-15	2.8866e-15	1.7764e-15	1.6653e-15	1.5543e-15	2.3315e-15
7.3015	2.6645e-15	2.4425e-15	1.7764e-15	1.6653e-15	1.9984e-15	2.2204e-15
7.4015	2.2204e-15	2.2204e-15	1.9984e-15	1.6653e-15	1.2212e-15	1.9984e-15
7.5015	2.5535e-15	3.1086e-15	1.9984e-15	1.4433e-15	1.3323e-15	2.3315e-15
7.6015	2.2204e-15	2.6645e-15	3.1086e-15	1.4433e-15	1.7764e-15	2.6645e-15
7.7015	1.9984e-15	1.9984e-15	2.3315e-15	1.5543e-15	1.9984e-15	2.5535e-15
7.8016	2.2204e-15	1.9984e-15	2.3315e-15	1.7764e-15	1.7764e-15	2.3315e-15
7.9016	2.8866e-15	1.5543e-15	2.6645e-15	1.7764e-15	1.5543e-15	2.6645e-15
8.0016	2.8866e-15	2.4425e-15	2.2204e-15	1.5543e-15	1.7764e-15	2.8866e-15
8.1016	2.6645e-15	2.6645e-15	2.9976e-15	1.8874e-15	1.7764e-15	3.2196e-15
8.2016	2.6645e-15	3.1086e-15	2.3315e-15	1.5543e-15	1.9984e-15	3.1086e-15
8.3017	3.5527e-15	3.3307e-15	1.9984e-15	1.9984e-15	1.7764e-15	2.2204e-15
8.4017	3.5527e-15	2.6645e-15	2.1094e-15	1.3323e-15	2.3315e-15	2.6645e-15
8.5017	3.5527e-15	2.2204e-15	2.4425e-15	1.7764e-15	1.5543e-15	3.1086e-15
8.6017	3.3307e-15	2.2204e-15	2.6645e-15	1.6653e-15	1.5543e-15	3.1086e-15
8.7017	3.1086e-15	2.6645e-15	2.4425e-15	1.5543e-15	1.9984e-15	3.3307e-15
8.8018	3.3307e-15	2.2204e-15	3.3307e-15	1.9984e-15	2.5535e-15	3.1086e-15
8.9018	2.8866e-15	2.8866e-15	1.9984e-15	1.4433e-15	2.4425e-15	2.8866e-15
9.0018	3.3307e-15	2.8866e-15	2.8866e-15	1.4433e-15	2.2204e-15	2.9976e-15
9.1018	3.5527e-15	1.1102e-15	2.6645e-15	1.3323e-15	2.2204e-15	3.9968e-15
9.2018	3.5527e-15	1.1102e-15	2.6645e-15	1.7764e-15	1.7764e-15	3.1086e-15
9.3019	3.5527e-15	1.1102e-15	2.2204e-15	1.5543e-15	2.4425e-15	3.3307e-15
9.4019	3.5527e-15	1.5543e-15	2.5535e-15	1.7764e-15	1.7764e-15	3.1086e-15
9.5019	3.1086e-15	1.7764e-15	3.4417e-15	1.7764e-15	2.1094e-15	3.3307e-15
9.6019	3.3307e-15	1.7764e-15	3.4417e-15	1.7764e-15	1.9984e-15	3.8858e-15
9.7019	2.8866e-15	1.5543e-15	2.6645e-15	1.8874e-15	1.7564e-15	3.1086e-15
9.802	3.1086e-15	1.3323e-15	2.6645e-15	1.6653e-15	1.8874e-15	2.8866e-15
9.902	3.3307e-15	1.5543e-15	2.6645e-15	1.5543e-15	2.137e-15	3.7748e-15
10.002	3.7748e-15	1.8874e-15	3.6637e-15	1.5543e-15	2.4425e-15	3.6637e-15
10.102	3.1086e-15	1.6653e-15	3.1086e-15	1.4754e-15	2.2204e-15	2.8866e-15
10.202	3.1086e-15	1.9984e-15	8.8818e-16	1.8874e-15	2.2204e-15	4.6629e-15
10.302	2.8866e-15	1.2212e-15	8.8818e-16	1.6653e-15	2.2204e-15	4.4409e-15
10.402	3.1086e-15	1.3323e-15	1.7764e-15	1.9984e-15	2.6645e-15	3.4417e-15
10.502	3.1086e-15	1.1102e-15	8.8818e-16	1.9984e-15	1.8874e-15	3.7748e-15
10.602	3.7748e-15	1.3323e-15	9.992e-16	1.9984e-15	2.8866e-15	4.1078e-15
10.702	3.1086e-15	8.8818e-16	1.1102e-15	1.2212e-15	2.2204e-15	3.7748e-15
10.802	3.3307e-15	1.3323e-15	1.3323e-15	1.5543e-15	3.1086e-15	4.3299e-15
10.902	3.1086e-15	1.5543e-15	1.1102e-15	2.1094e-15	2.6645e-15	3.9968e-15
11.002	3.5527e-15	1.3323e-15	1.3323e-15	1.8874e-15	2.2204e-15	4.1078e-15
11.102	2.6645e-15	9.992e-16	9.992e-16	1.2212e-15	2.6645e-15	3.7748e-15
11.202	3.1086e-15	1.1145e-15	1.5543e-15	1.4433e-15	2.2204e-15	4.2188e-15
11.302	2.6645e-15	1.2212e-15	9.992e-16	1.9984e-15	2.4425e-15	4.2188e-15
11.402	3.1086e-15	1.3323e-15	1.8874e-15	1.7764e-15	2.8866e-15	4.6629e-15
11.502	3.7748e-15	1.1102e-15	2.1094e-15	1.3323e-15	1.9984e-15	4.4409e-15
11.602	3.5527e-15	1.7764e-15	1.3323e-15	1.3323e-15	2.6645e-15	3.9968e-15
11.702	3.1086e-15	1.5543e-15	1.5543e-15	8.8818e-16	2.8866e-15	4.774e-15
11.802	2.6645e-15	1.1102e-15	1.5543e-15	1.3323e-15	2.6645e-15	4.885e-15
11.902	2.2204e-15	1.2212e-15	1.9984e-15	1.3323e-15	2.6645e-15	4.4409e-15
12.002	3.3307e-15	1.6653e-15	1.4433e-15	1.4433e-15	2.6645e-15	4.6629e-15
12.102	2.4425e-15	1.5543e-15	1.5543e-15	1.7764e-15	2.4425e-15	4.3299e-15
12.202	2.6645e-15	1.6653e-15	1.9984e-15	1.1102e-15	3.1086e-15	4.6629e-15
12.302	3.3307e-15	1.3323e-15	1.3323e-15	1.1102e-15	2.6645e-15	3.2196e-15
12.402	3.5527e-15	1.2212e-15	1.7764e-15	1.1102e-15	2.4425e-15	3.5527e-15
12.503	2.4425e-15	1.5543e-15	1.5543e-15	1.4433e-15	2.4425e-15	3.9968e-15
12.603	2.8866e-15	1.4433e-15	1.7764e-15	1.2212e-15	2.4425e-15	3.8858e-15
12.703	3.1086e-15	1.8874e-15	1.9984e-15	1.3323e-15	2.7756e-15	4.5519e-15
12.803	3.1086e-15	1.3323e-15	1.6653e-15	8.8818e-16	3.5527e-15	3.4417e-15
12.903	2.8866e-15	9.992e-16	1.7764e-15	1.2212e-15	3.2196e-15	4.3299e-15
13.003	3.3307e-15	1.1102e-15	1.6653e-15	1.5543e-15	3.1086e-15	4.3299e-15
13.103	2.4425e-15	1.2212e-15	1.7764e-15	1.5543e-15	2.4425e-15	3.4417e-15
13.203	1.9984e-15	2.6645e-15	1.8874e-15	1.6653e-15	3.1086e-15	3.2196e-15
13.303	3.5527e-15	1.5543e-15	1.9984e-15	1.1102e-15	3.3307e-15	3.3307e-15
13.403	2.8866e-15	1.7764e-15	1.9984e-15	1.4433e-15	3.1086e-15	4.1078e-15
13.503	2.6645e-15	1.1102e-15	1.7764e-15	1.8874e-15	2.5535e-15	3.5527e-15
13.603	1.9984e-15	1.5543e-15	1.9984e-15	1.3323e-15	3.7748e-15	2.8866e-15
13.703	2.2204e-15	1.8874e-15	1.9984e-15	1.3323e-15	2.4425e-15	3.4417e-15
13.803	3.5527e-15	1.7764e-15	1.8874e-15	1.7764e-15	2.5535e-15	3.3307e-15
13.903	2.6645e-15	1.7764e-15	2.2204e-15	1.8874e-15	1.5543e-15	3.6637e-15
14.003	3.5527e-15	1.8874e-15	2.2204e-15	1.7764e-15	7.7716e-16	3.2196e-15
14.103	2.6645e-15	1.6653e-15	2.4425e-15	2.1094e-15	1.1102e-15	3.6637e-15
14.203	3.7748e-15	1.4433e-15	2.4425e-15	1.3323e-15	1.1102e-15	2.8866e-15
14.303	3.5527e-15	1.7764e-15	1.9984e-15	1.2076e-15	1.1102e-15	3.5527e-15
14.403	3.7748e-15	1.5543e-15	1.9984e-15	1.5543e-15	1.1102e-15	4.1078e-15
14.503	2.8866e-15	1.8874e-15	2.2204e-15	2.2204e-15	1.5543e-15	3.3307e-15
14.603	3.1086e-15	1.7764e-15	2.8866e-15	1.5543e-15	1.1102e-15	4.2188e-15
14.703	3.5527e-15	1.7764e-15	3.1086e-15	1.7764e-15	1.5543e-15	4.1078e-15
14.803	2.4425e-15	1.6653e-15	2.2204e-15	2.2204e-15	1.5543e-15	4.4409e-15
14.903	3.3307e-15	2.2204e-15	2.4425e-15	1.7764e-15	2.2204e-15	3.8858e-15
15.003	3.9968e-15	1.9984e-15	1.9984e-15	1.1102e-15	1.9984e-15	3.4417e-15
15.103	3.5527e-15	1.7764e-15	1.7764e-15	1.3323e-15	1.7764e-15	3.2196e-15
15.203	3.5527e-15	2.2204e-15	2.2204e-15	1.1102e-15	2.2204e-15	2.9976e-15
15.303	3.1086e-15	2.2204e-15	2.1094e-15	1.5543e-15	1.7764e-15	3.5527e-15
15.403	3.1086e-15	2.4425e-15	3.1086e-15	2.2204e-15	2.8866e-15	3.5527e-15
15.503	3.5527e-15	1.7764e-15	2.4425e-15	1.3323e-15	1.5543e-15	3.1086e-15
15.603	3.9968e-15	1.6653e-15	2.6645e-15	1.9984e-15	1.3323e-15	3.1086e-15
15.703	3.5527e-15	1.9984e-15	1.9984e-15	1.3323e-15	2.4425e-15	3.4417e-15
15.803	3.1086e-15	1.8874e-15	2.3315e-15	1.5543e-15	1.9984e-15	3.4417e-15
15.903	3.3307e-15	2.1094e-15	2.7756e-15	1.7764e-15	1.5543e-15	3.4417e-15
16.003	2.6645e-15	1.9984e-15	1.5543e-15	1.9984e-15	1.5543e-15	3.6637e-15
16.103	2.8866e-15	2.1094e-15	3.2196e-15	1.7764e-15	1.5543e-15	3.8858e-15
16.203	3.5527e-15	1.8874e-15	2.4425e-15	1.5543e-15	1.3323e-15	4.2188e-15
16.303	2.6645e-15	1.5543e-15	2.4425e-15	2.2204e-15	1.5543e-15	3.8858e-15
16.403	2.8866e-15	1.8874e-15	2.8866e-15	1.6653e-15	1.9984e-15	3.1086e-15
16.503	3.1086e-15	1.7764e-15	1.9984e-15	1.5543e-15	1.7764e-15	4.1078e-15
16.603	2.6645e-15	1.5543e-15	3.5527e-15	1.2102e-15	1.3323e-15	3.2196e-15
16.703	2.6645e-15	2.1094e-15	3.3307e-15	1.7764e-15	1.5543e-15	3.5527e-15
16.803	2.2204e-15	1.8874e-15	2.6645e-15	1.4433e-15	1.9984e-15	3.7748e-15
16.903	3.5527e-15	1.9984e-15	1.7764e-15	1.3323e-15	1.5543e-15	2.9976e-15
17.003	3.3307e-15	2.2204e-15	2.2204e-15	1.7764e-15	1.2082e-15	3.3307e-15
17.103	2.8866e-15	2.1094e-15	2.8866e-15	1.4433e-15	1.7764e-15	3.2196e-15
17.203	3.3307e-15	2.8866e-15	2.2204e-15	1.7764e-15	1.7764e-15	4.5519e-15
17.303	3.3307e-15	2.2204e-15	2.7756e-15	1.5543e-15	1.3705e-15	4.4409e-15
17.403	2.2204e-15	2.3315e-15	2.8866e-15	1.2212e-15	1.8874e-15	3.4417e-15
17.504	2.8866e-15	1.9984e-15	1.9984e-15	1.3323e-15	2.2204e-15	3.1086e-15
17.604	2.4425e-15	1.9984e-15	3.1086e-15	1.5543e-15	1.9984e-15	3.7748e-15
17.704	3.5527e-15	2.8866e-15	2.1094e-15	1.5543e-15	1.5543e-15	3.4417e-15
17.804	2.8866e-15	1.7764e-15	2.1094e-15	1.7764e-15	2.2204e-15	4.1078e-15
17.904	1.9984e-15	2.2204e-15	2.4425e-15	1.7764e-15	1.9984e-15	3.1086e-15
18.004	3.3307e-15	1.5543e-15	2.4425e-15	1.5543e-15	2.2204e-15	3.1086e-15
18.104	3.9968e-15	2.2204e-15	1.9984e-15	1.6653e-15	1.7764e-15	3.3307e-15
18.204	1.9984e-15	2.1094e-15	2.4425e-15	1.8874e-15	1.9984e-15	2.9976e-15
18.304	3.7748e-15	1.9984e-15	1.9984e-15	1.7764e-15	1.9984e-15	3.3307e-15
18.404	3.3307e-15	2.6645e-15	1.9984e-15	1.7764e-15	1.9984e-15	4.2188e-15
18.504	3.7748e-15	2.5535e-15	1.8874e-15	2.1094e-15	2.4425e-15	3.7748e-15
18.604	4.6629e-15	2.2204e-15	2.6645e-15	1.4433e-15	2.2204e-15	3.6637e-15
18.704	3.9968e-15	2.1094e-15	2.6645e-15	1.7764e-15	2.2204e-15	3.6637e-15
18.804	3.1086e-15	2.5535e-15	2.4425e-15	1.9984e-15	3.1086e-15	3.7748e-15
18.904	3.3307e-15	2.1094e-15	2.5535e-15	1.7764e-15	3.3307e-15	3.9968e-15
19.004	4.2188e-15	2.4425e-15	2.2204e-15	1.5543e-15	2.4425e-15	4.6629e-15
19.104	4.2188e-15	2.4425e-15	2.8866e-15	1.7764e-15	2.4425e-15	4.4409e-15
19.204	3.7748e-15	2.7756e-15	2.2204e-15	1.9984e-15	2.2204e-15	4.3299e-15
19.304	4.2188e-15	2.4425e-15	2.7756e-15	2.2204e-15	2.6645e-15	3.8858e-15
19.404	4.2188e-15	2.5535e-15	2.4425e-15	1.5543e-15	2.6645e-15	3.8858e-15
19.504	4.2188e-15	2.4425e-15	2.6645e-15	1.6653e-15	1.9984e-15	4.5519e-15
19.604	3.3307e-15	2.6645e-15	2.4425e-15	1.4433e-15	2.8866e-15	2.8866e-15
19.704	4.2188e-15	2.2204e-15	2.4425e-15	1.8874e-15	2.4425e-15	3.5527e-15
19.804	3.3307e-15	2.7756e-15	2.8866e-15	2.2204e-15	2.6645e-15	3.7748e-15
19.904	3.9968e-15	2.6645e-15	2.2204e-15	1.7764e-15	2.4425e-15	4.1078e-15
20.004	4.4409e-15	3.5527e-15	2.6645e-15	1.9984e-15	2.6645e-15	3.4417e-15
20.104	4.2188e-15	2.4425e-15	2.6645e-15	1.6653e-15	2.2204e-15	2.5535e-15
20.204	4.2188e-15	2.7756e-15	2.4425e-15	1.6653e-15	2.4425e-15	3.6637e-15
20.304	3.9968e-15	3.2196e-15	2.8866e-15	1.8874e-15	2.2204e-15	3.6637e-15
20.404	3.1086e-15	2.7756e-15	3.1086e-15	2.1094e-15	2.4425e-15	3.3307e-15
20.504	3.3307e-15	3.2196e-15	2.2204e-15	1.8874e-15	2.8866e-15	3.4417e-15
20.604	2.8866e-15	3.5527e-15	2.4425e-15	1.5543e-15	2.4425e-15	3.3307e-15
20.704	3.9968e-15	3.5527e-15	3.3307e-15	1.9984e-15	2.2204e-15	3.4417e-15
20.804	3.7748e-15	3.1086e-15	2.8866e-15	1.7764e-15	3.1086e-15	3.7748e-15
20.904	4.885e-15	2.9976e-15	2.8866e-15	1.9984e-15	2.6645e-15	3.8858e-15
21.004	3.5527e-15	3.7748e-15	2.4425e-15	2.2204e-15	2.8866e-15	3.5527e-15
21.104	3.7748e-15	2.9976e-15	2.8866e-15	1.9984e-15	3.3307e-15	3.7748e-15
21.204	3.7748e-15	2.9976e-15	3.3307e-15	1.6653e-15	3.1086e-15	3.6637e-15
21.304	3.3307e-15	2.4425e-15	2.6645e-15	1.5543e-15	2.6645e-15	3.6637e-15
21.404	4.2188e-15	3.3307e-15	2.4425e-15	1.7764e-15	2.6645e-15	3.4417e-15
21.504	4.2188e-15	2.8866e-15	2.6645e-15	1.6653e-15	2.6645e-15	3.3307e-15
21.604	4.4409e-15	2.5535e-15	3.1086e-15	1.9984e-15	2.8866e-15	2.9976e-15
21.704	4.6629e-15	3.3307e-15	3.1086e-15	1.9984e-15	2.3315e-15	2.9976e-15
21.804	3.9968e-15	2.2204e-15	2.8866e-15	2.4425e-15	2.6645e-15	3.2196e-15
21.904	4.6629e-15	2.5535e-15	3.3307e-15	1.7764e-15	2.6645e-15	2.9976e-15
22.004	4.885e-15	2.6645e-15	3.1086e-15	2.2204e-15	2.2204e-15	2.8866e-15
22.104	4.885e-15	2.8866e-15	3.1086e-15	1.9984e-15	1.7764e-15	3.4417e-15
22.204	4.6629e-15	2.4425e-15	2.4425e-15	2.2204e-15	2.8866e-15	3.9968e-15
22.304	4.6629e-15	2.4425e-15	3.2196e-15	2.2204e-15	3.1086e-15	3.2196e-15
22.404	5.107e-15	2.8866e-15	3.3307e-15	1.9984e-15	2.4425e-15	2.9976e-15
22.505	4.885e-15	2.7756e-15	3.2196e-15	2.6645e-15	1.9984e-15	2.7756e-15
22.605	4.6629e-15	2.5535e-15	2.4425e-15	2.6645e-15	2.7756e-15	3.4417e-15
22.705	4.885e-15	3.1086e-15	3.3307e-15	3.2196e-15	2.4425e-15	3.3307e-15
22.805	5.107e-15	2.5535e-15	3.1086e-15	2.1094e-15	2.2204e-15	3.8858e-15
22.905	4.6629e-15	2.9976e-15	2.8866e-15	2.6645e-15	2.4425e-15	3.5527e-15
23.005	4.6629e-15	2.6645e-15	3.3307e-15	1.9984e-15	3.1086e-15	3.3307e-15
23.105	4.885e-15	2.7756e-15	3.1086e-15	2.2204e-15	2.4425e-15	3.8858e-15
23.205	5.3291e-15	2.3315e-15	2.9976e-15	1.7764e-15	2.8866e-15	3.5527e-15
23.305	5.107e-15	2.6645e-15	3.3307e-15	3.4417e-15	2.6645e-15	4.3299e-15
23.405	4.4409e-15	2.4425e-15	2.8866e-15	2.8866e-15	2.4425e-15	3.4417e-15
23.505	5.107e-15	2.3315e-15	2.9976e-15	2.6645e-15	3.1086e-15	4.1078e-15
23.605	4.2188e-15	2.6645e-15	3.5527e-15	2.2204e-15	2.4425e-15	3.5527e-15
23.705	5.5511e-15	2.7756e-15	2.2204e-15	2.3315e-15	2.4425e-15	3.3307e-15
23.805	5.9952e-15	2.6645e-15	2.8866e-15	1.9984e-15	3.3307e-15	2.9976e-15
23.905	5.9952e-15	2.2204e-15	2.9976e-15	2.2204e-15	2.4425e-15	3.3307e-15
24.005	5.3291e-15	2.9976e-15	3.1086e-15	2.4425e-15	3.3307e-15	3.2196e-15
24.105	4.885e-15	2.4425e-15	2.6645e-15	1.9984e-15	2.6645e-15	3.5527e-15
24.205	5.107e-15	1.9984e-15	2.6645e-15	2.2204e-15	3.1086e-15	3.3307e-15
24.305	5.3291e-15	3.1086e-15	2.8866e-15	1.9984e-15	2.6645e-15	3.8858e-15
24.405	5.5511e-15	3.3307e-15	2.4425e-15	2.8866e-15	2.2204e-15	4.1078e-15
24.505	5.3291e-15	1.9984e-15	2.8866e-15	2.5535e-15	2.8866e-15	4.3299e-15
24.605	5.3291e-15	2.5535e-15	3.3307e-15	2.4425e-15	2.2204e-15	4.1078e-15
24.705	5.107e-15	2.5535e-15	3.1086e-15	2.6645e-15	2.3315e-15	3.9968e-15
24.805	4.6629e-15	2.5535e-15	3.3307e-15	2.6645e-15	2.8866e-15	3.7748e-15
24.905	6.2172e-15	1.8874e-15	3.5527e-15	2.8866e-15	2.6645e-15	3.9968e-15
25.005	6.2172e-15	2.1094e-15	2.8866e-15	2.7756e-15	2.8866e-15	3.6637e-15
25.105	5.9952e-15	3.1086e-15	3.3307e-15	2.2204e-15	3.1086e-15	3.1086e-15
25.205	5.107e-15	1.9984e-15	2.8866e-15	3.2196e-15	1.9984e-15	2.9976e-15
25.305	5.5511e-15	3.1086e-15	3.3307e-15	3.1086e-15	3.7748e-15	3.6637e-15
25.405	4.6629e-15	2.2204e-15	3.5527e-15	3.2196e-15	3.1086e-15	3.4417e-15
25.505	4.2188e-15	2.8866e-15	2.6645e-15	2.8866e-15	3.1086e-15	3.3307e-15
25.605	5.5511e-15	2.9976e-15	3.1086e-15	2.6645e-15	3.7748e-15	3.8858e-15
25.705	3.9968e-15	2.3315e-15	3.3307e-15	2.9976e-15	4.2188e-15	2.9976e-15
25.805	5.3291e-15	2.4425e-15	3.1086e-15	2.5535e-15	2.8866e-15	2.9976e-15
25.905	4.4409e-15	2.4425e-15	2.8866e-15	2.9976e-15	3.5527e-15	2.9976e-15
26.005	4.4409e-15	2.7756e-15	3.1086e-15	2.2204e-15	2.6645e-15	3.3307e-15
26.105	4.885e-15	2.7756e-15	3.3307e-15	2.5535e-15	3.3307e-15	3.2196e-15
26.205	4.6629e-15	2.8866e-15	3.1086e-15	2.4425e-15	3.5527e-15	2.1094e-15
26.305	5.3291e-15	2.6645e-15	2.8866e-15	2.5535e-15	3.1086e-15	4.1078e-15
26.405	4.6629e-15	2.5535e-15	3.3307e-15	2.7756e-15	4.2188e-15	2.7756e-15
26.505	4.4409e-15	2.5535e-15	3.1086e-15	6.6613e-16	3.9968e-15	3.4417e-15
26.605	3.7748e-15	3.3307e-15	2.8866e-15	1.3323e-15	3.7748e-15	2.5535e-15
26.705	5.107e-15	3.1086e-15	3.3307e-15	1.1102e-15	3.7748e-15	3.4417e-15
26.805	5.107e-15	3.4417e-15	3.3307e-15	1.7764e-15	3.5527e-15	3.2196e-15
26.905	4.4409e-15	3.6637e-15	2.8866e-15	1.3323e-15	3.3307e-15	3.5527e-15
27.005	4.885e-15	2.5535e-15	2.7756e-15	1.1102e-15	3.9968e-15	3.5527e-15
27.105	4.885e-15	3.1086e-15	3.3307e-15	1.3323e-15	4.4409e-15	3.8858e-15
27.205	5.107e-15	2.7756e-15	2.8866e-15	1.3323e-15	3.5527e-15	3.8858e-15
27.305	5.3291e-15	2.6645e-15	2.9976e-15	1.1102e-15	3.7748e-15	3.9968e-15
27.405	4.885e-15	3.2196e-15	2.6645e-15	1.3323e-15	3.3307e-15	5.107e-15
27.506	4.6629e-15	2.9976e-15	3.1086e-15	1.7764e-15	3.3307e-15	4.4409e-15
27.606	5.107e-15	3.8858e-15	3.3307e-15	1.1102e-15	3.7748e-15	4.1078e-15
27.706	5.107e-15	2.6645e-15	2.5535e-15	1.1102e-15	3.3307e-15	3.8858e-15
27.806	5.107e-15	2.8866e-15	2.7756e-15	1.1102e-15	3.5527e-15	4.5519e-15
27.906	4.885e-15	2.2204e-15	3.7748e-15	1.1102e-15	2.8866e-15	3.5527e-15
28.006	4.6629e-15	1.9984e-15	3.3307e-15	1.3323e-15	3.9968e-15	4.1078e-15
28.106	4.4409e-15	2.5535e-15	3.7748e-15	1.1102e-15	3.5527e-15	4.2188e-15
28.206	4.6629e-15	2.1094e-15	3.1086e-15	1.5543e-15	2.6645e-15	3.4417e-15
28.306	4.6629e-15	2.2204e-15	2.8866e-15	1.4433e-15	2.8866e-15	3.5527e-15
28.406	5.7732e-15	2.6645e-15	3.2196e-15	1.5543e-15	3.5527e-15	4.3299e-15
28.506	5.3291e-15	2.9976e-15	3.3307e-15	1.5543e-15	3.3307e-15	3.6637e-15
28.606	5.3291e-15	2.2204e-15	3.2196e-15	1.7764e-15	3.5527e-15	3.4417e-15
28.706	5.107e-15	2.5535e-15	3.1086e-15	1.9984e-15	2.6645e-15	3.8858e-15
28.806	5.107e-15	2.8866e-15	3.8858e-15	1.5543e-15	3.1086e-15	3.6637e-15
28.906	4.885e-15	2.6645e-15	3.4417e-15	1.5543e-15	2.8866e-15	4.1078e-15
29.006	5.107e-15	2.6645e-15	3.7748e-15	1.5543e-15	2.8866e-15	3.8858e-15
29.106	4.6629e-15	2.5535e-15	3.5527e-15	1.5543e-15	3.7748e-15	3.3307e-15
29.206	5.3291e-15	2.8866e-15	3.3307e-15	1.5543e-15	3.5527e-15	3.6637e-15
29.306	4.6629e-15	2.8866e-15	2.9976e-15	1.5543e-15	3.7748e-15	4.774e-15
29.406	4.6629e-15	3.1086e-15	3.9968e-15	1.8874e-15	2.8866e-15	4.6629e-15
29.506	4.4409e-15	2.5535e-15	3.1086e-15	1.3323e-15	3.3307e-15	4.4409e-15
29.606	4.4409e-15	2.8866e-15	3.3307e-15	1.5543e-15	3.5527e-15	4.3299e-15
29.706	5.5511e-15	2.5535e-15	3.5527e-15	1.1102e-15	2.8866e-15	4.5519e-15
29.806	5.3291e-15	2.6645e-15	3.5527e-15	1.1102e-15	3.3307e-15	4.1078e-15
29.906	5.5511e-15	2.5535e-15	3.5527e-15	1.1102e-15	3.5527e-15	4.1078e-15
30.006	5.3291e-15	3.1086e-15	3.9968e-15	1.5543e-15	3.3307e-15	4.5519e-15
30.106	4.885e-15	8.8818e-16	4.2188e-15	1.7764e-15	3.9968e-15	4.2188e-15
30.206	5.3291e-15	6.6613e-16	3.7748e-15	1.7764e-15	2.4425e-15	4.6629e-15
30.306	5.3291e-15	8.8818e-16	3.9968e-15	2.2204e-15	2.6645e-15	3.6637e-15
30.406	5.3291e-15	7.7716e-16	3.9968e-15	1.9984e-15	2.8866e-15	4.5519e-15
30.506	4.885e-15	8.8818e-16	4.2188e-15	1.7764e-15	3.3307e-15	5.107e-15
30.606	5.5511e-15	7.7716e-16	3.9968e-15	1.5543e-15	3.5527e-15	4.2188e-15
30.706	5.5511e-15	8.8818e-16	3.9968e-15	2.6645e-15	2.8866e-15	4.5519e-15
30.806	5.5511e-15	5.5555e-16	5.107e-15	2.2204e-15	3.1086e-15	4.774e-15
30.906	4.885e-15	9.992e-16	3.9968e-15	2.6645e-15	3.5527e-15	3.8858e-15
31.006	4.885e-15	9.992e-16	4.2188e-15	2.2204e-15	3.1086e-15	4.3299e-15
31.106	5.107e-15	1.1102e-15	5.107e-15	1.5543e-15	2.8866e-15	4.6629e-15
31.206	5.5511e-15	9.992e-16	4.4409e-15	2.2204e-15	3.5527e-15	4.996e-15
31.306	4.885e-15	1.3323e-15	4.885e-15	2.2204e-15	3.7748e-15	4.2188e-15
31.406	5.9952e-15	8.8818e-16	4.4409e-15	2.2204e-15	2.8866e-15	3.7748e-15
31.506	4.885e-15	1.2212e-15	3.9968e-15	1.9984e-15	3.3307e-15	3.7748e-15
31.606	5.107e-15	1.3323e-15	4.885e-15	1.7764e-15	2.6645e-15	3.5527e-15
31.706	5.3291e-15	1.6653e-15	4.6629e-15	2.4425e-15	3.1086e-15	3.9968e-15
31.806	5.3291e-15	9.992e-16	4.2188e-15	2.4425e-15	3.1086e-15	4.1078e-15
31.906	5.5511e-15	1.2212e-15	5.107e-15	2.6645e-15	2.6645e-15	4.2188e-15
32.006	4.885e-15	8.8818e-16	3.9968e-15	1.5543e-15	2.8866e-15	4.4409e-15
32.106	5.3291e-15	1.1102e-15	4.2188e-15	2.2204e-15	2.6645e-15	3.4417e-15
32.206	5.9952e-15	1.2212e-15	4.4409e-15	2.6645e-15	3.1086e-15	3.5527e-15
32.306	4.885e-15	7.7716e-16	3.7748e-15	1.5543e-15	3.1086e-15	3.6637e-15
32.406	5.107e-15	8.8818e-16	4.2188e-15	2.4425e-15	3.1086e-15	3.6637e-15
32.507	5.7732e-15	1.7764e-15	4.2188e-15	2.6645e-15	3.1086e-15	3.2196e-15
32.607	5.107e-15	1.6653e-15	4.4409e-15	2.6645e-15	3.1086e-15	3.3307e-15
32.707	5.7732e-15	1.5543e-15	5.107e-15	1.7764e-15	3.5527e-15	3.9968e-15
32.807	5.3291e-15	1.3323e-15	4.885e-15	2.2204e-15	3.1086e-15	3.8858e-15
32.907	5.5511e-15	1.3323e-15	4.4409e-15	2.2204e-15	3.5527e-15	4.3299e-15
33.007	5.5511e-15	8.9035e-16	4.885e-15	1.9984e-15	2.8866e-15	3.4417e-15
33.107	5.107e-15	8.8818e-16	4.4409e-15	2.2204e-15	3.9968e-15	4.2188e-15
33.207	5.5511e-15	1.2212e-15	4.885e-15	2.2204e-15	3.3307e-15	4.4409e-15
33.307	5.107e-15	1.3323e-15	3.7748e-15	1.7764e-15	3.5527e-15	3.7748e-15
33.407	5.3291e-15	1.4433e-15	3.9968e-15	1.7764e-15	3.5527e-15	4.2188e-15
33.507	5.107e-15	1.7764e-15	4.885e-15	2.2204e-15	3.1086e-15	4.1078e-15
33.607	4.4409e-15	1.5543e-15	4.2188e-15	1.9984e-15	2.8866e-15	3.9968e-15
33.707	5.107e-15	1.7764e-15	4.4409e-15	2.2204e-15	3.3307e-15	3.6637e-15
33.807	5.5511e-15	1.2212e-15	4.6629e-15	2.2204e-15	2.8866e-15	3.6637e-15
33.907	5.107e-15	2.3315e-15	4.885e-15	2.4425e-15	2.8866e-15	3.7748e-15
34.007	4.6629e-15	1.2212e-15	4.6629e-15	1.7764e-15	2.8866e-15	4.5519e-15
34.107	4.6629e-15	2.2204e-15	4.5519e-15	2.2204e-15	3.5527e-15	4.4409e-15
34.207	4.885e-15	1.3323e-15	5.107e-15	2.6645e-15	2.9976e-15	3.6637e-15
34.307	5.3291e-15	1.7764e-15	4.6629e-15	2.2204e-15	3.1086e-15	3.4417e-15
34.407	5.9952e-15	1.6653e-15	4.885e-15	2.2204e-15	2.8866e-15	3.5527e-15
34.507	5.3291e-15	1.3323e-15	4.774e-15	2.4425e-15	3.1086e-15	3.9968e-15
34.607	5.107e-15	1.3323e-15	4.4409e-15	2.4425e-15	3.3307e-15	4.1078e-15
34.707	5.5511e-15	1.4433e-15	5.3291e-15	1.9984e-15	3.3307e-15	3.9968e-15
34.807	5.5511e-15	1.2212e-15	4.774e-15	2.2204e-15	3.1086e-15	4.4409e-15
34.907	5.7732e-15	1.9984e-15	5.3291e-15	1.7764e-15	4.2188e-15	4.2188e-15
35.007	6.2172e-15	1.4433e-15	7.7716e-16	2.4425e-15	3.7748e-15	3.7748e-15
35.107	4.885e-15	9.4564e-16	1.1102e-15	2.1094e-15	3.3307e-15	4.4409e-15
35.207	5.7732e-15	2.3315e-15	8.8818e-16	2.4425e-15	3.5527e-15	4.774e-15
35.307	5.7732e-15	2.2204e-15	6.6613e-16	2.2204e-15	3.5527e-15	4.3299e-15
35.407	5.9952e-15	1.5543e-15	1.2212e-15	2.4425e-15	6.6613e-16	5.107e-15
35.507	5.7732e-15	2.3315e-15	1.3323e-15	2.4425e-15	1.1102e-15	4.6629e-15
35.607	5.5511e-15	1.8874e-15	9.992e-16	3.1086e-15	1.4433e-15	4.3299e-15
35.707	5.3291e-15	2.2204e-15	1.2212e-15	2.2204e-15	1.7764e-15	5.5511e-15
35.807	5.7732e-15	2.4425e-15	1.1102e-15	2.6645e-15	1.7764e-15	5.3291e-15
35.907	5.5511e-15	1.9984e-15	9.992e-16	2.8866e-15	1.6653e-15	4.1078e-15
36.007	5.3291e-15	2.4425e-15	8.8818e-16	2.4425e-15	1.9984e-15	3.9968e-15
36.107	5.5511e-15	1.5543e-15	1.3323e-15	2.4425e-15	1.5543e-15	4.885e-15
36.207	5.5511e-15	1.5543e-15	1.2212e-15	2.2204e-15	1.9984e-15	5.107e-15
36.307	5.3291e-15	1.8874e-15	9.992e-16	2.4425e-15	1.5543e-15	4.1078e-15
36.407	5.3291e-15	2.1094e-15	1.4433e-15	1.9984e-15	1.9984e-15	4.2188e-15
36.507	4.885e-15	2.8866e-15	1.2212e-15	2.8866e-15	1.6653e-15	4.996e-15
36.607	5.9952e-15	2.4425e-15	1.5543e-15	2.6645e-15	1.2212e-15	5.218e-15
36.707	5.7732e-15	1.8874e-15	1.1102e-15	3.3307e-15	1.6653e-15	4.4409e-15
36.807	5.9952e-15	1.8874e-15	1.5543e-15	2.8866e-15	9.992e-16	4.4409e-15
36.907	5.5511e-15	2.5535e-15	1.2212e-15	2.8866e-15	2.1094e-15	5.107e-15
37.007	6.8834e-15	1.6653e-15	1.1102e-15	3.1086e-15	1.8874e-15	5.107e-15
37.107	6.6613e-15	2.3315e-15	1.5543e-15	3.3307e-15	1.9984e-15	5.6621e-15
37.207	6.4393e-15	1.9984e-15	1.3323e-15	2.8866e-15	1.8874e-15	4.885e-15
37.307	5.9952e-15	2.4425e-15	1.3323e-15	2.4425e-15	1.5543e-15	5.8842e-15
37.407	5.5511e-15	2.1094e-15	1.5543e-15	2.8866e-15	1.3323e-15	5.3291e-15
37.508	5.7732e-15	1.9984e-15	2.2204e-15	2.6645e-15	1.7764e-15	4.5519e-15
37.608	5.9952e-15	1.9984e-15	1.6653e-15	2.6645e-15	2.2204e-15	6.1062e-15
37.708	6.6613e-15	2.1094e-15	1.4433e-15	2.8866e-15	1.6653e-15	4.6629e-15
37.808	5.9952e-15	1.6653e-15	1.7764e-15	3.3307e-15	1.8874e-15	5.5511e-15
37.908	5.9952e-15	2.1094e-15	1.3323e-15	3.3307e-15	1.3323e-15	5.7732e-15
38.008	6.4393e-15	2.4425e-15	1.3323e-15	2.6645e-15	2.1094e-15	4.885e-15
38.108	5.9952e-15	2.2204e-15	1.3323e-15	2.2204e-15	1.5543e-15	5.8842e-15
38.208	5.5511e-15	2.1094e-15	1.5543e-15	2.6645e-15	2.3315e-15	4.885e-15
38.308	5.7732e-15	2.1094e-15	1.3323e-15	2.2204e-15	1.7764e-15	5.9952e-15
38.408	5.9952e-15	2.1094e-15	1.5543e-15	2.6645e-15	1.6653e-15	6.2172e-15
38.508	6.6613e-15	2.4425e-15	1.9984e-15	2.4425e-15	2.4425e-15	5.3291e-15
38.608	5.9952e-15	1.9984e-15	1.7764e-15	2.6645e-15	1.7764e-15	6.1062e-15
38.708	5.5511e-15	2.2204e-15	1.5543e-15	2.6645e-15	1.9984e-15	7.1054e-15
38.808	5.9952e-15	2.2204e-15	1.5543e-15	2.8866e-15	1.9984e-15	5.7732e-15
38.908	6.6613e-15	2.4425e-15	1.3323e-15	2.8866e-15	2.2204e-15	5.3291e-15
39.008	5.9952e-15	2.2204e-15	1.9984e-15	2.8866e-15	2.4425e-15	6.2172e-15
39.108	6.2172e-15	2.9976e-15	2.2204e-15	3.1086e-15	2.1094e-15	5.9952e-15
39.208	5.9952e-15	2.6645e-15	1.7764e-15	2.6645e-15	2.1094e-15	5.218e-15
39.308	6.4393e-15	2.9976e-15	1.6653e-15	3.1086e-15	1.6653e-15	6.1062e-15
39.408	6.4393e-15	2.4425e-15	1.6653e-15	2.4425e-15	2.5535e-15	6.2172e-15
39.508	6.4393e-15	2.4425e-15	1.5543e-15	7.7716e-16	2.1094e-15	5.4401e-15
39.608	6.2172e-15	2.1094e-15	1.7764e-15	8.8818e-16	2.4425e-15	6.1062e-15
39.708	6.8834e-15	2.2204e-15	2.2204e-15	1.3323e-15	2.1094e-15	5.4401e-15
39.808	6.2172e-15	2.3315e-15	1.7764e-15	1.1102e-15	1.9984e-15	5.6621e-15
39.908	6.6613e-15	2.1094e-15	1.7764e-15	1.1102e-15	2.6645e-15	5.4401e-15
40.008	6.4393e-15	2.1094e-15	2.2204e-15	8.8818e-16	1.9984e-15	6.1062e-15
40.108	6.6613e-15	2.3315e-15	2.4425e-15	1.1102e-15	1.9984e-15	6.2172e-15
40.208	5.9952e-15	2.3315e-15	2.4425e-15	8.8818e-16	2.2204e-15	5.9952e-15
40.308	6.4393e-15	1.8874e-15	2.2204e-15	8.8818e-16	1.7764e-15	6.6613e-15
40.408	5.9952e-15	1.9984e-15	2.4425e-15	1.3323e-15	1.9984e-15	6.1062e-15
40.508	6.4393e-15	2.2204e-15	1.9984e-15	1.3323e-15	2.4425e-15	6.6613e-15
40.608	6.4393e-15	2.6645e-15	2.6645e-15	8.8818e-16	2.1094e-15	6.9944e-15
40.708	6.4393e-15	2.1094e-15	2.2204e-15	8.8818e-16	2.6645e-15	8.2157e-15
40.808	6.2172e-15	1.9984e-15	2.2204e-15	1.3323e-15	2.2204e-15	7.5495e-15
40.908	6.4393e-15	2.2204e-15	2.4425e-15	1.1102e-15	1.7764e-15	7.8826e-15
41.008	6.4393e-15	1.7764e-15	1.7764e-15	1.1102e-15	2.6645e-15	8.3267e-15
41.108	5.9952e-15	2.3315e-15	2.4425e-15	1.3323e-15	2.2204e-15	7.7716e-15
41.208	5.9952e-15	2.2204e-15	2.8866e-15	1.5543e-15	1.9984e-15	7.5495e-15
41.308	6.2172e-15	1.6653e-15	2.6645e-15	9.992e-16	2.6645e-15	7.9936e-15
41.408	5.7732e-15	2.5535e-15	2.6645e-15	1.1102e-15	1.9984e-15	7.9936e-15
41.508	6.2172e-15	2.3315e-15	1.9984e-15	1.1102e-15	1.9984e-15	7.9936e-15
41.608	6.6613e-15	2.3315e-15	1.9984e-15	1.1102e-15	2.2204e-15	7.9936e-15
41.708	6.2172e-15	2.3315e-15	1.9984e-15	1.1102e-15	2.2204e-15	8.4377e-15
41.808	6.8834e-15	2.4425e-15	1.9984e-15	1.6653e-15	1.8874e-15	7.7716e-15
41.908	6.8834e-15	1.9984e-15	1.9984e-15	1.1102e-15	2.4425e-15	8.3267e-15
42.008	7.1054e-15	1.8874e-15	2.2204e-15	1.7764e-15	2.2204e-15	7.8826e-15
42.108	6.8834e-15	1.9984e-15	1.8874e-15	8.8818e-16	2.1094e-15	7.8826e-15
42.208	7.3275e-15	2.1094e-15	1.7764e-15	1.7764e-15	2.4425e-15	8.2157e-15
42.308	6.8834e-15	2.1094e-15	2.2204e-15	1.4433e-15	1.9984e-15	8.3267e-15
42.408	5.9952e-15	2.1094e-15	2.2204e-15	1.1102e-15	2.4425e-15	8.7708e-15
42.509	6.8834e-15	2.3315e-15	2.1094e-15	1.1102e-15	2.4425e-15	8.6597e-15
42.609	6.2172e-15	2.7756e-15	2.3315e-15	1.1102e-15	2.4425e-15	7.8826e-15
42.709	7.1054e-15	2.4425e-15	2.5535e-15	9.992e-16	2.8866e-15	7.9936e-15
42.809	5.9952e-15	2.3315e-15	2.5535e-15	1.1102e-15	2.1094e-15	7.9936e-15
42.909	5.9952e-15	2.2204e-15	2.4425e-15	1.3323e-15	1.7764e-15	7.6605e-15
43.009	6.2172e-15	2.1094e-15	2.2204e-15	1.2212e-15	1.9984e-15	7.7716e-15
43.109	5.9952e-15	2.3315e-15	2.2204e-15	1.6653e-15	2.1094e-15	7.2164e-15
43.209	5.9952e-15	2.5535e-15	2.2204e-15	1.4433e-15	1.9984e-15	7.2164e-15
43.309	5.5511e-15	2.2204e-15	2.3315e-15	1.4433e-15	2.1094e-15	7.2164e-15
43.409	6.4393e-15	2.3315e-15	2.6645e-15	1.7764e-15	1.7764e-15	6.6613e-15
43.509	6.2172e-15	2.3315e-15	2.4425e-15	1.7764e-15	1.9984e-15	6.8834e-15
43.609	6.6613e-15	2.2204e-15	2.5535e-15	1.4433e-15	1.7764e-15	6.6613e-15
43.709	6.6613e-15	2.5535e-15	2.5535e-15	1.3323e-15	1.7764e-15	6.9944e-15
43.809	6.2172e-15	1.9984e-15	1.8874e-15	1.7764e-15	1.9984e-15	6.6613e-15
43.909	6.8834e-15	2.5535e-15	2.2204e-15	1.1102e-15	1.9984e-15	6.5503e-15
44.009	6.6613e-15	2.5535e-15	2.7756e-15	1.4433e-15	2.2204e-15	6.9944e-15
44.109	7.1054e-15	2.2204e-15	2.5535e-15	1.1102e-15	1.9984e-15	6.8834e-15
44.209	6.8834e-15	2.3315e-15	2.7756e-15	2.2204e-15	1.9984e-15	6.5503e-15
44.309	6.8834e-15	2.3315e-15	2.4425e-15	1.1102e-15	1.8874e-15	7.1054e-15
44.409	6.8834e-15	2.7756e-15	3.1086e-15	1.7764e-15	1.7764e-15	7.1054e-15
44.509	6.4393e-15	2.2204e-15	2.9976e-15	1.3323e-15	1.5543e-15	6.6613e-15
44.609	6.2172e-15	2.4425e-15	2.7756e-15	1.3323e-15	1.9984e-15	7.2164e-15
44.709	6.6613e-15	2.8866e-15	2.7756e-15	1.5543e-15	1.7764e-15	6.1062e-15
44.809	7.1054e-15	2.8866e-15	2.6645e-15	1.5543e-15	1.7764e-15	6.9944e-15
44.909	6.6613e-15	2.6645e-15	3.2196e-15	1.5543e-15	1.7764e-15	6.5503e-15
45.009	6.6613e-15	2.9976e-15	3.1086e-15	1.3323e-15	1.9984e-15	6.2172e-15
45.109	6.6613e-15	3.1086e-15	2.8866e-15	1.3323e-15	1.7764e-15	5.9952e-15
45.209	5.9952e-15	2.7756e-15	2.7756e-15	1.5543e-15	1.9984e-15	6.4393e-15
45.309	5.7732e-15	2.6645e-15	2.8866e-15	1.4433e-15	1.7764e-15	6.3283e-15
45.409	5.5511e-15	2.9976e-15	2.3315e-15	1.7764e-15	2.2204e-15	6.3283e-15
45.509	6.2172e-15	3.3307e-15	2.9976e-15	2.4425e-15	1.9984e-15	5.5511e-15
45.609	7.1054e-15	2.9976e-15	3.6637e-15	1.9984e-15	1.7764e-15	6.3283e-15
45.709	6.8834e-15	3.1086e-15	2.7756e-15	1.7764e-15	2.4425e-15	5.8842e-15
45.809	6.4393e-15	2.9976e-15	3.2196e-15	1.9984e-15	1.9984e-15	5.5511e-15
45.909	6.8834e-15	2.8866e-15	2.8866e-15	1.9984e-15	1.9984e-15	5.6621e-15
46.009	6.8834e-15	3.1086e-15	2.7756e-15	2.2204e-15	1.7764e-15	6.6613e-15
46.109	6.6613e-15	2.6645e-15	2.2204e-15	2.2204e-15	1.7764e-15	5.8842e-15
46.209	6.6613e-15	2.6645e-15	2.7756e-15	2.2204e-15	1.7764e-15	6.5503e-15
46.309	6.2172e-15	3.1086e-15	2.3315e-15	2.2204e-15	2.2204e-15	5.7732e-15
46.409	6.2172e-15	3.2196e-15	2.3315e-15	2.4425e-15	2.4425e-15	5.7732e-15
46.509	6.6613e-15	2.5535e-15	2.5535e-15	1.9984e-15	1.6653e-15	6.4393e-15
46.609	6.6613e-15	2.7756e-15	3.3307e-15	2.4425e-15	1.5543e-15	6.5503e-15
46.709	6.4393e-15	3.2196e-15	2.4425e-15	1.9984e-15	1.7764e-15	6.1062e-15
46.809	6.6613e-15	2.9976e-15	2.8866e-15	1.9984e-15	1.7764e-15	6.1062e-15
46.909	5.9952e-15	2.7756e-15	3.3307e-15	1.9984e-15	1.7764e-15	7.2164e-15
47.009	6.8834e-15	2.6645e-15	2.6645e-15	2.1094e-15	1.7764e-15	6.5503e-15
47.109	6.2172e-15	2.9976e-15	2.7756e-15	2.2204e-15	1.9984e-15	6.9944e-15
47.209	5.9952e-15	3.3307e-15	3.1086e-15	2.2204e-15	1.7764e-15	6.6613e-15
47.309	6.4393e-15	3.2196e-15	3.1086e-15	1.7764e-15	1.9984e-15	6.8834e-15
47.409	6.6613e-15	3.1086e-15	3.1086e-15	2.2204e-15	1.7764e-15	6.6613e-15
47.51	5.9952e-15	2.9976e-15	2.8866e-15	1.9984e-15	1.7764e-15	7.5495e-15
47.61	6.8834e-15	3.1086e-15	3.4417e-15	2.2204e-15	2.4425e-15	6.8834e-15
47.71	5.7732e-15	3.3307e-15	3.1086e-15	2.1094e-15	1.7764e-15	6.8834e-15
47.81	6.8834e-15	3.3307e-15	2.8866e-15	1.9984e-15	1.6653e-15	6.7724e-15
47.91	6.2172e-15	3.1086e-15	3.1086e-15	1.8874e-15	2.1094e-15	6.7724e-15
48.01	6.2172e-15	2.7756e-15	2.9976e-15	2.2204e-15	1.8874e-15	6.4393e-15
48.11	6.4393e-15	3.1086e-15	3.4417e-15	2.2204e-15	2.4425e-15	6.9944e-15
48.21	6.2172e-15	3.2196e-15	3.1086e-15	1.9984e-15	2.1094e-15	6.4393e-15
48.31	5.5511e-15	3.5527e-15	2.3315e-15	1.9984e-15	2.4425e-15	6.9944e-15
48.41	5.5511e-15	3.1086e-15	3.4417e-15	2.3315e-15	1.9984e-15	6.9944e-15
48.51	5.7732e-15	3.6637e-15	2.6645e-15	1.9984e-15	1.5543e-15	6.4393e-15
48.61	5.3291e-15	3.7748e-15	3.3307e-15	1.8874e-15	1.9984e-15	7.1054e-15
48.71	6.2172e-15	3.7748e-15	2.9976e-15	1.9984e-15	1.7764e-15	6.2172e-15
48.81	5.7732e-15	3.5527e-15	3.3307e-15	1.8874e-15	1.7764e-15	5.7732e-15
48.91	5.7732e-15	3.5527e-15	3.4417e-15	2.2204e-15	1.8874e-15	6.3283e-15
49.01	6.6613e-15	8.8818e-16	2.8866e-15	2.4425e-15	2.2204e-15	5.8842e-15
49.11	6.2172e-15	5.5511e-16	2.6645e-15	2.7756e-15	1.9984e-15	6.3283e-15
49.21	5.3291e-15	8.8818e-16	2.7756e-15	1.7764e-15	1.7764e-15	5.5511e-15
49.31	5.7732e-15	6.6613e-16	2.6645e-15	2.2204e-15	1.7764e-15	6.2172e-15
49.41	5.5511e-15	6.6613e-16	2.4425e-15	2.4425e-15	1.8874e-15	5.8842e-15
49.51	5.9952e-15	6.6613e-16	2.8866e-15	2.4425e-15	1.5543e-15	5.9952e-15
49.61	5.9952e-15	6.6613e-16	2.9976e-15	2.4425e-15	2.1094e-15	6.5503e-15
49.71	5.7732e-15	6.6613e-16	2.9976e-15	2.3315e-15	1.8874e-15	6.2172e-15
49.81	5.9952e-15	1.2212e-15	2.9976e-15	3.1086e-15	2.2204e-15	6.2172e-15
49.91	5.9952e-15	7.7716e-16	3.1086e-15	2.6645e-15	2.1094e-15	5.6621e-15


==> figures/data/NLS1D_O_JO_orth/error_orth_NLS1D_4.txt <==
Timing	O_1.1_1.1	O_1.1_1.2	O_1.2_1.1	O_1.2_1.2	O_1.3_1.1	O_1.3_1.2
0	5.5511e-16	5.5511e-16	5.5511e-16	5.5511e-16	5.5511e-16	5.5511e-16
0.10002	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16
0.20004	4.4409e-16	4.4409e-16	4.4409e-16	4.4409e-16	4.4409e-16	4.4409e-16
0.30006	4.4409e-16	4.4409e-16	4.4409e-16	4.4409e-16	4.4409e-16	4.4409e-16
0.40008	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16
0.5001	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16	6.6613e-16
0.60012	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16
0.70014	8.8818e-16	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.3323e-15
0.80016	6.6613e-16	1.5543e-15	1.1102e-15	1.5543e-15	1.1102e-15	1.1102e-15
0.90018	8.8818e-16	1.2212e-15	8.8818e-16	1.2212e-15	6.6613e-16	1.2212e-15
1.0002	1.1102e-15	1.1102e-15	6.6613e-16	1.1102e-15	1.1102e-15	5.5511e-16
1.1002	1.3323e-15	1.1102e-15	8.8818e-16	1.1102e-15	5.5511e-16	5.5511e-16
1.2002	1.1102e-15	1.3323e-15	1.3323e-15	1.3323e-15	9.992e-16	6.6613e-16
1.3003	1.1102e-15	1.5543e-15	1.3323e-15	1.5543e-15	6.6613e-16	1.1102e-15
1.4003	1.3323e-15	1.4433e-15	1.7764e-15	1.4433e-15	6.6613e-16	5.5511e-16
1.5003	1.1102e-15	1.4433e-15	1.7764e-15	1.4433e-15	5.5511e-16	1.3323e-15
1.6003	1.5543e-15	1.4433e-15	1.1102e-15	1.4433e-15	8.8818e-16	1.1102e-15
1.7003	1.3323e-15	1.2212e-15	1.1102e-15	1.2212e-15	7.7716e-16	1.3323e-15
1.8004	1.1102e-15	1.4433e-15	8.8818e-16	1.4433e-15	9.992e-16	1.3323e-15
1.9004	2.2204e-15	1.3323e-15	8.8818e-16	1.3323e-15	1.3323e-15	1.5543e-15
2.0004	1.9984e-15	1.1102e-15	8.8818e-16	1.1102e-15	9.992e-16	1.9984e-15
2.1004	8.8818e-16	1.1102e-15	6.6613e-16	1.1102e-15	1.1102e-15	8.8818e-16
2.2004	1.3323e-15	1.4433e-15	6.6613e-16	1.4433e-15	1.3323e-15	1.1102e-15
2.3005	1.7764e-15	1.7764e-15	1.7764e-15	1.7764e-15	1.3323e-15	1.1102e-15
2.4005	1.5543e-15	1.4433e-15	1.1102e-15	1.4433e-15	1.7764e-15	1.5543e-15
2.5005	1.7764e-15	1.1102e-15	1.1102e-15	1.1102e-15	1.5543e-15	1.5543e-15
2.6005	1.7764e-15	1.1102e-15	1.1102e-15	1.1102e-15	1.1102e-15	1.5543e-15
2.7005	1.7764e-15	1.4433e-15	1.3323e-15	1.4433e-15	1.3323e-15	1.5543e-15
2.8006	2.2204e-15	9.9389e-16	1.3323e-15	9.9389e-16	1.3323e-15	2.2204e-15
2.9006	1.5543e-15	1.5543e-15	1.3323e-15	1.5543e-15	1.5543e-15	2.2204e-15
3.0006	1.1102e-15	1.5543e-15	1.1102e-15	1.5543e-15	1.5543e-15	2.6645e-15
3.1006	1.4433e-15	1.5543e-15	8.8818e-16	1.5543e-15	1.7764e-15	2.2204e-15
3.2006	1.4433e-15	1.8874e-15	1.3323e-15	1.8874e-15	1.4433e-15	2.2204e-15
3.3007	1.4433e-15	1.4676e-15	1.3323e-15	1.4676e-15	1.5543e-15	1.7764e-15
3.4007	1.5543e-15	1.9984e-15	1.9984e-15	1.9984e-15	1.1102e-15	1.9984e-15
3.5007	6.6613e-16	2.2204e-15	1.5543e-15	2.2204e-15	1.0261e-15	1.5543e-15
3.6007	1.2212e-15	2.1094e-15	1.3323e-15	2.1094e-15	1.1102e-15	1.5543e-15
3.7007	1.5543e-15	2.1094e-15	1.7764e-15	2.1094e-15	1.1102e-15	1.7764e-15
3.8008	1.4433e-15	1.5543e-15	1.3323e-15	1.5543e-15	1.3323e-15	2.2204e-15
3.9008	1.7764e-15	2.1094e-15	1.5543e-15	2.1094e-15	1.5543e-15	1.1102e-15
4.0008	1.4433e-15	1.8874e-15	1.1102e-15	1.8874e-15	1.2212e-15	1.9984e-15
4.1008	1.1102e-15	2.1094e-15	1.7764e-15	2.1094e-15	1.3323e-15	1.3323e-15
4.2008	8.8818e-16	2.4425e-15	1.9984e-15	2.4425e-15	1.9984e-15	1.7764e-15
4.3009	1.3323e-15	1.8874e-15	1.3323e-15	1.8874e-15	1.3323e-15	1.7764e-15
4.4009	1.6653e-15	2.1094e-15	1.1102e-15	2.1094e-15	1.1102e-15	2.2204e-15
4.5009	1.7764e-15	1.8874e-15	1.2212e-15	1.8874e-15	1.7764e-15	2.2204e-15
4.6009	1.3323e-15	1.6653e-15	1.3323e-15	1.6653e-15	1.5543e-15	3.1086e-15
4.7009	1.4433e-15	1.6653e-15	1.3097e-15	1.6653e-15	2.2204e-15	1.3323e-15
4.801	1.3323e-15	1.5543e-15	1.7764e-15	1.5543e-15	1.7764e-15	2.2204e-15
4.901	1.3323e-15	1.2889e-15	1.3323e-15	1.2889e-15	1.9984e-15	1.5543e-15
5.001	6.6613e-16	1.6202e-15	1.7764e-15	1.6202e-15	2.2204e-15	1.5543e-15
5.101	6.6613e-16	1.4259e-15	1.3323e-15	1.4259e-15	1.9984e-15	1.5543e-15
5.201	6.6613e-16	1.5595e-15	2.2204e-15	1.5595e-15	2.2204e-15	1.7764e-15
5.3011	1.7764e-15	1.4589e-15	1.7764e-15	1.4589e-15	2.6645e-15	1.9984e-15
5.4011	1.2212e-15	1.3739e-15	1.5543e-15	1.3739e-15	2.4425e-15	1.3323e-15
5.5011	1.5543e-15	1.2906e-15	2.4425e-15	1.2906e-15	2.8866e-15	9.1593e-16
5.6011	8.8818e-16	1.3323e-15	2.4425e-15	1.3323e-15	2.4425e-15	1.9984e-15
5.7011	1.1102e-15	1.2442e-15	3.3307e-15	1.1102e-15	2.8866e-15	1.3323e-15
5.8012	6.6613e-16	1.3847e-15	2.6645e-15	1.1102e-15	2.4425e-15	2.2204e-15
5.9012	1.7764e-15	1.5543e-15	2.2204e-15	8.8818e-16	3.3307e-15	2.2204e-15
6.0012	8.8818e-16	2.6645e-15	2.6645e-15	1.3323e-15	2.4425e-15	2.2204e-15
6.1012	7.7716e-16	2.3315e-15	3.1086e-15	1.5543e-15	2.8866e-15	1.3323e-15
6.2012	8.8818e-16	2.5535e-15	2.6645e-15	1.5543e-15	2.6645e-15	1.5543e-15
6.3013	8.8818e-16	3.1086e-15	2.4425e-15	1.1033e-15	2.8866e-15	1.7764e-15
6.4013	1.3323e-15	1.9984e-15	2.4425e-15	1.3323e-15	3.9968e-15	2.2204e-15
6.5013	7.7716e-16	2.5535e-15	1.7764e-15	1.1102e-15	2.4425e-15	1.5543e-15
6.6013	1.1102e-15	2.4425e-15	2.4425e-15	1.5543e-15	2.8866e-15	1.5543e-15
6.7013	1.2212e-15	2.5535e-15	2.8866e-15	1.3323e-15	2.6645e-15	1.5543e-15
6.8014	1.7764e-15	2.8866e-15	2.4425e-15	1.7764e-15	2.2204e-15	1.5543e-15
6.9014	1.7764e-15	2.4425e-15	1.9984e-15	2.9976e-15	1.8874e-15	1.8874e-15
7.0014	8.8818e-16	2.3315e-15	2.2204e-15	1.3323e-15	1.8874e-15	2.1094e-15
7.1014	1.7764e-15	2.2204e-15	2.6645e-15	1.7764e-15	1.8874e-15	1.4433e-15
7.2014	1.1102e-15	2.6645e-15	2.6645e-15	1.2212e-15	2.2204e-15	1.7764e-15
7.3015	1.2212e-15	2.6645e-15	3.3307e-15	1.1102e-15	2.6645e-15	2.5535e-15
7.4015	1.5543e-15	1.7764e-15	3.5527e-15	1.1102e-15	2.4425e-15	2.5535e-15
7.5015	1.3323e-15	1.7764e-15	1.5543e-15	1.5543e-15	2.3315e-15	1.8874e-15
7.6015	1.3323e-15	2.4425e-15	1.3323e-15	1.3323e-15	1.8874e-15	1.3323e-15
7.7015	1.1102e-15	3.4417e-15	1.5543e-15	1.1102e-15	2.7756e-15	1.3323e-15
7.8016	1.3323e-15	2.6645e-15	1.7764e-15	1.3323e-15	2.6645e-15	1.1102e-15
7.9016	1.3323e-15	2.4425e-15	1.9984e-15	8.8818e-16	1.5543e-15	1.5543e-15
8.0016	1.9984e-15	2.6645e-15	1.7764e-15	1.1102e-15	1.5543e-15	1.3323e-15
8.1016	2.2204e-15	2.4425e-15	2.4425e-15	8.8818e-16	1.9984e-15	1.5543e-15
8.2016	1.3323e-15	2.6645e-15	2.8866e-15	8.8818e-16	2.4425e-15	1.7764e-15
8.3017	1.7764e-15	2.8866e-15	3.5527e-15	1.4433e-15	2.2204e-15	1.2212e-15
8.4017	1.5543e-15	2.6645e-15	3.1086e-15	6.6613e-16	2.7756e-15	2.2204e-15
8.5017	2.2204e-15	2.6645e-15	2.8866e-15	1.1102e-15	1.7764e-15	2.1094e-15
8.6017	1.8874e-15	2.6645e-15	2.8866e-15	8.8818e-16	1.7764e-15	2.2204e-15
8.7017	1.7764e-15	3.5527e-15	3.1086e-15	1.3323e-15	2.1094e-15	2.9976e-15
8.8018	1.7764e-15	2.8866e-15	4.4409e-15	1.1102e-15	1.9984e-15	2.4425e-15
8.9018	1.5543e-15	3.1086e-15	3.5527e-15	1.1102e-15	2.2204e-15	2.3315e-15
9.0018	1.5543e-15	3.1086e-15	3.3307e-15	1.6653e-15	1.9984e-15	1.9984e-15
9.1018	2.3315e-15	2.4425e-15	2.8866e-15	1.2212e-15	2.3315e-15	1.9984e-15
9.2018	1.9984e-15	2.8866e-15	3.1086e-15	1.3323e-15	2.1094e-15	1.9984e-15
9.3019	1.5543e-15	3.1086e-15	2.6645e-15	1.0963e-15	2.4425e-15	1.7764e-15
9.4019	2.2204e-15	3.1086e-15	3.1086e-15	1.6653e-15	1.9984e-15	1.5543e-15
9.5019	9.992e-16	2.4425e-15	2.2204e-15	1.3323e-15	2.1094e-15	1.3323e-15
9.6019	1.2212e-15	2.2204e-15	2.6645e-15	1.2074e-15	2.2204e-15	1.4433e-15
9.7019	1.4433e-15	1.9984e-15	3.1086e-15	1.4433e-15	1.1102e-15	1.6653e-15
9.802	1.7764e-15	2.4425e-15	2.8866e-15	1.9984e-15	2.4425e-15	1.7764e-15
9.902	1.9984e-15	2.4425e-15	2.6645e-15	2.7756e-15	1.6653e-15	2.2204e-15
10.002	1.5543e-15	2.2204e-15	3.5527e-15	1.138e-15	1.5543e-15	1.9984e-15
10.102	1.7764e-15	3.3307e-15	3.1086e-15	1.2212e-15	1.7764e-15	1.5543e-15
10.202	1.5543e-15	3.1086e-15	3.5527e-15	1.9984e-15	1.9984e-15	1.9984e-15
10.302	1.7764e-15	2.8866e-15	2.6645e-15	1.7764e-15	1.9984e-15	1.1102e-15
10.402	1.9984e-15	2.6645e-15	2.8866e-15	1.5543e-15	1.8874e-15	2.6645e-15
10.502	1.4433e-15	2.6645e-15	3.3307e-15	2.5535e-15	1.2212e-15	1.3323e-15
10.602	1.9984e-15	2.8866e-15	3.1086e-15	1.3323e-15	2.8866e-15	1.5543e-15
10.702	1.4433e-15	2.6645e-15	3.3307e-15	2.2204e-15	2.2204e-15	1.5543e-15
10.802	1.7764e-15	2.6645e-15	3.9968e-15	2.5535e-15	2.4425e-15	1.6653e-15
10.902	2.2204e-15	2.2204e-15	3.1086e-15	2.2204e-15	2.6645e-15	1.4433e-15
11.002	2.4425e-15	2.4425e-15	3.5527e-15	2.3315e-15	2.7756e-15	2.4425e-15
11.102	1.6653e-15	3.3307e-15	2.6645e-15	1.9984e-15	3.1086e-15	2.3315e-15
11.202	1.7764e-15	2.2204e-15	2.6645e-15	1.7764e-15	1.3323e-15	2.2204e-15
11.302	2.2204e-15	2.8866e-15	3.3307e-15	1.7764e-15	3.5527e-15	1.5543e-15
11.402	1.5543e-15	2.6645e-15	3.3307e-15	2.3315e-15	2.6645e-15	1.9984e-15
11.502	1.8874e-15	2.6645e-15	3.1086e-15	1.1102e-15	2.5535e-15	1.3323e-15
11.602	1.7764e-15	2.4425e-15	3.3307e-15	1.5543e-15	2.4425e-15	1.4433e-15
11.702	2.6645e-15	3.7748e-15	3.7748e-15	2.1094e-15	1.6653e-15	1.6653e-15
11.802	2.4425e-15	1.9984e-15	4.6629e-15	1.3323e-15	2.8866e-15	1.5543e-15
11.902	2.2204e-15	2.2204e-15	2.8866e-15	1.7764e-15	2.8866e-15	1.8874e-15
12.002	1.7764e-15	2.8866e-15	3.9968e-15	8.8818e-16	2.1094e-15	1.5543e-15
12.102	1.3323e-15	2.8866e-15	2.6645e-15	6.6613e-16	2.3315e-15	1.2212e-15
12.202	1.1102e-15	2.4425e-15	2.6645e-15	1.3323e-15	2.5535e-15	1.8874e-15
12.302	1.6653e-15	2.6645e-15	2.8866e-15	2.8866e-15	2.4425e-15	1.9984e-15
12.402	1.8874e-15	3.5527e-15	2.8866e-15	1.9984e-15	2.6645e-15	2.7756e-15
12.503	1.7764e-15	3.1086e-15	3.1086e-15	2.3315e-15	3.3307e-15	1.8874e-15
12.603	1.4433e-15	2.4425e-15	2.2204e-15	2.2204e-15	2.7756e-15	3.8858e-15
12.703	1.8874e-15	4.6629e-15	1.9984e-15	2.2204e-15	2.3315e-15	1.7764e-15
12.803	1.1102e-15	3.7748e-15	3.3307e-15	1.6653e-15	2.3315e-15	2.2204e-15
12.903	1.7764e-15	3.3307e-15	2.8866e-15	1.6653e-15	1.9984e-15	2.7756e-15
13.003	1.5543e-15	3.3307e-15	3.3307e-15	1.9984e-15	2.5535e-15	3.1086e-15
13.103	1.6653e-15	3.9968e-15	2.4425e-15	1.6653e-15	2.5535e-15	3.4417e-15
13.203	1.8874e-15	4.6629e-15	3.3307e-15	1.3323e-15	2.9976e-15	3.4417e-15
13.303	9.992e-16	4.2188e-15	2.4425e-15	1.5543e-15	1.8874e-15	2.9976e-15
13.403	2.1094e-15	3.7748e-15	2.4425e-15	1.6653e-15	1.9984e-15	3.7748e-15
13.503	1.2212e-15	3.7748e-15	3.1086e-15	3.2196e-15	3.4417e-15	3.8858e-15
13.603	1.9984e-15	4.2188e-15	2.8866e-15	1.7764e-15	2.4425e-15	4.3299e-15
13.703	2.3315e-15	3.5527e-15	2.8866e-15	1.8874e-15	2.3315e-15	3.5527e-15
13.803	1.8874e-15	4.4409e-15	1.9984e-15	1.4433e-15	1.5543e-15	4.4409e-15
13.903	1.2212e-15	4.6629e-15	2.4425e-15	2.1094e-15	2.4425e-15	3.9968e-15
14.003	1.1102e-15	3.5527e-15	2.6645e-15	1.5543e-15	2.1094e-15	3.6637e-15
14.103	1.7764e-15	4.4409e-15	2.4425e-15	9.992e-16	2.4425e-15	4.5519e-15
14.203	1.6653e-15	5.107e-15	2.8866e-15	1.9984e-15	2.7756e-15	4.3299e-15
14.303	1.8874e-15	3.3307e-15	1.9984e-15	1.5543e-15	1.7764e-15	4.5519e-15
14.403	1.6653e-15	4.885e-15	2.2204e-15	1.3323e-15	1.2212e-15	5.218e-15
14.503	1.7764e-15	3.9968e-15	1.7764e-15	1.8874e-15	1.7764e-15	5.7732e-15
14.603	1.3323e-15	4.4409e-15	3.3307e-15	1.5543e-15	1.7764e-15	4.4409e-15
14.703	1.4433e-15	4.2188e-15	3.3307e-15	1.9984e-15	2.4425e-15	4.2188e-15
14.803	1.1102e-15	4.4409e-15	2.2204e-15	1.3323e-15	1.6653e-15	3.8858e-15
14.903	1.2212e-15	3.9968e-15	2.6645e-15	1.5543e-15	2.1094e-15	2.6645e-15
15.003	1.5543e-15	4.2188e-15	3.1086e-15	2.6645e-15	1.8874e-15	2.3315e-15
15.103	1.8874e-15	4.4409e-15	3.3307e-15	1.5543e-15	2.9976e-15	1.8874e-15
15.203	1.5543e-15	5.3291e-15	1.5543e-15	1.3323e-15	2.7756e-15	2.1094e-15
15.303	1.3323e-15	4.2188e-15	2.6645e-15	1.6653e-15	1.6653e-15	2.7756e-15
15.403	1.4433e-15	6.2172e-15	2.4425e-15	1.3323e-15	2.2204e-15	2.6645e-15
15.503	1.3323e-15	5.3291e-15	2.6645e-15	2.6645e-15	1.5543e-15	2.4425e-15
15.603	1.1317e-15	4.885e-15	3.1086e-15	1.6653e-15	1.7764e-15	2.4425e-15
15.703	1.1102e-15	3.9968e-15	2.2204e-15	1.4433e-15	1.5543e-15	2.4425e-15
15.803	1.8874e-15	5.3291e-15	3.3307e-15	1.8874e-15	1.7764e-15	2.7756e-15
15.903	1.5543e-15	5.3291e-15	3.1086e-15	1.8874e-15	1.7764e-15	3.4417e-15
16.003	1.5543e-15	4.4409e-15	3.1086e-15	1.3323e-15	1.7764e-15	3.3307e-15
16.103	8.9447e-16	4.4409e-15	2.7756e-15	1.4433e-15	1.7764e-15	2.4425e-15
16.203	1.3323e-15	5.107e-15	3.1086e-15	1.3323e-15	1.7764e-15	3.1086e-15
16.303	1.6653e-15	4.6629e-15	3.1086e-15	1.3323e-15	1.6653e-15	3.2196e-15
16.403	1.4433e-15	3.7748e-15	2.6645e-15	9.992e-16	1.9984e-15	2.4425e-15
16.503	1.9984e-15	4.2188e-15	3.5527e-15	6.6613e-16	2.1094e-15	3.3307e-15
16.603	1.4433e-15	3.5527e-15	3.1086e-15	1.7764e-15	2.6645e-15	2.7756e-15
16.703	2.1094e-15	3.9968e-15	2.4425e-15	1.3323e-15	2.2204e-15	4.3299e-15
16.803	1.5543e-15	4.2188e-15	2.4425e-15	1.3323e-15	1.9984e-15	3.7748e-15
16.903	1.7764e-15	3.7748e-15	2.6645e-15	1.1102e-15	2.8866e-15	3.2196e-15
17.003	1.3323e-15	4.6629e-15	2.6645e-15	1.3323e-15	1.7764e-15	3.5527e-15
17.103	1.4433e-15	3.7748e-15	2.8866e-15	1.3323e-15	1.7764e-15	2.6645e-15
17.203	9.992e-16	5.107e-15	2.8866e-15	1.1102e-15	2.1094e-15	3.1086e-15
17.303	1.5543e-15	5.5511e-15	2.6645e-15	1.9984e-15	2.2204e-15	3.2196e-15
17.403	1.2212e-15	4.6629e-15	2.4425e-15	1.5543e-15	2.7756e-15	2.8866e-15
17.504	1.3323e-15	3.9968e-15	2.4425e-15	1.1102e-15	2.2204e-15	3.3307e-15
17.604	1.3323e-15	4.4409e-15	2.4425e-15	1.7764e-15	2.4425e-15	2.6645e-15
17.704	1.1102e-15	4.2188e-15	3.1086e-15	1.3323e-15	2.2204e-15	2.7756e-15
17.804	1.8874e-15	3.3307e-15	1.7764e-15	1.9984e-15	1.7764e-15	3.2196e-15
17.904	8.8818e-16	5.3291e-15	2.4425e-15	1.7764e-15	2.2204e-15	2.5535e-15
18.004	1.6653e-15	4.2188e-15	2.4425e-15	2.2204e-15	2.5535e-15	2.2204e-15
18.104	1.6653e-15	5.5511e-15	2.8866e-15	1.7764e-15	3.6637e-15	2.4425e-15
18.204	1.3323e-15	4.2188e-15	2.3315e-15	2.2204e-15	1.7764e-15	2.6645e-15
18.304	1.5543e-15	3.7748e-15	2.8866e-15	1.9984e-15	2.7756e-15	2.8866e-15
18.404	1.4433e-15	3.3307e-15	2.6645e-15	2.2204e-15	3.8858e-15	2.1094e-15
18.504	1.3323e-15	4.2188e-15	1.7764e-15	2.4425e-15	2.6645e-15	2.8866e-15
18.604	1.3323e-15	3.9968e-15	2.6645e-15	1.9984e-15	3.2196e-15	2.3315e-15
18.704	1.7764e-15	4.6629e-15	2.6645e-15	2.2204e-15	2.6645e-15	2.6645e-15
18.804	1.4433e-15	4.6629e-15	2.4425e-15	1.5543e-15	3.3307e-15	2.4425e-15
18.904	1.5543e-15	4.4409e-15	3.1086e-15	2.2204e-15	2.8866e-15	3.4417e-15
19.004	2.1094e-15	4.6629e-15	2.8866e-15	2.2204e-15	2.6645e-15	2.5535e-15
19.104	8.8818e-16	4.4409e-15	3.3307e-15	2.4425e-15	2.9976e-15	3.4417e-15
19.204	1.3323e-15	3.9968e-15	2.8866e-15	1.7764e-15	3.5527e-15	2.3315e-15
19.304	1.3323e-15	4.2188e-15	2.4425e-15	1.7764e-15	2.7756e-15	3.2196e-15
19.404	1.9984e-15	3.9968e-15	3.3307e-15	1.7764e-15	3.7748e-15	2.8866e-15
19.504	1.3323e-15	4.6629e-15	4.2188e-15	1.7764e-15	2.7756e-15	2.5535e-15
19.604	1.7764e-15	4.4409e-15	3.3307e-15	1.7764e-15	1.3323e-15	2.8866e-15
19.704	1.7764e-15	3.9968e-15	3.3307e-15	2.2204e-15	2.1094e-15	3.2196e-15
19.804	2.2204e-15	3.5527e-15	3.2196e-15	2.6645e-15	3.1086e-15	2.8866e-15
19.904	1.7764e-15	4.4409e-15	3.1086e-15	2.8866e-15	2.2204e-15	2.8866e-15
20.004	1.7764e-15	4.6629e-15	4.2188e-15	1.3323e-15	2.5535e-15	3.1086e-15
20.104	1.9984e-15	3.7748e-15	4.3299e-15	2.2204e-15	2.5535e-15	3.2196e-15
20.204	1.9984e-15	4.2188e-15	4.1078e-15	3.1086e-15	2.2204e-15	3.9968e-15
20.304	1.7764e-15	4.2188e-15	3.4417e-15	1.5543e-15	2.5535e-15	3.3307e-15
20.404	1.7764e-15	4.6629e-15	2.9976e-15	2.2204e-15	1.7764e-15	3.4417e-15
20.504	1.7764e-15	5.3291e-15	4.996e-15	2.4425e-15	2.4425e-15	3.2196e-15
20.604	1.9984e-15	4.6629e-15	5.218e-15	3.1086e-15	2.2204e-15	3.7748e-15
20.704	1.7764e-15	5.107e-15	4.3299e-15	1.9984e-15	1.7764e-15	3.8858e-15
20.804	1.9984e-15	4.6629e-15	3.3307e-15	2.8866e-15	2.4425e-15	3.3307e-15
20.904	1.9984e-15	5.3291e-15	3.7748e-15	2.4425e-15	2.1094e-15	3.7748e-15
21.004	1.7764e-15	6.2172e-15	4.3299e-15	2.8866e-15	1.6653e-15	3.1086e-15
21.104	2.2204e-15	5.9952e-15	4.2188e-15	2.6645e-15	2.2204e-15	2.8866e-15
21.204	2.3315e-15	5.3291e-15	3.7748e-15	2.2204e-15	1.8874e-15	3.7748e-15
21.304	1.5543e-15	5.3291e-15	4.2188e-15	2.8866e-15	2.4425e-15	3.4417e-15
21.404	1.7764e-15	5.7732e-15	3.9968e-15	3.7748e-15	1.4433e-15	3.3307e-15
21.504	1.7764e-15	4.2188e-15	3.9968e-15	3.1086e-15	2.3315e-15	3.6637e-15
21.604	2.2204e-15	5.3291e-15	3.5527e-15	3.1086e-15	1.1102e-15	3.2196e-15
21.704	1.5543e-15	4.6629e-15	4.4409e-15	2.8866e-15	1.5543e-15	2.6645e-15
21.804	1.5543e-15	4.6629e-15	4.2188e-15	3.5527e-15	2.1094e-15	2.8866e-15
21.904	1.7764e-15	4.4409e-15	4.6629e-15	2.4425e-15	2.1094e-15	2.5535e-15
22.004	1.4433e-15	4.885e-15	3.9968e-15	2.8866e-15	1.8874e-15	3.3307e-15
22.104	1.6653e-15	5.5511e-15	4.1078e-15	2.6645e-15	2.6645e-15	3.4417e-15
22.204	1.9984e-15	5.3291e-15	4.4409e-15	2.4425e-15	1.9984e-15	3.3307e-15
22.304	2.2204e-15	5.3291e-15	3.6637e-15	2.2204e-15	1.5543e-15	3.2196e-15
22.404	1.5543e-15	5.7732e-15	4.6629e-15	2.4425e-15	1.5543e-15	3.3307e-15
22.505	1.9984e-15	6.2172e-15	5.3291e-15	3.1086e-15	1.3323e-15	2.9976e-15
22.605	1.9984e-15	6.2172e-15	5.5511e-15	2.8866e-15	1.4433e-15	3.4417e-15
22.705	1.6653e-15	6.2172e-15	5.7732e-15	8.8818e-16	1.5543e-15	3.3307e-15
22.805	1.9984e-15	6.6613e-15	5.5511e-15	1.1102e-15	2.1094e-15	3.2196e-15
22.905	1.7764e-15	5.5511e-15	4.885e-15	1.5543e-15	1.5543e-15	3.2196e-15
23.005	1.9984e-15	5.5511e-15	5.6621e-15	1.2212e-15	1.7764e-15	3.7748e-15
23.105	1.9984e-15	5.9952e-15	5.3291e-15	1.5543e-15	1.3323e-15	2.9976e-15
23.205	1.9984e-15	5.9952e-15	5.5511e-15	1.5543e-15	1.4433e-15	3.1086e-15
23.305	1.5543e-15	5.9952e-15	5.3291e-15	1.4433e-15	1.3323e-15	2.8866e-15
23.405	1.1102e-15	6.4393e-15	5.107e-15	1.2212e-15	2.2204e-15	3.4417e-15
23.505	1.9984e-15	6.4393e-15	5.5511e-15	1.3323e-15	1.5543e-15	2.7756e-15
23.605	1.9984e-15	5.107e-15	5.5511e-15	1.6653e-15	1.8874e-15	3.1086e-15
23.705	1.7764e-15	5.3291e-15	5.5511e-15	1.4433e-15	1.6653e-15	3.1086e-15
23.805	1.7764e-15	5.107e-15	5.5511e-15	1.2212e-15	1.8874e-15	2.9976e-15
23.905	2.2204e-15	5.3291e-15	5.5511e-15	1.4433e-15	1.7764e-15	3.4417e-15
24.005	1.9984e-15	5.3291e-15	5.9952e-15	1.3323e-15	1.4433e-15	3.2196e-15
24.105	1.3704e-15	5.107e-15	6.4393e-15	1.4433e-15	1.7764e-15	2.8866e-15
24.205	1.9984e-15	4.6629e-15	6.4393e-15	1.9984e-15	1.7764e-15	3.1086e-15
24.305	2.2204e-15	4.4409e-15	6.4393e-15	1.4433e-15	1.7764e-15	3.1086e-15
24.405	1.7764e-15	5.107e-15	5.9952e-15	1.6653e-15	1.7764e-15	3.4417e-15
24.505	1.9984e-15	5.3291e-15	6.4393e-15	1.4433e-15	1.4433e-15	2.9976e-15
24.605	1.9984e-15	5.107e-15	5.3291e-15	1.7764e-15	1.9984e-15	3.6637e-15
24.705	1.7764e-15	5.107e-15	5.3291e-15	1.4433e-15	2.2204e-15	3.3307e-15
24.805	1.7764e-15	5.107e-15	4.6629e-15	1.5543e-15	2.7756e-15	3.4417e-15
24.905	2.2204e-15	5.107e-15	5.7732e-15	1.6653e-15	2.6645e-15	3.9968e-15
25.005	1.9984e-15	4.885e-15	6.4393e-15	1.6653e-15	2.2204e-15	3.7748e-15
25.105	2.4425e-15	4.2188e-15	6.4393e-15	2.3315e-15	2.5535e-15	4.5519e-15
25.205	1.3323e-15	3.9968e-15	6.2172e-15	1.9984e-15	1.8874e-15	4.6629e-15
25.305	1.7764e-15	5.3291e-15	6.4393e-15	1.9984e-15	3.1086e-15	4.6629e-15
25.405	1.1102e-15	4.4409e-15	5.5511e-15	1.8874e-15	2.4425e-15	5.218e-15
25.505	1.1102e-15	4.6629e-15	6.4393e-15	2.1094e-15	1.9984e-15	4.885e-15
25.605	1.5543e-15	5.7732e-15	6.4393e-15	2.4425e-15	2.8866e-15	3.1086e-15
25.705	1.3323e-15	5.5511e-15	6.4393e-15	1.9984e-15	2.6645e-15	4.4409e-15
25.805	1.3323e-15	7.1054e-15	6.8834e-15	2.7756e-15	1.9984e-15	4.4409e-15
25.905	1.5543e-15	5.7732e-15	7.1054e-15	2.8866e-15	2.2204e-15	5.4401e-15
26.005	1.5543e-15	6.2172e-15	7.9936e-15	2.2204e-15	2.7756e-15	4.3299e-15
26.105	1.5543e-15	5.107e-15	7.3275e-15	3.1086e-15	1.9984e-15	4.5519e-15
26.205	1.5543e-15	6.2172e-15	7.3275e-15	2.1094e-15	2.8866e-15	3.9968e-15
26.305	1.5543e-15	5.3291e-15	6.8834e-15	1.9984e-15	2.2204e-15	3.5527e-15
26.405	1.3323e-15	5.3291e-15	7.3275e-15	2.2204e-15	2.1094e-15	3.8858e-15
26.505	1.3323e-15	5.107e-15	7.1054e-15	2.5535e-15	1.6653e-15	3.8858e-15
26.605	1.2212e-15	6.2172e-15	7.5495e-15	1.9984e-15	2.8866e-15	2.9976e-15
26.705	1.5543e-15	6.4393e-15	8.2157e-15	2.4425e-15	1.4433e-15	3.4417e-15
26.805	1.5543e-15	6.2172e-15	8.4377e-15	2.4425e-15	1.7764e-15	2.9976e-15
26.905	1.3323e-15	6.2172e-15	7.5495e-15	1.9984e-15	2.3315e-15	4.3299e-15
27.005	1.7764e-15	7.1054e-15	8.2157e-15	2.2204e-15	1.5543e-15	3.2196e-15
27.105	1.7764e-15	6.2172e-15	8.4377e-15	1.9984e-15	1.5543e-15	4.6629e-15
27.205	1.3323e-15	6.6613e-15	7.9936e-15	2.6645e-15	2.1094e-15	3.5527e-15
27.305	1.3323e-15	5.3291e-15	8.8818e-15	2.3315e-15	2.4425e-15	3.3307e-15
27.405	1.5543e-15	5.5511e-15	9.5479e-15	2.3315e-15	2.8866e-15	4.996e-15
27.506	9.992e-16	5.3291e-15	8.4377e-15	2.2204e-15	2.7756e-15	4.2188e-15
27.606	1.1102e-15	5.5511e-15	7.3275e-15	1.8874e-15	1.9984e-15	3.4417e-15
27.706	1.3323e-15	5.5511e-15	8.4377e-15	2.2204e-15	2.6645e-15	4.1078e-15
27.806	1.5543e-15	5.107e-15	8.4377e-15	2.5535e-15	2.5535e-15	3.9968e-15
27.906	1.7764e-15	5.107e-15	7.7716e-15	2.2204e-15	2.1094e-15	3.7748e-15
28.006	1.9984e-15	6.2172e-15	8.2157e-15	2.2204e-15	2.9976e-15	3.6637e-15
28.106	2.5535e-15	5.7732e-15	8.2157e-15	2.6645e-15	2.6645e-15	4.2188e-15
28.206	2.3315e-15	5.7732e-15	8.2157e-15	2.4425e-15	2.7756e-15	3.5527e-15
28.306	1.8874e-15	5.3291e-15	8.4377e-15	2.2204e-15	2.8866e-15	3.3307e-15
28.406	1.5543e-15	5.107e-15	8.8818e-15	1.8874e-15	3.2196e-15	4.3299e-15
28.506	2.4425e-15	5.7732e-15	8.2157e-15	2.3315e-15	2.6645e-15	4.5519e-15
28.606	2.1094e-15	5.5511e-15	9.1038e-15	2.4425e-15	3.4417e-15	3.8858e-15
28.706	1.3323e-15	5.3291e-15	9.3259e-15	2.2204e-15	1.9984e-15	4.2188e-15
28.806	2.4425e-15	5.7732e-15	8.4377e-15	2.2204e-15	1.9984e-15	3.3307e-15
28.906	1.6653e-15	5.3291e-15	8.4377e-15	2.6645e-15	3.1086e-15	3.9968e-15
29.006	1.8874e-15	5.107e-15	9.77e-15	2.9976e-15	2.6645e-15	3.9968e-15
29.106	1.7764e-15	5.107e-15	8.4377e-15	1.9984e-15	2.7756e-15	2.7756e-15
29.206	1.7764e-15	5.9952e-15	9.1038e-15	2.4425e-15	1.4433e-15	3.5527e-15
29.306	1.9984e-15	5.9952e-15	9.1038e-15	2.1094e-15	1.9984e-15	3.6637e-15
29.406	1.6653e-15	5.107e-15	9.1038e-15	2.2204e-15	2.5535e-15	3.3307e-15
29.506	1.7764e-15	5.3291e-15	8.4377e-15	2.3315e-15	2.1094e-15	4.4409e-15
29.606	1.7764e-15	5.7732e-15	9.5479e-15	2.4425e-15	2.1094e-15	3.9968e-15
29.706	1.9984e-15	5.3291e-15	8.4377e-15	1.9984e-15	2.3315e-15	3.5527e-15
29.806	2.2204e-15	5.3291e-15	8.6597e-15	2.5535e-15	2.3315e-15	3.4417e-15
29.906	1.9984e-15	5.9952e-15	8.2157e-15	1.9984e-15	1.6653e-15	3.5527e-15
30.006	2.2204e-15	5.5511e-15	8.6597e-15	2.7756e-15	2.5535e-15	3.9968e-15
30.106	1.9984e-15	6.2172e-15	8.4377e-15	2.8866e-15	1.7764e-15	3.4417e-15
30.206	2.2204e-15	5.7732e-15	8.8818e-15	2.6645e-15	1.6653e-15	3.7748e-15
30.306	2.4425e-15	5.7732e-15	8.8818e-15	3.1086e-15	2.1094e-15	3.6637e-15
30.406	2.2204e-15	6.2172e-15	7.7716e-15	2.9976e-15	2.5535e-15	3.9968e-15
30.506	1.9984e-15	5.9952e-15	7.9936e-15	2.6645e-15	2.3315e-15	4.2188e-15
30.606	2.2204e-15	5.9952e-15	9.1038e-15	2.8866e-15	2.6645e-15	4.1078e-15
30.706	2.6645e-15	5.7732e-15	8.4377e-15	3.9968e-15	1.7764e-15	3.7748e-15
30.806	1.9984e-15	5.7732e-15	8.8818e-15	2.7756e-15	2.4425e-15	3.5527e-15
30.906	2.2204e-15	6.2172e-15	8.8818e-15	2.4425e-15	1.5543e-15	3.8858e-15
31.006	1.9984e-15	6.2172e-15	9.1038e-15	2.6645e-15	1.7764e-15	3.6637e-15
31.106	1.7764e-15	5.7732e-15	8.8818e-15	2.8866e-15	1.6653e-15	4.5519e-15
31.206	2.4425e-15	6.6613e-15	8.8818e-15	3.1086e-15	1.9984e-15	3.7748e-15
31.306	3.1086e-15	6.6613e-15	9.1038e-15	2.4425e-15	1.8874e-15	3.7748e-15
31.406	2.4425e-15	6.6613e-15	9.5479e-15	3.1086e-15	1.5543e-15	3.6637e-15
31.506	2.4425e-15	7.1054e-15	9.3259e-15	3.2196e-15	1.9984e-15	4.5519e-15
31.606	2.2204e-15	7.1054e-15	9.3259e-15	2.8866e-15	2.2204e-15	3.9968e-15
31.706	2.4425e-15	5.9952e-15	9.992e-15	2.6645e-15	2.1094e-15	3.6637e-15
31.806	2.4425e-15	6.4393e-15	8.8818e-15	2.2204e-15	2.3315e-15	4.2188e-15
31.906	2.4425e-15	6.2172e-15	9.992e-15	1.8874e-15	2.6645e-15	3.8858e-15
32.006	2.4425e-15	6.6613e-15	9.3259e-15	2.6645e-15	1.8874e-15	4.5519e-15
32.106	2.4425e-15	7.3275e-15	9.5479e-15	2.7756e-15	2.3315e-15	4.1078e-15
32.206	2.2204e-15	6.4393e-15	9.3259e-15	2.8866e-15	2.7756e-15	3.1086e-15
32.306	2.2204e-15	6.4393e-15	8.8818e-15	3.6637e-15	2.3315e-15	3.6637e-15
32.406	2.4425e-15	6.4393e-15	9.77e-15	3.2196e-15	2.4425e-15	3.3307e-15
32.507	2.8866e-15	7.1054e-15	9.77e-15	3.2196e-15	2.3315e-15	3.5527e-15
32.607	2.8866e-15	6.6613e-15	9.5479e-15	2.6645e-15	2.6645e-15	3.3307e-15
32.707	3.1086e-15	6.6613e-15	9.3259e-15	3.2196e-15	2.3315e-15	4.1078e-15
32.807	3.1086e-15	7.1054e-15	8.8818e-15	3.4417e-15	1.9984e-15	3.4417e-15
32.907	3.3307e-15	7.1054e-15	8.2157e-15	3.2196e-15	1.7764e-15	3.4417e-15
33.007	2.6645e-15	6.8834e-15	9.1038e-15	3.1086e-15	2.6645e-15	2.9976e-15
33.107	2.8866e-15	7.9936e-15	8.2157e-15	3.4417e-15	2.8866e-15	3.2196e-15
33.207	2.6645e-15	5.9952e-15	9.3259e-15	3.5527e-15	2.2204e-15	3.3307e-15
33.307	3.3307e-15	6.8834e-15	8.4377e-15	2.5535e-15	2.5535e-15	3.3307e-15
33.407	3.3307e-15	6.2172e-15	8.6597e-15	3.6637e-15	1.8874e-15	3.1086e-15
33.507	3.1086e-15	7.1054e-15	9.1038e-15	2.4425e-15	2.1094e-15	3.6637e-15
33.607	2.8866e-15	6.6613e-15	8.8818e-15	3.3307e-15	2.3315e-15	3.6637e-15
33.707	2.6645e-15	6.4393e-15	8.6597e-15	3.8858e-15	2.1094e-15	3.9968e-15
33.807	3.5527e-15	6.2172e-15	8.8818e-15	3.3307e-15	2.1094e-15	3.7748e-15
33.907	3.1086e-15	6.6613e-15	8.6597e-15	3.5527e-15	1.9984e-15	3.6637e-15
34.007	2.8866e-15	6.4393e-15	9.1038e-15	2.9976e-15	1.9984e-15	3.9968e-15
34.107	3.3307e-15	6.6613e-15	7.7716e-15	3.1086e-15	2.6645e-15	3.9968e-15
34.207	2.8866e-15	6.4393e-15	8.8818e-15	3.1086e-15	1.8874e-15	4.1078e-15
34.307	3.1086e-15	5.7732e-15	9.1038e-15	4.3299e-15	1.9984e-15	3.6637e-15
34.407	3.1086e-15	6.4393e-15	8.4377e-15	3.6637e-15	2.3315e-15	3.3307e-15
34.507	2.8866e-15	6.2172e-15	8.6597e-15	2.9976e-15	2.1094e-15	3.2196e-15
34.607	3.5527e-15	5.9952e-15	8.6597e-15	3.1086e-15	2.5535e-15	4.1078e-15
34.707	2.8866e-15	5.9952e-15	8.8818e-15	4.1078e-15	2.8866e-15	4.1078e-15
34.807	3.7748e-15	5.9952e-15	8.8818e-15	3.2196e-15	2.5535e-15	4.6629e-15
34.907	3.3307e-15	5.9952e-15	8.6597e-15	4.5519e-15	2.8866e-15	3.6637e-15
35.007	3.3307e-15	5.7732e-15	8.4377e-15	3.7748e-15	2.2204e-15	3.4417e-15
35.107	4.2188e-15	5.9952e-15	9.1038e-15	3.2196e-15	2.3315e-15	3.4417e-15
35.207	3.5527e-15	6.2172e-15	9.1038e-15	4.2188e-15	1.9984e-15	4.2188e-15
35.307	3.7748e-15	6.2172e-15	8.4377e-15	4.2188e-15	2.4425e-15	3.3307e-15
35.407	4.2188e-15	6.8834e-15	8.2157e-15	4.2188e-15	2.2204e-15	3.3307e-15
35.507	3.7748e-15	5.9952e-15	8.4377e-15	5.107e-15	1.9984e-15	3.4417e-15
35.607	3.3307e-15	6.4393e-15	9.3259e-15	4.3299e-15	1.8874e-15	3.2196e-15
35.707	3.5527e-15	6.6613e-15	8.4377e-15	4.885e-15	3.2196e-15	3.5527e-15
35.807	4.2188e-15	5.7732e-15	8.4377e-15	4.3299e-15	1.9984e-15	4.3299e-15
35.907	3.5527e-15	5.3291e-15	7.7716e-15	4.996e-15	2.4425e-15	4.2188e-15
36.007	2.8866e-15	5.9952e-15	8.6597e-15	4.6629e-15	2.4425e-15	4.3299e-15
36.107	3.5527e-15	5.5511e-15	8.6597e-15	4.885e-15	2.2204e-15	3.3307e-15
36.207	3.5527e-15	5.9952e-15	9.1038e-15	4.774e-15	2.2204e-15	3.8858e-15
36.307	3.5527e-15	5.9952e-15	8.2157e-15	4.885e-15	2.9976e-15	3.2196e-15
36.407	3.3307e-15	5.7732e-15	8.6597e-15	4.5519e-15	2.9976e-15	3.7748e-15
36.507	3.7748e-15	5.9952e-15	9.1038e-15	5.3291e-15	2.4425e-15	3.3307e-15
36.607	4.2188e-15	6.2172e-15	9.3259e-15	4.4409e-15	2.3315e-15	3.2196e-15
36.707	3.5527e-15	5.5511e-15	8.8818e-15	3.9968e-15	1.9984e-15	3.4417e-15
36.807	3.5527e-15	6.4393e-15	8.6597e-15	5.5511e-15	1.8874e-15	4.1078e-15
36.907	3.3307e-15	6.2172e-15	9.77e-15	4.774e-15	2.8866e-15	3.8858e-15
37.007	3.9968e-15	5.5511e-15	8.2157e-15	5.7732e-15	2.3315e-15	4.5519e-15
37.107	4.6629e-15	5.7732e-15	9.1038e-15	5.218e-15	1.9984e-15	4.996e-15
37.207	4.2188e-15	5.9952e-15	8.4377e-15	4.774e-15	2.7756e-15	4.4409e-15
37.307	4.885e-15	5.3291e-15	8.8818e-15	5.3291e-15	2.1094e-15	4.885e-15
37.407	5.3291e-15	5.5511e-15	8.8818e-15	5.3291e-15	2.6645e-15	4.3299e-15
37.508	5.3291e-15	5.107e-15	9.77e-15	4.5519e-15	2.7756e-15	4.3299e-15
37.608	4.4409e-15	5.7732e-15	9.3259e-15	4.5519e-15	2.2204e-15	4.4409e-15
37.708	4.2188e-15	5.7732e-15	1.0436e-14	4.996e-15	2.8866e-15	5.6621e-15
37.808	4.885e-15	5.3291e-15	8.8818e-15	5.107e-15	1.9984e-15	4.6629e-15
37.908	5.107e-15	4.6629e-15	8.6597e-15	5.7732e-15	2.3315e-15	4.6629e-15
38.008	4.885e-15	5.3291e-15	8.8818e-15	4.885e-15	2.1094e-15	4.774e-15
38.108	4.885e-15	5.3291e-15	8.6597e-15	5.218e-15	2.5535e-15	4.885e-15
38.208	5.3291e-15	5.5511e-15	8.2157e-15	5.218e-15	2.2204e-15	4.996e-15
38.308	4.6629e-15	5.107e-15	9.992e-15	5.4401e-15	2.4425e-15	5.107e-15
38.408	7.7716e-16	5.7732e-15	8.6597e-15	5.5511e-15	2.1094e-15	5.7732e-15
38.508	9.992e-16	5.3291e-15	9.3259e-15	5.6621e-15	2.4425e-15	5.6621e-15
38.608	8.8818e-16	5.9952e-15	9.77e-15	5.4401e-15	2.2204e-15	5.3291e-15
38.708	1.2212e-15	5.5511e-15	9.1038e-15	4.996e-15	2.2204e-15	5.6621e-15
38.808	1.1102e-15	5.5511e-15	9.992e-15	5.107e-15	2.2204e-15	5.218e-15
38.908	1.9984e-15	5.7732e-15	9.3259e-15	4.6629e-15	2.4425e-15	5.4401e-15
39.008	1.1102e-15	6.2172e-15	9.3259e-15	5.6621e-15	2.2204e-15	5.3291e-15
39.108	1.6653e-15	5.5511e-15	9.1038e-15	5.107e-15	1.8874e-15	5.218e-15
39.208	1.5543e-15	5.9952e-15	8.4377e-15	4.885e-15	1.9984e-15	4.996e-15
39.308	1.1102e-15	5.5511e-15	8.6597e-15	5.9952e-15	1.7764e-15	5.218e-15
39.408	1.7764e-15	5.7732e-15	8.2157e-15	5.7732e-15	1.7764e-15	5.4401e-15
39.508	1.1102e-15	5.5511e-15	8.8818e-15	6.4393e-15	1.7768e-15	4.774e-15
39.608	1.3323e-15	6.4393e-15	8.2157e-15	6.5503e-15	1.9984e-15	4.774e-15
39.708	1.3323e-15	5.5511e-15	9.1038e-15	6.3283e-15	1.8388e-15	5.7732e-15
39.808	1.2212e-15	5.3291e-15	9.992e-15	5.7732e-15	1.9984e-15	5.107e-15
39.908	9.992e-16	5.3291e-15	8.8818e-15	5.7732e-15	1.9984e-15	5.107e-15
40.008	9.992e-16	5.5511e-15	8.2157e-15	5.6621e-15	1.9984e-15	4.885e-15
40.108	9.992e-16	6.2172e-15	7.5495e-15	5.7732e-15	2.2204e-15	5.218e-15
40.208	1.7764e-15	5.3291e-15	9.3259e-15	5.8842e-15	2.6645e-15	4.5519e-15
40.308	8.8818e-16	5.3291e-15	8.8818e-15	6.5503e-15	2.6645e-15	4.885e-15
40.408	1.1102e-15	5.5511e-15	7.5495e-15	6.3283e-15	2.8866e-15	4.774e-15
40.508	8.8818e-16	4.885e-15	8.4377e-15	6.2172e-15	2.8866e-15	4.1078e-15
40.608	1.2212e-15	5.7732e-15	7.9936e-15	5.9952e-15	2.8866e-15	3.9968e-15
40.708	9.992e-16	4.885e-15	8.2157e-15	6.1062e-15	2.4425e-15	4.5519e-15
40.808	1.4433e-15	5.107e-15	9.1038e-15	6.1062e-15	2.8866e-15	4.2188e-15
40.908	1.1102e-15	5.7732e-15	8.4377e-15	6.9944e-15	2.2204e-15	4.885e-15
41.008	1.2212e-15	5.3291e-15	7.9936e-15	5.8842e-15	2.3315e-15	4.774e-15
41.108	1.7764e-15	5.3291e-15	8.2157e-15	5.7732e-15	3.1086e-15	4.4409e-15
41.208	1.8874e-15	5.5511e-15	8.8818e-15	6.4393e-15	3.1086e-15	5.218e-15
41.308	1.1102e-15	5.7732e-15	1.0214e-14	6.6613e-15	2.8866e-15	5.218e-15
41.408	1.5543e-15	5.107e-15	8.2157e-15	6.6613e-15	2.8866e-15	4.774e-15
41.508	1.4433e-15	5.7732e-15	8.6597e-15	6.7724e-15	3.9968e-15	5.107e-15
41.608	1.6653e-15	5.107e-15	8.2157e-15	7.3275e-15	3.2196e-15	4.996e-15
41.708	1.4433e-15	5.5511e-15	8.2157e-15	6.6613e-15	3.5527e-15	3.8858e-15
41.808	1.4433e-15	5.107e-15	8.6597e-15	6.9944e-15	3.5527e-15	4.5519e-15
41.908	1.7764e-15	4.885e-15	8.2157e-15	6.6613e-15	3.4417e-15	4.774e-15
42.008	1.8874e-15	5.107e-15	7.7716e-15	6.9944e-15	3.2196e-15	5.107e-15
42.108	1.5543e-15	5.107e-15	7.3275e-15	6.9944e-15	3.1086e-15	3.9968e-15
42.208	1.3323e-15	5.5511e-15	7.7716e-15	6.2172e-15	2.4425e-15	3.7748e-15
42.308	1.6653e-15	5.7732e-15	8.4377e-15	6.5503e-15	2.8866e-15	4.2188e-15
42.408	1.3323e-15	4.6629e-15	7.7716e-15	6.1062e-15	2.7756e-15	3.8858e-15
42.509	1.3323e-15	4.885e-15	7.9936e-15	6.2172e-15	3.3307e-15	3.9968e-15
42.609	1.2212e-15	5.107e-15	7.3275e-15	6.1062e-15	2.8866e-15	4.6629e-15
42.709	1.6653e-15	5.3291e-15	7.9936e-15	6.3283e-15	3.3307e-15	4.885e-15
42.809	1.9984e-15	5.107e-15	7.7716e-15	6.4393e-15	3.1086e-15	3.9968e-15
42.909	1.5543e-15	5.3291e-15	7.7716e-15	5.9952e-15	3.3307e-15	4.2188e-15
43.009	1.7764e-15	4.6629e-15	7.9936e-15	5.8842e-15	3.3307e-15	4.2188e-15
43.109	1.7764e-15	5.107e-15	8.6597e-15	5.9952e-15	3.1086e-15	4.4409e-15
43.209	1.3323e-15	5.107e-15	7.9936e-15	6.5503e-15	2.4425e-15	4.3299e-15
43.309	2.1094e-15	5.7732e-15	7.9936e-15	6.5503e-15	2.8866e-15	4.1078e-15
43.409	1.6653e-15	5.107e-15	7.9936e-15	5.9952e-15	3.7748e-15	4.6629e-15
43.509	1.7764e-15	5.3291e-15	7.7716e-15	6.1062e-15	3.3307e-15	4.1078e-15
43.609	1.9984e-15	4.885e-15	7.5495e-15	6.3283e-15	4.2188e-15	3.8858e-15
43.709	1.8874e-15	5.3291e-15	7.1054e-15	5.8842e-15	3.5527e-15	4.1078e-15
43.809	1.4433e-15	4.4409e-15	7.5495e-15	6.2172e-15	3.7748e-15	4.1078e-15
43.909	1.6653e-15	4.885e-15	7.3275e-15	6.3283e-15	3.1086e-15	4.885e-15
44.009	2.4425e-15	4.885e-15	7.5495e-15	5.9952e-15	3.2196e-15	4.2188e-15
44.109	1.5543e-15	4.885e-15	7.5495e-15	6.3283e-15	3.1086e-15	4.2188e-15
44.209	1.4433e-15	5.107e-15	7.7716e-15	5.9952e-15	2.6645e-15	3.8858e-15
44.309	1.7764e-15	5.107e-15	6.4393e-15	5.9952e-15	2.6645e-15	4.2188e-15
44.409	1.6653e-15	5.107e-15	6.8834e-15	5.6621e-15	3.1086e-15	4.2188e-15
44.509	2.1094e-15	5.107e-15	6.8834e-15	5.8842e-15	3.3307e-15	4.885e-15
44.609	1.197e-15	5.3291e-15	7.1054e-15	6.8834e-15	3.4417e-15	4.1078e-15
44.709	1.7764e-15	4.885e-15	7.1054e-15	6.5503e-15	2.8866e-15	3.9968e-15
44.809	1.5543e-15	4.885e-15	7.9936e-15	6.9944e-15	3.1086e-15	3.9968e-15
44.909	1.9984e-15	4.885e-15	6.8834e-15	6.2172e-15	3.5527e-15	4.4409e-15
45.009	2.3315e-15	5.3291e-15	6.8834e-15	6.8834e-15	2.8866e-15	4.2188e-15
45.109	1.8874e-15	4.6629e-15	6.6613e-15	6.4393e-15	2.8866e-15	4.4409e-15
45.209	2.4425e-15	5.3291e-15	6.8834e-15	6.3283e-15	2.9976e-15	4.3299e-15
45.309	2.6645e-15	5.107e-15	6.8834e-15	6.8834e-15	3.1086e-15	4.5519e-15
45.409	2.5535e-15	4.4409e-15	6.4393e-15	6.5503e-15	3.4417e-15	4.2188e-15
45.509	2.1094e-15	4.6629e-15	7.1054e-15	5.5511e-15	3.6637e-15	4.774e-15
45.609	2.3315e-15	5.107e-15	7.1054e-15	4.996e-15	3.3307e-15	5.107e-15
45.709	2.3315e-15	4.4409e-15	6.4393e-15	4.885e-15	3.1086e-15	4.2188e-15
45.809	3.1086e-15	4.885e-15	6.6613e-15	5.5511e-15	3.6637e-15	4.885e-15
45.909	2.1094e-15	4.885e-15	5.7732e-15	6.2172e-15	2.9976e-15	4.4409e-15
46.009	2.2204e-15	4.885e-15	5.7732e-15	5.5511e-15	2.7756e-15	4.885e-15
46.109	2.4425e-15	4.4409e-15	6.2172e-15	5.218e-15	3.7748e-15	4.2188e-15
46.209	1.6653e-15	4.6629e-15	6.6613e-15	6.3283e-15	3.7748e-15	4.6629e-15
46.309	2.2204e-15	4.6629e-15	5.5511e-15	5.5511e-15	3.7748e-15	4.2188e-15
46.409	1.9984e-15	4.6629e-15	5.9952e-15	6.4393e-15	3.7748e-15	4.4409e-15
46.509	2.2204e-15	4.2188e-15	6.2172e-15	6.3283e-15	3.3307e-15	3.9968e-15
46.609	1.9984e-15	4.4409e-15	6.8834e-15	4.996e-15	4.1078e-15	4.885e-15
46.709	1.8874e-15	4.885e-15	7.3275e-15	5.8842e-15	4.4409e-15	4.4409e-15
46.809	2.2204e-15	4.6629e-15	7.1054e-15	6.3283e-15	3.4417e-15	4.885e-15
46.909	1.7764e-15	4.6629e-15	6.8834e-15	6.6613e-15	3.7748e-15	4.2188e-15
47.009	2.1094e-15	5.107e-15	6.6613e-15	7.2164e-15	3.5527e-15	4.4409e-15
47.109	1.7764e-15	4.4409e-15	6.4393e-15	6.3283e-15	3.2196e-15	4.6629e-15
47.209	2.1094e-15	4.4409e-15	6.6613e-15	6.5503e-15	3.2196e-15	4.4409e-15
47.309	2.8866e-15	4.4409e-15	5.7732e-15	6.9944e-15	3.1086e-15	4.4409e-15
47.409	2.1094e-15	4.4409e-15	6.6613e-15	7.2164e-15	4.1078e-15	5.5511e-15
47.51	2.2204e-15	4.2188e-15	6.8834e-15	7.1054e-15	3.7748e-15	5.107e-15
47.61	1.9984e-15	4.2188e-15	6.8834e-15	6.6613e-15	3.8858e-15	4.6629e-15
47.71	1.7764e-15	4.4409e-15	6.2172e-15	6.9944e-15	3.9968e-15	4.2188e-15
47.81	1.7764e-15	4.4409e-15	7.3275e-15	6.9944e-15	4.5519e-15	5.3291e-15
47.91	1.8874e-15	4.2188e-15	6.8834e-15	6.7724e-15	4.6629e-15	4.4409e-15
48.01	2.4425e-15	4.4409e-15	6.2172e-15	6.3283e-15	3.8858e-15	4.4409e-15
48.11	2.4425e-15	4.4409e-15	7.3275e-15	6.7724e-15	4.5519e-15	3.5527e-15
48.21	1.6653e-15	4.885e-15	6.6613e-15	6.7724e-15	4.2188e-15	3.9968e-15
48.31	2.2204e-15	4.2188e-15	6.8834e-15	7.4385e-15	4.774e-15	4.6629e-15
48.41	1.8874e-15	4.4409e-15	6.6613e-15	7.3275e-15	3.4417e-15	4.885e-15
48.51	1.9984e-15	4.2188e-15	6.6613e-15	7.3275e-15	4.774e-15	3.9968e-15
48.61	2.5535e-15	4.6629e-15	6.6613e-15	7.4385e-15	4.6629e-15	4.4409e-15
48.71	2.2204e-15	4.2188e-15	6.8834e-15	7.6605e-15	3.9968e-15	3.9968e-15
48.81	1.7764e-15	3.9968e-15	6.6613e-15	7.2164e-15	3.7748e-15	4.885e-15
48.91	1.9984e-15	4.4409e-15	6.6613e-15	6.8834e-15	4.5519e-15	5.9952e-15
49.01	2.5535e-15	4.885e-15	6.4393e-15	6.2172e-15	5.107e-15	5.5511e-15
49.11	2.6645e-15	3.7748e-15	6.2172e-15	5.9952e-15	3.9968e-15	5.3291e-15
49.21	2.3315e-15	4.4409e-15	5.9952e-15	6.5503e-15	4.6629e-15	4.885e-15
49.31	2.2204e-15	4.4409e-15	5.9952e-15	6.2172e-15	4.1078e-15	5.9952e-15
49.41	2.6645e-15	4.4409e-15	6.4393e-15	5.9952e-15	3.9968e-15	4.6629e-15
49.51	3.4417e-15	4.4409e-15	6.4393e-15	6.4393e-15	4.3299e-15	5.5511e-15
49.61	3.1086e-15	4.885e-15	6.6613e-15	6.2172e-15	4.2188e-15	5.107e-15
49.71	1.9984e-15	5.107e-15	6.4393e-15	5.8842e-15	4.6629e-15	4.6629e-15
49.81	2.8866e-15	4.6629e-15	6.2172e-15	5.8842e-15	4.3299e-15	4.4409e-15
49.91	2.4425e-15	4.4409e-15	6.2172e-15	6.3283e-15	3.9968e-15	4.6629e-15


==> figures/data/NLS1D_O_JO_orth/error_orth_NLS1D_6.txt <==
Timing	O_1.1_1.1	O_1.1_1.2	O_1.2_1.1	O_1.2_1.2	O_1.3_1.1	O_1.3_1.2
0	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16
0.10002	9.992e-16	9.992e-16	9.992e-16	5.5511e-16	5.5511e-16	5.5511e-16
0.20004	5.5511e-16	5.5511e-16	5.5511e-16	6.6613e-16	6.6613e-16	6.6613e-16
0.30006	1.3323e-15	1.3323e-15	1.3323e-15	6.6613e-16	6.6613e-16	6.6613e-16
0.40008	1.3323e-15	1.3323e-15	1.3323e-15	1.4433e-15	1.4433e-15	1.4433e-15
0.5001	9.992e-16	8.8818e-16	1.1102e-15	8.8818e-16	8.8818e-16	8.8818e-16
0.60012	1.2212e-15	8.8818e-16	4.4409e-16	1.3323e-15	1.3323e-15	1.3323e-15
0.70014	1.1102e-15	8.8818e-16	7.7716e-16	1.3323e-15	1.5543e-15	1.3323e-15
0.80016	1.4433e-15	1.3323e-15	6.6613e-16	1.7764e-15	1.5543e-15	1.1102e-15
0.90018	1.4433e-15	1.5543e-15	6.6613e-16	1.3323e-15	1.9984e-15	5.5511e-16
1.0002	5.5511e-16	1.3323e-15	9.992e-16	1.9984e-15	2.4425e-15	6.6613e-16
1.1002	7.7716e-16	9.992e-16	1.1102e-15	1.5543e-15	1.9984e-15	1.1102e-15
1.2002	1.1102e-15	1.4433e-15	8.8818e-16	2.2204e-15	1.9984e-15	1.1102e-15
1.3003	6.6613e-16	1.7764e-15	8.8818e-16	1.5543e-15	1.1102e-15	8.8818e-16
1.4003	8.8818e-16	1.7764e-15	9.992e-16	1.7764e-15	1.7764e-15	9.992e-16
1.5003	8.8818e-16	1.9984e-15	8.8818e-16	1.5543e-15	1.6653e-15	8.8818e-16
1.6003	8.8818e-16	2.2204e-15	1.3323e-15	1.5543e-15	1.5543e-15	7.7716e-16
1.7003	1.3323e-15	1.9984e-15	6.6613e-16	1.5543e-15	1.7764e-15	8.8818e-16
1.8004	6.6613e-16	2.4425e-15	6.6613e-16	1.9984e-15	1.3323e-15	1.3323e-15
1.9004	6.6613e-16	1.9984e-15	1.2212e-15	1.5543e-15	1.7764e-15	1.2212e-15
2.0004	7.7716e-16	2.2204e-15	1.4433e-15	1.3323e-15	1.3323e-15	9.992e-16
2.1004	8.8818e-16	1.9984e-15	8.8818e-16	1.9984e-15	1.5543e-15	1.1102e-15
2.2004	8.8818e-16	2.4425e-15	8.8818e-16	1.9984e-15	9.992e-16	1.1102e-15
2.3005	8.8818e-16	1.5543e-15	6.6613e-16	1.7764e-15	1.1102e-15	1.3323e-15
2.4005	8.8818e-16	2.2204e-15	6.6613e-16	2.2204e-15	1.5543e-15	1.8874e-15
2.5005	1.1102e-15	2.2204e-15	6.6613e-16	1.7764e-15	1.3323e-15	7.7716e-16
2.6005	1.9984e-15	1.9984e-15	6.6613e-16	1.7764e-15	1.7764e-15	6.6613e-16
2.7005	1.1102e-15	1.9984e-15	8.8818e-16	1.7764e-15	1.1102e-15	1.1102e-15
2.8006	1.3323e-15	1.9984e-15	9.992e-16	1.9984e-15	1.5543e-15	9.992e-16
2.9006	1.3323e-15	1.5543e-15	6.6613e-16	1.5543e-15	1.3323e-15	1.3323e-15
3.0006	1.9984e-15	1.3323e-15	1.6653e-15	1.9984e-15	1.7764e-15	1.1102e-15
3.1006	1.5543e-15	1.3323e-15	1.3323e-15	1.3323e-15	1.5543e-15	1.5543e-15
3.2006	2.2204e-15	1.1102e-15	2.5535e-15	1.5543e-15	1.3323e-15	1.4433e-15
3.3007	1.5543e-15	1.4433e-15	1.9984e-15	2.2204e-15	2.2204e-15	1.9984e-15
3.4007	1.3323e-15	1.5543e-15	1.9984e-15	1.9984e-15	1.7764e-15	1.3323e-15
3.5007	1.3323e-15	1.1102e-15	2.3315e-15	2.2204e-15	2.4425e-15	1.9984e-15
3.6007	1.7764e-15	9.992e-16	2.5535e-15	1.9984e-15	1.3323e-15	1.3323e-15
3.7007	2.4425e-15	1.5543e-15	2.1094e-15	2.4425e-15	1.1102e-15	1.5543e-15
3.8008	1.7764e-15	1.3323e-15	1.8874e-15	2.2204e-15	1.5543e-15	1.5543e-15
3.9008	1.7764e-15	1.2212e-15	2.2204e-15	1.7764e-15	1.1102e-15	1.3323e-15
4.0008	1.5543e-15	1.1102e-15	2.5535e-15	1.9984e-15	1.7764e-15	1.9984e-15
4.1008	1.7764e-15	1.1102e-15	2.4425e-15	1.7764e-15	1.5543e-15	1.3323e-15
4.2008	1.7764e-15	1.1102e-15	2.6645e-15	2.2204e-15	1.5543e-15	1.4433e-15
4.3009	1.9984e-15	1.5543e-15	2.6645e-15	1.7764e-15	1.7764e-15	1.7764e-15
4.4009	1.9984e-15	1.5543e-15	2.4425e-15	1.5543e-15	2.8866e-15	1.9984e-15
4.5009	2.2204e-15	1.3323e-15	2.4425e-15	1.5543e-15	1.9984e-15	1.9984e-15
4.6009	1.9984e-15	1.5543e-15	2.3315e-15	1.5543e-15	1.9984e-15	1.6653e-15
4.7009	2.6645e-15	1.7764e-15	2.3315e-15	2.1094e-15	2.2204e-15	1.5543e-15
4.801	2.2204e-15	1.2212e-15	1.9984e-15	1.3323e-15	2.6645e-15	1.7764e-15
4.901	1.9984e-15	1.5543e-15	2.1094e-15	1.5543e-15	2.2204e-15	1.5543e-15
5.001	2.6645e-15	1.2212e-15	1.8874e-15	1.3323e-15	1.9984e-15	1.8874e-15
5.101	2.2204e-15	1.2212e-15	2.2204e-15	1.7764e-15	2.2204e-15	2.1094e-15
5.201	2.6645e-15	1.0035e-15	1.9984e-15	1.1102e-15	2.2204e-15	1.5543e-15
5.3011	2.4425e-15	1.3323e-15	2.2204e-15	1.3323e-15	2.4425e-15	1.7764e-15
5.4011	3.3307e-15	1.1102e-15	2.5535e-15	1.4433e-15	2.2204e-15	1.9984e-15
5.5011	3.5527e-15	1.7764e-15	2.7756e-15	1.1102e-15	1.9984e-15	1.3323e-15
5.6011	3.5527e-15	1.9984e-15	2.4425e-15	2.2204e-15	1.9984e-15	1.3323e-15
5.7011	3.9968e-15	1.8874e-15	2.3315e-15	1.7764e-15	2.2204e-15	1.5543e-15
5.8012	2.6645e-15	1.6653e-15	2.1094e-15	1.5543e-15	2.2204e-15	1.8874e-15
5.9012	3.7748e-15	1.6653e-15	1.8874e-15	1.9984e-15	1.9984e-15	1.5543e-15
6.0012	3.7748e-15	1.7764e-15	2.6645e-15	2.4425e-15	2.4425e-15	1.9984e-15
6.1012	3.9968e-15	1.9984e-15	2.1094e-15	1.5543e-15	2.6645e-15	1.8874e-15
6.2012	3.1086e-15	1.9984e-15	2.6645e-15	1.7764e-15	1.5543e-15	1.9984e-15
6.3013	3.1086e-15	2.5535e-15	2.5535e-15	1.9984e-15	1.7764e-15	1.7764e-15
6.4013	3.1086e-15	2.6645e-15	2.3315e-15	2.2204e-15	1.4433e-15	1.8874e-15
6.5013	3.1086e-15	2.8866e-15	2.4425e-15	1.7764e-15	2.2204e-15	1.8874e-15
6.6013	2.6645e-15	2.9976e-15	1.9984e-15	1.7764e-15	1.7764e-15	1.9984e-15
6.7013	3.3307e-15	2.7756e-15	2.5535e-15	2.8866e-15	1.2212e-15	1.8874e-15
6.8014	3.1086e-15	2.5535e-15	2.6645e-15	1.7764e-15	1.3323e-15	2.2204e-15
6.9014	2.6645e-15	2.6645e-15	2.5535e-15	2.4425e-15	1.4433e-15	2.6645e-15
7.0014	3.1086e-15	2.8866e-15	2.2204e-15	3.1086e-15	2.4425e-15	2.4425e-15
7.1014	2.8866e-15	2.9976e-15	2.4425e-15	2.8866e-15	2.4425e-15	3.2196e-15
7.2014	2.8866e-15	3.4417e-15	2.5535e-15	2.9976e-15	3.1086e-15	2.3315e-15
7.3015	3.5527e-15	2.2204e-15	2.7756e-15	2.6645e-15	2.2204e-15	1.9984e-15
7.4015	2.8866e-15	1.8874e-15	2.6645e-15	2.8866e-15	1.7764e-15	2.3315e-15
7.5015	2.8866e-15	2.3315e-15	3.2196e-15	2.8866e-15	2.6645e-15	1.9984e-15
7.6015	2.6645e-15	1.9984e-15	2.5535e-15	2.8866e-15	2.6645e-15	2.4425e-15
7.7015	2.8866e-15	1.6653e-15	2.7756e-15	2.7756e-15	2.8866e-15	2.6645e-15
7.8016	2.4425e-15	1.3323e-15	2.4425e-15	2.8866e-15	2.4425e-15	2.2204e-15
7.9016	3.5527e-15	1.3323e-15	2.3315e-15	2.8866e-15	2.6645e-15	2.5535e-15
8.0016	3.5527e-15	1.5543e-15	3.1086e-15	2.6645e-15	2.2204e-15	2.6645e-15
8.1016	2.8866e-15	1.5543e-15	2.7756e-15	2.7756e-15	2.6645e-15	2.6645e-15
8.2016	2.8866e-15	1.5543e-15	2.2204e-15	3.2196e-15	2.2204e-15	2.4425e-15
8.3017	3.3307e-15	1.8874e-15	2.7756e-15	3.9968e-15	2.6645e-15	2.8866e-15
8.4017	3.1086e-15	1.9984e-15	2.4425e-15	4.5519e-15	2.6645e-15	3.3307e-15
8.5017	3.5527e-15	3.2196e-15	1.9984e-15	3.8858e-15	2.6645e-15	3.1086e-15
8.6017	3.1086e-15	1.3323e-15	2.3315e-15	5.3291e-15	3.1086e-15	2.8866e-15
8.7017	4.2188e-15	1.3323e-15	2.1094e-15	4.4409e-15	3.1086e-15	2.9976e-15
8.8018	3.3307e-15	2.2204e-15	2.1094e-15	4.996e-15	2.8866e-15	2.8866e-15
8.9018	3.7748e-15	1.5543e-15	2.2204e-15	4.996e-15	2.8866e-15	3.3307e-15
9.0018	3.1086e-15	1.2212e-15	2.4425e-15	4.885e-15	2.4425e-15	3.1086e-15
9.1018	3.1086e-15	1.5543e-15	2.9976e-15	4.2188e-15	3.1086e-15	2.8866e-15
9.2018	3.9968e-15	1.8874e-15	2.2204e-15	4.996e-15	2.6645e-15	2.4425e-15
9.3019	4.6629e-15	1.7764e-15	2.2204e-15	3.9968e-15	2.6645e-15	2.2204e-15
9.4019	3.3307e-15	1.1102e-15	1.9984e-15	4.1078e-15	2.6645e-15	2.8866e-15
9.5019	3.9968e-15	1.2212e-15	2.2204e-15	5.4401e-15	3.3307e-15	2.4425e-15
9.6019	4.2188e-15	1.3323e-15	2.4425e-15	4.774e-15	2.6645e-15	2.8866e-15
9.7019	4.2188e-15	1.3878e-15	2.2204e-15	4.3299e-15	2.8866e-15	2.2204e-15
9.802	3.9968e-15	1.7764e-15	2.5535e-15	3.1086e-15	2.2204e-15	3.1086e-15
9.902	3.7748e-15	2.2204e-15	2.8866e-15	3.3307e-15	2.6645e-15	3.1086e-15
10.002	3.3307e-15	1.7764e-15	1.8874e-15	3.1086e-15	2.2204e-15	2.4425e-15
10.102	2.8866e-15	1.7764e-15	2.9976e-15	3.1086e-15	2.2204e-15	2.8866e-15
10.202	3.3307e-15	1.9984e-15	2.2204e-15	3.1086e-15	2.6645e-15	2.4425e-15
10.302	2.4425e-15	1.5543e-15	2.4425e-15	4.4409e-15	2.2204e-15	2.2204e-15
10.402	3.1086e-15	1.8874e-15	2.7756e-15	4.6629e-15	2.8866e-15	2.2204e-15
10.502	3.9968e-15	1.7764e-15	2.6645e-15	3.5527e-15	2.4425e-15	3.1086e-15
10.602	3.5527e-15	2.2204e-15	3.1086e-15	3.7748e-15	1.9984e-15	2.6645e-15
10.702	3.9968e-15	1.9984e-15	4.5519e-15	2.8866e-15	1.7764e-15	2.6645e-15
10.802	3.1086e-15	2.3315e-15	3.1086e-15	3.9968e-15	2.6645e-15	2.2204e-15
10.902	2.8866e-15	1.9984e-15	2.7756e-15	3.9968e-15	1.9984e-15	1.7764e-15
11.002	3.7748e-15	3.1086e-15	2.6645e-15	3.5527e-15	2.6645e-15	2.6645e-15
11.102	3.1086e-15	2.2204e-15	2.9976e-15	3.9968e-15	2.6645e-15	1.3323e-15
11.202	2.6645e-15	1.7764e-15	2.1094e-15	3.9968e-15	1.5543e-15	1.3323e-15
11.302	2.4425e-15	1.9984e-15	2.6645e-15	4.2188e-15	2.8866e-15	1.3323e-15
11.402	2.8866e-15	2.2204e-15	1.9984e-15	3.3307e-15	2.2204e-15	2.6645e-15
11.502	3.1086e-15	1.4433e-15	1.7764e-15	4.2188e-15	2.2204e-15	2.4425e-15
11.602	2.6645e-15	1.7764e-15	2.6645e-15	3.5527e-15	1.9984e-15	2.2204e-15
11.702	2.4425e-15	1.5543e-15	1.7764e-15	3.5527e-15	2.4425e-15	2.6645e-15
11.802	2.6645e-15	1.9984e-15	1.7764e-15	3.7748e-15	3.3307e-15	1.9984e-15
11.902	2.8866e-15	2.4425e-15	2.1094e-15	3.9968e-15	3.5527e-15	2.6645e-15
12.002	3.1086e-15	2.3315e-15	1.7764e-15	4.6629e-15	3.1086e-15	1.3323e-15
12.102	3.1086e-15	2.9976e-15	2.2204e-15	4.6629e-15	3.1086e-15	2.2204e-15
12.202	2.4425e-15	2.9976e-15	1.8874e-15	3.7748e-15	3.9968e-15	2.6645e-15
12.302	2.8866e-15	2.3315e-15	1.6523e-15	4.2188e-15	3.7748e-15	2.2204e-15
12.402	2.8866e-15	2.6645e-15	2.1094e-15	3.5527e-15	3.1086e-15	2.4425e-15
12.503	2.6645e-15	2.2204e-15	1.9984e-15	4.2188e-15	3.9968e-15	1.9984e-15
12.603	2.4425e-15	2.1094e-15	1.8874e-15	3.5527e-15	3.5527e-15	1.3323e-15
12.703	3.3307e-15	1.6653e-15	2.3315e-15	3.5527e-15	3.7748e-15	1.7764e-15
12.803	3.3307e-15	1.8874e-15	1.6653e-15	3.3307e-15	3.3307e-15	1.3323e-15
12.903	2.8866e-15	2.3315e-15	2.2204e-15	4.4409e-15	4.4409e-15	1.5543e-15
13.003	2.6645e-15	3.5527e-15	1.9984e-15	3.7748e-15	3.5527e-15	1.7764e-15
13.103	2.6645e-15	2.7756e-15	2.1094e-15	4.6629e-15	4.885e-15	1.3323e-15
13.203	2.6645e-15	2.7756e-15	2.3315e-15	3.3307e-15	3.3307e-15	1.5543e-15
13.303	3.1086e-15	1.7764e-15	2.2204e-15	3.9968e-15	3.3307e-15	1.1102e-15
13.403	2.6645e-15	1.4632e-15	1.6653e-15	3.9968e-15	4.2188e-15	1.8874e-15
13.503	2.8866e-15	1.9984e-15	1.9984e-15	3.7748e-15	3.9968e-15	1.5543e-15
13.603	2.4425e-15	1.5543e-15	2.1094e-15	3.1086e-15	3.7748e-15	1.1102e-15
13.703	2.8866e-15	3.2196e-15	2.7756e-15	3.7748e-15	3.1086e-15	2.4425e-15
13.803	2.4425e-15	2.1094e-15	1.9984e-15	4.6629e-15	4.2188e-15	2.2204e-15
13.903	3.1086e-15	3.3307e-15	3.2196e-15	4.6629e-15	2.8866e-15	2.2204e-15
14.003	3.3307e-15	2.3315e-15	1.1102e-15	3.7748e-15	3.7748e-15	1.5543e-15
14.103	3.3307e-15	2.2204e-15	2.2204e-15	4.2188e-15	2.2204e-15	2.2204e-15
14.203	2.2204e-15	2.8866e-15	1.2212e-15	4.885e-15	2.6645e-15	2.4425e-15
14.303	3.1086e-15	3.4417e-15	1.5543e-15	4.4409e-15	4.2188e-15	1.9984e-15
14.403	2.4425e-15	2.6645e-15	1.3323e-15	4.2188e-15	2.8866e-15	1.5543e-15
14.503	2.4425e-15	3.4417e-15	1.7764e-15	5.107e-15	2.2204e-15	1.9984e-15
14.603	3.1086e-15	2.3315e-15	1.1102e-15	5.9952e-15	3.3307e-15	1.9984e-15
14.703	3.5527e-15	3.3307e-15	2.5535e-15	4.2188e-15	3.1086e-15	2.4425e-15
14.803	3.9968e-15	3.2196e-15	1.9984e-15	3.7748e-15	3.1086e-15	1.9984e-15
14.903	3.5527e-15	3.7748e-15	2.3315e-15	3.9968e-15	3.3307e-15	2.2204e-15
15.003	3.3307e-15	2.8866e-15	2.4425e-15	3.5527e-15	3.3307e-15	1.9984e-15
15.103	3.1086e-15	3.3307e-15	1.7764e-15	4.4409e-15	3.9968e-15	2.6645e-15
15.203	3.5527e-15	3.7748e-15	1.2212e-15	4.4409e-15	2.6645e-15	3.3307e-15
15.303	3.7748e-15	3.3307e-15	1.9984e-15	3.7748e-15	2.8866e-15	2.4425e-15
15.403	2.8866e-15	4.3299e-15	1.8874e-15	3.9968e-15	2.8866e-15	2.2204e-15
15.503	3.7748e-15	3.7748e-15	1.5543e-15	4.6629e-15	3.5527e-15	2.2204e-15
15.603	3.7748e-15	3.2196e-15	1.5543e-15	3.1086e-15	2.2204e-15	2.8866e-15
15.703	2.2204e-15	4.6629e-15	1.3323e-15	4.4409e-15	2.4425e-15	2.6645e-15
15.803	3.3307e-15	3.8858e-15	1.2212e-15	3.9968e-15	3.1086e-15	2.8866e-15
15.903	3.1086e-15	2.6645e-15	1.7764e-15	3.9968e-15	2.6645e-15	2.2204e-15
16.003	3.7748e-15	3.5527e-15	1.1102e-15	3.7748e-15	2.4425e-15	2.6645e-15
16.103	2.8866e-15	3.9968e-15	1.9984e-15	4.6629e-15	2.4425e-15	1.9984e-15
16.203	3.5527e-15	4.1078e-15	1.7764e-15	4.6629e-15	3.1086e-15	1.7764e-15
16.303	3.3307e-15	3.5527e-15	1.5543e-15	5.107e-15	2.6645e-15	1.9984e-15
16.403	3.5527e-15	3.1086e-15	1.9984e-15	4.6629e-15	3.7748e-15	2.6645e-15
16.503	3.3307e-15	2.6645e-15	1.3323e-15	4.885e-15	3.1086e-15	2.6645e-15
16.603	3.1086e-15	3.5527e-15	2.4425e-15	3.5527e-15	2.2204e-15	2.5535e-15
16.703	3.7748e-15	3.7748e-15	1.7764e-15	3.9968e-15	1.9984e-15	3.1086e-15
16.803	4.2188e-15	3.6637e-15	1.8874e-15	4.2188e-15	2.4425e-15	2.2204e-15
16.903	3.9968e-15	2.6645e-15	2.2204e-15	4.6629e-15	3.3307e-15	1.9984e-15
17.003	3.5527e-15	3.4417e-15	1.9984e-15	4.6629e-15	3.3307e-15	1.6653e-15
17.103	2.8866e-15	2.3315e-15	2.4425e-15	3.3307e-15	2.8866e-15	3.1086e-15
17.203	2.8866e-15	2.9976e-15	2.8866e-15	3.9968e-15	3.1086e-15	2.2204e-15
17.303	3.9968e-15	3.7748e-15	1.7764e-15	3.7748e-15	3.1086e-15	2.3315e-15
17.403	3.1086e-15	2.8866e-15	2.4425e-15	3.7748e-15	3.5527e-15	2.3315e-15
17.504	3.7748e-15	2.3315e-15	1.5543e-15	3.5527e-15	2.6645e-15	2.2204e-15
17.604	4.4409e-15	3.4417e-15	1.6653e-15	3.1086e-15	3.3307e-15	1.9984e-15
17.704	2.8866e-15	3.4417e-15	2.3315e-15	3.1086e-15	3.3307e-15	2.2204e-15
17.804	3.7748e-15	3.3307e-15	1.9984e-15	3.9968e-15	2.8866e-15	1.7764e-15
17.904	1.7764e-15	2.6645e-15	1.9984e-15	3.1086e-15	3.3307e-15	2.2204e-15
18.004	2.4425e-15	2.8866e-15	2.2204e-15	3.1086e-15	3.1086e-15	2.3315e-15
18.104	2.4425e-15	2.2204e-15	1.7764e-15	2.8866e-15	3.3307e-15	2.6645e-15
18.204	1.9984e-15	3.3307e-15	1.9984e-15	3.5527e-15	2.6645e-15	1.3323e-15
18.304	2.6645e-15	2.9976e-15	2.4425e-15	2.4425e-15	3.3307e-15	1.9984e-15
18.404	3.1086e-15	1.9984e-15	2.4425e-15	2.2204e-15	2.4425e-15	1.5543e-15
18.504	3.1086e-15	2.4425e-15	1.9984e-15	2.8866e-15	2.8866e-15	1.4433e-15
18.604	2.4425e-15	2.8866e-15	1.7764e-15	3.3307e-15	2.6645e-15	1.9984e-15
18.704	1.9984e-15	2.4425e-15	1.7764e-15	2.8866e-15	2.2204e-15	1.7764e-15
18.804	2.6645e-15	2.7756e-15	1.3323e-15	3.1086e-15	3.3307e-15	1.7764e-15
18.904	1.9984e-15	2.9976e-15	2.6645e-15	2.8866e-15	3.3307e-15	1.8874e-15
19.004	2.2204e-15	2.4425e-15	2.8866e-15	2.8866e-15	3.3307e-15	2.5535e-15
19.104	1.7764e-15	3.1086e-15	1.9984e-15	2.6645e-15	2.6645e-15	2.4425e-15
19.204	2.1094e-15	2.6645e-15	2.2204e-15	2.4425e-15	2.2204e-15	2.4425e-15
19.304	2.6645e-15	2.4425e-15	3.1086e-15	2.2204e-15	2.8866e-15	2.2204e-15
19.404	1.7764e-15	2.4425e-15	2.8866e-15	2.4425e-15	3.7748e-15	2.6645e-15
19.504	2.4425e-15	3.2196e-15	2.2204e-15	2.6645e-15	3.1086e-15	2.2204e-15
19.604	1.9984e-15	2.4425e-15	2.6645e-15	3.3307e-15	3.3307e-15	1.9984e-15
19.704	2.2204e-15	2.6645e-15	1.9984e-15	1.7764e-15	3.5527e-15	2.3315e-15
19.804	2.6645e-15	2.1094e-15	2.4425e-15	1.9984e-15	3.5527e-15	2.6645e-15
19.904	1.7764e-15	3.4417e-15	2.2204e-15	1.7764e-15	3.1086e-15	2.8866e-15
20.004	2.4425e-15	3.8858e-15	1.7764e-15	2.2204e-15	3.1086e-15	2.4425e-15
20.104	2.1094e-15	3.4417e-15	2.4425e-15	1.3323e-15	3.7748e-15	2.2204e-15
20.204	1.4433e-15	2.8866e-15	2.2204e-15	2.2204e-15	3.1086e-15	4.2188e-15
20.304	1.8874e-15	3.5527e-15	2.2204e-15	1.3323e-15	3.5527e-15	2.2204e-15
20.404	1.9984e-15	3.3307e-15	1.5543e-15	1.9984e-15	3.3307e-15	3.1086e-15
20.504	2.2204e-15	3.1086e-15	1.9984e-15	1.7764e-15	3.9968e-15	3.1086e-15
20.604	1.9984e-15	3.9968e-15	2.2204e-15	1.7764e-15	3.1086e-15	3.1086e-15
20.704	2.2204e-15	3.3307e-15	2.8866e-15	1.7764e-15	3.3307e-15	3.3307e-15
20.804	1.7764e-15	3.3307e-15	2.2204e-15	1.9984e-15	3.1086e-15	2.8866e-15
20.904	1.9984e-15	3.4417e-15	2.2204e-15	2.4425e-15	3.3307e-15	3.5527e-15
21.004	1.9984e-15	3.6637e-15	2.4425e-15	2.8866e-15	3.5527e-15	3.7748e-15
21.104	1.7764e-15	3.2196e-15	2.4425e-15	2.4425e-15	3.7748e-15	3.7748e-15
21.204	1.9984e-15	3.1086e-15	2.8866e-15	1.5543e-15	3.5527e-15	4.4409e-15
21.304	2.4425e-15	3.8858e-15	2.4425e-15	2.6645e-15	3.3307e-15	3.9968e-15
21.404	2.5535e-15	3.9968e-15	2.6645e-15	2.2204e-15	3.7748e-15	3.7748e-15
21.504	1.7764e-15	2.4425e-15	2.8866e-15	1.7764e-15	2.6645e-15	3.7748e-15
21.604	2.2204e-15	3.3307e-15	2.4425e-15	2.4425e-15	3.7748e-15	3.1086e-15
21.704	1.9984e-15	3.9968e-15	2.8866e-15	1.7764e-15	3.5527e-15	4.2188e-15
21.804	1.9984e-15	2.5535e-15	2.8866e-15	1.7764e-15	3.7748e-15	3.7748e-15
21.904	2.3315e-15	4.1078e-15	2.4425e-15	3.1086e-15	3.9968e-15	3.3307e-15
22.004	2.6645e-15	2.7756e-15	2.4425e-15	2.6645e-15	4.2188e-15	3.5527e-15
22.104	1.8874e-15	3.9968e-15	2.6645e-15	1.5543e-15	3.9968e-15	4.2188e-15
22.204	2.2204e-15	3.6637e-15	2.6645e-15	1.9984e-15	3.9968e-15	4.2188e-15
22.304	2.6645e-15	1.9984e-15	2.2204e-15	2.2204e-15	4.2188e-15	4.4409e-15
22.404	2.2204e-15	2.3315e-15	2.8866e-15	1.5543e-15	3.9968e-15	3.9968e-15
22.505	2.4425e-15	3.2196e-15	2.6645e-15	1.5543e-15	4.4409e-15	4.4409e-15
22.605	2.6645e-15	2.9976e-15	2.4425e-15	1.5543e-15	3.7748e-15	3.5527e-15
22.705	2.2204e-15	3.2196e-15	2.4425e-15	1.5543e-15	3.9968e-15	4.6629e-15
22.805	2.6645e-15	3.1086e-15	2.4425e-15	1.9984e-15	3.3307e-15	3.3307e-15
22.905	2.6645e-15	2.4425e-15	1.9984e-15	2.2204e-15	4.4409e-15	4.2188e-15
23.005	2.2204e-15	2.7756e-15	2.2204e-15	2.1094e-15	3.9968e-15	4.2188e-15
23.105	2.8866e-15	1.9984e-15	2.8866e-15	2.6645e-15	4.2188e-15	4.6629e-15
23.205	2.2204e-15	1.5543e-15	2.4425e-15	1.9984e-15	4.2188e-15	3.7748e-15
23.305	2.2204e-15	1.8874e-15	2.6645e-15	1.1102e-15	5.7732e-15	3.3307e-15
23.405	2.4425e-15	1.7764e-15	2.4425e-15	1.7764e-15	4.885e-15	4.2188e-15
23.505	3.3307e-15	1.3323e-15	2.2204e-15	2.4425e-15	3.1086e-15	4.885e-15
23.605	3.1086e-15	1.6653e-15	2.6645e-15	2.8866e-15	3.9968e-15	4.4409e-15
23.705	2.6645e-15	1.7764e-15	2.3315e-15	1.9984e-15	4.885e-15	3.3307e-15
23.805	3.3307e-15	1.7764e-15	2.2204e-15	1.9984e-15	3.9968e-15	4.2188e-15
23.905	2.6645e-15	2.4425e-15	3.1086e-15	2.2204e-15	4.2188e-15	3.9968e-15
24.005	3.1086e-15	1.9984e-15	2.4425e-15	2.2204e-15	4.885e-15	4.2188e-15
24.105	2.2204e-15	1.4433e-15	2.4425e-15	1.7764e-15	5.7732e-15	4.4409e-15
24.205	2.4425e-15	1.7764e-15	2.8866e-15	1.7764e-15	4.2188e-15	5.107e-15
24.305	2.8866e-15	1.7764e-15	2.6645e-15	1.5543e-15	3.5527e-15	5.107e-15
24.405	2.2204e-15	1.5543e-15	2.4425e-15	1.9984e-15	4.6629e-15	3.7748e-15
24.505	2.4425e-15	1.9984e-15	2.2204e-15	1.9984e-15	5.107e-15	4.2188e-15
24.605	2.2204e-15	2.4425e-15	2.2204e-15	1.7764e-15	4.6629e-15	3.5527e-15
24.705	3.1086e-15	2.2204e-15	2.6645e-15	1.5543e-15	3.9968e-15	3.7748e-15
24.805	2.2204e-15	1.8874e-15	2.2204e-15	1.7764e-15	4.6629e-15	4.2188e-15
24.905	2.2204e-15	2.6645e-15	2.2204e-15	2.4425e-15	4.4409e-15	5.107e-15
25.005	2.2204e-15	3.1086e-15	2.2204e-15	1.7764e-15	4.4409e-15	3.5527e-15
25.105	3.1086e-15	2.1094e-15	2.2204e-15	1.5543e-15	4.6629e-15	4.4409e-15
25.205	2.8866e-15	1.5543e-15	2.6645e-15	1.9984e-15	4.4409e-15	4.2188e-15
25.305	2.6645e-15	1.9984e-15	2.2204e-15	1.7764e-15	4.885e-15	4.2188e-15
25.405	1.9984e-15	1.8874e-15	2.6645e-15	1.6653e-15	4.6629e-15	3.9968e-15
25.505	1.9984e-15	2.2204e-15	2.6645e-15	3.1086e-15	4.4409e-15	4.2188e-15
25.605	2.4425e-15	1.8874e-15	1.9984e-15	1.5543e-15	3.9968e-15	4.2188e-15
25.705	1.9984e-15	1.3323e-15	2.4425e-15	1.9984e-15	4.2188e-15	3.7748e-15
25.805	2.4425e-15	2.2204e-15	2.6645e-15	1.8874e-15	4.6629e-15	2.8866e-15
25.905	2.6645e-15	1.8874e-15	1.9984e-15	1.8874e-15	4.2188e-15	3.7748e-15
26.005	2.2204e-15	1.7764e-15	2.6645e-15	1.9984e-15	3.7748e-15	3.7748e-15
26.105	2.6645e-15	2.3315e-15	2.2204e-15	2.2204e-15	4.6629e-15	3.7748e-15
26.205	2.6645e-15	1.9984e-15	2.6645e-15	2.3315e-15	4.2188e-15	3.1086e-15
26.305	2.2204e-15	1.7764e-15	2.6645e-15	2.3315e-15	4.2188e-15	3.9968e-15
26.405	2.2204e-15	2.4425e-15	2.4425e-15	2.2204e-15	4.4409e-15	3.7748e-15
26.505	2.8866e-15	2.6645e-15	3.1086e-15	2.2204e-15	4.6629e-15	4.2188e-15
26.605	2.4425e-15	2.9976e-15	2.4425e-15	2.3315e-15	4.885e-15	3.9968e-15
26.705	2.4425e-15	1.6653e-15	2.4425e-15	2.4425e-15	3.5527e-15	3.9968e-15
26.805	2.2204e-15	2.9976e-15	2.2204e-15	2.8866e-15	5.107e-15	3.9968e-15
26.905	2.6645e-15	1.7764e-15	2.4425e-15	2.2204e-15	4.6629e-15	3.9968e-15
27.005	2.6645e-15	2.2204e-15	1.9984e-15	1.8874e-15	5.3291e-15	3.5527e-15
27.105	2.4425e-15	1.9984e-15	2.2204e-15	2.5535e-15	4.885e-15	3.5527e-15
27.205	2.4425e-15	2.1094e-15	2.6645e-15	2.4425e-15	4.4409e-15	4.885e-15
27.305	2.6645e-15	2.4425e-15	2.5535e-15	1.9984e-15	5.107e-15	5.5511e-15
27.405	2.4425e-15	2.4425e-15	2.3315e-15	2.5535e-15	4.2188e-15	5.5511e-15
27.506	2.6645e-15	2.2204e-15	2.5535e-15	2.3315e-15	3.9968e-15	3.9968e-15
27.606	2.5535e-15	2.7756e-15	2.4425e-15	2.5535e-15	5.5511e-15	5.3291e-15
27.706	2.4425e-15	2.3315e-15	2.6645e-15	2.4425e-15	4.4409e-15	4.2188e-15
27.806	2.8866e-15	2.7756e-15	3.1086e-15	2.3315e-15	4.6629e-15	4.4409e-15
27.906	2.4425e-15	2.5535e-15	3.3307e-15	2.4425e-15	4.4409e-15	4.4409e-15
28.006	2.6645e-15	2.6645e-15	2.4425e-15	2.1094e-15	4.4409e-15	4.4409e-15
28.106	2.2204e-15	2.3315e-15	2.8866e-15	2.1094e-15	4.885e-15	4.6629e-15
28.206	8.8818e-16	2.8866e-15	2.6645e-15	1.9984e-15	4.6629e-15	5.107e-15
28.306	8.8818e-16	3.5527e-15	2.6645e-15	3.6637e-15	4.2188e-15	4.2188e-15
28.406	1.1102e-15	2.9976e-15	2.9976e-15	2.1094e-15	4.2188e-15	3.9968e-15
28.506	1.5543e-15	3.7748e-15	2.6645e-15	1.9984e-15	4.6629e-15	4.4409e-15
28.606	1.1102e-15	3.6637e-15	3.5527e-15	3.2196e-15	4.2188e-15	3.5527e-15
28.706	1.5543e-15	3.6637e-15	2.8866e-15	1.8874e-15	4.2188e-15	4.6629e-15
28.806	1.1102e-15	4.5519e-15	2.6645e-15	2.4425e-15	5.107e-15	5.3291e-15
28.906	8.8818e-16	4.2188e-15	3.2196e-15	2.7756e-15	4.2188e-15	3.7748e-15
29.006	1.1102e-15	4.6629e-15	2.8866e-15	2.4425e-15	4.4409e-15	4.4409e-15
29.106	1.3323e-15	4.774e-15	2.8866e-15	2.8866e-15	4.4409e-15	4.6629e-15
29.206	1.3323e-15	3.9968e-15	3.1086e-15	2.6645e-15	3.7748e-15	3.5527e-15
29.306	1.1102e-15	4.3299e-15	2.2204e-15	2.2204e-15	3.5527e-15	4.6629e-15
29.406	1.7764e-15	4.774e-15	2.6645e-15	2.9976e-15	4.6629e-15	4.2188e-15
29.506	1.5543e-15	4.774e-15	2.2937e-15	2.8866e-15	4.2188e-15	4.2188e-15
29.606	1.4433e-15	4.2188e-15	2.8866e-15	2.4425e-15	4.2188e-15	3.7748e-15
29.706	1.1102e-15	4.885e-15	2.2204e-15	2.7756e-15	4.2188e-15	4.4409e-15
29.806	1.5543e-15	4.4409e-15	2.6645e-15	2.7756e-15	3.5527e-15	2.6645e-15
29.906	1.3323e-15	4.3299e-15	2.6645e-15	2.9976e-15	4.2188e-15	4.2188e-15
30.006	1.3323e-15	4.774e-15	3.1086e-15	2.4425e-15	3.7748e-15	3.7748e-15
30.106	1.3323e-15	4.4409e-15	2.8866e-15	2.9976e-15	3.9968e-15	3.7748e-15
30.206	1.1102e-15	4.1078e-15	2.6645e-15	1.3323e-15	3.5527e-15	3.5527e-15
30.306	2.2204e-15	4.5519e-15	2.2204e-15	1.6653e-15	3.3307e-15	3.3307e-15
30.406	1.7764e-15	4.4409e-15	3.1086e-15	1.7764e-15	4.2188e-15	3.5527e-15
30.506	1.5543e-15	4.1078e-15	3.1086e-15	1.8874e-15	2.4425e-15	3.7748e-15
30.606	1.3323e-15	4.2188e-15	3.3307e-15	2.4425e-15	4.6629e-15	2.8866e-15
30.706	1.7764e-15	3.9968e-15	2.4425e-15	1.5543e-15	3.7748e-15	3.1086e-15
30.806	2.2204e-15	3.7748e-15	2.6645e-15	1.3323e-15	3.5527e-15	3.5527e-15
30.906	1.5543e-15	5.9952e-15	2.4425e-15	1.4433e-15	3.5527e-15	3.7748e-15
31.006	1.1102e-15	4.5519e-15	3.1086e-15	1.1102e-15	3.1086e-15	3.3307e-15
31.106	1.3323e-15	4.5519e-15	2.3159e-15	2.2204e-15	2.8866e-15	3.5527e-15
31.206	1.7764e-15	3.4417e-15	3.5527e-15	1.8874e-15	3.3307e-15	3.7748e-15
31.306	1.5543e-15	3.7748e-15	2.8866e-15	1.3323e-15	3.3307e-15	3.7748e-15
31.406	1.5543e-15	4.2188e-15	2.6645e-15	2.1094e-15	3.5527e-15	3.7748e-15
31.506	1.3323e-15	3.4417e-15	3.1086e-15	1.9984e-15	3.1086e-15	3.7748e-15
31.606	1.9984e-15	4.4409e-15	3.1086e-15	1.9984e-15	3.1086e-15	3.9968e-15
31.706	1.7764e-15	4.4409e-15	3.1086e-15	1.7764e-15	3.3307e-15	3.9968e-15
31.806	1.7764e-15	3.8858e-15	3.1086e-15	2.1094e-15	2.6645e-15	3.9968e-15
31.906	1.7764e-15	3.6637e-15	3.1086e-15	2.6645e-15	2.6645e-15	3.7748e-15
32.006	2.1094e-15	4.6629e-15	2.8866e-15	2.5535e-15	2.6645e-15	4.2188e-15
32.106	1.8874e-15	4.2188e-15	3.3307e-15	2.3315e-15	2.6645e-15	3.9968e-15
32.206	1.7764e-15	4.5519e-15	3.1086e-15	1.7764e-15	4.2188e-15	3.5527e-15
32.306	1.3323e-15	4.6629e-15	3.1086e-15	3.3307e-15	2.8866e-15	3.1086e-15
32.406	1.9984e-15	4.1078e-15	1.7764e-15	1.9984e-15	3.1086e-15	3.1086e-15
32.507	1.5543e-15	4.4409e-15	3.1086e-15	2.3315e-15	3.3307e-15	2.6645e-15
32.607	1.6653e-15	3.7748e-15	3.3307e-15	1.9984e-15	3.7748e-15	3.3307e-15
32.707	2.4425e-15	4.1078e-15	1.7764e-15	1.9984e-15	3.9968e-15	3.1086e-15
32.807	1.7764e-15	4.4409e-15	1.7764e-15	1.9984e-15	3.9968e-15	3.1086e-15
32.907	2.3315e-15	4.4409e-15	2.6645e-15	1.7764e-15	2.6645e-15	3.1086e-15
33.007	1.9984e-15	3.5527e-15	2.8866e-15	1.9984e-15	2.8866e-15	2.6645e-15
33.107	1.6653e-15	5.5511e-15	2.2204e-15	1.7764e-15	2.8866e-15	3.5527e-15
33.207	1.3323e-15	4.2188e-15	2.4425e-15	2.3315e-15	2.8866e-15	3.3307e-15
33.307	2.2204e-15	4.5519e-15	2.2204e-15	2.4425e-15	2.6645e-15	3.5527e-15
33.407	1.7764e-15	3.9968e-15	2.2204e-15	2.3315e-15	3.6637e-15	3.3307e-15
33.507	2.1094e-15	4.2188e-15	1.7764e-15	2.9976e-15	2.7756e-15	3.5527e-15
33.607	1.7764e-15	1.9984e-15	2.2204e-15	2.8866e-15	3.2196e-15	3.3307e-15
33.707	2.1094e-15	2.8866e-15	1.9984e-15	2.2204e-15	3.3307e-15	3.7748e-15
33.807	2.2204e-15	1.7764e-15	1.7764e-15	1.9984e-15	2.8866e-15	3.3307e-15
33.907	2.5535e-15	2.3315e-15	2.2204e-15	1.9984e-15	2.6645e-15	2.8866e-15
34.007	1.5543e-15	1.9984e-15	2.2204e-15	2.5535e-15	3.2196e-15	3.5527e-15
34.107	1.9984e-15	1.7764e-15	2.3315e-15	2.3315e-15	2.7756e-15	2.8866e-15
34.207	1.6653e-15	1.9984e-15	1.7764e-15	2.8866e-15	3.1086e-15	2.6645e-15
34.307	1.7764e-15	2.2204e-15	1.7764e-15	2.3315e-15	3.5527e-15	3.1086e-15
34.407	1.9984e-15	2.1094e-15	2.8866e-15	2.6645e-15	3.8858e-15	3.3307e-15
34.507	1.9984e-15	1.5543e-15	1.7764e-15	2.3315e-15	3.4417e-15	2.8866e-15
34.607	1.5543e-15	1.6653e-15	1.7764e-15	2.1094e-15	3.5527e-15	3.5527e-15
34.707	2.2204e-15	1.8874e-15	1.9984e-15	2.5535e-15	3.1086e-15	3.1086e-15
34.807	1.4433e-15	1.3323e-15	1.7764e-15	2.1094e-15	3.7748e-15	3.1086e-15
34.907	1.8874e-15	1.7764e-15	1.9984e-15	2.3315e-15	3.9968e-15	2.4425e-15
35.007	1.5543e-15	1.6653e-15	1.3323e-15	2.4425e-15	4.3299e-15	3.7748e-15
35.107	1.7764e-15	2.4425e-15	1.5543e-15	2.3315e-15	3.7748e-15	3.1086e-15
35.207	1.7764e-15	1.5543e-15	1.9984e-15	2.7756e-15	3.1086e-15	2.6645e-15
35.307	1.7764e-15	1.8874e-15	1.7764e-15	2.3315e-15	2.9976e-15	3.3307e-15
35.407	1.9984e-15	2.6645e-15	1.9984e-15	2.4425e-15	2.9976e-15	3.7748e-15
35.507	1.9984e-15	2.3315e-15	2.3315e-15	1.8874e-15	3.1086e-15	2.6645e-15
35.607	2.2204e-15	1.7764e-15	1.7764e-15	2.4425e-15	3.1086e-15	2.2204e-15
35.707	2.4425e-15	1.3323e-15	1.5543e-15	1.7764e-15	2.9976e-15	3.9968e-15
35.807	2.1094e-15	1.9984e-15	1.6653e-15	2.4425e-15	3.1086e-15	2.4425e-15
35.907	2.4425e-15	2.2204e-15	2.9976e-15	2.3315e-15	2.9976e-15	2.8866e-15
36.007	2.4425e-15	1.7764e-15	2.5535e-15	2.5535e-15	3.1086e-15	2.4425e-15
36.107	2.1094e-15	1.8874e-15	2.5535e-15	2.4425e-15	2.5535e-15	2.4425e-15
36.207	2.2204e-15	1.7764e-15	2.5535e-15	2.4425e-15	2.8866e-15	1.9984e-15
36.307	2.2204e-15	1.9984e-15	1.7764e-15	2.4425e-15	2.1094e-15	2.8866e-15
36.407	1.9984e-15	2.2204e-15	1.7764e-15	1.8874e-15	2.8866e-15	2.2204e-15
36.507	2.4425e-15	1.7764e-15	2.4425e-15	2.6645e-15	2.6645e-15	1.9984e-15
36.607	1.9984e-15	1.6653e-15	1.5543e-15	1.9984e-15	2.5535e-15	1.9984e-15
36.707	1.8874e-15	1.8874e-15	3.2196e-15	2.9976e-15	2.4425e-15	1.6653e-15
36.807	1.9984e-15	2.7756e-15	2.3315e-15	2.8866e-15	2.4425e-15	2.4425e-15
36.907	2.2204e-15	2.2204e-15	1.9984e-15	2.6645e-15	2.6645e-15	1.7764e-15
37.007	2.4425e-15	2.2204e-15	2.3315e-15	3.5527e-15	3.1086e-15	1.7764e-15
37.107	2.8866e-15	1.7764e-15	2.6645e-15	3.5527e-15	2.9976e-15	2.4425e-15
37.207	2.6645e-15	1.7764e-15	1.8874e-15	3.2196e-15	3.4417e-15	1.8874e-15
37.307	2.2204e-15	2.2204e-15	2.7756e-15	2.8866e-15	2.7756e-15	1.9984e-15
37.407	2.6645e-15	2.2204e-15	2.2204e-15	3.2196e-15	3.2196e-15	1.5543e-15
37.508	2.9976e-15	2.6645e-15	2.9976e-15	2.7756e-15	2.8866e-15	1.9984e-15
37.608	2.1094e-15	2.7756e-15	2.4425e-15	2.9976e-15	3.1086e-15	2.2204e-15
37.708	3.1086e-15	2.9976e-15	2.6645e-15	3.4417e-15	3.4417e-15	1.7764e-15
37.808	2.8866e-15	2.7756e-15	2.1094e-15	3.2196e-15	2.5535e-15	1.9984e-15
37.908	2.8866e-15	2.2204e-15	2.6645e-15	2.3315e-15	2.8866e-15	2.2204e-15
38.008	2.6645e-15	2.4425e-15	2.2204e-15	2.5535e-15	2.8866e-15	1.9984e-15
38.108	3.3307e-15	2.4425e-15	1.8874e-15	2.9976e-15	2.8866e-15	2.2204e-15
38.208	1.3323e-15	2.6645e-15	2.3315e-15	2.8866e-15	2.8866e-15	2.2204e-15
38.308	1.5543e-15	2.2204e-15	2.6645e-15	2.9976e-15	3.3307e-15	2.2204e-15
38.408	1.5543e-15	2.1094e-15	2.6645e-15	3.3307e-15	2.8866e-15	2.1094e-15
38.508	1.6653e-15	2.7756e-15	2.6645e-15	2.9976e-15	2.8866e-15	2.2204e-15
38.608	1.9984e-15	2.4425e-15	2.7756e-15	3.6637e-15	2.4425e-15	1.9984e-15
38.708	1.3323e-15	2.3315e-15	2.3315e-15	3.4417e-15	3.5527e-15	2.2204e-15
38.808	1.7764e-15	2.1094e-15	1.6653e-15	3.4417e-15	3.3307e-15	2.2204e-15
38.908	2.2204e-15	2.6645e-15	2.2204e-15	3.6637e-15	2.4425e-15	1.7938e-15
39.008	1.5543e-15	2.5535e-15	2.7756e-15	2.8866e-15	2.6645e-15	1.8217e-15
39.108	1.7764e-15	2.4425e-15	2.4425e-15	3.1086e-15	2.6645e-15	2.4425e-15
39.208	2.4425e-15	2.2204e-15	2.2204e-15	3.7748e-15	2.2204e-15	2.4425e-15
39.308	2.5535e-15	2.1094e-15	2.3315e-15	3.2196e-15	1.9984e-15	2.2204e-15
39.408	1.7764e-15	1.8874e-15	1.7764e-15	3.5527e-15	2.8866e-15	2.2204e-15
39.508	2.8866e-15	1.7764e-15	2.5535e-15	3.3307e-15	2.2204e-15	1.9984e-15
39.608	1.9984e-15	2.1094e-15	1.6653e-15	3.3307e-15	3.1086e-15	2.4425e-15
39.708	2.1094e-15	2.1094e-15	2.2204e-15	3.9968e-15	2.8866e-15	1.7764e-15
39.808	2.2204e-15	2.1094e-15	2.8866e-15	4.2188e-15	2.6645e-15	1.7764e-15
39.908	1.3323e-15	2.1094e-15	2.3315e-15	3.6637e-15	2.8866e-15	1.9984e-15
40.008	2.2204e-15	2.2204e-15	2.8866e-15	4.3299e-15	2.6645e-15	2.4425e-15
40.108	2.2204e-15	2.5535e-15	2.5535e-15	4.774e-15	2.6645e-15	2.2204e-15
40.208	1.9984e-15	1.9984e-15	2.8866e-15	3.7748e-15	2.8866e-15	1.9984e-15
40.308	2.3315e-15	2.5535e-15	2.9976e-15	4.3299e-15	2.6645e-15	1.9984e-15
40.408	2.4425e-15	2.3315e-15	2.7756e-15	3.3307e-15	2.2204e-15	2.4425e-15
40.508	2.2204e-15	1.9984e-15	2.5535e-15	3.3307e-15	2.6645e-15	1.9984e-15
40.608	2.8866e-15	2.3315e-15	2.1094e-15	3.3307e-15	2.4425e-15	2.2204e-15
40.708	2.1094e-15	1.7764e-15	2.3315e-15	1.5543e-15	2.2204e-15	2.6645e-15
40.808	2.4425e-15	2.4425e-15	2.5535e-15	1.1102e-15	2.4425e-15	2.4425e-15
40.908	2.4425e-15	1.9984e-15	2.2204e-15	1.7764e-15	2.2204e-15	2.8866e-15
41.008	2.4425e-15	2.2204e-15	2.2204e-15	1.3323e-15	2.2204e-15	2.4425e-15
41.108	2.6645e-15	1.9984e-15	2.4425e-15	1.3323e-15	2.6645e-15	2.4425e-15
41.208	2.2204e-15	2.3315e-15	2.4425e-15	1.3323e-15	2.6645e-15	1.9984e-15
41.308	2.4425e-15	1.9984e-15	2.2204e-15	9.992e-16	2.8866e-15	3.1086e-15
41.408	2.6645e-15	2.2204e-15	2.2204e-15	9.992e-16	2.2204e-15	3.1086e-15
41.508	2.1094e-15	2.4425e-15	1.8874e-15	1.7764e-15	2.6645e-15	2.8866e-15
41.608	2.2204e-15	2.4425e-15	2.2204e-15	8.8818e-16	2.2204e-15	2.2204e-15
41.708	2.2204e-15	2.8866e-15	2.2204e-15	1.1102e-15	2.8866e-15	2.6645e-15
41.808	3.5527e-15	1.9984e-15	2.2204e-15	1.1102e-15	2.4425e-15	2.4425e-15
41.908	2.6645e-15	2.6645e-15	1.8874e-15	1.1102e-15	2.8866e-15	3.1086e-15
42.008	2.2204e-15	2.3315e-15	2.1094e-15	1.5543e-15	2.4425e-15	2.4425e-15
42.108	2.4425e-15	2.2204e-15	2.7756e-15	1.1102e-15	2.6645e-15	2.4425e-15
42.208	2.6645e-15	2.5535e-15	2.2204e-15	8.8818e-16	2.4425e-15	2.6645e-15
42.308	1.9984e-15	2.7756e-15	2.4425e-15	1.3323e-15	2.4425e-15	3.1086e-15
42.408	1.9984e-15	2.4425e-15	2.4425e-15	1.5543e-15	2.6645e-15	2.8866e-15
42.509	1.9984e-15	2.8866e-15	2.4425e-15	1.9984e-15	2.4425e-15	3.3307e-15
42.609	2.4425e-15	3.2196e-15	2.2204e-15	1.3323e-15	2.7756e-15	2.5535e-15
42.709	2.6645e-15	2.6645e-15	2.4425e-15	1.5543e-15	2.4425e-15	2.8866e-15
42.809	2.4425e-15	3.3307e-15	2.8866e-15	9.992e-16	3.1086e-15	2.4425e-15
42.909	2.2204e-15	3.3307e-15	2.4425e-15	1.9984e-15	2.8866e-15	2.5535e-15
43.009	2.6645e-15	2.6645e-15	1.9984e-15	1.3323e-15	2.8866e-15	2.8866e-15
43.109	2.2204e-15	3.3307e-15	2.2204e-15	1.7764e-15	3.3307e-15	3.1086e-15
43.209	3.5527e-15	3.1086e-15	2.8866e-15	1.1102e-15	2.8866e-15	2.8866e-15
43.309	2.8866e-15	3.1086e-15	2.1094e-15	1.3323e-15	3.1086e-15	3.1086e-15
43.409	3.7748e-15	3.3307e-15	2.2204e-15	1.5543e-15	3.1086e-15	3.3307e-15
43.509	3.7748e-15	3.5527e-15	2.2204e-15	1.3323e-15	2.8866e-15	3.1086e-15
43.609	3.5527e-15	3.3307e-15	2.2204e-15	1.9984e-15	2.6645e-15	3.5527e-15
43.709	3.1086e-15	3.3307e-15	2.2204e-15	1.1102e-15	2.5535e-15	3.9968e-15
43.809	3.3307e-15	3.9968e-15	2.8866e-15	1.7764e-15	3.1086e-15	3.5527e-15
43.909	3.7748e-15	3.4417e-15	2.6645e-15	1.7764e-15	2.6645e-15	3.9968e-15
44.009	3.3307e-15	3.9968e-15	3.1086e-15	1.5543e-15	2.6645e-15	3.1086e-15
44.109	3.7748e-15	3.7748e-15	2.4425e-15	1.2212e-15	2.8866e-15	3.5527e-15
44.209	3.7748e-15	3.3307e-15	2.7756e-15	1.1102e-15	3.5527e-15	3.7748e-15
44.309	2.8866e-15	3.3307e-15	2.2204e-15	1.5543e-15	2.8866e-15	3.7748e-15
44.409	3.5527e-15	3.5527e-15	2.3315e-15	1.6653e-15	3.1086e-15	3.7748e-15
44.509	3.3307e-15	3.5527e-15	2.6645e-15	1.5543e-15	3.3307e-15	3.9968e-15
44.609	3.5527e-15	3.3307e-15	2.5535e-15	1.6653e-15	2.8866e-15	3.5527e-15
44.709	3.1086e-15	4.4409e-15	2.6645e-15	2.1094e-15	3.1086e-15	3.5527e-15
44.809	3.3307e-15	3.9968e-15	2.1094e-15	1.7764e-15	2.8866e-15	3.5527e-15
44.909	3.3307e-15	3.6637e-15	2.2204e-15	2.2204e-15	3.7748e-15	3.7748e-15
45.009	3.3307e-15	3.7748e-15	2.7756e-15	1.6653e-15	3.3307e-15	4.4409e-15
45.109	3.7748e-15	3.5527e-15	2.5535e-15	1.7764e-15	2.8866e-15	3.7748e-15
45.209	3.9968e-15	3.7748e-15	2.2204e-15	1.6653e-15	2.8866e-15	3.7748e-15
45.309	3.7748e-15	3.7748e-15	2.2204e-15	1.7764e-15	3.1086e-15	3.9968e-15
45.409	3.3307e-15	3.5527e-15	2.3315e-15	1.1102e-15	2.8866e-15	3.9968e-15
45.509	3.5527e-15	3.3307e-15	2.4425e-15	1.5543e-15	3.1086e-15	4.2188e-15
45.609	3.9968e-15	3.3307e-15	2.7756e-15	1.9984e-15	2.9976e-15	3.9968e-15
45.709	2.6645e-15	3.6637e-15	2.2204e-15	1.7764e-15	3.1086e-15	4.6629e-15
45.809	3.5527e-15	4.2188e-15	2.4425e-15	1.7764e-15	2.8866e-15	4.4409e-15
45.909	3.9968e-15	3.4417e-15	2.3315e-15	1.5543e-15	3.3307e-15	4.885e-15
46.009	3.7748e-15	3.8858e-15	2.8866e-15	1.3323e-15	3.3307e-15	4.885e-15
46.109	3.3307e-15	3.9968e-15	2.4425e-15	1.5543e-15	3.1086e-15	4.6629e-15
46.209	3.1086e-15	3.1086e-15	2.4425e-15	1.8874e-15	2.6645e-15	4.885e-15
46.309	3.1086e-15	3.5527e-15	2.1094e-15	1.7764e-15	2.8866e-15	5.107e-15
46.409	3.9968e-15	3.5527e-15	1.9984e-15	1.7764e-15	2.8866e-15	4.885e-15
46.509	2.6645e-15	3.7748e-15	1.9984e-15	2.2204e-15	3.3307e-15	5.7732e-15
46.609	3.1086e-15	3.7748e-15	1.9984e-15	2.2204e-15	2.9976e-15	5.3291e-15
46.709	2.8866e-15	3.3307e-15	2.8866e-15	1.5543e-15	2.7756e-15	5.3291e-15
46.809	3.3307e-15	3.5527e-15	2.2204e-15	1.6653e-15	2.9976e-15	5.107e-15
46.909	3.1086e-15	3.2196e-15	2.4425e-15	1.9984e-15	2.8866e-15	5.3291e-15
47.009	3.3307e-15	3.5527e-15	3.3307e-15	1.9984e-15	3.3307e-15	5.107e-15
47.109	3.1086e-15	2.7756e-15	2.4425e-15	2.2204e-15	3.7748e-15	4.885e-15
47.209	3.7748e-15	3.7748e-15	2.4425e-15	2.4425e-15	2.8866e-15	5.107e-15
47.309	2.4425e-15	2.8866e-15	1.9984e-15	2.1094e-15	2.8866e-15	5.3291e-15
47.409	2.6645e-15	3.2196e-15	2.4425e-15	2.4425e-15	3.1086e-15	5.3291e-15
47.51	3.1086e-15	3.5527e-15	2.2204e-15	1.7764e-15	2.8866e-15	5.107e-15
47.61	4.2188e-15	3.9968e-15	3.1086e-15	1.7764e-15	2.8866e-15	5.5511e-15
47.71	3.3307e-15	3.7748e-15	2.4425e-15	1.8874e-15	2.6645e-15	5.5511e-15
47.81	2.6645e-15	3.3307e-15	2.4425e-15	1.9984e-15	2.8866e-15	5.9952e-15
47.91	3.7748e-15	2.8866e-15	3.1086e-15	1.9984e-15	3.3307e-15	5.107e-15
48.01	3.3307e-15	3.7748e-15	2.3315e-15	1.9984e-15	2.7756e-15	5.5511e-15
48.11	3.1086e-15	2.8866e-15	2.6645e-15	2.1094e-15	2.6645e-15	5.5511e-15
48.21	2.8866e-15	2.8866e-15	2.6645e-15	1.9984e-15	3.3307e-15	5.7732e-15
48.31	2.8866e-15	3.2196e-15	2.5535e-15	1.9984e-15	3.1086e-15	4.885e-15
48.41	3.3307e-15	2.7756e-15	3.1086e-15	2.6645e-15	3.1086e-15	6.2172e-15
48.51	2.8866e-15	3.1086e-15	2.8866e-15	1.6653e-15	2.9976e-15	5.7732e-15
48.61	2.8866e-15	2.9976e-15	2.6645e-15	1.5543e-15	3.1086e-15	5.7732e-15
48.71	3.3307e-15	3.3307e-15	4.2188e-15	2.5535e-15	3.7748e-15	5.7732e-15
48.81	2.8866e-15	3.5527e-15	3.1086e-15	1.9984e-15	3.3307e-15	5.7732e-15
48.91	3.5527e-15	3.5527e-15	3.1086e-15	1.9984e-15	3.3307e-15	6.2172e-15
49.01	3.1086e-15	3.5527e-15	3.3307e-15	1.9984e-15	3.1086e-15	5.9952e-15
49.11	2.9976e-15	4.3299e-15	2.5535e-15	2.5535e-15	3.5527e-15	5.7732e-15
49.21	3.9968e-15	4.4409e-15	2.8866e-15	2.5535e-15	2.8866e-15	5.3291e-15
49.31	2.8866e-15	4.2188e-15	2.7756e-15	2.5535e-15	3.3307e-15	5.9952e-15
49.41	2.6645e-15	4.4409e-15	3.1086e-15	2.3315e-15	3.5527e-15	5.5511e-15
49.51	3.5527e-15	1.7764e-15	2.7756e-15	1.7764e-15	3.1086e-15	5.7732e-15
49.61	2.8866e-15	2.4425e-15	3.1086e-15	1.8874e-15	2.8866e-15	1.5543e-15
49.71	3.3307e-15	2.2204e-15	3.1086e-15	1.7764e-15	3.5527e-15	3.1086e-15
49.81	3.3307e-15	2.8866e-15	2.6645e-15	1.5543e-15	3.1086e-15	2.4425e-15
49.91	2.8866e-15	2.4425e-15	3.1086e-15	2.2204e-15	2.8866e-15	2.2204e-15


==> figures/data/NLS1D_O_JO_orth/error_orth_NLS1D_8.txt <==
Timing	O_1.1_1.1	O_1.1_1.2	O_1.2_1.1	O_1.2_1.2	O_1.3_1.1	O_1.3_1.2
0	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16	8.8818e-16
0.10002	4.4409e-16	5.5511e-16	8.8818e-16	4.4409e-16	8.8818e-16	8.8818e-16
0.20004	9.992e-16	8.8818e-16	6.6613e-16	5.5511e-16	6.6613e-16	4.4409e-16
0.30006	4.4409e-16	1.1102e-15	8.8818e-16	5.5511e-16	6.6613e-16	4.4409e-16
0.40008	7.7716e-16	1.5543e-15	6.6613e-16	4.4409e-16	7.7716e-16	4.4409e-16
0.5001	8.8818e-16	1.9984e-15	1.1102e-15	6.6613e-16	4.4409e-16	4.4409e-16
0.60012	1.1102e-15	2.2204e-15	1.1102e-15	6.6613e-16	9.992e-16	8.8818e-16
0.70014	1.4433e-15	1.7764e-15	6.6613e-16	4.4409e-16	1.2212e-15	1.3323e-15
0.80016	8.8818e-16	1.7764e-15	6.6613e-16	8.8818e-16	5.5511e-16	1.1102e-15
0.90018	1.2212e-15	1.7764e-15	6.6613e-16	8.8818e-16	9.992e-16	1.3323e-15
1.0002	2.2204e-15	1.7764e-15	4.4409e-16	7.7716e-16	8.8818e-16	1.3323e-15
1.1002	2.1094e-15	1.9984e-15	8.8818e-16	1.1102e-15	1.1102e-15	1.3323e-15
1.2002	1.5543e-15	1.9984e-15	6.6613e-16	1.1102e-15	5.5511e-16	8.8818e-16
1.3003	1.1102e-15	1.5543e-15	8.8818e-16	1.4433e-15	7.7716e-16	1.9984e-15
1.4003	1.6653e-15	2.4425e-15	9.992e-16	8.8818e-16	8.8818e-16	1.3323e-15
1.5003	1.9984e-15	1.5543e-15	1.1102e-15	4.4409e-16	1.1102e-15	1.5543e-15
1.6003	1.9984e-15	2.4425e-15	6.6613e-16	8.8818e-16	1.1102e-15	1.9984e-15
1.7003	1.6653e-15	2.4425e-15	9.992e-16	7.7716e-16	7.7716e-16	1.7764e-15
1.8004	1.8874e-15	1.5543e-15	1.1102e-15	6.6613e-16	7.7716e-16	1.9984e-15
1.9004	1.8874e-15	1.9984e-15	9.992e-16	6.6613e-16	7.7716e-16	1.5543e-15
2.0004	1.3323e-15	1.9984e-15	9.992e-16	8.8818e-16	1.2212e-15	1.7764e-15
2.1004	1.7764e-15	1.7764e-15	8.8818e-16	1.3323e-15	1.2212e-15	1.7764e-15
2.2004	1.8874e-15	2.2204e-15	1.1102e-15	6.4532e-16	8.8818e-16	1.9984e-15
2.3005	1.8874e-15	1.5543e-15	8.8818e-16	8.8818e-16	1.1102e-15	1.9984e-15
2.4005	1.6653e-15	1.5543e-15	8.8818e-16	5.5511e-16	1.1102e-15	1.7764e-15
2.5005	1.5543e-15	1.3323e-15	1.1102e-15	6.6613e-16	1.5543e-15	1.7764e-15
2.6005	5.5511e-16	1.1102e-15	1.4433e-15	9.992e-16	1.3323e-15	2.2204e-15
2.7005	7.7716e-16	1.5543e-15	1.3323e-15	6.6613e-16	1.3323e-15	1.9984e-15
2.8006	6.6613e-16	1.3323e-15	1.4433e-15	8.8818e-16	1.2212e-15	2.2204e-15
2.9006	1.3323e-15	1.1102e-15	1.9984e-15	1.1102e-15	1.1102e-15	1.9984e-15
3.0006	8.8818e-16	1.1102e-15	1.6653e-15	8.8818e-16	1.1102e-15	1.4181e-15
3.1006	8.8818e-16	8.8818e-16	1.7764e-15	1.1102e-15	7.3357e-16	1.9984e-15
3.2006	8.8818e-16	7.7716e-16	1.6653e-15	1.5543e-15	1.1102e-15	1.7764e-15
3.3007	8.8818e-16	8.8818e-16	1.6653e-15	1.3323e-15	1.7764e-15	2.2204e-15
3.4007	8.8818e-16	7.3769e-16	2.1094e-15	1.5543e-15	1.5543e-15	1.9984e-15
3.5007	1.3323e-15	9.992e-16	1.7764e-15	1.7764e-15	1.3323e-15	1.5543e-15
3.6007	1.1102e-15	8.8818e-16	1.7764e-15	1.9984e-15	1.5543e-15	1.7764e-15
3.7007	1.3323e-15	1.3323e-15	1.8874e-15	1.5543e-15	1.7764e-15	1.7764e-15
3.8008	1.2212e-15	1.1102e-15	1.8874e-15	1.3323e-15	1.6653e-15	1.3323e-15
3.9008	1.6653e-15	1.1102e-15	2.1094e-15	1.3323e-15	2.1094e-15	1.7764e-15
4.0008	1.4433e-15	9.992e-16	1.9984e-15	1.7764e-15	1.7764e-15	2.2204e-15
4.1008	1.6653e-15	9.992e-16	1.9984e-15	1.7764e-15	1.5543e-15	2.4425e-15
4.2008	1.4433e-15	1.3323e-15	2.1094e-15	1.3323e-15	1.5543e-15	1.7764e-15
4.3009	2.3315e-15	1.9984e-15	2.8866e-15	1.7764e-15	1.7764e-15	2.2204e-15
4.4009	1.9984e-15	1.6653e-15	2.3315e-15	1.5543e-15	1.7764e-15	1.7764e-15
4.5009	1.3323e-15	1.6653e-15	2.2204e-15	1.7764e-15	1.7764e-15	2.2204e-15
4.6009	1.7764e-15	1.7764e-15	2.1094e-15	1.7764e-15	8.8818e-16	2.4425e-15
4.7009	2.1094e-15	1.3323e-15	2.3315e-15	1.7764e-15	1.2212e-15	2.6645e-15
4.801	1.8874e-15	1.3323e-15	2.2204e-15	1.7764e-15	6.6613e-16	2.8866e-15
4.901	1.7764e-15	1.3323e-15	2.1094e-15	1.3323e-15	7.7716e-16	2.8866e-15
5.001	1.4433e-15	1.5543e-15	2.5535e-15	1.7764e-15	8.8818e-16	2.8866e-15
5.101	1.7764e-15	1.5543e-15	2.4425e-15	1.3323e-15	1.8874e-15	2.8866e-15
5.201	1.6653e-15	1.3323e-15	3.2196e-15	1.9984e-15	8.8818e-16	2.8866e-15
5.3011	2.1094e-15	1.5543e-15	2.9976e-15	1.5543e-15	1.5543e-15	3.5527e-15
5.4011	2.1094e-15	1.7764e-15	3.1086e-15	1.5543e-15	1.9984e-15	2.8866e-15
5.5011	1.5543e-15	2.2204e-15	2.7756e-15	1.5543e-15	1.5543e-15	3.3307e-15
5.6011	1.9984e-15	1.9984e-15	2.5535e-15	1.5543e-15	1.7764e-15	3.1086e-15
5.7011	3.1086e-15	1.7764e-15	2.4425e-15	1.5543e-15	1.7764e-15	3.3307e-15
5.8012	1.7764e-15	2.4425e-15	3.7748e-15	1.4433e-15	1.6653e-15	3.1086e-15
5.9012	1.9984e-15	2.4425e-15	3.2196e-15	1.5543e-15	2.2204e-15	3.7748e-15
6.0012	1.9984e-15	1.5543e-15	3.6637e-15	1.5543e-15	1.9984e-15	3.1086e-15
6.1012	1.7764e-15	2.2204e-15	3.7748e-15	1.5543e-15	1.3323e-15	3.5527e-15
6.2012	1.9984e-15	2.2204e-15	2.8866e-15	1.1102e-15	1.9984e-15	3.9968e-15
6.3013	1.7764e-15	1.9984e-15	3.3307e-15	1.3323e-15	1.3323e-15	3.5527e-15
6.4013	1.1102e-15	1.9984e-15	3.4417e-15	8.8818e-16	1.8874e-15	4.4409e-15
6.5013	8.8818e-16	2.6645e-15	3.5527e-15	8.8818e-16	1.5543e-15	3.5527e-15
6.6013	1.1102e-15	2.2204e-15	3.5527e-15	1.3323e-15	2.4425e-15	3.3307e-15
6.7013	8.8818e-16	2.4425e-15	3.4417e-15	1.3323e-15	1.5543e-15	3.3307e-15
6.8014	8.8818e-16	2.8866e-15	3.4417e-15	8.8818e-16	1.5543e-15	4.2188e-15
6.9014	1.1102e-15	2.4425e-15	3.5527e-15	1.1102e-15	1.9984e-15	3.5527e-15
7.0014	1.2212e-15	2.4425e-15	3.6637e-15	1.7764e-15	1.6653e-15	4.2188e-15
7.1014	1.6653e-15	1.9984e-15	2.9976e-15	1.3323e-15	1.8874e-15	4.4409e-15
7.2014	9.992e-16	1.9984e-15	3.4417e-15	1.1102e-15	1.9984e-15	2.8866e-15
7.3015	1.1102e-15	2.2204e-15	3.5527e-15	1.7764e-15	2.2204e-15	3.2196e-15
7.4015	8.8818e-16	2.2204e-15	2.8866e-15	1.1102e-15	1.9984e-15	2.8866e-15
7.5015	1.1102e-15	3.1086e-15	3.8858e-15	1.7764e-15	1.6653e-15	3.1086e-15
7.6015	8.8818e-16	2.4425e-15	3.7748e-15	8.8818e-16	1.9984e-15	3.7748e-15
7.7015	1.2212e-15	2.8866e-15	4.2188e-15	1.1102e-15	1.6653e-15	2.8866e-15
7.8016	1.1102e-15	2.4425e-15	4.6629e-15	1.3323e-15	1.7764e-15	2.8866e-15
7.9016	1.3323e-15	2.2204e-15	3.5527e-15	1.5543e-15	1.3392e-15	3.5527e-15
8.0016	1.1102e-15	3.7748e-15	3.3307e-15	1.3323e-15	1.5543e-15	4.4409e-15
8.1016	1.1102e-15	2.2204e-15	3.3307e-15	8.8818e-16	1.7764e-15	3.5527e-15
8.2016	1.1102e-15	1.9984e-15	3.9968e-15	1.1102e-15	1.7764e-15	3.9968e-15
8.3017	1.7764e-15	2.2204e-15	2.7756e-15	1.1102e-15	1.9984e-15	3.5527e-15
8.4017	1.7764e-15	2.4425e-15	2.7756e-15	1.3323e-15	1.4433e-15	3.2196e-15
8.5017	1.3323e-15	1.9984e-15	2.8866e-15	1.3323e-15	1.5543e-15	4.4409e-15
8.6017	1.4433e-15	2.2204e-15	3.2196e-15	1.6653e-15	2.2204e-15	3.5527e-15
8.7017	1.1102e-15	1.9984e-15	3.7748e-15	1.4433e-15	2.2204e-15	3.3307e-15
8.8018	1.7764e-15	1.9984e-15	3.2196e-15	1.7764e-15	2.2204e-15	3.5527e-15
8.9018	1.5543e-15	1.5543e-15	3.9968e-15	1.5543e-15	1.7764e-15	3.9968e-15
9.0018	1.9984e-15	1.5543e-15	3.4417e-15	1.1102e-15	1.9984e-15	3.8858e-15
9.1018	1.3323e-15	1.9984e-15	3.2196e-15	1.5543e-15	1.9984e-15	4.2188e-15
9.2018	1.7764e-15	1.9984e-15	3.3307e-15	1.7764e-15	1.7764e-15	3.5527e-15
9.3019	1.9984e-15	2.6645e-15	3.8858e-15	1.3323e-15	1.7764e-15	3.9968e-15
9.4019	1.5543e-15	1.3323e-15	3.6637e-15	1.3323e-15	1.3392e-15	4.1078e-15
9.5019	1.7764e-15	1.9984e-15	4.4409e-15	1.3323e-15	1.9984e-15	4.4409e-15
9.6019	1.5543e-15	1.7764e-15	3.5527e-15	1.3323e-15	1.3739e-15	4.4409e-15
9.7019	1.9984e-15	1.7764e-15	3.2196e-15	1.7764e-15	1.4988e-15	3.7748e-15
9.802	1.9984e-15	1.3323e-15	3.1086e-15	1.5543e-15	2.2204e-15	4.6629e-15
9.902	2.2204e-15	1.5543e-15	2.4425e-15	1.1102e-15	2.4425e-15	3.9968e-15
10.002	2.2204e-15	1.7764e-15	2.7756e-15	1.3323e-15	2.8866e-15	4.4409e-15
10.102	2.4425e-15	1.9984e-15	2.9976e-15	1.5543e-15	1.9984e-15	3.7748e-15
10.202	2.2204e-15	2.6645e-15	2.8866e-15	1.4433e-15	2.2204e-15	3.7748e-15
10.302	2.2204e-15	2.2204e-15	2.7756e-15	1.7764e-15	1.7764e-15	3.1086e-15
10.402	1.7764e-15	2.8866e-15	3.8858e-15	1.3323e-15	2.2204e-15	3.7748e-15
10.502	2.2204e-15	2.4425e-15	3.9968e-15	1.3323e-15	1.7764e-15	3.9968e-15
10.602	2.2204e-15	3.1086e-15	4.4409e-15	1.7764e-15	1.9984e-15	3.1086e-15
10.702	2.2204e-15	1.7764e-15	3.7748e-15	1.4433e-15	1.7764e-15	3.7748e-15
10.802	1.9984e-15	2.4425e-15	3.6637e-15	1.5543e-15	1.9984e-15	3.9968e-15
10.902	1.9984e-15	2.8866e-15	4.2188e-15	1.3323e-15	1.9984e-15	3.5527e-15
11.002	1.7764e-15	2.6645e-15	4.6629e-15	1.4433e-15	2.2204e-15	3.7748e-15
11.102	1.9984e-15	2.4425e-15	4.3299e-15	1.5543e-15	2.6645e-15	3.5527e-15
11.202	2.8866e-15	2.8866e-15	4.4409e-15	1.7764e-15	2.4425e-15	3.3307e-15
11.302	2.2204e-15	2.6645e-15	4.2188e-15	1.7764e-15	2.4425e-15	3.7748e-15
11.402	2.4425e-15	2.2204e-15	3.9968e-15	1.7764e-15	2.2204e-15	3.3307e-15
11.502	2.4425e-15	2.6645e-15	3.5527e-15	1.5543e-15	1.7764e-15	4.2188e-15
11.602	2.6645e-15	2.4425e-15	4.5519e-15	2.4425e-15	1.7764e-15	3.5527e-15
11.702	2.2204e-15	1.9984e-15	3.9968e-15	2.4425e-15	2.2204e-15	3.9968e-15
11.802	2.2204e-15	2.2204e-15	4.3299e-15	2.2204e-15	2.4425e-15	4.2188e-15
11.902	2.6645e-15	2.6645e-15	3.7748e-15	2.3315e-15	2.2204e-15	3.7748e-15
12.002	2.2204e-15	2.2204e-15	4.6629e-15	2.3315e-15	2.2204e-15	3.1086e-15
12.102	2.2204e-15	2.8866e-15	4.5519e-15	1.9984e-15	2.5535e-15	4.885e-15
12.202	2.2204e-15	2.8866e-15	3.9968e-15	2.9976e-15	2.4425e-15	4.4409e-15
12.302	2.2204e-15	3.7748e-15	3.6637e-15	3.5527e-15	2.1094e-15	4.4409e-15
12.402	1.9984e-15	3.1086e-15	4.3299e-15	2.7756e-15	2.6645e-15	3.1086e-15
12.503	1.7764e-15	3.1086e-15	4.5519e-15	2.2204e-15	2.8866e-15	3.3307e-15
12.603	2.8866e-15	2.4425e-15	5.4401e-15	1.6653e-15	2.4425e-15	3.5527e-15
12.703	2.1094e-15	2.2204e-15	6.1062e-15	2.5535e-15	1.9984e-15	2.6645e-15
12.803	2.4425e-15	2.4425e-15	3.8858e-15	2.2204e-15	3.1086e-15	4.2188e-15
12.903	2.2204e-15	3.1086e-15	3.8858e-15	2.5535e-15	2.8866e-15	3.9968e-15
13.003	2.4425e-15	2.8866e-15	4.885e-15	2.3315e-15	3.3307e-15	3.5527e-15
13.103	2.8866e-15	3.1086e-15	4.774e-15	2.4425e-15	3.5527e-15	3.3307e-15
13.203	2.6645e-15	3.5527e-15	4.4409e-15	1.9984e-15	3.5527e-15	4.2188e-15
13.303	2.8866e-15	2.8866e-15	3.3307e-15	2.8866e-15	2.6645e-15	4.6629e-15
13.403	2.2204e-15	2.8866e-15	4.885e-15	3.3307e-15	3.1086e-15	3.3307e-15
13.503	2.2204e-15	2.3315e-15	5.3291e-15	2.5535e-15	2.6645e-15	3.3307e-15
13.603	2.2204e-15	3.4417e-15	3.8858e-15	2.1094e-15	3.9968e-15	4.2188e-15
13.703	2.6645e-15	3.3307e-15	4.1078e-15	2.4425e-15	3.5527e-15	4.4409e-15
13.803	2.8866e-15	3.3307e-15	3.5527e-15	3.2196e-15	3.3307e-15	4.4409e-15
13.903	2.3315e-15	2.6645e-15	4.5519e-15	2.9976e-15	3.2196e-15	4.6629e-15
14.003	2.4425e-15	3.2196e-15	4.2188e-15	3.2196e-15	3.3307e-15	4.4409e-15
14.103	2.2204e-15	2.9976e-15	4.6629e-15	1.9984e-15	3.7748e-15	5.107e-15
14.203	2.4425e-15	2.8866e-15	4.6629e-15	2.1094e-15	4.2188e-15	4.6629e-15
14.303	2.2204e-15	3.4417e-15	4.3299e-15	1.9984e-15	2.6645e-15	3.6637e-15
14.403	1.9984e-15	3.3307e-15	4.996e-15	2.6645e-15	4.885e-15	4.4409e-15
14.503	2.8866e-15	2.6645e-15	3.6637e-15	2.6645e-15	3.9968e-15	3.7748e-15
14.603	2.6645e-15	3.5527e-15	5.3291e-15	3.3307e-15	3.4417e-15	4.2188e-15
14.703	2.4425e-15	2.8866e-15	4.2188e-15	2.5535e-15	2.8866e-15	3.9968e-15
14.803	2.4425e-15	2.8866e-15	4.4409e-15	2.5535e-15	3.2196e-15	3.5527e-15
14.903	2.4425e-15	2.1094e-15	3.7748e-15	3.2196e-15	2.8866e-15	3.7748e-15
15.003	2.4425e-15	2.8866e-15	3.7748e-15	1.9984e-15	3.5527e-15	3.5527e-15
15.103	2.2204e-15	3.2196e-15	3.5527e-15	1.8874e-15	3.4417e-15	3.4417e-15
15.203	2.6645e-15	3.2196e-15	4.996e-15	2.3315e-15	2.9976e-15	3.9968e-15
15.303	2.5535e-15	2.2204e-15	4.996e-15	2.3315e-15	2.7756e-15	3.7748e-15
15.403	2.6645e-15	3.2196e-15	4.2188e-15	2.2204e-15	3.1086e-15	3.4417e-15
15.503	2.8866e-15	2.8866e-15	4.3299e-15	2.6645e-15	2.6645e-15	1.9984e-15
15.603	2.2204e-15	3.1086e-15	4.774e-15	1.9984e-15	2.6645e-15	2.4425e-15
15.703	2.8866e-15	2.7756e-15	4.5519e-15	1.9984e-15	3.4417e-15	2.4425e-15
15.803	2.2204e-15	4.1078e-15	4.996e-15	2.5535e-15	3.1086e-15	2.4425e-15
15.903	2.2204e-15	3.6637e-15	3.8858e-15	2.5535e-15	3.3307e-15	2.2204e-15
16.003	2.8866e-15	2.8866e-15	4.3299e-15	3.6637e-15	2.9976e-15	2.8866e-15
16.103	2.3315e-15	3.4417e-15	5.4401e-15	3.4417e-15	2.6645e-15	1.5543e-15
16.203	2.2204e-15	2.6645e-15	4.3299e-15	2.6645e-15	2.9976e-15	1.1102e-15
16.303	2.4425e-15	4.885e-15	4.2188e-15	2.1094e-15	3.4417e-15	1.7764e-15
16.403	2.6645e-15	4.3299e-15	5.107e-15	2.3315e-15	1.5543e-15	1.5543e-15
16.503	6.6613e-16	2.8866e-15	5.6621e-15	2.2204e-15	1.1102e-15	1.7764e-15
16.603	1.5543e-15	3.7748e-15	5.218e-15	1.9984e-15	1.3323e-15	1.9984e-15
16.703	1.1102e-15	3.2196e-15	5.6621e-15	2.3315e-15	1.1102e-15	2.4425e-15
16.803	1.5543e-15	2.9976e-15	5.3291e-15	3.2196e-15	1.1102e-15	2.8866e-15
16.903	1.5543e-15	4.3299e-15	4.996e-15	3.8858e-15	1.7764e-15	2.2204e-15
17.003	1.5543e-15	3.7748e-15	4.1078e-15	3.4417e-15	1.2212e-15	2.2204e-15
17.103	1.1102e-15	3.1086e-15	4.4409e-15	2.9976e-15	6.6613e-16	2.8866e-15
17.203	8.8818e-16	4.2188e-15	4.3299e-15	3.6637e-15	1.1102e-15	2.6645e-15
17.303	1.7764e-15	3.2196e-15	3.9968e-15	2.5535e-15	1.7764e-15	1.9984e-15
17.403	1.6653e-15	2.3315e-15	4.885e-15	1.8874e-15	1.5543e-15	1.9984e-15
17.504	1.9984e-15	2.6645e-15	5.3291e-15	3.5527e-15	1.2212e-15	3.5527e-15
17.604	1.3323e-15	3.8858e-15	5.3291e-15	2.7756e-15	1.5543e-15	1.9984e-15
17.704	1.4433e-15	3.7748e-15	4.5519e-15	1.2212e-15	1.3323e-15	2.4425e-15
17.804	1.5543e-15	3.3307e-15	5.9952e-15	2.6645e-15	1.4433e-15	2.2204e-15
17.904	1.1102e-15	2.7756e-15	6.1062e-15	2.6645e-15	1.3323e-15	2.8866e-15
18.004	2.6645e-15	2.5535e-15	5.6621e-15	2.8866e-15	1.3323e-15	2.6645e-15
18.104	1.3323e-15	3.7748e-15	5.8842e-15	2.3315e-15	1.1102e-15	3.5527e-15
18.204	1.3323e-15	2.9976e-15	5.7732e-15	2.2204e-15	1.6653e-15	3.1086e-15
18.304	1.3323e-15	2.8866e-15	4.5519e-15	2.1094e-15	1.5543e-15	2.6645e-15
18.404	1.9984e-15	3.1086e-15	4.996e-15	3.5527e-15	1.8874e-15	2.4425e-15
18.504	1.9984e-15	3.2196e-15	4.885e-15	2.8866e-15	1.7764e-15	2.2204e-15
18.604	1.7764e-15	3.6637e-15	5.218e-15	2.5535e-15	2.2204e-15	2.2204e-15
18.704	1.3323e-15	2.7756e-15	4.774e-15	3.2196e-15	1.9984e-15	2.2204e-15
18.804	1.9984e-15	2.8866e-15	5.218e-15	2.9976e-15	1.8874e-15	1.9984e-15
18.904	2.2204e-15	3.8858e-15	4.3299e-15	2.9976e-15	1.3323e-15	2.2204e-15
19.004	1.5543e-15	3.2196e-15	5.3291e-15	2.7756e-15	1.7764e-15	2.4425e-15
19.104	1.5543e-15	3.6637e-15	4.5519e-15	2.6645e-15	1.3323e-15	2.4425e-15
19.204	8.8818e-16	3.2196e-15	6.1062e-15	2.6645e-15	1.7764e-15	1.9984e-15
19.304	2.2204e-15	3.9968e-15	4.6629e-15	2.6645e-15	1.2212e-15	4.2188e-15
19.404	1.9984e-15	3.7748e-15	5.4401e-15	2.9976e-15	1.1102e-15	2.8866e-15
19.504	2.4425e-15	3.6637e-15	5.107e-15	2.8866e-15	1.1102e-15	3.1086e-15
19.604	1.7764e-15	3.6637e-15	4.5519e-15	2.8866e-15	1.5543e-15	2.8866e-15
19.704	1.5543e-15	4.3299e-15	4.885e-15	2.4425e-15	1.3323e-15	3.3307e-15
19.804	1.9984e-15	3.5527e-15	5.7732e-15	2.8866e-15	1.6653e-15	3.1086e-15
19.904	2.2204e-15	3.2196e-15	4.885e-15	2.6645e-15	1.5543e-15	2.6645e-15
20.004	2.4425e-15	3.9968e-15	4.774e-15	2.2204e-15	1.3323e-15	1.3323e-15
20.104	1.3323e-15	4.3299e-15	4.4409e-15	3.2196e-15	1.7764e-15	2.6645e-15
20.204	1.7764e-15	4.4409e-15	4.996e-15	2.8866e-15	1.5543e-15	2.5535e-15
20.304	2.4425e-15	3.9968e-15	4.885e-15	2.5535e-15	2.2204e-15	2.8866e-15
20.404	2.4425e-15	4.1078e-15	5.107e-15	2.4425e-15	1.5543e-15	2.5535e-15
20.504	1.9984e-15	4.5519e-15	5.4401e-15	2.8866e-15	2.4425e-15	2.4425e-15
20.604	1.7764e-15	4.2188e-15	4.5519e-15	2.2204e-15	1.5543e-15	2.8866e-15
20.704	2.4425e-15	3.3307e-15	5.5511e-15	2.5535e-15	1.7764e-15	2.8866e-15
20.804	2.6645e-15	4.2188e-15	6.1062e-15	2.1094e-15	1.5543e-15	2.8866e-15
20.904	2.4425e-15	4.996e-15	4.996e-15	1.9984e-15	1.5543e-15	3.6637e-15
21.004	1.7764e-15	3.5527e-15	5.4401e-15	1.9984e-15	1.5543e-15	3.5527e-15
21.104	2.4425e-15	2.9976e-15	5.5511e-15	2.4425e-15	1.5543e-15	2.2204e-15
21.204	1.5543e-15	4.3299e-15	5.4401e-15	1.7764e-15	1.1414e-15	3.1086e-15
21.304	1.9984e-15	3.4417e-15	5.4401e-15	2.2204e-15	1.5543e-15	3.3307e-15
21.404	1.9984e-15	3.7748e-15	6.4393e-15	2.3315e-15	2.2204e-15	3.6637e-15
21.504	2.8866e-15	3.7748e-15	5.6621e-15	2.5535e-15	2.4425e-15	4.2188e-15
21.604	2.4425e-15	3.5527e-15	5.4401e-15	2.7756e-15	1.7764e-15	3.5527e-15
21.704	1.9984e-15	3.5527e-15	5.3291e-15	1.9984e-15	1.9984e-15	3.5527e-15
21.804	2.2204e-15	3.6637e-15	5.9952e-15	2.2204e-15	1.5543e-15	3.3307e-15
21.904	1.7764e-15	4.1078e-15	5.8842e-15	2.3315e-15	1.9984e-15	3.1086e-15
22.004	2.8866e-15	3.9968e-15	6.1062e-15	1.6653e-15	1.7764e-15	3.1086e-15
22.104	1.7764e-15	3.9968e-15	5.107e-15	2.4425e-15	1.7764e-15	3.5527e-15
22.204	2.2204e-15	4.885e-15	5.7732e-15	2.5535e-15	2.2204e-15	3.7748e-15
22.304	1.9984e-15	4.885e-15	4.996e-15	2.5535e-15	2.2204e-15	3.4417e-15
22.404	1.7764e-15	3.5527e-15	5.3291e-15	2.1094e-15	1.9984e-15	3.1086e-15
22.505	1.9984e-15	4.774e-15	5.3291e-15	1.9984e-15	2.6645e-15	2.9976e-15
22.605	1.5543e-15	5.107e-15	5.6621e-15	2.3315e-15	2.2204e-15	3.4417e-15
22.705	2.8866e-15	5.4401e-15	5.107e-15	2.6645e-15	1.9984e-15	2.8866e-15
22.805	2.2204e-15	3.5527e-15	5.8842e-15	2.5535e-15	1.9984e-15	3.3307e-15
22.905	1.7764e-15	4.2188e-15	4.774e-15	2.1094e-15	2.2204e-15	2.7756e-15
23.005	1.5543e-15	5.107e-15	5.107e-15	2.5535e-15	1.7764e-15	2.5535e-15
23.105	1.7764e-15	4.2188e-15	4.996e-15	2.5535e-15	2.2204e-15	2.3315e-15
23.205	1.7764e-15	4.5519e-15	5.5511e-15	2.8866e-15	2.2204e-15	3.1086e-15
23.305	1.9984e-15	3.7748e-15	5.7732e-15	2.8866e-15	1.7764e-15	2.8866e-15
23.405	1.7764e-15	4.2188e-15	5.3291e-15	1.9984e-15	1.9984e-15	3.3307e-15
23.505	1.7764e-15	3.5527e-15	5.3291e-15	2.5535e-15	2.2204e-15	2.8866e-15
23.605	1.7764e-15	4.6629e-15	5.5511e-15	2.4425e-15	2.4425e-15	2.4425e-15
23.705	1.9984e-15	5.5511e-15	5.3291e-15	2.5535e-15	2.6645e-15	3.3307e-15
23.805	2.4425e-15	3.9968e-15	4.885e-15	2.9976e-15	2.6645e-15	3.1086e-15
23.905	1.6653e-15	4.2188e-15	4.885e-15	2.3315e-15	2.6645e-15	3.1086e-15
24.005	1.9984e-15	4.2188e-15	4.996e-15	2.3315e-15	1.9984e-15	1.9984e-15
24.105	1.7764e-15	4.774e-15	5.3291e-15	3.2196e-15	2.8866e-15	3.3307e-15
24.205	2.4425e-15	4.5519e-15	5.6621e-15	2.4425e-15	2.8866e-15	3.9968e-15
24.305	2.6645e-15	4.996e-15	5.218e-15	2.8866e-15	2.6645e-15	3.3307e-15
24.405	1.5543e-15	5.3291e-15	4.5519e-15	3.1086e-15	2.4425e-15	3.9968e-15
24.505	1.9984e-15	4.774e-15	4.885e-15	2.6645e-15	2.4425e-15	3.3307e-15
24.605	1.9984e-15	5.218e-15	4.996e-15	2.9976e-15	2.4425e-15	2.6645e-15
24.705	1.9984e-15	4.885e-15	4.996e-15	2.4425e-15	1.9984e-15	2.9976e-15
24.805	1.6623e-15	6.2172e-15	4.996e-15	2.2204e-15	1.9984e-15	2.8866e-15
24.905	1.7764e-15	5.3291e-15	4.3299e-15	2.3315e-15	1.9984e-15	2.8866e-15
25.005	1.7764e-15	5.3291e-15	4.774e-15	2.6645e-15	1.9984e-15	2.8866e-15
25.105	1.7764e-15	5.6621e-15	4.774e-15	2.6645e-15	2.6645e-15	3.1086e-15
25.205	1.9984e-15	4.885e-15	5.4401e-15	2.5535e-15	2.2204e-15	2.8866e-15
25.305	2.2204e-15	5.107e-15	5.218e-15	2.5535e-15	2.2204e-15	2.4425e-15
25.405	2.2204e-15	5.8842e-15	4.885e-15	2.6645e-15	1.7764e-15	2.6645e-15
25.505	2.4425e-15	4.996e-15	5.218e-15	2.1094e-15	2.2204e-15	2.2204e-15
25.605	2.4425e-15	5.218e-15	4.774e-15	3.1086e-15	1.9984e-15	2.7756e-15
25.705	2.2204e-15	4.5519e-15	4.3299e-15	2.5535e-15	2.6645e-15	2.7756e-15
25.805	2.2204e-15	5.107e-15	4.774e-15	2.8866e-15	2.6645e-15	2.6645e-15
25.905	2.6645e-15	4.885e-15	3.8858e-15	2.3315e-15	1.9984e-15	2.7756e-15
26.005	2.6645e-15	5.4401e-15	4.996e-15	2.8866e-15	2.4425e-15	3.1086e-15
26.105	2.4425e-15	4.3299e-15	4.885e-15	3.5527e-15	2.4425e-15	2.8866e-15
26.205	2.4425e-15	5.3291e-15	4.3299e-15	2.9976e-15	2.8866e-15	3.1086e-15
26.305	2.4425e-15	4.996e-15	4.2188e-15	2.9976e-15	2.8866e-15	3.5527e-15
26.405	2.6645e-15	4.3299e-15	5.3291e-15	2.4425e-15	2.6645e-15	3.7748e-15
26.505	2.6645e-15	4.6629e-15	5.107e-15	3.7748e-15	2.4425e-15	2.8866e-15
26.605	3.5527e-15	4.6629e-15	4.4409e-15	2.4425e-15	2.8866e-15	3.5527e-15
26.705	2.4425e-15	3.9968e-15	4.996e-15	2.4425e-15	2.2204e-15	2.4425e-15
26.805	2.8866e-15	4.6629e-15	3.5527e-15	2.4425e-15	2.2204e-15	3.4417e-15
26.905	2.2204e-15	1.5543e-15	4.6629e-15	2.6645e-15	2.2204e-15	3.1086e-15
27.005	2.4425e-15	1.3323e-15	4.3299e-15	2.6645e-15	2.2204e-15	3.5527e-15
27.105	2.4425e-15	1.3323e-15	3.7748e-15	2.8866e-15	2.2204e-15	3.7748e-15
27.205	2.4425e-15	1.3323e-15	3.8858e-15	2.6645e-15	3.1086e-15	3.5527e-15
27.305	1.7764e-15	8.8818e-16	4.1078e-15	3.6637e-15	2.8866e-15	3.5527e-15
27.405	1.9984e-15	1.3323e-15	4.3299e-15	2.7756e-15	1.9984e-15	3.3307e-15
27.506	1.9984e-15	8.8818e-16	3.7748e-15	2.3315e-15	3.1086e-15	3.3307e-15
27.606	1.7764e-15	9.992e-16	4.2188e-15	3.3307e-15	2.6645e-15	3.7748e-15
27.706	1.9984e-15	1.1102e-15	4.3299e-15	3.2196e-15	2.4425e-15	2.8866e-15
27.806	1.9984e-15	1.9984e-15	4.5519e-15	3.5527e-15	2.2204e-15	3.5527e-15
27.906	2.4425e-15	2.1094e-15	4.6629e-15	3.5527e-15	3.1086e-15	3.3307e-15
28.006	2.8866e-15	1.5543e-15	4.5519e-15	2.9976e-15	2.4425e-15	3.1086e-15
28.106	2.6645e-15	1.5543e-15	5.3291e-15	3.2196e-15	2.6645e-15	3.9968e-15
28.206	2.6645e-15	1.5543e-15	3.8858e-15	3.8858e-15	2.6645e-15	3.5527e-15
28.306	2.4425e-15	1.3323e-15	4.4409e-15	2.6645e-15	2.8866e-15	3.1086e-15
28.406	2.4425e-15	2.4425e-15	4.4409e-15	3.2196e-15	3.7748e-15	2.8866e-15
28.506	2.4425e-15	1.5543e-15	4.2188e-15	2.6645e-15	3.1086e-15	3.5527e-15
28.606	3.1086e-15	1.7764e-15	3.7748e-15	3.1086e-15	2.4425e-15	3.3307e-15
28.706	3.3307e-15	8.8818e-16	4.5519e-15	2.5535e-15	1.7764e-15	3.5527e-15
28.806	3.1086e-15	2.4425e-15	4.4409e-15	3.1086e-15	2.2204e-15	2.8866e-15
28.906	3.1086e-15	1.7764e-15	4.5519e-15	2.5535e-15	2.8866e-15	3.7748e-15
29.006	2.4425e-15	2.8866e-15	4.4409e-15	3.1086e-15	3.1086e-15	2.8866e-15
29.106	2.4425e-15	1.3323e-15	4.996e-15	2.2204e-15	3.3307e-15	3.3307e-15
29.206	2.4425e-15	1.1102e-15	4.4409e-15	2.7756e-15	2.6645e-15	3.3307e-15
29.306	2.6645e-15	1.3323e-15	4.774e-15	2.9976e-15	2.6645e-15	3.9968e-15
29.406	3.5527e-15	1.1102e-15	4.774e-15	2.2204e-15	2.2204e-15	3.3307e-15
29.506	2.8866e-15	9.7351e-16	4.996e-15	2.3315e-15	2.6645e-15	3.5527e-15
29.606	3.1086e-15	1.5543e-15	4.885e-15	2.1094e-15	2.8866e-15	3.5527e-15
29.706	3.5527e-15	1.3323e-15	5.218e-15	2.2204e-15	2.2204e-15	3.9968e-15
29.806	2.8866e-15	1.7764e-15	4.6629e-15	2.2204e-15	2.4338e-15	3.1086e-15
29.906	3.3307e-15	1.5543e-15	4.4409e-15	2.7756e-15	2.4425e-15	3.7748e-15
30.006	3.1086e-15	1.3323e-15	4.774e-15	3.1086e-15	2.6645e-15	3.9968e-15
30.106	2.8866e-15	1.5543e-15	4.6629e-15	3.1086e-15	2.4425e-15	3.7748e-15
30.206	2.8866e-15	1.4433e-15	5.3291e-15	3.9968e-15	2.1025e-15	3.1086e-15
30.306	3.9968e-15	1.9984e-15	4.3299e-15	3.5527e-15	2.4425e-15	3.9968e-15
30.406	3.1086e-15	2.2204e-15	3.8858e-15	3.9968e-15	2.2204e-15	3.3307e-15
30.506	3.1086e-15	1.5543e-15	5.218e-15	3.1086e-15	2.4425e-15	3.9968e-15
30.606	3.1086e-15	1.2212e-15	4.4409e-15	3.5527e-15	1.9984e-15	3.7748e-15
30.706	3.1086e-15	1.3323e-15	4.3299e-15	2.2204e-15	2.4425e-15	3.5527e-15
30.806	2.8866e-15	1.3323e-15	4.774e-15	1.5543e-15	3.1086e-15	3.3307e-15
30.906	2.8866e-15	1.2455e-15	5.107e-15	1.6653e-15	2.6645e-15	3.3307e-15
31.006	2.8866e-15	1.9984e-15	5.3291e-15	1.1102e-15	3.1086e-15	3.5527e-15
31.106	3.3307e-15	1.7764e-15	4.885e-15	8.8818e-16	2.4425e-15	3.7748e-15
31.206	3.1086e-15	1.3323e-15	5.6621e-15	1.7764e-15	2.4425e-15	3.3307e-15
31.306	1.1102e-15	1.7764e-15	4.774e-15	8.8818e-16	2.4425e-15	3.1086e-15
31.406	8.8818e-16	1.3774e-15	5.4401e-15	1.4433e-15	2.4425e-15	3.5527e-15
31.506	9.992e-16	1.367e-15	5.218e-15	1.5543e-15	2.6645e-15	3.3307e-15
31.606	1.2212e-15	1.5543e-15	5.218e-15	8.8818e-16	2.6645e-15	3.3307e-15
31.706	8.8818e-16	1.7764e-15	5.3291e-15	1.1102e-15	2.2204e-15	3.3307e-15
31.806	6.6613e-16	2.2204e-15	5.3291e-15	1.3323e-15	2.6645e-15	3.1086e-15
31.906	1.1102e-15	1.7764e-15	5.107e-15	8.8818e-16	2.4425e-15	3.1086e-15
32.006	1.1102e-15	1.7764e-15	4.5519e-15	1.1102e-15	2.2204e-15	2.8866e-15
32.106	7.7716e-16	1.9984e-15	5.4401e-15	1.4433e-15	2.4425e-15	3.3307e-15
32.206	7.7716e-16	2.2204e-15	5.6621e-15	1.1102e-15	2.4425e-15	3.1086e-15
32.306	1.5543e-15	2.6645e-15	5.218e-15	1.3323e-15	1.9984e-15	3.3307e-15
32.406	1.3323e-15	2.2204e-15	5.218e-15	1.3323e-15	2.6645e-15	3.1086e-15
32.507	1.3323e-15	2.2204e-15	5.8842e-15	1.1102e-15	2.6645e-15	3.3307e-15
32.607	1.3323e-15	1.8874e-15	5.5511e-15	1.3323e-15	2.6645e-15	2.9976e-15
32.707	1.2212e-15	2.2204e-15	4.996e-15	1.4433e-15	2.6645e-15	2.6645e-15
32.807	1.3323e-15	1.7764e-15	4.5519e-15	1.3323e-15	2.2204e-15	2.8866e-15
32.907	1.3323e-15	1.8874e-15	4.1078e-15	8.8818e-16	3.3307e-15	3.1086e-15
33.007	1.1102e-15	1.8874e-15	4.885e-15	1.3323e-15	3.1086e-15	3.3307e-15
33.107	9.992e-16	2.2204e-15	4.3299e-15	1.6653e-15	2.2204e-15	2.3315e-15
33.207	1.1102e-15	2.8866e-15	4.4409e-15	1.8874e-15	2.4425e-15	3.1086e-15
33.307	1.5543e-15	2.4425e-15	4.885e-15	1.4433e-15	2.6645e-15	3.1086e-15
33.407	1.3323e-15	1.7764e-15	5.107e-15	1.4433e-15	3.1086e-15	2.9976e-15
33.507	1.1102e-15	2.2204e-15	4.885e-15	1.4433e-15	2.6645e-15	3.1086e-15
33.607	1.2212e-15	1.857e-15	4.6629e-15	1.4433e-15	3.3307e-15	3.5527e-15
33.707	1.2212e-15	2.4425e-15	5.4401e-15	1.7764e-15	2.8866e-15	3.3307e-15
33.807	1.6653e-15	1.828e-15	5.107e-15	1.4433e-15	2.4425e-15	3.3307e-15
33.907	1.5543e-15	2.6645e-15	4.5519e-15	1.3323e-15	2.8866e-15	2.6645e-15
34.007	9.992e-16	1.9984e-15	4.885e-15	1.3323e-15	3.5527e-15	2.8866e-15
34.107	1.1102e-15	2.2204e-15	3.8858e-15	1.3323e-15	3.1086e-15	3.1086e-15
34.207	1.3323e-15	2.4425e-15	5.3291e-15	1.3323e-15	3.9968e-15	2.8866e-15
34.307	1.2212e-15	2.4425e-15	4.4409e-15	1.8874e-15	3.1086e-15	3.1086e-15
34.407	1.3323e-15	2.4425e-15	4.5519e-15	1.5543e-15	2.8866e-15	3.1086e-15
34.507	1.4433e-15	1.9984e-15	4.3299e-15	1.7764e-15	3.1086e-15	3.1086e-15
34.607	1.6653e-15	2.2204e-15	4.885e-15	1.9984e-15	3.1086e-15	2.6645e-15
34.707	8.8818e-16	2.6645e-15	3.9968e-15	1.6653e-15	2.6645e-15	2.6645e-15
34.807	9.992e-16	2.6645e-15	4.5519e-15	1.7764e-15	2.6645e-15	2.8866e-15
34.907	1.1102e-15	2.8866e-15	3.8858e-15	1.9984e-15	3.3307e-15	3.2196e-15
35.007	1.2212e-15	2.4425e-15	3.8858e-15	2.4425e-15	3.3307e-15	3.5527e-15
35.107	1.2212e-15	2.6645e-15	4.1078e-15	1.8874e-15	1.9984e-15	3.1086e-15
35.207	1.1102e-15	2.2204e-15	3.7748e-15	1.7764e-15	2.2204e-15	2.8866e-15
35.307	1.4433e-15	2.8866e-15	4.2188e-15	1.7764e-15	2.2204e-15	3.6637e-15
35.407	1.1102e-15	1.7542e-15	4.2188e-15	1.5543e-15	1.7764e-15	3.6637e-15
35.507	1.3323e-15	2.4425e-15	4.2188e-15	2.2204e-15	1.9984e-15	3.5527e-15
35.607	1.5543e-15	2.2204e-15	4.1078e-15	1.7764e-15	1.5543e-15	3.4417e-15
35.707	1.1102e-15	2.2204e-15	4.4409e-15	1.5543e-15	1.7764e-15	3.5527e-15
35.807	1.3323e-15	1.7907e-15	4.4409e-15	2.2204e-15	1.3323e-15	3.1086e-15
35.907	1.0521e-15	2.2204e-15	5.218e-15	1.5543e-15	1.7764e-15	3.4417e-15
36.007	1.3323e-15	2.8866e-15	4.885e-15	1.5543e-15	1.9984e-15	3.6637e-15
36.107	1.5543e-15	2.4425e-15	4.996e-15	1.7764e-15	1.3323e-15	3.6637e-15
36.207	1.3323e-15	2.6645e-15	4.996e-15	2.2204e-15	1.5543e-15	3.9968e-15
36.307	1.4433e-15	2.8866e-15	5.107e-15	2.4425e-15	1.5543e-15	3.3307e-15
36.407	1.7764e-15	3.3307e-15	5.218e-15	1.7764e-15	1.5543e-15	3.7748e-15
36.507	1.4433e-15	3.1086e-15	4.5519e-15	1.5543e-15	1.9984e-15	3.6637e-15
36.607	1.3323e-15	3.5527e-15	4.6629e-15	1.7764e-15	1.7764e-15	4.2188e-15
36.707	1.4433e-15	3.1086e-15	5.4401e-15	2.3315e-15	1.3323e-15	3.5527e-15
36.807	1.3323e-15	1.9984e-15	5.218e-15	1.5543e-15	1.3323e-15	3.9968e-15
36.907	1.3323e-15	2.2204e-15	5.107e-15	1.5543e-15	2.2204e-15	3.7748e-15
37.007	1.0087e-15	1.9984e-15	5.107e-15	1.9984e-15	1.5543e-15	3.1086e-15
37.107	1.3323e-15	3.1086e-15	4.1078e-15	1.7764e-15	1.7764e-15	3.3307e-15
37.207	1.1102e-15	2.8866e-15	4.885e-15	1.6653e-15	1.7764e-15	3.3307e-15
37.307	1.2212e-15	2.8866e-15	5.218e-15	1.3323e-15	1.5543e-15	3.3307e-15
37.407	1.5543e-15	3.3307e-15	5.3291e-15	1.8874e-15	1.5543e-15	3.3307e-15
37.508	1.1944e-15	2.8866e-15	5.218e-15	2.4425e-15	1.4433e-15	2.8866e-15
37.608	1.2212e-15	2.4425e-15	4.6629e-15	2.2204e-15	1.3323e-15	3.5527e-15
37.708	1.7764e-15	2.8866e-15	5.107e-15	2.1094e-15	1.3323e-15	2.8866e-15
37.808	1.5543e-15	2.8866e-15	4.885e-15	1.6653e-15	1.7764e-15	2.8866e-15
37.908	1.8874e-15	2.4425e-15	5.107e-15	1.6653e-15	1.8874e-15	3.1086e-15
38.008	1.6653e-15	2.8866e-15	5.107e-15	1.8874e-15	1.5543e-15	2.2204e-15
38.108	1.6653e-15	2.8866e-15	5.9952e-15	1.4433e-15	2.8866e-15	2.2204e-15
38.208	1.5543e-15	2.8866e-15	5.107e-15	2.2204e-15	1.3323e-15	1.7764e-15
38.308	1.3323e-15	2.6645e-15	5.4401e-15	1.6653e-15	1.8874e-15	2.8866e-15
38.408	1.8874e-15	3.1086e-15	6.2172e-15	1.5543e-15	2.2204e-15	2.4425e-15
38.508	1.9984e-15	3.1086e-15	5.5511e-15	1.6653e-15	1.7764e-15	1.9984e-15
38.608	1.3323e-15	3.1086e-15	5.6621e-15	2.1094e-15	1.5543e-15	2.2204e-15
38.708	1.6653e-15	2.2204e-15	5.8842e-15	1.5543e-15	1.5543e-15	1.9984e-15
38.808	1.5543e-15	2.6645e-15	5.9952e-15	1.5543e-15	1.5543e-15	1.5543e-15
38.908	1.8874e-15	2.4425e-15	6.1062e-15	1.5543e-15	1.5543e-15	1.9984e-15
39.008	1.8874e-15	3.3307e-15	5.218e-15	2.2204e-15	2.8866e-15	1.5543e-15
39.108	1.9984e-15	3.5527e-15	6.3283e-15	1.5543e-15	1.8874e-15	1.9984e-15
39.208	1.9984e-15	3.1086e-15	5.8842e-15	2.2204e-15	2.6645e-15	1.7764e-15
39.308	1.8874e-15	3.1086e-15	5.5511e-15	1.6653e-15	1.9984e-15	1.7764e-15
39.408	2.5535e-15	3.5527e-15	6.1062e-15	2.5535e-15	2.8866e-15	1.6653e-15
39.508	2.3315e-15	2.8866e-15	6.1062e-15	1.9984e-15	2.2204e-15	1.9984e-15
39.608	2.1094e-15	3.5527e-15	5.7732e-15	1.7764e-15	2.6645e-15	1.9984e-15
39.708	2.2204e-15	2.6645e-15	5.5511e-15	1.9984e-15	2.6645e-15	1.7764e-15
39.808	2.2204e-15	2.8866e-15	5.9952e-15	1.7764e-15	3.7748e-15	2.4425e-15
39.908	1.4433e-15	2.8866e-15	4.885e-15	2.1094e-15	2.4425e-15	1.9984e-15
40.008	1.9984e-15	2.6645e-15	5.107e-15	2.2204e-15	3.5527e-15	1.7764e-15
40.108	1.9984e-15	2.6645e-15	4.885e-15	1.6653e-15	2.4425e-15	1.7764e-15
40.208	1.7764e-15	2.8866e-15	5.107e-15	2.1094e-15	3.9968e-15	2.6645e-15
40.308	1.9984e-15	3.1086e-15	5.7732e-15	2.6645e-15	3.1086e-15	1.9984e-15
40.408	1.6653e-15	3.3307e-15	5.107e-15	1.9984e-15	3.1086e-15	1.9984e-15
40.508	2.1094e-15	2.6645e-15	6.3283e-15	1.8874e-15	3.3307e-15	2.6645e-15
40.608	1.5543e-15	2.6645e-15	5.9952e-15	1.9984e-15	3.3307e-15	2.2204e-15
40.708	1.5543e-15	2.6645e-15	5.5511e-15	2.3315e-15	2.6645e-15	1.8874e-15
40.808	1.7764e-15	3.1086e-15	5.6621e-15	1.8874e-15	2.6645e-15	1.7764e-15
40.908	1.4433e-15	3.1086e-15	4.774e-15	1.9984e-15	2.6645e-15	2.2204e-15
41.008	1.7764e-15	3.3307e-15	5.5511e-15	1.8874e-15	2.6645e-15	2.2204e-15
41.108	1.8874e-15	3.3307e-15	4.4409e-15	1.9984e-15	2.6645e-15	2.4425e-15
41.208	2.2204e-15	4.2188e-15	4.774e-15	2.4425e-15	2.6645e-15	2.8866e-15
41.308	2.1094e-15	3.3307e-15	5.3291e-15	2.1094e-15	2.9976e-15	2.8866e-15
41.408	2.1094e-15	3.3307e-15	4.996e-15	2.1094e-15	3.1086e-15	2.4425e-15
41.508	1.9984e-15	3.1086e-15	5.218e-15	1.9984e-15	2.4425e-15	2.2204e-15
41.608	1.9984e-15	3.5527e-15	4.4409e-15	2.1094e-15	2.2204e-15	2.6645e-15
41.708	2.5535e-15	3.3307e-15	4.885e-15	1.7764e-15	2.6645e-15	2.8866e-15
41.808	2.6645e-15	3.1086e-15	4.774e-15	2.4425e-15	2.7756e-15	1.9984e-15
41.908	1.8874e-15	3.9968e-15	4.4409e-15	2.5535e-15	3.3307e-15	3.1086e-15
42.008	2.3315e-15	3.5527e-15	3.6637e-15	2.6645e-15	2.6645e-15	2.4425e-15
42.108	2.1094e-15	3.1086e-15	3.9968e-15	1.7764e-15	3.1086e-15	3.5527e-15
42.208	1.9984e-15	3.5527e-15	3.5527e-15	1.6653e-15	2.6645e-15	2.6645e-15
42.308	1.9984e-15	3.7748e-15	4.4409e-15	1.9984e-15	2.8866e-15	2.8866e-15
42.408	1.9984e-15	3.3307e-15	4.1078e-15	1.7764e-15	2.6645e-15	3.7748e-15
42.509	1.9984e-15	3.1086e-15	4.6629e-15	1.2212e-15	3.1086e-15	3.5527e-15
42.609	1.9984e-15	4.4409e-15	3.6637e-15	1.3323e-15	3.3307e-15	3.5527e-15
42.709	1.8874e-15	3.7748e-15	3.7748e-15	1.4433e-15	3.3307e-15	3.7748e-15
42.809	6.6613e-16	3.3307e-15	3.1086e-15	1.8874e-15	2.8866e-15	3.9968e-15
42.909	6.6613e-16	3.3307e-15	3.9968e-15	1.5543e-15	2.4425e-15	3.3307e-15
43.009	8.8818e-16	1.1102e-15	3.5527e-15	1.1102e-15	3.3307e-15	3.9968e-15
43.109	8.8818e-16	1.3323e-15	3.4417e-15	1.5543e-15	2.6645e-15	3.5527e-15
43.209	8.8818e-16	6.6613e-16	3.6637e-15	1.3323e-15	3.1086e-15	3.5527e-15
43.309	8.8818e-16	1.1102e-15	3.1086e-15	1.4433e-15	2.6645e-15	3.7748e-15
43.409	6.6613e-16	7.7716e-16	3.4417e-15	1.1102e-15	3.3307e-15	4.2188e-15
43.509	8.8818e-16	8.8818e-16	3.6637e-15	1.3323e-15	2.8866e-15	4.2188e-15
43.609	8.8818e-16	6.6613e-16	3.3307e-15	1.6653e-15	2.8866e-15	4.2188e-15
43.709	1.2212e-15	1.1102e-15	2.9976e-15	1.7764e-15	2.4425e-15	3.7748e-15
43.809	1.1102e-15	6.6613e-16	3.7748e-15	1.6653e-15	2.6645e-15	3.5527e-15
43.909	1.1102e-15	7.7716e-16	3.7748e-15	1.4433e-15	2.4425e-15	3.7748e-15
44.009	1.5543e-15	1.3323e-15	3.6637e-15	1.6653e-15	2.6645e-15	3.1086e-15
44.109	1.3323e-15	1.5543e-15	3.9968e-15	2.1094e-15	2.4425e-15	3.1086e-15
44.209	1.5543e-15	8.8818e-16	3.5527e-15	1.9984e-15	2.6645e-15	3.3307e-15
44.309	1.5543e-15	1.1102e-15	3.8858e-15	1.2212e-15	2.4425e-15	3.7748e-15
44.409	9.992e-16	1.4433e-15	3.7748e-15	1.8874e-15	2.8866e-15	3.5527e-15
44.509	1.1102e-15	1.5543e-15	3.6637e-15	1.7764e-15	2.8866e-15	3.7748e-15
44.609	1.5543e-15	6.4347e-16	4.4409e-15	1.6653e-15	2.8866e-15	3.1086e-15
44.709	1.1102e-15	6.6613e-16	3.7748e-15	1.8874e-15	3.1086e-15	3.5527e-15
44.809	1.1102e-15	6.6613e-16	3.6637e-15	1.5543e-15	2.8866e-15	3.7748e-15
44.909	1.3323e-15	8.8818e-16	3.3307e-15	2.1094e-15	3.1086e-15	3.5527e-15
45.009	1.5543e-15	8.8818e-16	4.1078e-15	1.8874e-15	2.8866e-15	3.5527e-15
45.109	1.1102e-15	8.8818e-16	4.3299e-15	2.1094e-15	2.4425e-15	3.5527e-15
45.209	1.2212e-15	8.8818e-16	3.5527e-15	2.5535e-15	2.4425e-15	3.5527e-15
45.309	1.2212e-15	1.3323e-15	3.2196e-15	2.6645e-15	3.1086e-15	2.8866e-15
45.409	1.1102e-15	1.1102e-15	3.1086e-15	2.2204e-15	2.8866e-15	3.7748e-15
45.509	9.992e-16	1.3323e-15	3.6637e-15	2.2204e-15	2.8866e-15	3.5527e-15
45.609	1.7764e-15	1.1102e-15	3.3307e-15	1.9984e-15	3.3307e-15	3.1086e-15
45.709	1.5543e-15	1.1102e-15	3.5527e-15	1.8874e-15	3.3307e-15	3.3307e-15
45.809	1.4433e-15	1.2212e-15	3.9968e-15	2.2204e-15	3.7748e-15	3.9968e-15
45.909	1.3323e-15	1.7764e-15	3.7748e-15	1.8874e-15	3.5527e-15	3.7748e-15
46.009	1.1102e-15	1.5543e-15	3.4417e-15	2.1094e-15	3.5527e-15	3.7748e-15
46.109	1.1102e-15	1.4433e-15	3.4417e-15	1.8874e-15	3.1086e-15	3.5527e-15
46.209	1.3323e-15	1.3323e-15	3.4417e-15	2.4425e-15	3.3307e-15	4.2188e-15
46.309	1.4433e-15	1.9984e-15	3.4417e-15	1.6653e-15	2.8866e-15	3.3307e-15
46.409	1.3323e-15	1.5543e-15	3.7748e-15	2.2204e-15	3.7748e-15	3.5527e-15
46.509	1.5543e-15	1.1581e-15	3.2196e-15	1.9984e-15	3.1086e-15	3.5527e-15
46.609	1.5543e-15	1.6653e-15	3.4417e-15	2.3315e-15	2.6645e-15	3.9968e-15
46.709	1.5543e-15	1.3323e-15	3.7748e-15	1.6653e-15	3.5527e-15	3.7748e-15
46.809	1.1102e-15	1.3323e-15	3.5527e-15	1.7764e-15	3.7748e-15	3.1086e-15
46.909	1.3323e-15	1.1102e-15	3.3307e-15	1.3323e-15	3.3307e-15	3.5527e-15
47.009	1.9984e-15	1.3323e-15	3.7748e-15	2.2204e-15	3.9968e-15	3.5527e-15
47.109	1.3323e-15	1.1102e-15	3.2196e-15	2.2204e-15	3.7748e-15	3.5527e-15
47.209	1.6653e-15	1.3323e-15	3.4417e-15	1.7764e-15	3.1086e-15	3.3307e-15
47.309	1.2212e-15	1.3323e-15	3.3307e-15	2.2204e-15	3.1086e-15	3.7748e-15
47.409	1.3323e-15	1.1146e-15	3.7748e-15	2.1094e-15	3.7748e-15	3.7748e-15
47.51	1.3323e-15	1.3323e-15	2.9976e-15	1.7764e-15	3.3307e-15	4.2188e-15
47.61	1.1102e-15	1.5543e-15	3.1086e-15	2.1094e-15	3.5527e-15	3.9968e-15
47.71	1.4433e-15	1.7764e-15	2.9976e-15	2.3315e-15	3.1086e-15	3.9968e-15
47.81	1.3323e-15	1.1494e-15	3.3307e-15	1.9984e-15	3.3307e-15	4.2188e-15
47.91	1.5543e-15	1.7764e-15	3.6637e-15	1.9984e-15	3.7748e-15	4.2188e-15
48.01	1.3323e-15	1.226e-15	3.4417e-15	2.4425e-15	3.1086e-15	3.5527e-15
48.11	1.7764e-15	1.3982e-15	3.7748e-15	2.5535e-15	3.3307e-15	3.9968e-15
48.21	1.7764e-15	1.9984e-15	3.3307e-15	2.6645e-15	3.5527e-15	3.9968e-15
48.31	1.7764e-15	1.6653e-15	3.3307e-15	3.2196e-15	3.5527e-15	3.3307e-15
48.41	1.4433e-15	1.7764e-15	3.3307e-15	3.2196e-15	3.5527e-15	3.9968e-15
48.51	1.4433e-15	1.5543e-15	3.4417e-15	3.2196e-15	3.1086e-15	3.4417e-15
48.61	1.9984e-15	1.5543e-15	3.2196e-15	2.8866e-15	3.5527e-15	3.7748e-15
48.71	1.6653e-15	1.6653e-15	3.5527e-15	2.8866e-15	3.9968e-15	3.5527e-15
48.81	1.5543e-15	1.7764e-15	3.2196e-15	2.8866e-15	3.7748e-15	3.3307e-15
48.91	1.3323e-15	1.6653e-15	3.3307e-15	2.9976e-15	3.9968e-15	3.1086e-15
49.01	1.7764e-15	1.9984e-15	3.1086e-15	2.2204e-15	4.4409e-15	3.1086e-15
49.11	2.2204e-15	1.9984e-15	3.3307e-15	2.2204e-15	3.9968e-15	2.9976e-15
49.21	1.9984e-15	1.5543e-15	3.3307e-15	2.4425e-15	3.9968e-15	3.5527e-15
49.31	1.9984e-15	1.9984e-15	3.7748e-15	2.7756e-15	3.7748e-15	3.1086e-15
49.41	2.4425e-15	1.7764e-15	3.4417e-15	2.3315e-15	3.5527e-15	2.8866e-15
49.51	1.7764e-15	1.8874e-15	3.3307e-15	2.4425e-15	3.5527e-15	3.3307e-15
49.61	1.6653e-15	2.7756e-15	3.5527e-15	1.9984e-15	3.7748e-15	3.6637e-15
49.71	1.8874e-15	2.6645e-15	3.3307e-15	2.4425e-15	3.5527e-15	3.3307e-15
49.81	1.9984e-15	2.5535e-15	3.3307e-15	2.2204e-15	3.7748e-15	3.3307e-15
49.91	1.7764e-15	2.8866e-15	3.5527e-15	2.2204e-15	3.9968e-15	3.4417e-15


==> figures/data/NLS1D_Pareto/error_final_full_NLS1D.txt <==
Timing	DummyError
94931	1e-05
94931	0.1


==> figures/data/NLS1D_Pareto/error_final_local_reduced_model_indicator_NLS1D_1.1_1.1.txt <==
Timing	Error   Index
3723.1	0.0037915   $2n_1=4$
4084.7	8.9449e-05  $2n_1=6$  
4606.8	0.00020829  $2n_1=8$
4978.2	7.7385e-05  $2n_1=10$
5159.5	9.4638e-05  $2n_1=12$


==> figures/data/NLS1D_Pareto/error_final_local_reduced_model_indicator_NLS1D_1.1_1.2.txt <==
Timing	Error   Index
3627.2	0.004131    $2n_1=4$
3944.6	0.00022836  $2n_1=6$
4484.4	6.0744e-05  $2n_1=8$
4931.3	0.00012541  $2n_1=10$
5012.7	9.9258e-05  $2n_1=12$


==> figures/data/NLS1D_Pareto/error_final_local_reduced_model_indicator_NLS1D_1.1_1.3.txt <==
Timing	Error   Index
3358.3	0.003964    $2n_1=4$
3668.3	0.00080844  $2n_1=6$
4080.8	6.3664e-05  $2n_1=8$
4449	0.00016685  $2n_1=10$
4596.1	0.00010308  $2n_1=12$


==> figures/data/NLS1D_Pareto/error_final_local_reduced_model_indicator_NLS1D_1.2_1.1.txt <==
Timing	Error   Index
3539.9	0.0039836   $2n_1=4$
3700.7	0.00048622  $2n_1=6$
4134.9	2.9807e-05  $2n_1=8$
4505.5	0.00011503  $2n_1=10$
4663.2	0.00016345  $2n_1=12$


==> figures/data/NLS1D_Pareto/error_final_local_reduced_model_indicator_NLS1D_1.2_1.2.txt <==
Timing	Error   Index
3358.3	0.003964    $2n_1=4$
3668.3	0.00080844  $2n_1=6$
4080.8	6.3664e-05  $2n_1=8$
4449	0.00016685  $2n_1=10$
4596.1	0.00010308  $2n_1=12$


==> figures/data/NLS1D_Pareto/error_final_local_reduced_model_indicator_NLS1D_1.2_1.3.txt <==
Timing	Error   Index
3230.9	0.0051248   $2n_1=4$
3637.3	0.00063283  $2n_1=6$
3884	0.00018343  $2n_1=8$
4176.3	1.7254e-05  $2n_1=10$
4383	8.0339e-05  $2n_1=12$


==> figures/data/NLS1D_Pareto/error_final_local_reduced_model_no_indicator_NLS1D.txt <==
Timing	Error
1866.1	0.070598
1972	0.0079538
2060.4	0.0091211
2181.8	0.0092412
2320	0.0022508


==> figures/data/NLS1D_epsilon_rank/1_epsilon_rank_NLS1D.txt <==
Time	Rank
0	2
0.010002000400080016	2
0.020004000800160033	2
0.030006001200240048	2
0.040008001600320066	2
0.050010002000400081	3
0.060012002400480095	3
0.07001400280056011	3
0.080016003200640132	3
0.09001800360072014	3
0.10002000400080016	3
0.11002200440088018	3
0.12002400480096019	3
0.13002600520104021	3
0.14002800560112022	3
0.15003000600120023	3
0.16003200640128026	3
0.17003400680136027	3
0.18003600720144028	3
0.19003800760152031	3
0.20004000800160032	3
0.21004200840168033	3
0.22004400880176037	3
0.23004600920184037	3
0.24004800960192038	3
0.25005001000200039	3
0.26005201040208042	3
0.2700540108021604	3
0.28005601120224044	3
0.29005801160232048	3
0.30006001200240046	3
0.31006201240248049	3
0.32006401280256053	3
0.33006601320264051	3
0.34006801360272054	3
0.35007001400280058	3
0.36007201440288056	3
0.37007401480296059	3
0.38007601520304063	3
0.39007801560312061	3
0.40008001600320064	3
0.41008201640328068	3
0.42008401680336066	3
0.4300860172034407	3
0.44008801760352073	3
0.45009001800360071	3
0.46009201840368075	3
0.47009401880376073	3
0.48009601920384076	3
0.4900980196039208	3
0.50010002000400078	3
0.51010202040408081	3
0.52010402080416085	3
0.53010602120424088	3
0.54010802160432081	3
0.55011002200440084	3
0.56011202240448088	3
0.57011402280456092	3
0.58011602320464095	3
0.59011802360472099	3
0.60012002400480091	3
0.61012202440488095	3
0.62012402480496098	3
0.63012602520504102	3
0.64012802560512105	3
0.65013002600520109	3
0.66013202640528101	3
0.67013402680536105	3
0.68013602720544108	3
0.69013802760552112	3
0.70014002800560116	3
0.71014202840568119	3
0.72014402880576112	3
0.73014602920584115	3
0.74014802960592119	3
0.75015003000600122	3
0.76015203040608126	3
0.77015403080616118	3
0.78015603120624122	3
0.79015803160632125	3
0.80016003200640129	3
0.81016203240648132	3
0.82016403280656136	3
0.83016603320664129	3
0.84016803360672132	3
0.85017003400680136	3
0.86017203440688139	3
0.87017403480696143	3
0.88017603520704146	3
0.89017803560712139	3
0.90018003600720142	3
0.91018203640728146	3
0.92018403680736149	3
0.93018603720744153	3
0.94018803760752145	3
0.95019003800760149	3
0.96019203840768153	4
0.97019403880776156	4
0.9801960392078416	4
0.99019803960792163	4
1.0002000400080016	4
1.0102020404080816	4
1.0202040408081616	4
1.0302060412082417	4
1.0402080416083217	4
1.0502100420084017	4
1.0602120424084818	4
1.0702140428085618	4
1.0802160432086416	4
1.0902180436087217	4
1.1002200440088017	4
1.1102220444088817	4
1.1202240448089618	4
1.1302260452090418	4
1.1402280456091218	4
1.1502300460092019	4
1.1602320464092819	4
1.1702340468093619	4
1.180236047209442	4
1.190238047609522	4
1.2002400480096018	4
1.2102420484096819	4
1.2202440488097619	4
1.2302460492098419	4
1.240248049609922	4
1.250250050010002	4
1.260252050410082	4
1.2702540508101621	4
1.2802560512102421	4
1.2902580516103221	4
1.3002600520104022	4
1.310262052410482	4
1.320264052810562	4
1.3302660532106421	4
1.3402680536107221	4
1.3502700540108021	4
1.3602720544108822	4
1.3702740548109622	4
1.3802760552110422	4
1.3902780556111223	4
1.4002800560112023	4
1.4102820564112823	4
1.4202840568113624	4
1.4302860572114422	4
1.4402880576115222	4
1.4502900580116023	4
1.4602920584116823	4
1.4702940588117623	4
1.4802960592118424	4
1.4902980596119224	4
1.5003000600120024	4
1.5103020604120825	4
1.5203040608121625	4
1.5303060612122426	4
1.5403080616123224	4
1.5503100620124024	4
1.5603120624124824	4
1.5703140628125625	4
1.5803160632126425	4
1.5903180636127225	4
1.6003200640128026	4
1.6103220644128826	4
1.6203240648129626	4
1.6303260652130427	4
1.6403280656131227	4
1.6503300660132025	4
1.6603320664132826	4
1.6703340668133626	4
1.6803360672134426	4
1.6903380676135227	4
1.7003400680136027	4
1.7103420684136827	4
1.7203440688137628	4
1.7303460692138428	4
1.7403480696139229	4
1.7503500700140029	4
1.7603520704140829	4
1.7703540708141627	4
1.7803560712142428	4
1.7903580716143228	4
1.8003600720144028	4
1.8103620724144829	4
1.8203640728145629	4
1.830366073214643	4
1.840368073614723	4
1.850370074014803	4
1.8603720744148831	4
1.8703740748149631	4
1.8803760752150429	4
1.8903780756151229	4
1.900380076015203	4
1.910382076415283	4
1.9203840768153631	4
1.9303860772154431	4
1.9403880776155231	4
1.9503900780156032	4
1.9603920784156832	4
1.9703940788157632	4
1.9803960792158433	4
1.9903980796159231	4
2.0004000800160031	4
2.0104020804160831	4
2.0204040808161632	4
2.0304060812162432	4
2.0404080816163233	4
2.0504100820164033	4
2.0604120824164833	4
2.0704140828165634	4
2.0804160832166434	4
2.0904180836167234	4
2.1004200840168035	4
2.1104220844168835	4
2.1204240848169635	4
2.1304260852170436	4
2.1404280856171236	4
2.1504300860172036	4
2.1604320864172832	4
2.1704340868173633	4
2.1804360872174433	4
2.1904380876175233	4
2.2004400880176034	4
2.2104420884176834	4
2.2204440888177635	4
2.2304460892178435	4
2.2404480896179235	4
2.2504500900180036	4
2.2604520904180836	4
2.2704540908181636	4
2.2804560912182437	4
2.2904580916183237	4
2.3004600920184037	4
2.3104620924184838	4
2.3204640928185638	4
2.3304660932186438	4
2.3404680936187239	4
2.3504700940188039	4
2.3604720944188839	4
2.370474094818964	4
2.380476095219044	4
2.3904780956191236	4
2.4004800960192036	4
2.4104820964192837	4
2.4204840968193637	4
2.4304860972194438	4
2.4404880976195238	4
2.4504900980196038	4
2.4604920984196839	4
2.4704940988197639	4
2.4804960992198439	4
2.490498099619924	4
2.500500100020004	4
2.510502100420084	4
2.5205041008201641	4
2.5305061012202441	4
2.5405081016203241	4
2.5505101020204042	4
2.5605121024204842	4
2.5705141028205643	4
2.5805161032206443	4
2.5905181036207243	4
2.6005201040208044	4
2.6105221044208844	4
2.620524104820964	4
2.630526105221044	4
2.6405281056211241	4
2.6505301060212041	4
2.6605321064212841	4
2.6705341068213642	4
2.6805361072214442	4
2.6905381076215242	4
2.7005401080216043	4
2.7105421084216843	4
2.7205441088217643	4
2.7305461092218444	4
2.7405481096219244	4
2.7505501100220044	4
2.7605521104220845	4
2.7705541108221645	4
2.7805561112222446	4
2.7905581116223246	4
2.8005601120224046	4
2.8105621124224847	4
2.8205641128225647	4
2.8305661132226447	4
2.8405681136227248	4
2.8505701140228044	4
2.8605721144228844	4
2.8705741148229644	4
2.8805761152230445	4
2.8905781156231245	4
2.9005801160232045	4
2.9105821164232846	4
2.9205841168233646	4
2.9305861172234446	4
2.9405881176235247	4
2.9505901180236047	4
2.9605921184236847	4
2.9705941188237648	4
2.9805961192238448	4
2.9905981196239249	4
3.0006001200240049	4
3.0106021204240849	4
3.020604120824165	4
3.030606121224245	4
3.040608121624325	4
3.0506101220244051	4
3.0606121224244851	4
3.0706141228245647	4
3.0806161232246447	4
3.0906181236247248	4
3.1006201240248048	4
3.1106221244248848	4
3.1206241248249649	4
3.1306261252250449	4
3.1406281256251249	4
3.150630126025205	4
3.160632126425285	4
3.1706341268253651	4
3.1806361272254451	4
3.1906381276255251	4
3.2006401280256052	4
3.2106421284256852	4
3.2206441288257652	4
3.2306461292258453	4
3.2406481296259253	4
3.2506501300260053	4
3.2606521304260854	4
3.2706541308261654	4
3.2806561312262454	4
3.2906581316263255	4
3.3006601320264051	4
3.3106621324264851	5
3.3206641328265651	5
3.3306661332266452	5
3.3406681336267252	5
3.3506701340268052	5
3.3606721344268853	5
3.3706741348269653	5
3.3806761352270454	5
3.3906781356271254	5
3.4006801360272054	5
3.4106821364272855	5
3.4206841368273655	5
3.4306861372274455	5
3.4406881376275256	5
3.4506901380276056	5
3.4606921384276856	5
3.4706941388277657	5
3.4806961392278457	5
3.4906981396279257	5
3.5007001400280058	5
3.5107021404280858	5
3.5207041408281659	5
3.5307061412282454	5
3.5407081416283255	5
3.5507101420284055	5
3.5607121424284855	5
3.5707141428285656	5
3.5807161432286456	5
3.5907181436287257	5
3.6007201440288057	5
3.6107221444288857	5
3.6207241448289658	5
3.6307261452290458	5
3.6407281456291258	5
3.6507301460292059	5
3.6607321464292859	5
3.6707341468293659	5
3.680736147229446	5
3.690738147629526	5
3.700740148029606	5
3.7107421484296861	5
3.7207441488297661	5
3.7307461492298462	5
3.7407481496299262	5
3.7507501500300058	5
3.7607521504300858	5
3.7707541508301659	5
3.7807561512302459	5
3.7907581516303259	5
3.800760152030406	5
3.810762152430486	5
3.820764152830566	5
3.8307661532306461	5
3.8407681536307261	5
3.8507701540308061	5
3.8607721544308862	5
3.8707741548309662	5
3.8807761552310462	5
3.8907781556311263	5
3.9007801560312063	5
3.9107821564312863	5
3.9207841568313664	5
3.9307861572314464	5
3.9407881576315265	5
3.9507901580316065	5
3.9607921584316865	5
3.9707941588317666	5
3.9807961592318462	5
3.9907981596319262	5
4.0008001600320062	5
4.0108021604320863	5
4.0208041608321663	5
4.0308061612322463	5
4.0408081616323264	5
4.0508101620324064	5
4.0608121624324864	5
4.0708141628325665	5
4.0808161632326465	5
4.0908181636327265	5
4.1008201640328066	5
4.1108221644328866	5
4.1208241648329667	5
4.1308261652330467	5
4.1408281656331267	5
4.1508301660332068	5
4.1608321664332868	5
4.1708341668333668	5
4.1808361672334469	5
4.1908381676335269	5
4.2008401680336069	5
4.210842168433687	5
4.220844168833767	5
4.230846169233847	5
4.2408481696339271	5
4.2508501700340071	5
4.2608521704340871	5
4.2708541708341672	5
4.2808561712342472	5
4.2908581716343273	5
4.3008601720344073	5
4.3108621724344873	5
4.3208641728345665	5
4.3308661732346465	5
4.3408681736347265	5
4.3508701740348066	5
4.3608721744348866	4
4.3708741748349667	4
4.3808761752350467	4
4.3908781756351267	4
4.4008801760352068	4
4.4108821764352868	4
4.4208841768353668	4
4.4308861772354469	4
4.4408881776355269	4
4.4508901780356069	4
4.460892178435687	4
4.470894178835767	4
4.480896179235847	4
4.4908981796359271	4
4.5009001800360071	4
4.5109021804360871	4
4.5209041808361672	4
4.5309061812362472	4
4.5409081816363273	4
4.5509101820364073	4
4.5609121824364873	4
4.5709141828365674	4
4.5809161832366474	4
4.5909181836367274	4
4.6009201840368075	4
4.6109221844368875	4
4.6209241848369675	4
4.6309261852370476	4
4.6409281856371276	4
4.6509301860372076	4
4.6609321864372877	4
4.6709341868373677	4
4.6809361872374478	4
4.6909381876375278	4
4.7009401880376078	4
4.7109421884376879	4
4.7209441888377679	4
4.7309461892378479	4
4.740948189637928	4
4.750950190038008	4
4.760952190438088	4
4.7709541908381681	4
4.7809561912382472	4
4.7909581916383273	4
4.8009601920384073	4
4.8109621924384873	4
4.8209641928385674	4
4.8309661932386474	4
4.8409681936387274	4
4.8509701940388075	4
4.8609721944388875	4
4.8709741948389675	4
4.8809761952390476	4
4.8909781956391276	4
4.9009801960392076	4
4.9109821964392877	4
4.9209841968393677	4
4.9309861972394478	4
4.9409881976395278	4
4.9509901980396078	4
4.9609921984396879	4
4.9709941988397679	4
4.9809961992398479	4
4.990998199639928	4
5.001000200040008	4
5.011002200440088	4
5.0210042008401681	4
5.0310062012402481	4
5.0410082016403281	4
5.0510102020404082	4
5.0610122024404882	4
5.0710142028405683	4
5.0810162032406483	4
5.0910182036407283	4
5.1010202040408084	4
5.1110222044408884	4
5.1210242048409684	4
5.1310262052410485	4
5.1410282056411285	4
5.1510302060412085	4
5.1610322064412886	4
5.1710342068413686	4
5.1810362072414486	4
5.1910382076415287	4
5.2010402080416087	4
5.2110422084416888	4
5.2210442088417688	4
5.2310462092418479	4
5.241048209641928	4
5.251050210042008	4
5.261052210442088	4
5.2710542108421681	4
5.2810562112422481	4
5.2910582116423281	4
5.3010602120424082	4
5.3110622124424882	4
5.3210642128425683	4
5.3310662132426483	4
5.3410682136427283	4
5.3510702140428084	4
5.3610722144428884	4
5.3710742148429684	4
5.3810762152430485	4
5.3910782156431285	4
5.4010802160432085	4
5.4110822164432886	4
5.4210842168433686	4
5.4310862172434486	4
5.4410882176435287	4
5.4510902180436087	4
5.4610922184436888	4
5.4710942188437688	4
5.4810962192438488	5
5.4910982196439289	5
5.5011002200440089	5
5.5111022204440889	5
5.521104220844169	5
5.531106221244249	5
5.541108221644329	5
5.5511102220444091	5
5.5611122224444891	5
5.5711142228445691	5
5.5811162232446492	5
5.5911182236447292	5
5.6011202240448092	5
5.6111222244448893	5
5.6211242248449693	5
5.6311262252450494	5
5.6411282256451294	5
5.6511302260452094	5
5.6611322264452895	5
5.6711342268453695	5
5.6811362272454495	5
5.6911382276455287	5
5.7011402280456087	5
5.7111422284456888	5
5.7211442288457688	5
5.7311462292458488	5
5.7411482296459289	5
5.7511502300460089	5
5.7611522304460889	5
5.771154230846169	5
5.781156231246249	5
5.791158231646329	5
5.8011602320464091	5
5.8111622324464891	5
5.8211642328465691	5
5.8311662332466492	5
5.8411682336467292	5
5.8511702340468092	5
5.8611722344468893	5
5.8711742348469693	5
5.8811762352470494	5
5.8911782356471294	5
5.9011802360472094	5
5.9111822364472895	5
5.9211842368473695	5
5.9311862372474495	5
5.9411882376475296	5
5.9511902380476096	5
5.9611922384476896	5
5.9711942388477697	5
5.9811962392478497	5
5.9911982396479297	5
6.0012002400480098	5
6.0112022404480898	5
6.0212042408481699	5
6.0312062412482499	5
6.0412082416483299	5
6.05121024204841	5
6.06121224244849	5
6.07121424284857	5
6.0812162432486501	5
6.0912182436487301	5
6.1012202440488101	5
6.1112222444488902	5
6.1212242448489702	5
6.1312262452490502	5
6.1412282456491294	5
6.1512302460492094	5
6.1612322464492895	5
6.1712342468493695	5
6.1812362472494495	5
6.1912382476495296	5
6.2012402480496096	5
6.2112422484496896	5
6.2212442488497697	5
6.2312462492498497	5
6.2412482496499297	5
6.2512502500500098	5
6.2612522504500898	5
6.2712542508501699	5
6.2812562512502499	5
6.2912582516503299	5
6.30126025205041	5
6.31126225245049	5
6.32126425285057	5
6.3312662532506501	5
6.3412682536507301	5
6.3512702540508101	5
6.3612722544508902	5
6.3712742548509702	5
6.3812762552510502	5
6.3912782556511303	5
6.4012802560512103	5
6.4112822564512904	5
6.4212842568513704	5
6.4312862572514504	5
6.4412882576515305	5
6.4512902580516105	5
6.4612922584516905	5
6.4712942588517706	5
6.4812962592518506	5
6.4912982596519306	5
6.5013002600520107	5
6.5113022604520907	5
6.5213042608521707	5
6.5313062612522508	5
6.5413082616523308	5
6.5513102620524108	5
6.5613122624524909	5
6.5713142628525709	5
6.581316263252651	5
6.5913182636527301	5
6.6013202640528101	5
6.6113222644528902	5
6.6213242648529702	5
6.6313262652530502	5
6.6413282656531303	5
6.6513302660532103	5
6.6613322664532904	5
6.6713342668533704	5
6.6813362672534504	5
6.6913382676535305	5
6.7013402680536105	5
6.7113422684536905	5
6.7213442688537706	5
6.7313462692538506	5
6.7413482696539306	5
6.7513502700540107	5
6.7613522704540907	5
6.7713542708541707	5
6.7813562712542508	5
6.7913582716543308	5
6.8013602720544108	5
6.8113622724544909	5
6.8213642728545709	5
6.831366273254651	5
6.841368273654731	5
6.851370274054811	5
6.8613722744548911	5
6.8713742748549711	5
6.8813762752550511	5
6.8913782756551312	5
6.9013802760552112	5
6.9113822764552912	5
6.9213842768553713	5
6.9313862772554513	5
6.9413882776555313	5
6.9513902780556114	5
6.9613922784556914	5
6.9713942788557715	5
6.9813962792558515	5
6.9913982796559315	5
7.0014002800560116	5
7.0114022804560916	5
7.0214042808561716	5
7.0314062812562517	5
7.0414082816563317	5
7.0514102820564108	5
7.0614122824564909	5
7.0714142828565709	5
7.081416283256651	5
7.091418283656731	5
7.101420284056811	5
7.1114222844568911	5
7.1214242848569711	5
7.1314262852570511	5
7.1414282856571312	5
7.1514302860572112	5
7.1614322864572912	5
7.1714342868573713	5
7.1814362872574513	5
7.1914382876575313	5
7.2014402880576114	5
7.2114422884576914	5
7.2214442888577715	5
7.2314462892578515	5
7.2414482896579315	5
7.2514502900580116	5
7.2614522904580916	5
7.2714542908581716	5
7.2814562912582517	5
7.2914582916583317	5
7.3014602920584117	5
7.3114622924584918	5
7.3214642928585718	5
7.3314662932586518	5
7.3414682936587319	5
7.3514702940588119	5
7.361472294458892	5
7.371474294858972	5
7.381476295259052	5
7.3914782956591321	5
7.4014802960592121	5
7.4114822964592921	5
7.4214842968593722	5
7.4314862972594522	5
7.4414882976595322	5
7.4514902980596123	5
7.4614922984596923	5
7.4714942988597723	5
7.4814962992598524	5
7.4914982996599324	5
7.5015003000600116	5
7.5115023004600916	5
7.5215043008601716	5
7.5315063012602517	5
7.5415083016603317	5
7.5515103020604117	5
7.5615123024604918	5
7.5715143028605718	5
7.5815163032606518	5
7.5915183036607319	5
7.6015203040608119	5
7.611522304460892	5
7.621524304860972	5
7.631526305261052	5
7.6415283056611321	5
7.6515303060612121	5
7.6615323064612921	5
7.6715343068613722	5
7.6815363072614522	5
7.6915383076615322	5
7.7015403080616123	5
7.7115423084616923	5
7.7215443088617723	5
7.7315463092618524	5
7.7415483096619324	5
7.7515503100620124	5
7.7615523104620925	5
7.7715543108621725	5
7.7815563112622526	5
7.7915583116623326	5
7.8015603120624126	5
7.8115623124624927	5
7.8215643128625727	5
7.8315663132626527	5
7.8415683136627328	5
7.8515703140628128	5
7.8615723144628928	5
7.8715743148629729	5
7.8815763152630529	5
7.8915783156631329	5
7.901580316063213	5
7.911582316463293	5
7.9215843168633731	5
7.9315863172634531	5
7.9415883176635331	5
7.9515903180636132	5
7.9615923184636923	5
7.9715943188637723	5
7.9815963192638524	5
7.9915983196639324	5
8.0016003200640125	5
8.0116023204640925	5
8.0216043208641725	5
8.0316063212642526	5
8.0416083216643326	5
8.0516103220644126	5
8.0616123224644927	5
8.0716143228645727	5
8.0816163232646527	5
8.0916183236647328	5
8.1016203240648128	5
8.1116223244648928	5
8.1216243248649729	5
8.1316263252650529	5
8.1416283256651329	5
8.151630326065213	5
8.161632326465293	5
8.1716343268653731	5
8.1816363272654531	5
8.1916383276655331	5
8.2016403280656132	5
8.2116423284656932	5
8.2216443288657732	5
8.2316463292658533	5
8.2416483296659333	5
8.2516503300660133	5
8.2616523304660934	5
8.2716543308661734	5
8.2816563312662534	5
8.2916583316663335	5
8.3016603320664135	5
8.3116623324664936	5
8.3216643328665736	5
8.3316663332666536	5
8.3416683336667337	5
8.3516703340668137	5
8.3616723344668937	5
8.3716743348669738	5
8.3816763352670538	5
8.3916783356671338	5
8.4016803360672139	5
8.4116823364672939	5
8.4216843368673739	5
8.431686337267454	5
8.441688337667534	5
8.4516903380676141	5
8.4616923384676941	5
8.4716943388677741	5
8.4816963392678542	5
8.4916983396679342	5
8.5017003400680142	5
8.5117023404680943	5
8.5217043408681743	5
8.5317063412682543	5
8.5417083416683344	5
8.5517103420684144	5
8.5617123424684944	5
8.5717143428685745	5
8.5817163432686545	5
8.5917183436687345	5
8.6017203440688146	5
8.6117223444688946	5
8.6217243448689747	5
8.6317263452690547	5
8.6417283456691329	5
8.651730346069213	5
8.661732346469293	5
8.6717343468693731	5
8.6817363472694531	5
8.6917383476695331	5
8.7017403480696132	5
8.7117423484696932	5
8.7217443488697732	5
8.7317463492698533	5
8.7417483496699333	5
8.7517503500700133	5
8.7617523504700934	5
8.7717543508701734	5
8.7817563512702534	5
8.7917583516703335	5
8.8017603520704135	5
8.8117623524704936	5
8.8217643528705736	5
8.8317663532706536	5
8.8417683536707337	5
8.8517703540708137	5
8.8617723544708937	5
8.8717743548709738	5
8.8817763552710538	5
8.8917783556711338	5
8.9017803560712139	5
8.9117823564712939	5
8.9217843568713739	5
8.931786357271454	5
8.941788357671534	5
8.9517903580716141	5
8.9617923584716941	5
8.9717943588717741	5
8.9817963592718542	5
8.9917983596719342	5
9.0018003600720142	5
9.0118023604720943	5
9.0218043608721743	5
9.0318063612722543	5
9.0418083616723344	5
9.0518103620724144	5
9.0618123624724944	5
9.0718143628725745	5
9.0818163632726545	5
9.0918183636727345	5
9.1018203640728146	5
9.1118223644728946	5
9.1218243648729747	5
9.1318263652730547	5
9.1418283656731347	5
9.1518303660732148	5
9.1618323664732948	5
9.1718343668733748	5
9.1818363672734549	5
9.1918383676735349	5
9.2018403680736149	5
9.211842368473695	5
9.221844368873775	5
9.231846369273855	5
9.2418483696739351	5
9.2518503700740151	5
9.2618523704740952	5
9.2718543708741752	5
9.2818563712742552	5
9.2918583716743353	5
9.3018603720744153	5
9.3118623724744953	5
9.3218643728745754	5
9.3318663732746554	5
9.3418683736747354	5
9.3518703740748155	5
9.3618723744748955	5
9.3718743748749755	5
9.3818763752750556	5
9.3918783756751356	5
9.4018803760752157	5
9.4118823764752957	5
9.4218843768753757	5
9.4318863772754558	5
9.4418883776755358	5
9.4518903780756158	5
9.4618923784756959	5
9.4718943788757759	5
9.4818963792758559	5
9.491898379675936	5
9.501900380076016	5
9.511902380476096	5
9.5219043808761761	5
9.5319063812762561	5
9.5419083816763361	5
9.5519103820764144	5
9.5619123824764944	5
9.5719143828765745	5
9.5819163832766545	5
9.5919183836767345	5
9.6019203840768146	5
9.6119223844768946	5
9.6219243848769747	5
9.6319263852770547	5
9.6419283856771347	5
9.6519303860772148	5
9.6619323864772948	5
9.6719343868773748	5
9.6819363872774549	5
9.6919383876775349	5
9.7019403880776149	5
9.711942388477695	5
9.721944388877775	5
9.731946389277855	5
9.7419483896779351	5
9.7519503900780151	5
9.7619523904780952	5
9.7719543908781752	5
9.7819563912782552	5
9.7919583916783353	5
9.8019603920784153	5
9.8119623924784953	5
9.8219643928785754	5
9.8319663932786554	5
9.8419683936787354	5
9.8519703940788155	5
9.8619723944788955	5
9.8719743948789755	5
9.8819763952790556	5
9.8919783956791356	5
9.9019803960792157	5
9.9119823964792957	5
9.9219843968793757	5
9.9319863972794558	5
9.9419883976795358	5
9.9519903980796158	5
9.9619923984796959	5
9.9719943988797759	5
9.9819963992798559	5
9.991998399679936	5
10.002000400080016	5
10.012002400480096	5
10.022004400880176	5
10.032006401280256	5
10.042008401680336	5
10.052010402080416	5
10.062012402480496	5
10.072014402880576	5
10.082016403280656	5
10.092018403680736	5
10.102020404080816	5
10.112022404480896	5
10.122024404880976	5
10.132026405281056	5
10.142028405681137	5
10.152030406081217	5
10.162032406481297	5
10.172034406881377	5
10.182036407281457	5
10.192038407681537	5
10.202040408081617	5
10.212042408481697	5
10.222044408881777	5
10.232046409281857	5
10.242048409681937	5
10.252050410082017	5
10.262052410482097	5
10.272054410882177	5
10.282056411282257	5
10.292058411682337	5
10.302060412082417	5
10.312062412482497	5
10.322064412882577	5
10.332066413282657	5
10.342068413682737	5
10.352070414082817	5
10.362072414482897	5
10.372074414882977	5
10.382076415283057	5
10.392078415683137	5
10.402080416083217	5
10.412082416483297	5
10.422084416883378	5
10.432086417283458	5
10.442088417683538	5
10.452090418083618	5
10.462092418483696	5
10.472094418883776	5
10.482096419283856	5
10.492098419683936	5
10.502100420084016	5
10.512102420484096	5
10.522104420884176	5
10.532106421284256	5
10.542108421684336	5
10.552110422084416	5
10.562112422484496	5
10.572114422884576	5
10.582116423284656	5
10.592118423684736	5
10.602120424084816	5
10.612122424484896	5
10.622124424884976	5
10.632126425285056	5
10.642128425685137	5
10.652130426085217	5
10.662132426485297	5
10.672134426885377	5
10.682136427285457	5
10.692138427685537	5
10.702140428085617	5
10.712142428485697	5
10.722144428885777	5
10.732146429285857	5
10.742148429685937	5
10.752150430086017	5
10.762152430486097	5
10.772154430886177	5
10.782156431286257	5
10.792158431686337	5
10.802160432086417	5
10.812162432486497	5
10.822164432886577	5
10.832166433286657	5
10.842168433686737	5
10.852170434086817	5
10.862172434486897	5
10.872174434886977	5
10.882176435287057	5
10.892178435687137	5
10.902180436087217	5
10.912182436487297	5
10.922184436887378	5
10.932186437287458	5
10.942188437687538	5
10.952190438087618	5
10.962192438487698	5
10.972194438887778	5
10.982196439287858	5
10.992198439687938	5
11.002200440088018	5
11.012202440488098	5
11.022204440888178	5
11.032206441288258	5
11.042208441688338	5
11.052210442088418	5
11.062212442488498	5
11.072214442888578	5
11.082216443288658	5
11.092218443688738	5
11.102220444088818	5
11.112222444488898	5
11.122224444888978	5
11.132226445289058	5
11.142228445689138	5
11.152230446089218	5
11.162232446489298	5
11.172234446889378	5
11.182236447289458	5
11.192238447689538	5
11.202240448089618	5
11.212242448489699	5
11.222244448889779	5
11.232246449289859	5
11.242248449689939	5
11.252250450090019	5
11.262252450490099	5
11.272254450890179	5
11.282256451290259	5
11.292258451690339	5
11.302260452090419	5
11.312262452490499	5
11.322264452890579	5
11.332266453290659	5
11.342268453690739	5
11.352270454090819	5
11.362272454490899	5
11.372274454890977	5
11.382276455291057	5
11.392278455691137	5
11.402280456091217	5
11.412282456491297	5
11.422284456891378	5
11.432286457291458	5
11.442288457691538	5
11.452290458091618	5
11.462292458491698	5
11.472294458891778	5
11.482296459291858	5
11.492298459691938	5
11.502300460092018	5
11.512302460492098	5
11.522304460892178	5
11.532306461292258	5
11.542308461692338	5
11.552310462092418	5
11.562312462492498	5
11.572314462892578	5
11.582316463292658	5
11.592318463692738	5
11.602320464092818	5
11.612322464492898	5
11.622324464892978	5
11.632326465293058	5
11.642328465693138	5
11.652330466093218	5
11.662332466493298	5
11.672334466893378	5
11.682336467293458	5
11.692338467693538	5
11.702340468093618	5
11.712342468493699	5
11.722344468893779	5
11.732346469293859	5
11.742348469693939	5
11.752350470094019	5
11.762352470494099	5
11.772354470894179	5
11.782356471294259	5
11.792358471694339	5
11.802360472094419	5
11.812362472494499	5
11.822364472894579	5
11.832366473294659	5
11.842368473694739	5
11.852370474094819	5
11.862372474494899	5
11.872374474894979	5
11.882376475295059	5
11.892378475695139	5
11.902380476095219	5
11.912382476495299	5
11.922384476895379	5
11.932386477295459	5
11.942388477695539	5
11.952390478095619	5
11.962392478495699	5
11.972394478895779	5
11.982396479295859	5
11.99239847969594	5
12.00240048009602	5
12.0124024804961	5
12.02240448089618	5
12.03240648129626	5
12.04240848169634	5
12.05241048209642	5
12.0624124824965	5
12.07241448289658	5
12.08241648329666	5
12.09241848369674	5
12.10242048409682	5
12.1124224844969	5
12.12242448489698	5
12.13242648529706	5
12.14242848569714	5
12.15243048609722	5
12.1624324864973	5
12.17243448689738	5
12.18243648729746	5
12.19243848769754	5
12.20244048809762	5
12.2124424884977	5
12.22244448889778	5
12.23244648929786	5
12.24244848969794	5
12.25245049009802	5
12.2624524904981	5
12.272454490898181	5
12.282456491298259	5
12.292458491698339	5
12.302460492098419	5
12.312462492498499	5
12.322464492898579	5
12.332466493298659	5
12.342468493698739	5
12.352470494098819	5
12.362472494498899	5
12.372474494898979	5
12.382476495299059	5
12.392478495699139	5
12.402480496099219	5
12.412482496499299	5
12.422484496899379	5
12.432486497299459	5
12.442488497699539	5
12.452490498099619	5
12.462492498499699	5
12.472494498899779	5
12.482496499299859	5
12.49249849969994	5
12.50250050010002	5
12.5125025005001	5
12.52250450090018	5
12.53250650130026	5
12.54250850170034	5
12.55251050210042	5
12.5625125025005	5
12.57251450290058	5
12.58251650330066	5
12.59251850370074	5
12.60252050410082	5
12.6125225045009	5
12.62252450490098	5
12.63252650530106	5
12.64252850570114	5
12.65253050610122	5
12.6625325065013	5
12.67253450690138	5
12.68253650730146	5
12.69253850770154	5
12.70254050810162	5
12.7125425085017	5
12.72254450890178	5
12.73254650930186	5
12.74254850970194	5
12.75255051010202	5
12.7625525105021	5
12.772554510902181	5
12.782556511302261	5
12.792558511702341	5
12.802560512102421	5
12.812562512502501	5
12.822564512902581	5
12.832566513302661	5
12.842568513702741	5
12.852570514102821	5
12.862572514502901	5
12.872574514902981	5
12.882576515303061	5
12.892578515703141	5
12.902580516103221	5
12.912582516503301	5
12.922584516903381	5
12.932586517303461	5
12.942588517703541	5
12.952590518103621	5
12.962592518503701	5
12.972594518903781	5
12.982596519303861	5
12.992598519703941	5
13.002600520104021	5
13.012602520504101	5
13.022604520904181	5
13.032606521304261	5
13.042608521704341	5
13.052610522104422	5
13.062612522504502	5
13.072614522904582	5
13.082616523304662	5
13.092618523704742	5
13.102620524104822	5
13.112622524504902	5
13.122624524904982	5
13.132626525305062	5
13.142628525705142	5
13.152630526105222	5
13.162632526505302	5
13.172634526905382	5
13.18263652730546	5
13.19263852770554	5
13.20264052810562	5
13.2126425285057	5
13.22264452890578	5
13.23264652930586	5
13.24264852970594	5
13.25265053010602	5
13.2626525305061	5
13.272654530906181	5
13.282656531306261	5
13.292658531706341	5
13.302660532106421	5
13.312662532506501	5
13.322664532906581	5
13.332666533306661	5
13.342668533706741	5
13.352670534106821	5
13.362672534506901	5
13.372674534906981	5
13.382676535307061	5
13.392678535707141	5
13.402680536107221	5
13.412682536507301	5
13.422684536907381	5
13.432686537307461	5
13.442688537707541	5
13.452690538107621	5
13.462692538507701	5
13.472694538907781	5
13.482696539307861	5
13.492698539707941	5
13.502700540108021	5
13.512702540508101	5
13.522704540908181	5
13.532706541308261	5
13.542708541708341	5
13.552710542108422	5
13.562712542508502	5
13.572714542908582	5
13.582716543308662	5
13.592718543708742	5
13.602720544108822	5
13.612722544508902	5
13.622724544908982	5
13.632726545309062	5
13.642728545709142	5
13.652730546109222	5
13.662732546509302	5
13.672734546909382	5
13.682736547309462	5
13.692738547709542	5
13.702740548109622	5
13.712742548509702	5
13.722744548909782	5
13.732746549309862	5
13.742748549709942	5
13.752750550110022	5
13.762752550510102	5
13.772754550910182	5
13.782756551310262	5
13.792758551710342	5
13.802760552110422	5
13.812762552510502	5
13.822764552910582	5
13.832766553310663	5
13.842768553710743	5
13.852770554110823	5
13.862772554510903	5
13.872774554910983	5
13.882776555311063	5
13.892778555711143	5
13.902780556111223	5
13.912782556511303	5
13.922784556911383	5
13.932786557311463	5
13.942788557711543	5
13.952790558111623	5
13.962792558511703	5
13.972794558911783	5
13.982796559311863	5
13.992798559711943	5
14.002800560112023	5
14.012802560512103	5
14.022804560912183	5
14.032806561312263	5
14.042808561712343	5
14.052810562112423	5
14.062812562512503	5
14.072814562912583	5
14.082816563312663	5
14.092818563712742	5
14.102820564112822	5
14.112822564512902	5
14.122824564912982	5
14.132826565313062	5
14.142828565713142	5
14.152830566113222	5
14.162832566513302	5
14.172834566913382	5
14.182836567313462	5
14.192838567713542	5
14.202840568113622	5
14.212842568513702	5
14.222844568913782	5
14.232846569313862	5
14.242848569713942	5
14.252850570114022	5
14.262852570514102	5
14.272854570914182	5
14.282856571314262	6
14.292858571714342	6
14.302860572114422	6
14.312862572514502	6
14.322864572914582	6
14.332866573314663	6
14.342868573714743	6
14.352870574114823	6
14.362872574514903	6
14.372874574914983	6
14.382876575315063	6
14.392878575715143	6
14.402880576115223	6
14.412882576515303	6
14.422884576915383	6
14.432886577315463	6
14.442888577715543	6
14.452890578115623	6
14.462892578515703	6
14.472894578915783	6
14.482896579315863	6
14.492898579715943	6
14.502900580116023	6
14.512902580516103	6
14.522904580916183	6
14.532906581316263	6
14.542908581716343	6
14.552910582116423	6
14.562912582516503	6
14.572914582916583	6
14.582916583316663	6
14.592918583716743	6
14.602920584116823	6
14.612922584516904	6
14.622924584916984	6
14.632926585317064	6
14.642928585717144	6
14.652930586117224	6
14.662932586517304	6
14.672934586917384	6
14.682936587317464	6
14.692938587717544	6
14.702940588117624	6
14.712942588517704	6
14.722944588917784	6
14.732946589317864	6
14.742948589717944	6
14.752950590118024	6
14.762952590518104	6
14.772954590918184	6
14.782956591318264	6
14.792958591718344	6
14.802960592118424	6
14.812962592518504	6
14.822964592918584	6
14.832966593318664	6
14.842968593718744	6
14.852970594118824	6
14.862972594518904	6
14.872974594918984	6
14.882976595319064	6
14.892978595719145	6
14.902980596119225	6
14.912982596519305	6
14.922984596919385	6
14.932986597319465	6
14.942988597719545	6
14.952990598119625	6
14.962992598519705	6
14.972994598919785	6
14.982996599319865	6
14.992998599719945	6
15.003000600120023	6
15.013002600520103	6
15.023004600920183	6
15.033006601320263	6
15.043008601720343	6
15.053010602120423	6
15.063012602520503	6
15.073014602920583	6
15.083016603320663	6
15.093018603720743	6
15.103020604120823	6
15.113022604520904	6
15.123024604920984	6
15.133026605321064	6
15.143028605721144	6
15.153030606121224	6
15.163032606521304	6
15.173034606921384	6
15.183036607321464	6
15.193038607721544	6
15.203040608121624	6
15.213042608521704	6
15.223044608921784	6
15.233046609321864	6
15.243048609721944	6
15.253050610122024	6
15.263052610522104	6
15.273054610922184	6
15.283056611322264	6
15.293058611722344	6
15.303060612122424	6
15.313062612522504	6
15.323064612922584	6
15.333066613322664	6
15.343068613722744	6
15.353070614122824	6
15.363072614522904	6
15.373074614922984	6
15.383076615323064	6
15.393078615723145	6
15.403080616123225	6
15.413082616523305	6
15.423084616923385	6
15.433086617323465	6
15.443088617723545	6
15.453090618123625	6
15.463092618523705	6
15.473094618923785	6
15.483096619323865	6
15.493098619723945	6
15.503100620124025	6
15.513102620524105	6
15.523104620924185	6
15.533106621324265	6
15.543108621724345	6
15.553110622124425	6
15.563112622524505	6
15.573114622924585	6
15.583116623324665	6
15.593118623724745	6
15.603120624124825	6
15.613122624524905	6
15.623124624924985	6
15.633126625325065	6
15.643128625725145	6
15.653130626125225	6
15.663132626525305	6
15.673134626925386	6
15.683136627325466	6
15.693138627725546	6
15.703140628125626	6
15.713142628525706	6
15.723144628925786	6
15.733146629325866	6
15.743148629725946	6
15.753150630126026	6
15.763152630526106	6
15.773154630926186	6
15.783156631326266	6
15.793158631726346	6
15.803160632126426	6
15.813162632526506	6
15.823164632926586	6
15.833166633326666	6
15.843168633726746	6
15.853170634126826	6
15.863172634526906	6
15.873174634926986	6
15.883176635327066	6
15.893178635727146	6
15.903180636127226	6
15.913182636527305	6
15.923184636927385	6
15.933186637327465	6
15.943188637727545	6
15.953190638127625	6
15.963192638527705	6
15.973194638927785	6
15.983196639327865	6
15.993198639727945	6
16.003200640128025	6
16.013202640528107	6
16.023204640928185	6
16.033206641328267	6
16.043208641728345	6
16.053210642128427	6
16.063212642528505	6
16.073214642928587	6
16.083216643328665	6
16.093218643728747	6
16.103220644128825	6
16.113222644528907	6
16.123224644928985	6
16.133226645329067	6
16.143228645729145	6
16.153230646129227	6
16.163232646529305	6
16.173234646929387	6
16.183236647329466	6
16.193238647729547	6
16.203240648129626	6
16.213242648529707	6
16.223244648929786	6
16.233246649329867	6
16.243248649729946	6
16.253250650130028	6
16.263252650530106	6
16.273254650930188	6
16.283256651330266	6
16.293258651730348	6
16.303260652130426	6
16.313262652530508	6
16.323264652930586	6
16.333266653330668	6
16.343268653730746	6
16.353270654130828	6
16.363272654530906	6
16.373274654930984	6
16.383276655331066	6
16.393278655731145	6
16.403280656131226	6
16.413282656531305	6
16.423284656931386	6
16.433286657331465	6
16.443288657731546	6
16.453290658131625	6
16.463292658531707	6
16.473294658931785	6
16.483296659331867	6
16.493298659731945	6
16.503300660132027	6
16.513302660532105	6
16.523304660932187	6
16.533306661332265	6
16.543308661732347	6
16.553310662132425	6
16.563312662532507	6
16.573314662932585	6
16.583316663332667	6
16.593318663732745	6
16.603320664132827	6
16.613322664532905	6
16.623324664932987	6
16.633326665333065	6
16.643328665733147	6
16.653330666133225	6
16.663332666533307	6
16.673334666933386	6
16.683336667333467	6
16.693338667733546	6
16.703340668133627	6
16.713342668533706	6
16.723344668933787	6
16.733346669333866	6
16.743348669733948	6
16.753350670134026	6
16.763352670534108	6
16.773354670934186	6
16.783356671334268	6
16.793358671734346	6
16.803360672134428	6
16.813362672534506	6
16.823364672934588	6
16.833366673334666	6
16.843368673734748	6
16.853370674134826	6
16.863372674534908	6
16.873374674934986	6
16.883376675335068	6
16.893378675735146	6
16.903380676135228	6
16.913382676535306	6
16.923384676935388	6
16.933386677335466	6
16.943388677735548	6
16.953390678135627	6
16.963392678535708	6
16.973394678935787	6
16.983396679335868	6
16.993398679735947	6
17.003400680136028	6
17.013402680536107	6
17.023404680936189	6
17.033406681336267	6
17.043408681736349	6
17.053410682136427	6
17.063412682536509	6
17.073414682936587	6
17.083416683336669	6
17.093418683736747	6
17.103420684136829	6
17.113422684536907	6
17.123424684936989	6
17.133426685337067	6
17.143428685737149	6
17.153430686137227	6
17.163432686537309	6
17.173434686937387	6
17.183436687337469	6
17.193438687737547	6
17.203440688137629	6
17.213442688537707	6
17.223444688937789	6
17.233446689337867	6
17.243448689737949	6
17.253450690138028	6
17.263452690538109	6
17.273454690938188	6
17.283456691338266	6
17.293458691738348	6
17.303460692138426	6
17.313462692538508	6
17.323464692938586	6
17.333466693338668	6
17.343468693738746	6
17.353470694138828	6
17.363472694538906	6
17.373474694938988	6
17.383476695339066	6
17.393478695739148	6
17.403480696139226	6
17.413482696539308	6
17.423484696939386	6
17.433486697339468	6
17.443488697739546	6
17.453490698139628	6
17.463492698539707	6
17.473494698939788	6
17.483496699339867	6
17.493498699739948	6
17.503500700140027	6
17.513502700540108	6
17.523504700940187	6
17.533506701340269	6
17.543508701740347	6
17.553510702140429	6
17.563512702540507	6
17.573514702940589	6
17.583516703340667	6
17.593518703740749	6
17.603520704140827	6
17.613522704540909	6
17.623524704940987	6
17.633526705341069	6
17.643528705741147	6
17.653530706141229	6
17.663532706541307	6
17.673534706941389	6
17.683536707341467	6
17.693538707741549	6
17.703540708141627	6
17.713542708541709	6
17.723544708941787	6
17.733546709341869	6
17.743548709741948	6
17.753550710142029	6
17.763552710542108	6
17.773554710942189	6
17.783556711342268	6
17.793558711742349	6
17.803560712142428	6
17.81356271254251	6
17.823564712942588	6
17.83356671334267	6
17.843568713742748	6
17.85357071414283	6
17.863572714542908	6
17.87357471494299	6
17.883576715343068	6
17.89357871574315	6
17.903580716143228	6
17.91358271654331	6
17.923584716943388	6
17.93358671734347	6
17.943588717743548	6
17.95359071814363	6
17.963592718543708	6
17.97359471894379	6
17.983596719343868	6
17.99359871974395	6
18.003600720144028	6
18.01360272054411	6
18.023604720944189	6
18.03360672134427	6
18.043608721744349	6
18.05361072214443	6
18.063612722544509	6
18.07361472294459	6
18.083616723344669	6
18.093618723744751	6
18.103620724144829	6
18.113622724544911	6
18.123624724944989	6
18.133626725345071	6
18.143628725745149	6
18.153630726145231	6
18.163632726545309	6
18.173634726945391	6
18.183636727345469	6
18.193638727745547	6
18.203640728145629	6
18.213642728545707	6
18.223644728945789	6
18.233646729345867	6
18.243648729745949	6
18.253650730146028	6
18.263652730546109	6
18.273654730946188	6
18.283656731346269	6
18.293658731746348	6
18.30366073214643	6
18.313662732546508	6
18.32366473294659	6
18.333666733346668	6
18.34366873374675	6
18.353670734146828	6
18.36367273454691	6
18.373674734946988	6
18.38367673534707	6
18.393678735747148	6
18.40368073614723	6
18.413682736547308	6
18.42368473694739	6
18.433686737347468	6
18.44368873774755	6
18.453690738147628	6
18.46369273854771	6
18.473694738947788	6
18.48369673934787	6
18.493698739747948	6
18.50370074014803	6
18.513702740548108	6
18.52370474094819	6
18.533706741348269	6
18.54370874174835	6
18.553710742148429	6
18.56371274254851	6
18.573714742948589	6
18.583716743348671	6
18.593718743748749	6
18.603720744148831	6
18.613722744548909	6
18.623724744948991	6
18.633726745349069	6
18.643728745749151	6
18.653730746149229	6
18.663732746549311	6
18.673734746949389	6
18.683736747349471	6
18.693738747749549	6
18.703740748149631	6
18.713742748549709	6
18.723744748949791	6
18.733746749349869	6
18.743748749749951	6
18.753750750150029	6
18.763752750550111	6
18.773754750950189	6
18.783756751350271	6
18.793758751750349	6
18.803760752150431	6
18.81376275255051	6
18.823764752950591	6
18.83376675335067	6
18.843768753750751	6
18.85377075415083	6
18.863772754550912	6
18.87377475495099	6
18.883776755351072	6
18.89377875575115	6
18.903780756151232	6
18.91378275655131	6
18.923784756951392	6
18.93378675735147	6
18.943788757751552	6
18.95379075815163	6
18.963792758551712	6
18.97379475895179	6
18.983796759351872	6
18.99379875975195	6
19.003800760152032	6
19.01380276055211	6
19.023804760952192	6
19.03380676135227	6
19.043808761752352	6
19.05381076215243	6
19.063812762552512	6
19.07381476295259	6
19.083816763352672	6
19.093818763752751	6
19.103820764152829	6
19.113822764552911	6
19.123824764952989	6
19.133826765353071	6
19.143828765753149	6
19.153830766153231	6
19.163832766553309	6
19.173834766953391	6
19.183836767353469	6
19.193838767753551	6
19.203840768153629	6
19.213842768553711	6
19.223844768953789	6
19.233846769353871	6
19.243848769753949	6
19.253850770154031	6
19.263852770554109	6
19.273854770954191	6
19.283856771354269	6
19.293858771754351	6
19.30386077215443	6
19.313862772554511	6
19.32386477295459	6
19.333866773354671	6
19.34386877375475	6
19.353870774154831	6
19.36387277455491	6
19.373874774954992	6
19.38387677535507	6
19.393878775755152	6
19.40388077615523	6
19.413882776555312	6
19.42388477695539	6
19.433886777355472	6
19.44388877775555	6
19.453890778155632	6
19.46389277855571	6
19.473894778955792	6
19.48389677935587	6
19.493898779755952	6
19.50390078015603	6
19.513902780556112	6
19.52390478095619	6
19.533906781356272	6
19.54390878175635	6
19.553910782156432	6
19.56391278255651	6
19.573914782956592	6
19.583916783356671	6
19.593918783756752	6
19.603920784156831	6
19.613922784556912	6
19.623924784956991	6
19.633926785357072	6
19.643928785757151	6
19.653930786157233	6
19.663932786557311	6
19.673934786957393	6
19.683936787357471	6
19.693938787757553	6
19.703940788157631	6
19.713942788557713	6
19.723944788957791	6
19.733946789357873	6
19.743948789757951	6
19.753950790158033	6
19.763952790558111	6
19.773954790958193	6
19.783956791358271	6
19.793958791758353	6
19.803960792158431	6
19.813962792558513	6
19.823964792958591	6
19.833966793358673	6
19.843968793758751	6
19.853970794158833	6
19.863972794558912	6
19.873974794958993	6
19.883976795359072	6
19.893978795759153	6
19.903980796159232	6
19.913982796559313	6
19.923984796959392	6
19.933986797359474	6
19.943988797759552	6
19.953990798159634	6
19.963992798559712	6
19.973994798959794	6
19.983996799359872	6
19.993998799759954	6
20.004000800160032	6
20.01400280056011	6
20.024004800960192	6
20.03400680136027	6
20.044008801760352	6
20.05401080216043	6
20.064012802560512	6
20.07401480296059	6
20.084016803360672	6
20.094018803760751	6
20.104020804160832	6
20.114022804560911	6
20.124024804960992	6
20.134026805361071	6
20.144028805761153	6
20.154030806161231	6
20.164032806561313	6
20.174034806961391	6
20.184036807361473	6
20.194038807761551	6
20.204040808161633	6
20.214042808561711	6
20.224044808961793	6
20.234046809361871	6
20.244048809761953	6
20.254050810162031	6
20.264052810562113	6
20.274054810962191	6
20.284056811362273	6
20.294058811762351	6
20.304060812162433	6
20.314062812562511	6
20.324064812962593	6
20.334066813362671	6
20.344068813762753	6
20.354070814162831	6
20.364072814562913	6
20.374074814962992	6
20.384076815363073	6
20.394078815763152	6
20.404080816163233	6
20.414082816563312	6
20.424084816963394	6
20.434086817363472	6
20.444088817763554	6
20.454090818163632	6
20.464092818563714	6
20.474094818963792	6
20.484096819363874	6
20.494098819763952	6
20.504100820164034	6
20.514102820564112	6
20.524104820964194	6
20.534106821364272	6
20.544108821764354	6
20.554110822164432	6
20.564112822564514	6
20.574114822964592	6
20.584116823364674	6
20.594118823764752	6
20.604120824164834	6
20.614122824564912	6
20.624124824964994	6
20.634126825365072	6
20.644128825765154	6
20.654130826165233	6
20.664132826565314	6
20.674134826965393	6
20.684136827365474	6
20.694138827765553	6
20.704140828165635	6
20.714142828565713	6
20.724144828965795	6
20.734146829365873	6
20.744148829765955	6
20.754150830166033	6
20.764152830566115	6
20.774154830966193	6
20.784156831366275	6
20.794158831766353	6
20.804160832166435	6
20.814162832566513	6
20.824164832966595	6
20.834166833366673	6
20.844168833766755	6
20.854170834166833	6
20.864172834566915	6
20.874174834966993	6
20.884176835367075	6
20.894178835767153	6
20.904180836167235	6
20.914182836567313	6
20.924184836967392	6
20.934186837367474	6
20.944188837767552	6
20.954190838167634	6
20.964192838567712	6
20.974194838967794	6
20.984196839367872	6
20.994198839767954	6
21.004200840168032	6
21.014202840568114	6
21.024204840968192	6
21.034206841368274	6
21.044208841768352	6
21.054210842168434	6
21.064212842568512	6
21.074214842968594	6
21.084216843368672	6
21.094218843768754	6
21.104220844168832	6
21.114222844568914	6
21.124224844968992	6
21.134226845369074	6
21.144228845769153	6
21.154230846169234	6
21.164232846569313	6
21.174234846969394	6
21.184236847369473	6
21.194238847769554	6
21.204240848169633	6
21.214242848569715	6
21.224244848969793	6
21.234246849369875	6
21.244248849769953	6
21.254250850170035	6
21.264252850570113	6
21.274254850970195	6
21.284256851370273	6
21.294258851770355	6
21.304260852170433	6
21.314262852570515	6
21.324264852970593	6
21.334266853370675	6
21.344268853770753	6
21.354270854170835	6
21.364272854570913	6
21.374274854970995	6
21.384276855371073	6
21.394278855771155	6
21.404280856171233	6
21.414282856571315	6
21.424284856971394	6
21.434286857371475	6
21.444288857771554	6
21.454290858171635	6
21.464292858571714	6
21.474294858971795	6
21.484296859371874	6
21.494298859771956	6
21.504300860172034	6
21.514302860572116	6
21.524304860972194	6
21.534306861372276	6
21.544308861772354	6
21.554310862172436	6
21.564312862572514	6
21.574314862972596	6
21.584316863372674	6
21.594318863772756	6
21.604320864172834	6
21.614322864572916	6
21.624324864972994	6
21.634326865373076	6
21.644328865773154	6
21.654330866173236	6
21.664332866573314	6
21.674334866973396	6
21.684336867373474	6
21.694338867773556	6
21.704340868173635	6
21.714342868573716	6
21.724344868973795	6
21.734346869373876	6
21.744348869773955	6
21.754350870174036	6
21.764352870574115	6
21.774354870974197	6
21.784356871374275	6
21.794358871774357	6
21.804360872174435	6
21.814362872574517	6
21.824364872974595	6
21.834366873374673	6
21.844368873774755	6
21.854370874174833	6
21.864372874574915	6
21.874374874974993	6
21.884376875375075	6
21.894378875775153	6
21.904380876175235	6
21.914382876575313	6
21.924384876975395	6
21.934386877375474	6
21.944388877775555	6
21.954390878175634	6
21.964392878575715	6
21.974394878975794	6
21.984396879375875	6
21.994398879775954	6
22.004400880176036	6
22.014402880576114	6
22.024404880976196	6
22.034406881376274	6
22.044408881776356	6
22.054410882176434	6
22.064412882576516	6
22.074414882976594	6
22.084416883376676	6
22.094418883776754	6
22.104420884176836	6
22.114422884576914	6
22.124424884976996	6
22.134426885377074	6
22.144428885777156	6
22.154430886177234	6
22.164432886577316	6
22.174434886977394	6
22.184436887377476	6
22.194438887777554	6
22.204440888177636	6
22.214442888577715	6
22.224444888977796	6
22.234446889377875	6
22.244448889777956	6
22.254450890178035	6
22.264452890578116	6
22.274454890978195	6
22.284456891378277	6
22.294458891778355	6
22.304460892178437	6
22.314462892578515	6
22.324464892978597	6
22.334466893378675	6
22.344468893778757	6
22.354470894178835	6
22.364472894578917	6
22.374474894978995	6
22.384476895379077	6
22.394478895779155	6
22.404480896179237	6
22.414482896579315	6
22.424484896979397	6
22.434486897379475	6
22.444488897779557	6
22.454490898179635	6
22.464492898579717	6
22.474494898979795	6
22.484496899379877	6
22.494498899779956	6
22.504500900180037	6
22.514502900580116	6
22.524504900980197	6
22.534506901380276	6
22.544508901780357	6
22.554510902180436	6
22.564512902580518	6
22.574514902980596	6
22.584516903380678	6
22.594518903780756	6
22.604520904180838	6
22.614522904580916	6
22.624524904980998	6
22.634526905381076	6
22.644528905781158	6
22.654530906181236	6
22.664532906581318	6
22.674534906981396	6
22.684536907381478	6
22.694538907781556	6
22.704540908181638	6
22.714542908581716	6
22.724544908981798	6
22.734546909381876	6
22.744548909781955	6
22.754550910182036	6
22.764552910582115	6
22.774554910982197	6
22.784556911382275	6
22.794558911782357	6
22.804560912182435	6
22.814562912582517	6
22.824564912982595	6
22.834566913382677	6
22.844568913782755	6
22.854570914182837	6
22.864572914582915	6
22.874574914982997	6
22.884576915383075	6
22.894578915783157	6
22.904580916183235	6
22.914582916583317	6
22.924584916983395	6
22.934586917383477	6
22.944588917783555	6
22.954590918183637	6
22.964592918583715	6
22.974594918983797	6
22.984596919383876	6
22.994598919783957	6
23.004600920184036	6
23.014602920584117	6
23.024604920984196	6
23.034606921384277	6
23.044608921784356	6
23.054610922184438	6
23.064612922584516	6
23.074614922984598	6
23.084616923384676	6
23.094618923784758	6
23.104620924184836	6
23.114622924584918	6
23.124624924984996	6
23.134626925385078	6
23.144628925785156	6
23.154630926185238	6
23.164632926585316	6
23.174634926985398	6
23.184636927385476	6
23.194638927785558	6
23.204640928185636	6
23.214642928585718	6
23.224644928985796	6
23.234646929385878	6
23.244648929785956	6
23.254650930186038	6
23.264652930586116	6
23.274654930986198	6
23.284656931386277	6
23.294658931786358	6
23.304660932186437	6
23.314662932586518	6
23.324664932986597	6
23.334666933386679	6
23.344668933786757	6
23.354670934186839	6
23.364672934586917	6
23.374674934986999	6
23.384676935387077	6
23.394678935787159	6
23.404680936187237	6
23.414682936587319	6
23.424684936987397	6
23.434686937387479	6
23.444688937787557	6
23.454690938187639	6
23.464692938587717	6
23.474694938987799	6
23.484696939387877	6
23.494698939787959	6
23.504700940188037	6
23.514702940588119	6
23.524704940988197	6
23.534706941388279	6
23.544708941788357	6
23.554710942188439	6
23.564712942588518	6
23.574714942988599	6
23.584716943388678	6
23.594718943788759	6
23.604720944188838	6
23.61472294458892	6
23.624724944988998	6
23.63472694538908	6
23.644728945789158	6
23.654730946189236	6
23.664732946589318	6
23.674734946989396	6
23.684736947389478	6
23.694738947789556	6
23.704740948189638	6
23.714742948589716	6
23.724744948989798	6
23.734746949389876	6
23.744748949789958	6
23.754750950190036	6
23.764752950590118	6
23.774754950990197	6
23.784756951390278	6
23.794758951790357	6
23.804760952190438	6
23.814762952590517	6
23.824764952990598	6
23.834766953390677	6
23.844768953790759	6
23.854770954190837	6
23.864772954590919	6
23.874774954990997	6
23.884776955391079	6
23.894778955791157	6
23.904780956191239	6
23.914782956591317	6
23.924784956991399	6
23.934786957391477	6
23.944788957791559	6
23.954790958191637	6
23.964792958591719	6
23.974794958991797	6
23.984796959391879	6
23.994798959791957	6
24.004800960192039	6
24.014802960592117	6
24.024804960992199	6
24.034806961392277	6
24.044808961792359	6
24.054810962192438	6
24.064812962592519	6
24.074814962992598	6
24.084816963392679	6
24.094818963792758	6
24.104820964192839	6
24.114822964592918	6
24.124824964993	6
24.134826965393078	6
24.14482896579316	6
24.154830966193238	6
24.16483296659332	6
24.174834966993398	6
24.18483696739348	6
24.194838967793558	6
24.20484096819364	6
24.214842968593718	6
24.2248449689938	6
24.234846969393878	6
24.24484896979396	6
24.254850970194038	6
24.26485297059412	6
24.274854970994198	6
24.28485697139428	6
24.294858971794358	6
24.30486097219444	6
24.314862972594518	6
24.3248649729946	6
24.334866973394679	6
24.34486897379476	6
24.354870974194839	6
24.36487297459492	6
24.374874974994999	6
24.38487697539508	6
24.394878975795159	6
24.404880976195241	6
24.414882976595319	6
24.424884976995401	6
24.434886977395479	6
24.444888977795561	6
24.454890978195639	6
24.464892978595721	6
24.474894978995799	6
24.484896979395881	6
24.494898979795959	6
24.504900980196041	6
24.514902980596119	6
24.524904980996201	6
24.534906981396279	6
24.544908981796361	6
24.554910982196439	6
24.564912982596518	6
24.574914982996599	6
24.584916983396678	6
24.594918983796759	6
24.604920984196838	6
24.61492298459692	6
24.624924984996998	6
24.63492698539708	6
24.644928985797158	6
24.65493098619724	6
24.664932986597318	6
24.6749349869974	6
24.684936987397478	6
24.69493898779756	6
24.704940988197638	6
24.71494298859772	6
24.724944988997798	6
24.73494698939788	6
24.744948989797958	6
24.75495099019804	6
24.764952990598118	6
24.7749549909982	6
24.784956991398278	6
24.79495899179836	6
24.804960992198438	6
24.81496299259852	6
24.824964992998598	6
24.83496699339868	6
24.844968993798759	6
24.85497099419884	6
24.864972994598919	6
24.874974994999	6
24.884976995399079	6
24.894978995799161	6
24.904980996199239	6
24.914982996599321	6
24.924984996999399	6
24.934986997399481	6
24.944988997799559	6
24.954990998199641	6
24.964992998599719	6
24.974994998999801	6
24.984996999399879	6
24.994998999799961	6
25.005001000200039	6
25.015003000600121	6
25.025005001000199	6
25.035007001400281	6
25.045009001800359	6
25.055011002200441	6
25.065013002600519	6
25.075015003000601	6
25.085017003400679	6
25.095019003800761	7
25.105021004200839	7
25.115023004600921	7
25.125025005001	7
25.135027005401081	7
25.14502900580116	7
25.155031006201241	7
25.16503300660132	7
25.175035007001402	7
25.18503700740148	7
25.195039007801562	7
25.20504100820164	7
25.215043008601722	7
25.2250450090018	7
25.235047009401882	7
25.24504900980196	7
25.255051010202042	7
25.26505301060212	7
25.275055011002202	7
25.28505701140228	7
25.295059011802362	7
25.30506101220244	7
25.315063012602522	7
25.3250650130026	7
25.335067013402682	7
25.34506901380276	7
25.355071014202842	7
25.36507301460292	7
25.375075015003002	7
25.38507701540308	7
25.395079015803162	7
25.405081016203241	7
25.415083016603322	7
25.425085017003401	7
25.435087017403482	7
25.445089017803561	7
25.455091018203639	7
25.465093018603721	7
25.475095019003799	7
25.485097019403881	7
25.495099019803959	7
25.505101020204041	7
25.515103020604119	7
25.525105021004201	7
25.535107021404279	7
25.545109021804361	7
25.555111022204439	7
25.565113022604521	7
25.575115023004599	7
25.585117023404681	7
25.595119023804759	7
25.605121024204841	7
25.61512302460492	7
25.625125025005001	7
25.63512702540508	7
25.645129025805161	7
25.65513102620524	7
25.665133026605321	7
25.6751350270054	7
25.685137027405482	7
25.69513902780556	7
25.705141028205642	7
25.71514302860572	7
25.725145029005802	7
25.73514702940588	7
25.745149029805962	7
25.75515103020604	7
25.765153030606122	7
25.7751550310062	7
25.785157031406282	7
25.79515903180636	7
25.805161032206442	7
25.81516303260652	7
25.825165033006602	7
25.83516703340668	7
25.845169033806762	7
25.85517103420684	7
25.865173034606922	7
25.875175035007	7
25.885177035407082	7
25.895179035807161	7
25.905181036207242	7
25.915183036607321	7
25.925185037007402	7
25.935187037407481	7
25.945189037807562	7
25.955191038207641	7
25.965193038607723	7
25.975195039007801	7
25.985197039407883	7
25.995199039807961	7
26.005201040208043	7
26.015203040608121	7
26.025205041008203	7
26.035207041408281	7
26.045209041808363	7
26.055211042208441	7
26.065213042608523	7
26.075215043008601	7
26.085217043408683	7
26.095219043808761	7
26.105221044208843	7
26.115223044608921	7
26.125225045009003	7
26.135227045409081	7
26.145229045809163	7
26.155231046209241	7
26.165233046609323	7
26.175235047009402	7
26.185237047409483	7
26.195239047809562	7
26.205241048209643	7
26.215243048609722	7
26.225245049009803	7
26.235247049409882	7
26.245249049809964	7
26.255251050210042	7
26.265253050610124	7
26.275255051010202	7
26.285257051410284	7
26.295259051810362	7
26.305261052210444	7
26.315263052610522	7
26.325265053010604	7
26.335267053410682	7
26.345269053810764	7
26.355271054210842	7
26.36527305461092	7
26.375275055011002	7
26.38527705541108	7
26.395279055811162	7
26.405281056211241	7
26.415283056611322	7
26.425285057011401	7
26.435287057411482	7
26.445289057811561	7
26.455291058211643	7
26.465293058611721	7
26.475295059011803	7
26.485297059411881	7
26.495299059811963	7
26.505301060212041	7
26.515303060612123	7
26.525305061012201	7
26.535307061412283	7
26.545309061812361	7
26.555311062212443	7
26.565313062612521	7
26.575315063012603	7
26.585317063412681	7
26.595319063812763	7
26.605321064212841	7
26.615323064612923	7
26.625325065013001	7
26.635327065413083	7
26.645329065813161	7
26.655331066213243	7
26.665333066613321	7
26.675335067013403	7
26.685337067413482	7
26.695339067813563	7
26.705341068213642	7
26.715343068613723	7
26.725345069013802	7
26.735347069413884	7
26.745349069813962	7
26.755351070214044	7
26.765353070614122	7
26.775355071014204	7
26.785357071414282	7
26.795359071814364	7
26.805361072214442	7
26.815363072614524	7
26.825365073014602	7
26.835367073414684	7
26.845369073814762	7
26.855371074214844	7
26.865373074614922	7
26.875375075015004	7
26.885377075415082	7
26.895379075815164	7
26.905381076215242	7
26.915383076615324	7
26.925385077015402	7
26.935387077415484	7
26.945389077815562	7
26.955391078215644	7
26.965393078615723	7
26.975395079015804	7
26.985397079415883	7
26.995399079815964	7
27.005401080216043	7
27.015403080616124	7
27.025405081016203	7
27.035407081416285	7
27.045409081816363	7
27.055411082216445	7
27.065413082616523	7
27.075415083016605	7
27.085417083416683	7
27.095419083816765	7
27.105421084216843	7
27.115423084616925	7
27.125425085017003	7
27.135427085417085	7
27.145429085817163	7
27.155431086217245	7
27.165433086617323	7
27.175435087017405	7
27.185437087417483	7
27.195439087817565	7
27.205441088217643	7
27.215443088617725	7
27.225445089017803	7
27.235447089417885	7
27.245449089817964	7
27.255451090218045	7
27.265453090618124	7
27.275455091018202	7
27.285457091418284	7
27.295459091818362	7
27.305461092218444	7
27.315463092618522	7
27.325465093018604	7
27.335467093418682	7
27.345469093818764	7
27.355471094218842	7
27.365473094618924	7
27.375475095019002	7
27.385477095419084	7
27.395479095819162	7
27.405481096219244	7
27.415483096619322	7
27.425485097019404	7
27.435487097419482	7
27.445489097819564	7
27.455491098219643	7
27.465493098619724	7
27.475495099019803	7
27.485497099419884	7
27.495499099819963	7
27.505501100220044	7
27.515503100620123	7
27.525505101020205	7
27.535507101420283	7
27.545509101820365	7
27.555511102220443	7
27.565513102620525	7
27.575515103020603	7
27.585517103420685	7
27.595519103820763	7
27.605521104220845	7
27.615523104620923	7
27.625525105021005	7
27.635527105421083	7
27.645529105821165	7
27.655531106221243	7
27.665533106621325	7
27.675535107021403	7
27.685537107421485	7
27.695539107821563	7
27.705541108221645	7
27.715543108621723	7
27.725545109021805	7
27.735547109421884	7
27.745549109821965	7
27.755551110222044	7
27.765553110622125	7
27.775555111022204	7
27.785557111422285	7
27.795559111822364	7
27.805561112222446	7
27.815563112622524	7
27.825565113022606	7
27.835567113422684	7
27.845569113822766	7
27.855571114222844	7
27.865573114622926	7
27.875575115023004	7
27.885577115423086	7
27.895579115823164	7
27.905581116223246	7
27.915583116623324	7
27.925585117023406	7
27.935587117423484	7
27.945589117823566	7
27.955591118223644	7
27.965593118623726	7
27.975595119023804	7
27.985597119423886	7
27.995599119823964	7
28.005601120224046	7
28.015603120624125	7
28.025605121024206	7
28.035607121424285	7
28.045609121824366	7
28.055611122224445	7
28.065613122624526	7
28.075615123024605	7
28.085617123424687	7
28.095619123824765	7
28.105621124224847	7
28.115623124624925	7
28.125625125025007	7
28.135627125425085	7
28.145629125825167	7
28.155631126225245	7
28.165633126625327	7
28.175635127025405	7
28.185637127425483	7
28.195639127825565	7
28.205641128225643	7
28.215643128625725	7
28.225645129025803	7
28.235647129425885	7
28.245649129825964	7
28.255651130226045	7
28.265653130626124	7
28.275655131026205	7
28.285657131426284	7
28.295659131826365	7
28.305661132226444	7
28.315663132626526	7
28.325665133026604	7
28.335667133426686	7
28.345669133826764	7
28.355671134226846	7
28.365673134626924	7
28.375675135027006	7
28.385677135427084	7
28.395679135827166	7
28.405681136227244	7
28.415683136627326	7
28.425685137027404	7
28.435687137427486	7
28.445689137827564	7
28.455691138227646	7
28.465693138627724	7
28.475695139027806	7
28.485697139427884	7
28.495699139827966	7
28.505701140228044	7
28.515703140628126	7
28.525705141028205	7
28.535707141428286	7
28.545709141828365	7
28.555711142228446	7
28.565713142628525	7
28.575715143028606	7
28.585717143428685	7
28.595719143828767	7
28.605721144228845	7
28.615723144628927	7
28.625725145029005	7
28.635727145429087	7
28.645729145829165	7
28.655731146229247	7
28.665733146629325	7
28.675735147029407	7
28.685737147429485	7
28.695739147829567	7
28.705741148229645	7
28.715743148629727	7
28.725745149029805	7
28.735747149429887	7
28.745749149829965	7
28.755751150230047	7
28.765753150630125	7
28.775755151030207	7
28.785757151430285	7
28.795759151830367	7
28.805761152230446	7
28.815763152630527	7
28.825765153030606	7
28.835767153430687	7
28.845769153830766	7
28.855771154230847	7
28.865773154630926	7
28.875775155031008	7
28.885777155431086	7
28.895779155831168	7
28.905781156231246	7
28.915783156631328	7
28.925785157031406	7
28.935787157431488	7
28.945789157831566	7
28.955791158231648	7
28.965793158631726	7
28.975795159031808	7
28.985797159431886	7
28.995799159831968	7
29.005801160232046	7
29.015803160632128	7
29.025805161032206	7
29.035807161432288	7
29.045809161832366	7
29.055811162232448	7
29.065813162632526	7
29.075815163032608	7
29.085817163432687	7
29.095819163832765	7
29.105821164232847	7
29.115823164632925	7
29.125825165033007	7
29.135827165433085	7
29.145829165833167	7
29.155831166233245	7
29.165833166633327	7
29.175835167033405	7
29.185837167433487	7
29.195839167833565	7
29.205841168233647	7
29.215843168633725	7
29.225845169033807	7
29.235847169433885	7
29.245849169833967	7
29.255851170234045	7
29.265853170634127	7
29.275855171034205	7
29.285857171434287	7
29.295859171834365	7
29.305861172234447	7
29.315863172634526	7
29.325865173034607	7
29.335867173434686	7
29.345869173834767	7
29.355871174234846	7
29.365873174634928	7
29.375875175035006	7
29.385877175435088	7
29.395879175835166	7
29.405881176235248	7
29.415883176635326	7
29.425885177035408	7
29.435887177435486	7
29.445889177835568	7
29.455891178235646	7
29.465893178635728	7
29.475895179035806	7
29.485897179435888	7
29.495899179835966	7
29.505901180236048	7
29.515903180636126	7
29.525905181036208	7
29.535907181436286	7
29.545909181836368	7
29.555911182236446	7
29.565913182636528	7
29.575915183036606	7
29.585917183436688	7
29.595919183836767	7
29.605921184236848	7
29.615923184636927	7
29.625925185037008	7
29.635927185437087	7
29.645929185837169	7
29.655931186237247	7
29.665933186637329	7
29.675935187037407	7
29.685937187437489	7
29.695939187837567	7
29.705941188237649	7
29.715943188637727	7
29.725945189037809	7
29.735947189437887	7
29.745949189837969	7
29.755951190238047	7
29.765953190638129	7
29.775955191038207	7
29.785957191438289	7
29.795959191838367	7
29.805961192238449	7
29.815963192638527	7
29.825965193038609	7
29.835967193438687	7
29.845969193838769	7
29.855971194238847	7
29.865973194638929	7
29.875975195039008	7
29.885977195439089	7
29.895979195839168	7
29.905981196239249	7
29.915983196639328	7
29.92598519703941	7
29.935987197439488	7
29.94598919783957	7
29.955991198239648	7
29.96599319863973	7
29.975995199039808	7
29.98599719943989	7
29.995999199839968	7
30.006001200240046	7
30.016003200640128	7
30.026005201040206	7
30.036007201440288	7
30.046009201840366	7
30.056011202240448	7
30.066013202640526	7
30.076015203040608	7
30.086017203440687	7
30.096019203840768	7
30.106021204240847	7
30.116023204640928	7
30.126025205041007	7
30.136027205441088	7
30.146029205841167	7
30.156031206241249	7
30.166033206641327	7
30.176035207041409	7
30.186037207441487	7
30.196039207841569	7
30.206041208241647	7
30.216043208641729	7
30.226045209041807	7
30.236047209441889	7
30.246049209841967	7
30.256051210242049	7
30.266053210642127	7
30.276055211042209	7
30.286057211442287	7
30.296059211842369	7
30.306061212242447	7
30.316063212642529	7
30.326065213042607	7
30.336067213442689	7
30.346069213842767	7
30.356071214242849	7
30.366073214642928	7
30.376075215043009	7
30.386077215443088	7
30.396079215843169	7
30.406081216243248	7
30.416083216643329	7
30.426085217043408	7
30.43608721744349	7
30.446089217843568	7
30.45609121824365	7
30.466093218643728	7
30.47609521904381	7
30.486097219443888	7
30.49609921984397	7
30.506101220244048	7
30.51610322064413	7
30.526105221044208	7
30.53610722144429	7
30.546109221844368	7
30.55611122224445	7
30.566113222644528	7
30.57611522304461	7
30.586117223444688	7
30.59611922384477	7
30.606121224244848	7
30.61612322464493	7
30.626125225045008	7
30.63612722544509	7
30.646129225845169	7
30.65613122624525	7
30.666133226645329	7
30.67613522704541	7
30.686137227445489	7
30.69613922784557	7
30.706141228245649	7
30.716143228645731	7
30.726145229045809	7
30.736147229445891	7
30.746149229845969	7
30.756151230246051	7
30.766153230646129	7
30.776155231046211	7
30.786157231446289	7
30.796159231846371	7
30.806161232246449	7
30.816163232646531	7
30.826165233046609	7
30.836167233446691	7
30.846169233846769	7
30.856171234246851	7
30.866173234646929	7
30.876175235047011	7
30.886177235447089	7
30.896179235847171	7
30.906181236247249	7
30.916183236647328	7
30.92618523704741	7
30.936187237447488	7
30.94618923784757	7
30.956191238247648	7
30.96619323864773	7
30.976195239047808	7
30.98619723944789	7
30.996199239847968	7
31.00620124024805	7
31.016203240648128	7
31.02620524104821	7
31.036207241448288	7
31.04620924184837	7
31.056211242248448	7
31.06621324264853	7
31.076215243048608	7
31.08621724344869	7
31.096219243848768	7
31.10622124424885	7
31.116223244648928	7
31.12622524504901	7
31.136227245449088	7
31.14622924584917	7
31.156231246249249	7
31.16623324664933	7
31.176235247049409	7
31.18623724744949	7
31.196239247849569	7
31.206241248249651	7
31.216243248649729	7
31.226245249049811	7
31.236247249449889	7
31.246249249849971	7
31.256251250250049	7
31.266253250650131	7
31.276255251050209	7
31.286257251450291	7
31.296259251850369	7
31.306261252250451	7
31.316263252650529	7
31.326265253050611	7
31.336267253450689	7
31.346269253850771	7
31.356271254250849	7
31.366273254650931	7
31.376275255051009	7
31.386277255451091	7
31.396279255851169	7
31.406281256251251	7
31.416283256651329	7
31.426285257051411	7
31.43628725745149	7
31.446289257851571	7
31.45629125825165	7
31.466293258651731	7
31.47629525905181	7
31.486297259451892	7
31.49629925985197	7
31.506301260252052	7
31.51630326065213	7
31.526305261052212	7
31.53630726145229	7
31.546309261852372	7
31.55631126225245	7
31.566313262652532	7
31.57631526305261	7
31.586317263452692	7
31.59631926385277	7
31.606321264252852	7
31.61632326465293	7
31.626325265053012	7
31.63632726545309	7
31.646329265853172	7
31.65633126625325	7
31.666333266653332	7
31.67633526705341	7
31.686337267453492	7
31.69633926785357	7
31.706341268253652	7
31.716343268653731	7
31.726345269053812	7
31.736347269453891	7
31.746349269853972	7
31.756351270254051	7
31.766353270654133	7
31.776355271054211	7
31.786357271454293	7
31.796359271854371	7
31.806361272254453	7
31.816363272654531	7
31.826365273054609	7
31.836367273454691	7
31.846369273854769	7
31.856371274254851	7
31.866373274654929	7
31.876375275055011	7
31.886377275455089	7
31.896379275855171	7
31.906381276255249	7
31.916383276655331	7
31.92638527705541	7
31.936387277455491	7
31.94638927785557	7
31.956391278255651	7
31.96639327865573	7
31.976395279055811	7
31.98639727945589	7
31.996399279855972	7
32.00640128025605	7
32.016403280656128	7
32.026405281056213	7
32.036407281456292	7
32.04640928185637	7
32.056411282256448	7
32.066413282656534	7
32.076415283056612	7
32.08641728345669	7
32.096419283856768	7
32.106421284256854	7
32.116423284656932	7
32.12642528505701	7
32.136427285457088	7
32.146429285857174	7
32.156431286257252	7
32.16643328665733	7
32.176435287057409	7
32.186437287457494	7
32.196439287857572	7
32.206441288257651	7
32.216443288657729	7
32.226445289057814	7
32.236447289457892	7
32.246449289857971	7
32.256451290258049	8
32.266453290658134	8
32.276455291058213	8
32.286457291458291	8
32.296459291858369	8
32.306461292258454	8
32.316463292658533	8
32.326465293058611	8
32.336467293458689	8
32.346469293858775	8
32.356471294258853	8
32.366473294658931	8
32.376475295059009	8
32.386477295459095	8
32.396479295859173	8
32.406481296259251	8
32.416483296659329	8
32.426485297059415	8
32.436487297459493	8
32.446489297859571	8
32.45649129825965	8
32.466493298659735	8
32.476495299059813	8
32.486497299459892	8
32.49649929985997	8
32.506501300260055	8
32.516503300660133	8
32.526505301060212	8
32.53650730146029	8
32.546509301860375	8
32.556511302260454	8
32.566513302660532	8
32.57651530306061	8
32.586517303460695	8
32.596519303860774	8
32.606521304260852	8
32.61652330466093	8
32.626525305061016	8
32.636527305461094	8
32.646529305861172	8
32.65653130626125	8
32.666533306661336	8
32.676535307061414	8
32.686537307461492	8
32.69653930786157	8
32.706541308261656	8
32.716543308661734	8
32.726545309061812	8
32.736547309461891	8
32.746549309861969	8
32.756551310262054	8
32.766553310662133	8
32.776555311062211	8
32.786557311462289	8
32.796559311862374	8
32.806561312262453	8
32.816563312662531	8
32.826565313062609	8
32.836567313462695	8
32.846569313862773	8
32.856571314262851	8
32.866573314662929	8
32.876575315063015	8
32.886577315463093	8
32.896579315863171	8
32.906581316263249	8
32.916583316663335	8
32.926585317063413	8
32.936587317463491	8
32.94658931786357	8
32.956591318263655	8
32.966593318663733	8
32.976595319063811	8
32.98659731946389	8
32.996599319863975	8
33.006601320264053	8
33.016603320664132	8
33.02660532106421	8
33.036607321464295	8
33.046609321864373	8
33.056611322264452	8
33.06661332266453	8
33.076615323064615	8
33.086617323464694	8
33.096619323864772	8
33.10662132426485	8
33.116623324664936	8
33.126625325065014	8
33.136627325465092	8
33.14662932586517	8
33.156631326265256	8
33.166633326665334	8
33.176635327065412	8
33.18663732746549	8
33.196639327865576	8
33.206641328265654	8
33.216643328665732	8
33.226645329065811	8
33.236647329465896	8
33.246649329865974	8
33.256651330266052	8
33.266653330666131	8
33.276655331066216	8
33.286657331466294	8
33.296659331866373	8
33.306661332266451	8
33.316663332666536	8
33.326665333066614	8
33.336667333466693	8
33.346669333866771	8
33.356671334266856	8
33.366673334666935	8
33.376675335067013	8
33.386677335467091	8
33.396679335867177	8
33.406681336267255	8
33.416683336667333	8
33.426685337067411	8
33.436687337467497	8
33.446689337867575	8
33.456691338267653	8
33.466693338667731	8
33.476695339067817	8
33.486697339467895	8
33.496699339867973	8
33.506701340268052	8
33.516703340668137	8
33.526705341068215	8
33.536707341468293	8
33.546709341868372	8
33.556711342268457	8
33.566713342668535	8
33.576715343068614	8
33.586717343468692	8
33.596719343868777	8
33.606721344268855	8
33.616723344668934	8
33.626725345069012	8
33.63672734546909	8
33.646729345869176	8
33.656731346269254	8
33.666733346669332	8
33.67673534706941	8
33.686737347469496	8
33.696739347869574	8
33.706741348269652	8
33.716743348669731	8
33.726745349069816	8
33.736747349469894	8
33.746749349869972	8
33.756751350270051	8
33.766753350670136	8
33.776755351070214	8
33.786757351470293	8
33.796759351870371	8
33.806761352270456	8
33.816763352670534	8
33.826765353070613	8
33.836767353470691	8
33.846769353870776	8
33.856771354270855	8
33.866773354670933	8
33.876775355071011	8
33.886777355471096	8
33.896779355871175	8
33.906781356271253	8
33.916783356671331	8
33.926785357071417	8
33.936787357471495	8
33.946789357871573	8
33.956791358271651	8
33.966793358671737	8
33.976795359071815	8
33.986797359471893	8
33.996799359871972	8
34.006801360272057	8
34.016803360672135	8
34.026805361072213	8
34.036807361472292	8
34.046809361872377	8
34.056811362272455	8
34.066813362672534	8
34.076815363072612	8
34.086817363472697	8
34.096819363872775	8
34.106821364272854	8
34.116823364672932	8
34.126825365073017	8
34.136827365473096	8
34.146829365873174	8
34.156831366273252	8
34.166833366673337	8
34.176835367073416	8
34.186837367473494	8
34.196839367873572	8
34.206841368273658	8
34.216843368673736	8
34.226845369073814	8
34.236847369473892	8
34.246849369873978	8
34.256851370274056	8
34.266853370674134	8
34.276855371074213	8
34.286857371474298	8
34.296859371874376	8
34.306861372274454	8
34.316863372674533	8
34.326865373074618	8
34.336867373474696	8
34.346869373874775	8
34.356871374274853	8
34.366873374674938	8
34.376875375075016	8
34.386877375475095	8
34.396879375875173	8
34.406881376275258	8
34.416883376675337	8
34.426885377075415	8
34.436887377475493	8
34.446889377875578	8
34.456891378275657	8
34.466893378675735	8
34.476895379075813	8
34.486897379475899	8
34.496899379875977	8
34.506901380276055	8
34.516903380676133	8
34.526905381076219	8
34.536907381476297	8
34.546909381876375	8
34.556911382276454	8
34.566913382676532	8
34.576915383076617	8
34.586917383476695	8
34.596919383876774	8
34.606921384276852	8
34.616923384676937	8
34.626925385077016	8
34.636927385477094	8
34.646929385877172	8
34.656931386277257	8
34.666933386677336	8
34.676935387077414	8
34.686937387477492	8
34.696939387877578	8
34.706941388277656	8
34.716943388677734	8
34.726945389077812	8
34.736947389477898	8
34.746949389877976	8
34.756951390278054	8
34.766953390678133	8
34.776955391078218	8
34.786957391478296	8
34.796959391878374	8
34.806961392278453	8
34.816963392678538	8
34.826965393078616	8
34.836967393478695	8
34.846969393878773	8
34.856971394278858	8
34.866973394678936	8
34.876975395079015	8
34.886977395479093	8
34.896979395879178	8
34.906981396279257	8
34.916983396679335	8
34.926985397079413	8
34.936987397479498	8
34.946989397879577	8
34.956991398279655	8
34.966993398679733	8
34.976995399079819	8
34.986997399479897	8
34.996999399879975	8
35.007001400280053	8
35.017003400680139	8
35.027005401080217	8
35.037007401480295	8
35.047009401880374	8
35.057011402280459	8
35.067013402680537	8
35.077015403080615	8
35.087017403480694	8
35.097019403880779	8
35.107021404280857	8
35.117023404680936	8
35.127025405081014	8
35.137027405481099	8
35.147029405881177	8
35.157031406281256	8
35.167033406681334	8
35.177035407081419	8
35.187037407481498	8
35.197039407881576	8
35.207041408281654	8
35.217043408681739	8
35.227045409081818	8
35.237047409481896	8
35.247049409881974	8
35.25705141028206	8
35.267053410682138	8
35.277055411082216	8
35.287057411482294	8
35.29705941188238	8
35.307061412282458	8
35.317063412682536	8
35.327065413082614	8
35.3370674134827	8
35.347069413882778	8
35.357071414282856	8
35.367073414682935	8
35.37707541508302	8
35.387077415483098	8
35.397079415883177	8
35.407081416283255	8
35.41708341668334	8
35.427085417083418	8
35.437087417483497	8
35.447089417883575	8
35.457091418283653	8
35.467093418683739	8
35.477095419083817	8
35.487097419483895	8
35.497099419883973	8
35.507101420284059	8
35.517103420684137	8
35.527105421084215	8
35.537107421484293	8
35.547109421884379	8
35.557111422284457	8
35.567113422684535	8
35.577115423084614	8
35.587117423484699	8
35.597119423884777	8
35.607121424284855	8
35.617123424684934	8
35.627125425085019	8
35.637127425485097	8
35.647129425885176	8
35.657131426285254	8
35.667133426685339	8
35.677135427085418	8
35.687137427485496	8
35.697139427885574	8
35.707141428285659	8
35.717143428685738	8
35.727145429085816	8
35.737147429485894	8
35.74714942988598	8
35.757151430286058	8
35.767153430686136	8
35.777155431086214	8
35.7871574314863	8
35.797159431886378	8
35.807161432286456	8
35.817163432686534	8
35.82716543308662	8
35.837167433486698	8
35.847169433886776	8
35.857171434286855	8
35.86717343468694	8
35.877175435087018	8
35.887177435487096	8
35.897179435887175	8
35.90718143628726	8
35.917183436687338	8
35.927185437087417	8
35.937187437487495	8
35.94718943788758	8
35.957191438287659	8
35.967193438687737	8
35.977195439087815	8
35.9871974394879	8
35.997199439887979	8
36.007201440288057	8
36.017203440688135	8
36.027205441088221	8
36.037207441488299	8
36.047209441888377	8
36.057211442288455	8
36.067213442688541	8
36.077215443088619	8
36.087217443488697	8
36.097219443888775	8
36.107221444288861	8
36.117223444688939	8
36.127225445089017	8
36.137227445489096	8
36.147229445889181	8
36.157231446289259	8
36.167233446689337	8
36.177235447089416	8
36.187237447489501	8
36.197239447889579	8
36.207241448289658	8
36.217243448689736	8
36.227245449089821	8
36.2372474494899	8
36.247249449889978	8
36.257251450290056	8
36.267253450690141	8
36.27725545109022	8
36.287257451490298	8
36.297259451890376	8
36.307261452290462	8
36.31726345269054	8
36.327265453090618	8
36.337267453490696	8
36.347269453890782	8
36.35727145429086	8
36.367273454690938	8
36.377275455091016	8
36.387277455491095	8
36.39727945589118	8
36.407281456291258	8
36.417283456691337	8
36.427285457091415	8
36.4372874574915	8
36.447289457891578	8
36.457291458291657	8
36.467293458691735	8
36.47729545909182	8
36.487297459491899	8
36.497299459891977	8
36.507301460292055	8
36.517303460692141	8
36.527305461092219	8
36.537307461492297	8
36.547309461892375	8
36.557311462292461	8
36.567313462692539	8
36.577315463092617	8
36.587317463492695	8
36.597319463892781	8
36.607321464292859	8
36.617323464692937	8
36.627325465093016	8
36.637327465493101	8
36.647329465893179	8
36.657331466293257	8
36.667333466693336	8
36.677335467093421	8
36.687337467493499	8
36.697339467893578	8
36.707341468293656	8
36.717343468693741	8
36.727345469093819	8
36.737347469493898	8
36.747349469893976	8
36.757351470294061	8
36.76735347069414	8
36.777355471094218	8
36.787357471494296	8
36.797359471894381	8
36.80736147229446	8
36.817363472694538	8
36.827365473094616	8
36.837367473494702	8
36.84736947389478	8
36.857371474294858	8
36.867373474694936	8
36.877375475095022	8
36.8873774754951	8
36.897379475895178	8
36.907381476295257	8
36.917383476695342	8
36.92738547709542	8
36.937387477495498	8
36.947389477895577	8
36.957391478295662	8
36.96739347869574	8
36.977395479095819	8
36.987397479495897	8
36.997399479895982	8
37.00740148029606	8
37.017403480696139	8
37.027405481096217	8
37.037407481496302	8
37.047409481896381	8
37.057411482296459	8
37.067413482696537	8
37.077415483096622	8
37.087417483496701	8
37.097419483896779	8
37.107421484296857	8
37.117423484696943	8
37.127425485097021	8
37.137427485497099	8
37.147429485897177	8
37.157431486297263	8
37.167433486697341	8
37.177435487097419	8
37.187437487497498	8
37.197439487897583	8
37.207441488297661	8
37.217443488697739	8
37.227445489097818	8
37.237447489497903	8
37.247449489897981	8
37.25745149029806	8
37.267453490698138	8
37.277455491098216	8
37.287457491498301	8
37.29745949189838	8
37.307461492298458	8
37.317463492698536	8
37.327465493098622	8
37.3374674934987	8
37.347469493898778	8
37.357471494298856	8
37.367473494698942	8
37.37747549509902	8
37.387477495499098	8
37.397479495899177	8
37.407481496299262	8
37.41748349669934	8
37.427485497099418	8
37.437487497499497	8
37.447489497899582	8
37.45749149829966	8
37.467493498699739	8
37.477495499099817	8
37.487497499499902	8
37.49749949989998	8
37.507501500300059	8
37.517503500700137	8
37.527505501100222	8
37.537507501500301	8
37.547509501900379	8
37.557511502300457	8
37.567513502700542	8
37.577515503100621	8
37.587517503500699	8
37.597519503900777	8
37.607521504300863	8
37.617523504700941	8
37.627525505101019	8
37.637527505501097	8
37.647529505901183	8
37.657531506301261	8
37.667533506701339	8
37.677535507101418	8
37.687537507501503	8
37.697539507901581	8
37.707541508301659	8
37.717543508701738	8
37.727545509101823	8
37.737547509501901	8
37.74754950990198	8
37.757551510302058	8
37.767553510702143	8
37.777555511102221	8
37.7875575115023	8
37.797559511902378	8
37.807561512302463	8
37.817563512702542	8
37.82756551310262	8
37.837567513502698	8
37.847569513902783	8
37.857571514302862	8
37.86757351470294	8
37.877575515103018	8
37.887577515503104	8
37.897579515903182	8
37.90758151630326	8
37.917583516703338	8
37.927585517103424	8
37.937587517503502	8
37.94758951790358	8
37.957591518303659	8
37.967593518703744	8
37.977595519103822	8
37.9875975195039	8
37.997599519903979	8
38.007601520304064	8
38.017603520704142	8
38.027605521104221	8
38.037607521504299	8
38.047609521904384	8
38.057611522304462	8
38.067613522704541	8
38.077615523104619	8
38.087617523504704	8
38.097619523904783	8
38.107621524304861	8
38.117623524704939	8
38.127625525105024	8
38.137627525505103	8
38.147629525905181	8
38.157631526305259	8
38.167633526705345	8
38.177635527105423	8
38.187637527505501	8
38.197639527905579	8
38.207641528305658	8
38.217643528705743	8
38.227645529105821	8
38.2376475295059	8
38.247649529905978	8
38.257651530306063	8
38.267653530706141	8
38.27765553110622	8
38.287657531506298	8
38.297659531906383	8
38.307661532306462	8
38.31766353270654	8
38.327665533106618	8
38.337667533506703	8
38.347669533906782	8
38.35767153430686	8
38.367673534706938	8
38.377675535107024	8
38.387677535507102	8
38.39767953590718	8
38.407681536307258	8
38.417683536707344	8
38.427685537107422	8
38.4376875375075	8
38.447689537907578	8
38.457691538307664	8
38.467693538707742	8
38.47769553910782	8
38.487697539507899	8
38.497699539907984	8
38.507701540308062	8
38.517703540708141	8
38.527705541108219	8
38.537707541508304	8
38.547709541908382	8
38.557711542308461	8
38.567713542708539	8
38.577715543108624	8
38.587717543508703	8
38.597719543908781	8
38.607721544308859	8
38.617723544708944	8
38.627725545109023	8
38.637727545509101	8
38.647729545909179	8
38.657731546309265	8
38.667733546709343	8
38.677735547109421	8
38.687737547509499	8
38.697739547909585	8
38.707741548309663	8
38.717743548709741	8
38.727745549109819	8
38.737747549509905	8
38.747749549909983	8
38.757751550310061	8
38.76775355071014	8
38.777755551110225	8
38.787757551510303	8
38.797759551910382	8
38.80776155231046	8
38.817763552710545	8
38.827765553110623	8
38.837767553510702	8
38.84776955391078	8
38.857771554310865	8
38.867773554710944	8
38.877775555111022	8
38.8877775555111	8
38.897779555911185	8
38.907781556311264	8
38.917783556711342	8
38.92778555711142	8
38.937787557511506	8
38.947789557911584	8
38.957791558311662	8
38.96779355871174	8
38.977795559111826	8
38.987797559511904	8
38.997799559911982	8
39.00780156031206	8
39.017803560712146	8
39.027805561112224	8
39.037807561512302	8
39.047809561912381	8
39.057811562312466	8
39.067813562712544	8
39.077815563112622	8
39.087817563512701	8
39.097819563912779	8
39.107821564312864	8
39.117823564712943	8
39.127825565113021	8
39.137827565513099	8
39.147829565913185	8
39.157831566313263	8
39.167833566713341	8
39.177835567113419	8
39.187837567513505	8
39.197839567913583	8
39.207841568313661	8
39.217843568713739	8
39.227845569113825	8
39.237847569513903	8
39.247849569913981	8
39.25785157031406	8
39.267853570714145	8
39.277855571114223	8
39.287857571514301	8
39.29785957191438	8
39.307861572314465	8
39.317863572714543	8
39.327865573114622	8
39.3378675735147	8
39.347869573914785	8
39.357871574314863	8
39.367873574714942	8
39.37787557511502	8
39.387877575515105	8
39.397879575915184	8
39.407881576315262	8
39.41788357671534	8
39.427885577115426	8
39.437887577515504	8
39.447889577915582	8
39.45789157831566	8
39.467893578715746	8
39.477895579115824	8
39.487897579515902	8
39.49789957991598	8
39.507901580316066	8
39.517903580716144	8
39.527905581116222	8
39.537907581516301	8
39.547909581916386	8
39.557911582316464	8
39.567913582716542	8
39.577915583116621	8
39.587917583516706	8
39.597919583916784	8
39.607921584316863	8
39.617923584716941	8
39.627925585117026	8
39.637927585517104	8
39.647929585917183	8
39.657931586317261	8
39.667933586717346	8
39.677935587117425	8
39.687937587517503	8
39.697939587917581	8
39.707941588317667	8
39.717943588717745	8
39.727945589117823	8
39.737947589517901	8
39.747949589917987	8
39.757951590318065	8
39.767953590718143	8
39.777955591118221	8
39.787957591518307	8
39.797959591918385	8
39.807961592318463	8
39.817963592718542	8
39.827965593118627	8
39.837967593518705	8
39.847969593918783	8
39.857971594318862	8
39.867973594718947	8
39.877975595119025	8
39.887977595519104	8
39.897979595919182	8
39.907981596319267	8
39.917983596719345	8
39.927985597119424	8
39.937987597519502	8
39.947989597919587	8
39.957991598319666	8
39.967993598719744	8
39.977995599119822	8
39.987997599519908	8
39.997999599919986	8
40.008001600320064	8
40.018003600720142	8
40.028005601120221	8
40.038007601520306	8
40.048009601920384	8
40.058011602320462	8
40.068013602720541	8
40.078015603120626	8
40.088017603520704	8
40.098019603920783	8
40.108021604320861	8
40.118023604720946	8
40.128025605121024	8
40.138027605521103	8
40.148029605921181	8
40.158031606321266	8
40.168033606721345	8
40.178035607121423	8
40.188037607521501	8
40.198039607921586	8
40.208041608321665	8
40.218043608721743	8
40.228045609121821	8
40.238047609521907	8
40.248049609921985	8
40.258051610322063	8
40.268053610722141	8
40.278055611122227	8
40.288057611522305	8
40.298059611922383	8
40.308061612322462	8
40.318063612722547	8
40.328065613122625	8
40.338067613522703	8
40.348069613922782	8
40.358071614322867	8
40.368073614722945	8
40.378075615123024	8
40.388077615523102	8
40.398079615923187	8
40.408081616323265	8
40.418083616723344	8
40.428085617123422	8
40.438087617523507	8
40.448089617923586	8
40.458091618323664	8
40.468093618723742	8
40.478095619123827	8
40.488097619523906	8
40.498099619923984	8
40.508101620324062	8
40.518103620724148	8
40.528105621124226	8
40.538107621524304	8
40.548109621924382	8
40.558111622324468	8
40.568113622724546	8
40.578115623124624	8
40.588117623524703	8
40.598119623924788	8
40.608121624324866	8
40.618123624724944	8
40.628125625125023	8
40.638127625525108	8
40.648129625925186	8
40.658131626325265	8
40.668133626725343	8
40.678135627125428	8
40.688137627525506	8
40.698139627925585	8
40.708141628325663	8
40.718143628725748	8
40.728145629125827	8
40.738147629525905	8
40.748149629925983	8
40.758151630326068	8
40.768153630726147	8
40.778155631126225	8
40.788157631526303	8
40.798159631926389	8
40.808161632326467	8
40.818163632726545	8
40.828165633126623	8
40.838167633526709	8
40.848169633926787	8
40.858171634326865	8
40.868173634726944	8
40.878175635127029	8
40.888177635527107	8
40.898179635927185	8
40.908181636327264	8
40.918183636727342	8
40.928185637127427	8
40.938187637527506	8
40.948189637927584	8
40.958191638327662	8
40.968193638727747	8
40.978195639127826	8
40.988197639527904	8
40.998199639927982	8
41.008201640328068	8
41.018203640728146	8
41.028205641128224	8
41.038207641528302	8
41.048209641928388	8
41.058211642328466	8
41.068213642728544	8
41.078215643128623	8
41.088217643528708	8
41.098219643928786	8
41.108221644328864	8
41.118223644728943	8
41.128225645129028	8
41.138227645529106	8
41.148229645929185	8
41.158231646329263	8
41.168233646729348	8
41.178235647129426	8
41.188237647529505	8
41.198239647929583	8
41.208241648329668	8
41.218243648729747	8
41.228245649129825	8
41.238247649529903	8
41.248249649929988	8
41.258251650330067	8
41.268253650730145	8
41.278255651130223	8
41.288257651530309	8
41.298259651930387	8
41.308261652330465	8
41.318263652730543	8
41.328265653130629	8
41.338267653530707	8
41.348269653930785	8
41.358271654330863	8
41.368273654730949	8
41.378275655131027	8
41.388277655531105	8
41.398279655931184	8
41.408281656331269	8
41.418283656731347	8
41.428285657131426	8
41.438287657531504	8
41.448289657931589	8
41.458291658331667	8
41.468293658731746	8
41.478295659131824	8
41.488297659531909	8
41.498299659931988	8
41.508301660332066	8
41.518303660732144	8
41.528305661132229	8
41.538307661532308	8
41.548309661932386	8
41.558311662332464	8
41.56831366273255	8
41.578315663132628	8
41.588317663532706	8
41.598319663932784	8
41.60832166433287	8
41.618323664732948	8
41.628325665133026	8
41.638327665533104	8
41.64832966593319	8
41.658331666333268	8
41.668333666733346	8
41.678335667133425	8
41.68833766753351	8
41.698339667933588	8
41.708341668333667	8
41.718343668733745	8
41.72834566913383	8
41.738347669533908	8
41.748349669933987	8
41.758351670334065	8
41.76835367073415	8
41.778355671134229	8
41.788357671534307	8
41.798359671934385	8
41.80836167233447	8
41.818363672734549	8
41.828365673134627	8
41.838367673534705	8
41.848369673934783	8
41.858371674334869	8
41.868373674734947	8
41.878375675135025	8
41.888377675535104	8
41.898379675935189	8
41.908381676335267	8
41.918383676735345	8
41.928385677135424	8
41.938387677535509	8
41.948389677935587	8
41.958391678335666	8
41.968393678735744	8
41.978395679135829	8
41.988397679535908	8
41.998399679935986	8
42.008401680336064	8
42.018403680736149	8
42.028405681136228	8
42.038407681536306	8
42.048409681936384	8
42.05841168233647	8
42.068413682736548	8
42.078415683136626	8
42.088417683536704	8
42.09841968393679	8
42.108421684336868	8
42.118423684736946	8
42.128425685137024	8
42.13842768553711	8
42.148429685937188	8
42.158431686337266	8
42.168433686737345	8
42.17843568713743	8
42.188437687537508	8
42.198439687937586	8
42.208441688337665	8
42.21844368873775	8
42.228445689137828	8
42.238447689537907	8
42.248449689937985	8
42.25845169033807	8
42.268453690738149	8
42.278455691138227	8
42.288457691538305	8
42.29845969193839	8
42.308461692338469	8
42.318463692738547	8
42.328465693138625	8
42.338467693538711	8
42.348469693938789	8
42.358471694338867	8
42.368473694738945	8
42.378475695139031	8
42.388477695539109	8
42.398479695939187	8
42.408481696339265	8
42.418483696739351	8
42.428485697139429	8
42.438487697539507	8
42.448489697939586	8
42.458491698339671	8
42.468493698739749	8
42.478495699139827	8
42.488497699539906	8
42.498499699939991	8
42.508501700340069	8
42.518503700740148	8
42.528505701140226	8
42.538507701540311	8
42.54850970194039	8
42.558511702340468	8
42.568513702740546	8
42.578515703140631	8
42.58851770354071	8
42.598519703940788	8
42.608521704340866	8
42.618523704740952	8
42.62852570514103	8
42.638527705541108	8
42.648529705941186	8
42.658531706341272	8
42.66853370674135	8
42.678535707141428	8
42.688537707541506	8
42.698539707941592	8
42.70854170834167	8
42.718543708741748	8
42.728545709141827	8
42.738547709541905	8
42.74854970994199	8
42.758551710342068	8
42.768553710742147	8
42.778555711142225	8
42.78855771154231	8
42.798559711942389	8
42.808561712342467	8
42.818563712742545	8
42.82856571314263	8
42.838567713542709	8
42.848569713942787	8
42.858571714342865	8
42.868573714742951	8
42.878575715143029	8
42.888577715543107	8
42.898579715943185	8
42.908581716343271	8
42.918583716743349	8
42.928585717143427	8
42.938587717543506	8
42.948589717943591	8
42.958591718343669	8
42.968593718743747	8
42.978595719143826	8
42.988597719543911	8
42.998599719943989	8
43.008601720344068	8
43.018603720744146	8
43.028605721144231	8
43.038607721544309	8
43.048609721944388	8
43.058611722344466	8
43.068613722744551	8
43.07861572314463	8
43.088617723544708	8
43.098619723944786	8
43.108621724344871	8
43.11862372474495	8
43.128625725145028	8
43.138627725545106	8
43.148629725945192	8
43.15863172634527	8
43.168633726745348	8
43.178635727145426	8
43.188637727545512	8
43.19863972794559	8
43.208641728345668	8
43.218643728745747	8
43.228645729145832	8
43.23864772954591	8
43.248649729945988	8
43.258651730346067	8
43.268653730746152	8
43.27865573114623	8
43.288657731546309	8
43.298659731946387	8
43.308661732346472	8
43.31866373274655	8
43.328665733146629	8
43.338667733546707	8
43.348669733946792	8
43.358671734346871	8
43.368673734746949	8
43.378675735147027	8
43.388677735547112	8
43.398679735947191	8
43.408681736347269	8
43.418683736747347	8
43.428685737147433	8
43.438687737547511	8
43.448689737947589	8
43.458691738347667	8
43.468693738747753	8
43.478695739147831	8
43.488697739547909	8
43.498699739947988	8
43.508701740348073	8
43.518703740748151	8
43.528705741148229	8
43.538707741548308	8
43.548709741948393	8
43.558711742348471	8
43.56871374274855	8
43.578715743148628	8
43.588717743548713	8
43.598719743948791	8
43.60872174434887	8
43.618723744748948	8
43.628725745149033	8
43.638727745549112	8
43.64872974594919	8
43.658731746349268	8
43.668733746749346	8
43.678735747149432	8
43.68873774754951	8
43.698739747949588	8
43.708741748349667	8
43.718743748749752	8
43.72874574914983	8
43.738747749549908	8
43.748749749949987	8
43.758751750350072	8
43.76875375075015	8
43.778755751150229	8
43.788757751550307	8
43.798759751950392	8
43.80876175235047	8
43.818763752750549	8
43.828765753150627	8
43.838767753550712	8
43.848769753950791	8
43.858771754350869	8
43.868773754750947	8
43.878775755151032	8
43.888777755551111	8
43.898779755951189	8
43.908781756351267	8
43.918783756751353	8
43.928785757151431	8
43.938787757551509	8
43.948789757951587	8
43.958791758351673	8
43.968793758751751	8
43.978795759151829	8
43.988797759551908	8
43.998799759951993	8
44.008801760352071	8
44.018803760752149	8
44.028805761152228	8
44.038807761552313	8
44.048809761952391	8
44.05881176235247	8
44.068813762752548	8
44.078815763152633	8
44.088817763552711	8
44.09881976395279	8
44.108821764352868	8
44.118823764752953	8
44.128825765153032	8
44.13882776555311	8
44.148829765953188	8
44.158831766353273	8
44.168833766753352	8
44.17883576715343	8
44.188837767553508	8
44.198839767953594	8
44.208841768353672	8
44.21884376875375	8
44.228845769153828	8
44.238847769553914	8
44.248849769953992	8
44.25885177035407	8
44.268853770754149	8
44.278855771154234	8
44.288857771554312	8
44.29885977195439	8
44.308861772354469	8
44.318863772754554	8
44.328865773154632	8
44.338867773554711	8
44.348869773954789	8
44.358871774354874	8
44.368873774754952	8
44.378875775155031	8
44.388877775555109	8
44.398879775955194	8
44.408881776355273	8
44.418883776755351	8
44.428885777155429	8
44.438887777555514	8
44.448889777955593	8
44.458891778355671	8
44.468893778755749	8
44.478895779155835	8
44.488897779555913	8
44.498899779955991	8
44.508901780356069	8
44.518903780756155	8
44.528905781156233	8
44.538907781556311	8
44.54890978195639	8
44.558911782356468	8
44.568913782756553	8
44.578915783156631	8
44.58891778355671	8
44.598919783956788	8
44.608921784356873	8
44.618923784756952	8
44.62892578515703	8
44.638927785557108	8
44.648929785957193	8
44.658931786357272	8
44.66893378675735	8
44.678935787157428	8
44.688937787557514	8
44.698939787957592	8
44.70894178835767	8
44.718943788757748	8
44.728945789157834	8
44.738947789557912	8
44.74894978995799	8
44.758951790358068	8
44.768953790758154	8
44.778955791158232	8
44.78895779155831	8
44.798959791958389	8
44.808961792358474	8
44.818963792758552	8
44.828965793158631	8
44.838967793558709	8
44.848969793958794	8
44.858971794358872	8
44.868973794758951	8
44.878975795159029	8
44.888977795559114	8
44.898979795959193	8
44.908981796359271	8
44.918983796759349	8
44.928985797159434	8
44.938987797559513	8
44.948989797959591	8
44.958991798359669	8
44.968993798759755	8
44.978995799159833	8
44.988997799559911	8
44.998999799959989	8
45.009001800360075	8
45.019003800760153	8
45.029005801160231	8
45.039007801560309	8
45.049009801960395	8
45.059011802360473	8
45.069013802760551	8
45.07901580316063	8
45.089017803560715	8
45.099019803960793	8
45.109021804360871	8
45.11902380476095	8
45.129025805161035	8
45.139027805561113	8
45.149029805961192	8
45.15903180636127	8
45.169033806761355	8
45.179035807161434	8
45.189037807561512	8
45.19903980796159	8
45.209041808361675	8
45.219043808761754	8
45.229045809161832	8
45.23904780956191	8
45.249049809961996	8
45.259051810362074	8
45.269053810762152	8
45.27905581116223	8
45.289057811562316	8
45.299059811962394	8
45.309061812362472	8
45.31906381276255	8
45.329065813162636	8
45.339067813562714	8
45.349069813962792	8
45.359071814362871	8
45.369073814762956	8
45.379075815163034	8
45.389077815563112	8
45.399079815963191	8
45.409081816363276	8
45.419083816763354	8
45.429085817163433	8
45.439087817563511	8
45.449089817963596	8
45.459091818363675	8
45.469093818763753	8
45.479095819163831	8
45.489097819563909	8
45.499099819963995	8
45.509101820364073	8
45.519103820764151	8
45.529105821164229	8
45.539107821564315	8
45.549109821964393	8
45.559111822364471	8
45.56911382276455	8
45.579115823164635	8
45.589117823564713	8
45.599119823964791	8
45.60912182436487	8
45.619123824764955	8
45.629125825165033	8
45.639127825565112	8
45.64912982596519	8
45.659131826365275	8
45.669133826765353	8
45.679135827165432	8
45.68913782756551	8
45.699139827965595	8
45.709141828365674	8
45.719143828765752	8
45.72914582916583	8
45.739147829565916	8
45.749149829965994	8
45.759151830366072	8
45.76915383076615	8
45.779155831166236	8
45.789157831566314	8
45.799159831966392	8
45.80916183236647	8
45.819163832766556	8
45.829165833166634	8
45.839167833566712	8
45.849169833966791	8
45.859171834366876	8
45.869173834766954	8
45.879175835167032	8
45.889177835567111	8
45.899179835967196	8
45.909181836367274	8
45.919183836767353	8
45.929185837167431	8
45.939187837567516	8
45.949189837967594	8
45.959191838367673	8
45.969193838767751	8
45.979195839167836	8
45.989197839567915	8
45.999199839967993	8
46.009201840368071	8
46.019203840768157	8
46.029205841168235	8
46.039207841568313	8
46.049209841968391	8
46.059211842368477	8
46.069213842768555	8
46.079215843168633	8
46.089217843568711	8
46.099219843968797	8
46.109221844368875	8
46.119223844768953	8
46.129225845169032	8
46.139227845569117	8
46.149229845969195	8
46.159231846369273	8
46.169233846769352	8
46.179235847169437	8
46.189237847569515	8
46.199239847969594	8
46.209241848369672	8
46.219243848769757	8
46.229245849169835	8
46.239247849569914	8
46.249249849969992	8
46.259251850370077	8
46.269253850770156	8
46.279255851170234	8
46.289257851570312	8
46.299259851970398	8
46.309261852370476	8
46.319263852770554	8
46.329265853170632	8
46.339267853570718	8
46.349269853970796	8
46.359271854370874	8
46.369273854770952	8
46.379275855171031	8
46.389277855571116	8
46.399279855971194	8
46.409281856371273	8
46.419283856771351	8
46.429285857171436	8
46.439287857571514	8
46.449289857971593	8
46.459291858371671	8
46.469293858771756	8
46.479295859171835	8
46.489297859571913	8
46.499299859971991	8
46.509301860372076	8
46.519303860772155	8
46.529305861172233	8
46.539307861572311	8
46.549309861972397	8
46.559311862372475	8
46.569313862772553	8
46.579315863172631	8
46.589317863572717	8
46.599319863972795	8
46.609321864372873	8
46.619323864772952	8
46.629325865173037	8
46.639327865573115	8
46.649329865973193	8
46.659331866373272	8
46.669333866773357	8
46.679335867173435	8
46.689337867573514	8
46.699339867973592	8
46.709341868373677	8
46.719343868773755	8
46.729345869173834	8
46.739347869573912	8
46.749349869973997	8
46.759351870374076	8
46.769353870774154	8
46.779355871174232	8
46.789357871574317	8
46.799359871974396	8
46.809361872374474	8
46.819363872774552	8
46.829365873174638	8
46.839367873574716	8
46.849369873974794	8
46.859371874374872	8
46.869373874774958	8
46.879375875175036	8
46.889377875575114	8
46.899379875975193	8
46.909381876375278	8
46.919383876775356	8
46.929385877175434	8
46.939387877575513	8
46.949389877975598	8
46.959391878375676	8
46.969393878775755	8
46.979395879175833	8
46.989397879575918	8
46.999399879975996	8
47.009401880376075	8
47.019403880776153	8
47.029405881176238	8
47.039407881576317	8
47.049409881976395	8
47.059411882376473	8
47.069413882776558	8
47.079415883176637	8
47.089417883576715	8
47.099419883976793	8
47.109421884376879	8
47.119423884776957	8
47.129425885177035	8
47.139427885577113	8
47.149429885977199	8
47.159431886377277	8
47.169433886777355	8
47.179435887177434	8
47.189437887577519	8
47.199439887977597	8
47.209441888377675	8
47.219443888777754	8
47.229445889177839	8
47.239447889577917	8
47.249449889977996	8
47.259451890378074	8
47.269453890778159	8
47.279455891178237	8
47.289457891578316	8
47.299459891978394	8
47.309461892378472	8
47.319463892778558	8
47.329465893178636	8
47.339467893578714	8
47.349469893978792	8
47.359471894378878	8
47.369473894778956	8
47.379475895179034	8
47.389477895579112	8
47.399479895979198	8
47.409481896379276	8
47.419483896779354	8
47.429485897179433	8
47.439487897579518	8
47.449489897979596	8
47.459491898379675	8
47.469493898779753	8
47.479495899179838	8
47.489497899579916	8
47.499499899979995	8
47.509501900380073	8
47.519503900780158	8
47.529505901180237	8
47.539507901580315	8
47.549509901980393	8
47.559511902380478	8
47.569513902780557	8
47.579515903180635	8
47.589517903580713	8
47.599519903980799	8
47.609521904380877	8
47.619523904780955	8
47.629525905181033	8
47.639527905581119	8
47.649529905981197	8
47.659531906381275	8
47.669533906781353	8
47.679535907181439	8
47.689537907581517	8
47.699539907981595	8
47.709541908381674	8
47.719543908781759	8
47.729545909181837	8
47.739547909581916	8
47.749549909981994	8
47.759551910382079	8
47.769553910782157	8
47.779555911182236	8
47.789557911582314	8
47.799559911982399	8
47.809561912382478	8
47.819563912782556	8
47.829565913182634	8
47.839567913582719	8
47.849569913982798	8
47.859571914382876	8
47.869573914782954	8
47.87957591518304	8
47.889577915583118	8
47.899579915983196	8
47.909581916383274	8
47.91958391678336	8
47.929585917183438	8
47.939587917583516	8
47.949589917983594	8
47.95959191838368	8
47.969593918783758	8
47.979595919183836	8
47.989597919583915	8
47.999599919984	8
48.009601920384078	8
48.019603920784157	8
48.029605921184235	8
48.03960792158432	8
48.049609921984398	8
48.059611922384477	8
48.069613922784555	8
48.07961592318464	8
48.089617923584719	8
48.099619923984797	8
48.109621924384875	8
48.11962392478496	8
48.129625925185039	8
48.139627925585117	8
48.149629925985195	8
48.159631926385281	8
48.169633926785359	8
48.179635927185437	8
48.189637927585515	8
48.199639927985594	8
48.209641928385679	8
48.219643928785757	8
48.229645929185835	8
48.239647929585914	8
48.249649929985999	8
48.259651930386077	8
48.269653930786156	8
48.279655931186234	8
48.289657931586319	8
48.299659931986398	8
48.309661932386476	8
48.319663932786554	8
48.329665933186639	8
48.339667933586718	8
48.349669933986796	8
48.359671934386874	8
48.36967393478696	8
48.379675935187038	8
48.389677935587116	8
48.399679935987194	8
48.40968193638728	8
48.419683936787358	8
48.429685937187436	8
48.439687937587514	8
48.4496899379876	8
48.459691938387678	8
48.469693938787756	8
48.479695939187835	8
48.48969793958792	8
48.499699939987998	8
48.509701940388076	8
48.519703940788155	8
48.52970594118824	8
48.539707941588318	8
48.549709941988397	8
48.559711942388475	8
48.56971394278856	8
48.579715943188639	8
48.589717943588717	8
48.599719943988795	8
48.60972194438888	8
48.619723944788959	8
48.629725945189037	8
48.639727945589115	8
48.649729945989201	8
48.659731946389279	8
48.669733946789357	8
48.679735947189435	8
48.689737947589521	8
48.699739947989599	8
48.709741948389677	8
48.719743948789755	8
48.729745949189841	8
48.739747949589919	8
48.749749949989997	8
48.759751950390076	8
48.769753950790161	8
48.779755951190239	8
48.789757951590317	8
48.799759951990396	8
48.809761952390481	8
48.819763952790559	8
48.829765953190638	8
48.839767953590716	8
48.849769953990801	8
48.85977195439088	8
48.869773954790958	8
48.879775955191036	8
48.889777955591121	8
48.8997799559912	8
48.909781956391278	8
48.919783956791356	8
48.929785957191442	8
48.93978795759152	8
48.949789957991598	8
48.959791958391676	8
48.969793958791762	8
48.97979595919184	8
48.989797959591918	8
48.999799959991996	8
49.009801960392082	8
49.01980396079216	8
49.029805961192238	8
49.039807961592317	8
49.049809961992402	8
49.05981196239248	8
49.069813962792558	8
49.079815963192637	8
49.089817963592722	8
49.0998199639928	8
49.109821964392879	8
49.119823964792957	8
49.129825965193035	8
49.13982796559312	8
49.149829965993199	8
49.159831966393277	8
49.169833966793355	8
49.179835967193441	8
49.189837967593519	8
49.199839967993597	8
49.209841968393675	8
49.219843968793761	8
49.229845969193839	8
49.239847969593917	8
49.249849969993996	8
49.259851970394081	8
49.269853970794159	8
49.279855971194237	8
49.289857971594316	8
49.299859971994401	8
49.309861972394479	8
49.319863972794558	8
49.329865973194636	8
49.339867973594721	8
49.349869973994799	8
49.359871974394878	8
49.369873974794956	8
49.379875975195041	8
49.38987797559512	8
49.399879975995198	8
49.409881976395276	8
49.419883976795361	8
49.42988597719544	8
49.439887977595518	8
49.449889977995596	8
49.459891978395682	8
49.46989397879576	8
49.479895979195838	8
49.489897979595916	8
49.499899979996002	8
49.50990198039608	8
49.519903980796158	8
49.529905981196237	8
49.539907981596322	8
49.5499099819964	8
49.559911982396478	8
49.569913982796557	8
49.579915983196642	8
49.58991798359672	8
49.599919983996799	8
49.609921984396877	8
49.619923984796962	8
49.62992598519704	8
49.639927985597119	8
49.649929985997197	8
49.659931986397282	8
49.669933986797361	8
49.679935987197439	8
49.689937987597517	8
49.699939987997602	8
49.709941988397681	8
49.719943988797759	8
49.729945989197837	8
49.739947989597923	8
49.749949989998001	8
49.759951990398079	8
49.769953990798157	8
49.779955991198243	8
49.789957991598321	8
49.799959991998399	8
49.809961992398478	8
49.819963992798563	8
49.829965993198641	8
49.839967993598719	8
49.849969993998798	8
49.859971994398883	8
49.869973994798961	8
49.87997599519904	8
49.889977995599118	8
49.899979995999203	8
49.909981996399281	8
49.91998399679936	8
49.929985997199438	8
49.939987997599523	8
49.949989997999602	8
49.95999199839968	8
49.969993998799758	8
49.979995999199843	8
49.989997999599922	8
50	8


==> figures/data/NLS1D_epsilon_rank/3_epsilon_rank_NLS1D.txt <==
Time	Rank
0	3
0.010002000400080016	4
0.020004000800160033	5
0.030006001200240048	5
0.040008001600320066	5
0.050010002000400081	5
0.060012002400480095	5
0.07001400280056011	5
0.080016003200640132	5
0.09001800360072014	5
0.10002000400080016	5
0.11002200440088018	5
0.12002400480096019	5
0.13002600520104021	5
0.14002800560112022	5
0.15003000600120023	5
0.16003200640128026	5
0.17003400680136027	5
0.18003600720144028	5
0.19003800760152031	5
0.20004000800160032	5
0.21004200840168033	5
0.22004400880176037	5
0.23004600920184037	5
0.24004800960192038	5
0.25005001000200039	5
0.26005201040208042	6
0.2700540108021604	6
0.28005601120224044	6
0.29005801160232048	6
0.30006001200240046	6
0.31006201240248049	6
0.32006401280256053	6
0.33006601320264051	6
0.34006801360272054	6
0.35007001400280058	6
0.36007201440288056	6
0.37007401480296059	6
0.38007601520304063	6
0.39007801560312061	6
0.40008001600320064	6
0.41008201640328068	6
0.42008401680336066	6
0.4300860172034407	6
0.44008801760352073	6
0.45009001800360071	6
0.46009201840368075	6
0.47009401880376073	6
0.48009601920384076	6
0.4900980196039208	6
0.50010002000400078	6
0.51010202040408081	6
0.52010402080416085	6
0.53010602120424088	6
0.54010802160432081	6
0.55011002200440084	6
0.56011202240448088	6
0.57011402280456092	6
0.58011602320464095	6
0.59011802360472099	6
0.60012002400480091	6
0.61012202440488095	6
0.62012402480496098	6
0.63012602520504102	6
0.64012802560512105	6
0.65013002600520109	6
0.66013202640528101	6
0.67013402680536105	6
0.68013602720544108	6
0.69013802760552112	7
0.70014002800560116	7
0.71014202840568119	7
0.72014402880576112	7
0.73014602920584115	7
0.74014802960592119	6
0.75015003000600122	6
0.76015203040608126	6
0.77015403080616118	6
0.78015603120624122	6
0.79015803160632125	6
0.80016003200640129	6
0.81016203240648132	6
0.82016403280656136	6
0.83016603320664129	6
0.84016803360672132	6
0.85017003400680136	6
0.86017203440688139	6
0.87017403480696143	6
0.88017603520704146	6
0.89017803560712139	6
0.90018003600720142	6
0.91018203640728146	6
0.92018403680736149	6
0.93018603720744153	6
0.94018803760752145	6
0.95019003800760149	6
0.96019203840768153	6
0.97019403880776156	6
0.9801960392078416	6
0.99019803960792163	6
1.0002000400080016	6
1.0102020404080816	6
1.0202040408081616	7
1.0302060412082417	7
1.0402080416083217	7
1.0502100420084017	7
1.0602120424084818	7
1.0702140428085618	7
1.0802160432086416	7
1.0902180436087217	7
1.1002200440088017	7
1.1102220444088817	7
1.1202240448089618	7
1.1302260452090418	7
1.1402280456091218	7
1.1502300460092019	7
1.1602320464092819	7
1.1702340468093619	7
1.180236047209442	7
1.190238047609522	7
1.2002400480096018	7
1.2102420484096819	7
1.2202440488097619	7
1.2302460492098419	7
1.240248049609922	7
1.250250050010002	7
1.260252050410082	7
1.2702540508101621	7
1.2802560512102421	7
1.2902580516103221	7
1.3002600520104022	7
1.310262052410482	7
1.320264052810562	7
1.3302660532106421	7
1.3402680536107221	7
1.3502700540108021	7
1.3602720544108822	7
1.3702740548109622	7
1.3802760552110422	7
1.3902780556111223	7
1.4002800560112023	7
1.4102820564112823	7
1.4202840568113624	7
1.4302860572114422	7
1.4402880576115222	7
1.4502900580116023	7
1.4602920584116823	7
1.4702940588117623	7
1.4802960592118424	7
1.4902980596119224	7
1.5003000600120024	7
1.5103020604120825	7
1.5203040608121625	7
1.5303060612122426	7
1.5403080616123224	7
1.5503100620124024	7
1.5603120624124824	7
1.5703140628125625	7
1.5803160632126425	7
1.5903180636127225	7
1.6003200640128026	7
1.6103220644128826	7
1.6203240648129626	7
1.6303260652130427	7
1.6403280656131227	7
1.6503300660132025	7
1.6603320664132826	7
1.6703340668133626	8
1.6803360672134426	8
1.6903380676135227	8
1.7003400680136027	8
1.7103420684136827	8
1.7203440688137628	8
1.7303460692138428	8
1.7403480696139229	8
1.7503500700140029	8
1.7603520704140829	8
1.7703540708141627	8
1.7803560712142428	8
1.7903580716143228	8
1.8003600720144028	8
1.8103620724144829	8
1.8203640728145629	8
1.830366073214643	8
1.840368073614723	8
1.850370074014803	8
1.8603720744148831	8
1.8703740748149631	8
1.8803760752150429	8
1.8903780756151229	8
1.900380076015203	8
1.910382076415283	8
1.9203840768153631	8
1.9303860772154431	8
1.9403880776155231	8
1.9503900780156032	8
1.9603920784156832	8
1.9703940788157632	8
1.9803960792158433	8
1.9903980796159231	8
2.0004000800160031	8
2.0104020804160831	8
2.0204040808161632	8
2.0304060812162432	8
2.0404080816163233	8
2.0504100820164033	8
2.0604120824164833	8
2.0704140828165634	8
2.0804160832166434	8
2.0904180836167234	8
2.1004200840168035	8
2.1104220844168835	8
2.1204240848169635	8
2.1304260852170436	8
2.1404280856171236	8
2.1504300860172036	8
2.1604320864172832	8
2.1704340868173633	8
2.1804360872174433	8
2.1904380876175233	8
2.2004400880176034	8
2.2104420884176834	8
2.2204440888177635	8
2.2304460892178435	8
2.2404480896179235	8
2.2504500900180036	8
2.2604520904180836	8
2.2704540908181636	8
2.2804560912182437	8
2.2904580916183237	8
2.3004600920184037	8
2.3104620924184838	8
2.3204640928185638	8
2.3304660932186438	8
2.3404680936187239	8
2.3504700940188039	8
2.3604720944188839	8
2.370474094818964	8
2.380476095219044	8
2.3904780956191236	8
2.4004800960192036	8
2.4104820964192837	8
2.4204840968193637	8
2.4304860972194438	8
2.4404880976195238	8
2.4504900980196038	8
2.4604920984196839	8
2.4704940988197639	8
2.4804960992198439	8
2.490498099619924	8
2.500500100020004	8
2.510502100420084	8
2.5205041008201641	8
2.5305061012202441	8
2.5405081016203241	8
2.5505101020204042	8
2.5605121024204842	8
2.5705141028205643	8
2.5805161032206443	8
2.5905181036207243	8
2.6005201040208044	8
2.6105221044208844	8
2.620524104820964	8
2.630526105221044	8
2.6405281056211241	8
2.6505301060212041	8
2.6605321064212841	8
2.6705341068213642	8
2.6805361072214442	8
2.6905381076215242	8
2.7005401080216043	8
2.7105421084216843	8
2.7205441088217643	8
2.7305461092218444	8
2.7405481096219244	8
2.7505501100220044	8
2.7605521104220845	8
2.7705541108221645	8
2.7805561112222446	8
2.7905581116223246	8
2.8005601120224046	8
2.8105621124224847	8
2.8205641128225647	8
2.8305661132226447	8
2.8405681136227248	8
2.8505701140228044	8
2.8605721144228844	8
2.8705741148229644	8
2.8805761152230445	8
2.8905781156231245	8
2.9005801160232045	8
2.9105821164232846	8
2.9205841168233646	8
2.9305861172234446	8
2.9405881176235247	8
2.9505901180236047	8
2.9605921184236847	8
2.9705941188237648	8
2.9805961192238448	8
2.9905981196239249	8
3.0006001200240049	8
3.0106021204240849	8
3.020604120824165	8
3.030606121224245	8
3.040608121624325	8
3.0506101220244051	8
3.0606121224244851	9
3.0706141228245647	9
3.0806161232246447	9
3.0906181236247248	9
3.1006201240248048	9
3.1106221244248848	9
3.1206241248249649	9
3.1306261252250449	9
3.1406281256251249	9
3.150630126025205	9
3.160632126425285	9
3.1706341268253651	9
3.1806361272254451	9
3.1906381276255251	9
3.2006401280256052	9
3.2106421284256852	9
3.2206441288257652	9
3.2306461292258453	9
3.2406481296259253	9
3.2506501300260053	9
3.2606521304260854	9
3.2706541308261654	9
3.2806561312262454	9
3.2906581316263255	9
3.3006601320264051	9
3.3106621324264851	9
3.3206641328265651	9
3.3306661332266452	9
3.3406681336267252	9
3.3506701340268052	9
3.3606721344268853	9
3.3706741348269653	9
3.3806761352270454	9
3.3906781356271254	9
3.4006801360272054	9
3.4106821364272855	9
3.4206841368273655	9
3.4306861372274455	9
3.4406881376275256	9
3.4506901380276056	9
3.4606921384276856	9
3.4706941388277657	9
3.4806961392278457	9
3.4906981396279257	9
3.5007001400280058	9
3.5107021404280858	9
3.5207041408281659	9
3.5307061412282454	9
3.5407081416283255	9
3.5507101420284055	9
3.5607121424284855	9
3.5707141428285656	9
3.5807161432286456	9
3.5907181436287257	9
3.6007201440288057	9
3.6107221444288857	9
3.6207241448289658	9
3.6307261452290458	9
3.6407281456291258	9
3.6507301460292059	9
3.6607321464292859	9
3.6707341468293659	9
3.680736147229446	9
3.690738147629526	9
3.700740148029606	9
3.7107421484296861	9
3.7207441488297661	9
3.7307461492298462	9
3.7407481496299262	9
3.7507501500300058	9
3.7607521504300858	9
3.7707541508301659	9
3.7807561512302459	9
3.7907581516303259	9
3.800760152030406	9
3.810762152430486	9
3.820764152830566	9
3.8307661532306461	9
3.8407681536307261	9
3.8507701540308061	9
3.8607721544308862	9
3.8707741548309662	9
3.8807761552310462	9
3.8907781556311263	9
3.9007801560312063	9
3.9107821564312863	9
3.9207841568313664	9
3.9307861572314464	9
3.9407881576315265	9
3.9507901580316065	9
3.9607921584316865	9
3.9707941588317666	9
3.9807961592318462	9
3.9907981596319262	9
4.0008001600320062	9
4.0108021604320863	9
4.0208041608321663	9
4.0308061612322463	9
4.0408081616323264	9
4.0508101620324064	9
4.0608121624324864	9
4.0708141628325665	9
4.0808161632326465	9
4.0908181636327265	9
4.1008201640328066	9
4.1108221644328866	9
4.1208241648329667	9
4.1308261652330467	9
4.1408281656331267	9
4.1508301660332068	9
4.1608321664332868	9
4.1708341668333668	9
4.1808361672334469	9
4.1908381676335269	9
4.2008401680336069	9
4.210842168433687	9
4.220844168833767	9
4.230846169233847	9
4.2408481696339271	9
4.2508501700340071	9
4.2608521704340871	9
4.2708541708341672	9
4.2808561712342472	9
4.2908581716343273	9
4.3008601720344073	9
4.3108621724344873	9
4.3208641728345665	9
4.3308661732346465	9
4.3408681736347265	9
4.3508701740348066	9
4.3608721744348866	9
4.3708741748349667	9
4.3808761752350467	9
4.3908781756351267	9
4.4008801760352068	9
4.4108821764352868	9
4.4208841768353668	9
4.4308861772354469	9
4.4408881776355269	9
4.4508901780356069	9
4.460892178435687	9
4.470894178835767	9
4.480896179235847	9
4.4908981796359271	10
4.5009001800360071	10
4.5109021804360871	10
4.5209041808361672	10
4.5309061812362472	10
4.5409081816363273	10
4.5509101820364073	10
4.5609121824364873	10
4.5709141828365674	10
4.5809161832366474	10
4.5909181836367274	10
4.6009201840368075	10
4.6109221844368875	10
4.6209241848369675	10
4.6309261852370476	10
4.6409281856371276	10
4.6509301860372076	10
4.6609321864372877	10
4.6709341868373677	10
4.6809361872374478	10
4.6909381876375278	10
4.7009401880376078	10
4.7109421884376879	10
4.7209441888377679	10
4.7309461892378479	10
4.740948189637928	10
4.750950190038008	10
4.760952190438088	10
4.7709541908381681	10
4.7809561912382472	10
4.7909581916383273	10
4.8009601920384073	10
4.8109621924384873	10
4.8209641928385674	10
4.8309661932386474	10
4.8409681936387274	10
4.8509701940388075	10
4.8609721944388875	10
4.8709741948389675	10
4.8809761952390476	10
4.8909781956391276	10
4.9009801960392076	10
4.9109821964392877	10
4.9209841968393677	10
4.9309861972394478	10
4.9409881976395278	10
4.9509901980396078	10
4.9609921984396879	10
4.9709941988397679	10
4.9809961992398479	10
4.990998199639928	10
5.001000200040008	10
5.011002200440088	10
5.0210042008401681	10
5.0310062012402481	10
5.0410082016403281	10
5.0510102020404082	10
5.0610122024404882	10
5.0710142028405683	10
5.0810162032406483	10
5.0910182036407283	10
5.1010202040408084	10
5.1110222044408884	10
5.1210242048409684	10
5.1310262052410485	10
5.1410282056411285	10
5.1510302060412085	10
5.1610322064412886	10
5.1710342068413686	10
5.1810362072414486	10
5.1910382076415287	10
5.2010402080416087	10
5.2110422084416888	10
5.2210442088417688	10
5.2310462092418479	10
5.241048209641928	10
5.251050210042008	10
5.261052210442088	10
5.2710542108421681	10
5.2810562112422481	10
5.2910582116423281	10
5.3010602120424082	10
5.3110622124424882	10
5.3210642128425683	10
5.3310662132426483	10
5.3410682136427283	10
5.3510702140428084	10
5.3610722144428884	10
5.3710742148429684	10
5.3810762152430485	10
5.3910782156431285	10
5.4010802160432085	10
5.4110822164432886	10
5.4210842168433686	10
5.4310862172434486	10
5.4410882176435287	10
5.4510902180436087	10
5.4610922184436888	10
5.4710942188437688	10
5.4810962192438488	10
5.4910982196439289	10
5.5011002200440089	10
5.5111022204440889	10
5.521104220844169	10
5.531106221244249	10
5.541108221644329	10
5.5511102220444091	10
5.5611122224444891	10
5.5711142228445691	10
5.5811162232446492	10
5.5911182236447292	10
5.6011202240448092	10
5.6111222244448893	10
5.6211242248449693	10
5.6311262252450494	10
5.6411282256451294	10
5.6511302260452094	10
5.6611322264452895	10
5.6711342268453695	10
5.6811362272454495	10
5.6911382276455287	10
5.7011402280456087	10
5.7111422284456888	10
5.7211442288457688	10
5.7311462292458488	10
5.7411482296459289	10
5.7511502300460089	10
5.7611522304460889	10
5.771154230846169	10
5.781156231246249	10
5.791158231646329	10
5.8011602320464091	10
5.8111622324464891	10
5.8211642328465691	10
5.8311662332466492	10
5.8411682336467292	10
5.8511702340468092	10
5.8611722344468893	10
5.8711742348469693	10
5.8811762352470494	10
5.8911782356471294	10
5.9011802360472094	10
5.9111822364472895	10
5.9211842368473695	10
5.9311862372474495	10
5.9411882376475296	11
5.9511902380476096	11
5.9611922384476896	11
5.9711942388477697	11
5.9811962392478497	11
5.9911982396479297	11
6.0012002400480098	11
6.0112022404480898	11
6.0212042408481699	11
6.0312062412482499	11
6.0412082416483299	11
6.05121024204841	11
6.06121224244849	11
6.07121424284857	11
6.0812162432486501	11
6.0912182436487301	11
6.1012202440488101	11
6.1112222444488902	11
6.1212242448489702	11
6.1312262452490502	11
6.1412282456491294	11
6.1512302460492094	11
6.1612322464492895	11
6.1712342468493695	11
6.1812362472494495	11
6.1912382476495296	11
6.2012402480496096	11
6.2112422484496896	11
6.2212442488497697	11
6.2312462492498497	11
6.2412482496499297	11
6.2512502500500098	11
6.2612522504500898	11
6.2712542508501699	11
6.2812562512502499	11
6.2912582516503299	11
6.30126025205041	11
6.31126225245049	11
6.32126425285057	11
6.3312662532506501	11
6.3412682536507301	11
6.3512702540508101	11
6.3612722544508902	11
6.3712742548509702	11
6.3812762552510502	11
6.3912782556511303	11
6.4012802560512103	11
6.4112822564512904	11
6.4212842568513704	11
6.4312862572514504	11
6.4412882576515305	11
6.4512902580516105	11
6.4612922584516905	11
6.4712942588517706	11
6.4812962592518506	11
6.4912982596519306	11
6.5013002600520107	11
6.5113022604520907	11
6.5213042608521707	11
6.5313062612522508	11
6.5413082616523308	11
6.5513102620524108	11
6.5613122624524909	11
6.5713142628525709	11
6.581316263252651	11
6.5913182636527301	11
6.6013202640528101	11
6.6113222644528902	11
6.6213242648529702	11
6.6313262652530502	11
6.6413282656531303	11
6.6513302660532103	11
6.6613322664532904	11
6.6713342668533704	11
6.6813362672534504	11
6.6913382676535305	11
6.7013402680536105	11
6.7113422684536905	11
6.7213442688537706	11
6.7313462692538506	11
6.7413482696539306	11
6.7513502700540107	11
6.7613522704540907	11
6.7713542708541707	11
6.7813562712542508	11
6.7913582716543308	11
6.8013602720544108	11
6.8113622724544909	11
6.8213642728545709	11
6.831366273254651	11
6.841368273654731	11
6.851370274054811	11
6.8613722744548911	11
6.8713742748549711	11
6.8813762752550511	11
6.8913782756551312	11
6.9013802760552112	11
6.9113822764552912	11
6.9213842768553713	11
6.9313862772554513	11
6.9413882776555313	11
6.9513902780556114	11
6.9613922784556914	11
6.9713942788557715	11
6.9813962792558515	11
6.9913982796559315	11
7.0014002800560116	11
7.0114022804560916	11
7.0214042808561716	11
7.0314062812562517	11
7.0414082816563317	11
7.0514102820564108	11
7.0614122824564909	11
7.0714142828565709	11
7.081416283256651	11
7.091418283656731	11
7.101420284056811	11
7.1114222844568911	11
7.1214242848569711	11
7.1314262852570511	11
7.1414282856571312	11
7.1514302860572112	11
7.1614322864572912	11
7.1714342868573713	11
7.1814362872574513	11
7.1914382876575313	11
7.2014402880576114	11
7.2114422884576914	11
7.2214442888577715	11
7.2314462892578515	11
7.2414482896579315	11
7.2514502900580116	11
7.2614522904580916	11
7.2714542908581716	11
7.2814562912582517	11
7.2914582916583317	11
7.3014602920584117	11
7.3114622924584918	11
7.3214642928585718	11
7.3314662932586518	11
7.3414682936587319	11
7.3514702940588119	11
7.361472294458892	11
7.371474294858972	11
7.381476295259052	11
7.3914782956591321	11
7.4014802960592121	11
7.4114822964592921	11
7.4214842968593722	11
7.4314862972594522	11
7.4414882976595322	11
7.4514902980596123	11
7.4614922984596923	11
7.4714942988597723	11
7.4814962992598524	11
7.4914982996599324	11
7.5015003000600116	11
7.5115023004600916	11
7.5215043008601716	11
7.5315063012602517	11
7.5415083016603317	11
7.5515103020604117	11
7.5615123024604918	11
7.5715143028605718	11
7.5815163032606518	11
7.5915183036607319	11
7.6015203040608119	11
7.611522304460892	11
7.621524304860972	11
7.631526305261052	11
7.6415283056611321	11
7.6515303060612121	11
7.6615323064612921	11
7.6715343068613722	11
7.6815363072614522	11
7.6915383076615322	11
7.7015403080616123	11
7.7115423084616923	11
7.7215443088617723	11
7.7315463092618524	11
7.7415483096619324	11
7.7515503100620124	11
7.7615523104620925	12
7.7715543108621725	12
7.7815563112622526	12
7.7915583116623326	12
7.8015603120624126	12
7.8115623124624927	12
7.8215643128625727	12
7.8315663132626527	12
7.8415683136627328	12
7.8515703140628128	12
7.8615723144628928	12
7.8715743148629729	12
7.8815763152630529	12
7.8915783156631329	12
7.901580316063213	12
7.911582316463293	12
7.9215843168633731	12
7.9315863172634531	12
7.9415883176635331	12
7.9515903180636132	12
7.9615923184636923	12
7.9715943188637723	12
7.9815963192638524	12
7.9915983196639324	12
8.0016003200640125	12
8.0116023204640925	12
8.0216043208641725	12
8.0316063212642526	12
8.0416083216643326	12
8.0516103220644126	12
8.0616123224644927	12
8.0716143228645727	12
8.0816163232646527	12
8.0916183236647328	12
8.1016203240648128	12
8.1116223244648928	12
8.1216243248649729	12
8.1316263252650529	12
8.1416283256651329	12
8.151630326065213	12
8.161632326465293	12
8.1716343268653731	12
8.1816363272654531	12
8.1916383276655331	12
8.2016403280656132	12
8.2116423284656932	12
8.2216443288657732	12
8.2316463292658533	12
8.2416483296659333	12
8.2516503300660133	12
8.2616523304660934	12
8.2716543308661734	12
8.2816563312662534	12
8.2916583316663335	12
8.3016603320664135	12
8.3116623324664936	12
8.3216643328665736	12
8.3316663332666536	12
8.3416683336667337	12
8.3516703340668137	12
8.3616723344668937	12
8.3716743348669738	12
8.3816763352670538	12
8.3916783356671338	12
8.4016803360672139	12
8.4116823364672939	12
8.4216843368673739	12
8.431686337267454	12
8.441688337667534	12
8.4516903380676141	12
8.4616923384676941	12
8.4716943388677741	12
8.4816963392678542	12
8.4916983396679342	12
8.5017003400680142	12
8.5117023404680943	12
8.5217043408681743	12
8.5317063412682543	12
8.5417083416683344	12
8.5517103420684144	12
8.5617123424684944	12
8.5717143428685745	12
8.5817163432686545	12
8.5917183436687345	12
8.6017203440688146	12
8.6117223444688946	12
8.6217243448689747	12
8.6317263452690547	12
8.6417283456691329	12
8.651730346069213	12
8.661732346469293	12
8.6717343468693731	12
8.6817363472694531	12
8.6917383476695331	12
8.7017403480696132	12
8.7117423484696932	12
8.7217443488697732	12
8.7317463492698533	12
8.7417483496699333	12
8.7517503500700133	12
8.7617523504700934	12
8.7717543508701734	12
8.7817563512702534	12
8.7917583516703335	11
8.8017603520704135	11
8.8117623524704936	11
8.8217643528705736	11
8.8317663532706536	11
8.8417683536707337	11
8.8517703540708137	11
8.8617723544708937	11
8.8717743548709738	11
8.8817763552710538	11
8.8917783556711338	11
8.9017803560712139	11
8.9117823564712939	11
8.9217843568713739	11
8.931786357271454	11
8.941788357671534	11
8.9517903580716141	11
8.9617923584716941	11
8.9717943588717741	11
8.9817963592718542	11
8.9917983596719342	11
9.0018003600720142	11
9.0118023604720943	11
9.0218043608721743	11
9.0318063612722543	11
9.0418083616723344	11
9.0518103620724144	11
9.0618123624724944	11
9.0718143628725745	11
9.0818163632726545	11
9.0918183636727345	11
9.1018203640728146	11
9.1118223644728946	11
9.1218243648729747	11
9.1318263652730547	11
9.1418283656731347	11
9.1518303660732148	11
9.1618323664732948	11
9.1718343668733748	11
9.1818363672734549	11
9.1918383676735349	11
9.2018403680736149	11
9.211842368473695	11
9.221844368873775	11
9.231846369273855	11
9.2418483696739351	11
9.2518503700740151	11
9.2618523704740952	11
9.2718543708741752	11
9.2818563712742552	11
9.2918583716743353	11
9.3018603720744153	11
9.3118623724744953	11
9.3218643728745754	11
9.3318663732746554	11
9.3418683736747354	11
9.3518703740748155	11
9.3618723744748955	11
9.3718743748749755	11
9.3818763752750556	11
9.3918783756751356	11
9.4018803760752157	11
9.4118823764752957	11
9.4218843768753757	11
9.4318863772754558	11
9.4418883776755358	11
9.4518903780756158	11
9.4618923784756959	12
9.4718943788757759	12
9.4818963792758559	12
9.491898379675936	12
9.501900380076016	12
9.511902380476096	12
9.5219043808761761	12
9.5319063812762561	12
9.5419083816763361	12
9.5519103820764144	12
9.5619123824764944	12
9.5719143828765745	12
9.5819163832766545	12
9.5919183836767345	12
9.6019203840768146	12
9.6119223844768946	12
9.6219243848769747	12
9.6319263852770547	12
9.6419283856771347	12
9.6519303860772148	12
9.6619323864772948	12
9.6719343868773748	12
9.6819363872774549	12
9.6919383876775349	12
9.7019403880776149	12
9.711942388477695	12
9.721944388877775	12
9.731946389277855	12
9.7419483896779351	12
9.7519503900780151	12
9.7619523904780952	12
9.7719543908781752	12
9.7819563912782552	12
9.7919583916783353	12
9.8019603920784153	12
9.8119623924784953	12
9.8219643928785754	12
9.8319663932786554	12
9.8419683936787354	12
9.8519703940788155	12
9.8619723944788955	12
9.8719743948789755	12
9.8819763952790556	12
9.8919783956791356	12
9.9019803960792157	12
9.9119823964792957	12
9.9219843968793757	12
9.9319863972794558	12
9.9419883976795358	12
9.9519903980796158	12
9.9619923984796959	12
9.9719943988797759	12
9.9819963992798559	12
9.991998399679936	12
10.002000400080016	12
10.012002400480096	12
10.022004400880176	12
10.032006401280256	12
10.042008401680336	12
10.052010402080416	12
10.062012402480496	12
10.072014402880576	12
10.082016403280656	12
10.092018403680736	12
10.102020404080816	12
10.112022404480896	12
10.122024404880976	12
10.132026405281056	12
10.142028405681137	12
10.152030406081217	12
10.162032406481297	12
10.172034406881377	12
10.182036407281457	12
10.192038407681537	12
10.202040408081617	12
10.212042408481697	12
10.222044408881777	12
10.232046409281857	12
10.242048409681937	12
10.252050410082017	12
10.262052410482097	12
10.272054410882177	12
10.282056411282257	12
10.292058411682337	12
10.302060412082417	12
10.312062412482497	12
10.322064412882577	12
10.332066413282657	12
10.342068413682737	12
10.352070414082817	12
10.362072414482897	12
10.372074414882977	12
10.382076415283057	12
10.392078415683137	12
10.402080416083217	12
10.412082416483297	12
10.422084416883378	12
10.432086417283458	12
10.442088417683538	12
10.452090418083618	12
10.462092418483696	12
10.472094418883776	12
10.482096419283856	12
10.492098419683936	12
10.502100420084016	12
10.512102420484096	12
10.522104420884176	12
10.532106421284256	12
10.542108421684336	12
10.552110422084416	12
10.562112422484496	12
10.572114422884576	12
10.582116423284656	12
10.592118423684736	12
10.602120424084816	12
10.612122424484896	12
10.622124424884976	12
10.632126425285056	12
10.642128425685137	12
10.652130426085217	12
10.662132426485297	12
10.672134426885377	12
10.682136427285457	12
10.692138427685537	12
10.702140428085617	12
10.712142428485697	12
10.722144428885777	12
10.732146429285857	12
10.742148429685937	12
10.752150430086017	12
10.762152430486097	12
10.772154430886177	12
10.782156431286257	12
10.792158431686337	12
10.802160432086417	12
10.812162432486497	12
10.822164432886577	12
10.832166433286657	12
10.842168433686737	12
10.852170434086817	12
10.862172434486897	12
10.872174434886977	12
10.882176435287057	12
10.892178435687137	12
10.902180436087217	12
10.912182436487297	12
10.922184436887378	12
10.932186437287458	12
10.942188437687538	12
10.952190438087618	12
10.962192438487698	12
10.972194438887778	12
10.982196439287858	12
10.992198439687938	12
11.002200440088018	12
11.012202440488098	12
11.022204440888178	12
11.032206441288258	12
11.042208441688338	12
11.052210442088418	12
11.062212442488498	12
11.072214442888578	12
11.082216443288658	12
11.092218443688738	12
11.102220444088818	13
11.112222444488898	13
11.122224444888978	13
11.132226445289058	13
11.142228445689138	13
11.152230446089218	13
11.162232446489298	13
11.172234446889378	13
11.182236447289458	13
11.192238447689538	13
11.202240448089618	13
11.212242448489699	13
11.222244448889779	13
11.232246449289859	13
11.242248449689939	13
11.252250450090019	13
11.262252450490099	13
11.272254450890179	13
11.282256451290259	13
11.292258451690339	13
11.302260452090419	13
11.312262452490499	13
11.322264452890579	13
11.332266453290659	13
11.342268453690739	13
11.352270454090819	13
11.362272454490899	13
11.372274454890977	13
11.382276455291057	13
11.392278455691137	13
11.402280456091217	13
11.412282456491297	13
11.422284456891378	13
11.432286457291458	13
11.442288457691538	13
11.452290458091618	13
11.462292458491698	13
11.472294458891778	13
11.482296459291858	13
11.492298459691938	13
11.502300460092018	13
11.512302460492098	13
11.522304460892178	13
11.532306461292258	13
11.542308461692338	13
11.552310462092418	13
11.562312462492498	13
11.572314462892578	13
11.582316463292658	13
11.592318463692738	13
11.602320464092818	13
11.612322464492898	13
11.622324464892978	13
11.632326465293058	13
11.642328465693138	13
11.652330466093218	13
11.662332466493298	13
11.672334466893378	13
11.682336467293458	13
11.692338467693538	13
11.702340468093618	13
11.712342468493699	13
11.722344468893779	13
11.732346469293859	13
11.742348469693939	13
11.752350470094019	13
11.762352470494099	13
11.772354470894179	13
11.782356471294259	13
11.792358471694339	13
11.802360472094419	13
11.812362472494499	13
11.822364472894579	13
11.832366473294659	13
11.842368473694739	13
11.852370474094819	13
11.862372474494899	13
11.872374474894979	13
11.882376475295059	13
11.892378475695139	13
11.902380476095219	13
11.912382476495299	13
11.922384476895379	13
11.932386477295459	13
11.942388477695539	13
11.952390478095619	13
11.962392478495699	13
11.972394478895779	13
11.982396479295859	13
11.99239847969594	13
12.00240048009602	13
12.0124024804961	13
12.02240448089618	13
12.03240648129626	13
12.04240848169634	13
12.05241048209642	13
12.0624124824965	13
12.07241448289658	13
12.08241648329666	13
12.09241848369674	13
12.10242048409682	13
12.1124224844969	13
12.12242448489698	13
12.13242648529706	13
12.14242848569714	13
12.15243048609722	13
12.1624324864973	13
12.17243448689738	13
12.18243648729746	13
12.19243848769754	13
12.20244048809762	13
12.2124424884977	13
12.22244448889778	13
12.23244648929786	13
12.24244848969794	13
12.25245049009802	13
12.2624524904981	13
12.272454490898181	13
12.282456491298259	13
12.292458491698339	13
12.302460492098419	13
12.312462492498499	13
12.322464492898579	13
12.332466493298659	13
12.342468493698739	13
12.352470494098819	13
12.362472494498899	13
12.372474494898979	13
12.382476495299059	13
12.392478495699139	13
12.402480496099219	13
12.412482496499299	13
12.422484496899379	13
12.432486497299459	13
12.442488497699539	13
12.452490498099619	13
12.462492498499699	13
12.472494498899779	13
12.482496499299859	13
12.49249849969994	13
12.50250050010002	13
12.5125025005001	13
12.52250450090018	13
12.53250650130026	13
12.54250850170034	13
12.55251050210042	13
12.5625125025005	13
12.57251450290058	13
12.58251650330066	13
12.59251850370074	13
12.60252050410082	13
12.6125225045009	13
12.62252450490098	13
12.63252650530106	13
12.64252850570114	13
12.65253050610122	13
12.6625325065013	13
12.67253450690138	13
12.68253650730146	13
12.69253850770154	13
12.70254050810162	13
12.7125425085017	13
12.72254450890178	13
12.73254650930186	13
12.74254850970194	13
12.75255051010202	13
12.7625525105021	13
12.772554510902181	13
12.782556511302261	13
12.792558511702341	13
12.802560512102421	13
12.812562512502501	13
12.822564512902581	13
12.832566513302661	13
12.842568513702741	13
12.852570514102821	13
12.862572514502901	13
12.872574514902981	13
12.882576515303061	13
12.892578515703141	13
12.902580516103221	13
12.912582516503301	13
12.922584516903381	13
12.932586517303461	13
12.942588517703541	13
12.952590518103621	13
12.962592518503701	13
12.972594518903781	13
12.982596519303861	13
12.992598519703941	13
13.002600520104021	13
13.012602520504101	13
13.022604520904181	13
13.032606521304261	13
13.042608521704341	13
13.052610522104422	13
13.062612522504502	13
13.072614522904582	13
13.082616523304662	13
13.092618523704742	13
13.102620524104822	13
13.112622524504902	13
13.122624524904982	13
13.132626525305062	13
13.142628525705142	13
13.152630526105222	13
13.162632526505302	13
13.172634526905382	13
13.18263652730546	13
13.19263852770554	13
13.20264052810562	13
13.2126425285057	13
13.22264452890578	13
13.23264652930586	13
13.24264852970594	13
13.25265053010602	13
13.2626525305061	13
13.272654530906181	13
13.282656531306261	13
13.292658531706341	13
13.302660532106421	13
13.312662532506501	13
13.322664532906581	13
13.332666533306661	13
13.342668533706741	13
13.352670534106821	13
13.362672534506901	13
13.372674534906981	13
13.382676535307061	13
13.392678535707141	13
13.402680536107221	13
13.412682536507301	13
13.422684536907381	13
13.432686537307461	13
13.442688537707541	13
13.452690538107621	13
13.462692538507701	13
13.472694538907781	13
13.482696539307861	13
13.492698539707941	13
13.502700540108021	13
13.512702540508101	13
13.522704540908181	13
13.532706541308261	13
13.542708541708341	13
13.552710542108422	13
13.562712542508502	13
13.572714542908582	13
13.582716543308662	13
13.592718543708742	13
13.602720544108822	13
13.612722544508902	13
13.622724544908982	13
13.632726545309062	13
13.642728545709142	13
13.652730546109222	13
13.662732546509302	13
13.672734546909382	13
13.682736547309462	13
13.692738547709542	13
13.702740548109622	13
13.712742548509702	13
13.722744548909782	13
13.732746549309862	13
13.742748549709942	13
13.752750550110022	13
13.762752550510102	13
13.772754550910182	13
13.782756551310262	13
13.792758551710342	13
13.802760552110422	13
13.812762552510502	13
13.822764552910582	13
13.832766553310663	13
13.842768553710743	13
13.852770554110823	13
13.862772554510903	13
13.872774554910983	13
13.882776555311063	13
13.892778555711143	13
13.902780556111223	13
13.912782556511303	13
13.922784556911383	13
13.932786557311463	13
13.942788557711543	13
13.952790558111623	13
13.962792558511703	13
13.972794558911783	13
13.982796559311863	13
13.992798559711943	13
14.002800560112023	13
14.012802560512103	13
14.022804560912183	13
14.032806561312263	13
14.042808561712343	13
14.052810562112423	13
14.062812562512503	13
14.072814562912583	13
14.082816563312663	13
14.092818563712742	13
14.102820564112822	13
14.112822564512902	13
14.122824564912982	13
14.132826565313062	13
14.142828565713142	13
14.152830566113222	13
14.162832566513302	13
14.172834566913382	13
14.182836567313462	13
14.192838567713542	13
14.202840568113622	13
14.212842568513702	13
14.222844568913782	13
14.232846569313862	13
14.242848569713942	13
14.252850570114022	13
14.262852570514102	13
14.272854570914182	13
14.282856571314262	13
14.292858571714342	13
14.302860572114422	13
14.312862572514502	13
14.322864572914582	13
14.332866573314663	13
14.342868573714743	13
14.352870574114823	13
14.362872574514903	13
14.372874574914983	13
14.382876575315063	13
14.392878575715143	13
14.402880576115223	13
14.412882576515303	13
14.422884576915383	13
14.432886577315463	13
14.442888577715543	13
14.452890578115623	13
14.462892578515703	13
14.472894578915783	13
14.482896579315863	13
14.492898579715943	13
14.502900580116023	13
14.512902580516103	13
14.522904580916183	13
14.532906581316263	13
14.542908581716343	13
14.552910582116423	13
14.562912582516503	13
14.572914582916583	13
14.582916583316663	13
14.592918583716743	13
14.602920584116823	13
14.612922584516904	13
14.622924584916984	13
14.632926585317064	13
14.642928585717144	13
14.652930586117224	13
14.662932586517304	13
14.672934586917384	13
14.682936587317464	13
14.692938587717544	13
14.702940588117624	13
14.712942588517704	13
14.722944588917784	13
14.732946589317864	13
14.742948589717944	13
14.752950590118024	13
14.762952590518104	13
14.772954590918184	14
14.782956591318264	14
14.792958591718344	14
14.802960592118424	14
14.812962592518504	14
14.822964592918584	14
14.832966593318664	14
14.842968593718744	14
14.852970594118824	14
14.862972594518904	14
14.872974594918984	14
14.882976595319064	14
14.892978595719145	14
14.902980596119225	14
14.912982596519305	14
14.922984596919385	14
14.932986597319465	14
14.942988597719545	14
14.952990598119625	14
14.962992598519705	14
14.972994598919785	14
14.982996599319865	14
14.992998599719945	14
15.003000600120023	14
15.013002600520103	14
15.023004600920183	14
15.033006601320263	14
15.043008601720343	14
15.053010602120423	14
15.063012602520503	14
15.073014602920583	14
15.083016603320663	14
15.093018603720743	14
15.103020604120823	14
15.113022604520904	14
15.123024604920984	14
15.133026605321064	14
15.143028605721144	14
15.153030606121224	14
15.163032606521304	14
15.173034606921384	14
15.183036607321464	14
15.193038607721544	14
15.203040608121624	14
15.213042608521704	14
15.223044608921784	14
15.233046609321864	14
15.243048609721944	14
15.253050610122024	14
15.263052610522104	14
15.273054610922184	14
15.283056611322264	14
15.293058611722344	14
15.303060612122424	14
15.313062612522504	14
15.323064612922584	14
15.333066613322664	14
15.343068613722744	14
15.353070614122824	14
15.363072614522904	14
15.373074614922984	14
15.383076615323064	14
15.393078615723145	14
15.403080616123225	14
15.413082616523305	14
15.423084616923385	14
15.433086617323465	14
15.443088617723545	14
15.453090618123625	14
15.463092618523705	14
15.473094618923785	14
15.483096619323865	14
15.493098619723945	14
15.503100620124025	14
15.513102620524105	14
15.523104620924185	14
15.533106621324265	14
15.543108621724345	14
15.553110622124425	14
15.563112622524505	14
15.573114622924585	14
15.583116623324665	14
15.593118623724745	14
15.603120624124825	14
15.613122624524905	14
15.623124624924985	14
15.633126625325065	14
15.643128625725145	14
15.653130626125225	14
15.663132626525305	14
15.673134626925386	14
15.683136627325466	14
15.693138627725546	14
15.703140628125626	14
15.713142628525706	14
15.723144628925786	14
15.733146629325866	14
15.743148629725946	14
15.753150630126026	14
15.763152630526106	14
15.773154630926186	14
15.783156631326266	14
15.793158631726346	14
15.803160632126426	14
15.813162632526506	14
15.823164632926586	14
15.833166633326666	14
15.843168633726746	14
15.853170634126826	14
15.863172634526906	14
15.873174634926986	14
15.883176635327066	14
15.893178635727146	14
15.903180636127226	14
15.913182636527305	14
15.923184636927385	14
15.933186637327465	14
15.943188637727545	14
15.953190638127625	14
15.963192638527705	14
15.973194638927785	14
15.983196639327865	14
15.993198639727945	14
16.003200640128025	14
16.013202640528107	14
16.023204640928185	14
16.033206641328267	14
16.043208641728345	14
16.053210642128427	14
16.063212642528505	14
16.073214642928587	14
16.083216643328665	14
16.093218643728747	14
16.103220644128825	14
16.113222644528907	14
16.123224644928985	14
16.133226645329067	14
16.143228645729145	14
16.153230646129227	14
16.163232646529305	14
16.173234646929387	14
16.183236647329466	14
16.193238647729547	14
16.203240648129626	14
16.213242648529707	14
16.223244648929786	14
16.233246649329867	14
16.243248649729946	14
16.253250650130028	14
16.263252650530106	14
16.273254650930188	14
16.283256651330266	14
16.293258651730348	14
16.303260652130426	14
16.313262652530508	14
16.323264652930586	14
16.333266653330668	14
16.343268653730746	14
16.353270654130828	14
16.363272654530906	14
16.373274654930984	14
16.383276655331066	14
16.393278655731145	14
16.403280656131226	14
16.413282656531305	14
16.423284656931386	14
16.433286657331465	14
16.443288657731546	14
16.453290658131625	14
16.463292658531707	14
16.473294658931785	14
16.483296659331867	14
16.493298659731945	14
16.503300660132027	14
16.513302660532105	14
16.523304660932187	14
16.533306661332265	14
16.543308661732347	14
16.553310662132425	14
16.563312662532507	14
16.573314662932585	14
16.583316663332667	14
16.593318663732745	14
16.603320664132827	14
16.613322664532905	14
16.623324664932987	14
16.633326665333065	14
16.643328665733147	14
16.653330666133225	14
16.663332666533307	14
16.673334666933386	14
16.683336667333467	14
16.693338667733546	14
16.703340668133627	14
16.713342668533706	14
16.723344668933787	14
16.733346669333866	14
16.743348669733948	14
16.753350670134026	14
16.763352670534108	14
16.773354670934186	14
16.783356671334268	14
16.793358671734346	14
16.803360672134428	14
16.813362672534506	14
16.823364672934588	14
16.833366673334666	14
16.843368673734748	14
16.853370674134826	14
16.863372674534908	14
16.873374674934986	14
16.883376675335068	14
16.893378675735146	14
16.903380676135228	14
16.913382676535306	14
16.923384676935388	14
16.933386677335466	14
16.943388677735548	14
16.953390678135627	14
16.963392678535708	14
16.973394678935787	14
16.983396679335868	14
16.993398679735947	14
17.003400680136028	14
17.013402680536107	14
17.023404680936189	14
17.033406681336267	14
17.043408681736349	14
17.053410682136427	14
17.063412682536509	14
17.073414682936587	14
17.083416683336669	14
17.093418683736747	14
17.103420684136829	14
17.113422684536907	14
17.123424684936989	14
17.133426685337067	14
17.143428685737149	14
17.153430686137227	14
17.163432686537309	14
17.173434686937387	14
17.183436687337469	14
17.193438687737547	14
17.203440688137629	14
17.213442688537707	14
17.223444688937789	14
17.233446689337867	14
17.243448689737949	14
17.253450690138028	14
17.263452690538109	14
17.273454690938188	14
17.283456691338266	14
17.293458691738348	14
17.303460692138426	14
17.313462692538508	14
17.323464692938586	14
17.333466693338668	14
17.343468693738746	14
17.353470694138828	14
17.363472694538906	14
17.373474694938988	14
17.383476695339066	14
17.393478695739148	14
17.403480696139226	14
17.413482696539308	14
17.423484696939386	14
17.433486697339468	14
17.443488697739546	14
17.453490698139628	14
17.463492698539707	14
17.473494698939788	14
17.483496699339867	14
17.493498699739948	14
17.503500700140027	14
17.513502700540108	14
17.523504700940187	14
17.533506701340269	14
17.543508701740347	14
17.553510702140429	14
17.563512702540507	14
17.573514702940589	14
17.583516703340667	14
17.593518703740749	14
17.603520704140827	14
17.613522704540909	14
17.623524704940987	14
17.633526705341069	14
17.643528705741147	14
17.653530706141229	14
17.663532706541307	14
17.673534706941389	14
17.683536707341467	14
17.693538707741549	14
17.703540708141627	14
17.713542708541709	14
17.723544708941787	14
17.733546709341869	14
17.743548709741948	14
17.753550710142029	14
17.763552710542108	14
17.773554710942189	14
17.783556711342268	14
17.793558711742349	14
17.803560712142428	14
17.81356271254251	14
17.823564712942588	14
17.83356671334267	14
17.843568713742748	14
17.85357071414283	14
17.863572714542908	14
17.87357471494299	14
17.883576715343068	14
17.89357871574315	14
17.903580716143228	14
17.91358271654331	14
17.923584716943388	14
17.93358671734347	14
17.943588717743548	14
17.95359071814363	14
17.963592718543708	14
17.97359471894379	14
17.983596719343868	14
17.99359871974395	15
18.003600720144028	15
18.01360272054411	15
18.023604720944189	15
18.03360672134427	15
18.043608721744349	15
18.05361072214443	15
18.063612722544509	15
18.07361472294459	15
18.083616723344669	15
18.093618723744751	15
18.103620724144829	15
18.113622724544911	15
18.123624724944989	15
18.133626725345071	15
18.143628725745149	15
18.153630726145231	15
18.163632726545309	15
18.173634726945391	15
18.183636727345469	15
18.193638727745547	15
18.203640728145629	15
18.213642728545707	15
18.223644728945789	15
18.233646729345867	15
18.243648729745949	15
18.253650730146028	15
18.263652730546109	15
18.273654730946188	15
18.283656731346269	15
18.293658731746348	15
18.30366073214643	15
18.313662732546508	15
18.32366473294659	15
18.333666733346668	15
18.34366873374675	15
18.353670734146828	15
18.36367273454691	15
18.373674734946988	15
18.38367673534707	15
18.393678735747148	15
18.40368073614723	15
18.413682736547308	15
18.42368473694739	15
18.433686737347468	15
18.44368873774755	15
18.453690738147628	15
18.46369273854771	15
18.473694738947788	15
18.48369673934787	16
18.493698739747948	16
18.50370074014803	16
18.513702740548108	16
18.52370474094819	16
18.533706741348269	16
18.54370874174835	16
18.553710742148429	16
18.56371274254851	16
18.573714742948589	16
18.583716743348671	16
18.593718743748749	16
18.603720744148831	16
18.613722744548909	16
18.623724744948991	16
18.633726745349069	16
18.643728745749151	16
18.653730746149229	16
18.663732746549311	16
18.673734746949389	16
18.683736747349471	16
18.693738747749549	16
18.703740748149631	16
18.713742748549709	16
18.723744748949791	16
18.733746749349869	16
18.743748749749951	16
18.753750750150029	16
18.763752750550111	16
18.773754750950189	16
18.783756751350271	16
18.793758751750349	16
18.803760752150431	16
18.81376275255051	16
18.823764752950591	16
18.83376675335067	16
18.843768753750751	16
18.85377075415083	16
18.863772754550912	16
18.87377475495099	16
18.883776755351072	16
18.89377875575115	16
18.903780756151232	16
18.91378275655131	16
18.923784756951392	16
18.93378675735147	16
18.943788757751552	16
18.95379075815163	16
18.963792758551712	16
18.97379475895179	16
18.983796759351872	16
18.99379875975195	16
19.003800760152032	16
19.01380276055211	16
19.023804760952192	16
19.03380676135227	16
19.043808761752352	16
19.05381076215243	16
19.063812762552512	16
19.07381476295259	16
19.083816763352672	16
19.093818763752751	16
19.103820764152829	16
19.113822764552911	16
19.123824764952989	16
19.133826765353071	16
19.143828765753149	16
19.153830766153231	16
19.163832766553309	16
19.173834766953391	16
19.183836767353469	16
19.193838767753551	16
19.203840768153629	16
19.213842768553711	16
19.223844768953789	16
19.233846769353871	16
19.243848769753949	16
19.253850770154031	16
19.263852770554109	16
19.273854770954191	16
19.283856771354269	16
19.293858771754351	16
19.30386077215443	16
19.313862772554511	16
19.32386477295459	16
19.333866773354671	16
19.34386877375475	16
19.353870774154831	16
19.36387277455491	16
19.373874774954992	16
19.38387677535507	16
19.393878775755152	16
19.40388077615523	16
19.413882776555312	16
19.42388477695539	16
19.433886777355472	16
19.44388877775555	16
19.453890778155632	16
19.46389277855571	16
19.473894778955792	16
19.48389677935587	16
19.493898779755952	16
19.50390078015603	16
19.513902780556112	16
19.52390478095619	16
19.533906781356272	16
19.54390878175635	16
19.553910782156432	16
19.56391278255651	16
19.573914782956592	16
19.583916783356671	16
19.593918783756752	16
19.603920784156831	16
19.613922784556912	16
19.623924784956991	16
19.633926785357072	16
19.643928785757151	16
19.653930786157233	16
19.663932786557311	16
19.673934786957393	16
19.683936787357471	16
19.693938787757553	16
19.703940788157631	16
19.713942788557713	16
19.723944788957791	16
19.733946789357873	16
19.743948789757951	16
19.753950790158033	16
19.763952790558111	16
19.773954790958193	16
19.783956791358271	16
19.793958791758353	16
19.803960792158431	16
19.813962792558513	16
19.823964792958591	16
19.833966793358673	16
19.843968793758751	16
19.853970794158833	16
19.863972794558912	16
19.873974794958993	16
19.883976795359072	16
19.893978795759153	16
19.903980796159232	16
19.913982796559313	16
19.923984796959392	16
19.933986797359474	16
19.943988797759552	16
19.953990798159634	16
19.963992798559712	16
19.973994798959794	16
19.983996799359872	16
19.993998799759954	16
20.004000800160032	16
20.01400280056011	16
20.024004800960192	16
20.03400680136027	16
20.044008801760352	16
20.05401080216043	16
20.064012802560512	16
20.07401480296059	16
20.084016803360672	16
20.094018803760751	16
20.104020804160832	16
20.114022804560911	16
20.124024804960992	16
20.134026805361071	16
20.144028805761153	16
20.154030806161231	16
20.164032806561313	16
20.174034806961391	16
20.184036807361473	16
20.194038807761551	16
20.204040808161633	16
20.214042808561711	16
20.224044808961793	16
20.234046809361871	16
20.244048809761953	16
20.254050810162031	16
20.264052810562113	16
20.274054810962191	16
20.284056811362273	16
20.294058811762351	16
20.304060812162433	16
20.314062812562511	16
20.324064812962593	16
20.334066813362671	16
20.344068813762753	16
20.354070814162831	16
20.364072814562913	16
20.374074814962992	16
20.384076815363073	16
20.394078815763152	16
20.404080816163233	16
20.414082816563312	16
20.424084816963394	16
20.434086817363472	16
20.444088817763554	16
20.454090818163632	16
20.464092818563714	16
20.474094818963792	16
20.484096819363874	16
20.494098819763952	16
20.504100820164034	16
20.514102820564112	16
20.524104820964194	16
20.534106821364272	16
20.544108821764354	16
20.554110822164432	16
20.564112822564514	16
20.574114822964592	16
20.584116823364674	16
20.594118823764752	16
20.604120824164834	16
20.614122824564912	16
20.624124824964994	16
20.634126825365072	16
20.644128825765154	16
20.654130826165233	16
20.664132826565314	16
20.674134826965393	16
20.684136827365474	16
20.694138827765553	16
20.704140828165635	16
20.714142828565713	16
20.724144828965795	16
20.734146829365873	16
20.744148829765955	16
20.754150830166033	16
20.764152830566115	16
20.774154830966193	16
20.784156831366275	16
20.794158831766353	16
20.804160832166435	16
20.814162832566513	16
20.824164832966595	16
20.834166833366673	16
20.844168833766755	16
20.854170834166833	16
20.864172834566915	16
20.874174834966993	16
20.884176835367075	16
20.894178835767153	16
20.904180836167235	16
20.914182836567313	16
20.924184836967392	16
20.934186837367474	16
20.944188837767552	16
20.954190838167634	16
20.964192838567712	16
20.974194838967794	16
20.984196839367872	16
20.994198839767954	16
21.004200840168032	16
21.014202840568114	16
21.024204840968192	16
21.034206841368274	16
21.044208841768352	16
21.054210842168434	16
21.064212842568512	16
21.074214842968594	16
21.084216843368672	16
21.094218843768754	16
21.104220844168832	16
21.114222844568914	16
21.124224844968992	16
21.134226845369074	16
21.144228845769153	16
21.154230846169234	16
21.164232846569313	16
21.174234846969394	16
21.184236847369473	16
21.194238847769554	16
21.204240848169633	16
21.214242848569715	16
21.224244848969793	16
21.234246849369875	16
21.244248849769953	16
21.254250850170035	16
21.264252850570113	16
21.274254850970195	16
21.284256851370273	16
21.294258851770355	16
21.304260852170433	16
21.314262852570515	16
21.324264852970593	16
21.334266853370675	16
21.344268853770753	16
21.354270854170835	16
21.364272854570913	16
21.374274854970995	16
21.384276855371073	16
21.394278855771155	16
21.404280856171233	16
21.414282856571315	16
21.424284856971394	16
21.434286857371475	16
21.444288857771554	16
21.454290858171635	16
21.464292858571714	16
21.474294858971795	16
21.484296859371874	16
21.494298859771956	16
21.504300860172034	16
21.514302860572116	16
21.524304860972194	16
21.534306861372276	16
21.544308861772354	16
21.554310862172436	16
21.564312862572514	16
21.574314862972596	16
21.584316863372674	16
21.594318863772756	16
21.604320864172834	16
21.614322864572916	16
21.624324864972994	16
21.634326865373076	16
21.644328865773154	16
21.654330866173236	16
21.664332866573314	16
21.674334866973396	17
21.684336867373474	17
21.694338867773556	17
21.704340868173635	17
21.714342868573716	17
21.724344868973795	17
21.734346869373876	17
21.744348869773955	17
21.754350870174036	17
21.764352870574115	17
21.774354870974197	17
21.784356871374275	17
21.794358871774357	17
21.804360872174435	17
21.814362872574517	17
21.824364872974595	17
21.834366873374673	17
21.844368873774755	17
21.854370874174833	17
21.864372874574915	17
21.874374874974993	17
21.884376875375075	17
21.894378875775153	17
21.904380876175235	17
21.914382876575313	17
21.924384876975395	17
21.934386877375474	17
21.944388877775555	17
21.954390878175634	17
21.964392878575715	17
21.974394878975794	17
21.984396879375875	17
21.994398879775954	17
22.004400880176036	17
22.014402880576114	17
22.024404880976196	17
22.034406881376274	17
22.044408881776356	17
22.054410882176434	17
22.064412882576516	17
22.074414882976594	16
22.084416883376676	16
22.094418883776754	16
22.104420884176836	16
22.114422884576914	16
22.124424884976996	16
22.134426885377074	16
22.144428885777156	16
22.154430886177234	16
22.164432886577316	16
22.174434886977394	16
22.184436887377476	16
22.194438887777554	16
22.204440888177636	16
22.214442888577715	16
22.224444888977796	16
22.234446889377875	16
22.244448889777956	16
22.254450890178035	16
22.264452890578116	16
22.274454890978195	16
22.284456891378277	16
22.294458891778355	16
22.304460892178437	16
22.314462892578515	16
22.324464892978597	16
22.334466893378675	16
22.344468893778757	16
22.354470894178835	16
22.364472894578917	16
22.374474894978995	16
22.384476895379077	16
22.394478895779155	16
22.404480896179237	16
22.414482896579315	16
22.424484896979397	16
22.434486897379475	16
22.444488897779557	16
22.454490898179635	16
22.464492898579717	16
22.474494898979795	16
22.484496899379877	16
22.494498899779956	16
22.504500900180037	16
22.514502900580116	16
22.524504900980197	16
22.534506901380276	16
22.544508901780357	16
22.554510902180436	16
22.564512902580518	16
22.574514902980596	16
22.584516903380678	16
22.594518903780756	16
22.604520904180838	16
22.614522904580916	16
22.624524904980998	16
22.634526905381076	16
22.644528905781158	16
22.654530906181236	16
22.664532906581318	16
22.674534906981396	16
22.684536907381478	16
22.694538907781556	16
22.704540908181638	16
22.714542908581716	16
22.724544908981798	16
22.734546909381876	16
22.744548909781955	16
22.754550910182036	16
22.764552910582115	16
22.774554910982197	16
22.784556911382275	16
22.794558911782357	16
22.804560912182435	16
22.814562912582517	16
22.824564912982595	16
22.834566913382677	16
22.844568913782755	16
22.854570914182837	16
22.864572914582915	16
22.874574914982997	16
22.884576915383075	16
22.894578915783157	16
22.904580916183235	16
22.914582916583317	16
22.924584916983395	16
22.934586917383477	16
22.944588917783555	16
22.954590918183637	16
22.964592918583715	16
22.974594918983797	16
22.984596919383876	16
22.994598919783957	16
23.004600920184036	16
23.014602920584117	16
23.024604920984196	16
23.034606921384277	16
23.044608921784356	16
23.054610922184438	16
23.064612922584516	16
23.074614922984598	16
23.084616923384676	16
23.094618923784758	16
23.104620924184836	16
23.114622924584918	16
23.124624924984996	16
23.134626925385078	16
23.144628925785156	16
23.154630926185238	16
23.164632926585316	16
23.174634926985398	16
23.184636927385476	16
23.194638927785558	16
23.204640928185636	16
23.214642928585718	16
23.224644928985796	16
23.234646929385878	16
23.244648929785956	16
23.254650930186038	16
23.264652930586116	16
23.274654930986198	16
23.284656931386277	16
23.294658931786358	16
23.304660932186437	16
23.314662932586518	16
23.324664932986597	16
23.334666933386679	16
23.344668933786757	16
23.354670934186839	16
23.364672934586917	16
23.374674934986999	16
23.384676935387077	16
23.394678935787159	16
23.404680936187237	16
23.414682936587319	16
23.424684936987397	16
23.434686937387479	16
23.444688937787557	16
23.454690938187639	16
23.464692938587717	16
23.474694938987799	16
23.484696939387877	16
23.494698939787959	16
23.504700940188037	16
23.514702940588119	16
23.524704940988197	16
23.534706941388279	16
23.544708941788357	16
23.554710942188439	16
23.564712942588518	16
23.574714942988599	16
23.584716943388678	16
23.594718943788759	16
23.604720944188838	16
23.61472294458892	16
23.624724944988998	16
23.63472694538908	16
23.644728945789158	16
23.654730946189236	16
23.664732946589318	16
23.674734946989396	16
23.684736947389478	16
23.694738947789556	16
23.704740948189638	16
23.714742948589716	16
23.724744948989798	16
23.734746949389876	16
23.744748949789958	16
23.754750950190036	16
23.764752950590118	16
23.774754950990197	16
23.784756951390278	16
23.794758951790357	16
23.804760952190438	16
23.814762952590517	16
23.824764952990598	16
23.834766953390677	16
23.844768953790759	16
23.854770954190837	16
23.864772954590919	16
23.874774954990997	16
23.884776955391079	16
23.894778955791157	16
23.904780956191239	16
23.914782956591317	16
23.924784956991399	16
23.934786957391477	16
23.944788957791559	16
23.954790958191637	16
23.964792958591719	16
23.974794958991797	16
23.984796959391879	16
23.994798959791957	16
24.004800960192039	16
24.014802960592117	16
24.024804960992199	16
24.034806961392277	16
24.044808961792359	16
24.054810962192438	16
24.064812962592519	16
24.074814962992598	16
24.084816963392679	16
24.094818963792758	16
24.104820964192839	16
24.114822964592918	16
24.124824964993	16
24.134826965393078	16
24.14482896579316	16
24.154830966193238	16
24.16483296659332	16
24.174834966993398	16
24.18483696739348	16
24.194838967793558	16
24.20484096819364	16
24.214842968593718	16
24.2248449689938	16
24.234846969393878	16
24.24484896979396	16
24.254850970194038	16
24.26485297059412	16
24.274854970994198	16
24.28485697139428	16
24.294858971794358	16
24.30486097219444	16
24.314862972594518	16
24.3248649729946	16
24.334866973394679	16
24.34486897379476	16
24.354870974194839	16
24.36487297459492	16
24.374874974994999	16
24.38487697539508	16
24.394878975795159	16
24.404880976195241	16
24.414882976595319	16
24.424884976995401	16
24.434886977395479	16
24.444888977795561	16
24.454890978195639	16
24.464892978595721	16
24.474894978995799	16
24.484896979395881	16
24.494898979795959	16
24.504900980196041	16
24.514902980596119	16
24.524904980996201	16
24.534906981396279	16
24.544908981796361	16
24.554910982196439	16
24.564912982596518	16
24.574914982996599	16
24.584916983396678	16
24.594918983796759	16
24.604920984196838	16
24.61492298459692	16
24.624924984996998	16
24.63492698539708	16
24.644928985797158	16
24.65493098619724	16
24.664932986597318	16
24.6749349869974	16
24.684936987397478	16
24.69493898779756	16
24.704940988197638	16
24.71494298859772	16
24.724944988997798	16
24.73494698939788	16
24.744948989797958	16
24.75495099019804	16
24.764952990598118	16
24.7749549909982	16
24.784956991398278	16
24.79495899179836	16
24.804960992198438	16
24.81496299259852	16
24.824964992998598	16
24.83496699339868	16
24.844968993798759	16
24.85497099419884	16
24.864972994598919	16
24.874974994999	16
24.884976995399079	16
24.894978995799161	16
24.904980996199239	16
24.914982996599321	16
24.924984996999399	16
24.934986997399481	16
24.944988997799559	16
24.954990998199641	16
24.964992998599719	16
24.974994998999801	16
24.984996999399879	16
24.994998999799961	16
25.005001000200039	16
25.015003000600121	16
25.025005001000199	16
25.035007001400281	16
25.045009001800359	16
25.055011002200441	16
25.065013002600519	16
25.075015003000601	16
25.085017003400679	16
25.095019003800761	16
25.105021004200839	16
25.115023004600921	16
25.125025005001	16
25.135027005401081	16
25.14502900580116	16
25.155031006201241	16
25.16503300660132	16
25.175035007001402	16
25.18503700740148	16
25.195039007801562	16
25.20504100820164	16
25.215043008601722	16
25.2250450090018	16
25.235047009401882	16
25.24504900980196	16
25.255051010202042	16
25.26505301060212	16
25.275055011002202	16
25.28505701140228	16
25.295059011802362	16
25.30506101220244	16
25.315063012602522	16
25.3250650130026	16
25.335067013402682	16
25.34506901380276	16
25.355071014202842	16
25.36507301460292	16
25.375075015003002	16
25.38507701540308	16
25.395079015803162	16
25.405081016203241	16
25.415083016603322	16
25.425085017003401	16
25.435087017403482	16
25.445089017803561	16
25.455091018203639	16
25.465093018603721	16
25.475095019003799	16
25.485097019403881	16
25.495099019803959	16
25.505101020204041	16
25.515103020604119	16
25.525105021004201	16
25.535107021404279	16
25.545109021804361	16
25.555111022204439	16
25.565113022604521	16
25.575115023004599	16
25.585117023404681	16
25.595119023804759	16
25.605121024204841	16
25.61512302460492	16
25.625125025005001	16
25.63512702540508	16
25.645129025805161	16
25.65513102620524	16
25.665133026605321	16
25.6751350270054	16
25.685137027405482	16
25.69513902780556	16
25.705141028205642	16
25.71514302860572	16
25.725145029005802	16
25.73514702940588	16
25.745149029805962	16
25.75515103020604	16
25.765153030606122	16
25.7751550310062	16
25.785157031406282	16
25.79515903180636	16
25.805161032206442	16
25.81516303260652	16
25.825165033006602	16
25.83516703340668	16
25.845169033806762	16
25.85517103420684	16
25.865173034606922	16
25.875175035007	16
25.885177035407082	16
25.895179035807161	16
25.905181036207242	16
25.915183036607321	16
25.925185037007402	16
25.935187037407481	16
25.945189037807562	16
25.955191038207641	16
25.965193038607723	16
25.975195039007801	16
25.985197039407883	16
25.995199039807961	17
26.005201040208043	17
26.015203040608121	17
26.025205041008203	17
26.035207041408281	17
26.045209041808363	17
26.055211042208441	17
26.065213042608523	17
26.075215043008601	17
26.085217043408683	17
26.095219043808761	17
26.105221044208843	17
26.115223044608921	17
26.125225045009003	17
26.135227045409081	17
26.145229045809163	17
26.155231046209241	17
26.165233046609323	17
26.175235047009402	17
26.185237047409483	17
26.195239047809562	17
26.205241048209643	17
26.215243048609722	17
26.225245049009803	17
26.235247049409882	17
26.245249049809964	17
26.255251050210042	17
26.265253050610124	17
26.275255051010202	17
26.285257051410284	17
26.295259051810362	17
26.305261052210444	17
26.315263052610522	17
26.325265053010604	17
26.335267053410682	17
26.345269053810764	17
26.355271054210842	17
26.36527305461092	17
26.375275055011002	17
26.38527705541108	17
26.395279055811162	17
26.405281056211241	17
26.415283056611322	17
26.425285057011401	17
26.435287057411482	17
26.445289057811561	17
26.455291058211643	17
26.465293058611721	17
26.475295059011803	17
26.485297059411881	17
26.495299059811963	17
26.505301060212041	17
26.515303060612123	17
26.525305061012201	17
26.535307061412283	17
26.545309061812361	17
26.555311062212443	17
26.565313062612521	17
26.575315063012603	17
26.585317063412681	17
26.595319063812763	17
26.605321064212841	17
26.615323064612923	17
26.625325065013001	17
26.635327065413083	17
26.645329065813161	17
26.655331066213243	17
26.665333066613321	17
26.675335067013403	17
26.685337067413482	17
26.695339067813563	17
26.705341068213642	17
26.715343068613723	17
26.725345069013802	17
26.735347069413884	17
26.745349069813962	17
26.755351070214044	17
26.765353070614122	17
26.775355071014204	17
26.785357071414282	17
26.795359071814364	17
26.805361072214442	17
26.815363072614524	17
26.825365073014602	17
26.835367073414684	17
26.845369073814762	17
26.855371074214844	17
26.865373074614922	17
26.875375075015004	17
26.885377075415082	17
26.895379075815164	17
26.905381076215242	17
26.915383076615324	17
26.925385077015402	17
26.935387077415484	17
26.945389077815562	17
26.955391078215644	17
26.965393078615723	17
26.975395079015804	17
26.985397079415883	17
26.995399079815964	18
27.005401080216043	18
27.015403080616124	18
27.025405081016203	18
27.035407081416285	18
27.045409081816363	18
27.055411082216445	18
27.065413082616523	18
27.075415083016605	18
27.085417083416683	18
27.095419083816765	18
27.105421084216843	18
27.115423084616925	18
27.125425085017003	18
27.135427085417085	18
27.145429085817163	18
27.155431086217245	18
27.165433086617323	18
27.175435087017405	18
27.185437087417483	18
27.195439087817565	18
27.205441088217643	18
27.215443088617725	18
27.225445089017803	18
27.235447089417885	18
27.245449089817964	18
27.255451090218045	18
27.265453090618124	18
27.275455091018202	18
27.285457091418284	18
27.295459091818362	18
27.305461092218444	18
27.315463092618522	18
27.325465093018604	18
27.335467093418682	18
27.345469093818764	18
27.355471094218842	18
27.365473094618924	18
27.375475095019002	18
27.385477095419084	18
27.395479095819162	18
27.405481096219244	18
27.415483096619322	18
27.425485097019404	18
27.435487097419482	18
27.445489097819564	18
27.455491098219643	18
27.465493098619724	18
27.475495099019803	18
27.485497099419884	18
27.495499099819963	18
27.505501100220044	18
27.515503100620123	18
27.525505101020205	18
27.535507101420283	18
27.545509101820365	18
27.555511102220443	18
27.565513102620525	18
27.575515103020603	18
27.585517103420685	18
27.595519103820763	18
27.605521104220845	18
27.615523104620923	18
27.625525105021005	18
27.635527105421083	18
27.645529105821165	18
27.655531106221243	18
27.665533106621325	18
27.675535107021403	18
27.685537107421485	18
27.695539107821563	18
27.705541108221645	18
27.715543108621723	18
27.725545109021805	18
27.735547109421884	18
27.745549109821965	18
27.755551110222044	18
27.765553110622125	18
27.775555111022204	18
27.785557111422285	18
27.795559111822364	18
27.805561112222446	18
27.815563112622524	18
27.825565113022606	18
27.835567113422684	18
27.845569113822766	18
27.855571114222844	18
27.865573114622926	18
27.875575115023004	18
27.885577115423086	18
27.895579115823164	18
27.905581116223246	18
27.915583116623324	18
27.925585117023406	18
27.935587117423484	18
27.945589117823566	18
27.955591118223644	18
27.965593118623726	18
27.975595119023804	18
27.985597119423886	18
27.995599119823964	18
28.005601120224046	18
28.015603120624125	18
28.025605121024206	18
28.035607121424285	18
28.045609121824366	18
28.055611122224445	18
28.065613122624526	18
28.075615123024605	18
28.085617123424687	18
28.095619123824765	18
28.105621124224847	18
28.115623124624925	18
28.125625125025007	18
28.135627125425085	18
28.145629125825167	18
28.155631126225245	18
28.165633126625327	18
28.175635127025405	18
28.185637127425483	18
28.195639127825565	18
28.205641128225643	18
28.215643128625725	18
28.225645129025803	18
28.235647129425885	18
28.245649129825964	18
28.255651130226045	18
28.265653130626124	18
28.275655131026205	18
28.285657131426284	18
28.295659131826365	18
28.305661132226444	18
28.315663132626526	18
28.325665133026604	18
28.335667133426686	18
28.345669133826764	18
28.355671134226846	18
28.365673134626924	18
28.375675135027006	18
28.385677135427084	18
28.395679135827166	18
28.405681136227244	18
28.415683136627326	18
28.425685137027404	18
28.435687137427486	18
28.445689137827564	18
28.455691138227646	18
28.465693138627724	18
28.475695139027806	18
28.485697139427884	18
28.495699139827966	18
28.505701140228044	18
28.515703140628126	18
28.525705141028205	18
28.535707141428286	18
28.545709141828365	18
28.555711142228446	18
28.565713142628525	18
28.575715143028606	18
28.585717143428685	18
28.595719143828767	18
28.605721144228845	18
28.615723144628927	18
28.625725145029005	18
28.635727145429087	18
28.645729145829165	18
28.655731146229247	18
28.665733146629325	18
28.675735147029407	18
28.685737147429485	18
28.695739147829567	18
28.705741148229645	18
28.715743148629727	18
28.725745149029805	18
28.735747149429887	18
28.745749149829965	18
28.755751150230047	18
28.765753150630125	18
28.775755151030207	18
28.785757151430285	18
28.795759151830367	18
28.805761152230446	18
28.815763152630527	18
28.825765153030606	18
28.835767153430687	18
28.845769153830766	18
28.855771154230847	18
28.865773154630926	18
28.875775155031008	18
28.885777155431086	18
28.895779155831168	18
28.905781156231246	18
28.915783156631328	18
28.925785157031406	18
28.935787157431488	18
28.945789157831566	18
28.955791158231648	18
28.965793158631726	18
28.975795159031808	18
28.985797159431886	18
28.995799159831968	18
29.005801160232046	18
29.015803160632128	18
29.025805161032206	18
29.035807161432288	18
29.045809161832366	18
29.055811162232448	18
29.065813162632526	18
29.075815163032608	18
29.085817163432687	18
29.095819163832765	18
29.105821164232847	18
29.115823164632925	18
29.125825165033007	18
29.135827165433085	18
29.145829165833167	18
29.155831166233245	18
29.165833166633327	18
29.175835167033405	18
29.185837167433487	18
29.195839167833565	18
29.205841168233647	18
29.215843168633725	18
29.225845169033807	18
29.235847169433885	18
29.245849169833967	18
29.255851170234045	18
29.265853170634127	18
29.275855171034205	18
29.285857171434287	18
29.295859171834365	18
29.305861172234447	18
29.315863172634526	18
29.325865173034607	18
29.335867173434686	18
29.345869173834767	18
29.355871174234846	18
29.365873174634928	18
29.375875175035006	18
29.385877175435088	18
29.395879175835166	18
29.405881176235248	18
29.415883176635326	18
29.425885177035408	18
29.435887177435486	18
29.445889177835568	18
29.455891178235646	18
29.465893178635728	18
29.475895179035806	18
29.485897179435888	18
29.495899179835966	18
29.505901180236048	18
29.515903180636126	18
29.525905181036208	18
29.535907181436286	18
29.545909181836368	18
29.555911182236446	18
29.565913182636528	18
29.575915183036606	18
29.585917183436688	18
29.595919183836767	18
29.605921184236848	18
29.615923184636927	18
29.625925185037008	18
29.635927185437087	18
29.645929185837169	18
29.655931186237247	18
29.665933186637329	18
29.675935187037407	18
29.685937187437489	18
29.695939187837567	18
29.705941188237649	18
29.715943188637727	18
29.725945189037809	18
29.735947189437887	18
29.745949189837969	18
29.755951190238047	18
29.765953190638129	18
29.775955191038207	18
29.785957191438289	18
29.795959191838367	18
29.805961192238449	18
29.815963192638527	18
29.825965193038609	18
29.835967193438687	18
29.845969193838769	18
29.855971194238847	18
29.865973194638929	18
29.875975195039008	18
29.885977195439089	18
29.895979195839168	18
29.905981196239249	18
29.915983196639328	18
29.92598519703941	18
29.935987197439488	18
29.94598919783957	18
29.955991198239648	18
29.96599319863973	18
29.975995199039808	18
29.98599719943989	18
29.995999199839968	18
30.006001200240046	18
30.016003200640128	18
30.026005201040206	18
30.036007201440288	18
30.046009201840366	18
30.056011202240448	18
30.066013202640526	18
30.076015203040608	18
30.086017203440687	18
30.096019203840768	18
30.106021204240847	18
30.116023204640928	18
30.126025205041007	18
30.136027205441088	18
30.146029205841167	18
30.156031206241249	18
30.166033206641327	18
30.176035207041409	18
30.186037207441487	18
30.196039207841569	18
30.206041208241647	18
30.216043208641729	18
30.226045209041807	18
30.236047209441889	18
30.246049209841967	18
30.256051210242049	18
30.266053210642127	18
30.276055211042209	18
30.286057211442287	18
30.296059211842369	18
30.306061212242447	18
30.316063212642529	18
30.326065213042607	18
30.336067213442689	18
30.346069213842767	18
30.356071214242849	18
30.366073214642928	18
30.376075215043009	18
30.386077215443088	18
30.396079215843169	18
30.406081216243248	18
30.416083216643329	18
30.426085217043408	18
30.43608721744349	18
30.446089217843568	18
30.45609121824365	18
30.466093218643728	18
30.47609521904381	18
30.486097219443888	18
30.49609921984397	18
30.506101220244048	18
30.51610322064413	18
30.526105221044208	18
30.53610722144429	18
30.546109221844368	18
30.55611122224445	18
30.566113222644528	18
30.57611522304461	18
30.586117223444688	18
30.59611922384477	18
30.606121224244848	18
30.61612322464493	18
30.626125225045008	18
30.63612722544509	18
30.646129225845169	18
30.65613122624525	18
30.666133226645329	18
30.67613522704541	18
30.686137227445489	18
30.69613922784557	18
30.706141228245649	18
30.716143228645731	18
30.726145229045809	18
30.736147229445891	18
30.746149229845969	18
30.756151230246051	18
30.766153230646129	18
30.776155231046211	18
30.786157231446289	18
30.796159231846371	18
30.806161232246449	18
30.816163232646531	18
30.826165233046609	18
30.836167233446691	18
30.846169233846769	18
30.856171234246851	18
30.866173234646929	18
30.876175235047011	18
30.886177235447089	17
30.896179235847171	17
30.906181236247249	17
30.916183236647328	17
30.92618523704741	17
30.936187237447488	17
30.94618923784757	17
30.956191238247648	17
30.96619323864773	17
30.976195239047808	17
30.98619723944789	17
30.996199239847968	17
31.00620124024805	17
31.016203240648128	17
31.02620524104821	17
31.036207241448288	17
31.04620924184837	17
31.056211242248448	17
31.06621324264853	17
31.076215243048608	17
31.08621724344869	17
31.096219243848768	17
31.10622124424885	17
31.116223244648928	17
31.12622524504901	17
31.136227245449088	17
31.14622924584917	17
31.156231246249249	17
31.16623324664933	17
31.176235247049409	17
31.18623724744949	17
31.196239247849569	17
31.206241248249651	17
31.216243248649729	17
31.226245249049811	17
31.236247249449889	17
31.246249249849971	17
31.256251250250049	17
31.266253250650131	17
31.276255251050209	17
31.286257251450291	17
31.296259251850369	17
31.306261252250451	17
31.316263252650529	17
31.326265253050611	17
31.336267253450689	17
31.346269253850771	17
31.356271254250849	17
31.366273254650931	17
31.376275255051009	17
31.386277255451091	17
31.396279255851169	17
31.406281256251251	17
31.416283256651329	17
31.426285257051411	17
31.43628725745149	17
31.446289257851571	17
31.45629125825165	17
31.466293258651731	17
31.47629525905181	17
31.486297259451892	17
31.49629925985197	17
31.506301260252052	17
31.51630326065213	17
31.526305261052212	17
31.53630726145229	17
31.546309261852372	17
31.55631126225245	17
31.566313262652532	17
31.57631526305261	17
31.586317263452692	17
31.59631926385277	17
31.606321264252852	17
31.61632326465293	17
31.626325265053012	17
31.63632726545309	17
31.646329265853172	17
31.65633126625325	17
31.666333266653332	17
31.67633526705341	17
31.686337267453492	17
31.69633926785357	17
31.706341268253652	17
31.716343268653731	17
31.726345269053812	17
31.736347269453891	17
31.746349269853972	17
31.756351270254051	17
31.766353270654133	17
31.776355271054211	17
31.786357271454293	17
31.796359271854371	17
31.806361272254453	17
31.816363272654531	17
31.826365273054609	17
31.836367273454691	17
31.846369273854769	17
31.856371274254851	17
31.866373274654929	17
31.876375275055011	17
31.886377275455089	17
31.896379275855171	17
31.906381276255249	17
31.916383276655331	17
31.92638527705541	17
31.936387277455491	17
31.94638927785557	17
31.956391278255651	17
31.96639327865573	17
31.976395279055811	17
31.98639727945589	17
31.996399279855972	17
32.00640128025605	17
32.016403280656128	17
32.026405281056213	17
32.036407281456292	17
32.04640928185637	17
32.056411282256448	17
32.066413282656534	17
32.076415283056612	17
32.08641728345669	17
32.096419283856768	17
32.106421284256854	17
32.116423284656932	17
32.12642528505701	17
32.136427285457088	17
32.146429285857174	17
32.156431286257252	17
32.16643328665733	17
32.176435287057409	17
32.186437287457494	17
32.196439287857572	17
32.206441288257651	17
32.216443288657729	17
32.226445289057814	17
32.236447289457892	17
32.246449289857971	17
32.256451290258049	17
32.266453290658134	17
32.276455291058213	17
32.286457291458291	17
32.296459291858369	17
32.306461292258454	17
32.316463292658533	17
32.326465293058611	17
32.336467293458689	17
32.346469293858775	17
32.356471294258853	17
32.366473294658931	17
32.376475295059009	17
32.386477295459095	17
32.396479295859173	17
32.406481296259251	17
32.416483296659329	17
32.426485297059415	17
32.436487297459493	17
32.446489297859571	17
32.45649129825965	17
32.466493298659735	17
32.476495299059813	17
32.486497299459892	17
32.49649929985997	17
32.506501300260055	17
32.516503300660133	17
32.526505301060212	17
32.53650730146029	17
32.546509301860375	17
32.556511302260454	17
32.566513302660532	17
32.57651530306061	17
32.586517303460695	17
32.596519303860774	17
32.606521304260852	17
32.61652330466093	17
32.626525305061016	17
32.636527305461094	17
32.646529305861172	17
32.65653130626125	17
32.666533306661336	17
32.676535307061414	17
32.686537307461492	17
32.69653930786157	17
32.706541308261656	17
32.716543308661734	17
32.726545309061812	17
32.736547309461891	17
32.746549309861969	17
32.756551310262054	17
32.766553310662133	17
32.776555311062211	17
32.786557311462289	17
32.796559311862374	17
32.806561312262453	17
32.816563312662531	17
32.826565313062609	17
32.836567313462695	17
32.846569313862773	17
32.856571314262851	17
32.866573314662929	17
32.876575315063015	17
32.886577315463093	17
32.896579315863171	17
32.906581316263249	17
32.916583316663335	17
32.926585317063413	17
32.936587317463491	17
32.94658931786357	17
32.956591318263655	17
32.966593318663733	17
32.976595319063811	17
32.98659731946389	17
32.996599319863975	17
33.006601320264053	17
33.016603320664132	17
33.02660532106421	17
33.036607321464295	17
33.046609321864373	17
33.056611322264452	17
33.06661332266453	17
33.076615323064615	17
33.086617323464694	17
33.096619323864772	17
33.10662132426485	17
33.116623324664936	17
33.126625325065014	17
33.136627325465092	17
33.14662932586517	17
33.156631326265256	17
33.166633326665334	17
33.176635327065412	17
33.18663732746549	17
33.196639327865576	17
33.206641328265654	17
33.216643328665732	17
33.226645329065811	17
33.236647329465896	17
33.246649329865974	17
33.256651330266052	17
33.266653330666131	17
33.276655331066216	17
33.286657331466294	17
33.296659331866373	17
33.306661332266451	17
33.316663332666536	17
33.326665333066614	17
33.336667333466693	17
33.346669333866771	17
33.356671334266856	17
33.366673334666935	17
33.376675335067013	17
33.386677335467091	17
33.396679335867177	17
33.406681336267255	17
33.416683336667333	17
33.426685337067411	17
33.436687337467497	17
33.446689337867575	17
33.456691338267653	17
33.466693338667731	17
33.476695339067817	17
33.486697339467895	17
33.496699339867973	17
33.506701340268052	17
33.516703340668137	17
33.526705341068215	17
33.536707341468293	17
33.546709341868372	17
33.556711342268457	17
33.566713342668535	17
33.576715343068614	17
33.586717343468692	17
33.596719343868777	17
33.606721344268855	17
33.616723344668934	17
33.626725345069012	17
33.63672734546909	17
33.646729345869176	17
33.656731346269254	17
33.666733346669332	17
33.67673534706941	17
33.686737347469496	17
33.696739347869574	17
33.706741348269652	17
33.716743348669731	17
33.726745349069816	17
33.736747349469894	17
33.746749349869972	17
33.756751350270051	17
33.766753350670136	17
33.776755351070214	17
33.786757351470293	17
33.796759351870371	17
33.806761352270456	17
33.816763352670534	17
33.826765353070613	17
33.836767353470691	17
33.846769353870776	17
33.856771354270855	17
33.866773354670933	17
33.876775355071011	17
33.886777355471096	17
33.896779355871175	17
33.906781356271253	17
33.916783356671331	17
33.926785357071417	17
33.936787357471495	18
33.946789357871573	18
33.956791358271651	18
33.966793358671737	18
33.976795359071815	18
33.986797359471893	18
33.996799359871972	18
34.006801360272057	18
34.016803360672135	18
34.026805361072213	18
34.036807361472292	18
34.046809361872377	18
34.056811362272455	18
34.066813362672534	18
34.076815363072612	18
34.086817363472697	18
34.096819363872775	18
34.106821364272854	18
34.116823364672932	18
34.126825365073017	18
34.136827365473096	18
34.146829365873174	18
34.156831366273252	18
34.166833366673337	18
34.176835367073416	18
34.186837367473494	18
34.196839367873572	18
34.206841368273658	18
34.216843368673736	18
34.226845369073814	18
34.236847369473892	18
34.246849369873978	18
34.256851370274056	18
34.266853370674134	18
34.276855371074213	18
34.286857371474298	18
34.296859371874376	18
34.306861372274454	18
34.316863372674533	18
34.326865373074618	18
34.336867373474696	18
34.346869373874775	18
34.356871374274853	18
34.366873374674938	18
34.376875375075016	18
34.386877375475095	18
34.396879375875173	18
34.406881376275258	18
34.416883376675337	18
34.426885377075415	18
34.436887377475493	18
34.446889377875578	18
34.456891378275657	18
34.466893378675735	18
34.476895379075813	18
34.486897379475899	18
34.496899379875977	18
34.506901380276055	18
34.516903380676133	18
34.526905381076219	18
34.536907381476297	18
34.546909381876375	18
34.556911382276454	18
34.566913382676532	18
34.576915383076617	18
34.586917383476695	18
34.596919383876774	18
34.606921384276852	18
34.616923384676937	18
34.626925385077016	18
34.636927385477094	18
34.646929385877172	18
34.656931386277257	18
34.666933386677336	18
34.676935387077414	18
34.686937387477492	18
34.696939387877578	18
34.706941388277656	18
34.716943388677734	18
34.726945389077812	18
34.736947389477898	18
34.746949389877976	18
34.756951390278054	18
34.766953390678133	18
34.776955391078218	18
34.786957391478296	18
34.796959391878374	18
34.806961392278453	18
34.816963392678538	18
34.826965393078616	18
34.836967393478695	18
34.846969393878773	18
34.856971394278858	18
34.866973394678936	18
34.876975395079015	18
34.886977395479093	18
34.896979395879178	18
34.906981396279257	18
34.916983396679335	18
34.926985397079413	18
34.936987397479498	18
34.946989397879577	18
34.956991398279655	18
34.966993398679733	18
34.976995399079819	18
34.986997399479897	18
34.996999399879975	18
35.007001400280053	18
35.017003400680139	18
35.027005401080217	18
35.037007401480295	18
35.047009401880374	18
35.057011402280459	18
35.067013402680537	18
35.077015403080615	18
35.087017403480694	18
35.097019403880779	18
35.107021404280857	18
35.117023404680936	18
35.127025405081014	18
35.137027405481099	18
35.147029405881177	18
35.157031406281256	18
35.167033406681334	18
35.177035407081419	18
35.187037407481498	18
35.197039407881576	18
35.207041408281654	18
35.217043408681739	18
35.227045409081818	18
35.237047409481896	18
35.247049409881974	18
35.25705141028206	18
35.267053410682138	18
35.277055411082216	18
35.287057411482294	18
35.29705941188238	18
35.307061412282458	18
35.317063412682536	18
35.327065413082614	18
35.3370674134827	18
35.347069413882778	18
35.357071414282856	18
35.367073414682935	18
35.37707541508302	18
35.387077415483098	18
35.397079415883177	18
35.407081416283255	18
35.41708341668334	18
35.427085417083418	18
35.437087417483497	18
35.447089417883575	18
35.457091418283653	18
35.467093418683739	18
35.477095419083817	18
35.487097419483895	18
35.497099419883973	18
35.507101420284059	18
35.517103420684137	18
35.527105421084215	18
35.537107421484293	18
35.547109421884379	18
35.557111422284457	18
35.567113422684535	18
35.577115423084614	18
35.587117423484699	18
35.597119423884777	18
35.607121424284855	18
35.617123424684934	18
35.627125425085019	18
35.637127425485097	18
35.647129425885176	18
35.657131426285254	18
35.667133426685339	18
35.677135427085418	18
35.687137427485496	18
35.697139427885574	18
35.707141428285659	18
35.717143428685738	18
35.727145429085816	18
35.737147429485894	18
35.74714942988598	18
35.757151430286058	18
35.767153430686136	18
35.777155431086214	18
35.7871574314863	18
35.797159431886378	18
35.807161432286456	18
35.817163432686534	18
35.82716543308662	18
35.837167433486698	18
35.847169433886776	18
35.857171434286855	18
35.86717343468694	18
35.877175435087018	18
35.887177435487096	18
35.897179435887175	18
35.90718143628726	18
35.917183436687338	18
35.927185437087417	18
35.937187437487495	18
35.94718943788758	18
35.957191438287659	18
35.967193438687737	18
35.977195439087815	18
35.9871974394879	18
35.997199439887979	18
36.007201440288057	18
36.017203440688135	18
36.027205441088221	18
36.037207441488299	18
36.047209441888377	18
36.057211442288455	18
36.067213442688541	18
36.077215443088619	18
36.087217443488697	18
36.097219443888775	18
36.107221444288861	18
36.117223444688939	18
36.127225445089017	18
36.137227445489096	18
36.147229445889181	18
36.157231446289259	18
36.167233446689337	18
36.177235447089416	18
36.187237447489501	18
36.197239447889579	18
36.207241448289658	18
36.217243448689736	18
36.227245449089821	18
36.2372474494899	18
36.247249449889978	18
36.257251450290056	18
36.267253450690141	18
36.27725545109022	18
36.287257451490298	18
36.297259451890376	18
36.307261452290462	18
36.31726345269054	18
36.327265453090618	18
36.337267453490696	18
36.347269453890782	18
36.35727145429086	18
36.367273454690938	18
36.377275455091016	18
36.387277455491095	18
36.39727945589118	18
36.407281456291258	18
36.417283456691337	18
36.427285457091415	18
36.4372874574915	18
36.447289457891578	18
36.457291458291657	18
36.467293458691735	18
36.47729545909182	18
36.487297459491899	18
36.497299459891977	18
36.507301460292055	18
36.517303460692141	18
36.527305461092219	18
36.537307461492297	18
36.547309461892375	18
36.557311462292461	18
36.567313462692539	18
36.577315463092617	18
36.587317463492695	18
36.597319463892781	18
36.607321464292859	18
36.617323464692937	18
36.627325465093016	18
36.637327465493101	18
36.647329465893179	18
36.657331466293257	18
36.667333466693336	18
36.677335467093421	18
36.687337467493499	18
36.697339467893578	18
36.707341468293656	18
36.717343468693741	18
36.727345469093819	18
36.737347469493898	18
36.747349469893976	18
36.757351470294061	18
36.76735347069414	18
36.777355471094218	18
36.787357471494296	18
36.797359471894381	18
36.80736147229446	18
36.817363472694538	18
36.827365473094616	18
36.837367473494702	18
36.84736947389478	18
36.857371474294858	18
36.867373474694936	18
36.877375475095022	18
36.8873774754951	18
36.897379475895178	18
36.907381476295257	18
36.917383476695342	18
36.92738547709542	18
36.937387477495498	18
36.947389477895577	18
36.957391478295662	18
36.96739347869574	18
36.977395479095819	18
36.987397479495897	18
36.997399479895982	18
37.00740148029606	18
37.017403480696139	18
37.027405481096217	18
37.037407481496302	18
37.047409481896381	18
37.057411482296459	18
37.067413482696537	18
37.077415483096622	18
37.087417483496701	18
37.097419483896779	18
37.107421484296857	18
37.117423484696943	18
37.127425485097021	18
37.137427485497099	18
37.147429485897177	18
37.157431486297263	18
37.167433486697341	18
37.177435487097419	18
37.187437487497498	18
37.197439487897583	18
37.207441488297661	18
37.217443488697739	18
37.227445489097818	18
37.237447489497903	18
37.247449489897981	18
37.25745149029806	18
37.267453490698138	18
37.277455491098216	18
37.287457491498301	18
37.29745949189838	18
37.307461492298458	18
37.317463492698536	18
37.327465493098622	18
37.3374674934987	18
37.347469493898778	18
37.357471494298856	18
37.367473494698942	18
37.37747549509902	18
37.387477495499098	18
37.397479495899177	18
37.407481496299262	18
37.41748349669934	18
37.427485497099418	18
37.437487497499497	18
37.447489497899582	18
37.45749149829966	18
37.467493498699739	18
37.477495499099817	18
37.487497499499902	18
37.49749949989998	18
37.507501500300059	18
37.517503500700137	18
37.527505501100222	18
37.537507501500301	18
37.547509501900379	18
37.557511502300457	18
37.567513502700542	18
37.577515503100621	18
37.587517503500699	18
37.597519503900777	18
37.607521504300863	18
37.617523504700941	18
37.627525505101019	18
37.637527505501097	18
37.647529505901183	18
37.657531506301261	18
37.667533506701339	18
37.677535507101418	18
37.687537507501503	18
37.697539507901581	18
37.707541508301659	18
37.717543508701738	18
37.727545509101823	18
37.737547509501901	18
37.74754950990198	18
37.757551510302058	18
37.767553510702143	18
37.777555511102221	18
37.7875575115023	18
37.797559511902378	18
37.807561512302463	18
37.817563512702542	18
37.82756551310262	18
37.837567513502698	18
37.847569513902783	18
37.857571514302862	18
37.86757351470294	18
37.877575515103018	18
37.887577515503104	18
37.897579515903182	18
37.90758151630326	18
37.917583516703338	18
37.927585517103424	18
37.937587517503502	18
37.94758951790358	18
37.957591518303659	18
37.967593518703744	18
37.977595519103822	18
37.9875975195039	18
37.997599519903979	18
38.007601520304064	18
38.017603520704142	18
38.027605521104221	18
38.037607521504299	18
38.047609521904384	18
38.057611522304462	18
38.067613522704541	18
38.077615523104619	18
38.087617523504704	18
38.097619523904783	18
38.107621524304861	18
38.117623524704939	18
38.127625525105024	18
38.137627525505103	18
38.147629525905181	18
38.157631526305259	18
38.167633526705345	18
38.177635527105423	18
38.187637527505501	18
38.197639527905579	18
38.207641528305658	18
38.217643528705743	18
38.227645529105821	18
38.2376475295059	18
38.247649529905978	18
38.257651530306063	18
38.267653530706141	18
38.27765553110622	18
38.287657531506298	18
38.297659531906383	18
38.307661532306462	18
38.31766353270654	18
38.327665533106618	18
38.337667533506703	18
38.347669533906782	18
38.35767153430686	19
38.367673534706938	19
38.377675535107024	19
38.387677535507102	19
38.39767953590718	19
38.407681536307258	19
38.417683536707344	19
38.427685537107422	19
38.4376875375075	19
38.447689537907578	19
38.457691538307664	19
38.467693538707742	19
38.47769553910782	19
38.487697539507899	19
38.497699539907984	19
38.507701540308062	19
38.517703540708141	18
38.527705541108219	18
38.537707541508304	18
38.547709541908382	18
38.557711542308461	18
38.567713542708539	18
38.577715543108624	18
38.587717543508703	18
38.597719543908781	18
38.607721544308859	18
38.617723544708944	18
38.627725545109023	18
38.637727545509101	18
38.647729545909179	19
38.657731546309265	19
38.667733546709343	19
38.677735547109421	19
38.687737547509499	19
38.697739547909585	19
38.707741548309663	19
38.717743548709741	19
38.727745549109819	19
38.737747549509905	19
38.747749549909983	19
38.757751550310061	19
38.76775355071014	19
38.777755551110225	19
38.787757551510303	19
38.797759551910382	19
38.80776155231046	19
38.817763552710545	19
38.827765553110623	19
38.837767553510702	19
38.84776955391078	19
38.857771554310865	19
38.867773554710944	19
38.877775555111022	19
38.8877775555111	19
38.897779555911185	19
38.907781556311264	19
38.917783556711342	19
38.92778555711142	19
38.937787557511506	19
38.947789557911584	19
38.957791558311662	19
38.96779355871174	19
38.977795559111826	19
38.987797559511904	19
38.997799559911982	19
39.00780156031206	19
39.017803560712146	19
39.027805561112224	19
39.037807561512302	19
39.047809561912381	19
39.057811562312466	19
39.067813562712544	19
39.077815563112622	19
39.087817563512701	19
39.097819563912779	19
39.107821564312864	19
39.117823564712943	19
39.127825565113021	19
39.137827565513099	19
39.147829565913185	19
39.157831566313263	19
39.167833566713341	19
39.177835567113419	19
39.187837567513505	19
39.197839567913583	19
39.207841568313661	19
39.217843568713739	19
39.227845569113825	19
39.237847569513903	19
39.247849569913981	19
39.25785157031406	19
39.267853570714145	19
39.277855571114223	19
39.287857571514301	19
39.29785957191438	19
39.307861572314465	19
39.317863572714543	19
39.327865573114622	19
39.3378675735147	19
39.347869573914785	19
39.357871574314863	19
39.367873574714942	19
39.37787557511502	19
39.387877575515105	19
39.397879575915184	19
39.407881576315262	19
39.41788357671534	19
39.427885577115426	19
39.437887577515504	19
39.447889577915582	19
39.45789157831566	19
39.467893578715746	19
39.477895579115824	19
39.487897579515902	19
39.49789957991598	19
39.507901580316066	19
39.517903580716144	19
39.527905581116222	19
39.537907581516301	19
39.547909581916386	19
39.557911582316464	19
39.567913582716542	19
39.577915583116621	19
39.587917583516706	19
39.597919583916784	19
39.607921584316863	19
39.617923584716941	19
39.627925585117026	19
39.637927585517104	19
39.647929585917183	19
39.657931586317261	19
39.667933586717346	19
39.677935587117425	19
39.687937587517503	19
39.697939587917581	19
39.707941588317667	19
39.717943588717745	19
39.727945589117823	19
39.737947589517901	19
39.747949589917987	19
39.757951590318065	19
39.767953590718143	19
39.777955591118221	19
39.787957591518307	19
39.797959591918385	19
39.807961592318463	19
39.817963592718542	19
39.827965593118627	19
39.837967593518705	19
39.847969593918783	19
39.857971594318862	19
39.867973594718947	19
39.877975595119025	19
39.887977595519104	19
39.897979595919182	19
39.907981596319267	19
39.917983596719345	19
39.927985597119424	19
39.937987597519502	19
39.947989597919587	19
39.957991598319666	19
39.967993598719744	19
39.977995599119822	19
39.987997599519908	19
39.997999599919986	19
40.008001600320064	19
40.018003600720142	19
40.028005601120221	19
40.038007601520306	19
40.048009601920384	19
40.058011602320462	19
40.068013602720541	19
40.078015603120626	19
40.088017603520704	19
40.098019603920783	19
40.108021604320861	19
40.118023604720946	19
40.128025605121024	19
40.138027605521103	19
40.148029605921181	19
40.158031606321266	19
40.168033606721345	19
40.178035607121423	19
40.188037607521501	19
40.198039607921586	19
40.208041608321665	19
40.218043608721743	19
40.228045609121821	19
40.238047609521907	19
40.248049609921985	19
40.258051610322063	19
40.268053610722141	19
40.278055611122227	19
40.288057611522305	19
40.298059611922383	19
40.308061612322462	19
40.318063612722547	19
40.328065613122625	19
40.338067613522703	19
40.348069613922782	19
40.358071614322867	19
40.368073614722945	19
40.378075615123024	19
40.388077615523102	19
40.398079615923187	19
40.408081616323265	19
40.418083616723344	19
40.428085617123422	19
40.438087617523507	19
40.448089617923586	19
40.458091618323664	19
40.468093618723742	19
40.478095619123827	19
40.488097619523906	19
40.498099619923984	19
40.508101620324062	19
40.518103620724148	19
40.528105621124226	19
40.538107621524304	19
40.548109621924382	19
40.558111622324468	19
40.568113622724546	19
40.578115623124624	19
40.588117623524703	19
40.598119623924788	19
40.608121624324866	19
40.618123624724944	19
40.628125625125023	19
40.638127625525108	19
40.648129625925186	19
40.658131626325265	19
40.668133626725343	19
40.678135627125428	19
40.688137627525506	19
40.698139627925585	19
40.708141628325663	19
40.718143628725748	19
40.728145629125827	19
40.738147629525905	19
40.748149629925983	19
40.758151630326068	19
40.768153630726147	19
40.778155631126225	19
40.788157631526303	20
40.798159631926389	20
40.808161632326467	20
40.818163632726545	20
40.828165633126623	20
40.838167633526709	20
40.848169633926787	20
40.858171634326865	20
40.868173634726944	20
40.878175635127029	20
40.888177635527107	20
40.898179635927185	20
40.908181636327264	20
40.918183636727342	20
40.928185637127427	20
40.938187637527506	20
40.948189637927584	20
40.958191638327662	20
40.968193638727747	20
40.978195639127826	20
40.988197639527904	20
40.998199639927982	20
41.008201640328068	20
41.018203640728146	20
41.028205641128224	20
41.038207641528302	20
41.048209641928388	20
41.058211642328466	20
41.068213642728544	20
41.078215643128623	20
41.088217643528708	20
41.098219643928786	20
41.108221644328864	20
41.118223644728943	20
41.128225645129028	20
41.138227645529106	20
41.148229645929185	20
41.158231646329263	20
41.168233646729348	20
41.178235647129426	20
41.188237647529505	20
41.198239647929583	20
41.208241648329668	20
41.218243648729747	20
41.228245649129825	20
41.238247649529903	20
41.248249649929988	20
41.258251650330067	20
41.268253650730145	20
41.278255651130223	20
41.288257651530309	20
41.298259651930387	20
41.308261652330465	20
41.318263652730543	20
41.328265653130629	20
41.338267653530707	20
41.348269653930785	20
41.358271654330863	20
41.368273654730949	20
41.378275655131027	20
41.388277655531105	20
41.398279655931184	20
41.408281656331269	20
41.418283656731347	20
41.428285657131426	20
41.438287657531504	20
41.448289657931589	20
41.458291658331667	20
41.468293658731746	20
41.478295659131824	20
41.488297659531909	20
41.498299659931988	20
41.508301660332066	20
41.518303660732144	20
41.528305661132229	20
41.538307661532308	20
41.548309661932386	20
41.558311662332464	20
41.56831366273255	20
41.578315663132628	20
41.588317663532706	20
41.598319663932784	20
41.60832166433287	20
41.618323664732948	20
41.628325665133026	20
41.638327665533104	20
41.64832966593319	20
41.658331666333268	20
41.668333666733346	20
41.678335667133425	20
41.68833766753351	20
41.698339667933588	20
41.708341668333667	20
41.718343668733745	20
41.72834566913383	19
41.738347669533908	19
41.748349669933987	19
41.758351670334065	19
41.76835367073415	19
41.778355671134229	19
41.788357671534307	19
41.798359671934385	19
41.80836167233447	19
41.818363672734549	19
41.828365673134627	19
41.838367673534705	19
41.848369673934783	19
41.858371674334869	19
41.868373674734947	19
41.878375675135025	19
41.888377675535104	19
41.898379675935189	19
41.908381676335267	19
41.918383676735345	19
41.928385677135424	19
41.938387677535509	19
41.948389677935587	19
41.958391678335666	19
41.968393678735744	19
41.978395679135829	19
41.988397679535908	19
41.998399679935986	19
42.008401680336064	19
42.018403680736149	19
42.028405681136228	19
42.038407681536306	19
42.048409681936384	19
42.05841168233647	19
42.068413682736548	19
42.078415683136626	19
42.088417683536704	19
42.09841968393679	19
42.108421684336868	19
42.118423684736946	19
42.128425685137024	19
42.13842768553711	19
42.148429685937188	19
42.158431686337266	19
42.168433686737345	19
42.17843568713743	19
42.188437687537508	19
42.198439687937586	19
42.208441688337665	19
42.21844368873775	19
42.228445689137828	19
42.238447689537907	19
42.248449689937985	19
42.25845169033807	19
42.268453690738149	19
42.278455691138227	19
42.288457691538305	19
42.29845969193839	19
42.308461692338469	19
42.318463692738547	19
42.328465693138625	19
42.338467693538711	19
42.348469693938789	19
42.358471694338867	19
42.368473694738945	19
42.378475695139031	19
42.388477695539109	19
42.398479695939187	19
42.408481696339265	19
42.418483696739351	19
42.428485697139429	19
42.438487697539507	19
42.448489697939586	19
42.458491698339671	19
42.468493698739749	19
42.478495699139827	19
42.488497699539906	19
42.498499699939991	19
42.508501700340069	19
42.518503700740148	19
42.528505701140226	19
42.538507701540311	19
42.54850970194039	19
42.558511702340468	19
42.568513702740546	19
42.578515703140631	19
42.58851770354071	19
42.598519703940788	19
42.608521704340866	19
42.618523704740952	19
42.62852570514103	19
42.638527705541108	19
42.648529705941186	19
42.658531706341272	19
42.66853370674135	19
42.678535707141428	19
42.688537707541506	19
42.698539707941592	19
42.70854170834167	19
42.718543708741748	19
42.728545709141827	19
42.738547709541905	19
42.74854970994199	19
42.758551710342068	19
42.768553710742147	19
42.778555711142225	19
42.78855771154231	19
42.798559711942389	19
42.808561712342467	19
42.818563712742545	19
42.82856571314263	19
42.838567713542709	19
42.848569713942787	19
42.858571714342865	19
42.868573714742951	19
42.878575715143029	19
42.888577715543107	19
42.898579715943185	19
42.908581716343271	19
42.918583716743349	19
42.928585717143427	19
42.938587717543506	20
42.948589717943591	20
42.958591718343669	20
42.968593718743747	20
42.978595719143826	20
42.988597719543911	20
42.998599719943989	20
43.008601720344068	20
43.018603720744146	20
43.028605721144231	20
43.038607721544309	20
43.048609721944388	20
43.058611722344466	20
43.068613722744551	20
43.07861572314463	20
43.088617723544708	20
43.098619723944786	20
43.108621724344871	20
43.11862372474495	20
43.128625725145028	20
43.138627725545106	19
43.148629725945192	19
43.15863172634527	19
43.168633726745348	19
43.178635727145426	19
43.188637727545512	19
43.19863972794559	19
43.208641728345668	19
43.218643728745747	19
43.228645729145832	19
43.23864772954591	19
43.248649729945988	19
43.258651730346067	19
43.268653730746152	19
43.27865573114623	19
43.288657731546309	19
43.298659731946387	19
43.308661732346472	19
43.31866373274655	19
43.328665733146629	19
43.338667733546707	19
43.348669733946792	20
43.358671734346871	20
43.368673734746949	20
43.378675735147027	20
43.388677735547112	20
43.398679735947191	20
43.408681736347269	20
43.418683736747347	20
43.428685737147433	20
43.438687737547511	20
43.448689737947589	20
43.458691738347667	20
43.468693738747753	20
43.478695739147831	20
43.488697739547909	20
43.498699739947988	20
43.508701740348073	20
43.518703740748151	20
43.528705741148229	20
43.538707741548308	20
43.548709741948393	20
43.558711742348471	20
43.56871374274855	20
43.578715743148628	20
43.588717743548713	20
43.598719743948791	20
43.60872174434887	20
43.618723744748948	20
43.628725745149033	20
43.638727745549112	20
43.64872974594919	20
43.658731746349268	20
43.668733746749346	20
43.678735747149432	20
43.68873774754951	20
43.698739747949588	20
43.708741748349667	20
43.718743748749752	20
43.72874574914983	20
43.738747749549908	20
43.748749749949987	20
43.758751750350072	20
43.76875375075015	20
43.778755751150229	20
43.788757751550307	20
43.798759751950392	20
43.80876175235047	20
43.818763752750549	20
43.828765753150627	20
43.838767753550712	20
43.848769753950791	20
43.858771754350869	20
43.868773754750947	20
43.878775755151032	20
43.888777755551111	20
43.898779755951189	20
43.908781756351267	20
43.918783756751353	20
43.928785757151431	20
43.938787757551509	20
43.948789757951587	20
43.958791758351673	20
43.968793758751751	20
43.978795759151829	20
43.988797759551908	20
43.998799759951993	20
44.008801760352071	20
44.018803760752149	20
44.028805761152228	20
44.038807761552313	20
44.048809761952391	20
44.05881176235247	20
44.068813762752548	20
44.078815763152633	20
44.088817763552711	20
44.09881976395279	20
44.108821764352868	20
44.118823764752953	20
44.128825765153032	20
44.13882776555311	20
44.148829765953188	20
44.158831766353273	20
44.168833766753352	20
44.17883576715343	20
44.188837767553508	20
44.198839767953594	20
44.208841768353672	20
44.21884376875375	20
44.228845769153828	20
44.238847769553914	20
44.248849769953992	20
44.25885177035407	20
44.268853770754149	20
44.278855771154234	20
44.288857771554312	20
44.29885977195439	20
44.308861772354469	20
44.318863772754554	20
44.328865773154632	20
44.338867773554711	20
44.348869773954789	20
44.358871774354874	20
44.368873774754952	20
44.378875775155031	20
44.388877775555109	20
44.398879775955194	20
44.408881776355273	20
44.418883776755351	20
44.428885777155429	20
44.438887777555514	20
44.448889777955593	20
44.458891778355671	20
44.468893778755749	20
44.478895779155835	20
44.488897779555913	20
44.498899779955991	20
44.508901780356069	20
44.518903780756155	20
44.528905781156233	20
44.538907781556311	20
44.54890978195639	20
44.558911782356468	20
44.568913782756553	20
44.578915783156631	20
44.58891778355671	20
44.598919783956788	20
44.608921784356873	20
44.618923784756952	20
44.62892578515703	20
44.638927785557108	20
44.648929785957193	20
44.658931786357272	20
44.66893378675735	20
44.678935787157428	20
44.688937787557514	20
44.698939787957592	20
44.70894178835767	20
44.718943788757748	20
44.728945789157834	20
44.738947789557912	20
44.74894978995799	20
44.758951790358068	20
44.768953790758154	20
44.778955791158232	20
44.78895779155831	20
44.798959791958389	20
44.808961792358474	20
44.818963792758552	20
44.828965793158631	20
44.838967793558709	20
44.848969793958794	20
44.858971794358872	20
44.868973794758951	20
44.878975795159029	20
44.888977795559114	20
44.898979795959193	20
44.908981796359271	20
44.918983796759349	20
44.928985797159434	20
44.938987797559513	20
44.948989797959591	20
44.958991798359669	20
44.968993798759755	20
44.978995799159833	20
44.988997799559911	20
44.998999799959989	20
45.009001800360075	20
45.019003800760153	20
45.029005801160231	20
45.039007801560309	20
45.049009801960395	20
45.059011802360473	20
45.069013802760551	20
45.07901580316063	20
45.089017803560715	20
45.099019803960793	20
45.109021804360871	20
45.11902380476095	20
45.129025805161035	20
45.139027805561113	20
45.149029805961192	20
45.15903180636127	20
45.169033806761355	20
45.179035807161434	20
45.189037807561512	20
45.19903980796159	20
45.209041808361675	20
45.219043808761754	20
45.229045809161832	20
45.23904780956191	20
45.249049809961996	20
45.259051810362074	20
45.269053810762152	20
45.27905581116223	20
45.289057811562316	20
45.299059811962394	20
45.309061812362472	20
45.31906381276255	20
45.329065813162636	20
45.339067813562714	20
45.349069813962792	20
45.359071814362871	20
45.369073814762956	20
45.379075815163034	20
45.389077815563112	20
45.399079815963191	20
45.409081816363276	20
45.419083816763354	20
45.429085817163433	20
45.439087817563511	20
45.449089817963596	20
45.459091818363675	20
45.469093818763753	20
45.479095819163831	20
45.489097819563909	20
45.499099819963995	20
45.509101820364073	20
45.519103820764151	20
45.529105821164229	20
45.539107821564315	20
45.549109821964393	20
45.559111822364471	20
45.56911382276455	20
45.579115823164635	20
45.589117823564713	20
45.599119823964791	20
45.60912182436487	20
45.619123824764955	20
45.629125825165033	20
45.639127825565112	20
45.64912982596519	20
45.659131826365275	20
45.669133826765353	20
45.679135827165432	20
45.68913782756551	20
45.699139827965595	20
45.709141828365674	20
45.719143828765752	20
45.72914582916583	20
45.739147829565916	20
45.749149829965994	20
45.759151830366072	20
45.76915383076615	20
45.779155831166236	20
45.789157831566314	20
45.799159831966392	20
45.80916183236647	20
45.819163832766556	20
45.829165833166634	20
45.839167833566712	20
45.849169833966791	20
45.859171834366876	20
45.869173834766954	20
45.879175835167032	20
45.889177835567111	20
45.899179835967196	20
45.909181836367274	20
45.919183836767353	20
45.929185837167431	20
45.939187837567516	20
45.949189837967594	20
45.959191838367673	20
45.969193838767751	20
45.979195839167836	20
45.989197839567915	20
45.999199839967993	20
46.009201840368071	20
46.019203840768157	20
46.029205841168235	20
46.039207841568313	20
46.049209841968391	20
46.059211842368477	20
46.069213842768555	20
46.079215843168633	20
46.089217843568711	20
46.099219843968797	20
46.109221844368875	20
46.119223844768953	20
46.129225845169032	20
46.139227845569117	20
46.149229845969195	20
46.159231846369273	20
46.169233846769352	20
46.179235847169437	20
46.189237847569515	20
46.199239847969594	20
46.209241848369672	20
46.219243848769757	20
46.229245849169835	20
46.239247849569914	20
46.249249849969992	20
46.259251850370077	20
46.269253850770156	20
46.279255851170234	20
46.289257851570312	20
46.299259851970398	20
46.309261852370476	20
46.319263852770554	20
46.329265853170632	20
46.339267853570718	20
46.349269853970796	20
46.359271854370874	20
46.369273854770952	20
46.379275855171031	20
46.389277855571116	20
46.399279855971194	20
46.409281856371273	20
46.419283856771351	20
46.429285857171436	20
46.439287857571514	20
46.449289857971593	20
46.459291858371671	20
46.469293858771756	20
46.479295859171835	20
46.489297859571913	20
46.499299859971991	20
46.509301860372076	20
46.519303860772155	20
46.529305861172233	20
46.539307861572311	20
46.549309861972397	20
46.559311862372475	20
46.569313862772553	20
46.579315863172631	20
46.589317863572717	20
46.599319863972795	20
46.609321864372873	20
46.619323864772952	20
46.629325865173037	20
46.639327865573115	20
46.649329865973193	20
46.659331866373272	20
46.669333866773357	20
46.679335867173435	20
46.689337867573514	20
46.699339867973592	20
46.709341868373677	20
46.719343868773755	20
46.729345869173834	20
46.739347869573912	20
46.749349869973997	20
46.759351870374076	20
46.769353870774154	20
46.779355871174232	20
46.789357871574317	20
46.799359871974396	20
46.809361872374474	20
46.819363872774552	20
46.829365873174638	20
46.839367873574716	20
46.849369873974794	20
46.859371874374872	20
46.869373874774958	20
46.879375875175036	20
46.889377875575114	20
46.899379875975193	20
46.909381876375278	20
46.919383876775356	20
46.929385877175434	20
46.939387877575513	20
46.949389877975598	20
46.959391878375676	20
46.969393878775755	20
46.979395879175833	20
46.989397879575918	20
46.999399879975996	20
47.009401880376075	20
47.019403880776153	20
47.029405881176238	20
47.039407881576317	20
47.049409881976395	20
47.059411882376473	20
47.069413882776558	20
47.079415883176637	20
47.089417883576715	20
47.099419883976793	20
47.109421884376879	20
47.119423884776957	20
47.129425885177035	20
47.139427885577113	20
47.149429885977199	20
47.159431886377277	20
47.169433886777355	20
47.179435887177434	20
47.189437887577519	20
47.199439887977597	20
47.209441888377675	20
47.219443888777754	20
47.229445889177839	20
47.239447889577917	20
47.249449889977996	20
47.259451890378074	20
47.269453890778159	20
47.279455891178237	20
47.289457891578316	20
47.299459891978394	20
47.309461892378472	20
47.319463892778558	20
47.329465893178636	20
47.339467893578714	20
47.349469893978792	20
47.359471894378878	20
47.369473894778956	20
47.379475895179034	20
47.389477895579112	20
47.399479895979198	20
47.409481896379276	20
47.419483896779354	20
47.429485897179433	20
47.439487897579518	19
47.449489897979596	19
47.459491898379675	19
47.469493898779753	19
47.479495899179838	19
47.489497899579916	19
47.499499899979995	19
47.509501900380073	19
47.519503900780158	19
47.529505901180237	19
47.539507901580315	19
47.549509901980393	19
47.559511902380478	19
47.569513902780557	19
47.579515903180635	19
47.589517903580713	19
47.599519903980799	19
47.609521904380877	19
47.619523904780955	19
47.629525905181033	19
47.639527905581119	19
47.649529905981197	19
47.659531906381275	19
47.669533906781353	19
47.679535907181439	19
47.689537907581517	19
47.699539907981595	19
47.709541908381674	19
47.719543908781759	19
47.729545909181837	19
47.739547909581916	19
47.749549909981994	19
47.759551910382079	19
47.769553910782157	19
47.779555911182236	19
47.789557911582314	19
47.799559911982399	19
47.809561912382478	19
47.819563912782556	19
47.829565913182634	19
47.839567913582719	20
47.849569913982798	20
47.859571914382876	20
47.869573914782954	20
47.87957591518304	20
47.889577915583118	20
47.899579915983196	20
47.909581916383274	20
47.91958391678336	20
47.929585917183438	20
47.939587917583516	20
47.949589917983594	20
47.95959191838368	20
47.969593918783758	20
47.979595919183836	20
47.989597919583915	20
47.999599919984	20
48.009601920384078	20
48.019603920784157	20
48.029605921184235	20
48.03960792158432	20
48.049609921984398	20
48.059611922384477	20
48.069613922784555	20
48.07961592318464	20
48.089617923584719	20
48.099619923984797	20
48.109621924384875	20
48.11962392478496	20
48.129625925185039	20
48.139627925585117	20
48.149629925985195	20
48.159631926385281	20
48.169633926785359	20
48.179635927185437	20
48.189637927585515	20
48.199639927985594	20
48.209641928385679	20
48.219643928785757	20
48.229645929185835	19
48.239647929585914	19
48.249649929985999	19
48.259651930386077	19
48.269653930786156	19
48.279655931186234	19
48.289657931586319	19
48.299659931986398	19
48.309661932386476	19
48.319663932786554	19
48.329665933186639	19
48.339667933586718	19
48.349669933986796	19
48.359671934386874	19
48.36967393478696	19
48.379675935187038	19
48.389677935587116	19
48.399679935987194	19
48.40968193638728	19
48.419683936787358	19
48.429685937187436	19
48.439687937587514	19
48.4496899379876	19
48.459691938387678	19
48.469693938787756	19
48.479695939187835	19
48.48969793958792	19
48.499699939987998	19
48.509701940388076	19
48.519703940788155	19
48.52970594118824	19
48.539707941588318	19
48.549709941988397	19
48.559711942388475	19
48.56971394278856	19
48.579715943188639	19
48.589717943588717	19
48.599719943988795	19
48.60972194438888	19
48.619723944788959	20
48.629725945189037	20
48.639727945589115	20
48.649729945989201	20
48.659731946389279	20
48.669733946789357	20
48.679735947189435	20
48.689737947589521	20
48.699739947989599	20
48.709741948389677	20
48.719743948789755	20
48.729745949189841	20
48.739747949589919	20
48.749749949989997	20
48.759751950390076	20
48.769753950790161	20
48.779755951190239	20
48.789757951590317	20
48.799759951990396	20
48.809761952390481	20
48.819763952790559	20
48.829765953190638	20
48.839767953590716	20
48.849769953990801	20
48.85977195439088	20
48.869773954790958	19
48.879775955191036	19
48.889777955591121	19
48.8997799559912	19
48.909781956391278	19
48.919783956791356	19
48.929785957191442	19
48.93978795759152	19
48.949789957991598	19
48.959791958391676	19
48.969793958791762	19
48.97979595919184	19
48.989797959591918	19
48.999799959991996	19
49.009801960392082	19
49.01980396079216	19
49.029805961192238	19
49.039807961592317	19
49.049809961992402	19
49.05981196239248	19
49.069813962792558	19
49.079815963192637	19
49.089817963592722	19
49.0998199639928	19
49.109821964392879	19
49.119823964792957	19
49.129825965193035	19
49.13982796559312	19
49.149829965993199	19
49.159831966393277	19
49.169833966793355	19
49.179835967193441	19
49.189837967593519	19
49.199839967993597	19
49.209841968393675	19
49.219843968793761	19
49.229845969193839	19
49.239847969593917	19
49.249849969993996	19
49.259851970394081	19
49.269853970794159	19
49.279855971194237	19
49.289857971594316	19
49.299859971994401	19
49.309861972394479	19
49.319863972794558	19
49.329865973194636	19
49.339867973594721	19
49.349869973994799	19
49.359871974394878	19
49.369873974794956	20
49.379875975195041	20
49.38987797559512	20
49.399879975995198	20
49.409881976395276	20
49.419883976795361	20
49.42988597719544	20
49.439887977595518	20
49.449889977995596	20
49.459891978395682	20
49.46989397879576	20
49.479895979195838	20
49.489897979595916	20
49.499899979996002	20
49.50990198039608	20
49.519903980796158	20
49.529905981196237	20
49.539907981596322	20
49.5499099819964	20
49.559911982396478	20
49.569913982796557	20
49.579915983196642	20
49.58991798359672	20
49.599919983996799	20
49.609921984396877	20
49.619923984796962	20
49.62992598519704	20
49.639927985597119	20
49.649929985997197	20
49.659931986397282	20
49.669933986797361	20
49.679935987197439	20
49.689937987597517	20
49.699939987997602	20
49.709941988397681	20
49.719943988797759	20
49.729945989197837	20
49.739947989597923	20
49.749949989998001	20
49.759951990398079	20
49.769953990798157	20
49.779955991198243	20
49.789957991598321	20
49.799959991998399	20
49.809961992398478	19
49.819963992798563	19
49.829965993198641	19
49.839967993598719	19
49.849969993998798	19
49.859971994398883	19
49.869973994798961	19
49.87997599519904	19
49.889977995599118	19
49.899979995999203	19
49.909981996399281	19
49.91998399679936	19
49.929985997199438	19
49.939987997599523	19
49.949989997999602	19
49.95999199839968	19
49.969993998799758	19
49.979995999199843	19
49.989997999599922	19
50	19


==> figures/data/NLS1D_epsilon_rank/5_epsilon_rank_NLS1D.txt <==
Time	Rank
0	4
0.010002000400080016	7
0.020004000800160033	7
0.030006001200240048	7
0.040008001600320066	7
0.050010002000400081	7
0.060012002400480095	8
0.07001400280056011	8
0.080016003200640132	8
0.09001800360072014	8
0.10002000400080016	8
0.11002200440088018	8
0.12002400480096019	8
0.13002600520104021	8
0.14002800560112022	8
0.15003000600120023	8
0.16003200640128026	8
0.17003400680136027	8
0.18003600720144028	8
0.19003800760152031	8
0.20004000800160032	8
0.21004200840168033	8
0.22004400880176037	8
0.23004600920184037	9
0.24004800960192038	9
0.25005001000200039	9
0.26005201040208042	9
0.2700540108021604	9
0.28005601120224044	9
0.29005801160232048	9
0.30006001200240046	9
0.31006201240248049	9
0.32006401280256053	9
0.33006601320264051	9
0.34006801360272054	9
0.35007001400280058	9
0.36007201440288056	9
0.37007401480296059	9
0.38007601520304063	9
0.39007801560312061	9
0.40008001600320064	9
0.41008201640328068	9
0.42008401680336066	9
0.4300860172034407	9
0.44008801760352073	9
0.45009001800360071	9
0.46009201840368075	9
0.47009401880376073	9
0.48009601920384076	9
0.4900980196039208	9
0.50010002000400078	9
0.51010202040408081	9
0.52010402080416085	9
0.53010602120424088	9
0.54010802160432081	9
0.55011002200440084	9
0.56011202240448088	9
0.57011402280456092	9
0.58011602320464095	9
0.59011802360472099	10
0.60012002400480091	10
0.61012202440488095	10
0.62012402480496098	10
0.63012602520504102	10
0.64012802560512105	10
0.65013002600520109	10
0.66013202640528101	10
0.67013402680536105	10
0.68013602720544108	10
0.69013802760552112	11
0.70014002800560116	11
0.71014202840568119	11
0.72014402880576112	11
0.73014602920584115	11
0.74014802960592119	11
0.75015003000600122	11
0.76015203040608126	11
0.77015403080616118	11
0.78015603120624122	11
0.79015803160632125	11
0.80016003200640129	11
0.81016203240648132	11
0.82016403280656136	11
0.83016603320664129	11
0.84016803360672132	11
0.85017003400680136	11
0.86017203440688139	11
0.87017403480696143	11
0.88017603520704146	11
0.89017803560712139	11
0.90018003600720142	11
0.91018203640728146	11
0.92018403680736149	11
0.93018603720744153	11
0.94018803760752145	11
0.95019003800760149	11
0.96019203840768153	11
0.97019403880776156	11
0.9801960392078416	11
0.99019803960792163	11
1.0002000400080016	11
1.0102020404080816	11
1.0202040408081616	11
1.0302060412082417	11
1.0402080416083217	11
1.0502100420084017	11
1.0602120424084818	11
1.0702140428085618	11
1.0802160432086416	11
1.0902180436087217	11
1.1002200440088017	11
1.1102220444088817	11
1.1202240448089618	11
1.1302260452090418	11
1.1402280456091218	11
1.1502300460092019	11
1.1602320464092819	11
1.1702340468093619	11
1.180236047209442	11
1.190238047609522	11
1.2002400480096018	11
1.2102420484096819	11
1.2202440488097619	11
1.2302460492098419	11
1.240248049609922	11
1.250250050010002	11
1.260252050410082	11
1.2702540508101621	11
1.2802560512102421	11
1.2902580516103221	11
1.3002600520104022	12
1.310262052410482	12
1.320264052810562	12
1.3302660532106421	12
1.3402680536107221	12
1.3502700540108021	12
1.3602720544108822	12
1.3702740548109622	12
1.3802760552110422	12
1.3902780556111223	12
1.4002800560112023	12
1.4102820564112823	12
1.4202840568113624	12
1.4302860572114422	12
1.4402880576115222	12
1.4502900580116023	12
1.4602920584116823	12
1.4702940588117623	12
1.4802960592118424	12
1.4902980596119224	12
1.5003000600120024	12
1.5103020604120825	12
1.5203040608121625	12
1.5303060612122426	12
1.5403080616123224	12
1.5503100620124024	12
1.5603120624124824	12
1.5703140628125625	12
1.5803160632126425	12
1.5903180636127225	12
1.6003200640128026	12
1.6103220644128826	12
1.6203240648129626	12
1.6303260652130427	12
1.6403280656131227	12
1.6503300660132025	12
1.6603320664132826	12
1.6703340668133626	12
1.6803360672134426	12
1.6903380676135227	12
1.7003400680136027	12
1.7103420684136827	12
1.7203440688137628	12
1.7303460692138428	12
1.7403480696139229	12
1.7503500700140029	12
1.7603520704140829	12
1.7703540708141627	12
1.7803560712142428	12
1.7903580716143228	12
1.8003600720144028	12
1.8103620724144829	12
1.8203640728145629	12
1.830366073214643	12
1.840368073614723	12
1.850370074014803	12
1.8603720744148831	12
1.8703740748149631	12
1.8803760752150429	12
1.8903780756151229	12
1.900380076015203	12
1.910382076415283	12
1.9203840768153631	13
1.9303860772154431	13
1.9403880776155231	13
1.9503900780156032	13
1.9603920784156832	13
1.9703940788157632	13
1.9803960792158433	13
1.9903980796159231	13
2.0004000800160031	13
2.0104020804160831	13
2.0204040808161632	13
2.0304060812162432	13
2.0404080816163233	13
2.0504100820164033	13
2.0604120824164833	13
2.0704140828165634	13
2.0804160832166434	13
2.0904180836167234	13
2.1004200840168035	13
2.1104220844168835	13
2.1204240848169635	13
2.1304260852170436	13
2.1404280856171236	13
2.1504300860172036	13
2.1604320864172832	13
2.1704340868173633	13
2.1804360872174433	13
2.1904380876175233	13
2.2004400880176034	13
2.2104420884176834	13
2.2204440888177635	13
2.2304460892178435	13
2.2404480896179235	13
2.2504500900180036	13
2.2604520904180836	13
2.2704540908181636	13
2.2804560912182437	13
2.2904580916183237	13
2.3004600920184037	13
2.3104620924184838	13
2.3204640928185638	13
2.3304660932186438	13
2.3404680936187239	13
2.3504700940188039	13
2.3604720944188839	13
2.370474094818964	13
2.380476095219044	13
2.3904780956191236	13
2.4004800960192036	13
2.4104820964192837	13
2.4204840968193637	13
2.4304860972194438	13
2.4404880976195238	13
2.4504900980196038	13
2.4604920984196839	13
2.4704940988197639	13
2.4804960992198439	13
2.490498099619924	13
2.500500100020004	13
2.510502100420084	13
2.5205041008201641	13
2.5305061012202441	13
2.5405081016203241	13
2.5505101020204042	13
2.5605121024204842	13
2.5705141028205643	13
2.5805161032206443	13
2.5905181036207243	13
2.6005201040208044	13
2.6105221044208844	13
2.620524104820964	14
2.630526105221044	14
2.6405281056211241	14
2.6505301060212041	14
2.6605321064212841	14
2.6705341068213642	14
2.6805361072214442	14
2.6905381076215242	14
2.7005401080216043	14
2.7105421084216843	14
2.7205441088217643	14
2.7305461092218444	14
2.7405481096219244	14
2.7505501100220044	14
2.7605521104220845	14
2.7705541108221645	14
2.7805561112222446	14
2.7905581116223246	14
2.8005601120224046	14
2.8105621124224847	14
2.8205641128225647	14
2.8305661132226447	14
2.8405681136227248	15
2.8505701140228044	15
2.8605721144228844	15
2.8705741148229644	15
2.8805761152230445	15
2.8905781156231245	15
2.9005801160232045	15
2.9105821164232846	15
2.9205841168233646	15
2.9305861172234446	15
2.9405881176235247	15
2.9505901180236047	15
2.9605921184236847	15
2.9705941188237648	15
2.9805961192238448	15
2.9905981196239249	15
3.0006001200240049	15
3.0106021204240849	15
3.020604120824165	15
3.030606121224245	15
3.040608121624325	15
3.0506101220244051	15
3.0606121224244851	15
3.0706141228245647	15
3.0806161232246447	15
3.0906181236247248	15
3.1006201240248048	15
3.1106221244248848	15
3.1206241248249649	15
3.1306261252250449	15
3.1406281256251249	15
3.150630126025205	15
3.160632126425285	15
3.1706341268253651	15
3.1806361272254451	15
3.1906381276255251	15
3.2006401280256052	15
3.2106421284256852	15
3.2206441288257652	15
3.2306461292258453	15
3.2406481296259253	15
3.2506501300260053	15
3.2606521304260854	15
3.2706541308261654	15
3.2806561312262454	15
3.2906581316263255	15
3.3006601320264051	15
3.3106621324264851	15
3.3206641328265651	15
3.3306661332266452	15
3.3406681336267252	15
3.3506701340268052	15
3.3606721344268853	15
3.3706741348269653	15
3.3806761352270454	15
3.3906781356271254	15
3.4006801360272054	15
3.4106821364272855	15
3.4206841368273655	15
3.4306861372274455	15
3.4406881376275256	15
3.4506901380276056	15
3.4606921384276856	15
3.4706941388277657	15
3.4806961392278457	15
3.4906981396279257	15
3.5007001400280058	15
3.5107021404280858	15
3.5207041408281659	15
3.5307061412282454	15
3.5407081416283255	15
3.5507101420284055	15
3.5607121424284855	15
3.5707141428285656	15
3.5807161432286456	15
3.5907181436287257	15
3.6007201440288057	15
3.6107221444288857	15
3.6207241448289658	15
3.6307261452290458	15
3.6407281456291258	15
3.6507301460292059	15
3.6607321464292859	15
3.6707341468293659	15
3.680736147229446	15
3.690738147629526	15
3.700740148029606	15
3.7107421484296861	15
3.7207441488297661	15
3.7307461492298462	15
3.7407481496299262	15
3.7507501500300058	15
3.7607521504300858	15
3.7707541508301659	15
3.7807561512302459	15
3.7907581516303259	15
3.800760152030406	15
3.810762152430486	15
3.820764152830566	15
3.8307661532306461	15
3.8407681536307261	15
3.8507701540308061	15
3.8607721544308862	15
3.8707741548309662	15
3.8807761552310462	15
3.8907781556311263	15
3.9007801560312063	15
3.9107821564312863	15
3.9207841568313664	15
3.9307861572314464	15
3.9407881576315265	15
3.9507901580316065	15
3.9607921584316865	15
3.9707941588317666	15
3.9807961592318462	15
3.9907981596319262	15
4.0008001600320062	15
4.0108021604320863	15
4.0208041608321663	15
4.0308061612322463	15
4.0408081616323264	15
4.0508101620324064	15
4.0608121624324864	15
4.0708141628325665	15
4.0808161632326465	15
4.0908181636327265	15
4.1008201640328066	15
4.1108221644328866	15
4.1208241648329667	15
4.1308261652330467	15
4.1408281656331267	15
4.1508301660332068	15
4.1608321664332868	16
4.1708341668333668	16
4.1808361672334469	16
4.1908381676335269	16
4.2008401680336069	16
4.210842168433687	16
4.220844168833767	16
4.230846169233847	16
4.2408481696339271	16
4.2508501700340071	16
4.2608521704340871	16
4.2708541708341672	16
4.2808561712342472	16
4.2908581716343273	17
4.3008601720344073	17
4.3108621724344873	17
4.3208641728345665	17
4.3308661732346465	17
4.3408681736347265	17
4.3508701740348066	17
4.3608721744348866	17
4.3708741748349667	17
4.3808761752350467	17
4.3908781756351267	17
4.4008801760352068	17
4.4108821764352868	17
4.4208841768353668	17
4.4308861772354469	17
4.4408881776355269	17
4.4508901780356069	17
4.460892178435687	17
4.470894178835767	17
4.480896179235847	17
4.4908981796359271	17
4.5009001800360071	17
4.5109021804360871	17
4.5209041808361672	17
4.5309061812362472	17
4.5409081816363273	17
4.5509101820364073	17
4.5609121824364873	17
4.5709141828365674	17
4.5809161832366474	17
4.5909181836367274	17
4.6009201840368075	17
4.6109221844368875	17
4.6209241848369675	17
4.6309261852370476	17
4.6409281856371276	17
4.6509301860372076	17
4.6609321864372877	17
4.6709341868373677	17
4.6809361872374478	17
4.6909381876375278	17
4.7009401880376078	17
4.7109421884376879	17
4.7209441888377679	17
4.7309461892378479	17
4.740948189637928	17
4.750950190038008	17
4.760952190438088	17
4.7709541908381681	17
4.7809561912382472	17
4.7909581916383273	17
4.8009601920384073	17
4.8109621924384873	17
4.8209641928385674	17
4.8309661932386474	17
4.8409681936387274	17
4.8509701940388075	17
4.8609721944388875	17
4.8709741948389675	17
4.8809761952390476	17
4.8909781956391276	17
4.9009801960392076	17
4.9109821964392877	17
4.9209841968393677	17
4.9309861972394478	17
4.9409881976395278	17
4.9509901980396078	17
4.9609921984396879	17
4.9709941988397679	17
4.9809961992398479	17
4.990998199639928	17
5.001000200040008	17
5.011002200440088	17
5.0210042008401681	17
5.0310062012402481	17
5.0410082016403281	17
5.0510102020404082	17
5.0610122024404882	17
5.0710142028405683	17
5.0810162032406483	17
5.0910182036407283	17
5.1010202040408084	17
5.1110222044408884	17
5.1210242048409684	17
5.1310262052410485	17
5.1410282056411285	17
5.1510302060412085	17
5.1610322064412886	17
5.1710342068413686	17
5.1810362072414486	17
5.1910382076415287	17
5.2010402080416087	17
5.2110422084416888	17
5.2210442088417688	17
5.2310462092418479	17
5.241048209641928	17
5.251050210042008	17
5.261052210442088	17
5.2710542108421681	17
5.2810562112422481	17
5.2910582116423281	17
5.3010602120424082	17
5.3110622124424882	17
5.3210642128425683	17
5.3310662132426483	17
5.3410682136427283	17
5.3510702140428084	17
5.3610722144428884	17
5.3710742148429684	17
5.3810762152430485	17
5.3910782156431285	17
5.4010802160432085	17
5.4110822164432886	17
5.4210842168433686	17
5.4310862172434486	17
5.4410882176435287	17
5.4510902180436087	17
5.4610922184436888	17
5.4710942188437688	17
5.4810962192438488	17
5.4910982196439289	17
5.5011002200440089	17
5.5111022204440889	17
5.521104220844169	17
5.531106221244249	17
5.541108221644329	17
5.5511102220444091	17
5.5611122224444891	17
5.5711142228445691	17
5.5811162232446492	17
5.5911182236447292	17
5.6011202240448092	17
5.6111222244448893	17
5.6211242248449693	17
5.6311262252450494	17
5.6411282256451294	17
5.6511302260452094	17
5.6611322264452895	17
5.6711342268453695	17
5.6811362272454495	17
5.6911382276455287	17
5.7011402280456087	17
5.7111422284456888	17
5.7211442288457688	17
5.7311462292458488	17
5.7411482296459289	17
5.7511502300460089	17
5.7611522304460889	17
5.771154230846169	17
5.781156231246249	17
5.791158231646329	17
5.8011602320464091	17
5.8111622324464891	17
5.8211642328465691	17
5.8311662332466492	17
5.8411682336467292	17
5.8511702340468092	17
5.8611722344468893	17
5.8711742348469693	17
5.8811762352470494	17
5.8911782356471294	17
5.9011802360472094	17
5.9111822364472895	17
5.9211842368473695	17
5.9311862372474495	17
5.9411882376475296	17
5.9511902380476096	17
5.9611922384476896	17
5.9711942388477697	17
5.9811962392478497	17
5.9911982396479297	17
6.0012002400480098	17
6.0112022404480898	17
6.0212042408481699	17
6.0312062412482499	17
6.0412082416483299	17
6.05121024204841	17
6.06121224244849	17
6.07121424284857	17
6.0812162432486501	17
6.0912182436487301	17
6.1012202440488101	17
6.1112222444488902	17
6.1212242448489702	17
6.1312262452490502	17
6.1412282456491294	17
6.1512302460492094	17
6.1612322464492895	17
6.1712342468493695	17
6.1812362472494495	17
6.1912382476495296	17
6.2012402480496096	17
6.2112422484496896	17
6.2212442488497697	17
6.2312462492498497	17
6.2412482496499297	17
6.2512502500500098	17
6.2612522504500898	17
6.2712542508501699	17
6.2812562512502499	17
6.2912582516503299	17
6.30126025205041	17
6.31126225245049	17
6.32126425285057	17
6.3312662532506501	17
6.3412682536507301	17
6.3512702540508101	17
6.3612722544508902	17
6.3712742548509702	17
6.3812762552510502	17
6.3912782556511303	17
6.4012802560512103	17
6.4112822564512904	17
6.4212842568513704	17
6.4312862572514504	17
6.4412882576515305	17
6.4512902580516105	17
6.4612922584516905	17
6.4712942588517706	17
6.4812962592518506	17
6.4912982596519306	17
6.5013002600520107	17
6.5113022604520907	17
6.5213042608521707	17
6.5313062612522508	18
6.5413082616523308	18
6.5513102620524108	18
6.5613122624524909	18
6.5713142628525709	18
6.581316263252651	18
6.5913182636527301	18
6.6013202640528101	18
6.6113222644528902	18
6.6213242648529702	18
6.6313262652530502	18
6.6413282656531303	18
6.6513302660532103	18
6.6613322664532904	18
6.6713342668533704	18
6.6813362672534504	18
6.6913382676535305	18
6.7013402680536105	18
6.7113422684536905	18
6.7213442688537706	18
6.7313462692538506	18
6.7413482696539306	18
6.7513502700540107	18
6.7613522704540907	18
6.7713542708541707	18
6.7813562712542508	18
6.7913582716543308	18
6.8013602720544108	18
6.8113622724544909	18
6.8213642728545709	18
6.831366273254651	18
6.841368273654731	18
6.851370274054811	18
6.8613722744548911	18
6.8713742748549711	18
6.8813762752550511	18
6.8913782756551312	18
6.9013802760552112	18
6.9113822764552912	18
6.9213842768553713	18
6.9313862772554513	18
6.9413882776555313	18
6.9513902780556114	18
6.9613922784556914	18
6.9713942788557715	18
6.9813962792558515	18
6.9913982796559315	18
7.0014002800560116	18
7.0114022804560916	18
7.0214042808561716	18
7.0314062812562517	18
7.0414082816563317	18
7.0514102820564108	18
7.0614122824564909	18
7.0714142828565709	18
7.081416283256651	18
7.091418283656731	18
7.101420284056811	18
7.1114222844568911	18
7.1214242848569711	18
7.1314262852570511	18
7.1414282856571312	18
7.1514302860572112	18
7.1614322864572912	18
7.1714342868573713	18
7.1814362872574513	18
7.1914382876575313	18
7.2014402880576114	18
7.2114422884576914	18
7.2214442888577715	18
7.2314462892578515	18
7.2414482896579315	18
7.2514502900580116	18
7.2614522904580916	18
7.2714542908581716	18
7.2814562912582517	18
7.2914582916583317	18
7.3014602920584117	18
7.3114622924584918	18
7.3214642928585718	18
7.3314662932586518	18
7.3414682936587319	18
7.3514702940588119	18
7.361472294458892	18
7.371474294858972	18
7.381476295259052	18
7.3914782956591321	18
7.4014802960592121	18
7.4114822964592921	18
7.4214842968593722	18
7.4314862972594522	18
7.4414882976595322	18
7.4514902980596123	18
7.4614922984596923	18
7.4714942988597723	18
7.4814962992598524	18
7.4914982996599324	18
7.5015003000600116	18
7.5115023004600916	18
7.5215043008601716	18
7.5315063012602517	18
7.5415083016603317	18
7.5515103020604117	18
7.5615123024604918	18
7.5715143028605718	18
7.5815163032606518	18
7.5915183036607319	18
7.6015203040608119	18
7.611522304460892	18
7.621524304860972	18
7.631526305261052	18
7.6415283056611321	18
7.6515303060612121	18
7.6615323064612921	18
7.6715343068613722	18
7.6815363072614522	18
7.6915383076615322	18
7.7015403080616123	18
7.7115423084616923	18
7.7215443088617723	18
7.7315463092618524	18
7.7415483096619324	18
7.7515503100620124	18
7.7615523104620925	18
7.7715543108621725	18
7.7815563112622526	18
7.7915583116623326	18
7.8015603120624126	18
7.8115623124624927	18
7.8215643128625727	18
7.8315663132626527	18
7.8415683136627328	18
7.8515703140628128	18
7.8615723144628928	18
7.8715743148629729	18
7.8815763152630529	18
7.8915783156631329	18
7.901580316063213	18
7.911582316463293	18
7.9215843168633731	18
7.9315863172634531	18
7.9415883176635331	18
7.9515903180636132	18
7.9615923184636923	18
7.9715943188637723	19
7.9815963192638524	19
7.9915983196639324	19
8.0016003200640125	19
8.0116023204640925	19
8.0216043208641725	19
8.0316063212642526	19
8.0416083216643326	19
8.0516103220644126	19
8.0616123224644927	19
8.0716143228645727	19
8.0816163232646527	19
8.0916183236647328	19
8.1016203240648128	19
8.1116223244648928	19
8.1216243248649729	19
8.1316263252650529	19
8.1416283256651329	19
8.151630326065213	19
8.161632326465293	19
8.1716343268653731	19
8.1816363272654531	19
8.1916383276655331	19
8.2016403280656132	19
8.2116423284656932	19
8.2216443288657732	19
8.2316463292658533	19
8.2416483296659333	19
8.2516503300660133	19
8.2616523304660934	19
8.2716543308661734	19
8.2816563312662534	19
8.2916583316663335	19
8.3016603320664135	19
8.3116623324664936	19
8.3216643328665736	19
8.3316663332666536	19
8.3416683336667337	19
8.3516703340668137	19
8.3616723344668937	19
8.3716743348669738	19
8.3816763352670538	19
8.3916783356671338	19
8.4016803360672139	19
8.4116823364672939	19
8.4216843368673739	19
8.431686337267454	19
8.441688337667534	19
8.4516903380676141	19
8.4616923384676941	19
8.4716943388677741	19
8.4816963392678542	19
8.4916983396679342	19
8.5017003400680142	19
8.5117023404680943	19
8.5217043408681743	19
8.5317063412682543	19
8.5417083416683344	19
8.5517103420684144	19
8.5617123424684944	19
8.5717143428685745	19
8.5817163432686545	19
8.5917183436687345	19
8.6017203440688146	19
8.6117223444688946	19
8.6217243448689747	19
8.6317263452690547	19
8.6417283456691329	19
8.651730346069213	19
8.661732346469293	19
8.6717343468693731	19
8.6817363472694531	19
8.6917383476695331	19
8.7017403480696132	19
8.7117423484696932	19
8.7217443488697732	19
8.7317463492698533	19
8.7417483496699333	19
8.7517503500700133	19
8.7617523504700934	19
8.7717543508701734	19
8.7817563512702534	19
8.7917583516703335	19
8.8017603520704135	19
8.8117623524704936	19
8.8217643528705736	19
8.8317663532706536	19
8.8417683536707337	19
8.8517703540708137	19
8.8617723544708937	19
8.8717743548709738	19
8.8817763552710538	19
8.8917783556711338	19
8.9017803560712139	19
8.9117823564712939	19
8.9217843568713739	19
8.931786357271454	19
8.941788357671534	19
8.9517903580716141	19
8.9617923584716941	19
8.9717943588717741	19
8.9817963592718542	19
8.9917983596719342	19
9.0018003600720142	19
9.0118023604720943	19
9.0218043608721743	19
9.0318063612722543	19
9.0418083616723344	19
9.0518103620724144	19
9.0618123624724944	19
9.0718143628725745	19
9.0818163632726545	19
9.0918183636727345	19
9.1018203640728146	19
9.1118223644728946	19
9.1218243648729747	19
9.1318263652730547	19
9.1418283656731347	19
9.1518303660732148	19
9.1618323664732948	19
9.1718343668733748	19
9.1818363672734549	19
9.1918383676735349	19
9.2018403680736149	19
9.211842368473695	19
9.221844368873775	19
9.231846369273855	19
9.2418483696739351	19
9.2518503700740151	19
9.2618523704740952	19
9.2718543708741752	19
9.2818563712742552	19
9.2918583716743353	19
9.3018603720744153	19
9.3118623724744953	19
9.3218643728745754	19
9.3318663732746554	19
9.3418683736747354	19
9.3518703740748155	19
9.3618723744748955	19
9.3718743748749755	19
9.3818763752750556	19
9.3918783756751356	19
9.4018803760752157	19
9.4118823764752957	19
9.4218843768753757	19
9.4318863772754558	19
9.4418883776755358	19
9.4518903780756158	19
9.4618923784756959	19
9.4718943788757759	19
9.4818963792758559	19
9.491898379675936	19
9.501900380076016	19
9.511902380476096	19
9.5219043808761761	19
9.5319063812762561	19
9.5419083816763361	19
9.5519103820764144	19
9.5619123824764944	19
9.5719143828765745	19
9.5819163832766545	19
9.5919183836767345	19
9.6019203840768146	19
9.6119223844768946	19
9.6219243848769747	19
9.6319263852770547	19
9.6419283856771347	19
9.6519303860772148	19
9.6619323864772948	19
9.6719343868773748	19
9.6819363872774549	19
9.6919383876775349	19
9.7019403880776149	19
9.711942388477695	19
9.721944388877775	19
9.731946389277855	19
9.7419483896779351	19
9.7519503900780151	19
9.7619523904780952	19
9.7719543908781752	19
9.7819563912782552	19
9.7919583916783353	19
9.8019603920784153	19
9.8119623924784953	19
9.8219643928785754	19
9.8319663932786554	19
9.8419683936787354	19
9.8519703940788155	19
9.8619723944788955	19
9.8719743948789755	19
9.8819763952790556	19
9.8919783956791356	19
9.9019803960792157	19
9.9119823964792957	19
9.9219843968793757	19
9.9319863972794558	19
9.9419883976795358	19
9.9519903980796158	19
9.9619923984796959	19
9.9719943988797759	19
9.9819963992798559	19
9.991998399679936	19
10.002000400080016	19
10.012002400480096	19
10.022004400880176	19
10.032006401280256	19
10.042008401680336	19
10.052010402080416	19
10.062012402480496	19
10.072014402880576	19
10.082016403280656	19
10.092018403680736	19
10.102020404080816	19
10.112022404480896	19
10.122024404880976	19
10.132026405281056	19
10.142028405681137	19
10.152030406081217	19
10.162032406481297	19
10.172034406881377	19
10.182036407281457	19
10.192038407681537	19
10.202040408081617	19
10.212042408481697	20
10.222044408881777	20
10.232046409281857	20
10.242048409681937	20
10.252050410082017	20
10.262052410482097	20
10.272054410882177	20
10.282056411282257	20
10.292058411682337	20
10.302060412082417	20
10.312062412482497	20
10.322064412882577	20
10.332066413282657	20
10.342068413682737	20
10.352070414082817	20
10.362072414482897	20
10.372074414882977	20
10.382076415283057	20
10.392078415683137	20
10.402080416083217	20
10.412082416483297	20
10.422084416883378	20
10.432086417283458	20
10.442088417683538	20
10.452090418083618	20
10.462092418483696	20
10.472094418883776	20
10.482096419283856	20
10.492098419683936	20
10.502100420084016	20
10.512102420484096	20
10.522104420884176	20
10.532106421284256	20
10.542108421684336	20
10.552110422084416	20
10.562112422484496	20
10.572114422884576	20
10.582116423284656	20
10.592118423684736	20
10.602120424084816	20
10.612122424484896	20
10.622124424884976	20
10.632126425285056	20
10.642128425685137	20
10.652130426085217	20
10.662132426485297	20
10.672134426885377	20
10.682136427285457	20
10.692138427685537	20
10.702140428085617	20
10.712142428485697	20
10.722144428885777	20
10.732146429285857	20
10.742148429685937	20
10.752150430086017	20
10.762152430486097	20
10.772154430886177	20
10.782156431286257	20
10.792158431686337	20
10.802160432086417	20
10.812162432486497	20
10.822164432886577	20
10.832166433286657	20
10.842168433686737	20
10.852170434086817	20
10.862172434486897	20
10.872174434886977	20
10.882176435287057	20
10.892178435687137	20
10.902180436087217	20
10.912182436487297	20
10.922184436887378	21
10.932186437287458	21
10.942188437687538	21
10.952190438087618	21
10.962192438487698	21
10.972194438887778	21
10.982196439287858	21
10.992198439687938	21
11.002200440088018	21
11.012202440488098	21
11.022204440888178	21
11.032206441288258	21
11.042208441688338	21
11.052210442088418	21
11.062212442488498	21
11.072214442888578	21
11.082216443288658	21
11.092218443688738	21
11.102220444088818	21
11.112222444488898	21
11.122224444888978	21
11.132226445289058	21
11.142228445689138	21
11.152230446089218	21
11.162232446489298	21
11.172234446889378	21
11.182236447289458	21
11.192238447689538	21
11.202240448089618	21
11.212242448489699	21
11.222244448889779	21
11.232246449289859	21
11.242248449689939	21
11.252250450090019	21
11.262252450490099	21
11.272254450890179	21
11.282256451290259	21
11.292258451690339	21
11.302260452090419	21
11.312262452490499	21
11.322264452890579	21
11.332266453290659	21
11.342268453690739	21
11.352270454090819	21
11.362272454490899	21
11.372274454890977	21
11.382276455291057	21
11.392278455691137	21
11.402280456091217	21
11.412282456491297	21
11.422284456891378	21
11.432286457291458	21
11.442288457691538	21
11.452290458091618	21
11.462292458491698	21
11.472294458891778	21
11.482296459291858	21
11.492298459691938	21
11.502300460092018	21
11.512302460492098	21
11.522304460892178	21
11.532306461292258	21
11.542308461692338	21
11.552310462092418	21
11.562312462492498	21
11.572314462892578	21
11.582316463292658	21
11.592318463692738	21
11.602320464092818	21
11.612322464492898	21
11.622324464892978	21
11.632326465293058	21
11.642328465693138	21
11.652330466093218	21
11.662332466493298	21
11.672334466893378	21
11.682336467293458	21
11.692338467693538	21
11.702340468093618	21
11.712342468493699	21
11.722344468893779	21
11.732346469293859	21
11.742348469693939	21
11.752350470094019	21
11.762352470494099	21
11.772354470894179	21
11.782356471294259	21
11.792358471694339	21
11.802360472094419	21
11.812362472494499	21
11.822364472894579	21
11.832366473294659	21
11.842368473694739	21
11.852370474094819	21
11.862372474494899	21
11.872374474894979	21
11.882376475295059	21
11.892378475695139	22
11.902380476095219	22
11.912382476495299	22
11.922384476895379	22
11.932386477295459	22
11.942388477695539	22
11.952390478095619	22
11.962392478495699	22
11.972394478895779	22
11.982396479295859	22
11.99239847969594	22
12.00240048009602	22
12.0124024804961	22
12.02240448089618	22
12.03240648129626	22
12.04240848169634	22
12.05241048209642	22
12.0624124824965	22
12.07241448289658	22
12.08241648329666	22
12.09241848369674	22
12.10242048409682	22
12.1124224844969	22
12.12242448489698	22
12.13242648529706	22
12.14242848569714	22
12.15243048609722	22
12.1624324864973	22
12.17243448689738	22
12.18243648729746	22
12.19243848769754	22
12.20244048809762	22
12.2124424884977	22
12.22244448889778	22
12.23244648929786	22
12.24244848969794	22
12.25245049009802	22
12.2624524904981	22
12.272454490898181	22
12.282456491298259	22
12.292458491698339	22
12.302460492098419	22
12.312462492498499	22
12.322464492898579	22
12.332466493298659	22
12.342468493698739	22
12.352470494098819	22
12.362472494498899	22
12.372474494898979	22
12.382476495299059	22
12.392478495699139	22
12.402480496099219	22
12.412482496499299	22
12.422484496899379	22
12.432486497299459	22
12.442488497699539	22
12.452490498099619	22
12.462492498499699	22
12.472494498899779	22
12.482496499299859	22
12.49249849969994	22
12.50250050010002	22
12.5125025005001	22
12.52250450090018	22
12.53250650130026	22
12.54250850170034	22
12.55251050210042	22
12.5625125025005	22
12.57251450290058	22
12.58251650330066	22
12.59251850370074	22
12.60252050410082	22
12.6125225045009	22
12.62252450490098	22
12.63252650530106	22
12.64252850570114	22
12.65253050610122	22
12.6625325065013	22
12.67253450690138	22
12.68253650730146	22
12.69253850770154	22
12.70254050810162	22
12.7125425085017	22
12.72254450890178	22
12.73254650930186	22
12.74254850970194	22
12.75255051010202	22
12.7625525105021	22
12.772554510902181	22
12.782556511302261	22
12.792558511702341	22
12.802560512102421	22
12.812562512502501	22
12.822564512902581	22
12.832566513302661	22
12.842568513702741	22
12.852570514102821	22
12.862572514502901	22
12.872574514902981	22
12.882576515303061	22
12.892578515703141	22
12.902580516103221	22
12.912582516503301	22
12.922584516903381	22
12.932586517303461	22
12.942588517703541	22
12.952590518103621	22
12.962592518503701	22
12.972594518903781	22
12.982596519303861	22
12.992598519703941	22
13.002600520104021	22
13.012602520504101	22
13.022604520904181	22
13.032606521304261	22
13.042608521704341	22
13.052610522104422	22
13.062612522504502	22
13.072614522904582	22
13.082616523304662	22
13.092618523704742	22
13.102620524104822	22
13.112622524504902	22
13.122624524904982	22
13.132626525305062	22
13.142628525705142	22
13.152630526105222	22
13.162632526505302	22
13.172634526905382	22
13.18263652730546	22
13.19263852770554	22
13.20264052810562	22
13.2126425285057	22
13.22264452890578	22
13.23264652930586	22
13.24264852970594	22
13.25265053010602	22
13.2626525305061	22
13.272654530906181	22
13.282656531306261	22
13.292658531706341	22
13.302660532106421	22
13.312662532506501	22
13.322664532906581	22
13.332666533306661	22
13.342668533706741	22
13.352670534106821	22
13.362672534506901	22
13.372674534906981	22
13.382676535307061	22
13.392678535707141	22
13.402680536107221	22
13.412682536507301	22
13.422684536907381	22
13.432686537307461	22
13.442688537707541	22
13.452690538107621	22
13.462692538507701	22
13.472694538907781	22
13.482696539307861	22
13.492698539707941	22
13.502700540108021	22
13.512702540508101	22
13.522704540908181	22
13.532706541308261	22
13.542708541708341	22
13.552710542108422	22
13.562712542508502	22
13.572714542908582	22
13.582716543308662	22
13.592718543708742	22
13.602720544108822	22
13.612722544508902	22
13.622724544908982	22
13.632726545309062	22
13.642728545709142	22
13.652730546109222	22
13.662732546509302	22
13.672734546909382	22
13.682736547309462	22
13.692738547709542	22
13.702740548109622	22
13.712742548509702	22
13.722744548909782	22
13.732746549309862	22
13.742748549709942	22
13.752750550110022	22
13.762752550510102	22
13.772754550910182	22
13.782756551310262	22
13.792758551710342	22
13.802760552110422	22
13.812762552510502	22
13.822764552910582	22
13.832766553310663	22
13.842768553710743	22
13.852770554110823	22
13.862772554510903	22
13.872774554910983	22
13.882776555311063	22
13.892778555711143	22
13.902780556111223	22
13.912782556511303	22
13.922784556911383	22
13.932786557311463	22
13.942788557711543	22
13.952790558111623	22
13.962792558511703	22
13.972794558911783	22
13.982796559311863	22
13.992798559711943	22
14.002800560112023	22
14.012802560512103	22
14.022804560912183	22
14.032806561312263	21
14.042808561712343	21
14.052810562112423	21
14.062812562512503	21
14.072814562912583	21
14.082816563312663	21
14.092818563712742	21
14.102820564112822	21
14.112822564512902	21
14.122824564912982	21
14.132826565313062	21
14.142828565713142	21
14.152830566113222	21
14.162832566513302	21
14.172834566913382	21
14.182836567313462	21
14.192838567713542	21
14.202840568113622	21
14.212842568513702	21
14.222844568913782	21
14.232846569313862	21
14.242848569713942	21
14.252850570114022	21
14.262852570514102	21
14.272854570914182	21
14.282856571314262	21
14.292858571714342	21
14.302860572114422	21
14.312862572514502	21
14.322864572914582	21
14.332866573314663	21
14.342868573714743	21
14.352870574114823	21
14.362872574514903	21
14.372874574914983	21
14.382876575315063	21
14.392878575715143	21
14.402880576115223	21
14.412882576515303	21
14.422884576915383	21
14.432886577315463	21
14.442888577715543	21
14.452890578115623	21
14.462892578515703	21
14.472894578915783	21
14.482896579315863	21
14.492898579715943	21
14.502900580116023	21
14.512902580516103	21
14.522904580916183	21
14.532906581316263	21
14.542908581716343	21
14.552910582116423	21
14.562912582516503	21
14.572914582916583	22
14.582916583316663	22
14.592918583716743	22
14.602920584116823	22
14.612922584516904	22
14.622924584916984	22
14.632926585317064	22
14.642928585717144	22
14.652930586117224	22
14.662932586517304	22
14.672934586917384	22
14.682936587317464	22
14.692938587717544	22
14.702940588117624	22
14.712942588517704	22
14.722944588917784	22
14.732946589317864	22
14.742948589717944	22
14.752950590118024	22
14.762952590518104	22
14.772954590918184	22
14.782956591318264	22
14.792958591718344	22
14.802960592118424	22
14.812962592518504	22
14.822964592918584	22
14.832966593318664	22
14.842968593718744	22
14.852970594118824	22
14.862972594518904	22
14.872974594918984	22
14.882976595319064	22
14.892978595719145	22
14.902980596119225	22
14.912982596519305	22
14.922984596919385	22
14.932986597319465	22
14.942988597719545	22
14.952990598119625	22
14.962992598519705	22
14.972994598919785	22
14.982996599319865	22
14.992998599719945	22
15.003000600120023	22
15.013002600520103	22
15.023004600920183	22
15.033006601320263	22
15.043008601720343	22
15.053010602120423	22
15.063012602520503	22
15.073014602920583	22
15.083016603320663	22
15.093018603720743	22
15.103020604120823	22
15.113022604520904	22
15.123024604920984	22
15.133026605321064	22
15.143028605721144	22
15.153030606121224	22
15.163032606521304	22
15.173034606921384	22
15.183036607321464	22
15.193038607721544	22
15.203040608121624	22
15.213042608521704	22
15.223044608921784	22
15.233046609321864	22
15.243048609721944	22
15.253050610122024	22
15.263052610522104	22
15.273054610922184	22
15.283056611322264	22
15.293058611722344	22
15.303060612122424	22
15.313062612522504	22
15.323064612922584	22
15.333066613322664	22
15.343068613722744	22
15.353070614122824	22
15.363072614522904	22
15.373074614922984	22
15.383076615323064	22
15.393078615723145	22
15.403080616123225	22
15.413082616523305	22
15.423084616923385	22
15.433086617323465	22
15.443088617723545	22
15.453090618123625	22
15.463092618523705	22
15.473094618923785	22
15.483096619323865	22
15.493098619723945	22
15.503100620124025	22
15.513102620524105	22
15.523104620924185	22
15.533106621324265	22
15.543108621724345	22
15.553110622124425	22
15.563112622524505	22
15.573114622924585	22
15.583116623324665	22
15.593118623724745	22
15.603120624124825	22
15.613122624524905	22
15.623124624924985	22
15.633126625325065	22
15.643128625725145	22
15.653130626125225	22
15.663132626525305	22
15.673134626925386	22
15.683136627325466	22
15.693138627725546	22
15.703140628125626	22
15.713142628525706	22
15.723144628925786	22
15.733146629325866	22
15.743148629725946	22
15.753150630126026	22
15.763152630526106	22
15.773154630926186	22
15.783156631326266	22
15.793158631726346	22
15.803160632126426	22
15.813162632526506	22
15.823164632926586	22
15.833166633326666	22
15.843168633726746	22
15.853170634126826	22
15.863172634526906	22
15.873174634926986	22
15.883176635327066	22
15.893178635727146	22
15.903180636127226	22
15.913182636527305	22
15.923184636927385	22
15.933186637327465	22
15.943188637727545	22
15.953190638127625	22
15.963192638527705	22
15.973194638927785	22
15.983196639327865	22
15.993198639727945	22
16.003200640128025	22
16.013202640528107	22
16.023204640928185	22
16.033206641328267	22
16.043208641728345	22
16.053210642128427	22
16.063212642528505	22
16.073214642928587	22
16.083216643328665	23
16.093218643728747	23
16.103220644128825	23
16.113222644528907	23
16.123224644928985	23
16.133226645329067	23
16.143228645729145	23
16.153230646129227	23
16.163232646529305	23
16.173234646929387	23
16.183236647329466	23
16.193238647729547	23
16.203240648129626	23
16.213242648529707	23
16.223244648929786	23
16.233246649329867	23
16.243248649729946	23
16.253250650130028	23
16.263252650530106	23
16.273254650930188	23
16.283256651330266	23
16.293258651730348	23
16.303260652130426	23
16.313262652530508	23
16.323264652930586	23
16.333266653330668	23
16.343268653730746	23
16.353270654130828	23
16.363272654530906	23
16.373274654930984	23
16.383276655331066	23
16.393278655731145	23
16.403280656131226	23
16.413282656531305	23
16.423284656931386	23
16.433286657331465	23
16.443288657731546	23
16.453290658131625	23
16.463292658531707	23
16.473294658931785	23
16.483296659331867	23
16.493298659731945	23
16.503300660132027	23
16.513302660532105	23
16.523304660932187	23
16.533306661332265	23
16.543308661732347	23
16.553310662132425	23
16.563312662532507	23
16.573314662932585	23
16.583316663332667	23
16.593318663732745	23
16.603320664132827	23
16.613322664532905	23
16.623324664932987	23
16.633326665333065	23
16.643328665733147	23
16.653330666133225	23
16.663332666533307	23
16.673334666933386	23
16.683336667333467	23
16.693338667733546	23
16.703340668133627	23
16.713342668533706	23
16.723344668933787	23
16.733346669333866	23
16.743348669733948	23
16.753350670134026	23
16.763352670534108	23
16.773354670934186	23
16.783356671334268	23
16.793358671734346	23
16.803360672134428	23
16.813362672534506	23
16.823364672934588	23
16.833366673334666	23
16.843368673734748	23
16.853370674134826	23
16.863372674534908	23
16.873374674934986	23
16.883376675335068	23
16.893378675735146	23
16.903380676135228	23
16.913382676535306	23
16.923384676935388	23
16.933386677335466	23
16.943388677735548	23
16.953390678135627	23
16.963392678535708	23
16.973394678935787	23
16.983396679335868	23
16.993398679735947	23
17.003400680136028	23
17.013402680536107	23
17.023404680936189	23
17.033406681336267	23
17.043408681736349	23
17.053410682136427	23
17.063412682536509	23
17.073414682936587	23
17.083416683336669	23
17.093418683736747	23
17.103420684136829	23
17.113422684536907	23
17.123424684936989	23
17.133426685337067	23
17.143428685737149	23
17.153430686137227	23
17.163432686537309	23
17.173434686937387	23
17.183436687337469	23
17.193438687737547	23
17.203440688137629	23
17.213442688537707	23
17.223444688937789	23
17.233446689337867	23
17.243448689737949	23
17.253450690138028	23
17.263452690538109	23
17.273454690938188	23
17.283456691338266	23
17.293458691738348	23
17.303460692138426	23
17.313462692538508	23
17.323464692938586	23
17.333466693338668	23
17.343468693738746	24
17.353470694138828	24
17.363472694538906	24
17.373474694938988	24
17.383476695339066	24
17.393478695739148	24
17.403480696139226	24
17.413482696539308	24
17.423484696939386	24
17.433486697339468	24
17.443488697739546	24
17.453490698139628	24
17.463492698539707	24
17.473494698939788	24
17.483496699339867	24
17.493498699739948	24
17.503500700140027	24
17.513502700540108	24
17.523504700940187	24
17.533506701340269	24
17.543508701740347	24
17.553510702140429	24
17.563512702540507	24
17.573514702940589	24
17.583516703340667	24
17.593518703740749	24
17.603520704140827	24
17.613522704540909	24
17.623524704940987	24
17.633526705341069	24
17.643528705741147	24
17.653530706141229	24
17.663532706541307	24
17.673534706941389	24
17.683536707341467	24
17.693538707741549	24
17.703540708141627	24
17.713542708541709	24
17.723544708941787	24
17.733546709341869	24
17.743548709741948	24
17.753550710142029	24
17.763552710542108	24
17.773554710942189	24
17.783556711342268	24
17.793558711742349	24
17.803560712142428	24
17.81356271254251	24
17.823564712942588	24
17.83356671334267	24
17.843568713742748	24
17.85357071414283	24
17.863572714542908	24
17.87357471494299	24
17.883576715343068	24
17.89357871574315	24
17.903580716143228	24
17.91358271654331	24
17.923584716943388	24
17.93358671734347	24
17.943588717743548	24
17.95359071814363	24
17.963592718543708	24
17.97359471894379	24
17.983596719343868	24
17.99359871974395	24
18.003600720144028	24
18.01360272054411	24
18.023604720944189	24
18.03360672134427	24
18.043608721744349	24
18.05361072214443	24
18.063612722544509	24
18.07361472294459	24
18.083616723344669	24
18.093618723744751	24
18.103620724144829	24
18.113622724544911	24
18.123624724944989	24
18.133626725345071	24
18.143628725745149	24
18.153630726145231	24
18.163632726545309	24
18.173634726945391	24
18.183636727345469	24
18.193638727745547	24
18.203640728145629	24
18.213642728545707	24
18.223644728945789	24
18.233646729345867	24
18.243648729745949	24
18.253650730146028	24
18.263652730546109	24
18.273654730946188	24
18.283656731346269	24
18.293658731746348	24
18.30366073214643	24
18.313662732546508	24
18.32366473294659	24
18.333666733346668	24
18.34366873374675	24
18.353670734146828	24
18.36367273454691	24
18.373674734946988	24
18.38367673534707	24
18.393678735747148	24
18.40368073614723	24
18.413682736547308	24
18.42368473694739	24
18.433686737347468	24
18.44368873774755	24
18.453690738147628	24
18.46369273854771	24
18.473694738947788	24
18.48369673934787	24
18.493698739747948	24
18.50370074014803	24
18.513702740548108	24
18.52370474094819	24
18.533706741348269	24
18.54370874174835	24
18.553710742148429	24
18.56371274254851	24
18.573714742948589	24
18.583716743348671	24
18.593718743748749	24
18.603720744148831	24
18.613722744548909	24
18.623724744948991	24
18.633726745349069	24
18.643728745749151	24
18.653730746149229	24
18.663732746549311	24
18.673734746949389	24
18.683736747349471	24
18.693738747749549	24
18.703740748149631	24
18.713742748549709	24
18.723744748949791	24
18.733746749349869	24
18.743748749749951	24
18.753750750150029	24
18.763752750550111	24
18.773754750950189	24
18.783756751350271	24
18.793758751750349	24
18.803760752150431	24
18.81376275255051	24
18.823764752950591	24
18.83376675335067	24
18.843768753750751	24
18.85377075415083	24
18.863772754550912	24
18.87377475495099	24
18.883776755351072	24
18.89377875575115	24
18.903780756151232	24
18.91378275655131	24
18.923784756951392	24
18.93378675735147	24
18.943788757751552	24
18.95379075815163	24
18.963792758551712	24
18.97379475895179	24
18.983796759351872	24
18.99379875975195	24
19.003800760152032	24
19.01380276055211	24
19.023804760952192	24
19.03380676135227	24
19.043808761752352	24
19.05381076215243	24
19.063812762552512	24
19.07381476295259	24
19.083816763352672	24
19.093818763752751	24
19.103820764152829	24
19.113822764552911	24
19.123824764952989	24
19.133826765353071	24
19.143828765753149	24
19.153830766153231	24
19.163832766553309	24
19.173834766953391	24
19.183836767353469	24
19.193838767753551	24
19.203840768153629	24
19.213842768553711	24
19.223844768953789	24
19.233846769353871	24
19.243848769753949	25
19.253850770154031	25
19.263852770554109	25
19.273854770954191	25
19.283856771354269	25
19.293858771754351	25
19.30386077215443	25
19.313862772554511	25
19.32386477295459	25
19.333866773354671	25
19.34386877375475	25
19.353870774154831	25
19.36387277455491	25
19.373874774954992	25
19.38387677535507	25
19.393878775755152	25
19.40388077615523	25
19.413882776555312	25
19.42388477695539	25
19.433886777355472	25
19.44388877775555	25
19.453890778155632	25
19.46389277855571	25
19.473894778955792	25
19.48389677935587	25
19.493898779755952	25
19.50390078015603	25
19.513902780556112	25
19.52390478095619	25
19.533906781356272	25
19.54390878175635	25
19.553910782156432	25
19.56391278255651	25
19.573914782956592	25
19.583916783356671	25
19.593918783756752	25
19.603920784156831	25
19.613922784556912	25
19.623924784956991	25
19.633926785357072	25
19.643928785757151	25
19.653930786157233	25
19.663932786557311	25
19.673934786957393	25
19.683936787357471	25
19.693938787757553	25
19.703940788157631	25
19.713942788557713	25
19.723944788957791	25
19.733946789357873	25
19.743948789757951	25
19.753950790158033	25
19.763952790558111	25
19.773954790958193	25
19.783956791358271	25
19.793958791758353	25
19.803960792158431	25
19.813962792558513	25
19.823964792958591	25
19.833966793358673	25
19.843968793758751	25
19.853970794158833	25
19.863972794558912	25
19.873974794958993	25
19.883976795359072	25
19.893978795759153	25
19.903980796159232	24
19.913982796559313	24
19.923984796959392	24
19.933986797359474	24
19.943988797759552	24
19.953990798159634	24
19.963992798559712	24
19.973994798959794	24
19.983996799359872	24
19.993998799759954	24
20.004000800160032	24
20.01400280056011	24
20.024004800960192	24
20.03400680136027	24
20.044008801760352	24
20.05401080216043	24
20.064012802560512	24
20.07401480296059	24
20.084016803360672	24
20.094018803760751	24
20.104020804160832	24
20.114022804560911	24
20.124024804960992	24
20.134026805361071	24
20.144028805761153	24
20.154030806161231	24
20.164032806561313	24
20.174034806961391	24
20.184036807361473	24
20.194038807761551	24
20.204040808161633	24
20.214042808561711	24
20.224044808961793	24
20.234046809361871	24
20.244048809761953	24
20.254050810162031	24
20.264052810562113	24
20.274054810962191	24
20.284056811362273	24
20.294058811762351	24
20.304060812162433	24
20.314062812562511	24
20.324064812962593	24
20.334066813362671	24
20.344068813762753	24
20.354070814162831	24
20.364072814562913	24
20.374074814962992	24
20.384076815363073	24
20.394078815763152	24
20.404080816163233	24
20.414082816563312	24
20.424084816963394	24
20.434086817363472	24
20.444088817763554	24
20.454090818163632	24
20.464092818563714	24
20.474094818963792	24
20.484096819363874	24
20.494098819763952	24
20.504100820164034	24
20.514102820564112	24
20.524104820964194	24
20.534106821364272	24
20.544108821764354	24
20.554110822164432	24
20.564112822564514	24
20.574114822964592	25
20.584116823364674	25
20.594118823764752	25
20.604120824164834	25
20.614122824564912	25
20.624124824964994	25
20.634126825365072	25
20.644128825765154	25
20.654130826165233	25
20.664132826565314	25
20.674134826965393	25
20.684136827365474	25
20.694138827765553	25
20.704140828165635	25
20.714142828565713	25
20.724144828965795	25
20.734146829365873	25
20.744148829765955	25
20.754150830166033	25
20.764152830566115	25
20.774154830966193	25
20.784156831366275	25
20.794158831766353	25
20.804160832166435	25
20.814162832566513	25
20.824164832966595	25
20.834166833366673	25
20.844168833766755	25
20.854170834166833	25
20.864172834566915	25
20.874174834966993	25
20.884176835367075	25
20.894178835767153	25
20.904180836167235	25
20.914182836567313	25
20.924184836967392	25
20.934186837367474	25
20.944188837767552	25
20.954190838167634	25
20.964192838567712	25
20.974194838967794	25
20.984196839367872	25
20.994198839767954	25
21.004200840168032	25
21.014202840568114	25
21.024204840968192	25
21.034206841368274	25
21.044208841768352	25
21.054210842168434	25
21.064212842568512	25
21.074214842968594	25
21.084216843368672	25
21.094218843768754	25
21.104220844168832	25
21.114222844568914	25
21.124224844968992	25
21.134226845369074	25
21.144228845769153	25
21.154230846169234	25
21.164232846569313	25
21.174234846969394	25
21.184236847369473	25
21.194238847769554	25
21.204240848169633	25
21.214242848569715	25
21.224244848969793	25
21.234246849369875	25
21.244248849769953	25
21.254250850170035	25
21.264252850570113	25
21.274254850970195	25
21.284256851370273	25
21.294258851770355	25
21.304260852170433	25
21.314262852570515	25
21.324264852970593	25
21.334266853370675	25
21.344268853770753	25
21.354270854170835	25
21.364272854570913	25
21.374274854970995	25
21.384276855371073	25
21.394278855771155	25
21.404280856171233	25
21.414282856571315	25
21.424284856971394	25
21.434286857371475	25
21.444288857771554	25
21.454290858171635	25
21.464292858571714	25
21.474294858971795	25
21.484296859371874	25
21.494298859771956	25
21.504300860172034	25
21.514302860572116	25
21.524304860972194	25
21.534306861372276	25
21.544308861772354	25
21.554310862172436	25
21.564312862572514	25
21.574314862972596	25
21.584316863372674	25
21.594318863772756	25
21.604320864172834	25
21.614322864572916	25
21.624324864972994	25
21.634326865373076	25
21.644328865773154	25
21.654330866173236	25
21.664332866573314	25
21.674334866973396	25
21.684336867373474	25
21.694338867773556	25
21.704340868173635	25
21.714342868573716	25
21.724344868973795	25
21.734346869373876	25
21.744348869773955	25
21.754350870174036	25
21.764352870574115	25
21.774354870974197	25
21.784356871374275	25
21.794358871774357	25
21.804360872174435	25
21.814362872574517	25
21.824364872974595	25
21.834366873374673	25
21.844368873774755	25
21.854370874174833	25
21.864372874574915	25
21.874374874974993	25
21.884376875375075	25
21.894378875775153	25
21.904380876175235	25
21.914382876575313	25
21.924384876975395	25
21.934386877375474	25
21.944388877775555	25
21.954390878175634	25
21.964392878575715	25
21.974394878975794	25
21.984396879375875	25
21.994398879775954	25
22.004400880176036	25
22.014402880576114	25
22.024404880976196	25
22.034406881376274	25
22.044408881776356	25
22.054410882176434	25
22.064412882576516	25
22.074414882976594	25
22.084416883376676	25
22.094418883776754	25
22.104420884176836	25
22.114422884576914	25
22.124424884976996	25
22.134426885377074	25
22.144428885777156	25
22.154430886177234	25
22.164432886577316	25
22.174434886977394	25
22.184436887377476	25
22.194438887777554	25
22.204440888177636	25
22.214442888577715	25
22.224444888977796	25
22.234446889377875	25
22.244448889777956	25
22.254450890178035	25
22.264452890578116	25
22.274454890978195	25
22.284456891378277	25
22.294458891778355	25
22.304460892178437	25
22.314462892578515	25
22.324464892978597	25
22.334466893378675	25
22.344468893778757	25
22.354470894178835	25
22.364472894578917	25
22.374474894978995	25
22.384476895379077	25
22.394478895779155	25
22.404480896179237	25
22.414482896579315	25
22.424484896979397	25
22.434486897379475	25
22.444488897779557	25
22.454490898179635	25
22.464492898579717	25
22.474494898979795	25
22.484496899379877	25
22.494498899779956	25
22.504500900180037	25
22.514502900580116	25
22.524504900980197	25
22.534506901380276	25
22.544508901780357	25
22.554510902180436	25
22.564512902580518	25
22.574514902980596	25
22.584516903380678	25
22.594518903780756	25
22.604520904180838	25
22.614522904580916	25
22.624524904980998	25
22.634526905381076	25
22.644528905781158	25
22.654530906181236	25
22.664532906581318	25
22.674534906981396	25
22.684536907381478	25
22.694538907781556	25
22.704540908181638	25
22.714542908581716	25
22.724544908981798	25
22.734546909381876	25
22.744548909781955	25
22.754550910182036	25
22.764552910582115	25
22.774554910982197	25
22.784556911382275	25
22.794558911782357	25
22.804560912182435	25
22.814562912582517	25
22.824564912982595	25
22.834566913382677	25
22.844568913782755	25
22.854570914182837	25
22.864572914582915	25
22.874574914982997	25
22.884576915383075	25
22.894578915783157	25
22.904580916183235	25
22.914582916583317	25
22.924584916983395	25
22.934586917383477	25
22.944588917783555	25
22.954590918183637	25
22.964592918583715	25
22.974594918983797	25
22.984596919383876	25
22.994598919783957	25
23.004600920184036	25
23.014602920584117	25
23.024604920984196	25
23.034606921384277	25
23.044608921784356	25
23.054610922184438	25
23.064612922584516	25
23.074614922984598	25
23.084616923384676	25
23.094618923784758	25
23.104620924184836	25
23.114622924584918	25
23.124624924984996	25
23.134626925385078	25
23.144628925785156	25
23.154630926185238	25
23.164632926585316	25
23.174634926985398	25
23.184636927385476	25
23.194638927785558	25
23.204640928185636	25
23.214642928585718	25
23.224644928985796	25
23.234646929385878	25
23.244648929785956	25
23.254650930186038	25
23.264652930586116	25
23.274654930986198	25
23.284656931386277	25
23.294658931786358	25
23.304660932186437	25
23.314662932586518	25
23.324664932986597	25
23.334666933386679	25
23.344668933786757	25
23.354670934186839	25
23.364672934586917	25
23.374674934986999	25
23.384676935387077	25
23.394678935787159	25
23.404680936187237	25
23.414682936587319	25
23.424684936987397	25
23.434686937387479	25
23.444688937787557	25
23.454690938187639	25
23.464692938587717	25
23.474694938987799	25
23.484696939387877	25
23.494698939787959	25
23.504700940188037	25
23.514702940588119	25
23.524704940988197	25
23.534706941388279	25
23.544708941788357	25
23.554710942188439	25
23.564712942588518	25
23.574714942988599	25
23.584716943388678	25
23.594718943788759	25
23.604720944188838	25
23.61472294458892	25
23.624724944988998	25
23.63472694538908	25
23.644728945789158	25
23.654730946189236	25
23.664732946589318	25
23.674734946989396	25
23.684736947389478	25
23.694738947789556	25
23.704740948189638	25
23.714742948589716	25
23.724744948989798	25
23.734746949389876	25
23.744748949789958	25
23.754750950190036	25
23.764752950590118	25
23.774754950990197	25
23.784756951390278	25
23.794758951790357	25
23.804760952190438	25
23.814762952590517	25
23.824764952990598	25
23.834766953390677	25
23.844768953790759	25
23.854770954190837	25
23.864772954590919	25
23.874774954990997	25
23.884776955391079	25
23.894778955791157	25
23.904780956191239	25
23.914782956591317	25
23.924784956991399	25
23.934786957391477	25
23.944788957791559	25
23.954790958191637	25
23.964792958591719	25
23.974794958991797	25
23.984796959391879	25
23.994798959791957	25
24.004800960192039	25
24.014802960592117	25
24.024804960992199	25
24.034806961392277	25
24.044808961792359	25
24.054810962192438	25
24.064812962592519	25
24.074814962992598	25
24.084816963392679	25
24.094818963792758	25
24.104820964192839	25
24.114822964592918	25
24.124824964993	25
24.134826965393078	25
24.14482896579316	25
24.154830966193238	25
24.16483296659332	25
24.174834966993398	25
24.18483696739348	25
24.194838967793558	25
24.20484096819364	25
24.214842968593718	25
24.2248449689938	25
24.234846969393878	25
24.24484896979396	25
24.254850970194038	25
24.26485297059412	25
24.274854970994198	25
24.28485697139428	25
24.294858971794358	25
24.30486097219444	25
24.314862972594518	25
24.3248649729946	25
24.334866973394679	25
24.34486897379476	25
24.354870974194839	25
24.36487297459492	25
24.374874974994999	25
24.38487697539508	25
24.394878975795159	25
24.404880976195241	25
24.414882976595319	25
24.424884976995401	25
24.434886977395479	25
24.444888977795561	25
24.454890978195639	25
24.464892978595721	25
24.474894978995799	25
24.484896979395881	25
24.494898979795959	25
24.504900980196041	25
24.514902980596119	25
24.524904980996201	25
24.534906981396279	25
24.544908981796361	25
24.554910982196439	25
24.564912982596518	25
24.574914982996599	25
24.584916983396678	25
24.594918983796759	25
24.604920984196838	25
24.61492298459692	25
24.624924984996998	25
24.63492698539708	25
24.644928985797158	25
24.65493098619724	25
24.664932986597318	25
24.6749349869974	25
24.684936987397478	25
24.69493898779756	25
24.704940988197638	25
24.71494298859772	25
24.724944988997798	25
24.73494698939788	25
24.744948989797958	25
24.75495099019804	25
24.764952990598118	25
24.7749549909982	25
24.784956991398278	25
24.79495899179836	25
24.804960992198438	25
24.81496299259852	25
24.824964992998598	25
24.83496699339868	25
24.844968993798759	25
24.85497099419884	25
24.864972994598919	25
24.874974994999	25
24.884976995399079	25
24.894978995799161	25
24.904980996199239	25
24.914982996599321	25
24.924984996999399	25
24.934986997399481	25
24.944988997799559	25
24.954990998199641	25
24.964992998599719	25
24.974994998999801	25
24.984996999399879	25
24.994998999799961	25
25.005001000200039	25
25.015003000600121	25
25.025005001000199	25
25.035007001400281	25
25.045009001800359	25
25.055011002200441	25
25.065013002600519	25
25.075015003000601	25
25.085017003400679	25
25.095019003800761	25
25.105021004200839	25
25.115023004600921	25
25.125025005001	25
25.135027005401081	25
25.14502900580116	25
25.155031006201241	25
25.16503300660132	25
25.175035007001402	25
25.18503700740148	25
25.195039007801562	25
25.20504100820164	25
25.215043008601722	25
25.2250450090018	25
25.235047009401882	25
25.24504900980196	25
25.255051010202042	25
25.26505301060212	25
25.275055011002202	25
25.28505701140228	25
25.295059011802362	25
25.30506101220244	25
25.315063012602522	25
25.3250650130026	25
25.335067013402682	25
25.34506901380276	25
25.355071014202842	25
25.36507301460292	25
25.375075015003002	25
25.38507701540308	25
25.395079015803162	25
25.405081016203241	25
25.415083016603322	25
25.425085017003401	25
25.435087017403482	25
25.445089017803561	25
25.455091018203639	25
25.465093018603721	25
25.475095019003799	25
25.485097019403881	25
25.495099019803959	25
25.505101020204041	25
25.515103020604119	25
25.525105021004201	25
25.535107021404279	25
25.545109021804361	25
25.555111022204439	25
25.565113022604521	25
25.575115023004599	25
25.585117023404681	25
25.595119023804759	25
25.605121024204841	25
25.61512302460492	25
25.625125025005001	25
25.63512702540508	25
25.645129025805161	25
25.65513102620524	25
25.665133026605321	25
25.6751350270054	25
25.685137027405482	25
25.69513902780556	25
25.705141028205642	25
25.71514302860572	25
25.725145029005802	25
25.73514702940588	25
25.745149029805962	25
25.75515103020604	25
25.765153030606122	25
25.7751550310062	25
25.785157031406282	25
25.79515903180636	25
25.805161032206442	25
25.81516303260652	25
25.825165033006602	25
25.83516703340668	25
25.845169033806762	25
25.85517103420684	25
25.865173034606922	25
25.875175035007	25
25.885177035407082	25
25.895179035807161	25
25.905181036207242	25
25.915183036607321	25
25.925185037007402	25
25.935187037407481	25
25.945189037807562	25
25.955191038207641	25
25.965193038607723	25
25.975195039007801	25
25.985197039407883	25
25.995199039807961	25
26.005201040208043	25
26.015203040608121	25
26.025205041008203	25
26.035207041408281	25
26.045209041808363	25
26.055211042208441	25
26.065213042608523	25
26.075215043008601	25
26.085217043408683	25
26.095219043808761	25
26.105221044208843	25
26.115223044608921	25
26.125225045009003	25
26.135227045409081	25
26.145229045809163	25
26.155231046209241	25
26.165233046609323	25
26.175235047009402	25
26.185237047409483	25
26.195239047809562	25
26.205241048209643	25
26.215243048609722	25
26.225245049009803	25
26.235247049409882	25
26.245249049809964	25
26.255251050210042	25
26.265253050610124	25
26.275255051010202	25
26.285257051410284	25
26.295259051810362	25
26.305261052210444	25
26.315263052610522	25
26.325265053010604	25
26.335267053410682	25
26.345269053810764	25
26.355271054210842	25
26.36527305461092	25
26.375275055011002	26
26.38527705541108	26
26.395279055811162	26
26.405281056211241	26
26.415283056611322	26
26.425285057011401	26
26.435287057411482	26
26.445289057811561	26
26.455291058211643	26
26.465293058611721	26
26.475295059011803	26
26.485297059411881	26
26.495299059811963	26
26.505301060212041	26
26.515303060612123	26
26.525305061012201	26
26.535307061412283	26
26.545309061812361	26
26.555311062212443	26
26.565313062612521	26
26.575315063012603	26
26.585317063412681	26
26.595319063812763	26
26.605321064212841	26
26.615323064612923	26
26.625325065013001	26
26.635327065413083	26
26.645329065813161	26
26.655331066213243	26
26.665333066613321	26
26.675335067013403	26
26.685337067413482	26
26.695339067813563	26
26.705341068213642	26
26.715343068613723	26
26.725345069013802	26
26.735347069413884	26
26.745349069813962	26
26.755351070214044	26
26.765353070614122	26
26.775355071014204	26
26.785357071414282	26
26.795359071814364	26
26.805361072214442	26
26.815363072614524	26
26.825365073014602	26
26.835367073414684	26
26.845369073814762	26
26.855371074214844	26
26.865373074614922	26
26.875375075015004	26
26.885377075415082	26
26.895379075815164	26
26.905381076215242	26
26.915383076615324	26
26.925385077015402	26
26.935387077415484	26
26.945389077815562	26
26.955391078215644	26
26.965393078615723	26
26.975395079015804	26
26.985397079415883	26
26.995399079815964	26
27.005401080216043	26
27.015403080616124	26
27.025405081016203	26
27.035407081416285	26
27.045409081816363	26
27.055411082216445	26
27.065413082616523	26
27.075415083016605	26
27.085417083416683	26
27.095419083816765	26
27.105421084216843	26
27.115423084616925	26
27.125425085017003	26
27.135427085417085	26
27.145429085817163	26
27.155431086217245	26
27.165433086617323	26
27.175435087017405	26
27.185437087417483	26
27.195439087817565	26
27.205441088217643	26
27.215443088617725	26
27.225445089017803	26
27.235447089417885	26
27.245449089817964	26
27.255451090218045	26
27.265453090618124	26
27.275455091018202	26
27.285457091418284	26
27.295459091818362	26
27.305461092218444	26
27.315463092618522	26
27.325465093018604	26
27.335467093418682	26
27.345469093818764	26
27.355471094218842	26
27.365473094618924	26
27.375475095019002	26
27.385477095419084	26
27.395479095819162	26
27.405481096219244	26
27.415483096619322	26
27.425485097019404	26
27.435487097419482	26
27.445489097819564	26
27.455491098219643	26
27.465493098619724	26
27.475495099019803	26
27.485497099419884	26
27.495499099819963	26
27.505501100220044	26
27.515503100620123	26
27.525505101020205	26
27.535507101420283	26
27.545509101820365	26
27.555511102220443	26
27.565513102620525	26
27.575515103020603	26
27.585517103420685	26
27.595519103820763	26
27.605521104220845	26
27.615523104620923	26
27.625525105021005	26
27.635527105421083	26
27.645529105821165	26
27.655531106221243	26
27.665533106621325	26
27.675535107021403	26
27.685537107421485	26
27.695539107821563	26
27.705541108221645	26
27.715543108621723	26
27.725545109021805	26
27.735547109421884	26
27.745549109821965	26
27.755551110222044	26
27.765553110622125	26
27.775555111022204	26
27.785557111422285	26
27.795559111822364	26
27.805561112222446	26
27.815563112622524	26
27.825565113022606	26
27.835567113422684	26
27.845569113822766	26
27.855571114222844	26
27.865573114622926	26
27.875575115023004	26
27.885577115423086	26
27.895579115823164	26
27.905581116223246	26
27.915583116623324	26
27.925585117023406	26
27.935587117423484	26
27.945589117823566	26
27.955591118223644	26
27.965593118623726	26
27.975595119023804	26
27.985597119423886	26
27.995599119823964	26
28.005601120224046	27
28.015603120624125	27
28.025605121024206	27
28.035607121424285	27
28.045609121824366	27
28.055611122224445	27
28.065613122624526	27
28.075615123024605	27
28.085617123424687	27
28.095619123824765	27
28.105621124224847	27
28.115623124624925	27
28.125625125025007	27
28.135627125425085	27
28.145629125825167	27
28.155631126225245	27
28.165633126625327	27
28.175635127025405	27
28.185637127425483	27
28.195639127825565	27
28.205641128225643	27
28.215643128625725	27
28.225645129025803	27
28.235647129425885	27
28.245649129825964	27
28.255651130226045	27
28.265653130626124	27
28.275655131026205	27
28.285657131426284	27
28.295659131826365	27
28.305661132226444	27
28.315663132626526	27
28.325665133026604	27
28.335667133426686	27
28.345669133826764	27
28.355671134226846	27
28.365673134626924	27
28.375675135027006	27
28.385677135427084	27
28.395679135827166	27
28.405681136227244	27
28.415683136627326	27
28.425685137027404	27
28.435687137427486	27
28.445689137827564	27
28.455691138227646	27
28.465693138627724	27
28.475695139027806	27
28.485697139427884	27
28.495699139827966	27
28.505701140228044	27
28.515703140628126	27
28.525705141028205	27
28.535707141428286	27
28.545709141828365	27
28.555711142228446	27
28.565713142628525	27
28.575715143028606	27
28.585717143428685	27
28.595719143828767	27
28.605721144228845	27
28.615723144628927	27
28.625725145029005	27
28.635727145429087	27
28.645729145829165	27
28.655731146229247	27
28.665733146629325	27
28.675735147029407	27
28.685737147429485	27
28.695739147829567	27
28.705741148229645	27
28.715743148629727	27
28.725745149029805	27
28.735747149429887	27
28.745749149829965	27
28.755751150230047	27
28.765753150630125	27
28.775755151030207	27
28.785757151430285	27
28.795759151830367	27
28.805761152230446	27
28.815763152630527	27
28.825765153030606	27
28.835767153430687	27
28.845769153830766	27
28.855771154230847	27
28.865773154630926	27
28.875775155031008	27
28.885777155431086	27
28.895779155831168	27
28.905781156231246	27
28.915783156631328	27
28.925785157031406	27
28.935787157431488	27
28.945789157831566	27
28.955791158231648	27
28.965793158631726	27
28.975795159031808	27
28.985797159431886	27
28.995799159831968	27
29.005801160232046	27
29.015803160632128	27
29.025805161032206	27
29.035807161432288	27
29.045809161832366	27
29.055811162232448	27
29.065813162632526	27
29.075815163032608	27
29.085817163432687	27
29.095819163832765	27
29.105821164232847	27
29.115823164632925	27
29.125825165033007	27
29.135827165433085	27
29.145829165833167	27
29.155831166233245	27
29.165833166633327	27
29.175835167033405	27
29.185837167433487	27
29.195839167833565	27
29.205841168233647	27
29.215843168633725	27
29.225845169033807	27
29.235847169433885	27
29.245849169833967	27
29.255851170234045	27
29.265853170634127	27
29.275855171034205	27
29.285857171434287	27
29.295859171834365	27
29.305861172234447	27
29.315863172634526	27
29.325865173034607	27
29.335867173434686	27
29.345869173834767	27
29.355871174234846	27
29.365873174634928	27
29.375875175035006	27
29.385877175435088	27
29.395879175835166	27
29.405881176235248	27
29.415883176635326	27
29.425885177035408	27
29.435887177435486	27
29.445889177835568	27
29.455891178235646	27
29.465893178635728	27
29.475895179035806	27
29.485897179435888	28
29.495899179835966	28
29.505901180236048	28
29.515903180636126	28
29.525905181036208	28
29.535907181436286	28
29.545909181836368	28
29.555911182236446	28
29.565913182636528	28
29.575915183036606	28
29.585917183436688	28
29.595919183836767	28
29.605921184236848	28
29.615923184636927	28
29.625925185037008	28
29.635927185437087	28
29.645929185837169	28
29.655931186237247	28
29.665933186637329	28
29.675935187037407	28
29.685937187437489	28
29.695939187837567	28
29.705941188237649	28
29.715943188637727	28
29.725945189037809	28
29.735947189437887	28
29.745949189837969	28
29.755951190238047	28
29.765953190638129	28
29.775955191038207	28
29.785957191438289	28
29.795959191838367	28
29.805961192238449	28
29.815963192638527	28
29.825965193038609	28
29.835967193438687	28
29.845969193838769	28
29.855971194238847	28
29.865973194638929	28
29.875975195039008	28
29.885977195439089	28
29.895979195839168	28
29.905981196239249	28
29.915983196639328	28
29.92598519703941	28
29.935987197439488	28
29.94598919783957	28
29.955991198239648	28
29.96599319863973	28
29.975995199039808	28
29.98599719943989	28
29.995999199839968	28
30.006001200240046	28
30.016003200640128	28
30.026005201040206	28
30.036007201440288	28
30.046009201840366	28
30.056011202240448	28
30.066013202640526	28
30.076015203040608	28
30.086017203440687	28
30.096019203840768	28
30.106021204240847	28
30.116023204640928	28
30.126025205041007	28
30.136027205441088	28
30.146029205841167	28
30.156031206241249	28
30.166033206641327	28
30.176035207041409	28
30.186037207441487	28
30.196039207841569	28
30.206041208241647	28
30.216043208641729	28
30.226045209041807	28
30.236047209441889	28
30.246049209841967	28
30.256051210242049	28
30.266053210642127	28
30.276055211042209	28
30.286057211442287	28
30.296059211842369	28
30.306061212242447	28
30.316063212642529	28
30.326065213042607	28
30.336067213442689	28
30.346069213842767	28
30.356071214242849	28
30.366073214642928	28
30.376075215043009	28
30.386077215443088	28
30.396079215843169	28
30.406081216243248	28
30.416083216643329	28
30.426085217043408	28
30.43608721744349	28
30.446089217843568	28
30.45609121824365	28
30.466093218643728	28
30.47609521904381	28
30.486097219443888	28
30.49609921984397	28
30.506101220244048	28
30.51610322064413	28
30.526105221044208	28
30.53610722144429	28
30.546109221844368	28
30.55611122224445	28
30.566113222644528	28
30.57611522304461	28
30.586117223444688	28
30.59611922384477	28
30.606121224244848	28
30.61612322464493	28
30.626125225045008	28
30.63612722544509	28
30.646129225845169	28
30.65613122624525	28
30.666133226645329	28
30.67613522704541	28
30.686137227445489	28
30.69613922784557	28
30.706141228245649	28
30.716143228645731	28
30.726145229045809	28
30.736147229445891	28
30.746149229845969	28
30.756151230246051	28
30.766153230646129	28
30.776155231046211	28
30.786157231446289	28
30.796159231846371	28
30.806161232246449	28
30.816163232646531	28
30.826165233046609	28
30.836167233446691	28
30.846169233846769	28
30.856171234246851	28
30.866173234646929	28
30.876175235047011	28
30.886177235447089	28
30.896179235847171	28
30.906181236247249	28
30.916183236647328	28
30.92618523704741	28
30.936187237447488	28
30.94618923784757	28
30.956191238247648	28
30.96619323864773	28
30.976195239047808	28
30.98619723944789	28
30.996199239847968	28
31.00620124024805	28
31.016203240648128	28
31.02620524104821	28
31.036207241448288	28
31.04620924184837	28
31.056211242248448	28
31.06621324264853	28
31.076215243048608	28
31.08621724344869	28
31.096219243848768	28
31.10622124424885	28
31.116223244648928	28
31.12622524504901	28
31.136227245449088	28
31.14622924584917	28
31.156231246249249	28
31.16623324664933	28
31.176235247049409	28
31.18623724744949	28
31.196239247849569	28
31.206241248249651	28
31.216243248649729	28
31.226245249049811	28
31.236247249449889	28
31.246249249849971	28
31.256251250250049	28
31.266253250650131	28
31.276255251050209	28
31.286257251450291	28
31.296259251850369	28
31.306261252250451	28
31.316263252650529	28
31.326265253050611	28
31.336267253450689	28
31.346269253850771	28
31.356271254250849	28
31.366273254650931	28
31.376275255051009	28
31.386277255451091	28
31.396279255851169	28
31.406281256251251	28
31.416283256651329	28
31.426285257051411	28
31.43628725745149	28
31.446289257851571	28
31.45629125825165	27
31.466293258651731	27
31.47629525905181	27
31.486297259451892	27
31.49629925985197	27
31.506301260252052	27
31.51630326065213	27
31.526305261052212	27
31.53630726145229	27
31.546309261852372	28
31.55631126225245	28
31.566313262652532	28
31.57631526305261	28
31.586317263452692	28
31.59631926385277	28
31.606321264252852	28
31.61632326465293	28
31.626325265053012	28
31.63632726545309	28
31.646329265853172	28
31.65633126625325	28
31.666333266653332	28
31.67633526705341	28
31.686337267453492	28
31.69633926785357	28
31.706341268253652	28
31.716343268653731	28
31.726345269053812	28
31.736347269453891	27
31.746349269853972	27
31.756351270254051	27
31.766353270654133	27
31.776355271054211	27
31.786357271454293	27
31.796359271854371	27
31.806361272254453	27
31.816363272654531	27
31.826365273054609	27
31.836367273454691	28
31.846369273854769	28
31.856371274254851	28
31.866373274654929	28
31.876375275055011	29
31.886377275455089	29
31.896379275855171	28
31.906381276255249	28
31.916383276655331	28
31.92638527705541	28
31.936387277455491	28
31.94638927785557	28
31.956391278255651	28
31.96639327865573	28
31.976395279055811	28
31.98639727945589	28
31.996399279855972	28
32.00640128025605	28
32.016403280656128	28
32.026405281056213	28
32.036407281456292	28
32.04640928185637	28
32.056411282256448	28
32.066413282656534	28
32.076415283056612	28
32.08641728345669	28
32.096419283856768	28
32.106421284256854	28
32.116423284656932	28
32.12642528505701	28
32.136427285457088	28
32.146429285857174	28
32.156431286257252	28
32.16643328665733	28
32.176435287057409	28
32.186437287457494	29
32.196439287857572	29
32.206441288257651	29
32.216443288657729	29
32.226445289057814	29
32.236447289457892	28
32.246449289857971	28
32.256451290258049	28
32.266453290658134	28
32.276455291058213	28
32.286457291458291	28
32.296459291858369	28
32.306461292258454	28
32.316463292658533	28
32.326465293058611	28
32.336467293458689	28
32.346469293858775	28
32.356471294258853	28
32.366473294658931	28
32.376475295059009	28
32.386477295459095	28
32.396479295859173	28
32.406481296259251	28
32.416483296659329	28
32.426485297059415	28
32.436487297459493	28
32.446489297859571	28
32.45649129825965	28
32.466493298659735	28
32.476495299059813	28
32.486497299459892	28
32.49649929985997	28
32.506501300260055	28
32.516503300660133	29
32.526505301060212	29
32.53650730146029	29
32.546509301860375	29
32.556511302260454	29
32.566513302660532	29
32.57651530306061	29
32.586517303460695	29
32.596519303860774	29
32.606521304260852	28
32.61652330466093	28
32.626525305061016	29
32.636527305461094	29
32.646529305861172	29
32.65653130626125	29
32.666533306661336	29
32.676535307061414	29
32.686537307461492	29
32.69653930786157	29
32.706541308261656	29
32.716543308661734	29
32.726545309061812	29
32.736547309461891	29
32.746549309861969	29
32.756551310262054	29
32.766553310662133	29
32.776555311062211	29
32.786557311462289	29
32.796559311862374	29
32.806561312262453	29
32.816563312662531	29
32.826565313062609	29
32.836567313462695	29
32.846569313862773	29
32.856571314262851	29
32.866573314662929	29
32.876575315063015	29
32.886577315463093	29
32.896579315863171	29
32.906581316263249	29
32.916583316663335	29
32.926585317063413	29
32.936587317463491	29
32.94658931786357	29
32.956591318263655	29
32.966593318663733	29
32.976595319063811	29
32.98659731946389	29
32.996599319863975	29
33.006601320264053	29
33.016603320664132	29
33.02660532106421	29
33.036607321464295	29
33.046609321864373	29
33.056611322264452	29
33.06661332266453	29
33.076615323064615	29
33.086617323464694	29
33.096619323864772	29
33.10662132426485	29
33.116623324664936	29
33.126625325065014	29
33.136627325465092	29
33.14662932586517	29
33.156631326265256	29
33.166633326665334	29
33.176635327065412	29
33.18663732746549	29
33.196639327865576	29
33.206641328265654	29
33.216643328665732	29
33.226645329065811	29
33.236647329465896	29
33.246649329865974	29
33.256651330266052	29
33.266653330666131	29
33.276655331066216	29
33.286657331466294	29
33.296659331866373	29
33.306661332266451	29
33.316663332666536	29
33.326665333066614	29
33.336667333466693	29
33.346669333866771	29
33.356671334266856	29
33.366673334666935	29
33.376675335067013	29
33.386677335467091	29
33.396679335867177	29
33.406681336267255	29
33.416683336667333	29
33.426685337067411	29
33.436687337467497	29
33.446689337867575	29
33.456691338267653	29
33.466693338667731	29
33.476695339067817	29
33.486697339467895	29
33.496699339867973	29
33.506701340268052	29
33.516703340668137	29
33.526705341068215	29
33.536707341468293	29
33.546709341868372	29
33.556711342268457	29
33.566713342668535	29
33.576715343068614	29
33.586717343468692	29
33.596719343868777	29
33.606721344268855	29
33.616723344668934	29
33.626725345069012	29
33.63672734546909	29
33.646729345869176	29
33.656731346269254	29
33.666733346669332	29
33.67673534706941	29
33.686737347469496	29
33.696739347869574	29
33.706741348269652	29
33.716743348669731	29
33.726745349069816	29
33.736747349469894	29
33.746749349869972	29
33.756751350270051	29
33.766753350670136	29
33.776755351070214	29
33.786757351470293	29
33.796759351870371	29
33.806761352270456	29
33.816763352670534	29
33.826765353070613	29
33.836767353470691	29
33.846769353870776	29
33.856771354270855	29
33.866773354670933	29
33.876775355071011	29
33.886777355471096	29
33.896779355871175	29
33.906781356271253	29
33.916783356671331	29
33.926785357071417	29
33.936787357471495	29
33.946789357871573	29
33.956791358271651	29
33.966793358671737	29
33.976795359071815	29
33.986797359471893	29
33.996799359871972	29
34.006801360272057	29
34.016803360672135	29
34.026805361072213	29
34.036807361472292	29
34.046809361872377	29
34.056811362272455	29
34.066813362672534	29
34.076815363072612	29
34.086817363472697	29
34.096819363872775	29
34.106821364272854	29
34.116823364672932	29
34.126825365073017	29
34.136827365473096	29
34.146829365873174	29
34.156831366273252	29
34.166833366673337	29
34.176835367073416	29
34.186837367473494	29
34.196839367873572	29
34.206841368273658	29
34.216843368673736	29
34.226845369073814	29
34.236847369473892	29
34.246849369873978	29
34.256851370274056	29
34.266853370674134	29
34.276855371074213	29
34.286857371474298	29
34.296859371874376	29
34.306861372274454	29
34.316863372674533	29
34.326865373074618	29
34.336867373474696	29
34.346869373874775	29
34.356871374274853	29
34.366873374674938	29
34.376875375075016	29
34.386877375475095	29
34.396879375875173	29
34.406881376275258	29
34.416883376675337	29
34.426885377075415	30
34.436887377475493	30
34.446889377875578	30
34.456891378275657	30
34.466893378675735	30
34.476895379075813	30
34.486897379475899	30
34.496899379875977	30
34.506901380276055	30
34.516903380676133	30
34.526905381076219	30
34.536907381476297	30
34.546909381876375	30
34.556911382276454	30
34.566913382676532	30
34.576915383076617	30
34.586917383476695	30
34.596919383876774	29
34.606921384276852	29
34.616923384676937	29
34.626925385077016	29
34.636927385477094	29
34.646929385877172	29
34.656931386277257	29
34.666933386677336	29
34.676935387077414	29
34.686937387477492	29
34.696939387877578	29
34.706941388277656	29
34.716943388677734	29
34.726945389077812	29
34.736947389477898	29
34.746949389877976	29
34.756951390278054	29
34.766953390678133	30
34.776955391078218	30
34.786957391478296	30
34.796959391878374	30
34.806961392278453	30
34.816963392678538	30
34.826965393078616	30
34.836967393478695	30
34.846969393878773	30
34.856971394278858	30
34.866973394678936	30
34.876975395079015	30
34.886977395479093	30
34.896979395879178	30
34.906981396279257	30
34.916983396679335	30
34.926985397079413	30
34.936987397479498	30
34.946989397879577	30
34.956991398279655	30
34.966993398679733	30
34.976995399079819	30
34.986997399479897	30
34.996999399879975	30
35.007001400280053	30
35.017003400680139	30
35.027005401080217	29
35.037007401480295	29
35.047009401880374	29
35.057011402280459	29
35.067013402680537	29
35.077015403080615	29
35.087017403480694	29
35.097019403880779	29
35.107021404280857	29
35.117023404680936	29
35.127025405081014	30
35.137027405481099	30
35.147029405881177	30
35.157031406281256	30
35.167033406681334	30
35.177035407081419	30
35.187037407481498	30
35.197039407881576	30
35.207041408281654	30
35.217043408681739	30
35.227045409081818	30
35.237047409481896	30
35.247049409881974	30
35.25705141028206	30
35.267053410682138	30
35.277055411082216	30
35.287057411482294	30
35.29705941188238	30
35.307061412282458	30
35.317063412682536	30
35.327065413082614	30
35.3370674134827	30
35.347069413882778	30
35.357071414282856	30
35.367073414682935	30
35.37707541508302	30
35.387077415483098	30
35.397079415883177	30
35.407081416283255	30
35.41708341668334	30
35.427085417083418	30
35.437087417483497	30
35.447089417883575	30
35.457091418283653	29
35.467093418683739	29
35.477095419083817	29
35.487097419483895	29
35.497099419883973	29
35.507101420284059	29
35.517103420684137	30
35.527105421084215	30
35.537107421484293	30
35.547109421884379	30
35.557111422284457	30
35.567113422684535	30
35.577115423084614	30
35.587117423484699	30
35.597119423884777	30
35.607121424284855	30
35.617123424684934	30
35.627125425085019	30
35.637127425485097	30
35.647129425885176	30
35.657131426285254	30
35.667133426685339	30
35.677135427085418	30
35.687137427485496	30
35.697139427885574	30
35.707141428285659	30
35.717143428685738	30
35.727145429085816	30
35.737147429485894	30
35.74714942988598	30
35.757151430286058	30
35.767153430686136	30
35.777155431086214	30
35.7871574314863	30
35.797159431886378	30
35.807161432286456	30
35.817163432686534	30
35.82716543308662	30
35.837167433486698	30
35.847169433886776	30
35.857171434286855	30
35.86717343468694	30
35.877175435087018	30
35.887177435487096	30
35.897179435887175	29
35.90718143628726	30
35.917183436687338	30
35.927185437087417	30
35.937187437487495	30
35.94718943788758	30
35.957191438287659	30
35.967193438687737	30
35.977195439087815	30
35.9871974394879	31
35.997199439887979	31
36.007201440288057	31
36.017203440688135	31
36.027205441088221	31
36.037207441488299	31
36.047209441888377	31
36.057211442288455	31
36.067213442688541	31
36.077215443088619	31
36.087217443488697	31
36.097219443888775	31
36.107221444288861	31
36.117223444688939	31
36.127225445089017	31
36.137227445489096	31
36.147229445889181	31
36.157231446289259	31
36.167233446689337	31
36.177235447089416	31
36.187237447489501	31
36.197239447889579	31
36.207241448289658	31
36.217243448689736	31
36.227245449089821	31
36.2372474494899	31
36.247249449889978	31
36.257251450290056	31
36.267253450690141	31
36.27725545109022	31
36.287257451490298	31
36.297259451890376	31
36.307261452290462	31
36.31726345269054	31
36.327265453090618	31
36.337267453490696	31
36.347269453890782	31
36.35727145429086	31
36.367273454690938	31
36.377275455091016	31
36.387277455491095	31
36.39727945589118	31
36.407281456291258	31
36.417283456691337	31
36.427285457091415	31
36.4372874574915	31
36.447289457891578	31
36.457291458291657	31
36.467293458691735	31
36.47729545909182	31
36.487297459491899	31
36.497299459891977	31
36.507301460292055	31
36.517303460692141	31
36.527305461092219	31
36.537307461492297	31
36.547309461892375	31
36.557311462292461	31
36.567313462692539	31
36.577315463092617	31
36.587317463492695	31
36.597319463892781	31
36.607321464292859	31
36.617323464692937	31
36.627325465093016	31
36.637327465493101	31
36.647329465893179	31
36.657331466293257	31
36.667333466693336	31
36.677335467093421	31
36.687337467493499	31
36.697339467893578	31
36.707341468293656	31
36.717343468693741	31
36.727345469093819	31
36.737347469493898	31
36.747349469893976	31
36.757351470294061	31
36.76735347069414	31
36.777355471094218	31
36.787357471494296	31
36.797359471894381	31
36.80736147229446	31
36.817363472694538	31
36.827365473094616	31
36.837367473494702	31
36.84736947389478	31
36.857371474294858	31
36.867373474694936	31
36.877375475095022	31
36.8873774754951	31
36.897379475895178	31
36.907381476295257	31
36.917383476695342	31
36.92738547709542	31
36.937387477495498	31
36.947389477895577	31
36.957391478295662	31
36.96739347869574	31
36.977395479095819	31
36.987397479495897	31
36.997399479895982	31
37.00740148029606	31
37.017403480696139	31
37.027405481096217	31
37.037407481496302	31
37.047409481896381	31
37.057411482296459	31
37.067413482696537	31
37.077415483096622	31
37.087417483496701	31
37.097419483896779	31
37.107421484296857	31
37.117423484696943	31
37.127425485097021	31
37.137427485497099	32
37.147429485897177	32
37.157431486297263	32
37.167433486697341	32
37.177435487097419	32
37.187437487497498	32
37.197439487897583	32
37.207441488297661	32
37.217443488697739	32
37.227445489097818	32
37.237447489497903	31
37.247449489897981	31
37.25745149029806	31
37.267453490698138	31
37.277455491098216	31
37.287457491498301	31
37.29745949189838	31
37.307461492298458	31
37.317463492698536	31
37.327465493098622	31
37.3374674934987	31
37.347469493898778	31
37.357471494298856	31
37.367473494698942	31
37.37747549509902	31
37.387477495499098	31
37.397479495899177	31
37.407481496299262	31
37.41748349669934	31
37.427485497099418	31
37.437487497499497	32
37.447489497899582	32
37.45749149829966	32
37.467493498699739	32
37.477495499099817	32
37.487497499499902	32
37.49749949989998	32
37.507501500300059	32
37.517503500700137	32
37.527505501100222	32
37.537507501500301	32
37.547509501900379	32
37.557511502300457	32
37.567513502700542	32
37.577515503100621	32
37.587517503500699	32
37.597519503900777	32
37.607521504300863	32
37.617523504700941	32
37.627525505101019	32
37.637527505501097	31
37.647529505901183	31
37.657531506301261	31
37.667533506701339	31
37.677535507101418	31
37.687537507501503	31
37.697539507901581	31
37.707541508301659	31
37.717543508701738	32
37.727545509101823	32
37.737547509501901	32
37.74754950990198	32
37.757551510302058	32
37.767553510702143	32
37.777555511102221	32
37.7875575115023	32
37.797559511902378	32
37.807561512302463	32
37.817563512702542	32
37.82756551310262	32
37.837567513502698	32
37.847569513902783	32
37.857571514302862	32
37.86757351470294	32
37.877575515103018	32
37.887577515503104	32
37.897579515903182	32
37.90758151630326	32
37.917583516703338	32
37.927585517103424	31
37.937587517503502	31
37.94758951790358	31
37.957591518303659	31
37.967593518703744	31
37.977595519103822	31
37.9875975195039	31
37.997599519903979	31
38.007601520304064	32
38.017603520704142	32
38.027605521104221	32
38.037607521504299	32
38.047609521904384	32
38.057611522304462	32
38.067613522704541	32
38.077615523104619	32
38.087617523504704	32
38.097619523904783	32
38.107621524304861	32
38.117623524704939	33
38.127625525105024	33
38.137627525505103	33
38.147629525905181	33
38.157631526305259	33
38.167633526705345	32
38.177635527105423	32
38.187637527505501	32
38.197639527905579	32
38.207641528305658	32
38.217643528705743	32
38.227645529105821	32
38.2376475295059	32
38.247649529905978	32
38.257651530306063	32
38.267653530706141	31
38.27765553110622	31
38.287657531506298	31
38.297659531906383	31
38.307661532306462	31
38.31766353270654	31
38.327665533106618	31
38.337667533506703	31
38.347669533906782	31
38.35767153430686	31
38.367673534706938	31
38.377675535107024	31
38.387677535507102	31
38.39767953590718	31
38.407681536307258	31
38.417683536707344	31
38.427685537107422	31
38.4376875375075	31
38.447689537907578	32
38.457691538307664	32
38.467693538707742	32
38.47769553910782	32
38.487697539507899	32
38.497699539907984	32
38.507701540308062	32
38.517703540708141	32
38.527705541108219	32
38.537707541508304	32
38.547709541908382	32
38.557711542308461	32
38.567713542708539	32
38.577715543108624	32
38.587717543508703	32
38.597719543908781	32
38.607721544308859	32
38.617723544708944	32
38.627725545109023	32
38.637727545509101	32
38.647729545909179	32
38.657731546309265	32
38.667733546709343	32
38.677735547109421	32
38.687737547509499	32
38.697739547909585	32
38.707741548309663	32
38.717743548709741	32
38.727745549109819	32
38.737747549509905	32
38.747749549909983	32
38.757751550310061	32
38.76775355071014	32
38.777755551110225	32
38.787757551510303	32
38.797759551910382	32
38.80776155231046	32
38.817763552710545	32
38.827765553110623	32
38.837767553510702	32
38.84776955391078	32
38.857771554310865	32
38.867773554710944	32
38.877775555111022	32
38.8877775555111	32
38.897779555911185	32
38.907781556311264	32
38.917783556711342	32
38.92778555711142	32
38.937787557511506	32
38.947789557911584	32
38.957791558311662	32
38.96779355871174	32
38.977795559111826	32
38.987797559511904	32
38.997799559911982	32
39.00780156031206	32
39.017803560712146	32
39.027805561112224	32
39.037807561512302	32
39.047809561912381	32
39.057811562312466	32
39.067813562712544	32
39.077815563112622	32
39.087817563512701	32
39.097819563912779	32
39.107821564312864	32
39.117823564712943	32
39.127825565113021	32
39.137827565513099	32
39.147829565913185	32
39.157831566313263	32
39.167833566713341	32
39.177835567113419	32
39.187837567513505	32
39.197839567913583	32
39.207841568313661	32
39.217843568713739	32
39.227845569113825	32
39.237847569513903	32
39.247849569913981	32
39.25785157031406	32
39.267853570714145	32
39.277855571114223	32
39.287857571514301	32
39.29785957191438	32
39.307861572314465	32
39.317863572714543	32
39.327865573114622	32
39.3378675735147	32
39.347869573914785	32
39.357871574314863	32
39.367873574714942	32
39.37787557511502	32
39.387877575515105	32
39.397879575915184	32
39.407881576315262	32
39.41788357671534	32
39.427885577115426	32
39.437887577515504	32
39.447889577915582	32
39.45789157831566	32
39.467893578715746	32
39.477895579115824	32
39.487897579515902	32
39.49789957991598	32
39.507901580316066	32
39.517903580716144	32
39.527905581116222	32
39.537907581516301	32
39.547909581916386	32
39.557911582316464	32
39.567913582716542	32
39.577915583116621	32
39.587917583516706	32
39.597919583916784	32
39.607921584316863	32
39.617923584716941	32
39.627925585117026	32
39.637927585517104	32
39.647929585917183	32
39.657931586317261	32
39.667933586717346	32
39.677935587117425	32
39.687937587517503	32
39.697939587917581	32
39.707941588317667	32
39.717943588717745	32
39.727945589117823	32
39.737947589517901	32
39.747949589917987	32
39.757951590318065	32
39.767953590718143	32
39.777955591118221	32
39.787957591518307	32
39.797959591918385	32
39.807961592318463	32
39.817963592718542	32
39.827965593118627	32
39.837967593518705	32
39.847969593918783	32
39.857971594318862	32
39.867973594718947	32
39.877975595119025	32
39.887977595519104	32
39.897979595919182	32
39.907981596319267	32
39.917983596719345	32
39.927985597119424	32
39.937987597519502	32
39.947989597919587	32
39.957991598319666	32
39.967993598719744	32
39.977995599119822	32
39.987997599519908	32
39.997999599919986	32
40.008001600320064	32
40.018003600720142	32
40.028005601120221	32
40.038007601520306	32
40.048009601920384	32
40.058011602320462	32
40.068013602720541	32
40.078015603120626	32
40.088017603520704	32
40.098019603920783	32
40.108021604320861	32
40.118023604720946	32
40.128025605121024	32
40.138027605521103	32
40.148029605921181	32
40.158031606321266	32
40.168033606721345	32
40.178035607121423	32
40.188037607521501	32
40.198039607921586	32
40.208041608321665	32
40.218043608721743	32
40.228045609121821	32
40.238047609521907	32
40.248049609921985	32
40.258051610322063	32
40.268053610722141	32
40.278055611122227	32
40.288057611522305	32
40.298059611922383	32
40.308061612322462	32
40.318063612722547	32
40.328065613122625	32
40.338067613522703	32
40.348069613922782	32
40.358071614322867	32
40.368073614722945	32
40.378075615123024	32
40.388077615523102	32
40.398079615923187	32
40.408081616323265	32
40.418083616723344	32
40.428085617123422	32
40.438087617523507	32
40.448089617923586	32
40.458091618323664	32
40.468093618723742	32
40.478095619123827	32
40.488097619523906	32
40.498099619923984	32
40.508101620324062	32
40.518103620724148	32
40.528105621124226	32
40.538107621524304	32
40.548109621924382	32
40.558111622324468	32
40.568113622724546	32
40.578115623124624	32
40.588117623524703	32
40.598119623924788	32
40.608121624324866	32
40.618123624724944	32
40.628125625125023	32
40.638127625525108	32
40.648129625925186	32
40.658131626325265	32
40.668133626725343	32
40.678135627125428	32
40.688137627525506	32
40.698139627925585	32
40.708141628325663	32
40.718143628725748	32
40.728145629125827	32
40.738147629525905	32
40.748149629925983	32
40.758151630326068	32
40.768153630726147	32
40.778155631126225	32
40.788157631526303	32
40.798159631926389	32
40.808161632326467	32
40.818163632726545	32
40.828165633126623	32
40.838167633526709	32
40.848169633926787	32
40.858171634326865	32
40.868173634726944	32
40.878175635127029	32
40.888177635527107	32
40.898179635927185	32
40.908181636327264	32
40.918183636727342	32
40.928185637127427	33
40.938187637527506	33
40.948189637927584	33
40.958191638327662	33
40.968193638727747	33
40.978195639127826	33
40.988197639527904	32
40.998199639927982	32
41.008201640328068	32
41.018203640728146	32
41.028205641128224	32
41.038207641528302	32
41.048209641928388	32
41.058211642328466	32
41.068213642728544	32
41.078215643128623	32
41.088217643528708	32
41.098219643928786	32
41.108221644328864	32
41.118223644728943	32
41.128225645129028	32
41.138227645529106	32
41.148229645929185	32
41.158231646329263	32
41.168233646729348	32
41.178235647129426	33
41.188237647529505	33
41.198239647929583	33
41.208241648329668	33
41.218243648729747	33
41.228245649129825	33
41.238247649529903	33
41.248249649929988	33
41.258251650330067	33
41.268253650730145	33
41.278255651130223	33
41.288257651530309	33
41.298259651930387	33
41.308261652330465	33
41.318263652730543	33
41.328265653130629	33
41.338267653530707	33
41.348269653930785	33
41.358271654330863	33
41.368273654730949	33
41.378275655131027	33
41.388277655531105	33
41.398279655931184	33
41.408281656331269	33
41.418283656731347	33
41.428285657131426	33
41.438287657531504	33
41.448289657931589	32
41.458291658331667	32
41.468293658731746	32
41.478295659131824	32
41.488297659531909	32
41.498299659931988	32
41.508301660332066	32
41.518303660732144	32
41.528305661132229	32
41.538307661532308	33
41.548309661932386	33
41.558311662332464	33
41.56831366273255	33
41.578315663132628	33
41.588317663532706	33
41.598319663932784	33
41.60832166433287	33
41.618323664732948	33
41.628325665133026	33
41.638327665533104	33
41.64832966593319	33
41.658331666333268	33
41.668333666733346	33
41.678335667133425	33
41.68833766753351	33
41.698339667933588	33
41.708341668333667	33
41.718343668733745	33
41.72834566913383	33
41.738347669533908	33
41.748349669933987	33
41.758351670334065	33
41.76835367073415	33
41.778355671134229	33
41.788357671534307	33
41.798359671934385	33
41.80836167233447	33
41.818363672734549	33
41.828365673134627	33
41.838367673534705	33
41.848369673934783	33
41.858371674334869	33
41.868373674734947	33
41.878375675135025	33
41.888377675535104	33
41.898379675935189	33
41.908381676335267	32
41.918383676735345	32
41.928385677135424	32
41.938387677535509	32
41.948389677935587	32
41.958391678335666	32
41.968393678735744	32
41.978395679135829	32
41.988397679535908	32
41.998399679935986	32
42.008401680336064	32
42.018403680736149	32
42.028405681136228	32
42.038407681536306	32
42.048409681936384	32
42.05841168233647	32
42.068413682736548	32
42.078415683136626	32
42.088417683536704	33
42.09841968393679	33
42.108421684336868	33
42.118423684736946	33
42.128425685137024	33
42.13842768553711	33
42.148429685937188	33
42.158431686337266	33
42.168433686737345	33
42.17843568713743	33
42.188437687537508	33
42.198439687937586	33
42.208441688337665	33
42.21844368873775	33
42.228445689137828	33
42.238447689537907	33
42.248449689937985	33
42.25845169033807	33
42.268453690738149	33
42.278455691138227	33
42.288457691538305	33
42.29845969193839	33
42.308461692338469	33
42.318463692738547	33
42.328465693138625	33
42.338467693538711	33
42.348469693938789	33
42.358471694338867	33
42.368473694738945	33
42.378475695139031	33
42.388477695539109	33
42.398479695939187	33
42.408481696339265	32
42.418483696739351	32
42.428485697139429	32
42.438487697539507	32
42.448489697939586	32
42.458491698339671	32
42.468493698739749	32
42.478495699139827	32
42.488497699539906	32
42.498499699939991	32
42.508501700340069	32
42.518503700740148	32
42.528505701140226	32
42.538507701540311	32
42.54850970194039	32
42.558511702340468	32
42.568513702740546	32
42.578515703140631	32
42.58851770354071	33
42.598519703940788	33
42.608521704340866	33
42.618523704740952	33
42.62852570514103	33
42.638527705541108	33
42.648529705941186	33
42.658531706341272	33
42.66853370674135	33
42.678535707141428	33
42.688537707541506	33
42.698539707941592	33
42.70854170834167	33
42.718543708741748	33
42.728545709141827	33
42.738547709541905	33
42.74854970994199	33
42.758551710342068	33
42.768553710742147	33
42.778555711142225	33
42.78855771154231	33
42.798559711942389	33
42.808561712342467	33
42.818563712742545	33
42.82856571314263	33
42.838567713542709	33
42.848569713942787	33
42.858571714342865	33
42.868573714742951	33
42.878575715143029	33
42.888577715543107	33
42.898579715943185	33
42.908581716343271	33
42.918583716743349	33
42.928585717143427	33
42.938587717543506	33
42.948589717943591	33
42.958591718343669	32
42.968593718743747	32
42.978595719143826	32
42.988597719543911	32
42.998599719943989	32
43.008601720344068	32
43.018603720744146	32
43.028605721144231	32
43.038607721544309	32
43.048609721944388	33
43.058611722344466	33
43.068613722744551	33
43.07861572314463	33
43.088617723544708	33
43.098619723944786	33
43.108621724344871	33
43.11862372474495	33
43.128625725145028	33
43.138627725545106	33
43.148629725945192	33
43.15863172634527	33
43.168633726745348	33
43.178635727145426	33
43.188637727545512	33
43.19863972794559	33
43.208641728345668	34
43.218643728745747	34
43.228645729145832	34
43.23864772954591	34
43.248649729945988	34
43.258651730346067	34
43.268653730746152	34
43.27865573114623	34
43.288657731546309	34
43.298659731946387	34
43.308661732346472	34
43.31866373274655	34
43.328665733146629	34
43.338667733546707	34
43.348669733946792	34
43.358671734346871	34
43.368673734746949	34
43.378675735147027	34
43.388677735547112	34
43.398679735947191	34
43.408681736347269	33
43.418683736747347	33
43.428685737147433	33
43.438687737547511	33
43.448689737947589	33
43.458691738347667	33
43.468693738747753	33
43.478695739147831	33
43.488697739547909	33
43.498699739947988	33
43.508701740348073	33
43.518703740748151	33
43.528705741148229	33
43.538707741548308	33
43.548709741948393	33
43.558711742348471	33
43.56871374274855	33
43.578715743148628	34
43.588717743548713	34
43.598719743948791	34
43.60872174434887	34
43.618723744748948	34
43.628725745149033	34
43.638727745549112	34
43.64872974594919	34
43.658731746349268	34
43.668733746749346	34
43.678735747149432	34
43.68873774754951	34
43.698739747949588	34
43.708741748349667	34
43.718743748749752	34
43.72874574914983	34
43.738747749549908	34
43.748749749949987	34
43.758751750350072	34
43.76875375075015	34
43.778755751150229	34
43.788757751550307	34
43.798759751950392	34
43.80876175235047	34
43.818763752750549	34
43.828765753150627	34
43.838767753550712	34
43.848769753950791	34
43.858771754350869	34
43.868773754750947	34
43.878775755151032	34
43.888777755551111	34
43.898779755951189	34
43.908781756351267	34
43.918783756751353	34
43.928785757151431	34
43.938787757551509	34
43.948789757951587	34
43.958791758351673	34
43.968793758751751	34
43.978795759151829	34
43.988797759551908	34
43.998799759951993	34
44.008801760352071	34
44.018803760752149	34
44.028805761152228	34
44.038807761552313	34
44.048809761952391	34
44.05881176235247	34
44.068813762752548	34
44.078815763152633	34
44.088817763552711	34
44.09881976395279	34
44.108821764352868	34
44.118823764752953	34
44.128825765153032	34
44.13882776555311	34
44.148829765953188	34
44.158831766353273	34
44.168833766753352	34
44.17883576715343	34
44.188837767553508	34
44.198839767953594	34
44.208841768353672	34
44.21884376875375	34
44.228845769153828	34
44.238847769553914	34
44.248849769953992	34
44.25885177035407	34
44.268853770754149	34
44.278855771154234	34
44.288857771554312	34
44.29885977195439	34
44.308861772354469	34
44.318863772754554	34
44.328865773154632	34
44.338867773554711	34
44.348869773954789	34
44.358871774354874	34
44.368873774754952	34
44.378875775155031	34
44.388877775555109	34
44.398879775955194	34
44.408881776355273	34
44.418883776755351	34
44.428885777155429	34
44.438887777555514	34
44.448889777955593	34
44.458891778355671	34
44.468893778755749	34
44.478895779155835	34
44.488897779555913	34
44.498899779955991	34
44.508901780356069	34
44.518903780756155	34
44.528905781156233	34
44.538907781556311	34
44.54890978195639	34
44.558911782356468	34
44.568913782756553	34
44.578915783156631	34
44.58891778355671	34
44.598919783956788	34
44.608921784356873	34
44.618923784756952	34
44.62892578515703	34
44.638927785557108	34
44.648929785957193	34
44.658931786357272	34
44.66893378675735	34
44.678935787157428	34
44.688937787557514	34
44.698939787957592	34
44.70894178835767	34
44.718943788757748	34
44.728945789157834	34
44.738947789557912	34
44.74894978995799	34
44.758951790358068	34
44.768953790758154	34
44.778955791158232	34
44.78895779155831	34
44.798959791958389	34
44.808961792358474	34
44.818963792758552	34
44.828965793158631	34
44.838967793558709	34
44.848969793958794	34
44.858971794358872	34
44.868973794758951	34
44.878975795159029	34
44.888977795559114	34
44.898979795959193	34
44.908981796359271	34
44.918983796759349	34
44.928985797159434	34
44.938987797559513	34
44.948989797959591	34
44.958991798359669	34
44.968993798759755	34
44.978995799159833	34
44.988997799559911	34
44.998999799959989	34
45.009001800360075	34
45.019003800760153	34
45.029005801160231	34
45.039007801560309	34
45.049009801960395	34
45.059011802360473	34
45.069013802760551	34
45.07901580316063	34
45.089017803560715	34
45.099019803960793	34
45.109021804360871	34
45.11902380476095	34
45.129025805161035	34
45.139027805561113	34
45.149029805961192	34
45.15903180636127	34
45.169033806761355	34
45.179035807161434	34
45.189037807561512	34
45.19903980796159	34
45.209041808361675	34
45.219043808761754	34
45.229045809161832	34
45.23904780956191	34
45.249049809961996	34
45.259051810362074	34
45.269053810762152	34
45.27905581116223	34
45.289057811562316	34
45.299059811962394	34
45.309061812362472	34
45.31906381276255	34
45.329065813162636	34
45.339067813562714	34
45.349069813962792	34
45.359071814362871	34
45.369073814762956	34
45.379075815163034	34
45.389077815563112	34
45.399079815963191	34
45.409081816363276	34
45.419083816763354	34
45.429085817163433	34
45.439087817563511	34
45.449089817963596	34
45.459091818363675	34
45.469093818763753	34
45.479095819163831	34
45.489097819563909	34
45.499099819963995	34
45.509101820364073	34
45.519103820764151	34
45.529105821164229	34
45.539107821564315	34
45.549109821964393	34
45.559111822364471	34
45.56911382276455	34
45.579115823164635	34
45.589117823564713	34
45.599119823964791	34
45.60912182436487	34
45.619123824764955	34
45.629125825165033	34
45.639127825565112	34
45.64912982596519	34
45.659131826365275	34
45.669133826765353	34
45.679135827165432	34
45.68913782756551	34
45.699139827965595	34
45.709141828365674	34
45.719143828765752	34
45.72914582916583	34
45.739147829565916	34
45.749149829965994	34
45.759151830366072	34
45.76915383076615	34
45.779155831166236	34
45.789157831566314	34
45.799159831966392	34
45.80916183236647	34
45.819163832766556	34
45.829165833166634	34
45.839167833566712	34
45.849169833966791	34
45.859171834366876	34
45.869173834766954	34
45.879175835167032	34
45.889177835567111	34
45.899179835967196	34
45.909181836367274	34
45.919183836767353	34
45.929185837167431	34
45.939187837567516	34
45.949189837967594	34
45.959191838367673	34
45.969193838767751	34
45.979195839167836	34
45.989197839567915	34
45.999199839967993	34
46.009201840368071	34
46.019203840768157	34
46.029205841168235	34
46.039207841568313	34
46.049209841968391	34
46.059211842368477	34
46.069213842768555	34
46.079215843168633	34
46.089217843568711	34
46.099219843968797	34
46.109221844368875	34
46.119223844768953	34
46.129225845169032	34
46.139227845569117	34
46.149229845969195	34
46.159231846369273	34
46.169233846769352	34
46.179235847169437	34
46.189237847569515	34
46.199239847969594	34
46.209241848369672	34
46.219243848769757	34
46.229245849169835	34
46.239247849569914	34
46.249249849969992	34
46.259251850370077	34
46.269253850770156	34
46.279255851170234	34
46.289257851570312	34
46.299259851970398	34
46.309261852370476	34
46.319263852770554	34
46.329265853170632	34
46.339267853570718	34
46.349269853970796	34
46.359271854370874	34
46.369273854770952	34
46.379275855171031	34
46.389277855571116	34
46.399279855971194	34
46.409281856371273	34
46.419283856771351	34
46.429285857171436	34
46.439287857571514	34
46.449289857971593	34
46.459291858371671	34
46.469293858771756	34
46.479295859171835	34
46.489297859571913	34
46.499299859971991	34
46.509301860372076	34
46.519303860772155	34
46.529305861172233	34
46.539307861572311	34
46.549309861972397	34
46.559311862372475	34
46.569313862772553	34
46.579315863172631	34
46.589317863572717	34
46.599319863972795	34
46.609321864372873	34
46.619323864772952	34
46.629325865173037	34
46.639327865573115	34
46.649329865973193	34
46.659331866373272	34
46.669333866773357	34
46.679335867173435	34
46.689337867573514	34
46.699339867973592	34
46.709341868373677	34
46.719343868773755	34
46.729345869173834	34
46.739347869573912	34
46.749349869973997	34
46.759351870374076	34
46.769353870774154	34
46.779355871174232	34
46.789357871574317	34
46.799359871974396	34
46.809361872374474	34
46.819363872774552	34
46.829365873174638	34
46.839367873574716	34
46.849369873974794	34
46.859371874374872	34
46.869373874774958	34
46.879375875175036	34
46.889377875575114	34
46.899379875975193	34
46.909381876375278	34
46.919383876775356	34
46.929385877175434	34
46.939387877575513	34
46.949389877975598	34
46.959391878375676	34
46.969393878775755	34
46.979395879175833	34
46.989397879575918	34
46.999399879975996	34
47.009401880376075	34
47.019403880776153	34
47.029405881176238	34
47.039407881576317	34
47.049409881976395	34
47.059411882376473	34
47.069413882776558	34
47.079415883176637	34
47.089417883576715	34
47.099419883976793	34
47.109421884376879	34
47.119423884776957	34
47.129425885177035	34
47.139427885577113	34
47.149429885977199	34
47.159431886377277	34
47.169433886777355	34
47.179435887177434	34
47.189437887577519	33
47.199439887977597	33
47.209441888377675	33
47.219443888777754	33
47.229445889177839	33
47.239447889577917	33
47.249449889977996	33
47.259451890378074	33
47.269453890778159	33
47.279455891178237	33
47.289457891578316	33
47.299459891978394	33
47.309461892378472	33
47.319463892778558	33
47.329465893178636	33
47.339467893578714	33
47.349469893978792	34
47.359471894378878	34
47.369473894778956	34
47.379475895179034	34
47.389477895579112	34
47.399479895979198	34
47.409481896379276	34
47.419483896779354	34
47.429485897179433	34
47.439487897579518	34
47.449489897979596	34
47.459491898379675	34
47.469493898779753	34
47.479495899179838	34
47.489497899579916	34
47.499499899979995	34
47.509501900380073	34
47.519503900780158	34
47.529505901180237	34
47.539507901580315	34
47.549509901980393	34
47.559511902380478	34
47.569513902780557	34
47.579515903180635	34
47.589517903580713	34
47.599519903980799	34
47.609521904380877	34
47.619523904780955	34
47.629525905181033	34
47.639527905581119	34
47.649529905981197	34
47.659531906381275	35
47.669533906781353	35
47.679535907181439	35
47.689537907581517	35
47.699539907981595	35
47.709541908381674	35
47.719543908781759	35
47.729545909181837	35
47.739547909581916	35
47.749549909981994	35
47.759551910382079	35
47.769553910782157	35
47.779555911182236	35
47.789557911582314	35
47.799559911982399	35
47.809561912382478	35
47.819563912782556	35
47.829565913182634	34
47.839567913582719	34
47.849569913982798	34
47.859571914382876	34
47.869573914782954	33
47.87957591518304	33
47.889577915583118	33
47.899579915983196	33
47.909581916383274	33
47.91958391678336	33
47.929585917183438	33
47.939587917583516	33
47.949589917983594	33
47.95959191838368	33
47.969593918783758	33
47.979595919183836	33
47.989597919583915	33
47.999599919984	33
48.009601920384078	33
48.019603920784157	33
48.029605921184235	33
48.03960792158432	33
48.049609921984398	33
48.059611922384477	33
48.069613922784555	33
48.07961592318464	33
48.089617923584719	33
48.099619923984797	33
48.109621924384875	33
48.11962392478496	33
48.129625925185039	34
48.139627925585117	34
48.149629925985195	34
48.159631926385281	34
48.169633926785359	34
48.179635927185437	34
48.189637927585515	34
48.199639927985594	34
48.209641928385679	34
48.219643928785757	34
48.229645929185835	34
48.239647929585914	34
48.249649929985999	34
48.259651930386077	34
48.269653930786156	34
48.279655931186234	35
48.289657931586319	35
48.299659931986398	35
48.309661932386476	35
48.319663932786554	35
48.329665933186639	35
48.339667933586718	35
48.349669933986796	35
48.359671934386874	35
48.36967393478696	35
48.379675935187038	35
48.389677935587116	35
48.399679935987194	35
48.40968193638728	35
48.419683936787358	35
48.429685937187436	35
48.439687937587514	35
48.4496899379876	35
48.459691938387678	35
48.469693938787756	35
48.479695939187835	35
48.48969793958792	35
48.499699939987998	35
48.509701940388076	35
48.519703940788155	35
48.52970594118824	35
48.539707941588318	35
48.549709941988397	35
48.559711942388475	35
48.56971394278856	35
48.579715943188639	35
48.589717943588717	35
48.599719943988795	35
48.60972194438888	35
48.619723944788959	34
48.629725945189037	34
48.639727945589115	34
48.649729945989201	34
48.659731946389279	34
48.669733946789357	34
48.679735947189435	34
48.689737947589521	34
48.699739947989599	34
48.709741948389677	34
48.719743948789755	34
48.729745949189841	34
48.739747949589919	34
48.749749949989997	34
48.759751950390076	34
48.769753950790161	34
48.779755951190239	34
48.789757951590317	34
48.799759951990396	34
48.809761952390481	34
48.819763952790559	34
48.829765953190638	34
48.839767953590716	34
48.849769953990801	34
48.85977195439088	34
48.869773954790958	34
48.879775955191036	34
48.889777955591121	34
48.8997799559912	34
48.909781956391278	34
48.919783956791356	34
48.929785957191442	34
48.93978795759152	35
48.949789957991598	35
48.959791958391676	35
48.969793958791762	35
48.97979595919184	35
48.989797959591918	35
48.999799959991996	35
49.009801960392082	35
49.01980396079216	35
49.029805961192238	35
49.039807961592317	35
49.049809961992402	35
49.05981196239248	35
49.069813962792558	35
49.079815963192637	35
49.089817963592722	35
49.0998199639928	36
49.109821964392879	36
49.119823964792957	36
49.129825965193035	36
49.13982796559312	36
49.149829965993199	36
49.159831966393277	36
49.169833966793355	36
49.179835967193441	36
49.189837967593519	36
49.199839967993597	36
49.209841968393675	36
49.219843968793761	36
49.229845969193839	35
49.239847969593917	35
49.249849969993996	35
49.259851970394081	35
49.269853970794159	35
49.279855971194237	35
49.289857971594316	35
49.299859971994401	35
49.309861972394479	35
49.319863972794558	35
49.329865973194636	35
49.339867973594721	35
49.349869973994799	35
49.359871974394878	35
49.369873974794956	35
49.379875975195041	35
49.38987797559512	35
49.399879975995198	35
49.409881976395276	35
49.419883976795361	35
49.42988597719544	35
49.439887977595518	35
49.449889977995596	35
49.459891978395682	35
49.46989397879576	35
49.479895979195838	35
49.489897979595916	35
49.499899979996002	35
49.50990198039608	35
49.519903980796158	35
49.529905981196237	35
49.539907981596322	35
49.5499099819964	35
49.559911982396478	35
49.569913982796557	35
49.579915983196642	35
49.58991798359672	34
49.599919983996799	34
49.609921984396877	34
49.619923984796962	34
49.62992598519704	34
49.639927985597119	34
49.649929985997197	34
49.659931986397282	34
49.669933986797361	35
49.679935987197439	35
49.689937987597517	35
49.699939987997602	35
49.709941988397681	35
49.719943988797759	35
49.729945989197837	35
49.739947989597923	35
49.749949989998001	35
49.759951990398079	35
49.769953990798157	35
49.779955991198243	35
49.789957991598321	35
49.799959991998399	35
49.809961992398478	35
49.819963992798563	35
49.829965993198641	35
49.839967993598719	35
49.849969993998798	36
49.859971994398883	36
49.869973994798961	36
49.87997599519904	36
49.889977995599118	36
49.899979995999203	36
49.909981996399281	36
49.91998399679936	36
49.929985997199438	36
49.939987997599523	36
49.949989997999602	36
49.95999199839968	36
49.969993998799758	36
49.979995999199843	35
49.989997999599922	35
50	35


==> figures/data/NLS1D_epsilon_rank/7_epsilon_rank_NLS1D.txt <==
Time	Rank
0	5
0.010002000400080016	9
0.020004000800160033	11
0.030006001200240048	11
0.040008001600320066	11
0.050010002000400081	11
0.060012002400480095	11
0.07001400280056011	11
0.080016003200640132	11
0.09001800360072014	11
0.10002000400080016	11
0.11002200440088018	11
0.12002400480096019	13
0.13002600520104021	13
0.14002800560112022	13
0.15003000600120023	13
0.16003200640128026	13
0.17003400680136027	13
0.18003600720144028	13
0.19003800760152031	13
0.20004000800160032	13
0.21004200840168033	13
0.22004400880176037	13
0.23004600920184037	13
0.24004800960192038	13
0.25005001000200039	14
0.26005201040208042	14
0.2700540108021604	14
0.28005601120224044	14
0.29005801160232048	14
0.30006001200240046	14
0.31006201240248049	14
0.32006401280256053	14
0.33006601320264051	14
0.34006801360272054	14
0.35007001400280058	14
0.36007201440288056	14
0.37007401480296059	14
0.38007601520304063	14
0.39007801560312061	14
0.40008001600320064	14
0.41008201640328068	14
0.42008401680336066	14
0.4300860172034407	14
0.44008801760352073	14
0.45009001800360071	14
0.46009201840368075	15
0.47009401880376073	15
0.48009601920384076	15
0.4900980196039208	15
0.50010002000400078	15
0.51010202040408081	15
0.52010402080416085	15
0.53010602120424088	15
0.54010802160432081	15
0.55011002200440084	15
0.56011202240448088	16
0.57011402280456092	16
0.58011602320464095	16
0.59011802360472099	16
0.60012002400480091	16
0.61012202440488095	16
0.62012402480496098	16
0.63012602520504102	16
0.64012802560512105	16
0.65013002600520109	16
0.66013202640528101	16
0.67013402680536105	16
0.68013602720544108	16
0.69013802760552112	16
0.70014002800560116	16
0.71014202840568119	16
0.72014402880576112	17
0.73014602920584115	17
0.74014802960592119	17
0.75015003000600122	17
0.76015203040608126	17
0.77015403080616118	17
0.78015603120624122	17
0.79015803160632125	17
0.80016003200640129	17
0.81016203240648132	17
0.82016403280656136	17
0.83016603320664129	17
0.84016803360672132	17
0.85017003400680136	17
0.86017203440688139	17
0.87017403480696143	17
0.88017603520704146	17
0.89017803560712139	17
0.90018003600720142	17
0.91018203640728146	17
0.92018403680736149	17
0.93018603720744153	17
0.94018803760752145	17
0.95019003800760149	17
0.96019203840768153	17
0.97019403880776156	17
0.9801960392078416	17
0.99019803960792163	17
1.0002000400080016	17
1.0102020404080816	17
1.0202040408081616	17
1.0302060412082417	17
1.0402080416083217	17
1.0502100420084017	18
1.0602120424084818	18
1.0702140428085618	18
1.0802160432086416	18
1.0902180436087217	18
1.1002200440088017	18
1.1102220444088817	18
1.1202240448089618	18
1.1302260452090418	18
1.1402280456091218	18
1.1502300460092019	18
1.1602320464092819	18
1.1702340468093619	18
1.180236047209442	18
1.190238047609522	18
1.2002400480096018	18
1.2102420484096819	18
1.2202440488097619	18
1.2302460492098419	18
1.240248049609922	18
1.250250050010002	18
1.260252050410082	18
1.2702540508101621	18
1.2802560512102421	18
1.2902580516103221	18
1.3002600520104022	18
1.310262052410482	18
1.320264052810562	18
1.3302660532106421	18
1.3402680536107221	18
1.3502700540108021	18
1.3602720544108822	18
1.3702740548109622	18
1.3802760552110422	18
1.3902780556111223	18
1.4002800560112023	19
1.4102820564112823	19
1.4202840568113624	19
1.4302860572114422	19
1.4402880576115222	19
1.4502900580116023	19
1.4602920584116823	19
1.4702940588117623	19
1.4802960592118424	19
1.4902980596119224	19
1.5003000600120024	19
1.5103020604120825	19
1.5203040608121625	19
1.5303060612122426	19
1.5403080616123224	19
1.5503100620124024	19
1.5603120624124824	19
1.5703140628125625	19
1.5803160632126425	19
1.5903180636127225	19
1.6003200640128026	19
1.6103220644128826	19
1.6203240648129626	19
1.6303260652130427	19
1.6403280656131227	19
1.6503300660132025	19
1.6603320664132826	19
1.6703340668133626	19
1.6803360672134426	19
1.6903380676135227	19
1.7003400680136027	19
1.7103420684136827	19
1.7203440688137628	19
1.7303460692138428	19
1.7403480696139229	19
1.7503500700140029	19
1.7603520704140829	20
1.7703540708141627	20
1.7803560712142428	20
1.7903580716143228	20
1.8003600720144028	20
1.8103620724144829	20
1.8203640728145629	20
1.830366073214643	20
1.840368073614723	20
1.850370074014803	20
1.8603720744148831	20
1.8703740748149631	20
1.8803760752150429	20
1.8903780756151229	20
1.900380076015203	20
1.910382076415283	20
1.9203840768153631	20
1.9303860772154431	20
1.9403880776155231	20
1.9503900780156032	20
1.9603920784156832	20
1.9703940788157632	20
1.9803960792158433	20
1.9903980796159231	21
2.0004000800160031	21
2.0104020804160831	21
2.0204040808161632	21
2.0304060812162432	21
2.0404080816163233	21
2.0504100820164033	21
2.0604120824164833	21
2.0704140828165634	21
2.0804160832166434	21
2.0904180836167234	21
2.1004200840168035	21
2.1104220844168835	21
2.1204240848169635	21
2.1304260852170436	21
2.1404280856171236	21
2.1504300860172036	21
2.1604320864172832	21
2.1704340868173633	21
2.1804360872174433	21
2.1904380876175233	21
2.2004400880176034	21
2.2104420884176834	21
2.2204440888177635	21
2.2304460892178435	21
2.2404480896179235	21
2.2504500900180036	21
2.2604520904180836	21
2.2704540908181636	21
2.2804560912182437	21
2.2904580916183237	21
2.3004600920184037	21
2.3104620924184838	21
2.3204640928185638	21
2.3304660932186438	21
2.3404680936187239	21
2.3504700940188039	21
2.3604720944188839	21
2.370474094818964	21
2.380476095219044	21
2.3904780956191236	21
2.4004800960192036	21
2.4104820964192837	21
2.4204840968193637	21
2.4304860972194438	21
2.4404880976195238	21
2.4504900980196038	21
2.4604920984196839	21
2.4704940988197639	21
2.4804960992198439	21
2.490498099619924	21
2.500500100020004	21
2.510502100420084	21
2.5205041008201641	21
2.5305061012202441	21
2.5405081016203241	21
2.5505101020204042	20
2.5605121024204842	20
2.5705141028205643	20
2.5805161032206443	20
2.5905181036207243	20
2.6005201040208044	20
2.6105221044208844	20
2.620524104820964	20
2.630526105221044	20
2.6405281056211241	20
2.6505301060212041	20
2.6605321064212841	20
2.6705341068213642	20
2.6805361072214442	21
2.6905381076215242	21
2.7005401080216043	21
2.7105421084216843	21
2.7205441088217643	21
2.7305461092218444	21
2.7405481096219244	21
2.7505501100220044	21
2.7605521104220845	21
2.7705541108221645	21
2.7805561112222446	21
2.7905581116223246	21
2.8005601120224046	21
2.8105621124224847	21
2.8205641128225647	21
2.8305661132226447	21
2.8405681136227248	21
2.8505701140228044	21
2.8605721144228844	21
2.8705741148229644	21
2.8805761152230445	21
2.8905781156231245	21
2.9005801160232045	21
2.9105821164232846	21
2.9205841168233646	21
2.9305861172234446	21
2.9405881176235247	21
2.9505901180236047	21
2.9605921184236847	21
2.9705941188237648	21
2.9805961192238448	21
2.9905981196239249	21
3.0006001200240049	21
3.0106021204240849	21
3.020604120824165	21
3.030606121224245	21
3.040608121624325	21
3.0506101220244051	21
3.0606121224244851	21
3.0706141228245647	21
3.0806161232246447	21
3.0906181236247248	21
3.1006201240248048	22
3.1106221244248848	22
3.1206241248249649	22
3.1306261252250449	22
3.1406281256251249	22
3.150630126025205	22
3.160632126425285	22
3.1706341268253651	22
3.1806361272254451	22
3.1906381276255251	22
3.2006401280256052	22
3.2106421284256852	22
3.2206441288257652	22
3.2306461292258453	22
3.2406481296259253	22
3.2506501300260053	22
3.2606521304260854	22
3.2706541308261654	22
3.2806561312262454	22
3.2906581316263255	22
3.3006601320264051	22
3.3106621324264851	22
3.3206641328265651	22
3.3306661332266452	22
3.3406681336267252	22
3.3506701340268052	22
3.3606721344268853	22
3.3706741348269653	22
3.3806761352270454	22
3.3906781356271254	22
3.4006801360272054	22
3.4106821364272855	22
3.4206841368273655	22
3.4306861372274455	22
3.4406881376275256	22
3.4506901380276056	22
3.4606921384276856	22
3.4706941388277657	22
3.4806961392278457	22
3.4906981396279257	23
3.5007001400280058	23
3.5107021404280858	23
3.5207041408281659	23
3.5307061412282454	23
3.5407081416283255	23
3.5507101420284055	23
3.5607121424284855	23
3.5707141428285656	23
3.5807161432286456	23
3.5907181436287257	23
3.6007201440288057	23
3.6107221444288857	23
3.6207241448289658	23
3.6307261452290458	23
3.6407281456291258	23
3.6507301460292059	23
3.6607321464292859	23
3.6707341468293659	23
3.680736147229446	23
3.690738147629526	23
3.700740148029606	23
3.7107421484296861	23
3.7207441488297661	23
3.7307461492298462	23
3.7407481496299262	22
3.7507501500300058	22
3.7607521504300858	22
3.7707541508301659	22
3.7807561512302459	22
3.7907581516303259	22
3.800760152030406	22
3.810762152430486	22
3.820764152830566	22
3.8307661532306461	22
3.8407681536307261	22
3.8507701540308061	22
3.8607721544308862	22
3.8707741548309662	22
3.8807761552310462	22
3.8907781556311263	22
3.9007801560312063	22
3.9107821564312863	22
3.9207841568313664	22
3.9307861572314464	22
3.9407881576315265	22
3.9507901580316065	22
3.9607921584316865	22
3.9707941588317666	23
3.9807961592318462	23
3.9907981596319262	23
4.0008001600320062	23
4.0108021604320863	23
4.0208041608321663	23
4.0308061612322463	23
4.0408081616323264	23
4.0508101620324064	23
4.0608121624324864	23
4.0708141628325665	23
4.0808161632326465	23
4.0908181636327265	23
4.1008201640328066	23
4.1108221644328866	23
4.1208241648329667	23
4.1308261652330467	23
4.1408281656331267	23
4.1508301660332068	23
4.1608321664332868	23
4.1708341668333668	23
4.1808361672334469	23
4.1908381676335269	23
4.2008401680336069	23
4.210842168433687	23
4.220844168833767	23
4.230846169233847	23
4.2408481696339271	23
4.2508501700340071	23
4.2608521704340871	23
4.2708541708341672	23
4.2808561712342472	23
4.2908581716343273	23
4.3008601720344073	23
4.3108621724344873	23
4.3208641728345665	23
4.3308661732346465	23
4.3408681736347265	23
4.3508701740348066	23
4.3608721744348866	23
4.3708741748349667	23
4.3808761752350467	23
4.3908781756351267	23
4.4008801760352068	23
4.4108821764352868	23
4.4208841768353668	23
4.4308861772354469	23
4.4408881776355269	23
4.4508901780356069	23
4.460892178435687	23
4.470894178835767	23
4.480896179235847	23
4.4908981796359271	23
4.5009001800360071	23
4.5109021804360871	23
4.5209041808361672	23
4.5309061812362472	23
4.5409081816363273	23
4.5509101820364073	23
4.5609121824364873	23
4.5709141828365674	23
4.5809161832366474	23
4.5909181836367274	23
4.6009201840368075	23
4.6109221844368875	23
4.6209241848369675	24
4.6309261852370476	24
4.6409281856371276	24
4.6509301860372076	24
4.6609321864372877	24
4.6709341868373677	24
4.6809361872374478	24
4.6909381876375278	24
4.7009401880376078	24
4.7109421884376879	24
4.7209441888377679	24
4.7309461892378479	24
4.740948189637928	24
4.750950190038008	24
4.760952190438088	24
4.7709541908381681	24
4.7809561912382472	24
4.7909581916383273	24
4.8009601920384073	24
4.8109621924384873	24
4.8209641928385674	24
4.8309661932386474	24
4.8409681936387274	24
4.8509701940388075	24
4.8609721944388875	24
4.8709741948389675	24
4.8809761952390476	24
4.8909781956391276	24
4.9009801960392076	24
4.9109821964392877	24
4.9209841968393677	24
4.9309861972394478	24
4.9409881976395278	24
4.9509901980396078	24
4.9609921984396879	24
4.9709941988397679	24
4.9809961992398479	24
4.990998199639928	24
5.001000200040008	24
5.011002200440088	24
5.0210042008401681	24
5.0310062012402481	24
5.0410082016403281	24
5.0510102020404082	24
5.0610122024404882	24
5.0710142028405683	24
5.0810162032406483	24
5.0910182036407283	24
5.1010202040408084	24
5.1110222044408884	24
5.1210242048409684	24
5.1310262052410485	24
5.1410282056411285	24
5.1510302060412085	24
5.1610322064412886	24
5.1710342068413686	24
5.1810362072414486	24
5.1910382076415287	24
5.2010402080416087	24
5.2110422084416888	24
5.2210442088417688	24
5.2310462092418479	24
5.241048209641928	24
5.251050210042008	24
5.261052210442088	24
5.2710542108421681	24
5.2810562112422481	24
5.2910582116423281	24
5.3010602120424082	24
5.3110622124424882	24
5.3210642128425683	24
5.3310662132426483	24
5.3410682136427283	24
5.3510702140428084	24
5.3610722144428884	24
5.3710742148429684	24
5.3810762152430485	24
5.3910782156431285	24
5.4010802160432085	24
5.4110822164432886	24
5.4210842168433686	24
5.4310862172434486	24
5.4410882176435287	24
5.4510902180436087	24
5.4610922184436888	24
5.4710942188437688	24
5.4810962192438488	24
5.4910982196439289	24
5.5011002200440089	24
5.5111022204440889	24
5.521104220844169	24
5.531106221244249	24
5.541108221644329	24
5.5511102220444091	24
5.5611122224444891	24
5.5711142228445691	24
5.5811162232446492	24
5.5911182236447292	24
5.6011202240448092	24
5.6111222244448893	24
5.6211242248449693	24
5.6311262252450494	24
5.6411282256451294	24
5.6511302260452094	24
5.6611322264452895	24
5.6711342268453695	24
5.6811362272454495	24
5.6911382276455287	24
5.7011402280456087	24
5.7111422284456888	24
5.7211442288457688	24
5.7311462292458488	24
5.7411482296459289	24
5.7511502300460089	24
5.7611522304460889	24
5.771154230846169	24
5.781156231246249	24
5.791158231646329	24
5.8011602320464091	24
5.8111622324464891	25
5.8211642328465691	25
5.8311662332466492	25
5.8411682336467292	25
5.8511702340468092	25
5.8611722344468893	25
5.8711742348469693	25
5.8811762352470494	25
5.8911782356471294	25
5.9011802360472094	25
5.9111822364472895	25
5.9211842368473695	25
5.9311862372474495	25
5.9411882376475296	25
5.9511902380476096	25
5.9611922384476896	25
5.9711942388477697	25
5.9811962392478497	25
5.9911982396479297	25
6.0012002400480098	25
6.0112022404480898	25
6.0212042408481699	25
6.0312062412482499	25
6.0412082416483299	25
6.05121024204841	25
6.06121224244849	25
6.07121424284857	25
6.0812162432486501	25
6.0912182436487301	25
6.1012202440488101	25
6.1112222444488902	25
6.1212242448489702	25
6.1312262452490502	25
6.1412282456491294	25
6.1512302460492094	25
6.1612322464492895	25
6.1712342468493695	25
6.1812362472494495	25
6.1912382476495296	25
6.2012402480496096	25
6.2112422484496896	25
6.2212442488497697	25
6.2312462492498497	25
6.2412482496499297	25
6.2512502500500098	25
6.2612522504500898	25
6.2712542508501699	25
6.2812562512502499	25
6.2912582516503299	25
6.30126025205041	25
6.31126225245049	25
6.32126425285057	25
6.3312662532506501	25
6.3412682536507301	25
6.3512702540508101	25
6.3612722544508902	25
6.3712742548509702	25
6.3812762552510502	25
6.3912782556511303	25
6.4012802560512103	25
6.4112822564512904	25
6.4212842568513704	25
6.4312862572514504	25
6.4412882576515305	25
6.4512902580516105	25
6.4612922584516905	25
6.4712942588517706	25
6.4812962592518506	26
6.4912982596519306	26
6.5013002600520107	26
6.5113022604520907	26
6.5213042608521707	26
6.5313062612522508	26
6.5413082616523308	26
6.5513102620524108	26
6.5613122624524909	26
6.5713142628525709	26
6.581316263252651	26
6.5913182636527301	26
6.6013202640528101	26
6.6113222644528902	26
6.6213242648529702	26
6.6313262652530502	26
6.6413282656531303	26
6.6513302660532103	26
6.6613322664532904	26
6.6713342668533704	26
6.6813362672534504	26
6.6913382676535305	26
6.7013402680536105	26
6.7113422684536905	26
6.7213442688537706	26
6.7313462692538506	26
6.7413482696539306	26
6.7513502700540107	26
6.7613522704540907	26
6.7713542708541707	26
6.7813562712542508	26
6.7913582716543308	26
6.8013602720544108	26
6.8113622724544909	26
6.8213642728545709	26
6.831366273254651	26
6.841368273654731	26
6.851370274054811	26
6.8613722744548911	26
6.8713742748549711	26
6.8813762752550511	26
6.8913782756551312	26
6.9013802760552112	26
6.9113822764552912	26
6.9213842768553713	26
6.9313862772554513	26
6.9413882776555313	26
6.9513902780556114	26
6.9613922784556914	26
6.9713942788557715	26
6.9813962792558515	26
6.9913982796559315	26
7.0014002800560116	26
7.0114022804560916	26
7.0214042808561716	26
7.0314062812562517	26
7.0414082816563317	26
7.0514102820564108	26
7.0614122824564909	26
7.0714142828565709	26
7.081416283256651	26
7.091418283656731	26
7.101420284056811	26
7.1114222844568911	26
7.1214242848569711	26
7.1314262852570511	26
7.1414282856571312	26
7.1514302860572112	26
7.1614322864572912	26
7.1714342868573713	27
7.1814362872574513	27
7.1914382876575313	27
7.2014402880576114	27
7.2114422884576914	27
7.2214442888577715	27
7.2314462892578515	27
7.2414482896579315	27
7.2514502900580116	27
7.2614522904580916	27
7.2714542908581716	27
7.2814562912582517	27
7.2914582916583317	27
7.3014602920584117	27
7.3114622924584918	27
7.3214642928585718	27
7.3314662932586518	27
7.3414682936587319	27
7.3514702940588119	27
7.361472294458892	27
7.371474294858972	27
7.381476295259052	27
7.3914782956591321	27
7.4014802960592121	27
7.4114822964592921	27
7.4214842968593722	27
7.4314862972594522	27
7.4414882976595322	27
7.4514902980596123	27
7.4614922984596923	27
7.4714942988597723	27
7.4814962992598524	27
7.4914982996599324	27
7.5015003000600116	27
7.5115023004600916	27
7.5215043008601716	27
7.5315063012602517	27
7.5415083016603317	27
7.5515103020604117	27
7.5615123024604918	27
7.5715143028605718	27
7.5815163032606518	27
7.5915183036607319	27
7.6015203040608119	27
7.611522304460892	27
7.621524304860972	27
7.631526305261052	27
7.6415283056611321	27
7.6515303060612121	27
7.6615323064612921	27
7.6715343068613722	27
7.6815363072614522	27
7.6915383076615322	27
7.7015403080616123	27
7.7115423084616923	27
7.7215443088617723	27
7.7315463092618524	27
7.7415483096619324	27
7.7515503100620124	27
7.7615523104620925	27
7.7715543108621725	27
7.7815563112622526	27
7.7915583116623326	27
7.8015603120624126	27
7.8115623124624927	27
7.8215643128625727	27
7.8315663132626527	27
7.8415683136627328	27
7.8515703140628128	27
7.8615723144628928	27
7.8715743148629729	27
7.8815763152630529	27
7.8915783156631329	27
7.901580316063213	27
7.911582316463293	27
7.9215843168633731	27
7.9315863172634531	27
7.9415883176635331	27
7.9515903180636132	27
7.9615923184636923	27
7.9715943188637723	27
7.9815963192638524	27
7.9915983196639324	27
8.0016003200640125	27
8.0116023204640925	27
8.0216043208641725	27
8.0316063212642526	27
8.0416083216643326	27
8.0516103220644126	27
8.0616123224644927	27
8.0716143228645727	27
8.0816163232646527	27
8.0916183236647328	27
8.1016203240648128	27
8.1116223244648928	27
8.1216243248649729	27
8.1316263252650529	27
8.1416283256651329	27
8.151630326065213	27
8.161632326465293	27
8.1716343268653731	27
8.1816363272654531	27
8.1916383276655331	27
8.2016403280656132	27
8.2116423284656932	27
8.2216443288657732	27
8.2316463292658533	27
8.2416483296659333	27
8.2516503300660133	27
8.2616523304660934	27
8.2716543308661734	27
8.2816563312662534	27
8.2916583316663335	27
8.3016603320664135	27
8.3116623324664936	27
8.3216643328665736	27
8.3316663332666536	27
8.3416683336667337	27
8.3516703340668137	27
8.3616723344668937	27
8.3716743348669738	27
8.3816763352670538	28
8.3916783356671338	28
8.4016803360672139	28
8.4116823364672939	28
8.4216843368673739	28
8.431686337267454	28
8.441688337667534	28
8.4516903380676141	28
8.4616923384676941	28
8.4716943388677741	28
8.4816963392678542	28
8.4916983396679342	28
8.5017003400680142	28
8.5117023404680943	28
8.5217043408681743	28
8.5317063412682543	28
8.5417083416683344	28
8.5517103420684144	28
8.5617123424684944	28
8.5717143428685745	28
8.5817163432686545	28
8.5917183436687345	28
8.6017203440688146	28
8.6117223444688946	28
8.6217243448689747	28
8.6317263452690547	28
8.6417283456691329	28
8.651730346069213	28
8.661732346469293	28
8.6717343468693731	28
8.6817363472694531	28
8.6917383476695331	28
8.7017403480696132	28
8.7117423484696932	28
8.7217443488697732	28
8.7317463492698533	28
8.7417483496699333	28
8.7517503500700133	28
8.7617523504700934	29
8.7717543508701734	29
8.7817563512702534	29
8.7917583516703335	29
8.8017603520704135	29
8.8117623524704936	29
8.8217643528705736	29
8.8317663532706536	29
8.8417683536707337	29
8.8517703540708137	29
8.8617723544708937	29
8.8717743548709738	29
8.8817763552710538	29
8.8917783556711338	29
8.9017803560712139	29
8.9117823564712939	29
8.9217843568713739	29
8.931786357271454	29
8.941788357671534	29
8.9517903580716141	29
8.9617923584716941	29
8.9717943588717741	29
8.9817963592718542	29
8.9917983596719342	29
9.0018003600720142	29
9.0118023604720943	29
9.0218043608721743	29
9.0318063612722543	29
9.0418083616723344	29
9.0518103620724144	29
9.0618123624724944	29
9.0718143628725745	29
9.0818163632726545	29
9.0918183636727345	29
9.1018203640728146	29
9.1118223644728946	29
9.1218243648729747	29
9.1318263652730547	29
9.1418283656731347	29
9.1518303660732148	29
9.1618323664732948	29
9.1718343668733748	29
9.1818363672734549	29
9.1918383676735349	29
9.2018403680736149	29
9.211842368473695	29
9.221844368873775	29
9.231846369273855	29
9.2418483696739351	29
9.2518503700740151	29
9.2618523704740952	29
9.2718543708741752	29
9.2818563712742552	29
9.2918583716743353	29
9.3018603720744153	29
9.3118623724744953	29
9.3218643728745754	29
9.3318663732746554	29
9.3418683736747354	29
9.3518703740748155	29
9.3618723744748955	29
9.3718743748749755	29
9.3818763752750556	29
9.3918783756751356	29
9.4018803760752157	29
9.4118823764752957	29
9.4218843768753757	29
9.4318863772754558	29
9.4418883776755358	29
9.4518903780756158	29
9.4618923784756959	29
9.4718943788757759	29
9.4818963792758559	29
9.491898379675936	29
9.501900380076016	29
9.511902380476096	29
9.5219043808761761	29
9.5319063812762561	29
9.5419083816763361	29
9.5519103820764144	29
9.5619123824764944	29
9.5719143828765745	29
9.5819163832766545	29
9.5919183836767345	29
9.6019203840768146	29
9.6119223844768946	29
9.6219243848769747	29
9.6319263852770547	29
9.6419283856771347	29
9.6519303860772148	29
9.6619323864772948	29
9.6719343868773748	29
9.6819363872774549	29
9.6919383876775349	29
9.7019403880776149	29
9.711942388477695	29
9.721944388877775	29
9.731946389277855	29
9.7419483896779351	29
9.7519503900780151	29
9.7619523904780952	29
9.7719543908781752	28
9.7819563912782552	28
9.7919583916783353	28
9.8019603920784153	28
9.8119623924784953	28
9.8219643928785754	28
9.8319663932786554	28
9.8419683936787354	28
9.8519703940788155	28
9.8619723944788955	28
9.8719743948789755	28
9.8819763952790556	28
9.8919783956791356	28
9.9019803960792157	28
9.9119823964792957	28
9.9219843968793757	28
9.9319863972794558	28
9.9419883976795358	28
9.9519903980796158	29
9.9619923984796959	29
9.9719943988797759	29
9.9819963992798559	29
9.991998399679936	29
10.002000400080016	29
10.012002400480096	29
10.022004400880176	29
10.032006401280256	29
10.042008401680336	29
10.052010402080416	29
10.062012402480496	29
10.072014402880576	29
10.082016403280656	29
10.092018403680736	29
10.102020404080816	29
10.112022404480896	29
10.122024404880976	29
10.132026405281056	29
10.142028405681137	29
10.152030406081217	29
10.162032406481297	29
10.172034406881377	29
10.182036407281457	29
10.192038407681537	29
10.202040408081617	29
10.212042408481697	29
10.222044408881777	29
10.232046409281857	29
10.242048409681937	29
10.252050410082017	29
10.262052410482097	29
10.272054410882177	29
10.282056411282257	29
10.292058411682337	29
10.302060412082417	29
10.312062412482497	29
10.322064412882577	29
10.332066413282657	29
10.342068413682737	29
10.352070414082817	29
10.362072414482897	29
10.372074414882977	29
10.382076415283057	29
10.392078415683137	29
10.402080416083217	29
10.412082416483297	29
10.422084416883378	29
10.432086417283458	29
10.442088417683538	29
10.452090418083618	29
10.462092418483696	29
10.472094418883776	29
10.482096419283856	29
10.492098419683936	29
10.502100420084016	29
10.512102420484096	29
10.522104420884176	29
10.532106421284256	29
10.542108421684336	29
10.552110422084416	29
10.562112422484496	29
10.572114422884576	29
10.582116423284656	29
10.592118423684736	29
10.602120424084816	29
10.612122424484896	29
10.622124424884976	29
10.632126425285056	29
10.642128425685137	29
10.652130426085217	29
10.662132426485297	29
10.672134426885377	29
10.682136427285457	29
10.692138427685537	29
10.702140428085617	29
10.712142428485697	29
10.722144428885777	29
10.732146429285857	29
10.742148429685937	29
10.752150430086017	29
10.762152430486097	29
10.772154430886177	29
10.782156431286257	29
10.792158431686337	29
10.802160432086417	29
10.812162432486497	29
10.822164432886577	29
10.832166433286657	29
10.842168433686737	29
10.852170434086817	29
10.862172434486897	29
10.872174434886977	29
10.882176435287057	29
10.892178435687137	30
10.902180436087217	30
10.912182436487297	30
10.922184436887378	30
10.932186437287458	30
10.942188437687538	30
10.952190438087618	30
10.962192438487698	30
10.972194438887778	30
10.982196439287858	30
10.992198439687938	30
11.002200440088018	30
11.012202440488098	30
11.022204440888178	30
11.032206441288258	30
11.042208441688338	30
11.052210442088418	30
11.062212442488498	30
11.072214442888578	30
11.082216443288658	30
11.092218443688738	30
11.102220444088818	30
11.112222444488898	30
11.122224444888978	30
11.132226445289058	30
11.142228445689138	30
11.152230446089218	30
11.162232446489298	30
11.172234446889378	30
11.182236447289458	30
11.192238447689538	30
11.202240448089618	30
11.212242448489699	30
11.222244448889779	30
11.232246449289859	30
11.242248449689939	30
11.252250450090019	30
11.262252450490099	30
11.272254450890179	30
11.282256451290259	30
11.292258451690339	30
11.302260452090419	30
11.312262452490499	30
11.322264452890579	30
11.332266453290659	30
11.342268453690739	30
11.352270454090819	30
11.362272454490899	30
11.372274454890977	30
11.382276455291057	30
11.392278455691137	30
11.402280456091217	30
11.412282456491297	30
11.422284456891378	30
11.432286457291458	30
11.442288457691538	30
11.452290458091618	30
11.462292458491698	30
11.472294458891778	30
11.482296459291858	30
11.492298459691938	30
11.502300460092018	30
11.512302460492098	30
11.522304460892178	30
11.532306461292258	30
11.542308461692338	30
11.552310462092418	30
11.562312462492498	30
11.572314462892578	30
11.582316463292658	30
11.592318463692738	30
11.602320464092818	30
11.612322464492898	30
11.622324464892978	30
11.632326465293058	30
11.642328465693138	30
11.652330466093218	30
11.662332466493298	30
11.672334466893378	30
11.682336467293458	30
11.692338467693538	31
11.702340468093618	31
11.712342468493699	31
11.722344468893779	31
11.732346469293859	31
11.742348469693939	31
11.752350470094019	31
11.762352470494099	31
11.772354470894179	31
11.782356471294259	31
11.792358471694339	31
11.802360472094419	31
11.812362472494499	31
11.822364472894579	31
11.832366473294659	31
11.842368473694739	31
11.852370474094819	31
11.862372474494899	31
11.872374474894979	31
11.882376475295059	31
11.892378475695139	31
11.902380476095219	31
11.912382476495299	31
11.922384476895379	31
11.932386477295459	31
11.942388477695539	31
11.952390478095619	31
11.962392478495699	31
11.972394478895779	31
11.982396479295859	31
11.99239847969594	31
12.00240048009602	31
12.0124024804961	31
12.02240448089618	31
12.03240648129626	31
12.04240848169634	31
12.05241048209642	31
12.0624124824965	31
12.07241448289658	31
12.08241648329666	31
12.09241848369674	31
12.10242048409682	31
12.1124224844969	31
12.12242448489698	31
12.13242648529706	31
12.14242848569714	31
12.15243048609722	31
12.1624324864973	31
12.17243448689738	31
12.18243648729746	31
12.19243848769754	31
12.20244048809762	31
12.2124424884977	31
12.22244448889778	31
12.23244648929786	31
12.24244848969794	31
12.25245049009802	31
12.2624524904981	31
12.272454490898181	31
12.282456491298259	31
12.292458491698339	31
12.302460492098419	31
12.312462492498499	31
12.322464492898579	31
12.332466493298659	31
12.342468493698739	31
12.352470494098819	31
12.362472494498899	31
12.372474494898979	31
12.382476495299059	31
12.392478495699139	31
12.402480496099219	31
12.412482496499299	31
12.422484496899379	31
12.432486497299459	32
12.442488497699539	32
12.452490498099619	32
12.462492498499699	32
12.472494498899779	32
12.482496499299859	32
12.49249849969994	32
12.50250050010002	32
12.5125025005001	32
12.52250450090018	32
12.53250650130026	32
12.54250850170034	32
12.55251050210042	32
12.5625125025005	32
12.57251450290058	32
12.58251650330066	32
12.59251850370074	32
12.60252050410082	32
12.6125225045009	32
12.62252450490098	32
12.63252650530106	32
12.64252850570114	32
12.65253050610122	32
12.6625325065013	32
12.67253450690138	32
12.68253650730146	32
12.69253850770154	32
12.70254050810162	32
12.7125425085017	32
12.72254450890178	32
12.73254650930186	32
12.74254850970194	32
12.75255051010202	32
12.7625525105021	32
12.772554510902181	32
12.782556511302261	32
12.792558511702341	32
12.802560512102421	32
12.812562512502501	32
12.822564512902581	32
12.832566513302661	32
12.842568513702741	32
12.852570514102821	32
12.862572514502901	32
12.872574514902981	32
12.882576515303061	32
12.892578515703141	32
12.902580516103221	32
12.912582516503301	32
12.922584516903381	32
12.932586517303461	32
12.942588517703541	32
12.952590518103621	32
12.962592518503701	32
12.972594518903781	32
12.982596519303861	32
12.992598519703941	32
13.002600520104021	32
13.012602520504101	32
13.022604520904181	32
13.032606521304261	32
13.042608521704341	32
13.052610522104422	32
13.062612522504502	32
13.072614522904582	32
13.082616523304662	32
13.092618523704742	32
13.102620524104822	32
13.112622524504902	32
13.122624524904982	32
13.132626525305062	32
13.142628525705142	32
13.152630526105222	32
13.162632526505302	32
13.172634526905382	32
13.18263652730546	32
13.19263852770554	32
13.20264052810562	32
13.2126425285057	32
13.22264452890578	32
13.23264652930586	32
13.24264852970594	32
13.25265053010602	32
13.2626525305061	32
13.272654530906181	32
13.282656531306261	32
13.292658531706341	32
13.302660532106421	32
13.312662532506501	32
13.322664532906581	32
13.332666533306661	32
13.342668533706741	32
13.352670534106821	32
13.362672534506901	32
13.372674534906981	32
13.382676535307061	32
13.392678535707141	32
13.402680536107221	32
13.412682536507301	32
13.422684536907381	33
13.432686537307461	33
13.442688537707541	33
13.452690538107621	33
13.462692538507701	33
13.472694538907781	33
13.482696539307861	33
13.492698539707941	33
13.502700540108021	33
13.512702540508101	33
13.522704540908181	33
13.532706541308261	33
13.542708541708341	33
13.552710542108422	33
13.562712542508502	33
13.572714542908582	33
13.582716543308662	33
13.592718543708742	33
13.602720544108822	33
13.612722544508902	33
13.622724544908982	33
13.632726545309062	33
13.642728545709142	33
13.652730546109222	33
13.662732546509302	33
13.672734546909382	33
13.682736547309462	33
13.692738547709542	33
13.702740548109622	33
13.712742548509702	33
13.722744548909782	33
13.732746549309862	33
13.742748549709942	33
13.752750550110022	33
13.762752550510102	33
13.772754550910182	33
13.782756551310262	33
13.792758551710342	33
13.802760552110422	33
13.812762552510502	33
13.822764552910582	33
13.832766553310663	33
13.842768553710743	33
13.852770554110823	33
13.862772554510903	33
13.872774554910983	33
13.882776555311063	33
13.892778555711143	33
13.902780556111223	33
13.912782556511303	33
13.922784556911383	33
13.932786557311463	33
13.942788557711543	33
13.952790558111623	33
13.962792558511703	33
13.972794558911783	33
13.982796559311863	33
13.992798559711943	33
14.002800560112023	33
14.012802560512103	33
14.022804560912183	33
14.032806561312263	33
14.042808561712343	33
14.052810562112423	33
14.062812562512503	33
14.072814562912583	33
14.082816563312663	33
14.092818563712742	33
14.102820564112822	33
14.112822564512902	33
14.122824564912982	33
14.132826565313062	33
14.142828565713142	33
14.152830566113222	33
14.162832566513302	33
14.172834566913382	33
14.182836567313462	33
14.192838567713542	33
14.202840568113622	33
14.212842568513702	33
14.222844568913782	33
14.232846569313862	33
14.242848569713942	33
14.252850570114022	33
14.262852570514102	33
14.272854570914182	33
14.282856571314262	33
14.292858571714342	33
14.302860572114422	33
14.312862572514502	33
14.322864572914582	33
14.332866573314663	33
14.342868573714743	33
14.352870574114823	33
14.362872574514903	33
14.372874574914983	33
14.382876575315063	33
14.392878575715143	33
14.402880576115223	33
14.412882576515303	33
14.422884576915383	33
14.432886577315463	33
14.442888577715543	33
14.452890578115623	33
14.462892578515703	33
14.472894578915783	33
14.482896579315863	33
14.492898579715943	33
14.502900580116023	33
14.512902580516103	33
14.522904580916183	33
14.532906581316263	33
14.542908581716343	33
14.552910582116423	33
14.562912582516503	33
14.572914582916583	33
14.582916583316663	33
14.592918583716743	33
14.602920584116823	33
14.612922584516904	33
14.622924584916984	33
14.632926585317064	33
14.642928585717144	33
14.652930586117224	33
14.662932586517304	33
14.672934586917384	33
14.682936587317464	33
14.692938587717544	33
14.702940588117624	33
14.712942588517704	33
14.722944588917784	33
14.732946589317864	33
14.742948589717944	33
14.752950590118024	33
14.762952590518104	33
14.772954590918184	33
14.782956591318264	33
14.792958591718344	33
14.802960592118424	33
14.812962592518504	33
14.822964592918584	33
14.832966593318664	33
14.842968593718744	33
14.852970594118824	33
14.862972594518904	33
14.872974594918984	33
14.882976595319064	33
14.892978595719145	33
14.902980596119225	33
14.912982596519305	33
14.922984596919385	34
14.932986597319465	34
14.942988597719545	34
14.952990598119625	34
14.962992598519705	34
14.972994598919785	34
14.982996599319865	34
14.992998599719945	34
15.003000600120023	34
15.013002600520103	34
15.023004600920183	34
15.033006601320263	34
15.043008601720343	34
15.053010602120423	34
15.063012602520503	34
15.073014602920583	34
15.083016603320663	34
15.093018603720743	34
15.103020604120823	34
15.113022604520904	34
15.123024604920984	34
15.133026605321064	34
15.143028605721144	34
15.153030606121224	34
15.163032606521304	34
15.173034606921384	34
15.183036607321464	34
15.193038607721544	34
15.203040608121624	34
15.213042608521704	34
15.223044608921784	34
15.233046609321864	34
15.243048609721944	34
15.253050610122024	34
15.263052610522104	34
15.273054610922184	34
15.283056611322264	34
15.293058611722344	34
15.303060612122424	34
15.313062612522504	34
15.323064612922584	34
15.333066613322664	34
15.343068613722744	34
15.353070614122824	34
15.363072614522904	34
15.373074614922984	34
15.383076615323064	34
15.393078615723145	34
15.403080616123225	34
15.413082616523305	34
15.423084616923385	34
15.433086617323465	34
15.443088617723545	34
15.453090618123625	34
15.463092618523705	34
15.473094618923785	34
15.483096619323865	34
15.493098619723945	34
15.503100620124025	34
15.513102620524105	34
15.523104620924185	34
15.533106621324265	34
15.543108621724345	34
15.553110622124425	34
15.563112622524505	34
15.573114622924585	34
15.583116623324665	34
15.593118623724745	34
15.603120624124825	34
15.613122624524905	34
15.623124624924985	34
15.633126625325065	34
15.643128625725145	34
15.653130626125225	34
15.663132626525305	34
15.673134626925386	34
15.683136627325466	34
15.693138627725546	34
15.703140628125626	34
15.713142628525706	34
15.723144628925786	34
15.733146629325866	34
15.743148629725946	34
15.753150630126026	34
15.763152630526106	34
15.773154630926186	34
15.783156631326266	34
15.793158631726346	34
15.803160632126426	34
15.813162632526506	34
15.823164632926586	34
15.833166633326666	34
15.843168633726746	34
15.853170634126826	34
15.863172634526906	34
15.873174634926986	34
15.883176635327066	34
15.893178635727146	34
15.903180636127226	34
15.913182636527305	34
15.923184636927385	34
15.933186637327465	34
15.943188637727545	34
15.953190638127625	34
15.963192638527705	34
15.973194638927785	34
15.983196639327865	34
15.993198639727945	34
16.003200640128025	34
16.013202640528107	34
16.023204640928185	34
16.033206641328267	34
16.043208641728345	34
16.053210642128427	34
16.063212642528505	34
16.073214642928587	34
16.083216643328665	34
16.093218643728747	34
16.103220644128825	34
16.113222644528907	34
16.123224644928985	34
16.133226645329067	34
16.143228645729145	34
16.153230646129227	34
16.163232646529305	34
16.173234646929387	34
16.183236647329466	34
16.193238647729547	34
16.203240648129626	34
16.213242648529707	34
16.223244648929786	34
16.233246649329867	34
16.243248649729946	34
16.253250650130028	34
16.263252650530106	34
16.273254650930188	34
16.283256651330266	34
16.293258651730348	34
16.303260652130426	34
16.313262652530508	34
16.323264652930586	34
16.333266653330668	34
16.343268653730746	34
16.353270654130828	34
16.363272654530906	34
16.373274654930984	34
16.383276655331066	34
16.393278655731145	34
16.403280656131226	34
16.413282656531305	34
16.423284656931386	34
16.433286657331465	34
16.443288657731546	34
16.453290658131625	34
16.463292658531707	34
16.473294658931785	34
16.483296659331867	34
16.493298659731945	34
16.503300660132027	34
16.513302660532105	34
16.523304660932187	34
16.533306661332265	34
16.543308661732347	34
16.553310662132425	34
16.563312662532507	34
16.573314662932585	34
16.583316663332667	34
16.593318663732745	34
16.603320664132827	34
16.613322664532905	34
16.623324664932987	34
16.633326665333065	34
16.643328665733147	34
16.653330666133225	34
16.663332666533307	34
16.673334666933386	34
16.683336667333467	34
16.693338667733546	34
16.703340668133627	34
16.713342668533706	34
16.723344668933787	34
16.733346669333866	34
16.743348669733948	34
16.753350670134026	34
16.763352670534108	34
16.773354670934186	34
16.783356671334268	34
16.793358671734346	34
16.803360672134428	34
16.813362672534506	34
16.823364672934588	34
16.833366673334666	34
16.843368673734748	34
16.853370674134826	34
16.863372674534908	34
16.873374674934986	34
16.883376675335068	34
16.893378675735146	34
16.903380676135228	34
16.913382676535306	34
16.923384676935388	34
16.933386677335466	34
16.943388677735548	34
16.953390678135627	34
16.963392678535708	34
16.973394678935787	34
16.983396679335868	34
16.993398679735947	34
17.003400680136028	34
17.013402680536107	34
17.023404680936189	34
17.033406681336267	34
17.043408681736349	34
17.053410682136427	34
17.063412682536509	34
17.073414682936587	34
17.083416683336669	34
17.093418683736747	34
17.103420684136829	34
17.113422684536907	34
17.123424684936989	34
17.133426685337067	34
17.143428685737149	34
17.153430686137227	34
17.163432686537309	34
17.173434686937387	34
17.183436687337469	34
17.193438687737547	34
17.203440688137629	34
17.213442688537707	34
17.223444688937789	34
17.233446689337867	34
17.243448689737949	34
17.253450690138028	34
17.263452690538109	34
17.273454690938188	34
17.283456691338266	34
17.293458691738348	34
17.303460692138426	34
17.313462692538508	34
17.323464692938586	34
17.333466693338668	34
17.343468693738746	34
17.353470694138828	34
17.363472694538906	34
17.373474694938988	34
17.383476695339066	34
17.393478695739148	34
17.403480696139226	34
17.413482696539308	34
17.423484696939386	34
17.433486697339468	34
17.443488697739546	34
17.453490698139628	34
17.463492698539707	34
17.473494698939788	34
17.483496699339867	34
17.493498699739948	34
17.503500700140027	34
17.513502700540108	34
17.523504700940187	34
17.533506701340269	34
17.543508701740347	34
17.553510702140429	34
17.563512702540507	34
17.573514702940589	34
17.583516703340667	34
17.593518703740749	34
17.603520704140827	34
17.613522704540909	34
17.623524704940987	35
17.633526705341069	35
17.643528705741147	35
17.653530706141229	35
17.663532706541307	35
17.673534706941389	35
17.683536707341467	35
17.693538707741549	35
17.703540708141627	35
17.713542708541709	35
17.723544708941787	35
17.733546709341869	35
17.743548709741948	35
17.753550710142029	35
17.763552710542108	35
17.773554710942189	35
17.783556711342268	36
17.793558711742349	36
17.803560712142428	36
17.81356271254251	36
17.823564712942588	36
17.83356671334267	36
17.843568713742748	36
17.85357071414283	36
17.863572714542908	36
17.87357471494299	36
17.883576715343068	36
17.89357871574315	36
17.903580716143228	36
17.91358271654331	36
17.923584716943388	36
17.93358671734347	36
17.943588717743548	36
17.95359071814363	36
17.963592718543708	36
17.97359471894379	36
17.983596719343868	36
17.99359871974395	36
18.003600720144028	36
18.01360272054411	36
18.023604720944189	36
18.03360672134427	36
18.043608721744349	36
18.05361072214443	36
18.063612722544509	36
18.07361472294459	36
18.083616723344669	36
18.093618723744751	36
18.103620724144829	36
18.113622724544911	36
18.123624724944989	36
18.133626725345071	36
18.143628725745149	36
18.153630726145231	36
18.163632726545309	36
18.173634726945391	36
18.183636727345469	36
18.193638727745547	36
18.203640728145629	36
18.213642728545707	36
18.223644728945789	36
18.233646729345867	36
18.243648729745949	36
18.253650730146028	36
18.263652730546109	36
18.273654730946188	36
18.283656731346269	36
18.293658731746348	36
18.30366073214643	36
18.313662732546508	36
18.32366473294659	36
18.333666733346668	36
18.34366873374675	36
18.353670734146828	36
18.36367273454691	36
18.373674734946988	36
18.38367673534707	36
18.393678735747148	36
18.40368073614723	36
18.413682736547308	36
18.42368473694739	36
18.433686737347468	36
18.44368873774755	36
18.453690738147628	36
18.46369273854771	36
18.473694738947788	36
18.48369673934787	36
18.493698739747948	36
18.50370074014803	36
18.513702740548108	36
18.52370474094819	36
18.533706741348269	36
18.54370874174835	36
18.553710742148429	36
18.56371274254851	36
18.573714742948589	36
18.583716743348671	36
18.593718743748749	36
18.603720744148831	36
18.613722744548909	36
18.623724744948991	36
18.633726745349069	36
18.643728745749151	36
18.653730746149229	36
18.663732746549311	36
18.673734746949389	36
18.683736747349471	36
18.693738747749549	36
18.703740748149631	36
18.713742748549709	36
18.723744748949791	36
18.733746749349869	36
18.743748749749951	36
18.753750750150029	36
18.763752750550111	36
18.773754750950189	36
18.783756751350271	36
18.793758751750349	36
18.803760752150431	36
18.81376275255051	36
18.823764752950591	36
18.83376675335067	36
18.843768753750751	36
18.85377075415083	36
18.863772754550912	36
18.87377475495099	36
18.883776755351072	36
18.89377875575115	36
18.903780756151232	36
18.91378275655131	36
18.923784756951392	36
18.93378675735147	36
18.943788757751552	36
18.95379075815163	36
18.963792758551712	36
18.97379475895179	36
18.983796759351872	36
18.99379875975195	36
19.003800760152032	36
19.01380276055211	36
19.023804760952192	36
19.03380676135227	36
19.043808761752352	36
19.05381076215243	36
19.063812762552512	36
19.07381476295259	36
19.083816763352672	36
19.093818763752751	36
19.103820764152829	36
19.113822764552911	36
19.123824764952989	36
19.133826765353071	36
19.143828765753149	36
19.153830766153231	36
19.163832766553309	36
19.173834766953391	36
19.183836767353469	36
19.193838767753551	36
19.203840768153629	36
19.213842768553711	36
19.223844768953789	36
19.233846769353871	36
19.243848769753949	36
19.253850770154031	37
19.263852770554109	37
19.273854770954191	37
19.283856771354269	37
19.293858771754351	37
19.30386077215443	37
19.313862772554511	37
19.32386477295459	37
19.333866773354671	37
19.34386877375475	37
19.353870774154831	37
19.36387277455491	37
19.373874774954992	37
19.38387677535507	37
19.393878775755152	37
19.40388077615523	37
19.413882776555312	37
19.42388477695539	37
19.433886777355472	37
19.44388877775555	37
19.453890778155632	37
19.46389277855571	37
19.473894778955792	37
19.48389677935587	37
19.493898779755952	37
19.50390078015603	37
19.513902780556112	37
19.52390478095619	37
19.533906781356272	37
19.54390878175635	37
19.553910782156432	37
19.56391278255651	37
19.573914782956592	37
19.583916783356671	37
19.593918783756752	37
19.603920784156831	37
19.613922784556912	37
19.623924784956991	37
19.633926785357072	37
19.643928785757151	37
19.653930786157233	37
19.663932786557311	37
19.673934786957393	37
19.683936787357471	37
19.693938787757553	37
19.703940788157631	37
19.713942788557713	37
19.723944788957791	37
19.733946789357873	37
19.743948789757951	37
19.753950790158033	37
19.763952790558111	37
19.773954790958193	37
19.783956791358271	37
19.793958791758353	37
19.803960792158431	37
19.813962792558513	37
19.823964792958591	37
19.833966793358673	37
19.843968793758751	37
19.853970794158833	37
19.863972794558912	37
19.873974794958993	37
19.883976795359072	37
19.893978795759153	37
19.903980796159232	37
19.913982796559313	37
19.923984796959392	37
19.933986797359474	37
19.943988797759552	37
19.953990798159634	37
19.963992798559712	37
19.973994798959794	37
19.983996799359872	37
19.993998799759954	37
20.004000800160032	37
20.01400280056011	37
20.024004800960192	37
20.03400680136027	37
20.044008801760352	37
20.05401080216043	37
20.064012802560512	37
20.07401480296059	37
20.084016803360672	37
20.094018803760751	37
20.104020804160832	37
20.114022804560911	37
20.124024804960992	37
20.134026805361071	37
20.144028805761153	37
20.154030806161231	37
20.164032806561313	37
20.174034806961391	37
20.184036807361473	37
20.194038807761551	37
20.204040808161633	37
20.214042808561711	37
20.224044808961793	37
20.234046809361871	37
20.244048809761953	37
20.254050810162031	37
20.264052810562113	37
20.274054810962191	37
20.284056811362273	37
20.294058811762351	37
20.304060812162433	37
20.314062812562511	37
20.324064812962593	37
20.334066813362671	37
20.344068813762753	37
20.354070814162831	37
20.364072814562913	37
20.374074814962992	37
20.384076815363073	37
20.394078815763152	37
20.404080816163233	37
20.414082816563312	37
20.424084816963394	37
20.434086817363472	37
20.444088817763554	37
20.454090818163632	37
20.464092818563714	37
20.474094818963792	37
20.484096819363874	37
20.494098819763952	37
20.504100820164034	37
20.514102820564112	37
20.524104820964194	37
20.534106821364272	37
20.544108821764354	37
20.554110822164432	37
20.564112822564514	37
20.574114822964592	37
20.584116823364674	37
20.594118823764752	37
20.604120824164834	37
20.614122824564912	37
20.624124824964994	37
20.634126825365072	37
20.644128825765154	37
20.654130826165233	37
20.664132826565314	37
20.674134826965393	37
20.684136827365474	37
20.694138827765553	37
20.704140828165635	37
20.714142828565713	37
20.724144828965795	37
20.734146829365873	37
20.744148829765955	37
20.754150830166033	37
20.764152830566115	37
20.774154830966193	37
20.784156831366275	37
20.794158831766353	37
20.804160832166435	37
20.814162832566513	37
20.824164832966595	37
20.834166833366673	37
20.844168833766755	37
20.854170834166833	37
20.864172834566915	37
20.874174834966993	37
20.884176835367075	37
20.894178835767153	37
20.904180836167235	37
20.914182836567313	37
20.924184836967392	37
20.934186837367474	37
20.944188837767552	37
20.954190838167634	37
20.964192838567712	37
20.974194838967794	37
20.984196839367872	37
20.994198839767954	37
21.004200840168032	37
21.014202840568114	37
21.024204840968192	37
21.034206841368274	37
21.044208841768352	37
21.054210842168434	37
21.064212842568512	37
21.074214842968594	37
21.084216843368672	37
21.094218843768754	37
21.104220844168832	37
21.114222844568914	37
21.124224844968992	37
21.134226845369074	37
21.144228845769153	37
21.154230846169234	37
21.164232846569313	37
21.174234846969394	37
21.184236847369473	37
21.194238847769554	37
21.204240848169633	37
21.214242848569715	37
21.224244848969793	37
21.234246849369875	37
21.244248849769953	37
21.254250850170035	37
21.264252850570113	37
21.274254850970195	37
21.284256851370273	37
21.294258851770355	37
21.304260852170433	37
21.314262852570515	37
21.324264852970593	37
21.334266853370675	37
21.344268853770753	37
21.354270854170835	37
21.364272854570913	37
21.374274854970995	37
21.384276855371073	37
21.394278855771155	37
21.404280856171233	37
21.414282856571315	37
21.424284856971394	37
21.434286857371475	37
21.444288857771554	37
21.454290858171635	37
21.464292858571714	37
21.474294858971795	37
21.484296859371874	37
21.494298859771956	37
21.504300860172034	37
21.514302860572116	37
21.524304860972194	37
21.534306861372276	37
21.544308861772354	37
21.554310862172436	37
21.564312862572514	37
21.574314862972596	37
21.584316863372674	37
21.594318863772756	37
21.604320864172834	37
21.614322864572916	37
21.624324864972994	37
21.634326865373076	37
21.644328865773154	37
21.654330866173236	37
21.664332866573314	37
21.674334866973396	37
21.684336867373474	37
21.694338867773556	37
21.704340868173635	37
21.714342868573716	37
21.724344868973795	37
21.734346869373876	37
21.744348869773955	37
21.754350870174036	37
21.764352870574115	37
21.774354870974197	37
21.784356871374275	37
21.794358871774357	37
21.804360872174435	37
21.814362872574517	37
21.824364872974595	37
21.834366873374673	37
21.844368873774755	37
21.854370874174833	37
21.864372874574915	37
21.874374874974993	37
21.884376875375075	37
21.894378875775153	37
21.904380876175235	37
21.914382876575313	37
21.924384876975395	37
21.934386877375474	37
21.944388877775555	37
21.954390878175634	37
21.964392878575715	37
21.974394878975794	37
21.984396879375875	37
21.994398879775954	37
22.004400880176036	37
22.014402880576114	37
22.024404880976196	37
22.034406881376274	37
22.044408881776356	37
22.054410882176434	37
22.064412882576516	37
22.074414882976594	37
22.084416883376676	37
22.094418883776754	37
22.104420884176836	37
22.114422884576914	37
22.124424884976996	37
22.134426885377074	37
22.144428885777156	37
22.154430886177234	37
22.164432886577316	37
22.174434886977394	37
22.184436887377476	37
22.194438887777554	37
22.204440888177636	37
22.214442888577715	37
22.224444888977796	37
22.234446889377875	37
22.244448889777956	37
22.254450890178035	37
22.264452890578116	37
22.274454890978195	37
22.284456891378277	37
22.294458891778355	37
22.304460892178437	37
22.314462892578515	37
22.324464892978597	37
22.334466893378675	37
22.344468893778757	37
22.354470894178835	37
22.364472894578917	37
22.374474894978995	37
22.384476895379077	37
22.394478895779155	37
22.404480896179237	37
22.414482896579315	37
22.424484896979397	37
22.434486897379475	37
22.444488897779557	37
22.454490898179635	37
22.464492898579717	37
22.474494898979795	37
22.484496899379877	37
22.494498899779956	37
22.504500900180037	37
22.514502900580116	37
22.524504900980197	37
22.534506901380276	37
22.544508901780357	37
22.554510902180436	37
22.564512902580518	37
22.574514902980596	37
22.584516903380678	37
22.594518903780756	37
22.604520904180838	37
22.614522904580916	37
22.624524904980998	37
22.634526905381076	37
22.644528905781158	37
22.654530906181236	37
22.664532906581318	37
22.674534906981396	37
22.684536907381478	37
22.694538907781556	37
22.704540908181638	37
22.714542908581716	37
22.724544908981798	37
22.734546909381876	37
22.744548909781955	37
22.754550910182036	37
22.764552910582115	37
22.774554910982197	37
22.784556911382275	37
22.794558911782357	37
22.804560912182435	37
22.814562912582517	37
22.824564912982595	37
22.834566913382677	37
22.844568913782755	37
22.854570914182837	37
22.864572914582915	37
22.874574914982997	37
22.884576915383075	37
22.894578915783157	37
22.904580916183235	37
22.914582916583317	37
22.924584916983395	37
22.934586917383477	37
22.944588917783555	37
22.954590918183637	37
22.964592918583715	37
22.974594918983797	37
22.984596919383876	37
22.994598919783957	37
23.004600920184036	37
23.014602920584117	37
23.024604920984196	37
23.034606921384277	38
23.044608921784356	38
23.054610922184438	38
23.064612922584516	38
23.074614922984598	38
23.084616923384676	38
23.094618923784758	38
23.104620924184836	38
23.114622924584918	38
23.124624924984996	38
23.134626925385078	38
23.144628925785156	38
23.154630926185238	39
23.164632926585316	39
23.174634926985398	39
23.184636927385476	39
23.194638927785558	39
23.204640928185636	39
23.214642928585718	39
23.224644928985796	39
23.234646929385878	39
23.244648929785956	39
23.254650930186038	39
23.264652930586116	39
23.274654930986198	39
23.284656931386277	39
23.294658931786358	39
23.304660932186437	39
23.314662932586518	39
23.324664932986597	39
23.334666933386679	39
23.344668933786757	39
23.354670934186839	39
23.364672934586917	39
23.374674934986999	39
23.384676935387077	39
23.394678935787159	39
23.404680936187237	39
23.414682936587319	39
23.424684936987397	39
23.434686937387479	39
23.444688937787557	39
23.454690938187639	39
23.464692938587717	39
23.474694938987799	39
23.484696939387877	39
23.494698939787959	39
23.504700940188037	39
23.514702940588119	39
23.524704940988197	39
23.534706941388279	39
23.544708941788357	39
23.554710942188439	39
23.564712942588518	39
23.574714942988599	39
23.584716943388678	39
23.594718943788759	39
23.604720944188838	39
23.61472294458892	39
23.624724944988998	39
23.63472694538908	39
23.644728945789158	39
23.654730946189236	39
23.664732946589318	39
23.674734946989396	39
23.684736947389478	39
23.694738947789556	39
23.704740948189638	39
23.714742948589716	39
23.724744948989798	39
23.734746949389876	39
23.744748949789958	39
23.754750950190036	39
23.764752950590118	39
23.774754950990197	39
23.784756951390278	39
23.794758951790357	39
23.804760952190438	39
23.814762952590517	39
23.824764952990598	39
23.834766953390677	39
23.844768953790759	39
23.854770954190837	39
23.864772954590919	39
23.874774954990997	39
23.884776955391079	39
23.894778955791157	39
23.904780956191239	39
23.914782956591317	39
23.924784956991399	39
23.934786957391477	39
23.944788957791559	39
23.954790958191637	39
23.964792958591719	39
23.974794958991797	39
23.984796959391879	39
23.994798959791957	39
24.004800960192039	39
24.014802960592117	39
24.024804960992199	39
24.034806961392277	39
24.044808961792359	39
24.054810962192438	39
24.064812962592519	39
24.074814962992598	39
24.084816963392679	39
24.094818963792758	39
24.104820964192839	39
24.114822964592918	39
24.124824964993	39
24.134826965393078	39
24.14482896579316	39
24.154830966193238	39
24.16483296659332	39
24.174834966993398	39
24.18483696739348	39
24.194838967793558	39
24.20484096819364	39
24.214842968593718	39
24.2248449689938	39
24.234846969393878	39
24.24484896979396	39
24.254850970194038	39
24.26485297059412	39
24.274854970994198	39
24.28485697139428	39
24.294858971794358	39
24.30486097219444	39
24.314862972594518	39
24.3248649729946	39
24.334866973394679	39
24.34486897379476	39
24.354870974194839	39
24.36487297459492	39
24.374874974994999	39
24.38487697539508	39
24.394878975795159	39
24.404880976195241	39
24.414882976595319	39
24.424884976995401	39
24.434886977395479	39
24.444888977795561	39
24.454890978195639	39
24.464892978595721	39
24.474894978995799	39
24.484896979395881	39
24.494898979795959	39
24.504900980196041	39
24.514902980596119	39
24.524904980996201	39
24.534906981396279	39
24.544908981796361	39
24.554910982196439	39
24.564912982596518	39
24.574914982996599	39
24.584916983396678	39
24.594918983796759	39
24.604920984196838	39
24.61492298459692	39
24.624924984996998	39
24.63492698539708	39
24.644928985797158	39
24.65493098619724	39
24.664932986597318	39
24.6749349869974	39
24.684936987397478	39
24.69493898779756	39
24.704940988197638	39
24.71494298859772	39
24.724944988997798	39
24.73494698939788	39
24.744948989797958	39
24.75495099019804	39
24.764952990598118	39
24.7749549909982	39
24.784956991398278	39
24.79495899179836	39
24.804960992198438	39
24.81496299259852	39
24.824964992998598	39
24.83496699339868	39
24.844968993798759	39
24.85497099419884	39
24.864972994598919	39
24.874974994999	39
24.884976995399079	39
24.894978995799161	39
24.904980996199239	39
24.914982996599321	39
24.924984996999399	39
24.934986997399481	39
24.944988997799559	40
24.954990998199641	40
24.964992998599719	40
24.974994998999801	40
24.984996999399879	40
24.994998999799961	40
25.005001000200039	40
25.015003000600121	40
25.025005001000199	40
25.035007001400281	40
25.045009001800359	40
25.055011002200441	40
25.065013002600519	40
25.075015003000601	40
25.085017003400679	40
25.095019003800761	40
25.105021004200839	40
25.115023004600921	40
25.125025005001	40
25.135027005401081	40
25.14502900580116	40
25.155031006201241	40
25.16503300660132	40
25.175035007001402	40
25.18503700740148	40
25.195039007801562	40
25.20504100820164	40
25.215043008601722	40
25.2250450090018	40
25.235047009401882	40
25.24504900980196	40
25.255051010202042	40
25.26505301060212	40
25.275055011002202	40
25.28505701140228	40
25.295059011802362	40
25.30506101220244	40
25.315063012602522	40
25.3250650130026	40
25.335067013402682	39
25.34506901380276	39
25.355071014202842	39
25.36507301460292	39
25.375075015003002	39
25.38507701540308	39
25.395079015803162	39
25.405081016203241	39
25.415083016603322	39
25.425085017003401	39
25.435087017403482	39
25.445089017803561	39
25.455091018203639	39
25.465093018603721	39
25.475095019003799	39
25.485097019403881	39
25.495099019803959	39
25.505101020204041	39
25.515103020604119	39
25.525105021004201	39
25.535107021404279	39
25.545109021804361	39
25.555111022204439	39
25.565113022604521	39
25.575115023004599	39
25.585117023404681	39
25.595119023804759	39
25.605121024204841	39
25.61512302460492	39
25.625125025005001	39
25.63512702540508	39
25.645129025805161	39
25.65513102620524	39
25.665133026605321	39
25.6751350270054	39
25.685137027405482	39
25.69513902780556	39
25.705141028205642	39
25.71514302860572	39
25.725145029005802	39
25.73514702940588	39
25.745149029805962	39
25.75515103020604	39
25.765153030606122	39
25.7751550310062	39
25.785157031406282	39
25.79515903180636	39
25.805161032206442	39
25.81516303260652	39
25.825165033006602	39
25.83516703340668	39
25.845169033806762	39
25.85517103420684	39
25.865173034606922	39
25.875175035007	39
25.885177035407082	39
25.895179035807161	39
25.905181036207242	39
25.915183036607321	39
25.925185037007402	39
25.935187037407481	39
25.945189037807562	39
25.955191038207641	39
25.965193038607723	39
25.975195039007801	39
25.985197039407883	39
25.995199039807961	39
26.005201040208043	39
26.015203040608121	39
26.025205041008203	39
26.035207041408281	39
26.045209041808363	39
26.055211042208441	39
26.065213042608523	39
26.075215043008601	39
26.085217043408683	39
26.095219043808761	39
26.105221044208843	39
26.115223044608921	39
26.125225045009003	39
26.135227045409081	39
26.145229045809163	39
26.155231046209241	39
26.165233046609323	39
26.175235047009402	39
26.185237047409483	39
26.195239047809562	39
26.205241048209643	39
26.215243048609722	39
26.225245049009803	40
26.235247049409882	40
26.245249049809964	40
26.255251050210042	40
26.265253050610124	40
26.275255051010202	40
26.285257051410284	40
26.295259051810362	40
26.305261052210444	40
26.315263052610522	40
26.325265053010604	40
26.335267053410682	40
26.345269053810764	40
26.355271054210842	40
26.36527305461092	40
26.375275055011002	40
26.38527705541108	40
26.395279055811162	40
26.405281056211241	40
26.415283056611322	40
26.425285057011401	40
26.435287057411482	40
26.445289057811561	40
26.455291058211643	40
26.465293058611721	40
26.475295059011803	40
26.485297059411881	40
26.495299059811963	40
26.505301060212041	40
26.515303060612123	40
26.525305061012201	40
26.535307061412283	40
26.545309061812361	40
26.555311062212443	40
26.565313062612521	40
26.575315063012603	40
26.585317063412681	40
26.595319063812763	40
26.605321064212841	40
26.615323064612923	40
26.625325065013001	40
26.635327065413083	40
26.645329065813161	40
26.655331066213243	40
26.665333066613321	40
26.675335067013403	40
26.685337067413482	40
26.695339067813563	40
26.705341068213642	40
26.715343068613723	40
26.725345069013802	40
26.735347069413884	40
26.745349069813962	40
26.755351070214044	40
26.765353070614122	40
26.775355071014204	40
26.785357071414282	40
26.795359071814364	40
26.805361072214442	40
26.815363072614524	40
26.825365073014602	40
26.835367073414684	40
26.845369073814762	40
26.855371074214844	40
26.865373074614922	40
26.875375075015004	40
26.885377075415082	40
26.895379075815164	40
26.905381076215242	40
26.915383076615324	40
26.925385077015402	40
26.935387077415484	40
26.945389077815562	40
26.955391078215644	40
26.965393078615723	40
26.975395079015804	40
26.985397079415883	40
26.995399079815964	40
27.005401080216043	40
27.015403080616124	40
27.025405081016203	40
27.035407081416285	40
27.045409081816363	40
27.055411082216445	40
27.065413082616523	40
27.075415083016605	40
27.085417083416683	40
27.095419083816765	40
27.105421084216843	40
27.115423084616925	40
27.125425085017003	40
27.135427085417085	40
27.145429085817163	40
27.155431086217245	40
27.165433086617323	40
27.175435087017405	40
27.185437087417483	40
27.195439087817565	40
27.205441088217643	40
27.215443088617725	40
27.225445089017803	40
27.235447089417885	40
27.245449089817964	40
27.255451090218045	40
27.265453090618124	40
27.275455091018202	40
27.285457091418284	40
27.295459091818362	40
27.305461092218444	40
27.315463092618522	40
27.325465093018604	40
27.335467093418682	40
27.345469093818764	40
27.355471094218842	40
27.365473094618924	40
27.375475095019002	40
27.385477095419084	40
27.395479095819162	40
27.405481096219244	40
27.415483096619322	40
27.425485097019404	40
27.435487097419482	40
27.445489097819564	40
27.455491098219643	40
27.465493098619724	40
27.475495099019803	40
27.485497099419884	40
27.495499099819963	40
27.505501100220044	40
27.515503100620123	40
27.525505101020205	40
27.535507101420283	40
27.545509101820365	40
27.555511102220443	40
27.565513102620525	40
27.575515103020603	40
27.585517103420685	40
27.595519103820763	40
27.605521104220845	40
27.615523104620923	40
27.625525105021005	40
27.635527105421083	40
27.645529105821165	40
27.655531106221243	40
27.665533106621325	40
27.675535107021403	40
27.685537107421485	40
27.695539107821563	40
27.705541108221645	40
27.715543108621723	40
27.725545109021805	40
27.735547109421884	40
27.745549109821965	41
27.755551110222044	41
27.765553110622125	40
27.775555111022204	40
27.785557111422285	40
27.795559111822364	40
27.805561112222446	40
27.815563112622524	40
27.825565113022606	40
27.835567113422684	40
27.845569113822766	40
27.855571114222844	41
27.865573114622926	41
27.875575115023004	41
27.885577115423086	41
27.895579115823164	41
27.905581116223246	41
27.915583116623324	41
27.925585117023406	41
27.935587117423484	41
27.945589117823566	41
27.955591118223644	41
27.965593118623726	41
27.975595119023804	41
27.985597119423886	41
27.995599119823964	41
28.005601120224046	41
28.015603120624125	42
28.025605121024206	42
28.035607121424285	42
28.045609121824366	42
28.055611122224445	42
28.065613122624526	41
28.075615123024605	41
28.085617123424687	41
28.095619123824765	41
28.105621124224847	41
28.115623124624925	41
28.125625125025007	41
28.135627125425085	41
28.145629125825167	42
28.155631126225245	42
28.165633126625327	42
28.175635127025405	42
28.185637127425483	42
28.195639127825565	42
28.205641128225643	42
28.215643128625725	42
28.225645129025803	42
28.235647129425885	42
28.245649129825964	42
28.255651130226045	42
28.265653130626124	42
28.275655131026205	42
28.285657131426284	42
28.295659131826365	42
28.305661132226444	42
28.315663132626526	42
28.325665133026604	42
28.335667133426686	42
28.345669133826764	42
28.355671134226846	42
28.365673134626924	42
28.375675135027006	42
28.385677135427084	42
28.395679135827166	42
28.405681136227244	42
28.415683136627326	42
28.425685137027404	42
28.435687137427486	42
28.445689137827564	42
28.455691138227646	42
28.465693138627724	42
28.475695139027806	42
28.485697139427884	42
28.495699139827966	42
28.505701140228044	42
28.515703140628126	42
28.525705141028205	42
28.535707141428286	42
28.545709141828365	42
28.555711142228446	42
28.565713142628525	42
28.575715143028606	42
28.585717143428685	42
28.595719143828767	42
28.605721144228845	42
28.615723144628927	42
28.625725145029005	42
28.635727145429087	42
28.645729145829165	42
28.655731146229247	42
28.665733146629325	42
28.675735147029407	42
28.685737147429485	42
28.695739147829567	42
28.705741148229645	42
28.715743148629727	42
28.725745149029805	42
28.735747149429887	42
28.745749149829965	42
28.755751150230047	42
28.765753150630125	42
28.775755151030207	42
28.785757151430285	42
28.795759151830367	42
28.805761152230446	42
28.815763152630527	42
28.825765153030606	42
28.835767153430687	42
28.845769153830766	42
28.855771154230847	42
28.865773154630926	42
28.875775155031008	42
28.885777155431086	42
28.895779155831168	42
28.905781156231246	42
28.915783156631328	42
28.925785157031406	42
28.935787157431488	42
28.945789157831566	42
28.955791158231648	42
28.965793158631726	42
28.975795159031808	42
28.985797159431886	42
28.995799159831968	42
29.005801160232046	42
29.015803160632128	42
29.025805161032206	42
29.035807161432288	42
29.045809161832366	42
29.055811162232448	42
29.065813162632526	42
29.075815163032608	42
29.085817163432687	42
29.095819163832765	42
29.105821164232847	42
29.115823164632925	42
29.125825165033007	42
29.135827165433085	42
29.145829165833167	42
29.155831166233245	42
29.165833166633327	42
29.175835167033405	42
29.185837167433487	42
29.195839167833565	42
29.205841168233647	42
29.215843168633725	42
29.225845169033807	42
29.235847169433885	42
29.245849169833967	42
29.255851170234045	42
29.265853170634127	42
29.275855171034205	42
29.285857171434287	42
29.295859171834365	42
29.305861172234447	42
29.315863172634526	42
29.325865173034607	42
29.335867173434686	42
29.345869173834767	42
29.355871174234846	42
29.365873174634928	42
29.375875175035006	42
29.385877175435088	42
29.395879175835166	42
29.405881176235248	42
29.415883176635326	42
29.425885177035408	42
29.435887177435486	42
29.445889177835568	42
29.455891178235646	42
29.465893178635728	42
29.475895179035806	42
29.485897179435888	42
29.495899179835966	42
29.505901180236048	42
29.515903180636126	42
29.525905181036208	42
29.535907181436286	42
29.545909181836368	42
29.555911182236446	42
29.565913182636528	42
29.575915183036606	42
29.585917183436688	42
29.595919183836767	42
29.605921184236848	42
29.615923184636927	42
29.625925185037008	42
29.635927185437087	42
29.645929185837169	42
29.655931186237247	42
29.665933186637329	42
29.675935187037407	42
29.685937187437489	42
29.695939187837567	42
29.705941188237649	42
29.715943188637727	42
29.725945189037809	42
29.735947189437887	42
29.745949189837969	42
29.755951190238047	42
29.765953190638129	42
29.775955191038207	42
29.785957191438289	42
29.795959191838367	42
29.805961192238449	42
29.815963192638527	42
29.825965193038609	42
29.835967193438687	42
29.845969193838769	42
29.855971194238847	42
29.865973194638929	42
29.875975195039008	42
29.885977195439089	42
29.895979195839168	42
29.905981196239249	42
29.915983196639328	42
29.92598519703941	42
29.935987197439488	42
29.94598919783957	42
29.955991198239648	42
29.96599319863973	42
29.975995199039808	42
29.98599719943989	42
29.995999199839968	42
30.006001200240046	42
30.016003200640128	42
30.026005201040206	42
30.036007201440288	42
30.046009201840366	42
30.056011202240448	42
30.066013202640526	42
30.076015203040608	42
30.086017203440687	42
30.096019203840768	42
30.106021204240847	42
30.116023204640928	42
30.126025205041007	42
30.136027205441088	42
30.146029205841167	42
30.156031206241249	42
30.166033206641327	42
30.176035207041409	42
30.186037207441487	42
30.196039207841569	42
30.206041208241647	42
30.216043208641729	42
30.226045209041807	42
30.236047209441889	42
30.246049209841967	42
30.256051210242049	42
30.266053210642127	42
30.276055211042209	42
30.286057211442287	42
30.296059211842369	42
30.306061212242447	42
30.316063212642529	42
30.326065213042607	42
30.336067213442689	42
30.346069213842767	42
30.356071214242849	42
30.366073214642928	42
30.376075215043009	42
30.386077215443088	42
30.396079215843169	42
30.406081216243248	42
30.416083216643329	42
30.426085217043408	42
30.43608721744349	42
30.446089217843568	42
30.45609121824365	42
30.466093218643728	42
30.47609521904381	42
30.486097219443888	42
30.49609921984397	42
30.506101220244048	42
30.51610322064413	42
30.526105221044208	42
30.53610722144429	42
30.546109221844368	42
30.55611122224445	42
30.566113222644528	42
30.57611522304461	42
30.586117223444688	42
30.59611922384477	42
30.606121224244848	42
30.61612322464493	42
30.626125225045008	42
30.63612722544509	42
30.646129225845169	42
30.65613122624525	42
30.666133226645329	42
30.67613522704541	42
30.686137227445489	42
30.69613922784557	42
30.706141228245649	42
30.716143228645731	42
30.726145229045809	42
30.736147229445891	42
30.746149229845969	42
30.756151230246051	42
30.766153230646129	42
30.776155231046211	42
30.786157231446289	42
30.796159231846371	42
30.806161232246449	42
30.816163232646531	42
30.826165233046609	42
30.836167233446691	42
30.846169233846769	42
30.856171234246851	42
30.866173234646929	42
30.876175235047011	42
30.886177235447089	42
30.896179235847171	42
30.906181236247249	42
30.916183236647328	42
30.92618523704741	42
30.936187237447488	42
30.94618923784757	42
30.956191238247648	42
30.96619323864773	42
30.976195239047808	42
30.98619723944789	42
30.996199239847968	42
31.00620124024805	42
31.016203240648128	42
31.02620524104821	42
31.036207241448288	42
31.04620924184837	42
31.056211242248448	42
31.06621324264853	42
31.076215243048608	42
31.08621724344869	42
31.096219243848768	42
31.10622124424885	42
31.116223244648928	42
31.12622524504901	42
31.136227245449088	42
31.14622924584917	42
31.156231246249249	42
31.16623324664933	42
31.176235247049409	42
31.18623724744949	42
31.196239247849569	42
31.206241248249651	42
31.216243248649729	42
31.226245249049811	42
31.236247249449889	42
31.246249249849971	42
31.256251250250049	42
31.266253250650131	42
31.276255251050209	43
31.286257251450291	43
31.296259251850369	43
31.306261252250451	43
31.316263252650529	43
31.326265253050611	43
31.336267253450689	43
31.346269253850771	43
31.356271254250849	43
31.366273254650931	43
31.376275255051009	43
31.386277255451091	43
31.396279255851169	43
31.406281256251251	43
31.416283256651329	43
31.426285257051411	43
31.43628725745149	43
31.446289257851571	43
31.45629125825165	43
31.466293258651731	43
31.47629525905181	43
31.486297259451892	43
31.49629925985197	43
31.506301260252052	43
31.51630326065213	43
31.526305261052212	43
31.53630726145229	43
31.546309261852372	43
31.55631126225245	43
31.566313262652532	43
31.57631526305261	43
31.586317263452692	43
31.59631926385277	43
31.606321264252852	43
31.61632326465293	43
31.626325265053012	43
31.63632726545309	43
31.646329265853172	43
31.65633126625325	43
31.666333266653332	43
31.67633526705341	43
31.686337267453492	43
31.69633926785357	43
31.706341268253652	43
31.716343268653731	43
31.726345269053812	43
31.736347269453891	43
31.746349269853972	43
31.756351270254051	43
31.766353270654133	43
31.776355271054211	43
31.786357271454293	43
31.796359271854371	44
31.806361272254453	44
31.816363272654531	44
31.826365273054609	44
31.836367273454691	44
31.846369273854769	44
31.856371274254851	44
31.866373274654929	44
31.876375275055011	44
31.886377275455089	44
31.896379275855171	44
31.906381276255249	44
31.916383276655331	44
31.92638527705541	44
31.936387277455491	44
31.94638927785557	44
31.956391278255651	44
31.96639327865573	44
31.976395279055811	44
31.98639727945589	44
31.996399279855972	44
32.00640128025605	44
32.016403280656128	44
32.026405281056213	44
32.036407281456292	44
32.04640928185637	44
32.056411282256448	44
32.066413282656534	44
32.076415283056612	44
32.08641728345669	44
32.096419283856768	44
32.106421284256854	44
32.116423284656932	44
32.12642528505701	44
32.136427285457088	44
32.146429285857174	44
32.156431286257252	44
32.16643328665733	44
32.176435287057409	44
32.186437287457494	44
32.196439287857572	44
32.206441288257651	44
32.216443288657729	44
32.226445289057814	44
32.236447289457892	44
32.246449289857971	44
32.256451290258049	43
32.266453290658134	43
32.276455291058213	43
32.286457291458291	43
32.296459291858369	43
32.306461292258454	43
32.316463292658533	43
32.326465293058611	43
32.336467293458689	43
32.346469293858775	43
32.356471294258853	43
32.366473294658931	43
32.376475295059009	43
32.386477295459095	44
32.396479295859173	44
32.406481296259251	44
32.416483296659329	44
32.426485297059415	44
32.436487297459493	44
32.446489297859571	44
32.45649129825965	44
32.466493298659735	44
32.476495299059813	44
32.486497299459892	44
32.49649929985997	44
32.506501300260055	44
32.516503300660133	43
32.526505301060212	43
32.53650730146029	43
32.546509301860375	43
32.556511302260454	43
32.566513302660532	43
32.57651530306061	43
32.586517303460695	43
32.596519303860774	43
32.606521304260852	43
32.61652330466093	43
32.626525305061016	43
32.636527305461094	43
32.646529305861172	43
32.65653130626125	43
32.666533306661336	43
32.676535307061414	43
32.686537307461492	43
32.69653930786157	43
32.706541308261656	43
32.716543308661734	44
32.726545309061812	44
32.736547309461891	44
32.746549309861969	44
32.756551310262054	44
32.766553310662133	44
32.776555311062211	44
32.786557311462289	44
32.796559311862374	44
32.806561312262453	44
32.816563312662531	44
32.826565313062609	43
32.836567313462695	43
32.846569313862773	43
32.856571314262851	43
32.866573314662929	43
32.876575315063015	43
32.886577315463093	43
32.896579315863171	43
32.906581316263249	43
32.916583316663335	43
32.926585317063413	43
32.936587317463491	43
32.94658931786357	43
32.956591318263655	43
32.966593318663733	43
32.976595319063811	43
32.98659731946389	43
32.996599319863975	43
33.006601320264053	43
33.016603320664132	43
33.02660532106421	43
33.036607321464295	44
33.046609321864373	44
33.056611322264452	44
33.06661332266453	44
33.076615323064615	44
33.086617323464694	44
33.096619323864772	44
33.10662132426485	44
33.116623324664936	44
33.126625325065014	44
33.136627325465092	44
33.14662932586517	44
33.156631326265256	43
33.166633326665334	43
33.176635327065412	43
33.18663732746549	43
33.196639327865576	43
33.206641328265654	43
33.216643328665732	43
33.226645329065811	43
33.236647329465896	43
33.246649329865974	43
33.256651330266052	43
33.266653330666131	43
33.276655331066216	43
33.286657331466294	43
33.296659331866373	43
33.306661332266451	43
33.316663332666536	43
33.326665333066614	44
33.336667333466693	44
33.346669333866771	44
33.356671334266856	44
33.366673334666935	44
33.376675335067013	44
33.386677335467091	44
33.396679335867177	44
33.406681336267255	44
33.416683336667333	44
33.426685337067411	44
33.436687337467497	44
33.446689337867575	44
33.456691338267653	44
33.466693338667731	44
33.476695339067817	44
33.486697339467895	44
33.496699339867973	44
33.506701340268052	44
33.516703340668137	44
33.526705341068215	44
33.536707341468293	44
33.546709341868372	44
33.556711342268457	44
33.566713342668535	44
33.576715343068614	44
33.586717343468692	44
33.596719343868777	44
33.606721344268855	44
33.616723344668934	44
33.626725345069012	44
33.63672734546909	44
33.646729345869176	44
33.656731346269254	44
33.666733346669332	44
33.67673534706941	44
33.686737347469496	44
33.696739347869574	44
33.706741348269652	44
33.716743348669731	44
33.726745349069816	44
33.736747349469894	44
33.746749349869972	44
33.756751350270051	44
33.766753350670136	44
33.776755351070214	44
33.786757351470293	44
33.796759351870371	44
33.806761352270456	44
33.816763352670534	44
33.826765353070613	44
33.836767353470691	44
33.846769353870776	44
33.856771354270855	44
33.866773354670933	44
33.876775355071011	44
33.886777355471096	44
33.896779355871175	44
33.906781356271253	44
33.916783356671331	44
33.926785357071417	44
33.936787357471495	44
33.946789357871573	44
33.956791358271651	44
33.966793358671737	45
33.976795359071815	45
33.986797359471893	45
33.996799359871972	45
34.006801360272057	45
34.016803360672135	45
34.026805361072213	45
34.036807361472292	45
34.046809361872377	45
34.056811362272455	45
34.066813362672534	44
34.076815363072612	44
34.086817363472697	44
34.096819363872775	44
34.106821364272854	44
34.116823364672932	44
34.126825365073017	44
34.136827365473096	44
34.146829365873174	44
34.156831366273252	44
34.166833366673337	44
34.176835367073416	44
34.186837367473494	44
34.196839367873572	44
34.206841368273658	44
34.216843368673736	44
34.226845369073814	44
34.236847369473892	44
34.246849369873978	44
34.256851370274056	44
34.266853370674134	44
34.276855371074213	44
34.286857371474298	44
34.296859371874376	45
34.306861372274454	45
34.316863372674533	45
34.326865373074618	45
34.336867373474696	45
34.346869373874775	45
34.356871374274853	45
34.366873374674938	45
34.376875375075016	45
34.386877375475095	45
34.396879375875173	45
34.406881376275258	45
34.416883376675337	45
34.426885377075415	45
34.436887377475493	44
34.446889377875578	44
34.456891378275657	44
34.466893378675735	44
34.476895379075813	44
34.486897379475899	44
34.496899379875977	44
34.506901380276055	44
34.516903380676133	44
34.526905381076219	44
34.536907381476297	44
34.546909381876375	44
34.556911382276454	44
34.566913382676532	44
34.576915383076617	44
34.586917383476695	44
34.596919383876774	44
34.606921384276852	44
34.616923384676937	44
34.626925385077016	44
34.636927385477094	44
34.646929385877172	44
34.656931386277257	45
34.666933386677336	45
34.676935387077414	45
34.686937387477492	45
34.696939387877578	45
34.706941388277656	45
34.716943388677734	45
34.726945389077812	45
34.736947389477898	45
34.746949389877976	45
34.756951390278054	44
34.766953390678133	44
34.776955391078218	44
34.786957391478296	44
34.796959391878374	44
34.806961392278453	44
34.816963392678538	44
34.826965393078616	44
34.836967393478695	44
34.846969393878773	44
34.856971394278858	44
34.866973394678936	44
34.876975395079015	44
34.886977395479093	44
34.896979395879178	44
34.906981396279257	44
34.916983396679335	44
34.926985397079413	44
34.936987397479498	44
34.946989397879577	44
34.956991398279655	44
34.966993398679733	44
34.976995399079819	44
34.986997399479897	44
34.996999399879975	44
35.007001400280053	45
35.017003400680139	45
35.027005401080217	45
35.037007401480295	45
35.047009401880374	45
35.057011402280459	45
35.067013402680537	45
35.077015403080615	45
35.087017403480694	45
35.097019403880779	45
35.107021404280857	45
35.117023404680936	45
35.127025405081014	45
35.137027405481099	45
35.147029405881177	45
35.157031406281256	45
35.167033406681334	45
35.177035407081419	45
35.187037407481498	45
35.197039407881576	45
35.207041408281654	45
35.217043408681739	45
35.227045409081818	45
35.237047409481896	45
35.247049409881974	45
35.25705141028206	45
35.267053410682138	45
35.277055411082216	45
35.287057411482294	45
35.29705941188238	45
35.307061412282458	45
35.317063412682536	45
35.327065413082614	45
35.3370674134827	45
35.347069413882778	45
35.357071414282856	45
35.367073414682935	44
35.37707541508302	44
35.387077415483098	44
35.397079415883177	45
35.407081416283255	45
35.41708341668334	45
35.427085417083418	45
35.437087417483497	45
35.447089417883575	45
35.457091418283653	45
35.467093418683739	45
35.477095419083817	45
35.487097419483895	45
35.497099419883973	45
35.507101420284059	45
35.517103420684137	45
35.527105421084215	45
35.537107421484293	45
35.547109421884379	45
35.557111422284457	45
35.567113422684535	45
35.577115423084614	45
35.587117423484699	45
35.597119423884777	45
35.607121424284855	45
35.617123424684934	45
35.627125425085019	45
35.637127425485097	45
35.647129425885176	45
35.657131426285254	45
35.667133426685339	46
35.677135427085418	46
35.687137427485496	46
35.697139427885574	46
35.707141428285659	46
35.717143428685738	46
35.727145429085816	46
35.737147429485894	46
35.74714942988598	46
35.757151430286058	46
35.767153430686136	46
35.777155431086214	46
35.7871574314863	46
35.797159431886378	46
35.807161432286456	46
35.817163432686534	46
35.82716543308662	46
35.837167433486698	46
35.847169433886776	46
35.857171434286855	46
35.86717343468694	46
35.877175435087018	46
35.887177435487096	46
35.897179435887175	46
35.90718143628726	46
35.917183436687338	46
35.927185437087417	46
35.937187437487495	46
35.94718943788758	46
35.957191438287659	46
35.967193438687737	47
35.977195439087815	47
35.9871974394879	47
35.997199439887979	47
36.007201440288057	46
36.017203440688135	46
36.027205441088221	46
36.037207441488299	46
36.047209441888377	46
36.057211442288455	46
36.067213442688541	46
36.077215443088619	46
36.087217443488697	46
36.097219443888775	46
36.107221444288861	46
36.117223444688939	46
36.127225445089017	46
36.137227445489096	46
36.147229445889181	46
36.157231446289259	46
36.167233446689337	46
36.177235447089416	46
36.187237447489501	46
36.197239447889579	46
36.207241448289658	46
36.217243448689736	46
36.227245449089821	46
36.2372474494899	46
36.247249449889978	46
36.257251450290056	46
36.267253450690141	46
36.27725545109022	47
36.287257451490298	47
36.297259451890376	47
36.307261452290462	47
36.31726345269054	46
36.327265453090618	46
36.337267453490696	46
36.347269453890782	46
36.35727145429086	46
36.367273454690938	47
36.377275455091016	47
36.387277455491095	47
36.39727945589118	47
36.407281456291258	47
36.417283456691337	47
36.427285457091415	47
36.4372874574915	47
36.447289457891578	47
36.457291458291657	47
36.467293458691735	48
36.47729545909182	48
36.487297459491899	48
36.497299459891977	48
36.507301460292055	47
36.517303460692141	47
36.527305461092219	47
36.537307461492297	47
36.547309461892375	47
36.557311462292461	47
36.567313462692539	46
36.577315463092617	46
36.587317463492695	46
36.597319463892781	46
36.607321464292859	46
36.617323464692937	46
36.627325465093016	46
36.637327465493101	47
36.647329465893179	47
36.657331466293257	47
36.667333466693336	47
36.677335467093421	47
36.687337467493499	47
36.697339467893578	47
36.707341468293656	46
36.717343468693741	46
36.727345469093819	46
36.737347469493898	46
36.747349469893976	46
36.757351470294061	46
36.76735347069414	46
36.777355471094218	46
36.787357471494296	46
36.797359471894381	46
36.80736147229446	46
36.817363472694538	46
36.827365473094616	46
36.837367473494702	46
36.84736947389478	46
36.857371474294858	46
36.867373474694936	47
36.877375475095022	47
36.8873774754951	47
36.897379475895178	47
36.907381476295257	47
36.917383476695342	47
36.92738547709542	47
36.937387477495498	47
36.947389477895577	47
36.957391478295662	47
36.96739347869574	47
36.977395479095819	47
36.987397479495897	47
36.997399479895982	47
37.00740148029606	47
37.017403480696139	47
37.027405481096217	47
37.037407481496302	47
37.047409481896381	47
37.057411482296459	47
37.067413482696537	46
37.077415483096622	46
37.087417483496701	46
37.097419483896779	46
37.107421484296857	46
37.117423484696943	46
37.127425485097021	46
37.137427485497099	46
37.147429485897177	46
37.157431486297263	46
37.167433486697341	46
37.177435487097419	46
37.187437487497498	46
37.197439487897583	46
37.207441488297661	46
37.217443488697739	46
37.227445489097818	46
37.237447489497903	46
37.247449489897981	46
37.25745149029806	46
37.267453490698138	46
37.277455491098216	46
37.287457491498301	46
37.29745949189838	46
37.307461492298458	46
37.317463492698536	46
37.327465493098622	46
37.3374674934987	46
37.347469493898778	47
37.357471494298856	47
37.367473494698942	47
37.37747549509902	47
37.387477495499098	47
37.397479495899177	47
37.407481496299262	47
37.41748349669934	47
37.427485497099418	47
37.437487497499497	47
37.447489497899582	47
37.45749149829966	47
37.467493498699739	47
37.477495499099817	47
37.487497499499902	47
37.49749949989998	47
37.507501500300059	46
37.517503500700137	46
37.527505501100222	46
37.537507501500301	46
37.547509501900379	46
37.557511502300457	46
37.567513502700542	46
37.577515503100621	46
37.587517503500699	46
37.597519503900777	46
37.607521504300863	46
37.617523504700941	46
37.627525505101019	46
37.637527505501097	46
37.647529505901183	46
37.657531506301261	46
37.667533506701339	46
37.677535507101418	46
37.687537507501503	46
37.697539507901581	46
37.707541508301659	46
37.717543508701738	46
37.727545509101823	46
37.737547509501901	46
37.74754950990198	46
37.757551510302058	46
37.767553510702143	46
37.777555511102221	46
37.7875575115023	46
37.797559511902378	46
37.807561512302463	46
37.817563512702542	46
37.82756551310262	47
37.837567513502698	47
37.847569513902783	47
37.857571514302862	47
37.86757351470294	47
37.877575515103018	47
37.887577515503104	47
37.897579515903182	47
37.90758151630326	47
37.917583516703338	47
37.927585517103424	47
37.937587517503502	47
37.94758951790358	47
37.957591518303659	47
37.967593518703744	47
37.977595519103822	47
37.9875975195039	47
37.997599519903979	47
38.007601520304064	47
38.017603520704142	47
38.027605521104221	47
38.037607521504299	47
38.047609521904384	47
38.057611522304462	47
38.067613522704541	47
38.077615523104619	47
38.087617523504704	47
38.097619523904783	47
38.107621524304861	47
38.117623524704939	47
38.127625525105024	47
38.137627525505103	47
38.147629525905181	46
38.157631526305259	46
38.167633526705345	46
38.177635527105423	46
38.187637527505501	46
38.197639527905579	46
38.207641528305658	46
38.217643528705743	47
38.227645529105821	47
38.2376475295059	47
38.247649529905978	47
38.257651530306063	47
38.267653530706141	47
38.27765553110622	47
38.287657531506298	47
38.297659531906383	47
38.307661532306462	47
38.31766353270654	47
38.327665533106618	47
38.337667533506703	47
38.347669533906782	47
38.35767153430686	47
38.367673534706938	47
38.377675535107024	47
38.387677535507102	47
38.39767953590718	47
38.407681536307258	47
38.417683536707344	47
38.427685537107422	47
38.4376875375075	48
38.447689537907578	48
38.457691538307664	48
38.467693538707742	48
38.47769553910782	48
38.487697539507899	48
38.497699539907984	48
38.507701540308062	48
38.517703540708141	48
38.527705541108219	48
38.537707541508304	48
38.547709541908382	48
38.557711542308461	48
38.567713542708539	48
38.577715543108624	48
38.587717543508703	47
38.597719543908781	47
38.607721544308859	47
38.617723544708944	47
38.627725545109023	47
38.637727545509101	47
38.647729545909179	47
38.657731546309265	47
38.667733546709343	47
38.677735547109421	47
38.687737547509499	47
38.697739547909585	47
38.707741548309663	47
38.717743548709741	47
38.727745549109819	47
38.737747549509905	47
38.747749549909983	47
38.757751550310061	47
38.76775355071014	47
38.777755551110225	47
38.787757551510303	47
38.797759551910382	47
38.80776155231046	47
38.817763552710545	47
38.827765553110623	47
38.837767553510702	47
38.84776955391078	47
38.857771554310865	47
38.867773554710944	48
38.877775555111022	48
38.8877775555111	48
38.897779555911185	48
38.907781556311264	48
38.917783556711342	48
38.92778555711142	48
38.937787557511506	48
38.947789557911584	48
38.957791558311662	48
38.96779355871174	48
38.977795559111826	48
38.987797559511904	48
38.997799559911982	48
39.00780156031206	48
39.017803560712146	48
39.027805561112224	48
39.037807561512302	48
39.047809561912381	48
39.057811562312466	48
39.067813562712544	48
39.077815563112622	48
39.087817563512701	48
39.097819563912779	47
39.107821564312864	47
39.117823564712943	47
39.127825565113021	47
39.137827565513099	47
39.147829565913185	47
39.157831566313263	47
39.167833566713341	48
39.177835567113419	48
39.187837567513505	48
39.197839567913583	48
39.207841568313661	48
39.217843568713739	48
39.227845569113825	48
39.237847569513903	48
39.247849569913981	48
39.25785157031406	48
39.267853570714145	48
39.277855571114223	48
39.287857571514301	48
39.29785957191438	48
39.307861572314465	48
39.317863572714543	48
39.327865573114622	48
39.3378675735147	48
39.347869573914785	48
39.357871574314863	48
39.367873574714942	47
39.37787557511502	47
39.387877575515105	47
39.397879575915184	47
39.407881576315262	47
39.41788357671534	48
39.427885577115426	48
39.437887577515504	48
39.447889577915582	48
39.45789157831566	48
39.467893578715746	48
39.477895579115824	48
39.487897579515902	48
39.49789957991598	48
39.507901580316066	48
39.517903580716144	48
39.527905581116222	48
39.537907581516301	48
39.547909581916386	48
39.557911582316464	48
39.567913582716542	48
39.577915583116621	48
39.587917583516706	48
39.597919583916784	48
39.607921584316863	48
39.617923584716941	48
39.627925585117026	48
39.637927585517104	48
39.647929585917183	48
39.657931586317261	48
39.667933586717346	48
39.677935587117425	48
39.687937587517503	48
39.697939587917581	48
39.707941588317667	48
39.717943588717745	48
39.727945589117823	48
39.737947589517901	48
39.747949589917987	48
39.757951590318065	48
39.767953590718143	48
39.777955591118221	48
39.787957591518307	48
39.797959591918385	48
39.807961592318463	48
39.817963592718542	48
39.827965593118627	48
39.837967593518705	48
39.847969593918783	48
39.857971594318862	48
39.867973594718947	48
39.877975595119025	48
39.887977595519104	48
39.897979595919182	48
39.907981596319267	48
39.917983596719345	48
39.927985597119424	48
39.937987597519502	48
39.947989597919587	48
39.957991598319666	48
39.967993598719744	48
39.977995599119822	48
39.987997599519908	48
39.997999599919986	48
40.008001600320064	48
40.018003600720142	48
40.028005601120221	48
40.038007601520306	48
40.048009601920384	48
40.058011602320462	48
40.068013602720541	48
40.078015603120626	48
40.088017603520704	48
40.098019603920783	48
40.108021604320861	49
40.118023604720946	49
40.128025605121024	49
40.138027605521103	49
40.148029605921181	49
40.158031606321266	49
40.168033606721345	49
40.178035607121423	49
40.188037607521501	49
40.198039607921586	49
40.208041608321665	48
40.218043608721743	48
40.228045609121821	48
40.238047609521907	48
40.248049609921985	48
40.258051610322063	48
40.268053610722141	48
40.278055611122227	48
40.288057611522305	48
40.298059611922383	48
40.308061612322462	48
40.318063612722547	48
40.328065613122625	48
40.338067613522703	48
40.348069613922782	48
40.358071614322867	48
40.368073614722945	48
40.378075615123024	48
40.388077615523102	48
40.398079615923187	48
40.408081616323265	48
40.418083616723344	48
40.428085617123422	48
40.438087617523507	48
40.448089617923586	48
40.458091618323664	48
40.468093618723742	48
40.478095619123827	48
40.488097619523906	48
40.498099619923984	48
40.508101620324062	48
40.518103620724148	48
40.528105621124226	48
40.538107621524304	48
40.548109621924382	48
40.558111622324468	48
40.568113622724546	48
40.578115623124624	49
40.588117623524703	49
40.598119623924788	49
40.608121624324866	49
40.618123624724944	49
40.628125625125023	49
40.638127625525108	49
40.648129625925186	49
40.658131626325265	49
40.668133626725343	49
40.678135627125428	49
40.688137627525506	49
40.698139627925585	49
40.708141628325663	49
40.718143628725748	49
40.728145629125827	49
40.738147629525905	49
40.748149629925983	49
40.758151630326068	48
40.768153630726147	48
40.778155631126225	48
40.788157631526303	48
40.798159631926389	48
40.808161632326467	48
40.818163632726545	48
40.828165633126623	47
40.838167633526709	47
40.848169633926787	47
40.858171634326865	47
40.868173634726944	47
40.878175635127029	47
40.888177635527107	47
40.898179635927185	47
40.908181636327264	47
40.918183636727342	47
40.928185637127427	48
40.938187637527506	48
40.948189637927584	48
40.958191638327662	48
40.968193638727747	48
40.978195639127826	48
40.988197639527904	48
40.998199639927982	48
41.008201640328068	48
41.018203640728146	48
41.028205641128224	48
41.038207641528302	48
41.048209641928388	48
41.058211642328466	48
41.068213642728544	48
41.078215643128623	48
41.088217643528708	48
41.098219643928786	48
41.108221644328864	48
41.118223644728943	48
41.128225645129028	48
41.138227645529106	48
41.148229645929185	48
41.158231646329263	48
41.168233646729348	49
41.178235647129426	49
41.188237647529505	49
41.198239647929583	49
41.208241648329668	49
41.218243648729747	49
41.228245649129825	49
41.238247649529903	49
41.248249649929988	49
41.258251650330067	49
41.268253650730145	49
41.278255651130223	49
41.288257651530309	49
41.298259651930387	49
41.308261652330465	48
41.318263652730543	48
41.328265653130629	48
41.338267653530707	48
41.348269653930785	48
41.358271654330863	48
41.368273654730949	48
41.378275655131027	48
41.388277655531105	48
41.398279655931184	48
41.408281656331269	48
41.418283656731347	48
41.428285657131426	48
41.438287657531504	48
41.448289657931589	48
41.458291658331667	48
41.468293658731746	48
41.478295659131824	48
41.488297659531909	48
41.498299659931988	48
41.508301660332066	48
41.518303660732144	48
41.528305661132229	48
41.538307661532308	48
41.548309661932386	48
41.558311662332464	48
41.56831366273255	48
41.578315663132628	48
41.588317663532706	48
41.598319663932784	48
41.60832166433287	48
41.618323664732948	48
41.628325665133026	48
41.638327665533104	48
41.64832966593319	48
41.658331666333268	48
41.668333666733346	49
41.678335667133425	49
41.68833766753351	49
41.698339667933588	49
41.708341668333667	49
41.718343668733745	49
41.72834566913383	49
41.738347669533908	49
41.748349669933987	49
41.758351670334065	49
41.76835367073415	49
41.778355671134229	49
41.788357671534307	49
41.798359671934385	49
41.80836167233447	49
41.818363672734549	49
41.828365673134627	49
41.838367673534705	49
41.848369673934783	49
41.858371674334869	49
41.868373674734947	49
41.878375675135025	49
41.888377675535104	49
41.898379675935189	49
41.908381676335267	49
41.918383676735345	49
41.928385677135424	49
41.938387677535509	48
41.948389677935587	48
41.958391678335666	48
41.968393678735744	48
41.978395679135829	48
41.988397679535908	48
41.998399679935986	48
42.008401680336064	48
42.018403680736149	48
42.028405681136228	48
42.038407681536306	48
42.048409681936384	48
42.05841168233647	48
42.068413682736548	48
42.078415683136626	48
42.088417683536704	48
42.09841968393679	48
42.108421684336868	48
42.118423684736946	48
42.128425685137024	48
42.13842768553711	48
42.148429685937188	48
42.158431686337266	48
42.168433686737345	48
42.17843568713743	48
42.188437687537508	48
42.198439687937586	48
42.208441688337665	48
42.21844368873775	48
42.228445689137828	48
42.238447689537907	48
42.248449689937985	48
42.25845169033807	49
42.268453690738149	49
42.278455691138227	49
42.288457691538305	49
42.29845969193839	49
42.308461692338469	49
42.318463692738547	49
42.328465693138625	49
42.338467693538711	49
42.348469693938789	49
42.358471694338867	49
42.368473694738945	49
42.378475695139031	49
42.388477695539109	50
42.398479695939187	50
42.408481696339265	50
42.418483696739351	50
42.428485697139429	50
42.438487697539507	50
42.448489697939586	50
42.458491698339671	50
42.468493698739749	50
42.478495699139827	50
42.488497699539906	50
42.498499699939991	50
42.508501700340069	50
42.518503700740148	50
42.528505701140226	50
42.538507701540311	50
42.54850970194039	50
42.558511702340468	49
42.568513702740546	49
42.578515703140631	49
42.58851770354071	49
42.598519703940788	49
42.608521704340866	49
42.618523704740952	49
42.62852570514103	48
42.638527705541108	48
42.648529705941186	48
42.658531706341272	48
42.66853370674135	48
42.678535707141428	48
42.688537707541506	48
42.698539707941592	48
42.70854170834167	48
42.718543708741748	48
42.728545709141827	48
42.738547709541905	48
42.74854970994199	48
42.758551710342068	48
42.768553710742147	48
42.778555711142225	48
42.78855771154231	48
42.798559711942389	48
42.808561712342467	48
42.818563712742545	48
42.82856571314263	48
42.838567713542709	48
42.848569713942787	48
42.858571714342865	48
42.868573714742951	49
42.878575715143029	49
42.888577715543107	49
42.898579715943185	49
42.908581716343271	49
42.918583716743349	49
42.928585717143427	49
42.938587717543506	49
42.948589717943591	49
42.958591718343669	49
42.968593718743747	49
42.978595719143826	49
42.988597719543911	49
42.998599719943989	49
43.008601720344068	49
43.018603720744146	49
43.028605721144231	49
43.038607721544309	49
43.048609721944388	50
43.058611722344466	49
43.068613722744551	49
43.07861572314463	49
43.088617723544708	49
43.098619723944786	49
43.108621724344871	49
43.11862372474495	49
43.128625725145028	49
43.138627725545106	49
43.148629725945192	49
43.15863172634527	49
43.168633726745348	49
43.178635727145426	49
43.188637727545512	49
43.19863972794559	49
43.208641728345668	49
43.218643728745747	49
43.228645729145832	49
43.23864772954591	49
43.248649729945988	49
43.258651730346067	50
43.268653730746152	50
43.27865573114623	50
43.288657731546309	50
43.298659731946387	50
43.308661732346472	50
43.31866373274655	49
43.328665733146629	49
43.338667733546707	49
43.348669733946792	49
43.358671734346871	49
43.368673734746949	49
43.378675735147027	49
43.388677735547112	49
43.398679735947191	49
43.408681736347269	49
43.418683736747347	49
43.428685737147433	49
43.438687737547511	49
43.448689737947589	49
43.458691738347667	49
43.468693738747753	49
43.478695739147831	49
43.488697739547909	49
43.498699739947988	49
43.508701740348073	49
43.518703740748151	49
43.528705741148229	49
43.538707741548308	49
43.548709741948393	49
43.558711742348471	49
43.56871374274855	49
43.578715743148628	49
43.588717743548713	50
43.598719743948791	50
43.60872174434887	50
43.618723744748948	50
43.628725745149033	50
43.638727745549112	50
43.64872974594919	50
43.658731746349268	50
43.668733746749346	50
43.678735747149432	50
43.68873774754951	50
43.698739747949588	50
43.708741748349667	50
43.718743748749752	50
43.72874574914983	50
43.738747749549908	50
43.748749749949987	50
43.758751750350072	50
43.76875375075015	50
43.778755751150229	49
43.788757751550307	49
43.798759751950392	49
43.80876175235047	49
43.818763752750549	49
43.828765753150627	49
43.838767753550712	49
43.848769753950791	50
43.858771754350869	50
43.868773754750947	50
43.878775755151032	50
43.888777755551111	50
43.898779755951189	50
43.908781756351267	50
43.918783756751353	50
43.928785757151431	50
43.938787757551509	50
43.948789757951587	50
43.958791758351673	50
43.968793758751751	50
43.978795759151829	50
43.988797759551908	50
43.998799759951993	50
44.008801760352071	49
44.018803760752149	49
44.028805761152228	49
44.038807761552313	49
44.048809761952391	49
44.05881176235247	49
44.068813762752548	49
44.078815763152633	49
44.088817763552711	49
44.09881976395279	49
44.108821764352868	49
44.118823764752953	49
44.128825765153032	49
44.13882776555311	49
44.148829765953188	49
44.158831766353273	49
44.168833766753352	50
44.17883576715343	50
44.188837767553508	50
44.198839767953594	49
44.208841768353672	49
44.21884376875375	49
44.228845769153828	49
44.238847769553914	49
44.248849769953992	49
44.25885177035407	49
44.268853770754149	49
44.278855771154234	49
44.288857771554312	49
44.29885977195439	49
44.308861772354469	49
44.318863772754554	49
44.328865773154632	49
44.338867773554711	49
44.348869773954789	49
44.358871774354874	49
44.368873774754952	49
44.378875775155031	49
44.388877775555109	49
44.398879775955194	49
44.408881776355273	49
44.418883776755351	49
44.428885777155429	49
44.438887777555514	49
44.448889777955593	49
44.458891778355671	49
44.468893778755749	49
44.478895779155835	49
44.488897779555913	49
44.498899779955991	49
44.508901780356069	49
44.518903780756155	49
44.528905781156233	49
44.538907781556311	49
44.54890978195639	49
44.558911782356468	49
44.568913782756553	49
44.578915783156631	49
44.58891778355671	49
44.598919783956788	49
44.608921784356873	49
44.618923784756952	49
44.62892578515703	49
44.638927785557108	49
44.648929785957193	49
44.658931786357272	49
44.66893378675735	49
44.678935787157428	49
44.688937787557514	49
44.698939787957592	49
44.70894178835767	49
44.718943788757748	49
44.728945789157834	49
44.738947789557912	49
44.74894978995799	49
44.758951790358068	49
44.768953790758154	49
44.778955791158232	49
44.78895779155831	49
44.798959791958389	49
44.808961792358474	49
44.818963792758552	49
44.828965793158631	49
44.838967793558709	49
44.848969793958794	49
44.858971794358872	50
44.868973794758951	50
44.878975795159029	50
44.888977795559114	50
44.898979795959193	50
44.908981796359271	50
44.918983796759349	50
44.928985797159434	50
44.938987797559513	50
44.948989797959591	50
44.958991798359669	50
44.968993798759755	50
44.978995799159833	50
44.988997799559911	50
44.998999799959989	50
45.009001800360075	50
45.019003800760153	50
45.029005801160231	50
45.039007801560309	50
45.049009801960395	50
45.059011802360473	50
45.069013802760551	50
45.07901580316063	50
45.089017803560715	50
45.099019803960793	50
45.109021804360871	50
45.11902380476095	50
45.129025805161035	50
45.139027805561113	51
45.149029805961192	51
45.15903180636127	51
45.169033806761355	51
45.179035807161434	51
45.189037807561512	51
45.19903980796159	51
45.209041808361675	51
45.219043808761754	50
45.229045809161832	50
45.23904780956191	50
45.249049809961996	50
45.259051810362074	50
45.269053810762152	50
45.27905581116223	50
45.289057811562316	50
45.299059811962394	50
45.309061812362472	50
45.31906381276255	50
45.329065813162636	50
45.339067813562714	50
45.349069813962792	50
45.359071814362871	50
45.369073814762956	50
45.379075815163034	49
45.389077815563112	49
45.399079815963191	49
45.409081816363276	49
45.419083816763354	49
45.429085817163433	50
45.439087817563511	50
45.449089817963596	50
45.459091818363675	50
45.469093818763753	50
45.479095819163831	50
45.489097819563909	50
45.499099819963995	50
45.509101820364073	50
45.519103820764151	50
45.529105821164229	50
45.539107821564315	50
45.549109821964393	50
45.559111822364471	50
45.56911382276455	50
45.579115823164635	50
45.589117823564713	50
45.599119823964791	50
45.60912182436487	50
45.619123824764955	50
45.629125825165033	50
45.639127825565112	50
45.64912982596519	50
45.659131826365275	50
45.669133826765353	51
45.679135827165432	51
45.68913782756551	51
45.699139827965595	51
45.709141828365674	51
45.719143828765752	51
45.72914582916583	51
45.739147829565916	51
45.749149829965994	51
45.759151830366072	51
45.76915383076615	51
45.779155831166236	51
45.789157831566314	51
45.799159831966392	51
45.80916183236647	51
45.819163832766556	51
45.829165833166634	51
45.839167833566712	51
45.849169833966791	51
45.859171834366876	51
45.869173834766954	51
45.879175835167032	51
45.889177835567111	51
45.899179835967196	51
45.909181836367274	51
45.919183836767353	51
45.929185837167431	51
45.939187837567516	51
45.949189837967594	51
45.959191838367673	50
45.969193838767751	50
45.979195839167836	50
45.989197839567915	50
45.999199839967993	50
46.009201840368071	50
46.019203840768157	50
46.029205841168235	50
46.039207841568313	50
46.049209841968391	50
46.059211842368477	50
46.069213842768555	50
46.079215843168633	50
46.089217843568711	50
46.099219843968797	50
46.109221844368875	50
46.119223844768953	50
46.129225845169032	50
46.139227845569117	50
46.149229845969195	50
46.159231846369273	50
46.169233846769352	50
46.179235847169437	50
46.189237847569515	50
46.199239847969594	50
46.209241848369672	50
46.219243848769757	50
46.229245849169835	50
46.239247849569914	50
46.249249849969992	50
46.259251850370077	51
46.269253850770156	51
46.279255851170234	51
46.289257851570312	51
46.299259851970398	51
46.309261852370476	51
46.319263852770554	51
46.329265853170632	51
46.339267853570718	51
46.349269853970796	51
46.359271854370874	51
46.369273854770952	51
46.379275855171031	51
46.389277855571116	51
46.399279855971194	51
46.409281856371273	51
46.419283856771351	51
46.429285857171436	51
46.439287857571514	51
46.449289857971593	51
46.459291858371671	51
46.469293858771756	51
46.479295859171835	51
46.489297859571913	51
46.499299859971991	51
46.509301860372076	51
46.519303860772155	51
46.529305861172233	51
46.539307861572311	51
46.549309861972397	51
46.559311862372475	51
46.569313862772553	51
46.579315863172631	51
46.589317863572717	51
46.599319863972795	51
46.609321864372873	51
46.619323864772952	51
46.629325865173037	51
46.639327865573115	51
46.649329865973193	50
46.659331866373272	50
46.669333866773357	50
46.679335867173435	50
46.689337867573514	50
46.699339867973592	50
46.709341868373677	50
46.719343868773755	50
46.729345869173834	50
46.739347869573912	51
46.749349869973997	51
46.759351870374076	51
46.769353870774154	51
46.779355871174232	51
46.789357871574317	51
46.799359871974396	51
46.809361872374474	51
46.819363872774552	51
46.829365873174638	51
46.839367873574716	51
46.849369873974794	51
46.859371874374872	51
46.869373874774958	51
46.879375875175036	51
46.889377875575114	50
46.899379875975193	50
46.909381876375278	50
46.919383876775356	50
46.929385877175434	50
46.939387877575513	50
46.949389877975598	50
46.959391878375676	50
46.969393878775755	50
46.979395879175833	50
46.989397879575918	50
46.999399879975996	50
47.009401880376075	50
47.019403880776153	50
47.029405881176238	50
47.039407881576317	50
47.049409881976395	50
47.059411882376473	50
47.069413882776558	50
47.079415883176637	50
47.089417883576715	50
47.099419883976793	50
47.109421884376879	50
47.119423884776957	50
47.129425885177035	50
47.139427885577113	50
47.149429885977199	50
47.159431886377277	50
47.169433886777355	51
47.179435887177434	51
47.189437887577519	51
47.199439887977597	51
47.209441888377675	51
47.219443888777754	51
47.229445889177839	51
47.239447889577917	51
47.249449889977996	51
47.259451890378074	51
47.269453890778159	51
47.279455891178237	51
47.289457891578316	51
47.299459891978394	51
47.309461892378472	51
47.319463892778558	51
47.329465893178636	50
47.339467893578714	50
47.349469893978792	50
47.359471894378878	50
47.369473894778956	50
47.379475895179034	50
47.389477895579112	50
47.399479895979198	50
47.409481896379276	50
47.419483896779354	51
47.429485897179433	51
47.439487897579518	51
47.449489897979596	51
47.459491898379675	51
47.469493898779753	51
47.479495899179838	51
47.489497899579916	51
47.499499899979995	51
47.509501900380073	51
47.519503900780158	51
47.529505901180237	51
47.539507901580315	51
47.549509901980393	51
47.559511902380478	51
47.569513902780557	51
47.579515903180635	51
47.589517903580713	51
47.599519903980799	50
47.609521904380877	50
47.619523904780955	50
47.629525905181033	50
47.639527905581119	50
47.649529905981197	50
47.659531906381275	50
47.669533906781353	50
47.679535907181439	50
47.689537907581517	50
47.699539907981595	50
47.709541908381674	50
47.719543908781759	51
47.729545909181837	51
47.739547909581916	51
47.749549909981994	51
47.759551910382079	51
47.769553910782157	51
47.779555911182236	51
47.789557911582314	50
47.799559911982399	50
47.809561912382478	50
47.819563912782556	50
47.829565913182634	50
47.839567913582719	50
47.849569913982798	50
47.859571914382876	50
47.869573914782954	50
47.87957591518304	51
47.889577915583118	51
47.899579915983196	51
47.909581916383274	51
47.91958391678336	51
47.929585917183438	51
47.939587917583516	51
47.949589917983594	51
47.95959191838368	51
47.969593918783758	51
47.979595919183836	50
47.989597919583915	50
47.999599919984	50
48.009601920384078	50
48.019603920784157	50
48.029605921184235	50
48.03960792158432	50
48.049609921984398	50
48.059611922384477	50
48.069613922784555	50
48.07961592318464	50
48.089617923584719	50
48.099619923984797	50
48.109621924384875	50
48.11962392478496	50
48.129625925185039	50
48.139627925585117	50
48.149629925985195	50
48.159631926385281	50
48.169633926785359	50
48.179635927185437	50
48.189637927585515	50
48.199639927985594	51
48.209641928385679	51
48.219643928785757	51
48.229645929185835	51
48.239647929585914	51
48.249649929985999	51
48.259651930386077	51
48.269653930786156	51
48.279655931186234	51
48.289657931586319	51
48.299659931986398	51
48.309661932386476	51
48.319663932786554	51
48.329665933186639	51
48.339667933586718	51
48.349669933986796	51
48.359671934386874	51
48.36967393478696	51
48.379675935187038	51
48.389677935587116	51
48.399679935987194	51
48.40968193638728	51
48.419683936787358	51
48.429685937187436	51
48.439687937587514	51
48.4496899379876	51
48.459691938387678	51
48.469693938787756	51
48.479695939187835	51
48.48969793958792	51
48.499699939987998	51
48.509701940388076	51
48.519703940788155	51
48.52970594118824	51
48.539707941588318	51
48.549709941988397	51
48.559711942388475	51
48.56971394278856	51
48.579715943188639	51
48.589717943588717	51
48.599719943988795	51
48.60972194438888	51
48.619723944788959	51
48.629725945189037	51
48.639727945589115	51
48.649729945989201	51
48.659731946389279	51
48.669733946789357	51
48.679735947189435	51
48.689737947589521	51
48.699739947989599	51
48.709741948389677	51
48.719743948789755	51
48.729745949189841	51
48.739747949589919	51
48.749749949989997	51
48.759751950390076	51
48.769753950790161	51
48.779755951190239	51
48.789757951590317	51
48.799759951990396	51
48.809761952390481	51
48.819763952790559	51
48.829765953190638	51
48.839767953590716	51
48.849769953990801	51
48.85977195439088	51
48.869773954790958	51
48.879775955191036	51
48.889777955591121	51
48.8997799559912	51
48.909781956391278	51
48.919783956791356	51
48.929785957191442	51
48.93978795759152	51
48.949789957991598	51
48.959791958391676	51
48.969793958791762	51
48.97979595919184	51
48.989797959591918	51
48.999799959991996	51
49.009801960392082	51
49.01980396079216	51
49.029805961192238	51
49.039807961592317	51
49.049809961992402	51
49.05981196239248	51
49.069813962792558	51
49.079815963192637	51
49.089817963592722	51
49.0998199639928	51
49.109821964392879	51
49.119823964792957	51
49.129825965193035	51
49.13982796559312	51
49.149829965993199	51
49.159831966393277	51
49.169833966793355	51
49.179835967193441	51
49.189837967593519	51
49.199839967993597	51
49.209841968393675	51
49.219843968793761	51
49.229845969193839	51
49.239847969593917	51
49.249849969993996	51
49.259851970394081	51
49.269853970794159	51
49.279855971194237	51
49.289857971594316	52
49.299859971994401	52
49.309861972394479	52
49.319863972794558	52
49.329865973194636	52
49.339867973594721	52
49.349869973994799	52
49.359871974394878	52
49.369873974794956	52
49.379875975195041	52
49.38987797559512	52
49.399879975995198	52
49.409881976395276	52
49.419883976795361	52
49.42988597719544	52
49.439887977595518	52
49.449889977995596	52
49.459891978395682	52
49.46989397879576	52
49.479895979195838	52
49.489897979595916	52
49.499899979996002	52
49.50990198039608	52
49.519903980796158	51
49.529905981196237	51
49.539907981596322	51
49.5499099819964	51
49.559911982396478	51
49.569913982796557	51
49.579915983196642	51
49.58991798359672	51
49.599919983996799	51
49.609921984396877	51
49.619923984796962	51
49.62992598519704	51
49.639927985597119	51
49.649929985997197	51
49.659931986397282	51
49.669933986797361	51
49.679935987197439	51
49.689937987597517	51
49.699939987997602	51
49.709941988397681	51
49.719943988797759	51
49.729945989197837	51
49.739947989597923	51
49.749949989998001	51
49.759951990398079	51
49.769953990798157	51
49.779955991198243	51
49.789957991598321	51
49.799959991998399	51
49.809961992398478	51
49.819963992798563	51
49.829965993198641	51
49.839967993598719	51
49.849969993998798	51
49.859971994398883	51
49.869973994798961	51
49.87997599519904	51
49.889977995599118	51
49.899979995999203	51
49.909981996399281	51
49.91998399679936	51
49.929985997199438	51
49.939987997599523	51
49.949989997999602	51
49.95999199839968	51
49.969993998799758	51
49.979995999199843	51
49.989997999599922	51
50	51


==> figures/data/NLS1D_error_time_basis/basis_local_reduced_model_indicator_NLS1D_10.txt <==
Timing	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.3_1.1	Basis_1.3_1.2
0	10	10	10	10	10	10
0.10002	18	16	16	18	16	14
0.20004	20	18	18	20	18	16
0.30006	22	18	18	20	18	18
0.40008	22	20	18	22	20	18
0.5001	22	20	18	22	20	18
0.60012	24	20	20	22	20	18
0.70014	24	20	20	22	20	18
0.80016	24	20	20	24	20	18
0.90018	24	22	20	24	22	18
1.0002	24	22	20	24	22	20
1.1002	26	22	20	24	22	20
1.2002	26	22	20	24	22	20
1.3003	26	22	20	24	22	20
1.4003	26	22	20	24	22	20
1.5003	26	22	20	26	22	20
1.6003	26	22	20	26	22	20
1.7003	26	22	20	26	22	20
1.8004	26	22	22	26	22	20
1.9004	26	22	22	26	22	20
2.0004	26	22	22	26	22	20
2.1004	26	24	22	26	22	20
2.2004	28	24	22	26	22	20
2.3005	28	24	22	26	22	20
2.4005	28	24	22	26	22	20
2.5005	28	24	22	26	22	20
2.6005	28	24	22	26	22	20
2.7005	28	24	22	26	22	20
2.8006	28	24	22	26	22	20
2.9006	28	24	22	26	24	20
3.0006	28	24	22	26	24	20
3.1006	28	24	22	26	24	20
3.2006	28	24	22	26	24	20
3.3007	28	24	22	26	24	20
3.4007	28	24	22	26	24	20
3.5007	28	24	22	28	24	20
3.6007	28	24	22	28	24	22
3.7007	28	24	22	28	24	22
3.8008	28	24	22	28	24	22
3.9008	28	24	22	28	24	22
4.0008	28	24	22	28	24	22
4.1008	28	24	22	28	24	22
4.2008	28	24	22	28	24	22
4.3009	28	24	22	28	24	22
4.4009	28	24	22	28	24	22
4.5009	28	24	22	28	24	22
4.6009	28	24	22	28	24	22
4.7009	28	24	22	28	24	22
4.801	28	24	22	28	24	22
4.901	28	24	22	28	24	22
5.001	28	24	22	28	24	22
5.101	28	24	22	28	24	22
5.201	28	24	22	28	24	22
5.3011	28	24	22	28	24	22
5.4011	28	24	22	28	24	22
5.5011	28	24	22	28	24	22
5.6011	30	24	22	28	24	22
5.7011	30	24	22	28	24	22
5.8012	30	24	22	28	24	22
5.9012	30	24	22	28	24	22
6.0012	30	24	22	28	24	22
6.1012	30	24	22	28	24	22
6.2012	30	24	22	28	24	22
6.3013	30	24	22	28	24	22
6.4013	30	24	22	28	24	22
6.5013	30	24	22	28	24	22
6.6013	30	24	22	28	24	22
6.7013	30	24	22	28	24	22
6.8014	30	24	22	28	24	22
6.9014	30	24	22	28	24	22
7.0014	30	24	22	28	24	22
7.1014	30	24	22	28	24	22
7.2014	30	24	22	28	24	22
7.3015	30	24	22	28	24	22
7.4015	30	24	22	28	24	22
7.5015	30	24	22	28	24	22
7.6015	30	24	22	28	24	22
7.7015	30	24	22	28	24	22
7.8016	30	24	22	28	24	22
7.9016	30	24	22	28	24	22
8.0016	30	24	22	28	24	22
8.1016	30	24	22	28	24	22
8.2016	30	24	22	28	24	22
8.3017	30	24	22	28	24	22
8.4017	30	24	22	28	24	22
8.5017	30	24	22	28	24	22
8.6017	30	24	22	28	24	22
8.7017	30	26	22	28	24	22
8.8018	30	26	22	28	24	22
8.9018	30	26	22	28	24	22
9.0018	30	26	22	28	24	22
9.1018	30	26	22	28	24	22
9.2018	30	26	22	28	24	22
9.3019	30	26	22	28	24	22
9.4019	30	26	22	28	24	22
9.5019	30	26	22	28	24	22
9.6019	30	26	22	28	24	22
9.7019	30	26	22	28	24	22
9.802	30	26	22	28	24	22
9.902	30	26	22	28	24	22
10.002	30	26	22	28	24	22
10.102	30	26	22	28	24	22
10.202	30	26	22	30	24	22
10.302	30	26	22	30	24	22
10.402	30	26	24	30	24	22
10.502	30	26	24	30	24	22
10.602	30	26	24	30	24	22
10.702	30	26	24	30	24	22
10.802	30	26	24	30	24	22
10.902	30	26	24	30	24	22
11.002	30	26	24	30	24	22
11.102	30	26	24	30	24	22
11.202	30	26	24	30	24	22
11.302	30	26	24	30	24	22
11.402	30	26	24	30	24	22
11.502	30	26	24	30	24	22
11.602	30	26	24	30	24	22
11.702	30	26	24	30	24	22
11.802	30	26	24	30	24	22
11.902	30	26	24	30	24	22
12.002	30	26	24	30	24	22
12.102	30	26	24	30	24	22
12.202	30	26	24	30	24	22
12.302	30	26	24	30	24	22
12.402	30	26	24	30	24	22
12.503	30	26	24	30	24	22
12.603	30	26	24	30	24	22
12.703	30	26	24	30	24	22
12.803	30	26	24	30	24	22
12.903	30	26	24	30	24	22
13.003	30	26	24	30	24	22
13.103	30	26	24	30	24	22
13.203	30	26	24	30	24	22
13.303	30	26	24	30	24	22
13.403	30	26	24	30	24	22
13.503	30	26	24	30	24	22
13.603	30	26	24	30	24	22
13.703	30	26	24	30	26	22
13.803	30	26	24	30	26	22
13.903	30	26	24	30	26	22
14.003	30	26	24	30	26	22
14.103	30	26	24	30	26	22
14.203	30	26	24	30	26	22
14.303	30	26	24	30	26	22
14.403	30	26	24	30	26	22
14.503	30	26	24	30	26	22
14.603	30	26	24	30	26	22
14.703	30	26	24	30	26	22
14.803	30	26	24	30	26	22
14.903	30	26	24	30	26	22
15.003	30	26	24	30	26	22
15.103	30	26	24	30	26	22
15.203	30	26	24	30	26	22
15.303	30	26	24	30	26	22
15.403	30	26	24	30	26	22
15.503	30	26	24	30	26	22
15.603	30	26	24	30	26	22
15.703	32	26	24	30	26	22
15.803	32	26	24	30	26	22
15.903	32	26	24	30	26	22
16.003	32	26	24	30	26	22
16.103	32	26	24	30	26	22
16.203	32	26	24	30	26	22
16.303	32	26	24	30	26	22
16.403	32	26	24	30	26	22
16.503	32	26	24	30	26	22
16.603	32	26	24	30	26	22
16.703	32	26	24	30	26	22
16.803	32	26	24	30	26	22
16.903	32	26	24	30	26	22
17.003	32	26	24	30	26	22
17.103	32	26	24	30	26	22
17.203	32	26	24	30	26	22
17.303	32	26	24	30	26	22
17.403	32	26	24	30	26	22
17.504	32	26	24	30	26	22
17.604	32	26	24	30	26	22
17.704	32	26	24	30	26	22
17.804	32	26	24	30	26	22
17.904	32	26	24	30	26	22
18.004	32	26	24	30	26	22
18.104	32	26	24	30	26	22
18.204	32	26	24	30	26	22
18.304	32	26	24	30	26	22
18.404	32	26	24	30	26	22
18.504	32	26	24	30	26	22
18.604	32	26	24	30	26	22
18.704	32	26	24	30	26	22
18.804	32	26	24	30	26	22
18.904	32	26	24	30	26	22
19.004	32	26	24	30	26	22
19.104	32	26	24	30	26	22
19.204	32	26	24	30	26	22
19.304	32	26	24	30	26	22
19.404	32	26	24	30	26	22
19.504	32	26	24	30	26	22
19.604	32	26	24	30	26	22
19.704	32	26	24	30	26	22
19.804	32	26	24	30	26	22
19.904	32	26	24	30	26	22
20.004	32	26	24	30	26	22
20.104	32	26	24	30	26	22
20.204	32	26	24	30	26	22
20.304	32	26	24	30	26	22
20.404	32	26	24	30	26	22
20.504	32	26	24	30	26	22
20.604	32	26	24	30	26	22
20.704	32	26	24	30	26	22
20.804	32	26	24	30	26	22
20.904	32	26	24	30	26	24
21.004	32	26	24	30	26	24
21.104	32	26	24	30	26	24
21.204	32	26	24	30	26	24
21.304	32	26	24	30	26	24
21.404	32	26	24	30	26	24
21.504	32	26	24	30	26	24
21.604	32	26	24	30	26	24
21.704	32	26	24	30	26	24
21.804	32	26	24	30	26	24
21.904	32	26	24	30	26	24
22.004	32	26	24	30	26	24
22.104	32	26	24	30	26	24
22.204	32	26	24	30	26	24
22.304	32	26	24	30	26	24
22.404	32	26	24	30	26	24
22.505	32	26	24	30	26	24
22.605	32	26	24	30	26	24
22.705	32	26	24	30	26	24
22.805	32	26	24	30	26	24
22.905	32	26	24	30	26	24
23.005	32	26	24	30	26	24
23.105	32	26	24	30	26	24
23.205	32	26	24	30	26	24
23.305	32	26	24	30	26	24
23.405	32	26	24	30	26	24
23.505	32	26	24	30	26	24
23.605	32	26	24	30	26	24
23.705	32	26	24	30	26	24
23.805	32	26	24	30	26	24
23.905	32	26	24	30	26	24
24.005	32	26	24	30	26	24
24.105	32	26	24	30	26	24
24.205	32	26	24	30	26	24
24.305	32	26	24	30	26	24
24.405	32	26	24	30	26	24
24.505	32	26	24	30	26	24
24.605	32	26	24	30	26	24
24.705	32	26	24	30	26	24
24.805	32	26	24	30	26	24
24.905	32	26	24	30	26	24
25.005	32	26	24	30	26	24
25.105	32	26	24	30	26	24
25.205	32	26	24	30	26	24
25.305	32	26	24	30	26	24
25.405	32	26	24	30	26	24
25.505	32	26	24	30	26	24
25.605	32	26	24	30	26	24
25.705	32	26	24	30	26	24
25.805	32	26	24	30	26	24
25.905	32	26	24	30	26	24
26.005	32	26	24	32	26	24
26.105	32	26	24	32	26	24
26.205	32	26	24	32	26	24
26.305	32	26	24	32	26	24
26.405	32	26	24	32	26	24
26.505	32	26	24	32	26	24
26.605	32	26	24	32	26	24
26.705	32	26	24	32	26	24
26.805	32	26	24	32	26	24
26.905	32	26	24	32	26	24
27.005	32	26	24	32	26	24
27.105	32	26	24	32	26	24
27.205	32	26	24	32	26	24
27.305	32	26	24	32	26	24
27.405	32	26	24	32	26	24
27.506	32	26	24	32	26	24
27.606	32	26	24	32	26	24
27.706	32	26	24	32	26	24
27.806	32	26	24	32	26	24
27.906	32	26	24	32	26	24
28.006	32	26	24	32	26	24
28.106	32	26	24	32	26	24
28.206	32	26	24	32	26	24
28.306	32	26	24	32	26	24
28.406	32	26	24	32	26	24
28.506	32	26	24	32	26	24
28.606	32	26	24	32	26	24
28.706	32	26	24	32	26	24
28.806	32	26	24	32	26	24
28.906	32	26	24	32	26	24
29.006	32	26	24	32	26	24
29.106	32	26	24	32	26	24
29.206	32	26	24	32	26	24
29.306	32	26	24	32	26	24
29.406	32	26	24	32	26	24
29.506	32	26	24	32	26	24
29.606	32	26	24	32	26	24
29.706	32	28	24	32	26	24
29.806	32	28	24	32	26	24
29.906	32	28	24	32	26	24
30.006	32	28	24	32	26	24
30.106	32	28	24	32	26	24
30.206	32	28	24	32	26	24
30.306	32	28	24	32	26	24
30.406	32	28	24	32	26	24
30.506	32	28	24	32	26	24
30.606	32	28	24	32	26	24
30.706	32	28	24	32	26	24
30.806	32	28	24	32	26	24
30.906	32	28	24	32	26	24
31.006	32	28	24	32	26	24
31.106	32	28	24	32	26	24
31.206	32	28	24	32	26	24
31.306	32	28	24	32	26	24
31.406	32	28	24	32	26	24
31.506	32	28	24	32	26	24
31.606	34	28	24	32	26	24
31.706	34	28	24	32	26	24
31.806	34	28	24	32	26	24
31.906	34	28	24	32	26	24
32.006	34	28	24	32	26	24
32.106	34	28	24	32	26	24
32.206	34	28	24	32	26	24
32.306	34	28	24	32	26	24
32.406	34	28	24	32	26	24
32.507	34	28	24	32	26	24
32.607	34	28	24	32	26	24
32.707	34	28	24	32	26	24
32.807	34	28	24	32	26	24
32.907	34	28	24	32	26	24
33.007	34	28	24	32	26	24
33.107	34	28	24	32	26	24
33.207	34	28	24	32	26	24
33.307	34	28	24	32	26	24
33.407	34	28	24	32	26	24
33.507	34	28	24	32	26	24
33.607	34	28	24	32	26	24
33.707	34	28	24	32	26	24
33.807	34	28	24	32	26	24
33.907	34	28	24	32	26	24
34.007	34	28	24	32	26	24
34.107	34	28	24	32	26	24
34.207	34	28	24	32	26	24
34.307	34	28	24	32	26	24
34.407	34	28	24	32	26	24
34.507	34	28	24	32	26	24
34.607	34	28	24	32	26	24
34.707	34	28	24	32	26	24
34.807	34	28	24	32	26	24
34.907	34	28	24	32	26	24
35.007	34	28	24	32	26	24
35.107	34	28	24	32	26	24
35.207	34	28	24	32	26	24
35.307	34	28	26	32	26	24
35.407	34	28	26	32	28	24
35.507	34	28	26	32	28	24
35.607	34	28	26	32	28	24
35.707	34	28	26	32	28	24
35.807	34	28	26	32	28	24
35.907	34	28	26	32	28	24
36.007	34	28	26	32	28	24
36.107	34	28	26	32	28	24
36.207	34	28	26	32	28	24
36.307	34	28	26	32	28	24
36.407	34	28	26	32	28	24
36.507	34	28	26	32	28	24
36.607	34	28	26	32	28	24
36.707	34	28	26	32	28	24
36.807	34	28	26	32	28	24
36.907	34	28	26	32	28	24
37.007	34	28	26	32	28	24
37.107	34	28	26	32	28	24
37.207	34	28	26	32	28	24
37.307	34	28	26	32	28	24
37.407	34	28	26	32	28	24
37.508	34	28	26	32	28	24
37.608	34	28	26	32	28	24
37.708	34	28	26	32	28	24
37.808	34	28	26	32	28	24
37.908	34	28	26	32	28	24
38.008	34	28	26	32	28	24
38.108	34	28	26	32	28	24
38.208	34	28	26	32	28	24
38.308	34	28	26	32	28	24
38.408	34	28	26	32	28	24
38.508	34	28	26	32	28	24
38.608	34	28	26	32	28	24
38.708	34	28	26	32	28	24
38.808	34	28	26	32	28	24
38.908	34	28	26	32	28	24
39.008	34	28	26	32	28	24
39.108	34	28	26	32	28	24
39.208	34	28	26	32	28	24
39.308	34	28	26	34	28	24
39.408	34	28	26	34	28	24
39.508	34	28	26	34	28	24
39.608	34	28	26	34	28	24
39.708	34	28	26	34	28	24
39.808	34	28	26	34	28	24
39.908	34	28	26	34	28	24
40.008	34	28	26	34	28	24
40.108	34	28	26	34	28	24
40.208	34	28	26	34	28	24
40.308	34	28	26	34	28	24
40.408	34	28	26	34	28	24
40.508	34	28	26	34	28	24
40.608	34	28	26	34	28	24
40.708	34	28	26	34	28	24
40.808	34	28	26	34	28	24
40.908	34	28	26	34	28	24
41.008	34	28	26	34	28	24
41.108	34	28	26	34	28	24
41.208	34	28	26	34	28	24
41.308	34	28	26	34	28	24
41.408	34	28	26	34	28	24
41.508	34	28	26	34	28	24
41.608	34	28	26	34	28	24
41.708	34	28	26	34	28	24
41.808	34	28	26	34	28	24
41.908	34	28	26	34	28	24
42.008	34	28	26	34	28	24
42.108	34	28	26	34	28	24
42.208	34	28	26	34	28	24
42.308	34	28	26	34	28	24
42.408	34	28	26	34	28	24
42.509	34	28	26	34	28	24
42.609	34	28	26	34	28	24
42.709	34	28	26	34	28	24
42.809	34	28	26	34	28	24
42.909	34	28	26	34	28	24
43.009	34	28	26	34	28	24
43.109	34	28	26	34	28	24
43.209	34	28	26	34	28	24
43.309	34	28	26	34	28	24
43.409	34	28	26	34	28	24
43.509	34	28	26	34	28	24
43.609	34	28	26	34	28	26
43.709	34	28	26	34	28	26
43.809	34	28	26	34	28	26
43.909	34	28	26	34	28	26
44.009	34	28	26	34	28	26
44.109	34	28	26	34	28	26
44.209	36	28	26	34	28	26
44.309	36	28	26	34	28	26
44.409	36	28	26	34	28	26
44.509	36	28	26	34	28	26
44.609	36	28	26	34	28	26
44.709	36	28	26	34	28	26
44.809	36	28	26	34	28	26
44.909	36	28	26	34	28	26
45.009	36	28	26	34	28	26
45.109	36	28	26	34	28	26
45.209	36	28	26	34	28	26
45.309	36	28	26	34	28	26
45.409	36	28	26	34	28	26
45.509	36	28	26	34	28	26
45.609	36	28	26	34	28	26
45.709	36	28	26	34	28	26
45.809	36	28	26	34	28	26
45.909	36	28	26	34	28	26
46.009	36	28	26	34	28	26
46.109	36	28	26	34	28	26
46.209	36	28	26	34	28	26
46.309	36	28	26	34	28	26
46.409	36	28	26	34	28	26
46.509	36	28	26	34	28	26
46.609	36	28	26	34	28	26
46.709	36	28	26	34	28	26
46.809	36	28	26	34	28	26
46.909	36	28	26	34	28	26
47.009	36	28	26	34	28	26
47.109	36	28	26	34	28	26
47.209	36	28	26	34	28	26
47.309	36	28	26	34	28	26
47.409	36	28	26	34	28	26
47.51	36	28	26	34	28	26
47.61	36	28	26	34	28	26
47.71	36	28	26	34	28	26
47.81	36	28	26	34	28	26
47.91	36	28	26	34	28	26
48.01	36	28	26	34	28	26
48.11	36	28	26	34	28	26
48.21	36	28	26	34	28	26
48.31	36	28	26	34	28	26
48.41	36	28	26	34	28	26
48.51	36	30	26	34	28	26
48.61	36	30	26	34	28	26
48.71	36	30	26	34	28	26
48.81	36	30	26	34	28	26
48.91	36	30	26	34	28	26
49.01	36	30	26	34	28	26
49.11	36	30	26	34	28	26
49.21	36	30	26	34	28	26
49.31	36	30	26	34	28	26
49.41	36	30	26	34	28	26
49.51	36	30	26	34	28	26
49.61	36	30	26	34	28	26
49.71	36	30	26	34	28	26
49.81	36	30	26	34	28	26
49.91	36	30	26	34	28	26


==> figures/data/NLS1D_error_time_basis/basis_local_reduced_model_indicator_NLS1D_12.txt <==
Timing	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.3_1.1	Basis_1.3_1.2
0	12	12	12	12	12	12
0.10002	20	18	18	18	18	16
0.20004	22	20	18	22	20	18
0.30006	24	20	20	22	20	20
0.40008	26	22	20	24	22	20
0.5001	26	22	20	24	22	20
0.60012	26	22	20	24	22	22
0.70014	26	22	22	24	22	22
0.80016	26	22	22	26	22	22
0.90018	28	24	22	26	22	22
1.0002	28	24	22	26	22	22
1.1002	28	24	22	26	24	22
1.2002	28	24	22	26	24	22
1.3003	28	24	24	26	24	22
1.4003	28	24	24	26	24	22
1.5003	28	24	24	26	24	22
1.6003	28	24	24	28	24	22
1.7003	30	24	24	28	24	22
1.8004	30	24	24	28	24	22
1.9004	30	24	24	28	24	22
2.0004	30	24	24	28	24	22
2.1004	30	24	24	28	24	22
2.2004	30	24	24	28	24	22
2.3005	30	24	24	28	24	22
2.4005	30	26	24	28	24	22
2.5005	30	26	24	28	24	22
2.6005	30	26	24	28	24	22
2.7005	30	26	24	28	24	22
2.8006	30	26	24	28	24	22
2.9006	30	26	24	28	24	22
3.0006	30	26	24	28	24	22
3.1006	30	26	24	28	24	22
3.2006	30	26	24	28	26	22
3.3007	30	26	24	28	26	24
3.4007	30	26	24	28	26	24
3.5007	30	26	24	30	26	24
3.6007	30	26	24	30	26	24
3.7007	30	26	24	30	26	24
3.8008	30	26	24	30	26	24
3.9008	30	26	24	30	26	24
4.0008	32	26	24	30	26	24
4.1008	32	26	24	30	26	24
4.2008	32	26	24	30	26	24
4.3009	32	26	24	30	26	24
4.4009	32	26	24	30	26	24
4.5009	32	26	24	30	26	24
4.6009	32	26	24	30	26	24
4.7009	32	26	24	30	26	24
4.801	32	26	24	30	26	24
4.901	32	26	24	30	26	24
5.001	32	26	24	30	26	24
5.101	32	26	24	30	26	24
5.201	32	26	24	30	26	24
5.3011	32	26	24	30	26	24
5.4011	32	26	24	30	26	24
5.5011	32	26	24	30	26	24
5.6011	32	26	24	30	26	24
5.7011	32	26	24	30	26	24
5.8012	32	26	24	30	26	24
5.9012	32	26	24	30	26	24
6.0012	32	26	24	30	26	24
6.1012	32	26	24	30	26	24
6.2012	32	26	24	30	26	24
6.3013	32	26	24	30	26	24
6.4013	32	26	24	30	26	24
6.5013	32	26	24	30	26	24
6.6013	32	26	24	30	26	24
6.7013	32	26	24	30	26	24
6.8014	32	26	24	30	26	24
6.9014	32	26	24	30	26	24
7.0014	32	26	24	30	26	24
7.1014	32	26	24	30	26	24
7.2014	32	26	24	30	26	24
7.3015	32	26	24	30	26	24
7.4015	32	26	24	30	26	24
7.5015	32	26	24	30	26	24
7.6015	32	26	24	30	26	24
7.7015	32	26	24	30	26	24
7.8016	32	26	24	30	26	24
7.9016	32	26	24	30	26	24
8.0016	32	26	24	30	26	24
8.1016	32	26	24	30	26	24
8.2016	32	26	24	30	26	24
8.3017	32	26	24	30	26	24
8.4017	32	26	24	30	26	24
8.5017	32	26	24	30	26	24
8.6017	32	26	24	30	26	24
8.7017	32	26	24	30	26	24
8.8018	32	26	24	30	26	24
8.9018	32	26	24	30	26	24
9.0018	32	26	24	30	26	24
9.1018	32	28	24	30	26	24
9.2018	32	28	24	30	26	24
9.3019	32	28	24	30	26	24
9.4019	32	28	24	30	26	24
9.5019	32	28	24	30	26	24
9.6019	32	28	24	30	26	24
9.7019	32	28	24	30	26	24
9.802	32	28	24	30	26	24
9.902	32	28	24	30	26	24
10.002	32	28	24	30	26	24
10.102	32	28	24	30	26	24
10.202	32	28	26	30	26	24
10.302	32	28	26	32	26	24
10.402	32	28	26	32	26	24
10.502	32	28	26	32	26	24
10.602	32	28	26	32	26	24
10.702	32	28	26	32	26	24
10.802	32	28	26	32	26	24
10.902	32	28	26	32	26	24
11.002	32	28	26	32	26	24
11.102	32	28	26	32	26	24
11.202	32	28	26	32	26	24
11.302	32	28	26	32	26	24
11.402	32	28	26	32	26	24
11.502	32	28	26	32	26	24
11.602	32	28	26	32	26	24
11.702	32	28	26	32	26	24
11.802	34	28	26	32	26	24
11.902	34	28	26	32	26	24
12.002	34	28	26	32	26	24
12.102	34	28	26	32	26	24
12.202	34	28	26	32	26	24
12.302	34	28	26	32	26	24
12.402	34	28	26	32	26	24
12.503	34	28	26	32	26	24
12.603	34	28	26	32	26	24
12.703	34	28	26	32	26	24
12.803	34	28	26	32	26	24
12.903	34	28	26	32	26	24
13.003	34	28	26	32	26	24
13.103	34	28	26	32	26	24
13.203	34	28	26	32	26	24
13.303	34	28	26	32	26	24
13.403	34	28	26	32	26	24
13.503	34	28	26	32	26	24
13.603	34	28	26	32	26	24
13.703	34	28	26	32	26	24
13.803	34	28	26	32	26	24
13.903	34	28	26	32	28	24
14.003	34	28	26	32	28	24
14.103	34	28	26	32	28	24
14.203	34	28	26	32	28	24
14.303	34	28	26	32	28	24
14.403	34	28	26	32	28	24
14.503	34	28	26	32	28	24
14.603	34	28	26	32	28	24
14.703	34	28	26	32	28	24
14.803	34	28	26	32	28	24
14.903	34	28	26	32	28	24
15.003	34	28	26	32	28	24
15.103	34	28	26	32	28	24
15.203	34	28	26	32	28	24
15.303	34	28	26	32	28	24
15.403	34	28	26	32	28	24
15.503	34	28	26	32	28	24
15.603	34	28	26	32	28	24
15.703	34	28	26	32	28	24
15.803	34	28	26	32	28	24
15.903	34	28	26	32	28	24
16.003	34	28	26	32	28	24
16.103	34	28	26	32	28	24
16.203	34	28	26	32	28	24
16.303	34	28	26	32	28	24
16.403	34	28	26	32	28	24
16.503	34	28	26	32	28	24
16.603	34	28	26	32	28	24
16.703	34	28	26	32	28	24
16.803	34	28	26	32	28	24
16.903	34	28	26	32	28	24
17.003	34	28	26	32	28	24
17.103	34	28	26	32	28	24
17.203	34	28	26	32	28	24
17.303	34	28	26	32	28	24
17.403	34	28	26	32	28	24
17.504	34	28	26	32	28	24
17.604	34	28	26	32	28	24
17.704	34	28	26	32	28	24
17.804	34	28	26	32	28	24
17.904	34	28	26	32	28	24
18.004	34	28	26	32	28	24
18.104	34	28	26	32	28	24
18.204	34	28	26	32	28	24
18.304	34	28	26	32	28	24
18.404	34	28	26	32	28	24
18.504	34	28	26	32	28	24
18.604	34	28	26	32	28	24
18.704	34	28	26	32	28	24
18.804	34	28	26	32	28	24
18.904	34	28	26	32	28	24
19.004	34	28	26	32	28	24
19.104	34	28	26	32	28	24
19.204	34	28	26	32	28	24
19.304	34	28	26	32	28	24
19.404	34	28	26	32	28	24
19.504	34	28	26	32	28	24
19.604	34	28	26	32	28	24
19.704	34	28	26	32	28	24
19.804	34	28	26	32	28	24
19.904	34	28	26	32	28	24
20.004	34	28	26	32	28	26
20.104	34	28	26	32	28	26
20.204	34	28	26	32	28	26
20.304	34	28	26	32	28	26
20.404	34	28	26	32	28	26
20.504	34	28	26	32	28	26
20.604	34	28	26	32	28	26
20.704	34	28	26	32	28	26
20.804	34	28	26	32	28	26
20.904	34	28	26	32	28	26
21.004	34	28	26	32	28	26
21.104	34	28	26	32	28	26
21.204	34	28	26	32	28	26
21.304	34	28	26	32	28	26
21.404	34	28	26	32	28	26
21.504	34	28	26	32	28	26
21.604	34	28	26	32	28	26
21.704	34	28	26	32	28	26
21.804	34	28	26	32	28	26
21.904	34	28	26	32	28	26
22.004	34	28	26	32	28	26
22.104	34	28	26	32	28	26
22.204	34	28	26	32	28	26
22.304	34	28	26	32	28	26
22.404	34	28	26	32	28	26
22.505	34	28	26	32	28	26
22.605	34	28	26	32	28	26
22.705	34	28	26	32	28	26
22.805	34	28	26	32	28	26
22.905	34	28	26	32	28	26
23.005	34	28	26	32	28	26
23.105	34	28	26	32	28	26
23.205	34	28	26	32	28	26
23.305	34	28	26	32	28	26
23.405	34	28	26	32	28	26
23.505	34	28	26	32	28	26
23.605	34	28	26	32	28	26
23.705	34	28	26	32	28	26
23.805	34	28	26	32	28	26
23.905	34	28	26	32	28	26
24.005	34	28	26	32	28	26
24.105	34	28	26	32	28	26
24.205	34	28	26	32	28	26
24.305	34	28	26	32	28	26
24.405	34	28	26	32	28	26
24.505	34	28	26	32	28	26
24.605	34	28	26	32	28	26
24.705	34	28	26	32	28	26
24.805	34	28	26	32	28	26
24.905	34	28	26	32	28	26
25.005	34	28	26	32	28	26
25.105	34	28	26	32	28	26
25.205	34	28	26	32	28	26
25.305	34	28	26	32	28	26
25.405	34	28	26	32	28	26
25.505	34	28	26	32	28	26
25.605	34	28	26	32	28	26
25.705	34	28	26	32	28	26
25.805	34	28	26	32	28	26
25.905	34	28	26	32	28	26
26.005	34	28	26	32	28	26
26.105	34	28	26	32	28	26
26.205	34	28	26	32	28	26
26.305	34	28	26	32	28	26
26.405	34	28	26	32	28	26
26.505	34	28	26	34	28	26
26.605	34	28	26	34	28	26
26.705	34	28	26	34	28	26
26.805	34	28	26	34	28	26
26.905	34	28	26	34	28	26
27.005	34	28	26	34	28	26
27.105	34	28	26	34	28	26
27.205	34	28	26	34	28	26
27.305	34	28	26	34	28	26
27.405	34	28	26	34	28	26
27.506	34	28	26	34	28	26
27.606	34	28	26	34	28	26
27.706	34	28	26	34	28	26
27.806	34	28	26	34	28	26
27.906	34	28	26	34	28	26
28.006	34	28	26	34	28	26
28.106	34	28	26	34	28	26
28.206	34	28	26	34	28	26
28.306	36	28	26	34	28	26
28.406	36	28	26	34	28	26
28.506	36	28	26	34	28	26
28.606	36	28	26	34	28	26
28.706	36	28	26	34	28	26
28.806	36	28	26	34	28	26
28.906	36	28	26	34	28	26
29.006	36	28	26	34	28	26
29.106	36	28	26	34	28	26
29.206	36	28	26	34	28	26
29.306	36	28	26	34	28	26
29.406	36	28	26	34	28	26
29.506	36	28	26	34	28	26
29.606	36	28	26	34	28	26
29.706	36	28	26	34	28	26
29.806	36	28	26	34	28	26
29.906	36	28	26	34	28	26
30.006	36	28	26	34	28	26
30.106	36	30	26	34	28	26
30.206	36	30	26	34	28	26
30.306	36	30	26	34	28	26
30.406	36	30	26	34	28	26
30.506	36	30	26	34	28	26
30.606	36	30	26	34	28	26
30.706	36	30	26	34	28	26
30.806	36	30	26	34	28	26
30.906	36	30	26	34	28	26
31.006	36	30	26	34	28	26
31.106	36	30	26	34	28	26
31.206	36	30	26	34	28	26
31.306	36	30	26	34	28	26
31.406	36	30	26	34	28	26
31.506	36	30	26	34	28	26
31.606	36	30	26	34	28	26
31.706	36	30	26	34	28	26
31.806	36	30	26	34	28	26
31.906	36	30	26	34	28	26
32.006	36	30	26	34	28	26
32.106	36	30	26	34	28	26
32.206	36	30	26	34	28	26
32.306	36	30	26	34	28	26
32.406	36	30	26	34	28	26
32.507	36	30	26	34	28	26
32.607	36	30	26	34	28	26
32.707	36	30	26	34	28	26
32.807	36	30	26	34	28	26
32.907	36	30	26	34	28	26
33.007	36	30	26	34	28	26
33.107	36	30	26	34	28	26
33.207	36	30	26	34	28	26
33.307	36	30	26	34	28	26
33.407	36	30	26	34	28	26
33.507	36	30	26	34	28	26
33.607	36	30	26	34	28	26
33.707	36	30	26	34	28	26
33.807	36	30	26	34	28	26
33.907	36	30	26	34	28	26
34.007	36	30	26	34	28	26
34.107	36	30	26	34	28	26
34.207	36	30	26	34	28	26
34.307	36	30	26	34	28	26
34.407	36	30	26	34	28	26
34.507	36	30	26	34	28	26
34.607	36	30	26	34	28	26
34.707	36	30	26	34	28	26
34.807	36	30	26	34	28	26
34.907	36	30	26	34	28	26
35.007	36	30	28	34	28	26
35.107	36	30	28	34	28	26
35.207	36	30	28	34	28	26
35.307	36	30	28	34	28	26
35.407	36	30	28	34	30	26
35.507	36	30	28	34	30	26
35.607	36	30	28	34	30	26
35.707	36	30	28	34	30	26
35.807	36	30	28	34	30	26
35.907	36	30	28	34	30	26
36.007	36	30	28	34	30	26
36.107	36	30	28	34	30	26
36.207	36	30	28	34	30	26
36.307	36	30	28	34	30	26
36.407	36	30	28	34	30	26
36.507	36	30	28	34	30	26
36.607	36	30	28	34	30	26
36.707	36	30	28	34	30	26
36.807	36	30	28	34	30	26
36.907	36	30	28	34	30	26
37.007	36	30	28	34	30	26
37.107	36	30	28	34	30	26
37.207	36	30	28	34	30	26
37.307	36	30	28	34	30	26
37.407	36	30	28	34	30	26
37.508	36	30	28	34	30	26
37.608	36	30	28	34	30	26
37.708	36	30	28	34	30	26
37.808	36	30	28	34	30	26
37.908	36	30	28	34	30	26
38.008	36	30	28	34	30	26
38.108	36	30	28	34	30	26
38.208	36	30	28	34	30	26
38.308	36	30	28	34	30	26
38.408	36	30	28	34	30	26
38.508	36	30	28	34	30	26
38.608	36	30	28	34	30	26
38.708	36	30	28	34	30	26
38.808	36	30	28	34	30	26
38.908	36	30	28	34	30	26
39.008	36	30	28	34	30	26
39.108	36	30	28	34	30	26
39.208	36	30	28	34	30	26
39.308	36	30	28	34	30	26
39.408	36	30	28	34	30	26
39.508	36	30	28	36	30	26
39.608	36	30	28	36	30	26
39.708	36	30	28	36	30	26
39.808	36	30	28	36	30	26
39.908	36	30	28	36	30	26
40.008	36	30	28	36	30	26
40.108	36	30	28	36	30	26
40.208	36	30	28	36	30	26
40.308	36	30	28	36	30	26
40.408	36	30	28	36	30	26
40.508	36	30	28	36	30	26
40.608	36	30	28	36	30	26
40.708	36	30	28	36	30	26
40.808	36	30	28	36	30	26
40.908	36	30	28	36	30	26
41.008	38	30	28	36	30	26
41.108	38	30	28	36	30	26
41.208	38	30	28	36	30	26
41.308	38	30	28	36	30	26
41.408	38	30	28	36	30	26
41.508	38	30	28	36	30	26
41.608	38	30	28	36	30	26
41.708	38	30	28	36	30	26
41.808	38	30	28	36	30	26
41.908	38	30	28	36	30	26
42.008	38	30	28	36	30	26
42.108	38	30	28	36	30	26
42.208	38	30	28	36	30	26
42.308	38	30	28	36	30	26
42.408	38	30	28	36	30	26
42.509	38	30	28	36	30	26
42.609	38	30	28	36	30	26
42.709	38	30	28	36	30	26
42.809	38	30	28	36	30	26
42.909	38	30	28	36	30	26
43.009	38	30	28	36	30	26
43.109	38	30	28	36	30	28
43.209	38	30	28	36	30	28
43.309	38	30	28	36	30	28
43.409	38	30	28	36	30	28
43.509	38	30	28	36	30	28
43.609	38	30	28	36	30	28
43.709	38	30	28	36	30	28
43.809	38	30	28	36	30	28
43.909	38	30	28	36	30	28
44.009	38	30	28	36	30	28
44.109	38	30	28	36	30	28
44.209	38	30	28	36	30	28
44.309	38	30	28	36	30	28
44.409	38	30	28	36	30	28
44.509	38	30	28	36	30	28
44.609	38	30	28	36	30	28
44.709	38	30	28	36	30	28
44.809	38	30	28	36	30	28
44.909	38	30	28	36	30	28
45.009	38	30	28	36	30	28
45.109	38	30	28	36	30	28
45.209	38	30	28	36	30	28
45.309	38	30	28	36	30	28
45.409	38	30	28	36	30	28
45.509	38	30	28	36	30	28
45.609	38	30	28	36	30	28
45.709	38	30	28	36	30	28
45.809	38	30	28	36	30	28
45.909	38	30	28	36	30	28
46.009	38	30	28	36	30	28
46.109	38	30	28	36	30	28
46.209	38	30	28	36	30	28
46.309	38	30	28	36	30	28
46.409	38	30	28	36	30	28
46.509	38	30	28	36	30	28
46.609	38	30	28	36	30	28
46.709	38	30	28	36	30	28
46.809	38	30	28	36	30	28
46.909	38	30	28	36	30	28
47.009	38	30	28	36	30	28
47.109	38	30	28	36	30	28
47.209	38	30	28	36	30	28
47.309	38	30	28	36	30	28
47.409	38	30	28	36	30	28
47.51	38	30	28	36	30	28
47.61	38	30	28	36	30	28
47.71	38	30	28	36	30	28
47.81	38	30	28	36	30	28
47.91	38	30	28	36	30	28
48.01	38	30	28	36	30	28
48.11	38	30	28	36	30	28
48.21	38	30	28	36	30	28
48.31	38	30	28	36	30	28
48.41	38	30	28	36	30	28
48.51	38	30	28	36	30	28
48.61	38	30	28	36	30	28
48.71	38	30	28	36	30	28
48.81	38	30	28	36	30	28
48.91	38	30	28	36	30	28
49.01	38	32	28	36	30	28
49.11	38	32	28	36	30	28
49.21	38	32	28	36	30	28
49.31	38	32	28	36	30	28
49.41	38	32	28	36	30	28
49.51	38	32	28	36	30	28
49.61	38	32	28	36	30	28
49.71	38	32	28	36	30	28
49.81	38	32	28	36	30	28
49.91	38	32	28	36	30	28


==> figures/data/NLS1D_error_time_basis/basis_local_reduced_model_indicator_NLS1D_4.txt <==
Timing	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.3_1.1	Basis_1.3_1.2
0	4	4	4	4	4	4
0.10002	6	6	6	6	6	6
0.20004	6	6	6	6	6	6
0.30006	6	6	6	6	6	6
0.40008	6	6	6	6	6	6
0.5001	6	6	6	6	6	6
0.60012	6	6	6	6	6	6
0.70014	8	6	6	6	6	6
0.80016	8	8	6	8	6	6
0.90018	8	8	8	8	8	6
1.0002	8	8	8	8	8	8
1.1002	8	8	8	8	8	8
1.2002	8	8	8	8	8	8
1.3003	8	8	8	8	8	8
1.4003	8	8	8	8	8	8
1.5003	8	8	8	8	8	8
1.6003	8	8	8	8	8	8
1.7003	8	8	8	8	8	8
1.8004	8	8	8	8	8	8
1.9004	8	8	8	8	8	8
2.0004	8	8	8	8	8	8
2.1004	8	8	8	8	8	8
2.2004	8	8	8	8	8	8
2.3005	8	8	8	8	8	8
2.4005	8	8	8	8	8	8
2.5005	8	8	8	8	8	8
2.6005	8	8	8	8	8	8
2.7005	8	8	8	8	8	8
2.8006	8	8	8	8	8	8
2.9006	8	8	8	8	8	8
3.0006	8	8	8	8	8	8
3.1006	8	8	8	8	8	8
3.2006	8	8	8	8	8	8
3.3007	8	8	8	8	8	8
3.4007	8	8	8	8	8	8
3.5007	8	8	8	8	8	8
3.6007	8	8	8	8	8	8
3.7007	8	8	8	8	8	8
3.8008	8	8	8	8	8	8
3.9008	8	8	8	8	8	8
4.0008	8	8	8	8	8	8
4.1008	8	8	8	8	8	8
4.2008	8	8	8	8	8	8
4.3009	8	8	8	8	8	8
4.4009	8	8	8	8	8	8
4.5009	8	8	8	8	8	8
4.6009	8	8	8	8	8	8
4.7009	8	8	8	8	8	8
4.801	8	8	8	8	8	8
4.901	8	8	8	8	8	8
5.001	10	8	8	8	8	8
5.101	10	8	8	8	8	8
5.201	10	8	8	8	8	8
5.3011	10	8	8	8	8	8
5.4011	10	8	8	8	8	8
5.5011	10	8	8	8	8	8
5.6011	10	8	8	10	8	8
5.7011	10	8	8	10	8	8
5.8012	10	8	8	10	8	8
5.9012	10	8	8	10	8	8
6.0012	10	10	8	10	8	8
6.1012	12	10	8	10	8	8
6.2012	12	10	8	10	8	8
6.3013	12	10	8	10	8	8
6.4013	12	10	8	10	8	8
6.5013	12	10	8	10	8	8
6.6013	12	10	8	10	8	8
6.7013	12	10	8	10	8	8
6.8014	12	10	8	10	8	8
6.9014	12	10	8	10	10	8
7.0014	12	10	8	10	10	8
7.1014	12	10	8	10	10	8
7.2014	12	10	8	10	10	8
7.3015	12	10	8	10	10	8
7.4015	12	10	8	10	10	8
7.5015	12	10	10	10	10	8
7.6015	12	10	10	10	10	8
7.7015	12	10	10	10	10	8
7.8016	12	10	10	10	10	8
7.9016	12	10	10	10	10	8
8.0016	12	10	10	12	10	8
8.1016	12	10	10	12	10	8
8.2016	12	10	10	12	10	8
8.3017	12	10	10	12	10	8
8.4017	12	10	10	12	10	8
8.5017	12	10	10	12	10	8
8.6017	12	10	10	12	10	8
8.7017	12	10	10	12	10	10
8.8018	12	10	10	12	10	10
8.9018	12	10	10	12	10	10
9.0018	14	10	10	12	10	10
9.1018	14	10	10	12	10	10
9.2018	14	10	10	12	10	10
9.3019	14	10	10	12	10	10
9.4019	14	10	10	12	10	10
9.5019	14	10	10	12	10	10
9.6019	14	10	10	12	10	10
9.7019	14	10	10	12	10	10
9.802	14	12	10	12	10	10
9.902	14	12	10	12	10	10
10.002	14	12	10	12	10	10
10.102	14	12	10	12	10	10
10.202	14	12	10	12	10	10
10.302	14	12	10	12	10	10
10.402	14	12	10	12	10	10
10.502	14	12	10	12	10	10
10.602	14	12	10	12	10	10
10.702	14	12	10	12	10	10
10.802	14	12	10	12	10	10
10.902	14	12	10	12	10	10
11.002	14	12	10	12	10	10
11.102	14	12	10	12	10	10
11.202	14	12	10	12	10	10
11.302	14	12	10	12	10	10
11.402	14	12	10	14	12	10
11.502	14	12	10	14	12	10
11.602	14	12	10	14	12	10
11.702	14	12	10	14	12	10
11.802	14	12	10	14	12	10
11.902	14	12	10	14	12	10
12.002	14	12	12	14	12	10
12.102	14	12	12	14	12	10
12.202	14	12	12	14	12	10
12.302	14	12	12	14	12	10
12.402	14	12	12	14	12	10
12.503	16	12	12	14	12	10
12.603	16	12	12	14	12	10
12.703	16	12	12	14	12	10
12.803	16	12	12	14	12	10
12.903	16	12	12	14	12	10
13.003	16	12	12	14	12	10
13.103	16	12	12	14	12	10
13.203	16	12	12	14	12	10
13.303	16	12	12	14	12	10
13.403	16	12	12	14	12	10
13.503	16	12	12	14	12	10
13.603	16	12	12	14	12	10
13.703	16	12	12	14	12	10
13.803	16	12	12	14	12	10
13.903	16	12	12	14	12	10
14.003	16	12	12	14	12	10
14.103	16	12	12	14	12	10
14.203	16	12	12	14	12	10
14.303	16	12	12	14	12	10
14.403	16	12	12	14	12	10
14.503	16	12	12	14	12	10
14.603	16	12	12	14	12	10
14.703	16	12	12	14	12	10
14.803	16	12	12	14	12	10
14.903	16	12	12	14	12	12
15.003	16	12	12	14	12	12
15.103	16	12	12	14	12	12
15.203	16	12	12	14	12	12
15.303	16	12	12	14	12	12
15.403	16	12	12	14	12	12
15.503	16	12	12	14	12	12
15.603	16	12	12	14	12	12
15.703	16	12	12	14	12	12
15.803	16	12	12	14	12	12
15.903	16	12	12	14	12	12
16.003	16	14	12	14	12	12
16.103	16	14	12	14	12	12
16.203	16	14	12	16	12	12
16.303	16	14	12	16	12	12
16.403	16	14	12	16	12	12
16.503	16	14	12	16	12	12
16.603	16	14	12	16	12	12
16.703	16	14	12	16	12	12
16.803	16	14	12	16	12	12
16.903	16	14	12	16	12	12
17.003	16	14	12	16	12	12
17.103	16	14	12	16	12	12
17.203	16	14	12	16	12	12
17.303	16	14	12	16	12	12
17.403	16	14	12	16	12	12
17.504	16	14	12	16	12	12
17.604	16	14	12	16	12	12
17.704	16	14	12	16	12	12
17.804	16	14	12	16	12	12
17.904	18	14	12	16	12	12
18.004	18	14	12	16	12	12
18.104	18	14	12	16	12	12
18.204	18	14	12	16	14	12
18.304	18	14	12	16	14	12
18.404	18	14	12	16	14	12
18.504	18	14	12	16	14	12
18.604	18	14	12	16	14	12
18.704	18	14	12	16	14	12
18.804	18	14	12	16	14	12
18.904	18	14	12	16	14	12
19.004	18	14	12	16	14	12
19.104	18	14	12	16	14	12
19.204	18	14	12	16	14	12
19.304	18	14	12	16	14	12
19.404	18	14	12	16	14	12
19.504	18	14	12	16	14	12
19.604	18	14	12	16	14	12
19.704	18	14	12	16	14	12
19.804	18	14	12	16	14	12
19.904	18	14	12	16	14	12
20.004	18	14	12	16	14	12
20.104	18	14	12	16	14	12
20.204	18	14	12	16	14	12
20.304	18	14	12	16	14	12
20.404	18	14	12	16	14	12
20.504	18	14	12	16	14	12
20.604	18	14	12	16	14	12
20.704	18	14	12	16	14	12
20.804	18	14	12	16	14	12
20.904	18	14	12	16	14	12
21.004	18	14	12	16	14	12
21.104	18	14	12	16	14	12
21.204	18	14	12	16	14	12
21.304	18	14	12	16	14	12
21.404	18	14	12	16	14	12
21.504	18	14	12	16	14	12
21.604	18	14	12	16	14	12
21.704	18	14	12	16	14	12
21.804	18	14	12	16	14	12
21.904	18	14	12	16	14	12
22.004	18	14	12	16	14	12
22.104	18	14	12	16	14	12
22.204	18	14	12	16	14	12
22.304	18	14	12	16	14	12
22.404	18	14	12	16	14	12
22.505	18	14	12	16	14	12
22.605	18	14	12	16	14	12
22.705	18	14	12	18	14	12
22.805	18	14	12	18	14	12
22.905	18	14	12	18	14	12
23.005	18	14	12	18	14	12
23.105	18	14	12	18	14	12
23.205	18	14	12	18	14	12
23.305	18	14	12	18	14	12
23.405	18	14	12	18	14	12
23.505	18	14	12	18	14	12
23.605	18	14	12	18	14	12
23.705	18	14	12	18	14	12
23.805	18	14	12	18	14	12
23.905	18	14	14	18	14	12
24.005	18	14	14	18	14	12
24.105	18	14	14	18	14	12
24.205	18	14	14	18	14	12
24.305	18	14	14	18	14	12
24.405	18	14	14	18	14	12
24.505	18	14	14	18	14	12
24.605	18	14	14	18	14	12
24.705	18	14	14	18	14	12
24.805	18	14	14	18	14	12
24.905	20	14	14	18	14	12
25.005	20	14	14	18	14	12
25.105	20	14	14	18	14	12
25.205	20	14	14	18	14	12
25.305	20	14	14	18	14	12
25.405	20	14	14	18	14	12
25.505	20	14	14	18	14	12
25.605	20	14	14	18	14	12
25.705	20	14	14	18	14	14
25.805	20	14	14	18	14	14
25.905	20	14	14	18	14	14
26.005	20	16	14	18	14	14
26.105	20	16	14	18	14	14
26.205	20	16	14	18	14	14
26.305	20	16	14	18	14	14
26.405	20	16	14	18	14	14
26.505	20	16	14	18	14	14
26.605	20	16	14	18	14	14
26.705	20	16	14	18	14	14
26.805	20	16	14	18	14	14
26.905	20	16	14	18	14	14
27.005	20	16	14	18	14	14
27.105	20	16	14	18	14	14
27.205	20	16	14	18	14	14
27.305	20	16	14	18	14	14
27.405	20	16	14	18	14	14
27.506	20	16	14	18	16	14
27.606	20	16	14	18	16	14
27.706	20	16	14	18	16	14
27.806	20	16	14	18	16	14
27.906	20	16	14	18	16	14
28.006	20	16	14	18	16	14
28.106	20	16	14	18	16	14
28.206	20	16	14	18	16	14
28.306	20	16	14	18	16	14
28.406	20	16	14	18	16	14
28.506	20	16	14	18	16	14
28.606	20	16	14	18	16	14
28.706	20	16	14	18	16	14
28.806	20	16	14	18	16	14
28.906	20	16	14	18	16	14
29.006	20	16	14	18	16	14
29.106	20	16	14	18	16	14
29.206	20	16	14	18	16	14
29.306	20	16	14	18	16	14
29.406	20	16	14	18	16	14
29.506	20	16	14	18	16	14
29.606	20	16	14	18	16	14
29.706	20	16	14	18	16	14
29.806	20	16	14	18	16	14
29.906	20	16	14	18	16	14
30.006	20	16	14	18	16	14
30.106	20	16	14	18	16	14
30.206	20	16	14	18	16	14
30.306	20	16	14	18	16	14
30.406	20	16	14	18	16	14
30.506	20	16	14	18	16	14
30.606	20	16	14	18	16	14
30.706	20	16	14	18	16	14
30.806	20	16	14	18	16	14
30.906	20	16	14	18	16	14
31.006	20	16	14	18	16	14
31.106	20	16	14	18	16	14
31.206	20	16	14	18	16	14
31.306	20	16	14	18	16	14
31.406	20	16	14	18	16	14
31.506	20	16	14	18	16	14
31.606	20	16	14	20	16	14
31.706	20	16	14	20	16	14
31.806	20	16	14	20	16	14
31.906	20	16	14	20	16	14
32.006	20	16	14	20	16	14
32.106	20	16	14	20	16	14
32.206	20	16	14	20	16	14
32.306	20	16	14	20	16	14
32.406	20	16	14	20	16	14
32.507	20	16	14	20	16	14
32.607	20	16	14	20	16	14
32.707	20	16	14	20	16	14
32.807	20	16	14	20	16	14
32.907	20	16	14	20	16	14
33.007	20	16	14	20	16	14
33.107	20	16	14	20	16	14
33.207	20	16	14	20	16	14
33.307	20	16	14	20	16	14
33.407	20	16	14	20	16	14
33.507	20	16	14	20	16	14
33.607	20	16	14	20	16	14
33.707	20	16	14	20	16	14
33.807	20	16	14	20	16	14
33.907	20	16	14	20	16	14
34.007	20	16	14	20	16	14
34.107	20	16	14	20	16	14
34.207	20	16	14	20	16	14
34.307	20	16	14	20	16	14
34.407	20	16	14	20	16	14
34.507	20	16	14	20	16	14
34.607	20	16	14	20	16	14
34.707	20	16	14	20	16	14
34.807	20	16	14	20	16	14
34.907	20	16	14	20	16	14
35.007	20	16	14	20	16	14
35.107	20	16	14	20	16	14
35.207	20	16	14	20	16	14
35.307	20	16	14	20	16	14
35.407	20	16	14	20	16	14
35.507	20	16	14	20	16	14
35.607	20	16	14	20	16	14
35.707	20	16	14	20	16	14
35.807	20	16	14	20	16	14
35.907	20	16	14	20	16	14
36.007	20	16	14	20	16	14
36.107	20	16	14	20	16	14
36.207	20	16	14	20	16	14
36.307	20	16	14	20	16	14
36.407	20	16	14	20	16	14
36.507	20	16	14	20	16	14
36.607	20	16	14	20	16	14
36.707	20	16	14	20	16	14
36.807	20	16	14	20	16	14
36.907	20	16	14	20	16	14
37.007	20	16	14	20	16	14
37.107	20	16	14	20	16	14
37.207	20	16	14	20	16	14
37.307	20	16	14	20	16	14
37.407	20	16	14	20	16	14
37.508	20	16	14	20	16	14
37.608	20	16	14	20	16	14
37.708	20	16	14	20	16	14
37.808	20	16	14	20	16	14
37.908	20	16	14	20	16	14
38.008	20	18	14	20	16	14
38.108	20	18	14	20	16	14
38.208	20	18	14	20	16	14
38.308	20	18	14	20	16	14
38.408	22	18	14	20	16	14
38.508	22	18	14	20	16	14
38.608	22	18	14	20	16	14
38.708	22	18	14	20	16	14
38.808	22	18	14	20	16	14
38.908	22	18	14	20	16	14
39.008	22	18	14	20	16	14
39.108	22	18	14	20	16	14
39.208	22	18	14	20	16	14
39.308	22	18	14	20	16	14
39.408	22	18	14	20	16	14
39.508	22	18	14	20	16	14
39.608	22	18	14	20	16	14
39.708	22	18	14	20	16	14
39.808	22	18	14	20	16	14
39.908	22	18	14	20	16	14
40.008	22	18	14	20	16	14
40.108	22	18	14	20	16	14
40.208	22	18	14	20	16	14
40.308	22	18	14	20	16	14
40.408	22	18	14	20	16	14
40.508	22	18	14	20	16	14
40.608	22	18	14	20	16	14
40.708	22	18	14	20	16	14
40.808	22	18	14	20	16	14
40.908	22	18	14	20	16	14
41.008	22	18	14	20	16	14
41.108	22	18	14	20	16	14
41.208	22	18	14	20	16	14
41.308	22	18	14	20	16	14
41.408	22	18	14	20	16	14
41.508	22	18	14	20	16	14
41.608	22	18	16	20	16	14
41.708	22	18	16	20	16	14
41.808	22	18	16	20	16	14
41.908	22	18	16	20	16	14
42.008	22	18	16	20	16	14
42.108	22	18	16	20	16	14
42.208	22	18	16	20	16	14
42.308	22	18	16	20	16	14
42.408	22	18	16	20	16	14
42.509	22	18	16	20	16	14
42.609	22	18	16	20	16	14
42.709	22	18	16	20	16	14
42.809	22	18	16	20	16	14
42.909	22	18	16	20	16	14
43.009	22	18	16	20	16	14
43.109	22	18	16	20	16	14
43.209	22	18	16	20	16	14
43.309	22	18	16	20	16	14
43.409	22	18	16	20	16	14
43.509	22	18	16	20	16	14
43.609	22	18	16	20	16	14
43.709	22	18	16	20	16	14
43.809	22	18	16	20	16	14
43.909	22	18	16	20	16	14
44.009	22	18	16	20	16	14
44.109	22	18	16	20	16	14
44.209	22	18	16	20	16	14
44.309	22	18	16	20	16	14
44.409	22	18	16	20	16	14
44.509	22	18	16	20	16	14
44.609	22	18	16	20	16	14
44.709	22	18	16	20	16	14
44.809	22	18	16	20	16	14
44.909	22	18	16	20	16	14
45.009	22	18	16	20	16	14
45.109	22	18	16	20	16	14
45.209	22	18	16	20	16	14
45.309	22	18	16	20	16	14
45.409	22	18	16	20	16	14
45.509	22	18	16	20	16	14
45.609	22	18	16	20	16	14
45.709	22	18	16	20	16	14
45.809	22	18	16	20	16	14
45.909	22	18	16	20	16	14
46.009	22	18	16	20	16	14
46.109	22	18	16	20	16	14
46.209	22	18	16	20	16	14
46.309	22	18	16	20	16	14
46.409	22	18	16	20	16	14
46.509	22	18	16	20	16	14
46.609	22	18	16	20	16	14
46.709	22	18	16	20	16	14
46.809	22	18	16	20	16	14
46.909	22	18	16	20	16	14
47.009	22	18	16	20	16	14
47.109	22	18	16	20	16	14
47.209	22	18	16	20	16	14
47.309	22	18	16	20	16	14
47.409	22	18	16	20	16	14
47.51	22	18	16	20	16	14
47.61	22	18	16	20	16	14
47.71	22	18	16	20	16	14
47.81	22	18	16	20	16	14
47.91	22	18	16	20	16	14
48.01	22	18	16	20	16	14
48.11	22	18	16	20	16	14
48.21	22	18	16	20	16	14
48.31	22	18	16	20	16	14
48.41	22	18	16	20	16	14
48.51	22	18	16	20	16	14
48.61	22	18	16	20	16	14
48.71	22	18	16	20	16	14
48.81	22	18	16	20	16	14
48.91	22	18	16	20	16	14
49.01	22	18	16	20	16	14
49.11	22	18	16	20	16	14
49.21	22	18	16	20	16	14
49.31	22	18	16	20	16	14
49.41	22	18	16	20	16	14
49.51	22	18	16	20	16	14
49.61	22	18	16	20	16	14
49.71	22	18	16	20	16	14
49.81	22	18	16	20	16	14
49.91	22	18	16	20	16	14


==> figures/data/NLS1D_error_time_basis/basis_local_reduced_model_indicator_NLS1D_6.txt <==
Timing	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.3_1.1	Basis_1.3_1.2
0	6	6	6	6	6	6
0.10002	8	8	8	8	8	8
0.20004	8	8	8	8	8	8
0.30006	8	8	8	8	8	8
0.40008	8	8	8	8	8	8
0.5001	10	10	8	8	8	8
0.60012	10	10	10	10	8	8
0.70014	10	10	10	10	10	10
0.80016	10	10	10	10	10	10
0.90018	10	10	10	10	10	10
1.0002	14	10	10	10	10	10
1.1002	14	10	10	10	10	10
1.2002	14	10	10	10	10	10
1.3003	14	10	10	10	10	10
1.4003	14	12	10	10	10	10
1.5003	14	12	10	12	10	10
1.6003	14	12	10	12	10	10
1.7003	14	12	10	12	10	10
1.8004	16	12	12	12	10	10
1.9004	16	12	12	14	10	10
2.0004	16	12	12	14	14	10
2.1004	16	12	12	14	14	10
2.2004	16	14	12	14	14	10
2.3005	16	14	12	14	14	10
2.4005	16	14	12	14	14	10
2.5005	16	14	12	14	14	14
2.6005	16	14	12	14	14	14
2.7005	16	14	12	14	14	14
2.8006	16	14	12	14	14	14
2.9006	16	14	12	14	14	14
3.0006	16	14	14	14	14	14
3.1006	16	14	14	14	14	14
3.2006	16	14	14	14	14	14
3.3007	16	14	14	14	14	14
3.4007	16	14	14	14	14	14
3.5007	18	14	14	14	14	14
3.6007	18	14	14	14	14	14
3.7007	18	14	14	14	14	14
3.8008	18	14	14	14	14	14
3.9008	18	14	14	14	14	14
4.0008	18	14	14	14	14	14
4.1008	18	14	14	14	14	14
4.2008	18	14	14	14	14	14
4.3009	18	14	14	14	14	14
4.4009	18	14	14	14	14	14
4.5009	18	14	14	14	14	14
4.6009	18	14	14	14	14	14
4.7009	18	14	14	14	14	14
4.801	18	14	14	16	14	14
4.901	18	14	14	16	14	14
5.001	18	14	14	16	14	14
5.101	18	14	14	16	14	14
5.201	18	14	14	16	14	14
5.3011	18	14	14	16	14	14
5.4011	18	14	14	16	14	14
5.5011	18	14	14	16	14	14
5.6011	18	14	14	16	14	14
5.7011	18	14	14	16	14	14
5.8012	18	14	14	16	14	14
5.9012	18	14	14	16	14	14
6.0012	18	14	14	16	14	14
6.1012	18	14	14	16	14	14
6.2012	18	14	14	16	14	14
6.3013	18	14	14	16	14	14
6.4013	18	14	14	16	14	14
6.5013	18	14	14	16	14	14
6.6013	18	14	14	16	14	14
6.7013	18	14	14	16	14	14
6.8014	18	14	14	16	14	14
6.9014	18	16	14	16	14	14
7.0014	18	16	14	16	14	14
7.1014	18	16	14	16	14	14
7.2014	20	16	14	16	14	14
7.3015	20	16	14	16	14	14
7.4015	20	16	14	16	14	14
7.5015	20	16	14	16	14	14
7.6015	20	16	14	16	14	14
7.7015	20	16	14	16	14	14
7.8016	20	16	14	16	14	14
7.9016	20	16	14	16	14	14
8.0016	20	16	14	16	14	14
8.1016	20	16	14	16	14	14
8.2016	20	16	14	16	14	14
8.3017	20	16	14	16	14	14
8.4017	20	16	14	16	14	14
8.5017	20	16	14	16	14	14
8.6017	20	16	14	16	14	14
8.7017	20	16	14	16	14	14
8.8018	20	16	14	16	14	14
8.9018	20	16	14	16	14	14
9.0018	20	16	14	16	14	14
9.1018	20	16	14	16	14	14
9.2018	20	16	14	16	16	14
9.3019	20	16	14	16	16	14
9.4019	20	16	14	16	16	14
9.5019	20	16	14	16	16	16
9.6019	20	16	14	16	16	16
9.7019	20	16	14	16	16	16
9.802	20	16	14	18	16	16
9.902	20	16	14	18	16	16
10.002	20	16	14	18	16	16
10.102	20	16	14	18	16	16
10.202	20	16	14	18	16	16
10.302	20	16	14	18	16	16
10.402	20	16	14	18	16	16
10.502	20	16	14	18	16	16
10.602	20	16	14	18	16	16
10.702	20	16	14	18	16	16
10.802	20	16	14	18	16	16
10.902	20	16	14	18	16	16
11.002	20	16	14	18	16	16
11.102	20	16	14	18	16	16
11.202	20	16	14	18	16	16
11.302	20	16	14	18	16	16
11.402	20	16	14	18	16	16
11.502	20	16	14	18	16	16
11.602	20	16	14	18	16	16
11.702	20	16	14	18	16	16
11.802	20	16	14	18	16	16
11.902	20	16	14	18	16	16
12.002	20	16	14	18	16	16
12.102	20	16	14	18	16	16
12.202	20	16	14	18	16	16
12.302	20	16	14	18	16	16
12.402	20	16	14	18	16	16
12.503	20	16	14	18	16	16
12.603	20	16	14	18	16	16
12.703	20	16	14	18	16	16
12.803	20	16	14	18	16	16
12.903	20	16	14	18	16	16
13.003	20	16	14	18	16	16
13.103	20	16	14	18	16	16
13.203	20	16	14	18	16	16
13.303	20	16	14	18	16	16
13.403	20	16	14	18	16	16
13.503	20	16	14	18	16	16
13.603	20	16	14	18	16	16
13.703	20	16	14	18	16	16
13.803	20	16	14	18	16	16
13.903	20	16	14	18	16	16
14.003	20	16	16	18	16	16
14.103	20	16	16	18	16	16
14.203	20	16	16	18	16	16
14.303	20	16	16	18	16	16
14.403	20	16	16	18	16	16
14.503	20	16	16	18	16	16
14.603	20	16	16	18	16	16
14.703	20	16	16	18	16	16
14.803	20	16	16	18	16	16
14.903	20	16	16	18	16	16
15.003	20	16	16	18	16	16
15.103	20	16	16	18	16	16
15.203	20	16	16	18	16	16
15.303	20	16	16	18	16	16
15.403	22	16	16	18	16	16
15.503	22	16	16	18	16	16
15.603	22	16	16	18	16	16
15.703	22	16	16	18	16	16
15.803	22	16	16	18	16	16
15.903	22	16	16	18	16	16
16.003	22	16	16	18	16	16
16.103	22	16	16	18	16	16
16.203	22	16	16	18	16	16
16.303	22	16	16	18	16	16
16.403	22	16	16	18	16	16
16.503	22	16	16	18	16	16
16.603	22	16	16	18	16	16
16.703	22	16	16	18	16	16
16.803	22	16	16	18	16	16
16.903	22	16	16	18	16	16
17.003	22	16	16	18	16	16
17.103	22	16	16	18	16	16
17.203	22	16	16	18	16	16
17.303	22	16	16	18	16	16
17.403	22	16	16	18	16	16
17.504	22	16	16	18	16	16
17.604	22	16	16	18	16	16
17.704	22	16	16	18	16	16
17.804	22	16	16	18	16	16
17.904	22	16	16	18	16	16
18.004	22	16	16	18	16	16
18.104	22	16	16	18	16	16
18.204	22	16	16	18	16	16
18.304	22	16	16	18	16	16
18.404	22	18	16	18	16	16
18.504	22	18	16	18	16	16
18.604	22	18	16	18	16	16
18.704	22	18	16	18	16	16
18.804	22	18	16	18	16	16
18.904	22	18	16	18	16	16
19.004	22	18	16	18	16	16
19.104	22	18	16	20	16	16
19.204	22	18	16	20	16	16
19.304	22	18	16	20	16	16
19.404	22	18	16	20	16	16
19.504	22	18	16	20	16	16
19.604	22	18	16	20	16	16
19.704	22	18	16	20	16	16
19.804	22	18	16	20	16	16
19.904	22	18	16	20	16	16
20.004	22	18	16	20	16	16
20.104	22	18	16	20	16	16
20.204	22	18	16	20	16	16
20.304	22	18	16	20	16	16
20.404	22	18	16	20	16	16
20.504	22	18	16	20	16	16
20.604	22	18	16	20	16	16
20.704	22	18	16	20	16	16
20.804	22	18	16	20	16	16
20.904	22	18	16	20	16	16
21.004	22	18	16	20	16	16
21.104	22	18	16	20	16	16
21.204	22	18	16	20	16	16
21.304	22	18	16	20	16	16
21.404	22	18	16	20	16	16
21.504	22	18	16	20	16	16
21.604	22	18	16	20	16	16
21.704	22	18	16	20	16	16
21.804	22	18	16	20	16	16
21.904	22	18	16	20	16	16
22.004	22	18	16	20	16	16
22.104	22	18	16	20	16	16
22.204	22	18	16	20	16	16
22.304	22	18	16	20	16	16
22.404	22	18	16	20	16	16
22.505	22	18	16	20	16	16
22.605	22	18	16	20	16	16
22.705	22	18	16	20	16	16
22.805	22	18	16	20	16	16
22.905	22	18	16	20	16	16
23.005	22	18	16	20	16	16
23.105	22	18	16	20	16	16
23.205	22	18	16	20	16	16
23.305	22	18	16	20	18	16
23.405	22	18	16	20	18	16
23.505	22	18	16	20	18	16
23.605	22	18	16	20	18	16
23.705	22	18	16	20	18	16
23.805	22	18	16	20	18	16
23.905	22	18	16	20	18	16
24.005	22	18	16	20	18	16
24.105	22	18	16	20	18	16
24.205	22	18	16	20	18	16
24.305	22	18	16	20	18	16
24.405	22	18	16	20	18	16
24.505	22	18	16	20	18	16
24.605	22	18	16	20	18	16
24.705	22	18	16	20	18	16
24.805	22	18	16	20	18	16
24.905	22	18	16	20	18	16
25.005	22	18	16	20	18	16
25.105	22	18	16	20	18	16
25.205	22	18	16	20	18	16
25.305	22	18	16	20	18	16
25.405	22	18	16	20	18	16
25.505	22	18	16	20	18	16
25.605	22	18	16	20	18	16
25.705	22	18	16	20	18	16
25.805	22	18	16	20	18	16
25.905	22	18	16	20	18	16
26.005	22	18	16	20	18	16
26.105	22	18	16	20	18	16
26.205	22	18	16	20	18	16
26.305	22	18	16	20	18	16
26.405	22	18	16	20	18	16
26.505	22	18	16	20	18	16
26.605	22	18	16	20	18	16
26.705	22	18	16	20	18	16
26.805	22	18	16	20	18	16
26.905	22	18	16	20	18	16
27.005	22	18	16	20	18	16
27.105	22	18	16	20	18	16
27.205	22	18	16	20	18	16
27.305	22	18	16	20	18	16
27.405	22	18	16	20	18	16
27.506	22	18	16	20	18	16
27.606	22	18	16	20	18	16
27.706	22	18	16	20	18	16
27.806	22	18	16	20	18	18
27.906	22	18	16	20	18	18
28.006	22	18	16	20	18	18
28.106	22	18	16	20	18	18
28.206	24	18	16	20	18	18
28.306	24	18	16	20	18	18
28.406	24	18	16	20	18	18
28.506	24	18	16	20	18	18
28.606	24	18	16	20	18	18
28.706	24	18	16	20	18	18
28.806	24	18	16	20	18	18
28.906	24	18	16	20	18	18
29.006	24	18	16	20	18	18
29.106	24	18	16	20	18	18
29.206	24	18	16	20	18	18
29.306	24	18	16	20	18	18
29.406	24	18	16	20	18	18
29.506	24	18	16	20	18	18
29.606	24	18	16	20	18	18
29.706	24	18	16	20	18	18
29.806	24	18	16	20	18	18
29.906	24	18	16	20	18	18
30.006	24	18	16	20	18	18
30.106	24	18	16	20	18	18
30.206	24	18	16	22	18	18
30.306	24	18	16	22	18	18
30.406	24	18	16	22	18	18
30.506	24	18	16	22	18	18
30.606	24	18	16	22	18	18
30.706	24	18	16	22	18	18
30.806	24	18	16	22	18	18
30.906	24	18	16	22	18	18
31.006	24	18	16	22	18	18
31.106	24	18	16	22	18	18
31.206	24	18	16	22	18	18
31.306	24	18	16	22	18	18
31.406	24	18	16	22	18	18
31.506	24	18	16	22	18	18
31.606	24	18	16	22	18	18
31.706	24	18	16	22	18	18
31.806	24	18	16	22	18	18
31.906	24	18	16	22	18	18
32.006	24	18	16	22	18	18
32.106	24	18	16	22	18	18
32.206	24	18	16	22	18	18
32.306	24	18	18	22	18	18
32.406	24	18	18	22	18	18
32.507	24	18	18	22	18	18
32.607	24	18	18	22	18	18
32.707	24	18	18	22	18	18
32.807	24	18	18	22	18	18
32.907	24	18	18	22	18	18
33.007	24	18	18	22	18	18
33.107	24	18	18	22	18	18
33.207	24	18	18	22	18	18
33.307	24	18	18	22	18	18
33.407	24	18	18	22	18	18
33.507	24	18	18	22	18	18
33.607	24	20	18	22	18	18
33.707	24	20	18	22	18	18
33.807	24	20	18	22	18	18
33.907	24	20	18	22	18	18
34.007	24	20	18	22	18	18
34.107	24	20	18	22	18	18
34.207	24	20	18	22	18	18
34.307	24	20	18	22	18	18
34.407	24	20	18	22	18	18
34.507	24	20	18	22	18	18
34.607	24	20	18	22	18	18
34.707	24	20	18	22	18	18
34.807	24	20	18	22	18	18
34.907	24	20	18	22	18	18
35.007	24	20	18	22	18	18
35.107	24	20	18	22	18	18
35.207	24	20	18	22	18	18
35.307	24	20	18	22	18	18
35.407	24	20	18	22	18	18
35.507	24	20	18	22	18	18
35.607	24	20	18	22	18	18
35.707	24	20	18	22	18	18
35.807	24	20	18	22	18	18
35.907	24	20	18	22	18	18
36.007	24	20	18	22	18	18
36.107	24	20	18	22	18	18
36.207	24	20	18	22	18	18
36.307	24	20	18	22	18	18
36.407	24	20	18	22	18	18
36.507	24	20	18	22	18	18
36.607	24	20	18	22	18	18
36.707	24	20	18	22	18	18
36.807	24	20	18	22	18	18
36.907	24	20	18	22	18	18
37.007	24	20	18	22	18	18
37.107	24	20	18	22	18	18
37.207	24	20	18	22	18	18
37.307	24	20	18	22	18	18
37.407	24	20	18	22	18	18
37.508	24	20	18	22	18	18
37.608	24	20	18	22	18	18
37.708	24	20	18	22	18	18
37.808	24	20	18	22	18	18
37.908	24	20	18	22	18	18
38.008	26	20	18	22	18	18
38.108	26	20	18	22	20	18
38.208	26	20	18	22	20	18
38.308	26	20	18	22	20	18
38.408	26	20	18	22	20	18
38.508	26	20	18	22	20	18
38.608	26	20	18	22	20	18
38.708	26	20	18	22	20	18
38.808	26	20	18	22	20	18
38.908	26	20	18	22	20	18
39.008	26	20	18	22	20	18
39.108	26	20	18	22	20	18
39.208	26	20	18	22	20	18
39.308	26	20	18	22	20	18
39.408	26	20	18	22	20	18
39.508	26	20	18	22	20	18
39.608	26	20	18	22	20	18
39.708	26	20	18	22	20	18
39.808	26	20	18	22	20	18
39.908	26	20	18	22	20	18
40.008	26	20	18	22	20	18
40.108	26	20	18	22	20	18
40.208	26	20	18	22	20	18
40.308	26	20	18	22	20	18
40.408	26	20	18	22	20	18
40.508	26	20	18	22	20	18
40.608	26	20	18	22	20	18
40.708	26	20	18	24	20	18
40.808	26	20	18	24	20	18
40.908	26	20	18	24	20	18
41.008	26	20	18	24	20	18
41.108	26	20	18	24	20	18
41.208	26	20	18	24	20	18
41.308	26	20	18	24	20	18
41.408	26	20	18	24	20	18
41.508	26	20	18	24	20	18
41.608	26	20	18	24	20	18
41.708	26	20	18	24	20	18
41.808	26	20	18	24	20	18
41.908	26	20	18	24	20	18
42.008	26	20	18	24	20	18
42.108	26	20	18	24	20	18
42.208	26	20	18	24	20	18
42.308	26	20	18	24	20	18
42.408	26	20	18	24	20	18
42.509	26	20	18	24	20	18
42.609	26	20	18	24	20	18
42.709	26	20	18	24	20	18
42.809	26	20	18	24	20	18
42.909	26	20	18	24	20	18
43.009	26	20	18	24	20	18
43.109	26	20	18	24	20	18
43.209	26	20	18	24	20	18
43.309	26	20	18	24	20	18
43.409	26	20	18	24	20	18
43.509	26	20	18	24	20	18
43.609	26	20	18	24	20	18
43.709	26	20	18	24	20	18
43.809	26	20	18	24	20	18
43.909	26	20	18	24	20	18
44.009	26	20	18	24	20	18
44.109	26	20	18	24	20	18
44.209	26	20	18	24	20	18
44.309	26	20	18	24	20	18
44.409	26	20	18	24	20	18
44.509	26	20	18	24	20	18
44.609	26	20	18	24	20	18
44.709	26	20	18	24	20	18
44.809	26	20	18	24	20	18
44.909	26	20	18	24	20	18
45.009	26	20	18	24	20	18
45.109	26	20	18	24	20	18
45.209	26	20	18	24	20	18
45.309	26	20	18	24	20	18
45.409	26	20	18	24	20	18
45.509	26	20	18	24	20	18
45.609	26	20	18	24	20	18
45.709	26	20	18	24	20	18
45.809	26	20	18	24	20	18
45.909	26	20	18	24	20	18
46.009	26	20	18	24	20	18
46.109	26	20	18	24	20	18
46.209	26	20	18	24	20	18
46.309	26	20	18	24	20	18
46.409	26	20	18	24	20	18
46.509	26	20	18	24	20	18
46.609	26	20	18	24	20	18
46.709	26	20	18	24	20	18
46.809	26	20	18	24	20	18
46.909	26	20	18	24	20	18
47.009	26	20	18	24	20	18
47.109	26	20	18	24	20	18
47.209	26	20	18	24	20	18
47.309	26	20	18	24	20	18
47.409	26	20	18	24	20	18
47.51	26	20	18	24	20	18
47.61	26	20	18	24	20	18
47.71	26	20	18	24	20	18
47.81	26	20	18	24	20	18
47.91	26	20	18	24	20	18
48.01	26	20	18	24	20	18
48.11	26	20	18	24	20	18
48.21	26	20	18	24	20	18
48.31	26	20	18	24	20	18
48.41	26	20	18	24	20	18
48.51	26	20	18	24	20	18
48.61	26	20	18	24	20	18
48.71	26	20	18	24	20	18
48.81	26	20	18	24	20	18
48.91	26	20	18	24	20	18
49.01	26	20	18	24	20	18
49.11	26	20	18	24	20	18
49.21	26	20	18	24	20	18
49.31	26	20	18	24	20	18
49.41	26	20	18	24	20	18
49.51	26	22	18	24	20	18
49.61	26	22	18	24	20	20
49.71	26	22	18	24	20	20
49.81	26	22	18	24	20	20
49.91	26	22	18	24	20	20


==> figures/data/NLS1D_error_time_basis/basis_local_reduced_model_indicator_NLS1D_8.txt <==
Timing	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.3_1.1	Basis_1.3_1.2
0	8	8	8	8	8	8
0.10002	12	12	12	12	12	10
0.20004	14	12	12	12	12	12
0.30006	16	14	14	14	14	12
0.40008	16	14	14	16	14	14
0.5001	18	16	14	16	14	14
0.60012	18	16	14	16	14	14
0.70014	18	16	14	16	14	14
0.80016	20	16	16	18	16	14
0.90018	20	16	16	18	16	14
1.0002	20	16	16	18	16	14
1.1002	20	18	16	18	16	14
1.2002	20	18	16	18	16	16
1.3003	22	18	16	18	16	16
1.4003	22	18	16	20	16	16
1.5003	22	18	16	20	16	16
1.6003	22	18	16	20	16	16
1.7003	22	18	16	20	18	16
1.8004	22	18	16	20	18	16
1.9004	22	18	16	20	18	16
2.0004	22	18	16	20	18	16
2.1004	22	18	18	20	18	16
2.2004	22	18	18	20	18	16
2.3005	22	18	18	20	18	16
2.4005	22	18	18	22	18	16
2.5005	24	20	18	22	18	16
2.6005	24	20	18	22	18	16
2.7005	24	20	18	22	18	16
2.8006	24	20	18	22	18	16
2.9006	24	20	18	22	18	16
3.0006	24	20	18	22	18	16
3.1006	24	20	18	22	18	16
3.2006	24	20	18	22	18	16
3.3007	24	20	18	22	18	16
3.4007	24	20	18	22	18	18
3.5007	24	20	18	22	18	18
3.6007	24	20	18	22	18	18
3.7007	24	20	18	22	18	18
3.8008	24	20	18	22	18	18
3.9008	24	20	18	22	18	18
4.0008	24	20	18	22	18	18
4.1008	24	20	18	22	18	18
4.2008	24	20	18	22	18	18
4.3009	24	20	18	22	18	18
4.4009	24	20	18	22	18	18
4.5009	24	20	18	22	18	18
4.6009	24	20	18	22	20	18
4.7009	24	20	18	22	20	18
4.801	24	20	18	22	20	18
4.901	24	20	18	22	20	18
5.001	24	20	18	22	20	18
5.101	24	20	18	22	20	18
5.201	24	20	18	22	20	18
5.3011	24	20	18	22	20	18
5.4011	24	20	18	22	20	18
5.5011	24	20	18	22	20	18
5.6011	24	20	18	22	20	18
5.7011	24	20	18	22	20	18
5.8012	24	20	18	22	20	18
5.9012	24	20	18	22	20	18
6.0012	24	20	18	22	20	18
6.1012	24	20	18	22	20	18
6.2012	24	20	18	24	20	18
6.3013	24	20	18	24	20	18
6.4013	26	20	18	24	20	18
6.5013	26	20	18	24	20	18
6.6013	26	20	18	24	20	18
6.7013	26	20	18	24	20	18
6.8014	26	20	18	24	20	18
6.9014	26	20	18	24	20	18
7.0014	26	20	18	24	20	18
7.1014	26	20	18	24	20	18
7.2014	26	20	18	24	20	18
7.3015	26	20	18	24	20	18
7.4015	26	20	18	24	20	18
7.5015	26	20	18	24	20	18
7.6015	26	20	18	24	20	18
7.7015	26	20	18	24	20	18
7.8016	26	20	18	24	20	18
7.9016	26	20	18	24	20	18
8.0016	26	20	18	24	20	18
8.1016	26	20	18	24	20	18
8.2016	26	20	18	24	20	18
8.3017	26	22	20	24	20	18
8.4017	26	22	20	24	20	18
8.5017	26	22	20	24	20	18
8.6017	26	22	20	24	20	18
8.7017	26	22	20	24	20	18
8.8018	26	22	20	24	20	18
8.9018	26	22	20	24	20	18
9.0018	26	22	20	24	20	18
9.1018	26	22	20	24	20	18
9.2018	26	22	20	24	20	18
9.3019	26	22	20	24	20	18
9.4019	26	22	20	24	20	18
9.5019	26	22	20	24	20	18
9.6019	26	22	20	24	20	18
9.7019	26	22	20	24	20	18
9.802	26	22	20	24	20	18
9.902	26	22	20	24	20	18
10.002	26	22	20	24	20	18
10.102	26	22	20	24	20	18
10.202	26	22	20	24	20	18
10.302	26	22	20	24	20	18
10.402	26	22	20	24	20	18
10.502	26	22	20	24	20	18
10.602	26	22	20	24	20	18
10.702	26	22	20	24	20	18
10.802	26	22	20	24	20	18
10.902	26	22	20	24	20	18
11.002	26	22	20	24	20	18
11.102	26	22	20	24	20	18
11.202	26	22	20	24	20	18
11.302	26	22	20	24	20	18
11.402	26	22	20	24	20	18
11.502	26	22	20	24	20	18
11.602	26	22	20	24	20	18
11.702	26	22	20	24	20	18
11.802	26	22	20	24	20	18
11.902	26	22	20	24	20	18
12.002	26	22	20	24	20	18
12.102	26	22	20	24	20	18
12.202	26	22	20	24	20	18
12.302	26	22	20	24	20	18
12.402	26	22	20	24	20	18
12.503	26	22	20	24	20	18
12.603	26	22	20	24	20	18
12.703	26	22	20	24	20	18
12.803	26	22	20	24	20	18
12.903	26	22	20	24	20	18
13.003	26	22	20	24	20	18
13.103	26	22	20	24	20	18
13.203	26	22	20	24	20	18
13.303	26	22	20	24	20	18
13.403	26	22	20	24	20	18
13.503	26	22	20	24	20	18
13.603	26	22	20	24	20	18
13.703	26	22	20	24	20	18
13.803	26	22	20	24	20	18
13.903	26	22	20	24	20	18
14.003	26	22	20	24	20	18
14.103	26	22	20	24	20	18
14.203	26	22	20	24	20	18
14.303	26	22	20	24	20	18
14.403	26	22	20	24	20	18
14.503	26	22	20	24	20	18
14.603	26	22	20	24	20	18
14.703	26	22	20	24	20	18
14.803	26	22	20	24	20	18
14.903	26	22	20	24	20	18
15.003	26	22	20	24	20	18
15.103	26	22	20	24	20	18
15.203	26	22	20	24	20	18
15.303	26	22	20	24	20	18
15.403	26	22	20	24	20	18
15.503	26	22	20	24	20	20
15.603	26	22	20	24	20	20
15.703	26	22	20	24	20	20
15.803	26	22	20	24	20	20
15.903	26	22	20	24	20	20
16.003	26	22	20	26	20	20
16.103	26	22	20	26	20	20
16.203	26	22	20	26	20	20
16.303	26	22	20	26	20	20
16.403	26	22	20	26	22	20
16.503	28	22	20	26	22	20
16.603	28	22	20	26	22	20
16.703	28	22	20	26	22	20
16.803	28	22	20	26	22	20
16.903	28	22	20	26	22	20
17.003	28	22	20	26	22	20
17.103	28	22	20	26	22	20
17.203	28	22	20	26	22	20
17.303	28	22	20	26	22	20
17.403	28	22	20	26	22	20
17.504	28	22	20	26	22	20
17.604	28	22	20	26	22	20
17.704	28	22	20	26	22	20
17.804	28	22	20	26	22	20
17.904	28	22	20	26	22	20
18.004	28	22	20	26	22	20
18.104	28	22	20	26	22	20
18.204	28	22	20	26	22	20
18.304	28	22	20	26	22	20
18.404	28	22	20	26	22	20
18.504	28	22	20	26	22	20
18.604	28	22	20	26	22	20
18.704	28	22	20	26	22	20
18.804	28	22	20	26	22	20
18.904	28	22	20	26	22	20
19.004	28	22	20	26	22	20
19.104	28	22	20	26	22	20
19.204	28	22	20	26	22	20
19.304	28	22	20	26	22	20
19.404	28	22	20	26	22	20
19.504	28	22	20	26	22	20
19.604	28	22	20	26	22	20
19.704	28	22	20	26	22	20
19.804	28	22	20	26	22	20
19.904	28	22	20	26	22	20
20.004	28	22	20	26	22	20
20.104	28	22	20	26	22	20
20.204	28	22	20	26	22	20
20.304	28	22	20	26	22	20
20.404	28	22	20	26	22	20
20.504	28	22	20	26	22	20
20.604	28	22	20	26	22	20
20.704	28	22	20	26	22	20
20.804	28	22	20	26	22	20
20.904	28	22	20	26	22	20
21.004	28	22	20	26	22	20
21.104	28	22	20	26	22	20
21.204	28	22	20	26	22	20
21.304	28	22	20	26	22	20
21.404	28	22	20	26	22	20
21.504	28	22	20	26	22	20
21.604	28	22	20	26	22	20
21.704	28	22	20	26	22	20
21.804	28	22	20	26	22	20
21.904	28	22	20	26	22	20
22.004	28	22	20	26	22	20
22.104	28	22	20	26	22	20
22.204	28	22	20	26	22	20
22.304	28	22	20	26	22	20
22.404	28	22	20	26	22	20
22.505	28	22	20	26	22	20
22.605	28	22	20	26	22	20
22.705	28	22	20	26	22	20
22.805	28	22	20	26	22	20
22.905	28	22	20	26	22	20
23.005	28	22	20	26	22	20
23.105	28	22	20	26	22	20
23.205	28	22	20	26	22	20
23.305	28	22	20	26	22	20
23.405	28	22	20	26	22	20
23.505	28	22	20	26	22	20
23.605	28	22	20	26	22	20
23.705	28	22	20	26	22	20
23.805	28	22	20	26	22	20
23.905	28	22	20	26	22	20
24.005	28	22	20	26	22	20
24.105	28	22	20	26	22	20
24.205	28	22	20	26	22	20
24.305	28	22	20	26	22	20
24.405	28	22	20	26	22	20
24.505	28	22	20	26	22	20
24.605	28	22	20	26	22	20
24.705	28	22	20	26	22	20
24.805	28	22	20	26	22	20
24.905	28	22	20	26	22	20
25.005	28	22	20	26	22	20
25.105	28	22	20	26	22	20
25.205	28	22	20	26	22	20
25.305	28	22	20	26	22	20
25.405	28	22	20	26	22	20
25.505	28	22	20	26	22	20
25.605	28	22	20	26	22	20
25.705	28	22	20	26	22	20
25.805	28	22	20	26	22	20
25.905	28	22	20	26	22	20
26.005	28	22	20	26	22	20
26.105	28	22	20	26	22	20
26.205	28	22	20	26	22	20
26.305	28	22	20	26	22	20
26.405	28	22	20	26	22	20
26.505	28	22	20	26	22	20
26.605	28	22	20	26	22	20
26.705	28	22	20	26	22	20
26.805	28	22	20	26	22	20
26.905	28	24	20	26	22	20
27.005	28	24	20	26	22	20
27.105	28	24	20	26	22	20
27.205	28	24	20	26	22	20
27.305	28	24	20	26	22	20
27.405	28	24	20	26	22	20
27.506	28	24	20	26	22	20
27.606	28	24	20	26	22	20
27.706	28	24	20	26	22	20
27.806	28	24	20	26	22	20
27.906	28	24	20	26	22	20
28.006	28	24	20	26	22	20
28.106	28	24	20	26	22	20
28.206	28	24	20	26	22	20
28.306	28	24	20	26	22	20
28.406	28	24	20	26	22	20
28.506	28	24	20	26	22	20
28.606	28	24	20	26	22	20
28.706	28	24	20	26	22	20
28.806	28	24	20	26	22	20
28.906	28	24	20	26	22	20
29.006	28	24	20	26	22	20
29.106	28	24	20	26	22	20
29.206	28	24	20	26	22	20
29.306	28	24	20	26	22	20
29.406	28	24	20	26	22	20
29.506	28	24	20	26	22	20
29.606	28	24	20	26	22	20
29.706	28	24	20	26	22	20
29.806	28	24	20	26	22	20
29.906	28	24	20	26	22	20
30.006	28	24	20	26	22	20
30.106	28	24	20	26	22	20
30.206	28	24	20	26	22	20
30.306	28	24	20	26	22	20
30.406	28	24	22	26	22	20
30.506	28	24	22	26	22	20
30.606	28	24	22	26	22	20
30.706	28	24	22	28	22	20
30.806	28	24	22	28	22	20
30.906	28	24	22	28	22	20
31.006	28	24	22	28	22	20
31.106	28	24	22	28	22	20
31.206	28	24	22	28	22	20
31.306	30	24	22	28	22	20
31.406	30	24	22	28	22	20
31.506	30	24	22	28	22	20
31.606	30	24	22	28	22	20
31.706	30	24	22	28	22	20
31.806	30	24	22	28	22	20
31.906	30	24	22	28	22	20
32.006	30	24	22	28	22	20
32.106	30	24	22	28	22	20
32.206	30	24	22	28	22	20
32.306	30	24	22	28	22	20
32.406	30	24	22	28	22	20
32.507	30	24	22	28	22	20
32.607	30	24	22	28	22	20
32.707	30	24	22	28	22	20
32.807	30	24	22	28	22	20
32.907	30	24	22	28	22	20
33.007	30	24	22	28	22	20
33.107	30	24	22	28	22	20
33.207	30	24	22	28	22	20
33.307	30	24	22	28	22	20
33.407	30	24	22	28	22	20
33.507	30	24	22	28	22	20
33.607	30	24	22	28	22	20
33.707	30	24	22	28	22	20
33.807	30	24	22	28	22	20
33.907	30	24	22	28	22	20
34.007	30	24	22	28	22	20
34.107	30	24	22	28	22	20
34.207	30	24	22	28	22	20
34.307	30	24	22	28	22	20
34.407	30	24	22	28	22	20
34.507	30	24	22	28	22	20
34.607	30	24	22	28	22	20
34.707	30	24	22	28	22	20
34.807	30	24	22	28	22	20
34.907	30	24	22	28	22	20
35.007	30	24	22	28	22	20
35.107	30	24	22	28	24	20
35.207	30	24	22	28	24	20
35.307	30	24	22	28	24	20
35.407	30	24	22	28	24	20
35.507	30	24	22	28	24	20
35.607	30	24	22	28	24	20
35.707	30	24	22	28	24	20
35.807	30	24	22	28	24	20
35.907	30	24	22	28	24	20
36.007	30	24	22	28	24	20
36.107	30	24	22	28	24	20
36.207	30	24	22	28	24	20
36.307	30	24	22	28	24	20
36.407	30	24	22	28	24	20
36.507	30	24	22	28	24	20
36.607	30	24	22	28	24	20
36.707	30	24	22	28	24	20
36.807	30	24	22	28	24	20
36.907	30	24	22	28	24	20
37.007	30	24	22	28	24	20
37.107	30	24	22	28	24	20
37.207	30	24	22	28	24	20
37.307	30	24	22	28	24	20
37.407	30	24	22	28	24	20
37.508	30	24	22	28	24	22
37.608	30	24	22	28	24	22
37.708	30	24	22	28	24	22
37.808	30	24	22	28	24	22
37.908	30	24	22	28	24	22
38.008	30	24	22	28	24	22
38.108	30	24	22	28	24	22
38.208	30	24	22	28	24	22
38.308	30	24	22	28	24	22
38.408	30	24	22	28	24	22
38.508	30	24	22	28	24	22
38.608	30	24	22	28	24	22
38.708	30	24	22	28	24	22
38.808	30	24	22	28	24	22
38.908	30	24	22	28	24	22
39.008	30	24	22	28	24	22
39.108	30	24	22	28	24	22
39.208	30	24	22	28	24	22
39.308	30	24	22	28	24	22
39.408	30	24	22	28	24	22
39.508	30	24	22	28	24	22
39.608	30	24	22	28	24	22
39.708	30	24	22	28	24	22
39.808	30	24	22	28	24	22
39.908	30	24	22	28	24	22
40.008	30	24	22	28	24	22
40.108	30	24	22	28	24	22
40.208	30	24	22	28	24	22
40.308	30	24	22	28	24	22
40.408	30	24	22	28	24	22
40.508	30	24	22	28	24	22
40.608	30	24	22	28	24	22
40.708	30	24	22	28	24	22
40.808	30	24	22	28	24	22
40.908	30	24	22	28	24	22
41.008	30	24	22	28	24	22
41.108	30	24	22	28	24	22
41.208	30	24	22	28	24	22
41.308	30	24	22	28	24	22
41.408	30	24	22	28	24	22
41.508	30	24	22	28	24	22
41.608	30	24	22	28	24	22
41.708	30	24	22	28	24	22
41.808	30	24	22	28	24	22
41.908	30	24	22	28	24	22
42.008	30	24	22	28	24	22
42.108	30	24	22	30	24	22
42.208	30	24	22	30	24	22
42.308	30	24	22	30	24	22
42.408	30	24	22	30	24	22
42.509	30	24	22	30	24	22
42.609	30	24	22	30	24	22
42.709	30	24	22	30	24	22
42.809	32	24	22	30	24	22
42.909	32	24	22	30	24	22
43.009	32	26	22	30	24	22
43.109	32	26	22	30	24	22
43.209	32	26	22	30	24	22
43.309	32	26	22	30	24	22
43.409	32	26	22	30	24	22
43.509	32	26	22	30	24	22
43.609	32	26	22	30	24	22
43.709	32	26	22	30	24	22
43.809	32	26	22	30	24	22
43.909	32	26	22	30	24	22
44.009	32	26	22	30	24	22
44.109	32	26	22	30	24	22
44.209	32	26	22	30	24	22
44.309	32	26	22	30	24	22
44.409	32	26	22	30	24	22
44.509	32	26	22	30	24	22
44.609	32	26	22	30	24	22
44.709	32	26	22	30	24	22
44.809	32	26	22	30	24	22
44.909	32	26	22	30	24	22
45.009	32	26	22	30	24	22
45.109	32	26	22	30	24	22
45.209	32	26	22	30	24	22
45.309	32	26	22	30	24	22
45.409	32	26	22	30	24	22
45.509	32	26	22	30	24	22
45.609	32	26	22	30	24	22
45.709	32	26	22	30	24	22
45.809	32	26	22	30	24	22
45.909	32	26	22	30	24	22
46.009	32	26	22	30	24	22
46.109	32	26	22	30	24	22
46.209	32	26	22	30	24	22
46.309	32	26	22	30	24	22
46.409	32	26	22	30	24	22
46.509	32	26	22	30	24	22
46.609	32	26	22	30	24	22
46.709	32	26	22	30	24	22
46.809	32	26	22	30	24	22
46.909	32	26	22	30	24	22
47.009	32	26	22	30	24	22
47.109	32	26	22	30	24	22
47.209	32	26	22	30	24	22
47.309	32	26	22	30	24	22
47.409	32	26	22	30	24	22
47.51	32	26	22	30	24	22
47.61	32	26	22	30	24	22
47.71	32	26	22	30	24	22
47.81	32	26	22	30	24	22
47.91	32	26	22	30	24	22
48.01	32	26	22	30	24	22
48.11	32	26	22	30	24	22
48.21	32	26	22	30	24	22
48.31	32	26	22	30	24	22
48.41	32	26	22	30	24	22
48.51	32	26	22	30	24	22
48.61	32	26	22	30	24	22
48.71	32	26	22	30	24	22
48.81	32	26	22	30	24	22
48.91	32	26	22	30	24	22
49.01	32	26	22	30	24	22
49.11	32	26	22	30	24	22
49.21	32	26	22	30	24	22
49.31	32	26	22	30	24	22
49.41	32	26	22	30	24	22
49.51	32	26	22	30	24	22
49.61	32	26	22	30	24	22
49.71	32	26	22	30	24	22
49.81	32	26	22	30	24	22
49.91	32	26	22	30	24	22


==> figures/data/NLS1D_error_time_basis/basis_local_reduced_model_no_indicator_NLS1D.txt <==
Time	Basis_4	Basis_6	Basis_8	Basis_10	Basis_12
0	4	6	8	10	12
0.10002	4	6	8	10	12
0.20004	4	6	8	10	12
0.30006	4	6	8	10	12
0.40008	4	6	8	10	12
0.5001	4	6	8	10	12
0.60012	4	6	8	10	12
0.70014	4	6	8	10	12
0.80016	4	6	8	10	12
0.90018	4	6	8	10	12
1.0002	4	6	8	10	12
1.1002	4	6	8	10	12
1.2002	4	6	8	10	12
1.3003	4	6	8	10	12
1.4003	4	6	8	10	12
1.5003	4	6	8	10	12
1.6003	4	6	8	10	12
1.7003	4	6	8	10	12
1.8004	4	6	8	10	12
1.9004	4	6	8	10	12
2.0004	4	6	8	10	12
2.1004	4	6	8	10	12
2.2004	4	6	8	10	12
2.3005	4	6	8	10	12
2.4005	4	6	8	10	12
2.5005	4	6	8	10	12
2.6005	4	6	8	10	12
2.7005	4	6	8	10	12
2.8006	4	6	8	10	12
2.9006	4	6	8	10	12
3.0006	4	6	8	10	12
3.1006	4	6	8	10	12
3.2006	4	6	8	10	12
3.3007	4	6	8	10	12
3.4007	4	6	8	10	12
3.5007	4	6	8	10	12
3.6007	4	6	8	10	12
3.7007	4	6	8	10	12
3.8008	4	6	8	10	12
3.9008	4	6	8	10	12
4.0008	4	6	8	10	12
4.1008	4	6	8	10	12
4.2008	4	6	8	10	12
4.3009	4	6	8	10	12
4.4009	4	6	8	10	12
4.5009	4	6	8	10	12
4.6009	4	6	8	10	12
4.7009	4	6	8	10	12
4.801	4	6	8	10	12
4.901	4	6	8	10	12
5.001	4	6	8	10	12
5.101	4	6	8	10	12
5.201	4	6	8	10	12
5.3011	4	6	8	10	12
5.4011	4	6	8	10	12
5.5011	4	6	8	10	12
5.6011	4	6	8	10	12
5.7011	4	6	8	10	12
5.8012	4	6	8	10	12
5.9012	4	6	8	10	12
6.0012	4	6	8	10	12
6.1012	4	6	8	10	12
6.2012	4	6	8	10	12
6.3013	4	6	8	10	12
6.4013	4	6	8	10	12
6.5013	4	6	8	10	12
6.6013	4	6	8	10	12
6.7013	4	6	8	10	12
6.8014	4	6	8	10	12
6.9014	4	6	8	10	12
7.0014	4	6	8	10	12
7.1014	4	6	8	10	12
7.2014	4	6	8	10	12
7.3015	4	6	8	10	12
7.4015	4	6	8	10	12
7.5015	4	6	8	10	12
7.6015	4	6	8	10	12
7.7015	4	6	8	10	12
7.8016	4	6	8	10	12
7.9016	4	6	8	10	12
8.0016	4	6	8	10	12
8.1016	4	6	8	10	12
8.2016	4	6	8	10	12
8.3017	4	6	8	10	12
8.4017	4	6	8	10	12
8.5017	4	6	8	10	12
8.6017	4	6	8	10	12
8.7017	4	6	8	10	12
8.8018	4	6	8	10	12
8.9018	4	6	8	10	12
9.0018	4	6	8	10	12
9.1018	4	6	8	10	12
9.2018	4	6	8	10	12
9.3019	4	6	8	10	12
9.4019	4	6	8	10	12
9.5019	4	6	8	10	12
9.6019	4	6	8	10	12
9.7019	4	6	8	10	12
9.802	4	6	8	10	12
9.902	4	6	8	10	12
10.002	4	6	8	10	12
10.102	4	6	8	10	12
10.202	4	6	8	10	12
10.302	4	6	8	10	12
10.402	4	6	8	10	12
10.502	4	6	8	10	12
10.602	4	6	8	10	12
10.702	4	6	8	10	12
10.802	4	6	8	10	12
10.902	4	6	8	10	12
11.002	4	6	8	10	12
11.102	4	6	8	10	12
11.202	4	6	8	10	12
11.302	4	6	8	10	12
11.402	4	6	8	10	12
11.502	4	6	8	10	12
11.602	4	6	8	10	12
11.702	4	6	8	10	12
11.802	4	6	8	10	12
11.902	4	6	8	10	12
12.002	4	6	8	10	12
12.102	4	6	8	10	12
12.202	4	6	8	10	12
12.302	4	6	8	10	12
12.402	4	6	8	10	12
12.503	4	6	8	10	12
12.603	4	6	8	10	12
12.703	4	6	8	10	12
12.803	4	6	8	10	12
12.903	4	6	8	10	12
13.003	4	6	8	10	12
13.103	4	6	8	10	12
13.203	4	6	8	10	12
13.303	4	6	8	10	12
13.403	4	6	8	10	12
13.503	4	6	8	10	12
13.603	4	6	8	10	12
13.703	4	6	8	10	12
13.803	4	6	8	10	12
13.903	4	6	8	10	12
14.003	4	6	8	10	12
14.103	4	6	8	10	12
14.203	4	6	8	10	12
14.303	4	6	8	10	12
14.403	4	6	8	10	12
14.503	4	6	8	10	12
14.603	4	6	8	10	12
14.703	4	6	8	10	12
14.803	4	6	8	10	12
14.903	4	6	8	10	12
15.003	4	6	8	10	12
15.103	4	6	8	10	12
15.203	4	6	8	10	12
15.303	4	6	8	10	12
15.403	4	6	8	10	12
15.503	4	6	8	10	12
15.603	4	6	8	10	12
15.703	4	6	8	10	12
15.803	4	6	8	10	12
15.903	4	6	8	10	12
16.003	4	6	8	10	12
16.103	4	6	8	10	12
16.203	4	6	8	10	12
16.303	4	6	8	10	12
16.403	4	6	8	10	12
16.503	4	6	8	10	12
16.603	4	6	8	10	12
16.703	4	6	8	10	12
16.803	4	6	8	10	12
16.903	4	6	8	10	12
17.003	4	6	8	10	12
17.103	4	6	8	10	12
17.203	4	6	8	10	12
17.303	4	6	8	10	12
17.403	4	6	8	10	12
17.504	4	6	8	10	12
17.604	4	6	8	10	12
17.704	4	6	8	10	12
17.804	4	6	8	10	12
17.904	4	6	8	10	12
18.004	4	6	8	10	12
18.104	4	6	8	10	12
18.204	4	6	8	10	12
18.304	4	6	8	10	12
18.404	4	6	8	10	12
18.504	4	6	8	10	12
18.604	4	6	8	10	12
18.704	4	6	8	10	12
18.804	4	6	8	10	12
18.904	4	6	8	10	12
19.004	4	6	8	10	12
19.104	4	6	8	10	12
19.204	4	6	8	10	12
19.304	4	6	8	10	12
19.404	4	6	8	10	12
19.504	4	6	8	10	12
19.604	4	6	8	10	12
19.704	4	6	8	10	12
19.804	4	6	8	10	12
19.904	4	6	8	10	12
20.004	4	6	8	10	12
20.104	4	6	8	10	12
20.204	4	6	8	10	12
20.304	4	6	8	10	12
20.404	4	6	8	10	12
20.504	4	6	8	10	12
20.604	4	6	8	10	12
20.704	4	6	8	10	12
20.804	4	6	8	10	12
20.904	4	6	8	10	12
21.004	4	6	8	10	12
21.104	4	6	8	10	12
21.204	4	6	8	10	12
21.304	4	6	8	10	12
21.404	4	6	8	10	12
21.504	4	6	8	10	12
21.604	4	6	8	10	12
21.704	4	6	8	10	12
21.804	4	6	8	10	12
21.904	4	6	8	10	12
22.004	4	6	8	10	12
22.104	4	6	8	10	12
22.204	4	6	8	10	12
22.304	4	6	8	10	12
22.404	4	6	8	10	12
22.505	4	6	8	10	12
22.605	4	6	8	10	12
22.705	4	6	8	10	12
22.805	4	6	8	10	12
22.905	4	6	8	10	12
23.005	4	6	8	10	12
23.105	4	6	8	10	12
23.205	4	6	8	10	12
23.305	4	6	8	10	12
23.405	4	6	8	10	12
23.505	4	6	8	10	12
23.605	4	6	8	10	12
23.705	4	6	8	10	12
23.805	4	6	8	10	12
23.905	4	6	8	10	12
24.005	4	6	8	10	12
24.105	4	6	8	10	12
24.205	4	6	8	10	12
24.305	4	6	8	10	12
24.405	4	6	8	10	12
24.505	4	6	8	10	12
24.605	4	6	8	10	12
24.705	4	6	8	10	12
24.805	4	6	8	10	12
24.905	4	6	8	10	12
25.005	4	6	8	10	12
25.105	4	6	8	10	12
25.205	4	6	8	10	12
25.305	4	6	8	10	12
25.405	4	6	8	10	12
25.505	4	6	8	10	12
25.605	4	6	8	10	12
25.705	4	6	8	10	12
25.805	4	6	8	10	12
25.905	4	6	8	10	12
26.005	4	6	8	10	12
26.105	4	6	8	10	12
26.205	4	6	8	10	12
26.305	4	6	8	10	12
26.405	4	6	8	10	12
26.505	4	6	8	10	12
26.605	4	6	8	10	12
26.705	4	6	8	10	12
26.805	4	6	8	10	12
26.905	4	6	8	10	12
27.005	4	6	8	10	12
27.105	4	6	8	10	12
27.205	4	6	8	10	12
27.305	4	6	8	10	12
27.405	4	6	8	10	12
27.506	4	6	8	10	12
27.606	4	6	8	10	12
27.706	4	6	8	10	12
27.806	4	6	8	10	12
27.906	4	6	8	10	12
28.006	4	6	8	10	12
28.106	4	6	8	10	12
28.206	4	6	8	10	12
28.306	4	6	8	10	12
28.406	4	6	8	10	12
28.506	4	6	8	10	12
28.606	4	6	8	10	12
28.706	4	6	8	10	12
28.806	4	6	8	10	12
28.906	4	6	8	10	12
29.006	4	6	8	10	12
29.106	4	6	8	10	12
29.206	4	6	8	10	12
29.306	4	6	8	10	12
29.406	4	6	8	10	12
29.506	4	6	8	10	12
29.606	4	6	8	10	12
29.706	4	6	8	10	12
29.806	4	6	8	10	12
29.906	4	6	8	10	12
30.006	4	6	8	10	12
30.106	4	6	8	10	12
30.206	4	6	8	10	12
30.306	4	6	8	10	12
30.406	4	6	8	10	12
30.506	4	6	8	10	12
30.606	4	6	8	10	12
30.706	4	6	8	10	12
30.806	4	6	8	10	12
30.906	4	6	8	10	12
31.006	4	6	8	10	12
31.106	4	6	8	10	12
31.206	4	6	8	10	12
31.306	4	6	8	10	12
31.406	4	6	8	10	12
31.506	4	6	8	10	12
31.606	4	6	8	10	12
31.706	4	6	8	10	12
31.806	4	6	8	10	12
31.906	4	6	8	10	12
32.006	4	6	8	10	12
32.106	4	6	8	10	12
32.206	4	6	8	10	12
32.306	4	6	8	10	12
32.406	4	6	8	10	12
32.507	4	6	8	10	12
32.607	4	6	8	10	12
32.707	4	6	8	10	12
32.807	4	6	8	10	12
32.907	4	6	8	10	12
33.007	4	6	8	10	12
33.107	4	6	8	10	12
33.207	4	6	8	10	12
33.307	4	6	8	10	12
33.407	4	6	8	10	12
33.507	4	6	8	10	12
33.607	4	6	8	10	12
33.707	4	6	8	10	12
33.807	4	6	8	10	12
33.907	4	6	8	10	12
34.007	4	6	8	10	12
34.107	4	6	8	10	12
34.207	4	6	8	10	12
34.307	4	6	8	10	12
34.407	4	6	8	10	12
34.507	4	6	8	10	12
34.607	4	6	8	10	12
34.707	4	6	8	10	12
34.807	4	6	8	10	12
34.907	4	6	8	10	12
35.007	4	6	8	10	12
35.107	4	6	8	10	12
35.207	4	6	8	10	12
35.307	4	6	8	10	12
35.407	4	6	8	10	12
35.507	4	6	8	10	12
35.607	4	6	8	10	12
35.707	4	6	8	10	12
35.807	4	6	8	10	12
35.907	4	6	8	10	12
36.007	4	6	8	10	12
36.107	4	6	8	10	12
36.207	4	6	8	10	12
36.307	4	6	8	10	12
36.407	4	6	8	10	12
36.507	4	6	8	10	12
36.607	4	6	8	10	12
36.707	4	6	8	10	12
36.807	4	6	8	10	12
36.907	4	6	8	10	12
37.007	4	6	8	10	12
37.107	4	6	8	10	12
37.207	4	6	8	10	12
37.307	4	6	8	10	12
37.407	4	6	8	10	12
37.508	4	6	8	10	12
37.608	4	6	8	10	12
37.708	4	6	8	10	12
37.808	4	6	8	10	12
37.908	4	6	8	10	12
38.008	4	6	8	10	12
38.108	4	6	8	10	12
38.208	4	6	8	10	12
38.308	4	6	8	10	12
38.408	4	6	8	10	12
38.508	4	6	8	10	12
38.608	4	6	8	10	12
38.708	4	6	8	10	12
38.808	4	6	8	10	12
38.908	4	6	8	10	12
39.008	4	6	8	10	12
39.108	4	6	8	10	12
39.208	4	6	8	10	12
39.308	4	6	8	10	12
39.408	4	6	8	10	12
39.508	4	6	8	10	12
39.608	4	6	8	10	12
39.708	4	6	8	10	12
39.808	4	6	8	10	12
39.908	4	6	8	10	12
40.008	4	6	8	10	12
40.108	4	6	8	10	12
40.208	4	6	8	10	12
40.308	4	6	8	10	12
40.408	4	6	8	10	12
40.508	4	6	8	10	12
40.608	4	6	8	10	12
40.708	4	6	8	10	12
40.808	4	6	8	10	12
40.908	4	6	8	10	12
41.008	4	6	8	10	12
41.108	4	6	8	10	12
41.208	4	6	8	10	12
41.308	4	6	8	10	12
41.408	4	6	8	10	12
41.508	4	6	8	10	12
41.608	4	6	8	10	12
41.708	4	6	8	10	12
41.808	4	6	8	10	12
41.908	4	6	8	10	12
42.008	4	6	8	10	12
42.108	4	6	8	10	12
42.208	4	6	8	10	12
42.308	4	6	8	10	12
42.408	4	6	8	10	12
42.509	4	6	8	10	12
42.609	4	6	8	10	12
42.709	4	6	8	10	12
42.809	4	6	8	10	12
42.909	4	6	8	10	12
43.009	4	6	8	10	12
43.109	4	6	8	10	12
43.209	4	6	8	10	12
43.309	4	6	8	10	12
43.409	4	6	8	10	12
43.509	4	6	8	10	12
43.609	4	6	8	10	12
43.709	4	6	8	10	12
43.809	4	6	8	10	12
43.909	4	6	8	10	12
44.009	4	6	8	10	12
44.109	4	6	8	10	12
44.209	4	6	8	10	12
44.309	4	6	8	10	12
44.409	4	6	8	10	12
44.509	4	6	8	10	12
44.609	4	6	8	10	12
44.709	4	6	8	10	12
44.809	4	6	8	10	12
44.909	4	6	8	10	12
45.009	4	6	8	10	12
45.109	4	6	8	10	12
45.209	4	6	8	10	12
45.309	4	6	8	10	12
45.409	4	6	8	10	12
45.509	4	6	8	10	12
45.609	4	6	8	10	12
45.709	4	6	8	10	12
45.809	4	6	8	10	12
45.909	4	6	8	10	12
46.009	4	6	8	10	12
46.109	4	6	8	10	12
46.209	4	6	8	10	12
46.309	4	6	8	10	12
46.409	4	6	8	10	12
46.509	4	6	8	10	12
46.609	4	6	8	10	12
46.709	4	6	8	10	12
46.809	4	6	8	10	12
46.909	4	6	8	10	12
47.009	4	6	8	10	12
47.109	4	6	8	10	12
47.209	4	6	8	10	12
47.309	4	6	8	10	12
47.409	4	6	8	10	12
47.51	4	6	8	10	12
47.61	4	6	8	10	12
47.71	4	6	8	10	12
47.81	4	6	8	10	12
47.91	4	6	8	10	12
48.01	4	6	8	10	12
48.11	4	6	8	10	12
48.21	4	6	8	10	12
48.31	4	6	8	10	12
48.41	4	6	8	10	12
48.51	4	6	8	10	12
48.61	4	6	8	10	12
48.71	4	6	8	10	12
48.81	4	6	8	10	12
48.91	4	6	8	10	12
49.01	4	6	8	10	12
49.11	4	6	8	10	12
49.21	4	6	8	10	12
49.31	4	6	8	10	12
49.41	4	6	8	10	12
49.51	4	6	8	10	12
49.61	4	6	8	10	12
49.71	4	6	8	10	12
49.81	4	6	8	10	12
49.91	4	6	8	10	12


==> figures/data/NLS1D_error_time_basis/error_local_reduced_model_indicator_NLS1D_10.txt <==
Timing	Error_1.1_1.1	Error_1.1_1.2	Error_1.2_1.1	Error_1.2_1.2	Error_1.3_1.1	Error_1.3_1.2
0	0	0	0	0	0	0
0.10002	8.4021e-07	6.5785e-07	6.5785e-07	8.3563e-07	6.1351e-07	6.2308e-07
0.20004	8.1998e-07	7.2591e-07	7.1964e-07	8.397e-07	7.2878e-07	1.2854e-06
0.30006	8.31e-07	7.2269e-07	7.143e-07	8.3329e-07	7.2936e-07	1.3562e-06
0.40008	8.3382e-07	1.1017e-06	1.6413e-06	8.6012e-07	2.291e-06	1.999e-06
0.5001	8.7587e-07	1.0827e-06	1.9325e-06	9.0273e-07	2.3044e-06	2.1356e-06
0.60012	9.3889e-07	1.1296e-06	2.3629e-06	9.9112e-07	2.3044e-06	2.2726e-06
0.70014	9.6962e-07	1.172e-06	2.3698e-06	1.0553e-06	2.3214e-06	2.6049e-06
0.80016	1.0645e-06	1.261e-06	2.4056e-06	1.1841e-06	1.1154e-05	2.9183e-06
0.90018	1.4386e-06	1.8372e-06	1.1291e-05	1.5581e-06	1.2101e-05	3.5139e-06
1.0002	1.7393e-06	1.8999e-06	1.2668e-05	1.8005e-06	1.21e-05	3.8439e-06
1.1002	1.826e-06	1.9783e-06	1.3083e-05	1.8414e-06	1.2099e-05	4.0167e-06
1.2002	1.8658e-06	2.0625e-06	1.3295e-05	1.8875e-06	1.2122e-05	4.257e-06
1.3003	1.9156e-06	2.1661e-06	1.3745e-05	1.9408e-06	1.2192e-05	4.5971e-06
1.4003	2.0259e-06	2.3001e-06	1.4239e-05	2.0181e-06	2.4592e-05	5.0091e-06
1.5003	2.1942e-06	2.4721e-06	1.4632e-05	2.1931e-06	2.4574e-05	5.3565e-06
1.6003	2.4208e-06	2.6748e-06	1.5057e-05	2.4136e-06	3.0998e-05	5.4741e-06
1.7003	2.6625e-06	2.3446e-05	1.5561e-05	2.6927e-06	3.2694e-05	5.7207e-06
1.8004	2.9233e-06	2.0565e-05	1.6143e-05	2.9885e-06	2.9996e-05	5.9298e-06
1.9004	3.1945e-06	1.8975e-05	1.6248e-05	3.2893e-06	3.0594e-05	6.1403e-06
2.0004	3.4644e-06	2.0026e-05	1.6525e-05	3.587e-06	3.1271e-05	6.3322e-06
2.1004	3.7268e-06	2.0388e-05	1.6815e-05	3.8696e-06	3.1666e-05	6.5366e-06
2.2004	3.9265e-06	2.0554e-05	1.7105e-05	4.1338e-06	3.2071e-05	6.7696e-06
2.3005	4.1337e-06	2.0609e-05	1.877e-05	4.3791e-06	3.2604e-05	7.0229e-06
2.4005	4.3287e-06	2.0531e-05	1.8284e-05	4.5983e-06	3.2738e-05	7.2649e-06
2.5005	4.4902e-06	2.039e-05	1.8274e-05	4.7882e-06	3.2735e-05	7.4959e-06
2.6005	4.6313e-06	3.7221e-05	1.8256e-05	4.944e-06	3.2772e-05	7.7229e-06
2.7005	4.7374e-06	3.6616e-05	1.826e-05	5.0528e-06	3.2967e-05	7.9435e-06
2.8006	4.8004e-06	3.7879e-05	1.8235e-05	5.1137e-06	3.3184e-05	8.1589e-06
2.9006	4.8404e-06	3.8637e-05	1.8262e-05	5.1439e-06	3.3299e-05	8.3605e-06
3.0006	4.86e-06	3.8271e-05	1.832e-05	5.1527e-06	3.3419e-05	8.5459e-06
3.1006	4.8688e-06	3.8251e-05	1.8382e-05	5.1501e-06	3.3552e-05	8.7189e-06
3.2006	4.8698e-06	3.8562e-05	1.8486e-05	5.142e-06	3.3663e-05	8.868e-06
3.3007	4.8737e-06	3.8477e-05	1.8608e-05	5.1307e-06	3.3773e-05	8.9965e-06
3.4007	4.8897e-06	3.8343e-05	1.8769e-05	5.1213e-06	3.3891e-05	9.1106e-06
3.5007	4.9278e-06	3.8017e-05	1.8902e-05	5.134e-06	3.402e-05	9.2098e-06
3.6007	4.989e-06	3.7978e-05	1.9049e-05	5.1455e-06	3.4159e-05	9.271e-06
3.7007	5.0433e-06	3.8006e-05	1.9177e-05	5.1666e-06	3.4306e-05	1.0983e-05
3.8008	5.1009e-06	3.816e-05	1.9285e-05	5.2068e-06	3.5204e-05	1.0913e-05
3.9008	5.1688e-06	3.8286e-05	1.9359e-05	5.2673e-06	3.5337e-05	1.0865e-05
4.0008	5.2413e-06	3.8389e-05	1.9409e-05	5.3417e-06	3.5493e-05	1.0829e-05
4.1008	5.3158e-06	3.8428e-05	1.9443e-05	5.4204e-06	3.5638e-05	1.0807e-05
4.2008	5.3844e-06	3.8478e-05	1.9469e-05	5.5007e-06	3.5742e-05	1.0784e-05
4.3009	5.4502e-06	3.8486e-05	1.9484e-05	5.5858e-06	3.5903e-05	1.0762e-05
4.4009	5.5173e-06	3.8483e-05	1.949e-05	5.6675e-06	3.6057e-05	1.074e-05
4.5009	5.583e-06	3.8446e-05	1.9485e-05	5.7437e-06	3.6205e-05	1.0723e-05
4.6009	5.6494e-06	3.8386e-05	1.9466e-05	5.8173e-06	3.6452e-05	1.0706e-05
4.7009	5.7154e-06	3.8338e-05	1.9437e-05	5.8915e-06	3.6607e-05	1.0693e-05
4.801	5.7813e-06	3.833e-05	1.9402e-05	5.9668e-06	3.6795e-05	1.0685e-05
4.901	5.8511e-06	3.8318e-05	1.9349e-05	6.0437e-06	3.6965e-05	1.068e-05
5.001	5.9227e-06	3.8337e-05	1.9289e-05	6.1235e-06	3.7135e-05	1.0678e-05
5.101	5.9962e-06	3.838e-05	1.9232e-05	6.2072e-06	3.7311e-05	1.0682e-05
5.201	6.0721e-06	3.8422e-05	1.9178e-05	6.2949e-06	3.7494e-05	1.0689e-05
5.3011	6.1504e-06	3.8477e-05	1.9123e-05	6.3867e-06	3.7688e-05	1.0698e-05
5.4011	6.23e-06	3.8538e-05	1.9068e-05	6.4857e-06	3.7889e-05	1.0708e-05
5.5011	6.3143e-06	3.8608e-05	1.902e-05	6.5932e-06	3.8081e-05	1.072e-05
5.6011	6.4017e-06	3.8696e-05	1.8979e-05	6.712e-06	3.8272e-05	1.0734e-05
5.7011	6.4894e-06	3.8774e-05	1.8945e-05	6.8472e-06	3.8457e-05	1.0747e-05
5.8012	6.5807e-06	3.8836e-05	1.8915e-05	7.0031e-06	3.8637e-05	1.076e-05
5.9012	6.6763e-06	3.8917e-05	1.8893e-05	7.1828e-06	3.8816e-05	1.0773e-05
6.0012	6.7765e-06	3.8973e-05	1.8878e-05	7.3834e-06	3.8993e-05	1.0784e-05
6.1012	6.8812e-06	3.9043e-05	1.8871e-05	7.5995e-06	3.9154e-05	1.0796e-05
6.2012	6.9907e-06	3.909e-05	1.8873e-05	7.828e-06	3.9325e-05	1.0804e-05
6.3013	7.1045e-06	3.9152e-05	1.8884e-05	8.0642e-06	3.9484e-05	1.081e-05
6.4013	7.2205e-06	3.9229e-05	1.8902e-05	8.304e-06	3.9642e-05	1.0814e-05
6.5013	7.3358e-06	3.927e-05	1.8927e-05	8.5455e-06	3.978e-05	1.0817e-05
6.6013	7.4484e-06	3.9328e-05	1.8958e-05	8.7866e-06	3.9923e-05	1.0819e-05
6.7013	7.5603e-06	3.9377e-05	1.8993e-05	9.0244e-06	4.0042e-05	1.0821e-05
6.8014	7.6732e-06	3.9427e-05	1.903e-05	9.2585e-06	4.0161e-05	1.0824e-05
6.9014	7.7897e-06	3.9469e-05	1.9069e-05	9.4895e-06	4.0285e-05	1.0827e-05
7.0014	7.9112e-06	3.951e-05	1.9108e-05	9.7158e-06	4.0402e-05	1.083e-05
7.1014	8.0373e-06	3.9547e-05	1.9146e-05	9.9361e-06	4.0521e-05	1.0833e-05
7.2014	8.1661e-06	3.9597e-05	1.9182e-05	1.0149e-05	4.0626e-05	1.0836e-05
7.3015	8.2932e-06	3.9633e-05	1.9217e-05	1.0353e-05	4.075e-05	1.0838e-05
7.4015	8.4146e-06	3.967e-05	1.9247e-05	1.0547e-05	4.0875e-05	1.0839e-05
7.5015	8.5328e-06	3.9689e-05	1.9275e-05	1.073e-05	4.0992e-05	1.0839e-05
7.6015	8.6494e-06	3.9708e-05	1.9298e-05	1.0902e-05	4.109e-05	1.0836e-05
7.7015	8.7677e-06	3.9731e-05	1.9319e-05	1.1064e-05	4.1199e-05	1.0833e-05
7.8016	8.8901e-06	3.975e-05	1.9336e-05	1.1219e-05	4.1313e-05	1.083e-05
7.9016	9.0235e-06	3.9765e-05	1.9351e-05	1.1368e-05	4.1415e-05	1.0826e-05
8.0016	9.17e-06	3.9794e-05	1.9365e-05	1.1513e-05	4.1513e-05	1.0822e-05
8.1016	9.3301e-06	3.9812e-05	1.9377e-05	1.1654e-05	4.1602e-05	1.0819e-05
8.2016	9.5009e-06	3.9833e-05	1.939e-05	1.1793e-05	4.1709e-05	1.0817e-05
8.3017	9.6784e-06	3.9849e-05	1.9401e-05	1.193e-05	4.1813e-05	1.0815e-05
8.4017	9.857e-06	3.9875e-05	1.9412e-05	1.2065e-05	4.1907e-05	1.0814e-05
8.5017	1.0027e-05	3.9896e-05	1.9422e-05	1.2198e-05	4.1996e-05	1.0813e-05
8.6017	1.0187e-05	3.9926e-05	1.9432e-05	1.2329e-05	4.2097e-05	1.0813e-05
8.7017	1.0336e-05	4.042e-05	1.9442e-05	1.2459e-05	4.2194e-05	1.0813e-05
8.8018	1.0473e-05	4.0889e-05	1.9451e-05	1.259e-05	4.2283e-05	1.0814e-05
8.9018	1.0596e-05	4.0873e-05	1.946e-05	1.2722e-05	4.2383e-05	1.0815e-05
9.0018	1.0706e-05	4.0941e-05	1.9468e-05	1.2852e-05	4.2489e-05	1.0817e-05
9.1018	1.0808e-05	4.0993e-05	1.9477e-05	1.2981e-05	4.2595e-05	1.0819e-05
9.2018	1.0905e-05	4.0995e-05	1.9485e-05	1.3109e-05	4.2693e-05	1.0822e-05
9.3019	1.0996e-05	4.1026e-05	1.9493e-05	1.3236e-05	4.2795e-05	1.0826e-05
9.4019	1.1083e-05	4.1076e-05	1.9502e-05	1.3364e-05	4.2899e-05	1.083e-05
9.5019	1.1165e-05	4.113e-05	1.951e-05	1.3495e-05	4.3002e-05	1.0834e-05
9.6019	1.1244e-05	4.1166e-05	1.9518e-05	1.3629e-05	4.3101e-05	1.0838e-05
9.7019	1.1324e-05	4.1202e-05	1.9525e-05	1.3768e-05	4.3207e-05	1.0842e-05
9.802	1.1403e-05	4.1248e-05	1.9532e-05	1.3911e-05	4.3306e-05	1.0846e-05
9.902	1.1483e-05	4.1299e-05	1.9538e-05	1.406e-05	4.3413e-05	1.0849e-05
10.002	1.1565e-05	4.1345e-05	1.9544e-05	1.4213e-05	4.3521e-05	1.0852e-05
10.102	1.1649e-05	4.1385e-05	1.9551e-05	1.4371e-05	4.3632e-05	1.0854e-05
10.202	1.1736e-05	4.1425e-05	1.9557e-05	1.4554e-05	4.3745e-05	1.0856e-05
10.302	1.1826e-05	4.1464e-05	1.9563e-05	1.4805e-05	4.3862e-05	1.0857e-05
10.402	1.1921e-05	4.1504e-05	1.9624e-05	1.5081e-05	4.3981e-05	1.0858e-05
10.502	1.2019e-05	4.1539e-05	1.9623e-05	1.5362e-05	4.4103e-05	1.0857e-05
10.602	1.212e-05	4.1575e-05	1.9633e-05	1.565e-05	4.4228e-05	1.0857e-05
10.702	1.2223e-05	4.1608e-05	1.9643e-05	1.5945e-05	4.4356e-05	1.0857e-05
10.802	1.2327e-05	4.1633e-05	1.9652e-05	1.6248e-05	4.4488e-05	1.0857e-05
10.902	1.2431e-05	4.1664e-05	1.9663e-05	1.656e-05	4.4623e-05	1.0857e-05
11.002	1.2534e-05	4.1693e-05	1.9673e-05	1.6881e-05	4.4762e-05	1.0859e-05
11.102	1.2636e-05	4.1718e-05	1.9683e-05	1.7209e-05	4.4905e-05	1.0859e-05
11.202	1.2735e-05	4.1739e-05	1.9694e-05	1.7543e-05	4.505e-05	1.086e-05
11.302	1.2834e-05	4.1766e-05	1.9706e-05	1.7881e-05	4.52e-05	1.0863e-05
11.402	1.2932e-05	4.1793e-05	1.9717e-05	1.8219e-05	4.5355e-05	1.0867e-05
11.502	1.3031e-05	4.1811e-05	1.9729e-05	1.8557e-05	4.5515e-05	1.0871e-05
11.602	1.3133e-05	4.1827e-05	1.9742e-05	1.8892e-05	4.5676e-05	1.0876e-05
11.702	1.3238e-05	4.1841e-05	1.9755e-05	1.9225e-05	4.584e-05	1.0878e-05
11.802	1.3347e-05	4.1859e-05	1.9767e-05	1.9557e-05	4.6007e-05	1.0884e-05
11.902	1.3458e-05	4.1871e-05	1.9781e-05	1.9885e-05	4.6183e-05	1.0889e-05
12.002	1.3573e-05	4.1889e-05	1.9795e-05	2.021e-05	4.6362e-05	1.0893e-05
12.102	1.3688e-05	4.1899e-05	1.9808e-05	2.0532e-05	4.6542e-05	1.0897e-05
12.202	1.3804e-05	4.191e-05	1.9822e-05	2.0854e-05	4.6723e-05	1.0902e-05
12.302	1.3922e-05	4.1919e-05	1.9835e-05	2.1176e-05	4.691e-05	1.0907e-05
12.402	1.4045e-05	4.1927e-05	1.9848e-05	2.1498e-05	4.7098e-05	1.091e-05
12.503	1.4179e-05	4.1933e-05	1.986e-05	2.1821e-05	4.7289e-05	1.0913e-05
12.603	1.4335e-05	4.1937e-05	1.9873e-05	2.2143e-05	4.7482e-05	1.0914e-05
12.703	1.4514e-05	4.194e-05	1.9884e-05	2.2463e-05	4.7676e-05	1.0916e-05
12.803	1.471e-05	4.1942e-05	1.9896e-05	2.278e-05	4.7873e-05	1.0917e-05
12.903	1.4915e-05	4.1945e-05	1.9907e-05	2.3092e-05	4.8072e-05	1.0917e-05
13.003	1.7136e-05	4.1945e-05	1.9917e-05	2.3398e-05	4.827e-05	1.0919e-05
13.103	1.7153e-05	4.1944e-05	1.9927e-05	2.3698e-05	4.847e-05	1.0919e-05
13.203	1.7349e-05	4.1944e-05	1.9936e-05	2.399e-05	4.8668e-05	1.0919e-05
13.303	1.7497e-05	4.194e-05	1.9945e-05	2.4277e-05	4.8868e-05	1.0918e-05
13.403	1.767e-05	4.1934e-05	1.9953e-05	2.4557e-05	4.9066e-05	1.0916e-05
13.503	1.7822e-05	4.1931e-05	1.9961e-05	2.4832e-05	4.9265e-05	1.0915e-05
13.603	1.7995e-05	4.1929e-05	1.9969e-05	2.5104e-05	4.9465e-05	1.0913e-05
13.703	1.8201e-05	4.1926e-05	1.9976e-05	2.5369e-05	4.9666e-05	1.091e-05
13.803	1.8398e-05	4.1921e-05	1.9983e-05	2.5631e-05	5.0089e-05	1.0908e-05
13.903	1.8548e-05	4.1923e-05	1.9989e-05	2.589e-05	5.0345e-05	1.0905e-05
14.003	1.8685e-05	4.1924e-05	1.9996e-05	2.6147e-05	5.0579e-05	1.0901e-05
14.103	1.8828e-05	4.1915e-05	2.0002e-05	2.6401e-05	5.0784e-05	1.0898e-05
14.203	1.8943e-05	4.1907e-05	2.0008e-05	2.6654e-05	5.0974e-05	1.0893e-05
14.303	1.904e-05	4.1909e-05	2.0012e-05	2.6907e-05	5.1157e-05	1.0889e-05
14.403	1.9133e-05	4.1909e-05	2.0018e-05	2.7159e-05	5.1335e-05	1.0885e-05
14.503	1.9243e-05	4.1908e-05	2.0023e-05	2.7412e-05	5.1511e-05	1.088e-05
14.603	1.9344e-05	4.1911e-05	2.0028e-05	2.7666e-05	5.1686e-05	1.0876e-05
14.703	1.944e-05	4.1915e-05	2.0032e-05	2.7922e-05	5.1862e-05	1.0872e-05
14.803	1.9541e-05	4.192e-05	2.0038e-05	2.8177e-05	5.2042e-05	1.0867e-05
14.903	1.9616e-05	4.1926e-05	2.0043e-05	2.843e-05	5.2224e-05	1.0863e-05
15.003	1.9694e-05	4.1934e-05	2.0049e-05	2.8677e-05	5.2409e-05	1.0859e-05
15.103	1.9808e-05	4.1946e-05	2.0054e-05	2.8918e-05	5.2602e-05	1.0854e-05
15.203	1.994e-05	4.1957e-05	2.0061e-05	2.9149e-05	5.2801e-05	1.085e-05
15.303	2.0061e-05	4.1971e-05	2.0067e-05	2.9372e-05	5.3005e-05	1.0847e-05
15.403	2.0174e-05	4.1987e-05	2.0074e-05	2.9585e-05	5.3214e-05	1.0843e-05
15.503	2.0281e-05	4.2005e-05	2.0081e-05	2.979e-05	5.343e-05	1.084e-05
15.603	2.0389e-05	4.2024e-05	2.0089e-05	2.9988e-05	5.365e-05	1.0837e-05
15.703	2.0506e-05	4.2045e-05	2.0097e-05	3.0183e-05	5.3875e-05	1.0834e-05
15.803	2.0633e-05	4.2065e-05	2.0106e-05	3.0377e-05	5.4106e-05	1.0832e-05
15.903	2.0771e-05	4.2088e-05	2.0115e-05	3.0571e-05	5.4344e-05	1.083e-05
16.003	2.0909e-05	4.2112e-05	2.0125e-05	3.0766e-05	5.4586e-05	1.0828e-05
16.103	2.1115e-05	4.214e-05	2.0136e-05	3.0961e-05	5.4837e-05	1.0826e-05
16.203	2.1247e-05	4.2169e-05	2.0146e-05	3.1155e-05	5.5094e-05	1.0825e-05
16.303	2.138e-05	4.2201e-05	2.0157e-05	3.1348e-05	5.5357e-05	1.0824e-05
16.403	2.1506e-05	4.2235e-05	2.0169e-05	3.154e-05	5.5625e-05	1.0823e-05
16.503	2.1633e-05	4.2272e-05	2.018e-05	3.1733e-05	5.5897e-05	1.0823e-05
16.603	2.1759e-05	4.2307e-05	2.0192e-05	3.1928e-05	5.6171e-05	1.0822e-05
16.703	2.1887e-05	4.2346e-05	2.0203e-05	3.2125e-05	5.6447e-05	1.0821e-05
16.803	2.2014e-05	4.2386e-05	2.0215e-05	3.2324e-05	5.6726e-05	1.0821e-05
16.903	2.2143e-05	4.2428e-05	2.0227e-05	3.2522e-05	5.7007e-05	1.082e-05
17.003	2.2271e-05	4.2474e-05	2.0238e-05	3.2718e-05	5.7291e-05	1.082e-05
17.103	2.2398e-05	4.2522e-05	2.025e-05	3.2911e-05	5.7578e-05	1.0819e-05
17.203	2.2524e-05	4.2575e-05	2.0262e-05	3.3103e-05	5.7868e-05	1.0819e-05
17.303	2.2655e-05	4.2631e-05	2.0275e-05	3.3296e-05	5.8159e-05	1.0819e-05
17.403	2.2791e-05	4.2691e-05	2.0287e-05	3.3492e-05	5.8452e-05	1.0819e-05
17.504	2.2935e-05	4.2754e-05	2.0299e-05	3.3695e-05	5.8743e-05	1.082e-05
17.604	2.3089e-05	4.282e-05	2.0311e-05	3.3997e-05	5.9033e-05	1.082e-05
17.704	2.3254e-05	4.2893e-05	2.0324e-05	3.4216e-05	5.9322e-05	1.0821e-05
17.804	2.3431e-05	4.2971e-05	2.0336e-05	3.443e-05	5.9611e-05	1.0822e-05
17.904	2.3615e-05	4.3052e-05	2.0348e-05	3.4652e-05	5.9899e-05	1.0823e-05
18.004	2.3807e-05	4.3135e-05	2.0359e-05	3.4871e-05	6.0187e-05	1.0824e-05
18.104	2.4002e-05	4.3225e-05	2.0371e-05	3.5088e-05	6.0474e-05	1.0824e-05
18.204	2.4198e-05	4.332e-05	2.0382e-05	3.5305e-05	6.0761e-05	1.0824e-05
18.304	2.4396e-05	4.342e-05	2.0393e-05	3.5523e-05	6.1048e-05	1.0824e-05
18.404	2.4592e-05	4.3526e-05	2.0403e-05	3.5744e-05	6.1333e-05	1.0824e-05
18.504	2.4786e-05	4.3636e-05	2.0414e-05	3.5968e-05	6.1618e-05	1.0824e-05
18.604	2.4979e-05	4.3752e-05	2.0424e-05	3.6196e-05	6.1902e-05	1.0823e-05
18.704	2.517e-05	4.3871e-05	2.0434e-05	3.6431e-05	6.2185e-05	1.0823e-05
18.804	2.5361e-05	4.3996e-05	2.0444e-05	3.667e-05	6.2467e-05	1.0822e-05
18.904	2.5553e-05	4.4126e-05	2.0455e-05	3.6912e-05	6.2749e-05	1.0821e-05
19.004	2.5746e-05	4.4262e-05	2.0465e-05	3.7158e-05	6.303e-05	1.0821e-05
19.104	2.5942e-05	4.4402e-05	2.0475e-05	3.7406e-05	6.331e-05	1.082e-05
19.204	2.6143e-05	4.4548e-05	2.0485e-05	3.7655e-05	6.359e-05	1.082e-05
19.304	2.6348e-05	4.4699e-05	2.0495e-05	3.7906e-05	6.387e-05	1.0821e-05
19.404	2.656e-05	4.4854e-05	2.0505e-05	3.8155e-05	6.415e-05	1.0821e-05
19.504	2.6777e-05	4.5014e-05	2.0514e-05	3.8406e-05	6.443e-05	1.0822e-05
19.604	2.7e-05	4.5179e-05	2.0525e-05	3.8659e-05	6.471e-05	1.0823e-05
19.704	2.7227e-05	4.535e-05	2.0535e-05	3.8911e-05	6.499e-05	1.0824e-05
19.804	2.7459e-05	4.5524e-05	2.0545e-05	3.9165e-05	6.5271e-05	1.0824e-05
19.904	2.7696e-05	4.5701e-05	2.0556e-05	3.9421e-05	6.5553e-05	1.0824e-05
20.004	2.7935e-05	4.5883e-05	2.0566e-05	3.9672e-05	6.5836e-05	1.0825e-05
20.104	2.8177e-05	4.6067e-05	2.0577e-05	3.992e-05	6.6121e-05	1.0825e-05
20.204	2.8421e-05	4.6253e-05	2.0587e-05	4.0163e-05	6.6408e-05	1.0826e-05
20.304	2.8664e-05	4.6442e-05	2.0598e-05	4.0408e-05	6.6697e-05	1.0827e-05
20.404	2.8908e-05	4.6633e-05	2.061e-05	4.0648e-05	6.6989e-05	1.0829e-05
20.504	2.915e-05	4.6827e-05	2.0621e-05	4.0879e-05	6.7284e-05	1.0833e-05
20.604	2.9391e-05	4.7022e-05	2.0633e-05	4.1105e-05	6.7582e-05	1.0836e-05
20.704	2.9631e-05	4.722e-05	2.0644e-05	4.1333e-05	6.7883e-05	1.0841e-05
20.804	2.9868e-05	4.7419e-05	2.0656e-05	4.1561e-05	6.8186e-05	1.0845e-05
20.904	3.0104e-05	4.7619e-05	2.0668e-05	4.1784e-05	6.8492e-05	1.0848e-05
21.004	3.0336e-05	4.7819e-05	2.0681e-05	4.2004e-05	6.88e-05	1.0843e-05
21.104	3.0567e-05	4.8019e-05	2.0693e-05	4.2226e-05	6.9112e-05	1.0846e-05
21.204	3.0794e-05	4.822e-05	2.0706e-05	4.2459e-05	6.9427e-05	1.0849e-05
21.304	3.1017e-05	4.8421e-05	2.0719e-05	4.2713e-05	6.9745e-05	1.0853e-05
21.404	3.1238e-05	4.8622e-05	2.0731e-05	4.2996e-05	7.0066e-05	1.0857e-05
21.504	3.1455e-05	4.8823e-05	2.0744e-05	4.331e-05	7.0389e-05	1.0861e-05
21.604	3.1668e-05	4.9024e-05	2.0756e-05	4.3655e-05	7.0715e-05	1.0865e-05
21.704	3.1879e-05	4.9225e-05	2.0768e-05	4.4028e-05	7.1042e-05	1.0869e-05
21.804	3.2086e-05	4.9426e-05	2.078e-05	4.4424e-05	7.1369e-05	1.0872e-05
21.904	3.2288e-05	4.9626e-05	2.0791e-05	4.4841e-05	7.1696e-05	1.0876e-05
22.004	3.2487e-05	4.9825e-05	2.0803e-05	4.5275e-05	7.2023e-05	1.088e-05
22.104	3.2682e-05	5.0021e-05	2.0813e-05	4.5721e-05	7.2351e-05	1.0883e-05
22.204	3.2872e-05	5.0216e-05	2.0824e-05	4.6176e-05	7.2679e-05	1.0887e-05
22.304	3.3057e-05	5.0408e-05	2.0834e-05	4.6638e-05	7.3009e-05	1.089e-05
22.404	3.3238e-05	5.0598e-05	2.0844e-05	4.7103e-05	7.334e-05	1.0893e-05
22.505	3.3415e-05	5.0786e-05	2.0854e-05	4.7571e-05	7.3672e-05	1.0896e-05
22.605	3.3586e-05	5.0973e-05	2.0863e-05	4.8041e-05	7.4005e-05	1.0899e-05
22.705	3.3753e-05	5.1158e-05	2.0872e-05	4.8511e-05	7.4339e-05	1.0902e-05
22.805	3.3915e-05	5.1341e-05	2.088e-05	4.8981e-05	7.4675e-05	1.0905e-05
22.905	3.4071e-05	5.1522e-05	2.0887e-05	4.9451e-05	7.5013e-05	1.0908e-05
23.005	3.4223e-05	5.1701e-05	2.0893e-05	4.9921e-05	7.5354e-05	1.0911e-05
23.105	3.437e-05	5.1877e-05	2.0898e-05	5.0391e-05	7.5699e-05	1.0915e-05
23.205	3.4512e-05	5.205e-05	2.0903e-05	5.0859e-05	7.6048e-05	1.0918e-05
23.305	3.4648e-05	5.2222e-05	2.0907e-05	5.1325e-05	7.6398e-05	1.0921e-05
23.405	3.4781e-05	5.2392e-05	2.0911e-05	5.1789e-05	7.675e-05	1.0925e-05
23.505	3.4909e-05	5.2561e-05	2.0915e-05	5.225e-05	7.7104e-05	1.0928e-05
23.605	3.5033e-05	5.273e-05	2.0918e-05	5.271e-05	7.7459e-05	1.0931e-05
23.705	3.5153e-05	5.2898e-05	2.0921e-05	5.3167e-05	7.7815e-05	1.0935e-05
23.805	3.5271e-05	5.3066e-05	2.0924e-05	5.3622e-05	7.8172e-05	1.0939e-05
23.905	3.5386e-05	5.3234e-05	2.0927e-05	5.4075e-05	7.853e-05	1.0943e-05
24.005	3.5499e-05	5.3402e-05	2.093e-05	5.4526e-05	7.8888e-05	1.0947e-05
24.105	3.5609e-05	5.357e-05	2.0934e-05	5.4976e-05	7.9246e-05	1.0952e-05
24.205	3.5718e-05	5.3738e-05	2.0937e-05	5.5425e-05	7.9603e-05	1.0956e-05
24.305	3.5826e-05	5.3908e-05	2.094e-05	5.5874e-05	7.9959e-05	1.0961e-05
24.405	3.5932e-05	5.408e-05	2.0943e-05	5.6322e-05	8.0316e-05	1.0966e-05
24.505	3.6037e-05	5.4255e-05	2.0944e-05	5.677e-05	8.0675e-05	1.0971e-05
24.605	3.6142e-05	5.4434e-05	2.0945e-05	5.7219e-05	8.1035e-05	1.0976e-05
24.705	3.6246e-05	5.4615e-05	2.0947e-05	5.7667e-05	8.1397e-05	1.0981e-05
24.805	3.635e-05	5.4801e-05	2.0948e-05	5.8114e-05	8.1761e-05	1.0987e-05
24.905	3.6454e-05	5.4989e-05	2.095e-05	5.8562e-05	8.2127e-05	1.0993e-05
25.005	3.6558e-05	5.5178e-05	2.0953e-05	5.9009e-05	8.2494e-05	1.0998e-05
25.105	3.6662e-05	5.5369e-05	2.0955e-05	5.9454e-05	8.2862e-05	1.1004e-05
25.205	3.6767e-05	5.5562e-05	2.0956e-05	5.9898e-05	8.3229e-05	1.1009e-05
25.305	3.6873e-05	5.5758e-05	2.0956e-05	6.0338e-05	8.3596e-05	1.1015e-05
25.405	3.698e-05	5.5958e-05	2.0955e-05	6.0775e-05	8.3963e-05	1.102e-05
25.505	3.7088e-05	5.616e-05	2.0953e-05	6.1206e-05	8.433e-05	1.1024e-05
25.605	3.7198e-05	5.6366e-05	2.0952e-05	6.1632e-05	8.4698e-05	1.1028e-05
25.705	3.731e-05	5.6573e-05	2.0951e-05	6.2051e-05	8.5067e-05	1.1032e-05
25.805	3.7424e-05	5.6782e-05	2.0951e-05	6.2462e-05	8.5435e-05	1.1036e-05
25.905	3.754e-05	5.6994e-05	2.0951e-05	6.2865e-05	8.5802e-05	1.1039e-05
26.005	3.7657e-05	5.7212e-05	2.0951e-05	6.3257e-05	8.6168e-05	1.1042e-05
26.105	3.7777e-05	5.7438e-05	2.0949e-05	6.3638e-05	8.6533e-05	1.1046e-05
26.205	3.7898e-05	5.7673e-05	2.0946e-05	6.4006e-05	8.6896e-05	1.1049e-05
26.305	3.8022e-05	5.7915e-05	2.0943e-05	6.436e-05	8.7259e-05	1.1052e-05
26.405	3.8147e-05	5.8164e-05	2.0939e-05	6.47e-05	8.7623e-05	1.1055e-05
26.505	3.8274e-05	5.8417e-05	2.0935e-05	6.5025e-05	8.7987e-05	1.1057e-05
26.605	3.8402e-05	5.8674e-05	2.0932e-05	6.5335e-05	8.8351e-05	1.106e-05
26.705	3.8531e-05	5.8934e-05	2.0928e-05	6.5629e-05	8.8716e-05	1.1063e-05
26.805	3.8661e-05	5.9198e-05	2.0924e-05	6.5906e-05	8.908e-05	1.1066e-05
26.905	3.879e-05	5.9463e-05	2.0919e-05	6.6165e-05	8.9444e-05	1.1071e-05
27.005	3.8918e-05	5.9729e-05	2.0913e-05	6.6407e-05	8.981e-05	1.1075e-05
27.105	3.9046e-05	5.9992e-05	2.0905e-05	6.663e-05	9.0176e-05	1.108e-05
27.205	3.9172e-05	6.0252e-05	2.0895e-05	6.6837e-05	9.0544e-05	1.1086e-05
27.305	3.9296e-05	6.0507e-05	2.0885e-05	6.7026e-05	9.0915e-05	1.1092e-05
27.405	3.9419e-05	6.0755e-05	2.0874e-05	6.72e-05	9.1287e-05	1.1099e-05
27.506	3.9539e-05	6.0998e-05	2.0863e-05	6.7358e-05	9.166e-05	1.1106e-05
27.606	3.9657e-05	6.1234e-05	2.0851e-05	6.7501e-05	9.2033e-05	1.1114e-05
27.706	3.9772e-05	6.1466e-05	2.0839e-05	6.763e-05	9.2407e-05	1.1121e-05
27.806	3.9885e-05	6.1691e-05	2.0827e-05	6.7746e-05	9.2779e-05	1.1129e-05
27.906	3.9995e-05	6.1911e-05	2.0815e-05	6.785e-05	9.315e-05	1.1136e-05
28.006	4.0104e-05	6.2125e-05	2.0802e-05	6.7944e-05	9.3521e-05	1.1142e-05
28.106	4.0211e-05	6.2332e-05	2.0788e-05	6.803e-05	9.3891e-05	1.1148e-05
28.206	4.0318e-05	6.2534e-05	2.0775e-05	6.8109e-05	9.426e-05	1.1153e-05
28.306	4.0424e-05	6.2731e-05	2.0761e-05	6.8185e-05	9.4626e-05	1.1154e-05
28.406	4.0531e-05	6.2925e-05	2.0749e-05	6.8259e-05	9.4988e-05	1.1154e-05
28.506	4.0639e-05	6.3116e-05	2.0736e-05	6.8331e-05	9.5347e-05	1.1152e-05
28.606	4.0748e-05	6.3305e-05	2.0723e-05	6.8396e-05	9.57e-05	1.115e-05
28.706	4.086e-05	6.3494e-05	2.0711e-05	6.8457e-05	9.6049e-05	1.1151e-05
28.806	4.0975e-05	6.3681e-05	2.0695e-05	6.8518e-05	9.6394e-05	1.1151e-05
28.906	4.1094e-05	6.3868e-05	2.0682e-05	6.858e-05	9.6734e-05	1.1152e-05
29.006	4.1217e-05	6.4054e-05	2.0664e-05	6.8644e-05	9.707e-05	1.1152e-05
29.106	4.1348e-05	6.4241e-05	2.0648e-05	6.8712e-05	9.7401e-05	1.1153e-05
29.206	4.1485e-05	6.443e-05	2.0627e-05	6.8785e-05	9.7728e-05	1.1154e-05
29.306	4.1629e-05	6.4621e-05	2.0611e-05	6.8862e-05	9.8051e-05	1.1153e-05
29.406	4.1782e-05	6.4814e-05	2.0593e-05	6.8948e-05	9.8367e-05	1.1154e-05
29.506	4.1943e-05	6.5011e-05	2.0575e-05	6.9041e-05	9.8681e-05	1.1156e-05
29.606	4.2113e-05	6.5211e-05	2.0553e-05	6.9145e-05	9.899e-05	1.116e-05
29.706	4.2289e-05	6.5414e-05	2.053e-05	6.9258e-05	9.9297e-05	1.1163e-05
29.806	4.2475e-05	6.5645e-05	2.0508e-05	6.9387e-05	9.96e-05	1.1166e-05
29.906	4.2667e-05	6.5848e-05	2.0487e-05	6.953e-05	9.9903e-05	1.117e-05
30.006	4.2868e-05	6.6058e-05	2.047e-05	6.9691e-05	0.0001002	1.1174e-05
30.106	4.3075e-05	6.6278e-05	2.0449e-05	6.9874e-05	0.0001005	1.1179e-05
30.206	4.3288e-05	6.6504e-05	2.0434e-05	7.0076e-05	0.00010079	1.1183e-05
30.306	4.3509e-05	6.6737e-05	2.0411e-05	7.0303e-05	0.00010109	1.1189e-05
30.406	4.3733e-05	6.6972e-05	2.0391e-05	7.0552e-05	0.00010138	1.1194e-05
30.506	4.3963e-05	6.7212e-05	2.0373e-05	7.0826e-05	0.00010168	1.1198e-05
30.606	4.4195e-05	6.7456e-05	2.0353e-05	7.1124e-05	0.00010197	1.1203e-05
30.706	4.4429e-05	6.7706e-05	2.0343e-05	7.1443e-05	0.00010226	1.1205e-05
30.806	4.4665e-05	6.7962e-05	2.0324e-05	7.1784e-05	0.00010255	1.1208e-05
30.906	4.4901e-05	6.8224e-05	2.0316e-05	7.2143e-05	0.00010285	1.1212e-05
31.006	4.5138e-05	6.8492e-05	2.0304e-05	7.2516e-05	0.00010314	1.1212e-05
31.106	4.5375e-05	6.8766e-05	2.0286e-05	7.2903e-05	0.00010344	1.1216e-05
31.206	4.5611e-05	6.9045e-05	2.0277e-05	7.3299e-05	0.00010374	1.1218e-05
31.306	4.5843e-05	6.9328e-05	2.0262e-05	7.37e-05	0.00010404	1.1219e-05
31.406	4.6075e-05	6.9613e-05	2.0255e-05	7.4107e-05	0.00010434	1.1224e-05
31.506	4.6303e-05	6.9898e-05	2.0252e-05	7.4514e-05	0.00010464	1.1225e-05
31.606	4.6526e-05	7.0183e-05	2.0241e-05	7.492e-05	0.00010495	1.1228e-05
31.706	4.6747e-05	7.0466e-05	2.0239e-05	7.5324e-05	0.00010526	1.1232e-05
31.806	4.6967e-05	7.0748e-05	2.0232e-05	7.5723e-05	0.00010558	1.1232e-05
31.906	4.7196e-05	7.1026e-05	2.0219e-05	7.6115e-05	0.0001059	1.1233e-05
32.006	4.7404e-05	7.1301e-05	2.0216e-05	7.6502e-05	0.00010622	1.1236e-05
32.106	4.7611e-05	7.1571e-05	2.0209e-05	7.6878e-05	0.00010654	1.1236e-05
32.206	4.7813e-05	7.1837e-05	2.0204e-05	7.7246e-05	0.00010686	1.1237e-05
32.306	4.8011e-05	7.2096e-05	2.0207e-05	7.7606e-05	0.00010719	1.124e-05
32.406	4.8201e-05	7.2352e-05	2.0198e-05	7.7955e-05	0.00010752	1.1239e-05
32.507	4.8384e-05	7.2604e-05	2.0188e-05	7.8297e-05	0.00010785	1.1238e-05
32.607	4.8562e-05	7.2852e-05	2.0184e-05	7.8629e-05	0.00010818	1.1235e-05
32.707	4.8735e-05	7.3099e-05	2.0171e-05	7.8955e-05	0.00010851	1.1228e-05
32.807	4.8901e-05	7.3342e-05	2.0166e-05	7.927e-05	0.00010884	1.1218e-05
32.907	4.9066e-05	7.3583e-05	2.0166e-05	7.9581e-05	0.00010917	1.1209e-05
33.007	4.9226e-05	7.3822e-05	2.016e-05	7.9885e-05	0.0001095	1.1198e-05
33.107	4.9381e-05	7.406e-05	2.0157e-05	8.0181e-05	0.00010983	1.1185e-05
33.207	4.9535e-05	7.4297e-05	2.0151e-05	8.0475e-05	0.00011017	1.1174e-05
33.307	4.9687e-05	7.4535e-05	2.0138e-05	8.0763e-05	0.0001105	1.1162e-05
33.407	4.9834e-05	7.4773e-05	2.0129e-05	8.1046e-05	0.00011083	1.1147e-05
33.507	4.9979e-05	7.501e-05	2.0121e-05	8.1328e-05	0.00011117	1.1136e-05
33.607	5.0124e-05	7.5246e-05	2.0119e-05	8.1605e-05	0.00011151	1.1126e-05
33.707	5.0264e-05	7.5482e-05	2.0124e-05	8.1879e-05	0.00011184	1.1111e-05
33.807	5.04e-05	7.5715e-05	2.0126e-05	8.215e-05	0.00011218	1.1101e-05
33.907	5.0537e-05	7.5947e-05	2.0129e-05	8.242e-05	0.00011252	1.1095e-05
34.007	5.0673e-05	7.618e-05	2.0136e-05	8.2688e-05	0.00011287	1.1084e-05
34.107	5.0805e-05	7.6412e-05	2.0135e-05	8.2953e-05	0.00011321	1.1076e-05
34.207	5.0936e-05	7.6643e-05	2.0132e-05	8.3218e-05	0.00011356	1.1074e-05
34.307	5.1067e-05	7.6875e-05	2.0139e-05	8.3482e-05	0.00011391	1.1071e-05
34.407	5.1195e-05	7.7106e-05	2.0146e-05	8.3745e-05	0.00011426	1.1065e-05
34.507	5.1322e-05	7.7336e-05	2.0148e-05	8.4005e-05	0.00011461	1.1065e-05
34.607	5.145e-05	7.7568e-05	2.0161e-05	8.4265e-05	0.00011496	1.1069e-05
34.707	5.158e-05	7.78e-05	2.0177e-05	8.4524e-05	0.00011532	1.1066e-05
34.807	5.1708e-05	7.8032e-05	2.018e-05	8.478e-05	0.00011567	1.1067e-05
34.907	5.1837e-05	7.8266e-05	2.0181e-05	8.5033e-05	0.00011602	1.1074e-05
35.007	5.1969e-05	7.8501e-05	2.0197e-05	8.5287e-05	0.00011638	1.1078e-05
35.107	5.21e-05	7.8737e-05	2.0209e-05	8.5538e-05	0.00011674	1.108e-05
35.207	5.223e-05	7.8975e-05	2.0216e-05	8.5785e-05	0.00011709	1.1087e-05
35.307	5.2362e-05	7.9214e-05	2.0242e-05	8.6029e-05	0.00011744	1.1097e-05
35.407	5.2497e-05	7.9454e-05	2.0282e-05	8.6269e-05	0.00011779	1.1106e-05
35.507	5.2632e-05	7.9697e-05	2.0315e-05	8.6502e-05	0.00011813	1.1112e-05
35.607	5.2767e-05	7.994e-05	2.0348e-05	8.6729e-05	0.00011847	1.1126e-05
35.707	5.2904e-05	8.0183e-05	2.0401e-05	8.695e-05	0.00011882	1.1141e-05
35.807	5.3046e-05	8.0431e-05	2.0462e-05	8.7167e-05	0.00011916	1.1154e-05
35.907	5.3185e-05	8.0678e-05	2.0519e-05	8.7371e-05	0.00011949	1.1168e-05
36.007	5.3328e-05	8.0924e-05	2.0583e-05	8.7573e-05	0.00011983	1.1187e-05
36.107	5.3475e-05	8.1173e-05	2.0662e-05	8.777e-05	0.00012016	1.1213e-05
36.207	5.3623e-05	8.1422e-05	2.0732e-05	8.7953e-05	0.00012049	1.1231e-05
36.307	5.3778e-05	8.1672e-05	2.0798e-05	8.8137e-05	0.00012081	1.126e-05
36.407	5.3931e-05	8.1917e-05	2.0863e-05	8.8309e-05	0.00012114	1.1291e-05
36.507	5.4092e-05	8.2164e-05	2.0935e-05	8.8484e-05	0.00012147	1.1316e-05
36.607	5.4262e-05	8.2411e-05	2.1001e-05	8.8653e-05	0.00012179	1.1351e-05
36.707	5.4431e-05	8.2653e-05	2.1057e-05	8.8818e-05	0.00012211	1.1379e-05
36.807	5.4609e-05	8.2896e-05	2.1119e-05	8.8993e-05	0.00012243	1.1406e-05
36.907	5.4801e-05	8.3139e-05	2.1188e-05	8.9171e-05	0.00012277	1.1451e-05
37.007	5.4991e-05	8.3377e-05	2.1244e-05	8.9345e-05	0.0001231	1.1472e-05
37.107	5.5193e-05	8.3614e-05	2.1302e-05	8.9535e-05	0.00012342	1.1506e-05
37.207	5.5404e-05	8.3853e-05	2.1372e-05	8.9733e-05	0.00012376	1.1551e-05
37.307	5.5612e-05	8.4088e-05	2.1442e-05	8.9935e-05	0.0001241	1.1572e-05
37.407	5.5833e-05	8.4321e-05	2.1508e-05	9.0155e-05	0.00012444	1.1608e-05
37.508	5.6062e-05	8.4559e-05	2.1564e-05	9.0388e-05	0.00012479	1.1641e-05
37.608	5.6283e-05	8.4795e-05	2.1621e-05	9.0629e-05	0.00012514	1.1667e-05
37.708	5.6509e-05	8.5032e-05	2.1689e-05	9.089e-05	0.00012549	1.1694e-05
37.808	5.6746e-05	8.5275e-05	2.1761e-05	9.1165e-05	0.00012585	1.1735e-05
37.908	5.6973e-05	8.5519e-05	2.182e-05	9.1449e-05	0.00012621	1.1754e-05
38.008	5.7199e-05	8.5769e-05	2.1895e-05	9.1747e-05	0.00012657	1.1775e-05
38.108	5.7431e-05	8.6028e-05	2.1985e-05	9.2063e-05	0.00012694	1.1808e-05
38.208	5.7654e-05	8.6287e-05	2.2067e-05	9.2387e-05	0.00012731	1.1838e-05
38.308	5.7871e-05	8.6547e-05	2.2134e-05	9.2723e-05	0.00012768	1.1856e-05
38.408	5.809e-05	8.6817e-05	2.2201e-05	9.3074e-05	0.00012805	1.1881e-05
38.508	5.8302e-05	8.7084e-05	2.2276e-05	9.343e-05	0.00012842	1.1913e-05
38.608	5.8499e-05	8.7347e-05	2.236e-05	9.3792e-05	0.0001288	1.1933e-05
38.708	5.8701e-05	8.7611e-05	2.2439e-05	9.4161e-05	0.00012916	1.1952e-05
38.808	5.8905e-05	8.7875e-05	2.2504e-05	9.454e-05	0.00012953	1.1978e-05
38.908	5.9091e-05	8.8135e-05	2.2576e-05	9.4917e-05	0.00012989	1.1999e-05
39.008	5.9268e-05	8.8392e-05	2.2661e-05	9.5298e-05	0.00013026	1.2016e-05
39.108	5.9457e-05	8.865e-05	2.2733e-05	9.5686e-05	0.00013061	1.2035e-05
39.208	5.9636e-05	8.8904e-05	2.2785e-05	9.6076e-05	0.00013096	1.2065e-05
39.308	5.9801e-05	8.9155e-05	2.2834e-05	9.6466e-05	0.00013132	1.2078e-05
39.408	5.9965e-05	8.941e-05	2.2895e-05	9.6851e-05	0.00013167	1.209e-05
39.508	6.0134e-05	8.9664e-05	2.296e-05	9.7236e-05	0.00013202	1.2102e-05
39.608	6.0292e-05	8.9913e-05	2.3021e-05	9.7624e-05	0.00013236	1.2132e-05
39.708	6.044e-05	9.0158e-05	2.3068e-05	9.8007e-05	0.0001327	1.214e-05
39.808	6.0597e-05	9.0407e-05	2.3106e-05	9.8384e-05	0.00013304	1.2148e-05
39.908	6.0746e-05	9.0659e-05	2.3154e-05	9.8759e-05	0.00013338	1.2158e-05
40.008	6.0894e-05	9.0911e-05	2.3209e-05	9.9129e-05	0.00013371	1.2173e-05
40.108	6.1034e-05	9.1161e-05	2.3259e-05	9.9498e-05	0.00013404	1.2185e-05
40.208	6.1187e-05	9.141e-05	2.3291e-05	9.9853e-05	0.00013437	1.2179e-05
40.308	6.1334e-05	9.1665e-05	2.3321e-05	0.0001002	0.0001347	1.2185e-05
40.408	6.1478e-05	9.1921e-05	2.337e-05	0.00010054	0.00013503	1.2193e-05
40.508	6.1613e-05	9.2172e-05	2.3433e-05	0.00010087	0.00013535	1.2189e-05
40.608	6.1768e-05	9.2423e-05	2.3485e-05	0.0001012	0.00013568	1.2179e-05
40.708	6.1918e-05	9.2678e-05	2.3522e-05	0.00010151	0.000136	1.2181e-05
40.808	6.2065e-05	9.2935e-05	2.3571e-05	0.0001018	0.00013633	1.2187e-05
40.908	6.2206e-05	9.3192e-05	2.364e-05	0.00010208	0.00013665	1.2185e-05
41.008	6.2354e-05	9.3449e-05	2.3714e-05	0.00010234	0.00013698	1.2175e-05
41.108	6.2511e-05	9.3709e-05	2.3778e-05	0.0001026	0.0001373	1.2171e-05
41.208	6.2649e-05	9.3964e-05	2.3839e-05	0.00010284	0.00013761	1.2193e-05
41.308	6.2792e-05	9.4214e-05	2.3908e-05	0.00010305	0.00013793	1.2213e-05
41.408	6.2935e-05	9.4464e-05	2.3983e-05	0.00010325	0.00013824	1.2208e-05
41.508	6.3093e-05	9.4715e-05	2.4064e-05	0.00010343	0.00013856	1.2216e-05
41.608	6.3235e-05	9.4963e-05	2.4151e-05	0.0001036	0.00013886	1.2244e-05
41.708	6.3364e-05	9.5204e-05	2.4233e-05	0.00010376	0.00013916	1.2283e-05
41.808	6.3511e-05	9.5442e-05	2.4303e-05	0.0001039	0.00013947	1.2307e-05
41.908	6.3655e-05	9.5683e-05	2.4368e-05	0.00010403	0.00013977	1.2335e-05
42.008	6.3806e-05	9.5926e-05	2.4435e-05	0.00010415	0.00014007	1.2379e-05
42.108	6.3948e-05	9.6166e-05	2.4504e-05	0.00010426	0.00014037	1.2432e-05
42.208	6.4087e-05	9.6401e-05	2.4569e-05	0.00010437	0.00014066	1.2488e-05
42.308	6.425e-05	9.6632e-05	2.462e-05	0.00010447	0.00014096	1.254e-05
42.408	6.4407e-05	9.6863e-05	2.4661e-05	0.00010457	0.00014127	1.2589e-05
42.509	6.4559e-05	9.7093e-05	2.4701e-05	0.00010467	0.00014158	1.2649e-05
42.609	6.472e-05	9.7319e-05	2.4742e-05	0.00010477	0.00014188	1.2712e-05
42.709	6.4875e-05	9.7541e-05	2.478e-05	0.00010488	0.00014219	1.2765e-05
42.809	6.5047e-05	9.7763e-05	2.4807e-05	0.000105	0.0001425	1.2823e-05
42.909	6.5234e-05	9.7988e-05	2.4824e-05	0.00010512	0.00014281	1.2892e-05
43.009	6.5405e-05	9.8217e-05	2.4841e-05	0.00010527	0.00014312	1.2967e-05
43.109	6.5582e-05	9.8445e-05	2.4872e-05	0.00010542	0.00014343	1.304e-05
43.209	6.5765e-05	9.8673e-05	2.4917e-05	0.00010559	0.00014376	1.3108e-05
43.309	6.5947e-05	9.8899e-05	2.4963e-05	0.00010578	0.00014408	1.3175e-05
43.409	6.6143e-05	9.9125e-05	2.4998e-05	0.00010599	0.00014441	1.3248e-05
43.509	6.6337e-05	9.9348e-05	2.5024e-05	0.00010622	0.00014474	1.3333e-05
43.609	6.6517e-05	9.9568e-05	2.5055e-05	0.00010648	0.00014508	1.3424e-05
43.709	6.6715e-05	9.9786e-05	2.5097e-05	0.00010675	0.00014542	1.3515e-05
43.809	6.6925e-05	0.0001	2.5146e-05	0.00010705	0.00014578	1.3605e-05
43.909	6.7122e-05	0.00010022	2.5197e-05	0.00010737	0.00014614	1.3691e-05
44.009	6.7322e-05	0.00010044	2.5251e-05	0.00010771	0.0001465	1.3783e-05
44.109	6.7525e-05	0.00010065	2.5308e-05	0.00010807	0.00014686	1.3885e-05
44.209	6.7725e-05	0.00010086	2.5364e-05	0.00010845	0.00014723	1.3991e-05
44.309	6.7936e-05	0.00010106	2.5417e-05	0.00010885	0.00014761	1.4101e-05
44.409	6.8152e-05	0.00010127	2.5467e-05	0.00010927	0.00014799	1.4208e-05
44.509	6.8355e-05	0.00010149	2.5521e-05	0.0001097	0.00014837	1.4313e-05
44.609	6.8553e-05	0.0001017	2.5579e-05	0.00011015	0.00014875	1.4412e-05
44.709	6.8771e-05	0.00010193	2.5641e-05	0.0001106	0.00014912	1.4503e-05
44.809	6.9e-05	0.00010219	2.57e-05	0.00011107	0.0001495	1.4588e-05
44.909	6.9215e-05	0.00010246	2.5754e-05	0.00011154	0.00014989	1.4673e-05
45.009	6.9432e-05	0.00010274	2.58e-05	0.00011201	0.00015027	1.4755e-05
45.109	6.9658e-05	0.000103	2.5843e-05	0.00011248	0.00015065	1.4831e-05
45.209	6.988e-05	0.00010327	2.588e-05	0.00011296	0.00015103	1.4902e-05
45.309	7.0103e-05	0.00010354	2.5913e-05	0.00011343	0.00015141	1.4972e-05
45.409	7.0333e-05	0.0001038	2.5942e-05	0.0001139	0.00015179	1.504e-05
45.509	7.0553e-05	0.00010407	2.597e-05	0.00011435	0.00015217	1.5099e-05
45.609	7.0765e-05	0.00010433	2.5996e-05	0.00011479	0.00015255	1.5143e-05
45.709	7.0981e-05	0.00010459	2.6021e-05	0.00011522	0.00015292	1.5174e-05
45.809	7.1197e-05	0.00010486	2.6047e-05	0.00011564	0.00015329	1.5205e-05
45.909	7.1403e-05	0.00010513	2.6078e-05	0.00011604	0.00015365	1.5247e-05
46.009	7.1602e-05	0.0001054	2.6115e-05	0.00011642	0.00015401	1.5292e-05
46.109	7.1803e-05	0.00010567	2.6152e-05	0.00011676	0.00015437	1.532e-05
46.209	7.2002e-05	0.00010594	2.6183e-05	0.0001171	0.00015472	1.5324e-05
46.309	7.2189e-05	0.00010621	2.6211e-05	0.0001174	0.00015507	1.5316e-05
46.409	7.2363e-05	0.00010648	2.6239e-05	0.00011769	0.0001554	1.5314e-05
46.509	7.2529e-05	0.00010676	2.6274e-05	0.00011796	0.00015573	1.5327e-05
46.609	7.2689e-05	0.00010704	2.6318e-05	0.00011819	0.00015606	1.535e-05
46.709	7.284e-05	0.00010733	2.6366e-05	0.00011841	0.00015639	1.5359e-05
46.809	7.2989e-05	0.0001076	2.6409e-05	0.00011862	0.00015672	1.5342e-05
46.909	7.314e-05	0.00010786	2.6446e-05	0.00011879	0.00015703	1.5315e-05
47.009	7.3283e-05	0.00010812	2.6481e-05	0.00011894	0.00015733	1.5302e-05
47.109	7.3412e-05	0.00010837	2.6519e-05	0.00011908	0.00015763	1.5323e-05
47.209	7.3533e-05	0.00010864	2.656e-05	0.0001192	0.00015793	1.5381e-05
47.309	7.3657e-05	0.0001089	2.6599e-05	0.00011932	0.00015824	1.5454e-05
47.409	7.3781e-05	0.00010916	2.6635e-05	0.00011944	0.00015854	1.55e-05
47.51	7.39e-05	0.0001094	2.6669e-05	0.00011954	0.00015882	1.55e-05
47.61	7.4018e-05	0.00010962	2.6705e-05	0.00011963	0.0001591	1.5476e-05
47.71	7.4135e-05	0.00010984	2.6745e-05	0.00011972	0.00015937	1.5455e-05
47.81	7.4242e-05	0.00011007	2.6787e-05	0.0001198	0.00015965	1.5449e-05
47.91	7.434e-05	0.0001103	2.6827e-05	0.00011989	0.00015995	1.5461e-05
48.01	7.444e-05	0.00011053	2.6862e-05	0.00012001	0.00016025	1.5483e-05
48.11	7.4554e-05	0.00011076	2.6893e-05	0.00012014	0.00016055	1.5511e-05
48.21	7.468e-05	0.00011098	2.6925e-05	0.00012028	0.00016084	1.5551e-05
48.31	7.4804e-05	0.0001112	2.6964e-05	0.00012043	0.00016114	1.561e-05
48.41	7.4921e-05	0.00011143	2.7016e-05	0.00012059	0.00016145	1.568e-05
48.51	7.5038e-05	0.00011168	2.7078e-05	0.00012077	0.00016178	1.575e-05
48.61	7.5164e-05	0.00011193	2.7144e-05	0.00012098	0.00016212	1.581e-05
48.71	7.5302e-05	0.00011217	2.7207e-05	0.00012121	0.00016246	1.5862e-05
48.81	7.5455e-05	0.00011239	2.7262e-05	0.00012145	0.0001628	1.5913e-05
48.91	7.5613e-05	0.00011262	2.731e-05	0.00012171	0.00016312	1.5978e-05
49.01	7.5768e-05	0.00011284	2.7354e-05	0.00012198	0.00016344	1.607e-05
49.11	7.5921e-05	0.00011307	2.7399e-05	0.00012228	0.00016377	1.6189e-05
49.21	7.6067e-05	0.0001133	2.7448e-05	0.00012259	0.00016412	1.6329e-05
49.31	7.6212e-05	0.00011352	2.7507e-05	0.00012291	0.00016448	1.6473e-05
49.41	7.6368e-05	0.00011372	2.7578e-05	0.00012324	0.00016483	1.6612e-05
49.51	7.6534e-05	0.00011392	2.7653e-05	0.00012358	0.00016516	1.6738e-05
49.61	7.6708e-05	0.00011414	2.7716e-05	0.00012393	0.00016548	1.6849e-05
49.71	7.6881e-05	0.00011436	2.7756e-05	0.0001243	0.00016581	1.6947e-05
49.81	7.7048e-05	0.00011459	2.7779e-05	0.00012468	0.00016615	1.7038e-05
49.91	7.7219e-05	0.00011482	2.7805e-05	0.00012506	0.00016652	1.7139e-05


==> figures/data/NLS1D_error_time_basis/error_local_reduced_model_indicator_NLS1D_12.txt <==
Timing	Error_1.1_1.1	Error_1.1_1.2	Error_1.2_1.1	Error_1.2_1.2	Error_1.3_1.1	Error_1.3_1.2
0	0	0	0	0	0	0
0.10002	3.4103e-07	3.4036e-07	3.4081e-07	3.4082e-07	3.4036e-07	3.3818e-07
0.20004	3.5302e-07	5.4864e-07	5.5982e-07	5.2919e-07	5.5539e-07	4.4618e-07
0.30006	3.5983e-07	7.1411e-07	7.4608e-07	6.9779e-07	7.2955e-07	2.4057e-06
0.40008	3.6491e-07	7.0413e-07	7.3116e-07	6.9633e-07	7.2551e-07	2.3691e-06
0.5001	4.1768e-07	6.5972e-07	7.205e-07	6.785e-07	6.834e-07	2.9944e-06
0.60012	5.0384e-07	6.6602e-07	7.1866e-07	6.581e-07	6.7419e-07	1.3823e-05
0.70014	6.2795e-07	6.9728e-07	7.441e-07	6.9478e-07	7.3603e-07	1.4325e-05
0.80016	7.2282e-07	8.797e-07	8.7974e-07	8.1846e-07	9.2431e-07	1.4509e-05
0.90018	8.1249e-07	1.1012e-06	1.1531e-06	9.8311e-07	1.158e-06	1.4506e-05
1.0002	8.7721e-07	1.2417e-06	1.3213e-06	1.0576e-06	1.3096e-06	1.4545e-05
1.1002	9.1224e-07	1.267e-06	1.3846e-06	1.0915e-06	1.3553e-06	1.4663e-05
1.2002	9.961e-07	1.2987e-06	1.4576e-06	1.1463e-06	1.3949e-06	1.4778e-05
1.3003	1.1418e-06	1.3526e-06	3.589e-05	1.2018e-06	1.4529e-06	1.4878e-05
1.4003	1.327e-06	1.453e-06	3.6104e-05	1.3685e-06	1.5639e-06	1.4985e-05
1.5003	1.5218e-06	1.6305e-06	3.5812e-05	1.6106e-06	1.7025e-06	1.5132e-05
1.6003	1.7084e-06	1.8525e-06	3.5871e-05	1.8094e-06	1.8947e-06	1.8895e-05
1.7003	1.8356e-06	2.0488e-06	3.6224e-05	2.0543e-06	2.0505e-06	1.8026e-05
1.8004	1.9963e-06	2.2736e-06	3.6464e-05	2.3255e-06	2.2037e-06	1.8305e-05
1.9004	2.2159e-06	2.5399e-06	4.4432e-05	2.6007e-06	2.4323e-06	1.8716e-05
2.0004	2.4492e-06	2.8212e-06	4.4396e-05	2.8744e-06	2.6986e-06	1.8903e-05
2.1004	2.6913e-06	3.102e-06	4.4763e-05	3.1421e-06	2.9647e-06	1.944e-05
2.2004	2.887e-06	3.3728e-06	4.6356e-05	3.3975e-06	3.2224e-06	1.9682e-05
2.3005	3.0758e-06	3.6302e-06	4.6362e-05	3.6351e-06	3.4669e-06	1.9549e-05
2.4005	3.2764e-06	3.7906e-06	4.6687e-05	3.8497e-06	3.6994e-06	1.9743e-05
2.5005	3.4475e-06	4.0411e-06	4.7307e-05	4.0386e-06	3.9232e-06	1.9906e-05
2.6005	3.5511e-06	4.2888e-06	4.7466e-05	4.1948e-06	4.1429e-06	2.0145e-05
2.7005	3.5832e-06	4.4533e-06	4.7174e-05	4.3078e-06	4.3244e-06	2.0364e-05
2.8006	3.5753e-06	4.5292e-06	4.758e-05	4.3664e-06	4.432e-06	2.0532e-05
2.9006	3.5627e-06	4.5527e-06	4.7708e-05	4.3872e-06	4.5192e-06	2.0723e-05
3.0006	3.5586e-06	4.5611e-06	4.7877e-05	4.3821e-06	4.6182e-06	2.0866e-05
3.1006	3.586e-06	4.584e-06	4.7855e-05	4.3604e-06	4.7179e-06	2.1131e-05
3.2006	3.6516e-06	4.6341e-06	4.8336e-05	4.3364e-06	4.8034e-06	2.1358e-05
3.3007	3.7569e-06	4.7058e-06	4.8431e-05	4.3252e-06	4.8813e-06	2.151e-05
3.4007	3.8758e-06	4.797e-06	4.8654e-05	4.3374e-06	4.962e-06	2.1665e-05
3.5007	3.9763e-06	4.8934e-06	4.86e-05	4.3875e-06	5.0656e-06	2.1808e-05
3.6007	4.0482e-06	4.9817e-06	4.8819e-05	4.4682e-06	5.2076e-06	2.194e-05
3.7007	4.0816e-06	5.0582e-06	4.8918e-05	4.5504e-06	5.3752e-06	2.2056e-05
3.8008	4.0853e-06	5.1144e-06	4.9112e-05	4.6259e-06	5.5391e-06	2.216e-05
3.9008	4.0895e-06	5.1612e-06	4.9368e-05	4.6951e-06	5.6913e-06	2.2253e-05
4.0008	4.0994e-06	2.1116e-05	4.96e-05	4.7629e-06	5.8562e-06	2.2336e-05
4.1008	4.1127e-06	2.4514e-05	4.9903e-05	4.8358e-06	6.0281e-06	2.241e-05
4.2008	4.1344e-06	2.6262e-05	5.0119e-05	4.9076e-06	6.2041e-06	2.2476e-05
4.3009	4.1626e-06	2.5741e-05	5.0348e-05	4.9778e-06	6.3858e-06	2.2538e-05
4.4009	4.1952e-06	2.6108e-05	5.0633e-05	5.0496e-06	6.5795e-06	2.2598e-05
4.5009	4.2293e-06	2.5384e-05	5.0873e-05	5.1257e-06	6.7803e-06	2.2654e-05
4.6009	4.2645e-06	2.4992e-05	5.1138e-05	5.2057e-06	8.7008e-06	2.2706e-05
4.7009	4.2967e-06	2.5201e-05	5.1403e-05	5.2879e-06	1.0456e-05	2.2758e-05
4.801	4.3267e-06	2.5473e-05	5.1654e-05	5.3725e-06	1.0534e-05	2.2815e-05
4.901	4.3539e-06	2.616e-05	5.1884e-05	5.4575e-06	1.1447e-05	2.2873e-05
5.001	4.3805e-06	2.6197e-05	5.2137e-05	5.5423e-06	1.242e-05	2.2931e-05
5.101	4.4088e-06	2.6324e-05	5.2375e-05	5.6247e-06	1.2012e-05	2.2992e-05
5.201	4.4399e-06	2.6209e-05	5.262e-05	5.7034e-06	1.2952e-05	2.3054e-05
5.3011	4.4761e-06	2.6443e-05	5.287e-05	5.7768e-06	1.3082e-05	2.3117e-05
5.4011	4.519e-06	2.6681e-05	5.3115e-05	5.8469e-06	1.2515e-05	2.3182e-05
5.5011	4.569e-06	2.7011e-05	5.3355e-05	5.9107e-06	1.2885e-05	2.3248e-05
5.6011	4.6287e-06	2.7482e-05	5.36e-05	5.9691e-06	1.2563e-05	2.3315e-05
5.7011	4.6994e-06	2.8115e-05	5.3848e-05	6.0236e-06	1.2573e-05	2.3384e-05
5.8012	4.7799e-06	2.8535e-05	5.4097e-05	6.0754e-06	1.2418e-05	2.3452e-05
5.9012	4.8697e-06	2.8836e-05	5.4348e-05	6.127e-06	1.2329e-05	2.3521e-05
6.0012	4.9687e-06	2.9073e-05	5.4603e-05	6.1771e-06	1.23e-05	2.3589e-05
6.1012	5.0717e-06	2.9344e-05	5.4867e-05	6.2284e-06	1.2296e-05	2.3656e-05
6.2012	5.1771e-06	2.9159e-05	5.5136e-05	6.2843e-06	1.2391e-05	2.3724e-05
6.3013	5.2856e-06	2.9144e-05	5.5416e-05	6.3521e-06	1.2321e-05	2.3789e-05
6.4013	5.3985e-06	2.924e-05	5.5687e-05	6.4341e-06	1.2223e-05	2.3853e-05
6.5013	5.5203e-06	2.9244e-05	5.5955e-05	6.5304e-06	1.2171e-05	2.3916e-05
6.6013	5.6509e-06	2.9158e-05	5.6224e-05	6.6354e-06	1.2103e-05	2.3976e-05
6.7013	5.7834e-06	2.9115e-05	5.6495e-05	6.7463e-06	1.2118e-05	2.4034e-05
6.8014	5.9154e-06	2.9141e-05	5.6763e-05	6.8621e-06	1.2114e-05	2.4091e-05
6.9014	6.0502e-06	2.9177e-05	5.7043e-05	6.9819e-06	1.2154e-05	2.4146e-05
7.0014	6.1908e-06	2.9185e-05	5.7316e-05	7.1052e-06	1.2165e-05	2.4368e-05
7.1014	6.335e-06	2.9224e-05	5.7587e-05	7.2304e-06	1.2153e-05	2.5166e-05
7.2014	6.4756e-06	2.9253e-05	5.7857e-05	7.3541e-06	1.2158e-05	2.5148e-05
7.3015	6.6063e-06	2.9261e-05	5.8111e-05	7.4735e-06	1.2148e-05	2.5223e-05
7.4015	6.7255e-06	2.9278e-05	5.8371e-05	7.5876e-06	1.2157e-05	2.5269e-05
7.5015	6.8352e-06	2.9308e-05	5.8625e-05	7.6971e-06	1.2211e-05	2.5335e-05
7.6015	6.9387e-06	2.9353e-05	5.8874e-05	7.8023e-06	1.2283e-05	2.5395e-05
7.7015	7.0405e-06	2.9395e-05	5.9118e-05	7.9059e-06	1.2457e-05	2.5457e-05
7.8016	7.1451e-06	2.9442e-05	5.9347e-05	8.0111e-06	1.2633e-05	2.5513e-05
7.9016	7.2553e-06	2.9496e-05	5.9567e-05	8.1197e-06	1.2805e-05	2.5555e-05
8.0016	7.373e-06	2.9567e-05	5.9786e-05	8.233e-06	1.2969e-05	2.5599e-05
8.1016	7.4988e-06	2.9641e-05	5.9998e-05	8.3521e-06	1.3129e-05	2.5636e-05
8.2016	7.6301e-06	2.9709e-05	6.0196e-05	8.4786e-06	1.3283e-05	2.567e-05
8.3017	7.7626e-06	2.9765e-05	6.0397e-05	8.6148e-06	1.3435e-05	2.5702e-05
8.4017	7.8923e-06	2.9845e-05	6.0584e-05	8.761e-06	1.3583e-05	2.5731e-05
8.5017	8.0144e-06	2.9937e-05	6.0768e-05	8.9137e-06	1.3729e-05	2.5765e-05
8.6017	8.1253e-06	3.0047e-05	6.0947e-05	9.0666e-06	1.3876e-05	2.5799e-05
8.7017	8.2287e-06	3.0161e-05	6.1116e-05	9.2142e-06	1.4019e-05	2.5832e-05
8.8018	8.3339e-06	3.0281e-05	6.1282e-05	9.3566e-06	1.4164e-05	2.5868e-05
8.9018	8.4471e-06	3.0414e-05	6.1446e-05	9.4953e-06	1.4307e-05	2.5901e-05
9.0018	8.5521e-06	3.0563e-05	6.16e-05	9.6305e-06	1.4452e-05	2.5928e-05
9.1018	8.6444e-06	3.0731e-05	6.1763e-05	9.7626e-06	1.4599e-05	2.5953e-05
9.2018	8.7299e-06	3.0916e-05	6.1922e-05	9.8916e-06	1.4745e-05	2.5983e-05
9.3019	8.8081e-06	3.1126e-05	6.2084e-05	1.0019e-05	1.4896e-05	2.6011e-05
9.4019	8.8872e-06	3.1362e-05	6.2241e-05	1.0146e-05	1.5047e-05	2.6037e-05
9.5019	8.9723e-06	3.1628e-05	6.2403e-05	1.0277e-05	1.5202e-05	2.6063e-05
9.6019	9.0581e-06	3.209e-05	6.257e-05	1.0413e-05	1.536e-05	2.6089e-05
9.7019	9.1432e-06	3.2419e-05	6.2737e-05	1.0557e-05	1.5521e-05	2.612e-05
9.802	9.2316e-06	3.275e-05	6.2909e-05	1.0709e-05	1.5686e-05	2.6148e-05
9.902	9.319e-06	3.3119e-05	6.3084e-05	1.0869e-05	1.5853e-05	2.6179e-05
10.002	9.408e-06	3.3531e-05	6.3265e-05	1.1034e-05	1.6025e-05	2.6214e-05
10.102	9.5132e-06	3.3897e-05	6.3453e-05	1.1201e-05	1.6202e-05	2.6252e-05
10.202	9.6312e-06	3.4341e-05	6.3649e-05	1.1366e-05	1.6384e-05	2.6293e-05
10.302	9.7509e-06	3.482e-05	6.4264e-05	1.1528e-05	1.6573e-05	2.6337e-05
10.402	9.8775e-06	3.529e-05	6.4464e-05	1.169e-05	1.677e-05	2.6385e-05
10.502	1.0021e-05	3.5783e-05	6.4696e-05	1.1852e-05	1.6978e-05	2.6435e-05
10.602	1.0179e-05	3.6289e-05	6.4903e-05	1.2017e-05	1.72e-05	2.6488e-05
10.702	1.0343e-05	3.6796e-05	6.5116e-05	1.2186e-05	1.7439e-05	2.6544e-05
10.802	1.0513e-05	3.731e-05	6.536e-05	1.2358e-05	1.7695e-05	2.6603e-05
10.902	1.0692e-05	3.7819e-05	6.5645e-05	1.2538e-05	1.7964e-05	2.6665e-05
11.002	1.0879e-05	3.8321e-05	6.5948e-05	1.2728e-05	1.8247e-05	2.673e-05
11.102	1.107e-05	3.8816e-05	6.6245e-05	1.2928e-05	1.8535e-05	2.6796e-05
11.202	1.1262e-05	3.9309e-05	6.6568e-05	1.3134e-05	1.8831e-05	2.6864e-05
11.302	1.1455e-05	3.9785e-05	6.6909e-05	1.334e-05	1.9129e-05	2.6933e-05
11.402	1.1647e-05	4.025e-05	6.7262e-05	1.3545e-05	1.9432e-05	2.7005e-05
11.502	1.1834e-05	4.0704e-05	6.7629e-05	1.3749e-05	1.9736e-05	2.7078e-05
11.602	1.2016e-05	4.115e-05	6.8005e-05	1.3954e-05	2.0043e-05	2.7152e-05
11.702	1.2192e-05	4.1583e-05	6.8396e-05	1.416e-05	2.0351e-05	2.7227e-05
11.802	1.2366e-05	4.2007e-05	6.8802e-05	1.4361e-05	2.0659e-05	2.7302e-05
11.902	1.2539e-05	4.2418e-05	6.9218e-05	1.4552e-05	2.0969e-05	2.7379e-05
12.002	1.2711e-05	4.2818e-05	6.9644e-05	1.473e-05	2.1276e-05	2.7456e-05
12.102	1.2879e-05	4.3204e-05	7.0077e-05	1.4898e-05	2.1583e-05	2.7533e-05
12.202	1.3043e-05	4.3577e-05	7.052e-05	1.506e-05	2.1888e-05	2.761e-05
12.302	1.3201e-05	4.3939e-05	7.0971e-05	1.5216e-05	2.2191e-05	2.7686e-05
12.402	1.3355e-05	4.4291e-05	7.1416e-05	1.5367e-05	2.2492e-05	2.7763e-05
12.503	1.3505e-05	4.4633e-05	7.1871e-05	1.5514e-05	2.279e-05	2.784e-05
12.603	1.3651e-05	4.496e-05	7.2321e-05	1.5661e-05	2.3085e-05	2.7916e-05
12.703	1.3795e-05	4.5271e-05	7.2758e-05	1.5803e-05	2.3377e-05	2.7993e-05
12.803	1.3937e-05	4.5577e-05	7.3193e-05	1.5942e-05	2.3664e-05	2.8069e-05
12.903	1.4077e-05	4.5875e-05	7.3618e-05	1.6078e-05	2.3947e-05	2.8146e-05
13.003	1.4218e-05	4.6162e-05	7.4034e-05	1.6208e-05	2.4225e-05	2.8223e-05
13.103	1.4363e-05	4.6438e-05	7.445e-05	1.6338e-05	2.4497e-05	2.8298e-05
13.203	1.4513e-05	4.6707e-05	7.4848e-05	1.6476e-05	2.4764e-05	2.8375e-05
13.303	1.4669e-05	4.6963e-05	7.5235e-05	1.6623e-05	2.5025e-05	2.8451e-05
13.403	1.4829e-05	4.7213e-05	7.5617e-05	1.6773e-05	2.528e-05	2.8527e-05
13.503	1.499e-05	4.7455e-05	7.5993e-05	1.6922e-05	2.5529e-05	2.8604e-05
13.603	1.5153e-05	4.7689e-05	7.6366e-05	1.7072e-05	2.5771e-05	2.868e-05
13.703	1.5316e-05	4.7917e-05	7.6734e-05	1.7223e-05	2.6006e-05	2.8759e-05
13.803	1.5477e-05	4.8139e-05	7.7096e-05	1.7375e-05	2.6235e-05	2.8836e-05
13.903	1.5637e-05	4.8353e-05	7.7458e-05	1.7532e-05	2.6461e-05	2.8912e-05
14.003	1.5792e-05	4.8564e-05	7.7819e-05	1.769e-05	2.6846e-05	2.8988e-05
14.103	1.5939e-05	4.877e-05	7.8178e-05	1.7851e-05	2.7101e-05	2.9064e-05
14.203	1.6081e-05	4.8972e-05	7.854e-05	1.8017e-05	2.7376e-05	2.914e-05
14.303	1.6223e-05	4.9167e-05	7.8908e-05	1.8189e-05	2.7626e-05	2.9217e-05
14.403	1.6364e-05	4.9359e-05	7.9281e-05	1.8366e-05	2.7842e-05	2.9296e-05
14.503	1.6507e-05	4.9554e-05	7.9667e-05	1.8548e-05	2.8042e-05	2.9376e-05
14.603	1.6655e-05	4.9744e-05	8.0062e-05	1.8731e-05	2.8231e-05	2.9457e-05
14.703	1.6811e-05	4.9933e-05	8.0467e-05	1.8919e-05	2.8421e-05	2.9539e-05
14.803	1.6973e-05	5.012e-05	8.0885e-05	1.9112e-05	2.8612e-05	2.9621e-05
14.903	1.7138e-05	5.0309e-05	8.1315e-05	1.9306e-05	2.8806e-05	2.9705e-05
15.003	1.7306e-05	5.0498e-05	8.1762e-05	1.9499e-05	2.9004e-05	2.979e-05
15.103	1.7478e-05	5.0691e-05	8.2224e-05	1.9691e-05	2.9204e-05	2.9875e-05
15.203	1.765e-05	5.0886e-05	8.2701e-05	1.9883e-05	2.9405e-05	2.9961e-05
15.303	1.7825e-05	5.1083e-05	8.3194e-05	2.0075e-05	2.961e-05	3.0047e-05
15.403	1.8003e-05	5.1287e-05	8.3703e-05	2.0267e-05	2.9818e-05	3.0134e-05
15.503	1.8182e-05	5.1494e-05	8.4227e-05	2.046e-05	3.0029e-05	3.0222e-05
15.603	1.8358e-05	5.1705e-05	8.4766e-05	2.0653e-05	3.0245e-05	3.031e-05
15.703	1.853e-05	5.1919e-05	8.5319e-05	2.0848e-05	3.0464e-05	3.0399e-05
15.803	1.8697e-05	5.2136e-05	8.5886e-05	2.1042e-05	3.0686e-05	3.0489e-05
15.903	1.8861e-05	5.2358e-05	8.6464e-05	2.1237e-05	3.091e-05	3.0581e-05
16.003	1.9022e-05	5.2583e-05	8.7054e-05	2.1433e-05	3.1134e-05	3.0673e-05
16.103	1.9184e-05	5.2812e-05	8.7656e-05	2.1633e-05	3.1355e-05	3.0766e-05
16.203	1.9345e-05	5.3046e-05	8.8265e-05	2.1836e-05	3.1572e-05	3.0858e-05
16.303	1.9504e-05	5.3282e-05	8.8883e-05	2.2044e-05	3.1786e-05	3.095e-05
16.403	1.9662e-05	5.3522e-05	8.9506e-05	2.2254e-05	3.1998e-05	3.1042e-05
16.503	1.9821e-05	5.3763e-05	9.0136e-05	2.2463e-05	3.2209e-05	3.1133e-05
16.603	1.9978e-05	5.4007e-05	9.077e-05	2.267e-05	3.2419e-05	3.1224e-05
16.703	2.0135e-05	5.4251e-05	9.1408e-05	2.2871e-05	3.2628e-05	3.1315e-05
16.803	2.0292e-05	5.4494e-05	9.2048e-05	2.3064e-05	3.2835e-05	3.1407e-05
16.903	2.0447e-05	5.4736e-05	9.2687e-05	2.3248e-05	3.304e-05	3.1499e-05
17.003	2.0602e-05	5.4977e-05	9.3326e-05	2.3421e-05	3.324e-05	3.1591e-05
17.103	2.0757e-05	5.5216e-05	9.3962e-05	2.3587e-05	3.3435e-05	3.1682e-05
17.203	2.0915e-05	5.5451e-05	9.4596e-05	2.3747e-05	3.3624e-05	3.1772e-05
17.303	2.1073e-05	5.5683e-05	9.5226e-05	2.3904e-05	3.381e-05	3.1861e-05
17.403	2.1233e-05	5.5911e-05	9.5853e-05	2.406e-05	3.3993e-05	3.1948e-05
17.504	2.1393e-05	5.6135e-05	9.6476e-05	2.4214e-05	3.4174e-05	3.2035e-05
17.604	2.1551e-05	5.6352e-05	9.7096e-05	2.4369e-05	3.4353e-05	3.2122e-05
17.704	2.1709e-05	5.6565e-05	9.7713e-05	2.4526e-05	3.4529e-05	3.2209e-05
17.804	2.1864e-05	5.6774e-05	9.8325e-05	2.4685e-05	3.4702e-05	3.2297e-05
17.904	2.2018e-05	5.6976e-05	9.8934e-05	2.485e-05	3.4874e-05	3.2387e-05
18.004	2.2172e-05	5.7171e-05	9.9539e-05	2.502e-05	3.5043e-05	3.2479e-05
18.104	2.2328e-05	5.736e-05	0.00010014	2.5198e-05	3.5211e-05	3.2573e-05
18.204	2.2488e-05	5.7542e-05	0.00010074	2.5383e-05	3.5377e-05	3.2667e-05
18.304	2.2653e-05	5.7719e-05	0.00010133	2.5575e-05	3.5543e-05	3.2761e-05
18.404	2.2823e-05	5.7888e-05	0.00010192	2.5773e-05	3.5708e-05	3.2856e-05
18.504	2.2999e-05	5.8049e-05	0.00010251	2.5975e-05	3.5872e-05	3.295e-05
18.604	2.3179e-05	5.8204e-05	0.0001031	2.618e-05	3.6036e-05	3.3043e-05
18.704	2.3364e-05	5.8354e-05	0.00010369	2.6384e-05	3.6201e-05	3.3135e-05
18.804	2.3553e-05	5.85e-05	0.00010428	2.6588e-05	3.6366e-05	3.3226e-05
18.904	2.3745e-05	5.864e-05	0.00010487	2.679e-05	3.6532e-05	3.3316e-05
19.004	2.3939e-05	5.8776e-05	0.00010547	2.6991e-05	3.6699e-05	3.3405e-05
19.104	2.4136e-05	5.8909e-05	0.00010606	2.7189e-05	3.6866e-05	3.3494e-05
19.204	2.4334e-05	5.9042e-05	0.00010666	2.7385e-05	3.7034e-05	3.3582e-05
19.304	2.4533e-05	5.9179e-05	0.00010725	2.7579e-05	3.7202e-05	3.367e-05
19.404	2.4732e-05	5.9335e-05	0.00010785	2.7772e-05	3.737e-05	3.3758e-05
19.504	2.4927e-05	5.9545e-05	0.00010844	2.7965e-05	3.7539e-05	3.3845e-05
19.604	2.5117e-05	5.9865e-05	0.00010904	2.8162e-05	3.7709e-05	3.3933e-05
19.704	2.5299e-05	6.0275e-05	0.00010963	2.8368e-05	3.7879e-05	3.402e-05
19.804	2.5474e-05	6.0721e-05	0.00011021	2.8587e-05	3.805e-05	3.4108e-05
19.904	2.5646e-05	6.1177e-05	0.0001108	2.8818e-05	3.8221e-05	3.4197e-05
20.004	2.5824e-05	6.1636e-05	0.00011138	2.906e-05	3.839e-05	3.4375e-05
20.104	2.6016e-05	6.2095e-05	0.00011196	2.9312e-05	3.8558e-05	3.4495e-05
20.204	2.6227e-05	6.2552e-05	0.00011253	2.9575e-05	3.8722e-05	3.4583e-05
20.304	2.6461e-05	6.3007e-05	0.00011311	2.985e-05	3.8884e-05	3.4663e-05
20.404	2.6717e-05	6.346e-05	0.00011368	3.0137e-05	3.904e-05	3.4743e-05
20.504	2.699e-05	6.391e-05	0.00011424	3.0427e-05	3.9193e-05	3.4823e-05
20.604	2.727e-05	6.4357e-05	0.00011481	3.0715e-05	3.9342e-05	3.4906e-05
20.704	2.7541e-05	6.4803e-05	0.00011537	3.0992e-05	3.9486e-05	3.4993e-05
20.804	2.7793e-05	6.5246e-05	0.00011594	3.1253e-05	3.9627e-05	3.5082e-05
20.904	2.802e-05	6.5687e-05	0.0001165	3.1495e-05	3.9764e-05	3.5176e-05
21.004	2.8226e-05	6.6126e-05	0.00011706	3.1723e-05	3.9899e-05	3.5273e-05
21.104	2.8416e-05	6.6562e-05	0.00011762	3.1941e-05	4.0035e-05	3.5376e-05
21.204	2.8595e-05	6.6995e-05	0.00011818	3.2147e-05	4.0175e-05	3.5483e-05
21.304	2.8766e-05	6.7427e-05	0.00011874	3.2344e-05	4.0328e-05	3.5596e-05
21.404	2.8923e-05	6.7856e-05	0.00011931	3.2529e-05	4.0504e-05	3.5714e-05
21.504	2.9064e-05	6.8283e-05	0.00011987	3.2697e-05	4.0714e-05	3.5837e-05
21.604	2.9183e-05	6.8707e-05	0.00012044	3.2846e-05	4.0964e-05	3.5965e-05
21.704	2.9281e-05	6.9129e-05	0.000121	3.2976e-05	4.1253e-05	3.6097e-05
21.804	2.9361e-05	6.9549e-05	0.00012157	3.3092e-05	4.1577e-05	3.6232e-05
21.904	2.9429e-05	6.9965e-05	0.00012215	3.3202e-05	4.1927e-05	3.6369e-05
22.004	2.9493e-05	7.0379e-05	0.00012273	3.3311e-05	4.2297e-05	3.651e-05
22.104	2.9561e-05	7.0789e-05	0.00012331	3.3418e-05	4.268e-05	3.6653e-05
22.204	2.9636e-05	7.1195e-05	0.0001239	3.3527e-05	4.3073e-05	3.6799e-05
22.304	2.9718e-05	7.1597e-05	0.00012451	3.3641e-05	4.3473e-05	3.6949e-05
22.404	2.9805e-05	7.1994e-05	0.00012512	3.376e-05	4.3876e-05	3.7101e-05
22.505	2.9897e-05	7.2387e-05	0.00012576	3.3887e-05	4.4282e-05	3.7256e-05
22.605	2.9994e-05	7.2773e-05	0.00012642	3.4025e-05	4.469e-05	3.7413e-05
22.705	3.0102e-05	7.3154e-05	0.00012709	3.4178e-05	4.5098e-05	3.7573e-05
22.805	3.0234e-05	7.353e-05	0.00012776	3.4352e-05	4.5506e-05	3.7733e-05
22.905	3.0399e-05	7.39e-05	0.00012845	3.4553e-05	4.5913e-05	3.7893e-05
23.005	3.0596e-05	7.4265e-05	0.00012913	3.4781e-05	4.6318e-05	3.8054e-05
23.105	3.082e-05	7.4626e-05	0.00012981	3.5023e-05	4.6722e-05	3.8215e-05
23.205	3.106e-05	7.4982e-05	0.0001305	3.5277e-05	4.7123e-05	3.8377e-05
23.305	3.1311e-05	7.5333e-05	0.00013118	3.5541e-05	4.7522e-05	3.8539e-05
23.405	3.1568e-05	7.5678e-05	0.00013186	3.5817e-05	4.7919e-05	3.8702e-05
23.505	3.183e-05	7.6018e-05	0.00013253	3.6102e-05	4.8313e-05	3.8866e-05
23.605	3.2094e-05	7.6352e-05	0.00013319	3.6397e-05	4.8705e-05	3.9033e-05
23.705	3.2362e-05	7.6682e-05	0.00013386	3.6698e-05	4.9094e-05	3.92e-05
23.805	3.2634e-05	7.7007e-05	0.00013451	3.7006e-05	4.9479e-05	3.937e-05
23.905	3.2912e-05	7.7328e-05	0.00013517	3.732e-05	4.9861e-05	3.954e-05
24.005	3.3195e-05	7.7644e-05	0.00013582	3.7641e-05	5.0239e-05	3.9711e-05
24.105	3.3481e-05	7.7956e-05	0.00013647	3.797e-05	5.0614e-05	3.9882e-05
24.205	3.3771e-05	7.8264e-05	0.00013711	3.8306e-05	5.0987e-05	4.0054e-05
24.305	3.4066e-05	7.8568e-05	0.00013775	3.8648e-05	5.1357e-05	4.0227e-05
24.405	3.4368e-05	7.8868e-05	0.00013839	3.8998e-05	5.1726e-05	4.0403e-05
24.505	3.4678e-05	7.9164e-05	0.00013903	3.9355e-05	5.2091e-05	4.0581e-05
24.605	3.4997e-05	7.9457e-05	0.00013967	3.9719e-05	5.2453e-05	4.0761e-05
24.705	3.5323e-05	7.9745e-05	0.0001403	4.0091e-05	5.2811e-05	4.0943e-05
24.805	3.5659e-05	8.003e-05	0.00014093	4.0469e-05	5.3167e-05	4.1127e-05
24.905	3.6001e-05	8.0313e-05	0.00014157	4.0854e-05	5.3519e-05	4.1311e-05
25.005	3.6344e-05	8.0593e-05	0.0001422	4.1246e-05	5.3869e-05	4.1496e-05
25.105	3.6684e-05	8.0871e-05	0.00014283	4.1641e-05	5.4216e-05	4.168e-05
25.205	3.7022e-05	8.1148e-05	0.00014347	4.2041e-05	5.456e-05	4.1865e-05
25.305	3.7356e-05	8.1424e-05	0.00014411	4.2443e-05	5.4901e-05	4.205e-05
25.405	3.7688e-05	8.1698e-05	0.00014474	4.2847e-05	5.5238e-05	4.2235e-05
25.505	3.8021e-05	8.1969e-05	0.00014538	4.3252e-05	5.557e-05	4.242e-05
25.605	3.8357e-05	8.2239e-05	0.00014602	4.3657e-05	5.5898e-05	4.2605e-05
25.705	3.8696e-05	8.2506e-05	0.00014666	4.4059e-05	5.6219e-05	4.279e-05
25.805	3.9033e-05	8.2773e-05	0.0001473	4.4458e-05	5.6534e-05	4.2974e-05
25.905	3.9366e-05	8.3039e-05	0.00014795	4.4853e-05	5.6841e-05	4.3156e-05
26.005	3.9695e-05	8.3306e-05	0.0001486	4.5244e-05	5.7141e-05	4.3335e-05
26.105	4.0018e-05	8.3572e-05	0.00014924	4.5629e-05	5.7431e-05	4.3512e-05
26.205	4.033e-05	8.3836e-05	0.00014989	4.6007e-05	5.7711e-05	4.3688e-05
26.305	4.0631e-05	8.4099e-05	0.00015054	4.6378e-05	5.7979e-05	4.3863e-05
26.405	4.0922e-05	8.4361e-05	0.00015119	4.6741e-05	5.8234e-05	4.4038e-05
26.505	4.1208e-05	8.4621e-05	0.00015184	4.7093e-05	5.8475e-05	4.4212e-05
26.605	4.1493e-05	8.4882e-05	0.00015248	4.7436e-05	5.8701e-05	4.4385e-05
26.705	4.1779e-05	8.5143e-05	0.00015313	4.7769e-05	5.8912e-05	4.4557e-05
26.805	4.2065e-05	8.5405e-05	0.00015377	4.8095e-05	5.9108e-05	4.4728e-05
26.905	4.2348e-05	8.5666e-05	0.0001544	4.8407e-05	5.9287e-05	4.4897e-05
27.005	4.2625e-05	8.5928e-05	0.00015504	4.8709e-05	5.9451e-05	4.5065e-05
27.105	4.2893e-05	8.619e-05	0.00015566	4.8998e-05	5.9599e-05	4.5232e-05
27.205	4.3148e-05	8.6455e-05	0.00015628	4.9273e-05	5.9731e-05	4.54e-05
27.305	4.3391e-05	8.6723e-05	0.00015689	4.9536e-05	5.9847e-05	4.5567e-05
27.405	4.362e-05	8.6997e-05	0.0001575	4.9786e-05	5.9949e-05	4.5734e-05
27.506	4.3839e-05	8.7279e-05	0.0001581	5.0026e-05	6.0038e-05	4.5899e-05
27.606	4.4052e-05	8.757e-05	0.0001587	5.0257e-05	6.0114e-05	4.6062e-05
27.706	4.4262e-05	8.7872e-05	0.00015929	5.0481e-05	6.018e-05	4.6223e-05
27.806	4.4469e-05	8.8187e-05	0.00015987	5.0696e-05	6.0234e-05	4.6382e-05
27.906	4.4672e-05	8.8515e-05	0.00016045	5.0906e-05	6.028e-05	4.6541e-05
28.006	4.4869e-05	8.8857e-05	0.00016102	5.1109e-05	6.0317e-05	4.6698e-05
28.106	4.5057e-05	8.9211e-05	0.00016159	5.1308e-05	6.0348e-05	4.6854e-05
28.206	4.5238e-05	8.9574e-05	0.00016216	5.1504e-05	6.0374e-05	4.701e-05
28.306	4.5411e-05	8.9944e-05	0.00016272	5.1695e-05	6.0396e-05	4.7162e-05
28.406	4.5582e-05	9.0316e-05	0.00016329	5.1886e-05	6.0415e-05	4.7313e-05
28.506	4.5755e-05	9.0688e-05	0.00016385	5.2073e-05	6.0432e-05	4.7461e-05
28.606	4.5935e-05	9.1058e-05	0.00016441	5.2259e-05	6.0447e-05	4.7606e-05
28.706	4.6124e-05	9.1425e-05	0.00016497	5.2445e-05	6.0461e-05	4.775e-05
28.806	4.6324e-05	9.1786e-05	0.00016552	5.2629e-05	6.0475e-05	4.7891e-05
28.906	4.6535e-05	9.2143e-05	0.00016608	5.2815e-05	6.049e-05	4.803e-05
29.006	4.6753e-05	9.2492e-05	0.00016664	5.3e-05	6.0507e-05	4.8166e-05
29.106	4.6979e-05	9.2836e-05	0.00016721	5.3188e-05	6.0527e-05	4.83e-05
29.206	4.7209e-05	9.3174e-05	0.00016778	5.3377e-05	6.0552e-05	4.843e-05
29.306	4.7442e-05	9.3507e-05	0.00016835	5.3567e-05	6.0581e-05	4.8558e-05
29.406	4.768e-05	9.3836e-05	0.00016894	5.3761e-05	6.0615e-05	4.8683e-05
29.506	4.7922e-05	9.4162e-05	0.00016952	5.3954e-05	6.0654e-05	4.8805e-05
29.606	4.8171e-05	9.4486e-05	0.00017012	5.4151e-05	6.0703e-05	4.8924e-05
29.706	4.8428e-05	9.481e-05	0.00017072	5.4347e-05	6.076e-05	4.9042e-05
29.806	4.8698e-05	9.5133e-05	0.00017133	5.4548e-05	6.0831e-05	4.9155e-05
29.906	4.8981e-05	9.5457e-05	0.00017195	5.4749e-05	6.0915e-05	4.9268e-05
30.006	4.9278e-05	9.5782e-05	0.00017257	5.4952e-05	6.1017e-05	4.9376e-05
30.106	4.9586e-05	9.6109e-05	0.0001732	5.5158e-05	6.1136e-05	4.9485e-05
30.206	4.99e-05	9.6438e-05	0.00017383	5.5363e-05	6.1275e-05	4.9589e-05
30.306	5.0216e-05	9.677e-05	0.00017446	5.5571e-05	6.1435e-05	4.9694e-05
30.406	5.0527e-05	9.7242e-05	0.0001751	5.5776e-05	6.1618e-05	4.9798e-05
30.506	5.0832e-05	9.7594e-05	0.00017573	5.5982e-05	6.1826e-05	4.9898e-05
30.606	5.1132e-05	9.796e-05	0.00017637	5.6189e-05	6.2059e-05	5e-05
30.706	5.1423e-05	9.8324e-05	0.00017701	5.6392e-05	6.2313e-05	5.0099e-05
30.806	5.1712e-05	9.8682e-05	0.00017765	5.6595e-05	6.2591e-05	5.0198e-05
30.906	5.1998e-05	9.9035e-05	0.00017829	5.6796e-05	6.2885e-05	5.03e-05
31.006	5.228e-05	9.9384e-05	0.00017893	5.6989e-05	6.3195e-05	5.0398e-05
31.106	5.2563e-05	9.9737e-05	0.00017957	5.7182e-05	6.3517e-05	5.0501e-05
31.206	5.2839e-05	0.00010009	0.00018022	5.7366e-05	6.3849e-05	5.0603e-05
31.306	5.3108e-05	0.00010045	0.00018086	5.7547e-05	6.4186e-05	5.0704e-05
31.406	5.337e-05	0.00010082	0.00018151	5.7725e-05	6.4528e-05	5.0811e-05
31.506	5.3618e-05	0.00010119	0.00018215	5.7895e-05	6.4868e-05	5.0917e-05
31.606	5.3859e-05	0.00010157	0.00018279	5.8062e-05	6.5207e-05	5.1026e-05
31.706	5.4092e-05	0.00010196	0.00018343	5.8227e-05	6.5538e-05	5.1144e-05
31.806	5.4316e-05	0.00010235	0.00018407	5.8383e-05	6.5864e-05	5.1263e-05
31.906	5.4537e-05	0.00010275	0.00018471	5.8539e-05	6.618e-05	5.1389e-05
32.006	5.4754e-05	0.00010315	0.00018534	5.8694e-05	6.6487e-05	5.1524e-05
32.106	5.4966e-05	0.00010355	0.00018597	5.8844e-05	6.6786e-05	5.1661e-05
32.206	5.5169e-05	0.00010396	0.00018659	5.8999e-05	6.7072e-05	5.1803e-05
32.306	5.5363e-05	0.00010436	0.00018721	5.9154e-05	6.7349e-05	5.1953e-05
32.406	5.5545e-05	0.00010477	0.00018782	5.9307e-05	6.7615e-05	5.2104e-05
32.507	5.572e-05	0.00010518	0.00018843	5.9464e-05	6.7869e-05	5.2258e-05
32.607	5.5892e-05	0.00010558	0.00018903	5.9626e-05	6.8112e-05	5.2416e-05
32.707	5.6058e-05	0.00010597	0.00018962	5.9789e-05	6.8347e-05	5.2575e-05
32.807	5.6223e-05	0.00010637	0.00019021	5.9959e-05	6.8573e-05	5.2734e-05
32.907	5.6391e-05	0.00010675	0.0001908	6.0138e-05	6.8789e-05	5.2895e-05
33.007	5.6557e-05	0.00010713	0.00019138	6.0322e-05	6.9001e-05	5.3056e-05
33.107	5.6725e-05	0.0001075	0.00019196	6.0511e-05	6.9204e-05	5.3217e-05
33.207	5.6901e-05	0.00010786	0.00019254	6.0712e-05	6.94e-05	5.3379e-05
33.307	5.708e-05	0.00010821	0.00019311	6.092e-05	6.9591e-05	5.3543e-05
33.407	5.7262e-05	0.00010855	0.00019369	6.1134e-05	6.9777e-05	5.3708e-05
33.507	5.7454e-05	0.00010888	0.00019427	6.136e-05	6.9956e-05	5.3873e-05
33.607	5.7649e-05	0.0001092	0.00019486	6.1596e-05	7.0136e-05	5.4043e-05
33.707	5.7849e-05	0.0001095	0.00019545	6.1836e-05	7.0309e-05	5.4216e-05
33.807	5.8058e-05	0.0001098	0.00019606	6.2088e-05	7.0478e-05	5.4387e-05
33.907	5.8277e-05	0.00011008	0.00019668	6.235e-05	7.0646e-05	5.4563e-05
34.007	5.8501e-05	0.00011035	0.0001973	6.2618e-05	7.0806e-05	5.4745e-05
34.107	5.873e-05	0.00011061	0.00019792	6.2893e-05	7.0965e-05	5.4926e-05
34.207	5.8971e-05	0.00011086	0.00019855	6.3178e-05	7.1118e-05	5.511e-05
34.307	5.9219e-05	0.0001111	0.00019917	6.347e-05	7.1268e-05	5.5301e-05
34.407	5.947e-05	0.00011133	0.0001998	6.3765e-05	7.1419e-05	5.5492e-05
34.507	5.9732e-05	0.00011155	0.00020042	6.4067e-05	7.1565e-05	5.5682e-05
34.607	6.0004e-05	0.00011176	0.00020105	6.4375e-05	7.1708e-05	5.5876e-05
34.707	6.0278e-05	0.00011197	0.00020167	6.4687e-05	7.1847e-05	5.6073e-05
34.807	6.0556e-05	0.00011217	0.0002023	6.5e-05	7.1986e-05	5.6267e-05
34.907	6.0842e-05	0.00011237	0.00020292	6.5317e-05	7.2118e-05	5.6459e-05
35.007	6.1132e-05	0.00011257	0.00020355	6.5637e-05	7.2247e-05	5.6655e-05
35.107	6.1422e-05	0.00011277	0.00020418	6.5953e-05	7.238e-05	5.6848e-05
35.207	6.1713e-05	0.00011297	0.0002048	6.6266e-05	7.2508e-05	5.7035e-05
35.307	6.201e-05	0.00011318	0.00020543	6.6578e-05	7.2633e-05	5.7222e-05
35.407	6.2306e-05	0.0001134	0.00020607	6.6888e-05	7.2757e-05	5.7407e-05
35.507	6.2597e-05	0.00011363	0.00020672	6.7189e-05	7.2883e-05	5.7587e-05
35.607	6.2886e-05	0.00011389	0.00020736	6.7483e-05	7.3009e-05	5.7764e-05
35.707	6.3178e-05	0.00011416	0.000208	6.7772e-05	7.3134e-05	5.7936e-05
35.807	6.3466e-05	0.00011446	0.00020864	6.8052e-05	7.3263e-05	5.8107e-05
35.907	6.3741e-05	0.00011478	0.00020928	6.8315e-05	7.3392e-05	5.8274e-05
36.007	6.4013e-05	0.00011513	0.00020992	6.8568e-05	7.3523e-05	5.8435e-05
36.107	6.4281e-05	0.00011548	0.00021057	6.8813e-05	7.3665e-05	5.8596e-05
36.207	6.4535e-05	0.00011585	0.00021121	6.904e-05	7.3805e-05	5.875e-05
36.307	6.478e-05	0.00011623	0.00021185	6.9257e-05	7.3961e-05	5.8906e-05
36.407	6.5009e-05	0.00011662	0.00021249	6.9456e-05	7.413e-05	5.9055e-05
36.507	6.5234e-05	0.00011701	0.00021313	6.9644e-05	7.4306e-05	5.9199e-05
36.607	6.5449e-05	0.00011741	0.00021377	6.9818e-05	7.4501e-05	5.9347e-05
36.707	6.5642e-05	0.00011782	0.00021441	6.9972e-05	7.4711e-05	5.9489e-05
36.807	6.5831e-05	0.00011823	0.00021505	7.0116e-05	7.4936e-05	5.9635e-05
36.907	6.6015e-05	0.00011864	0.00021569	7.0253e-05	7.5179e-05	5.978e-05
37.007	6.6182e-05	0.00011906	0.00021633	7.0372e-05	7.5431e-05	5.992e-05
37.107	6.6345e-05	0.00011948	0.00021697	7.0486e-05	7.5698e-05	6.0071e-05
37.207	6.6499e-05	0.0001199	0.00021761	7.0592e-05	7.5983e-05	6.0219e-05
37.307	6.6647e-05	0.00012031	0.00021824	7.0686e-05	7.6271e-05	6.0362e-05
37.407	6.6799e-05	0.00012073	0.00021888	7.0779e-05	7.6567e-05	6.051e-05
37.508	6.6944e-05	0.00012115	0.00021952	7.0872e-05	7.6875e-05	6.0662e-05
37.608	6.7078e-05	0.00012156	0.00022015	7.0957e-05	7.7188e-05	6.0819e-05
37.708	6.7218e-05	0.00012198	0.00022078	7.1047e-05	7.7511e-05	6.0968e-05
37.808	6.7366e-05	0.00012238	0.00022141	7.1149e-05	7.7836e-05	6.1121e-05
37.908	6.7506e-05	0.00012278	0.00022204	7.1249e-05	7.8164e-05	6.1276e-05
38.008	6.7646e-05	0.00012319	0.00022266	7.1354e-05	7.8497e-05	6.1433e-05
38.108	6.7796e-05	0.00012357	0.00022328	7.1474e-05	7.8826e-05	6.159e-05
38.208	6.7949e-05	0.00012396	0.00022389	7.1602e-05	7.9158e-05	6.1741e-05
38.308	6.8107e-05	0.00012434	0.00022451	7.1735e-05	7.9484e-05	6.1896e-05
38.408	6.8275e-05	0.00012472	0.00022512	7.1886e-05	7.9814e-05	6.2057e-05
38.508	6.8444e-05	0.00012508	0.00022573	7.2048e-05	8.0151e-05	6.2213e-05
38.608	6.8614e-05	0.00012544	0.00022633	7.2214e-05	8.0479e-05	6.2367e-05
38.708	6.8799e-05	0.0001258	0.00022693	7.2397e-05	8.0805e-05	6.2521e-05
38.808	6.8997e-05	0.00012614	0.00022753	7.26e-05	8.1139e-05	6.2676e-05
38.908	6.9188e-05	0.00012648	0.00022812	7.2806e-05	8.1457e-05	6.2835e-05
39.008	6.9382e-05	0.00012683	0.00022872	7.3017e-05	8.1764e-05	6.2995e-05
39.108	6.9595e-05	0.00012716	0.00022932	7.3247e-05	8.208e-05	6.3147e-05
39.208	6.9821e-05	0.00012747	0.00022991	7.3492e-05	8.2396e-05	6.3301e-05
39.308	7.0046e-05	0.00012779	0.00023051	7.3737e-05	8.2696e-05	6.3465e-05
39.408	7.027e-05	0.00012811	0.00023112	7.3991e-05	8.299e-05	6.3627e-05
39.508	7.051e-05	0.00012841	0.00023171	7.4262e-05	8.3289e-05	6.3782e-05
39.608	7.0761e-05	0.0001287	0.00023231	7.4541e-05	8.3578e-05	6.3941e-05
39.708	7.1014e-05	0.00012901	0.00023292	7.4824e-05	8.3851e-05	6.4106e-05
39.808	7.1273e-05	0.0001293	0.00023354	7.5119e-05	8.4117e-05	6.427e-05
39.908	7.1542e-05	0.00012958	0.00023414	7.542e-05	8.4378e-05	6.4431e-05
40.008	7.1817e-05	0.00012987	0.00023475	7.5721e-05	8.4631e-05	6.4593e-05
40.108	7.2093e-05	0.00013016	0.00023537	7.6025e-05	8.4874e-05	6.4753e-05
40.208	7.2377e-05	0.00013044	0.00023598	7.634e-05	8.5104e-05	6.4911e-05
40.308	7.2669e-05	0.00013071	0.0002366	7.666e-05	8.5321e-05	6.5068e-05
40.408	7.2956e-05	0.00013099	0.00023722	7.6978e-05	8.5527e-05	6.5222e-05
40.508	7.3234e-05	0.00013128	0.00023783	7.7293e-05	8.5717e-05	6.5375e-05
40.608	7.3514e-05	0.00013155	0.00023845	7.7613e-05	8.5887e-05	6.5523e-05
40.708	7.3798e-05	0.00013181	0.00023908	7.7942e-05	8.6048e-05	6.5666e-05
40.808	7.4077e-05	0.00013208	0.0002397	7.8265e-05	8.6196e-05	6.5801e-05
40.908	7.4339e-05	0.00013237	0.00024032	7.8579e-05	8.6318e-05	6.5934e-05
41.008	7.459e-05	0.00013265	0.00024093	7.8893e-05	8.6422e-05	6.6067e-05
41.108	7.484e-05	0.00013291	0.00024155	7.9206e-05	8.6508e-05	6.6188e-05
41.208	7.509e-05	0.00013318	0.00024217	7.9503e-05	8.6593e-05	6.6299e-05
41.308	7.5326e-05	0.00013346	0.00024279	7.978e-05	8.6652e-05	6.6412e-05
41.408	7.554e-05	0.00013376	0.00024341	8.0048e-05	8.6681e-05	6.6524e-05
41.508	7.5742e-05	0.00013404	0.00024403	8.0311e-05	8.671e-05	6.663e-05
41.608	7.5942e-05	0.00013432	0.00024464	8.0565e-05	8.6738e-05	6.6727e-05
41.708	7.6134e-05	0.00013462	0.00024525	8.0802e-05	8.6757e-05	6.6819e-05
41.808	7.6309e-05	0.00013494	0.00024587	8.1028e-05	8.6756e-05	6.6917e-05
41.908	7.6474e-05	0.00013525	0.00024649	8.124e-05	8.6741e-05	6.7019e-05
42.008	7.6638e-05	0.00013555	0.00024711	8.1435e-05	8.6729e-05	6.7116e-05
42.108	7.6798e-05	0.00013588	0.00024772	8.1614e-05	8.6723e-05	6.7207e-05
42.208	7.6946e-05	0.00013622	0.00024832	8.1786e-05	8.6709e-05	6.73e-05
42.308	7.7084e-05	0.00013656	0.00024894	8.1959e-05	8.6683e-05	6.74e-05
42.408	7.7223e-05	0.0001369	0.00024955	8.2134e-05	8.6662e-05	6.7502e-05
42.509	7.7369e-05	0.00013724	0.00025015	8.2297e-05	8.6657e-05	6.7605e-05
42.609	7.7518e-05	0.00013761	0.00025075	8.2442e-05	8.6662e-05	6.7707e-05
42.709	7.7661e-05	0.00013799	0.00025135	8.2578e-05	8.6671e-05	6.781e-05
42.809	7.7806e-05	0.00013837	0.00025195	8.2722e-05	8.6702e-05	6.7921e-05
42.909	7.7965e-05	0.00013874	0.00025256	8.2876e-05	8.6755e-05	6.8036e-05
43.009	7.8138e-05	0.00013912	0.00025316	8.3032e-05	8.6825e-05	6.8146e-05
43.109	7.8312e-05	0.00013952	0.00025375	8.3183e-05	8.6904e-05	6.8255e-05
43.209	7.8481e-05	0.00013992	0.00025433	8.3338e-05	8.7004e-05	6.837e-05
43.309	7.8653e-05	0.00014032	0.00025491	8.3504e-05	8.7129e-05	6.8491e-05
43.409	7.8842e-05	0.0001407	0.00025549	8.3681e-05	8.7287e-05	6.861e-05
43.509	7.905e-05	0.00014109	0.00025608	8.3864e-05	8.7483e-05	6.8725e-05
43.609	7.9267e-05	0.0001415	0.00025666	8.4051e-05	8.771e-05	6.8841e-05
43.709	7.9482e-05	0.00014191	0.00025725	8.4242e-05	8.796e-05	6.8968e-05
43.809	7.9697e-05	0.00014231	0.00025783	8.4445e-05	8.8227e-05	6.9125e-05
43.909	7.9924e-05	0.0001427	0.00025843	8.4658e-05	8.8522e-05	6.9318e-05
44.009	8.0172e-05	0.0001431	0.00025902	8.4877e-05	8.8847e-05	6.9527e-05
44.109	8.0434e-05	0.00014352	0.00025961	8.5099e-05	8.9202e-05	6.974e-05
44.209	8.0699e-05	0.00014394	0.00026021	8.5329e-05	8.9583e-05	6.9956e-05
44.309	8.0964e-05	0.00014434	0.00026081	8.5573e-05	8.9978e-05	7.0176e-05
44.409	8.124e-05	0.00014473	0.00026142	8.5831e-05	9.0392e-05	7.0399e-05
44.509	8.1536e-05	0.00014512	0.00026202	8.6094e-05	9.0824e-05	7.0622e-05
44.609	8.185e-05	0.00014552	0.00026263	8.6356e-05	9.1276e-05	7.0844e-05
44.709	8.2166e-05	0.00014593	0.00026324	8.6624e-05	9.1736e-05	7.1062e-05
44.809	8.2479e-05	0.00014633	0.00026386	8.6906e-05	9.2187e-05	7.1283e-05
44.909	8.2795e-05	0.0001467	0.00026448	8.7203e-05	9.2632e-05	7.1507e-05
45.009	8.3127e-05	0.00014706	0.00026509	8.7508e-05	9.3083e-05	7.1732e-05
45.109	8.347e-05	0.00014743	0.0002657	8.7811e-05	9.3544e-05	7.1957e-05
45.209	8.3813e-05	0.0001478	0.00026631	8.8111e-05	9.401e-05	7.2179e-05
45.309	8.4142e-05	0.00014817	0.00026693	8.8411e-05	9.4457e-05	7.2396e-05
45.409	8.4464e-05	0.00014852	0.00026756	8.8718e-05	9.4875e-05	7.2607e-05
45.509	8.479e-05	0.00014886	0.00026819	8.9032e-05	9.5275e-05	7.2816e-05
45.609	8.5128e-05	0.00014919	0.00026881	8.9342e-05	9.5669e-05	7.3024e-05
45.709	8.5462e-05	0.00014953	0.00026942	8.9641e-05	9.6067e-05	7.3228e-05
45.809	8.5775e-05	0.00014987	0.00027004	8.9929e-05	9.6462e-05	7.3431e-05
45.909	8.6061e-05	0.0001502	0.00027066	9.0217e-05	9.6826e-05	7.3636e-05
46.009	8.6337e-05	0.00015052	0.00027129	9.0507e-05	9.714e-05	7.3845e-05
46.109	8.6614e-05	0.00015082	0.00027193	9.0792e-05	9.7407e-05	7.4053e-05
46.209	8.6893e-05	0.00015113	0.00027256	9.1062e-05	9.7644e-05	7.4254e-05
46.309	8.7161e-05	0.00015145	0.0002732	9.1308e-05	9.7873e-05	7.4446e-05
46.409	8.7399e-05	0.00015177	0.00027384	9.1532e-05	9.8102e-05	7.4626e-05
46.509	8.7607e-05	0.00015209	0.00027449	9.1744e-05	9.8316e-05	7.4798e-05
46.609	8.78e-05	0.00015238	0.00027514	9.1955e-05	9.8492e-05	7.4967e-05
46.709	8.7988e-05	0.00015268	0.00027579	9.2162e-05	9.8617e-05	7.5134e-05
46.809	8.8176e-05	0.00015299	0.00027645	9.2355e-05	9.8694e-05	7.5297e-05
46.909	8.8361e-05	0.00015331	0.00027711	9.2528e-05	9.8744e-05	7.5457e-05
47.009	8.8529e-05	0.00015362	0.00027777	9.2684e-05	9.8791e-05	7.5618e-05
47.109	8.8674e-05	0.00015392	0.00027842	9.2837e-05	9.8835e-05	7.5781e-05
47.209	8.8809e-05	0.00015422	0.00027907	9.2993e-05	9.8863e-05	7.5942e-05
47.309	8.894e-05	0.00015452	0.00027971	9.3151e-05	9.8865e-05	7.6093e-05
47.409	8.9068e-05	0.00015483	0.00028037	9.3302e-05	9.8844e-05	7.6233e-05
47.51	8.9191e-05	0.00015514	0.00028102	9.3443e-05	9.8808e-05	7.6368e-05
47.61	8.9308e-05	0.00015546	0.00028167	9.3578e-05	9.8774e-05	7.6502e-05
47.71	8.9419e-05	0.00015577	0.00028231	9.3717e-05	9.8754e-05	7.6637e-05
47.81	8.9537e-05	0.00015608	0.00028295	9.3867e-05	9.8749e-05	7.6775e-05
47.91	8.9676e-05	0.00015639	0.00028357	9.403e-05	9.8749e-05	7.6914e-05
48.01	8.9837e-05	0.00015671	0.0002842	9.4197e-05	9.8752e-05	7.705e-05
48.11	9.0007e-05	0.00015703	0.00028484	9.4362e-05	9.8757e-05	7.7181e-05
48.21	9.0174e-05	0.00015735	0.00028547	9.4527e-05	9.8769e-05	7.7309e-05
48.31	9.0335e-05	0.00015767	0.0002861	9.4697e-05	9.879e-05	7.744e-05
48.41	9.0496e-05	0.00015797	0.00028672	9.4884e-05	9.883e-05	7.7583e-05
48.51	9.0668e-05	0.00015827	0.00028733	9.509e-05	9.8892e-05	7.7741e-05
48.61	9.0868e-05	0.00015858	0.00028793	9.5306e-05	9.8983e-05	7.7909e-05
48.71	9.1095e-05	0.0001589	0.00028854	9.5528e-05	9.9113e-05	7.8078e-05
48.81	9.1335e-05	0.00015925	0.00028916	9.5756e-05	9.9291e-05	7.8239e-05
48.91	9.1574e-05	0.0001596	0.00028977	9.5996e-05	9.9511e-05	7.8392e-05
49.01	9.1812e-05	0.00015995	0.00029039	9.6253e-05	9.9758e-05	7.8548e-05
49.11	9.2057e-05	0.00016028	0.00029099	9.6528e-05	0.00010002	7.8719e-05
49.21	9.2316e-05	0.00016062	0.00029159	9.6815e-05	0.0001003	7.8909e-05
49.31	9.2591e-05	0.00016096	0.00029219	9.7109e-05	0.00010059	7.9104e-05
49.41	9.2879e-05	0.00016132	0.0002928	9.7403e-05	0.00010091	7.9287e-05
49.51	9.3172e-05	0.0001617	0.00029341	9.7693e-05	0.00010126	7.9452e-05
49.61	9.3461e-05	0.00016207	0.00029404	9.7993e-05	0.00010163	7.9609e-05
49.71	9.3752e-05	0.00016243	0.00029465	9.8305e-05	0.00010201	7.9775e-05
49.81	9.405e-05	0.00016278	0.00029525	9.863e-05	0.00010238	7.9961e-05
49.91	9.4356e-05	0.00016313	0.00029585	9.8963e-05	0.00010275	8.0159e-05


==> figures/data/NLS1D_error_time_basis/error_local_reduced_model_indicator_NLS1D_4.txt <==
Timing	Error_1.1_1.1	Error_1.1_1.2	Error_1.2_1.1	Error_1.2_1.2	Error_1.3_1.1	Error_1.3_1.2
0	0	0	0	0	0	0
0.10002	0.00011749	0.00011749	0.00011749	0.00011749	0.00011749	0.00011749
0.20004	0.00012119	0.00012119	0.00012119	0.00012119	0.00012119	0.00012119
0.30006	0.00012658	0.00012658	0.00012658	0.00012658	0.00012658	0.00012658
0.40008	0.00013059	0.00013059	0.00013059	0.00013059	0.00013059	0.00013059
0.5001	0.00013408	0.00013408	0.00013408	0.00013408	0.00013408	0.00013408
0.60012	0.00013785	0.00013785	0.00013785	0.00013785	0.00013785	0.00013785
0.70014	0.00014186	0.00014315	0.00014315	0.00014315	0.00014315	0.00014315
0.80016	0.00014297	0.00015086	0.00015295	0.00015086	0.00015295	0.00015295
0.90018	0.00014425	0.00015169	0.00016498	0.00015169	0.00016687	0.00017051
1.0002	0.00014555	0.00015302	0.00016442	0.00015302	0.00016622	0.00018685
1.1002	0.00014675	0.00015493	0.00016535	0.00015493	0.00016682	0.00018418
1.2002	0.00014789	0.00015681	0.00016777	0.00015681	0.00016921	0.00018419
1.3003	0.000149	0.00015847	0.00017029	0.00015847	0.00017182	0.00018703
1.4003	0.00015006	0.00015991	0.00017237	0.00015991	0.000174	0.00019022
1.5003	0.00015099	0.00016118	0.00017399	0.00016118	0.00017568	0.0001927
1.6003	0.00015168	0.00016226	0.00017529	0.00016226	0.00017701	0.00019441
1.7003	0.00015208	0.0001631	0.00017635	0.0001631	0.00017807	0.0001956
1.8004	0.00015213	0.00016362	0.00017715	0.00016362	0.00017889	0.00019647
1.9004	0.00015185	0.00016378	0.00017765	0.00016378	0.00017942	0.00019712
2.0004	0.00015129	0.00016356	0.0001778	0.00016356	0.00017961	0.00019753
2.1004	0.00015053	0.00016302	0.00017759	0.00016302	0.00017944	0.00019767
2.2004	0.00014967	0.00016222	0.00017705	0.00016222	0.00017893	0.00019748
2.3005	0.00014877	0.00016125	0.00017621	0.00016125	0.00017812	0.00019695
2.4005	0.00014792	0.00016018	0.00017516	0.00016018	0.00017708	0.00019612
2.5005	0.00014714	0.0001591	0.00017397	0.0001591	0.00017589	0.00019504
2.6005	0.00014649	0.00015805	0.00017271	0.00015805	0.00017462	0.00019377
2.7005	0.00014601	0.00015711	0.00017146	0.00015711	0.00017335	0.0001924
2.8006	0.00014573	0.00015633	0.00017031	0.00015633	0.00017216	0.00019102
2.9006	0.00014568	0.00015578	0.00016932	0.00015578	0.00017113	0.00018973
3.0006	0.00014585	0.0001555	0.00016858	0.0001555	0.00017034	0.00018861
3.1006	0.00014622	0.00015551	0.00016812	0.00015551	0.00016984	0.00018774
3.2006	0.00014676	0.00015579	0.00016799	0.00015579	0.00016965	0.00018716
3.3007	0.00014744	0.00015632	0.00016817	0.00015632	0.00016979	0.0001869
3.4007	0.00014824	0.00015706	0.00016865	0.00015706	0.00017023	0.00018697
3.5007	0.00014914	0.00015798	0.00016937	0.00015798	0.00017092	0.00018734
3.6007	0.00015012	0.00015901	0.00017029	0.00015901	0.00017181	0.00018796
3.7007	0.00015116	0.00016011	0.00017133	0.00016011	0.00017284	0.00018877
3.8008	0.00015222	0.00016123	0.00017242	0.00016123	0.00017392	0.00018969
3.9008	0.00015326	0.00016232	0.00017349	0.00016232	0.00017498	0.00019063
4.0008	0.00015423	0.00016331	0.00017448	0.00016331	0.00017596	0.00019152
4.1008	0.00015508	0.00016418	0.00017534	0.00016418	0.00017682	0.0001923
4.2008	0.00015578	0.0001649	0.00017604	0.0001649	0.00017751	0.00019293
4.3009	0.00015631	0.00016545	0.00017656	0.00016545	0.00017803	0.00019338
4.4009	0.00015667	0.00016583	0.00017691	0.00016583	0.00017838	0.00019367
4.5009	0.00015688	0.00016604	0.0001771	0.00016604	0.00017857	0.00019379
4.6009	0.00015692	0.00016611	0.00017715	0.00016611	0.00017861	0.00019378
4.7009	0.00015683	0.00016604	0.00017707	0.00016604	0.00017853	0.00019368
4.801	0.00015662	0.00016587	0.00017692	0.00016587	0.00017838	0.00019353
4.901	0.00015634	0.00016565	0.00017675	0.00016565	0.00017821	0.00019338
5.001	0.00018655	0.00016546	0.00017662	0.00016546	0.00017809	0.00019332
5.101	0.00018668	0.00016541	0.00017664	0.00016541	0.00017812	0.00019342
5.201	0.00018714	0.00016561	0.0001769	0.00016561	0.00017839	0.00019375
5.3011	0.00018794	0.00016618	0.00017749	0.00016618	0.00017897	0.00019436
5.4011	0.0001891	0.00016717	0.00017845	0.00016717	0.00017993	0.00019531
5.5011	0.00019066	0.00016856	0.00017979	0.00016856	0.00018127	0.0001966
5.6011	0.00019264	0.00017029	0.00018148	0.00022491	0.00018295	0.00019821
5.7011	0.00019506	0.00017228	0.00018345	0.00022264	0.00018492	0.00020009
5.8012	0.00019792	0.00017443	0.00018565	0.00022098	0.00018711	0.0002022
5.9012	0.0002012	0.00017672	0.000188	0.00022035	0.00018946	0.00020448
6.0012	0.00020486	0.00023904	0.00019045	0.00022025	0.00019191	0.00020686
6.1012	0.00021084	0.00024322	0.00019295	0.00022051	0.0001944	0.00020924
6.2012	0.00021369	0.0002463	0.0001954	0.0002211	0.00019683	0.00021149
6.3013	0.00021675	0.00024963	0.00019765	0.00022201	0.00019905	0.00021347
6.4013	0.0002201	0.00025328	0.00019954	0.00022325	0.0002009	0.000215
6.5013	0.00022374	0.00025713	0.00020093	0.00022482	0.00020223	0.00021595
6.6013	0.00022766	0.00026104	0.00020184	0.00022673	0.00020307	0.00021629
6.7013	0.00023184	0.00026493	0.00020253	0.000229	0.00020366	0.00021615
6.8014	0.00023628	0.00026874	0.00020358	0.00023162	0.00020457	0.00021588
6.9014	0.00024098	0.00027249	0.00020566	0.00023457	0.00031464	0.00021609
7.0014	0.00024592	0.00027622	0.00020895	0.00023785	0.00031336	0.00021744
7.1014	0.0002511	0.00027998	0.00021309	0.00024146	0.00031223	0.00022021
7.2014	0.00025651	0.00028384	0.00021763	0.00024541	0.00031175	0.00022403
7.3015	0.00026212	0.00028783	0.00022232	0.00024975	0.0003116	0.00022843
7.4015	0.00026791	0.00029197	0.00022705	0.00025449	0.0003116	0.0002331
7.5015	0.00027386	0.00029628	0.00025357	0.00025966	0.00031173	0.0002379
7.6015	0.00027994	0.00030076	0.00025899	0.00026525	0.00031201	0.00024278
7.7015	0.00028612	0.0003054	0.00026476	0.00027126	0.00031247	0.00024773
7.8016	0.00029239	0.00031021	0.00027057	0.00027766	0.00031313	0.00025276
7.9016	0.00029874	0.00031516	0.00027661	0.00028441	0.00031401	0.00025786
8.0016	0.00030516	0.00032026	0.00028294	0.00028277	0.00031515	0.00026303
8.1016	0.00031163	0.0003255	0.00028959	0.00028725	0.0003166	0.00026827
8.2016	0.00031817	0.0003309	0.00029655	0.00029199	0.00031841	0.00027357
8.3017	0.00032477	0.00033644	0.00030384	0.00029706	0.00032063	0.00027891
8.4017	0.00033144	0.00034214	0.00031145	0.00030245	0.00032332	0.0002843
8.5017	0.0003382	0.000348	0.00031941	0.00030817	0.00032649	0.00028974
8.6017	0.00034508	0.00035403	0.00032774	0.00031417	0.00033016	0.00029523
8.7017	0.00035209	0.00036023	0.00033647	0.00032043	0.0003343	0.00031334
8.8018	0.00035925	0.00036662	0.00034563	0.00032694	0.00033891	0.00032079
8.9018	0.0003666	0.00037319	0.00035523	0.00033365	0.00034396	0.00032836
9.0018	0.00037351	0.00037996	0.00036526	0.00034055	0.00034943	0.00033586
9.1018	0.00038155	0.00038691	0.0003757	0.00034761	0.00035528	0.00034345
9.2018	0.00038965	0.00039405	0.00038652	0.0003548	0.00036148	0.00035126
9.3019	0.00039785	0.00040135	0.00039767	0.0003621	0.00036802	0.00035936
9.4019	0.00040619	0.00040881	0.00040913	0.00036949	0.00037487	0.00036779
9.5019	0.00041469	0.00041641	0.00042084	0.00037694	0.00038202	0.00037652
9.6019	0.00042338	0.00042412	0.00043278	0.00038445	0.00038947	0.00038553
9.7019	0.00043223	0.00043194	0.0004449	0.000392	0.00039719	0.00039481
9.802	0.00044125	0.00046218	0.00045719	0.00039959	0.00040519	0.00040435
9.902	0.00045043	0.00046999	0.00046962	0.00040722	0.00041346	0.00041412
10.002	0.00045975	0.00047775	0.00048217	0.00041487	0.000422	0.00042415
10.102	0.00046921	0.00048562	0.00049484	0.00042257	0.00043081	0.00043442
10.202	0.00047879	0.00049359	0.00050762	0.00043029	0.00043987	0.00044494
10.302	0.00048848	0.00050164	0.0005205	0.00043806	0.00044918	0.0004557
10.402	0.00049826	0.00050975	0.00053349	0.00044587	0.00045872	0.00046669
10.502	0.00050811	0.00051792	0.00054658	0.00045373	0.00046847	0.00047787
10.602	0.00051801	0.00052612	0.00055975	0.00046163	0.0004784	0.00048922
10.702	0.00052792	0.00053435	0.00057296	0.00046958	0.00048846	0.00050067
10.802	0.00053783	0.00054262	0.00058615	0.00047757	0.00049862	0.00051216
10.902	0.00054769	0.00055091	0.00059926	0.0004856	0.00050883	0.00052364
11.002	0.00055748	0.00055923	0.00061218	0.00049367	0.00051902	0.00053505
11.102	0.00056717	0.00056755	0.00062483	0.00050178	0.00052914	0.00054633
11.202	0.00057673	0.00057586	0.00063713	0.00050992	0.00053915	0.00055744
11.302	0.00058614	0.00058416	0.000649	0.00051811	0.00054899	0.00056833
11.402	0.00059539	0.00059244	0.00066038	0.00052797	0.00055759	0.00057897
11.502	0.00060445	0.00060067	0.00067126	0.00053707	0.00056718	0.00058933
11.602	0.00061334	0.00060885	0.00068162	0.0005461	0.00057644	0.0005994
11.702	0.00062204	0.00061696	0.00069149	0.00055503	0.00058549	0.00060915
11.802	0.00063056	0.000625	0.00070087	0.00056394	0.00059436	0.00061856
11.902	0.00063891	0.00063296	0.00070982	0.00057298	0.00060306	0.00062763
12.002	0.0006471	0.00064081	0.00071743	0.00058223	0.0006116	0.00063633
12.102	0.00065513	0.00064855	0.00072547	0.00059177	0.00062	0.00064466
12.202	0.00066301	0.00065616	0.00073313	0.00060162	0.00062824	0.00065262
12.302	0.00067075	0.00066363	0.00074049	0.00061176	0.00063632	0.00066018
12.402	0.00067835	0.00067095	0.00074759	0.00062218	0.00064424	0.00066737
12.503	0.00068543	0.00067811	0.00075445	0.00063281	0.00065199	0.00067419
12.603	0.00069312	0.00068511	0.00076108	0.00064362	0.00065957	0.00068064
12.703	0.00070073	0.00069195	0.00076751	0.00065454	0.00066696	0.00068674
12.803	0.00070811	0.00069865	0.00077377	0.00066553	0.00067418	0.00069251
12.903	0.00071533	0.00070521	0.00077988	0.00067655	0.00068125	0.00069798
13.003	0.00072244	0.00071164	0.00078587	0.00068758	0.00068818	0.00070316
13.103	0.00072953	0.00071798	0.00079178	0.00069859	0.00069502	0.0007081
13.203	0.00073666	0.00072423	0.00079763	0.00070958	0.00070178	0.00071282
13.303	0.0007439	0.00073041	0.00080344	0.00072053	0.00070849	0.00071736
13.403	0.0007513	0.00073655	0.00080923	0.00073142	0.00071517	0.00072176
13.503	0.00075889	0.00074265	0.00081501	0.00074225	0.00072184	0.00072606
13.603	0.00076671	0.00074875	0.00082078	0.00075301	0.00072851	0.00073031
13.703	0.00077477	0.00075484	0.00082655	0.00076369	0.00073517	0.00073455
13.803	0.00078309	0.00076094	0.00083232	0.00077429	0.00074185	0.00073882
13.903	0.00079167	0.00076707	0.00083809	0.00078478	0.00074852	0.00074319
14.003	0.0008005	0.00077325	0.00084386	0.00079516	0.0007552	0.00074771
14.103	0.0008096	0.00077948	0.00084963	0.00080543	0.00076187	0.00075244
14.203	0.00081896	0.00078577	0.00085542	0.00081558	0.00076854	0.00075745
14.303	0.00082856	0.00079214	0.00086123	0.0008256	0.00077521	0.00076281
14.403	0.00083842	0.0007986	0.00086708	0.00083549	0.00078189	0.00076861
14.503	0.00084852	0.00080515	0.00087295	0.00084524	0.00078857	0.00077496
14.603	0.00085886	0.0008118	0.00087888	0.00085483	0.00079527	0.00078198
14.703	0.00086943	0.00081855	0.00088485	0.00086428	0.00080199	0.00078983
14.803	0.00088023	0.00082539	0.00089088	0.00087356	0.00080876	0.00079866
14.903	0.00089123	0.00083233	0.00089698	0.00088268	0.00081557	0.00080783
15.003	0.00090241	0.00083935	0.00090315	0.00089163	0.00082245	0.00081834
15.103	0.00091375	0.00084645	0.00090939	0.00090041	0.0008294	0.00082958
15.203	0.00092521	0.00085362	0.0009157	0.00090902	0.00083643	0.00084164
15.303	0.00093673	0.00086084	0.00092209	0.00091745	0.00084357	0.00085457
15.403	0.00094828	0.00086812	0.00092855	0.00092569	0.00085082	0.00086838
15.503	0.00095982	0.00087548	0.00093509	0.00093374	0.00085819	0.000883
15.603	0.00097134	0.0008829	0.0009417	0.00094159	0.00086572	0.00089839
15.703	0.00098286	0.00089042	0.00094837	0.00094921	0.0008734	0.00091444
15.803	0.00099439	0.00089802	0.00095508	0.00095658	0.00088125	0.00093109
15.903	0.0010059	0.00090571	0.00096182	0.00096369	0.00088928	0.00094822
16.003	0.0010174	0.00091347	0.00096858	0.00097052	0.00089749	0.00096575
16.103	0.0010289	0.00092097	0.00097533	0.00097704	0.00090588	0.00098357
16.203	0.0010403	0.00092826	0.00098207	0.00098346	0.00091444	0.0010016
16.303	0.0010516	0.00093539	0.00098882	0.00098951	0.00092314	0.0010197
16.403	0.0010628	0.00094239	0.00099572	0.00099514	0.00093196	0.0010379
16.503	0.0010739	0.00094927	0.0010036	0.0010004	0.00094086	0.001056
16.603	0.0010848	0.00095609	0.0010147	0.0010055	0.00094982	0.0010739
16.703	0.0010956	0.00096285	0.001028	0.0010103	0.0009588	0.0010918
16.803	0.0011061	0.00096961	0.0010418	0.001015	0.00096778	0.0011094
16.903	0.0011164	0.00097639	0.0010555	0.0010197	0.00097674	0.0011267
17.003	0.0011264	0.00098322	0.0010693	0.0010245	0.00098567	0.0011437
17.103	0.0011363	0.00099012	0.0010829	0.0010296	0.00099456	0.0011604
17.203	0.0011458	0.00099711	0.0010963	0.0010353	0.0010034	0.0011769
17.303	0.0011551	0.0010042	0.0011096	0.001042	0.0010123	0.001193
17.403	0.0011641	0.0010114	0.0011228	0.0010502	0.0010212	0.0012089
17.504	0.001173	0.0010188	0.0011357	0.00106	0.0010302	0.0012245
17.604	0.0011815	0.0010264	0.0011485	0.0010711	0.0010392	0.0012399
17.704	0.0011899	0.0010342	0.0011612	0.0010831	0.0010483	0.0012551
17.804	0.0011981	0.0010424	0.0011736	0.0010956	0.0010575	0.0012701
17.904	0.0012062	0.0010511	0.0011859	0.0011085	0.0010667	0.0012851
18.004	0.001214	0.0010601	0.0011981	0.0011216	0.0010761	0.0012999
18.104	0.0012216	0.0010695	0.0012101	0.0011348	0.0010854	0.0013146
18.204	0.0012291	0.0010792	0.0012219	0.0011481	0.0010945	0.0013292
18.304	0.0012364	0.0010891	0.0012336	0.0011614	0.0011036	0.0013437
18.404	0.0012436	0.0010991	0.0012452	0.0011748	0.0011126	0.0013582
18.504	0.0012507	0.0011092	0.0012565	0.0011883	0.0011213	0.0013726
18.604	0.0012577	0.0011193	0.0012677	0.0012018	0.0011297	0.0013869
18.704	0.0012645	0.0011294	0.0012788	0.0012155	0.001138	0.0014012
18.804	0.0012713	0.0011394	0.0012897	0.0012293	0.001146	0.0014155
18.904	0.0012779	0.0011495	0.0013005	0.0012432	0.0011539	0.0014298
19.004	0.0012845	0.0011594	0.0013112	0.0012573	0.0011617	0.0014442
19.104	0.0012911	0.0011694	0.0013218	0.0012715	0.0011694	0.0014586
19.204	0.0012975	0.0011792	0.0013322	0.0012859	0.0011771	0.0014732
19.304	0.001304	0.001189	0.0013426	0.0013004	0.0011848	0.0014879
19.404	0.0013104	0.0011987	0.0013529	0.001315	0.0011926	0.0015028
19.504	0.0013167	0.0012082	0.0013632	0.0013296	0.0012004	0.0015178
19.604	0.0013231	0.0012177	0.0013733	0.0013444	0.0012082	0.001533
19.704	0.0013294	0.0012271	0.0013834	0.0013592	0.0012162	0.0015484
19.804	0.0013357	0.0012363	0.0013935	0.001374	0.0012241	0.0015639
19.904	0.001342	0.0012454	0.0014035	0.0013887	0.0012321	0.0015795
20.004	0.0013483	0.0012545	0.0014134	0.0014035	0.0012401	0.0015952
20.104	0.0013545	0.0012634	0.0014233	0.0014181	0.0012482	0.001611
20.204	0.0013608	0.0012723	0.0014332	0.0014327	0.0012563	0.0016268
20.304	0.001367	0.001281	0.0014429	0.0014472	0.0012643	0.0016427
20.404	0.0013732	0.0012898	0.0014526	0.0014615	0.0012724	0.0016586
20.504	0.0013793	0.0012984	0.0014622	0.0014757	0.0012805	0.0016745
20.604	0.0013854	0.0013071	0.0014718	0.0014896	0.0012886	0.0016904
20.704	0.0013914	0.0013156	0.0014812	0.0015033	0.0012968	0.0017064
20.804	0.0013974	0.0013242	0.0014906	0.0015168	0.001305	0.0017222
20.904	0.0014032	0.0013327	0.0014999	0.0015299	0.0013132	0.0017381
21.004	0.0014091	0.0013413	0.001509	0.0015427	0.0013216	0.0017538
21.104	0.0014148	0.0013498	0.0015181	0.0015551	0.00133	0.0017693
21.204	0.0014205	0.0013583	0.001527	0.001567	0.0013385	0.0017846
21.304	0.001426	0.0013669	0.0015359	0.0015785	0.0013471	0.0017997
21.404	0.0014315	0.0013754	0.0015446	0.0015895	0.0013558	0.0018145
21.504	0.0014369	0.001384	0.0015531	0.0015999	0.0013645	0.0018289
21.604	0.0014422	0.0013926	0.0015615	0.0016098	0.0013734	0.0018428
21.704	0.0014474	0.0014012	0.0015697	0.0016192	0.0013822	0.0018564
21.804	0.0014525	0.0014098	0.0015778	0.0016279	0.0013912	0.0018694
21.904	0.0014575	0.0014184	0.0015857	0.0016361	0.0014001	0.0018819
22.004	0.0014624	0.0014271	0.0015934	0.0016437	0.001409	0.0018939
22.104	0.0014672	0.0014358	0.001601	0.0016507	0.001418	0.0019054
22.204	0.001472	0.0014444	0.0016083	0.0016571	0.0014269	0.0019164
22.304	0.0014769	0.0014532	0.0016155	0.001663	0.0014358	0.0019268
22.404	0.0014817	0.0014619	0.0016226	0.0016683	0.0014447	0.0019367
22.505	0.0014866	0.0014707	0.0016294	0.001673	0.0014536	0.0019461
22.605	0.0014917	0.0014796	0.0016362	0.0016773	0.0014625	0.0019551
22.705	0.001497	0.0014886	0.0016428	0.0016811	0.0014715	0.0019636
22.805	0.0015026	0.0014976	0.0016493	0.0016843	0.0014804	0.0019717
22.905	0.0015086	0.0015067	0.0016558	0.0016871	0.0014894	0.0019795
23.005	0.0015151	0.001516	0.0016622	0.0016896	0.0014985	0.0019869
23.105	0.0015222	0.0015254	0.0016685	0.0016918	0.0015076	0.0019939
23.205	0.0015298	0.0015349	0.0016748	0.0016937	0.0015168	0.0020007
23.305	0.0015379	0.0015445	0.001681	0.0016954	0.0015261	0.0020073
23.405	0.0015466	0.0015543	0.0016873	0.0016969	0.0015355	0.0020137
23.505	0.0015556	0.0015642	0.0016935	0.0016983	0.0015449	0.0020199
23.605	0.0015651	0.0015744	0.0016997	0.0016994	0.0015545	0.0020261
23.705	0.0015748	0.0015847	0.001706	0.0017005	0.0015642	0.0020322
23.805	0.0015848	0.0015952	0.0017122	0.0017014	0.001574	0.0020384
23.905	0.001595	0.0016059	0.0017184	0.0017023	0.0015838	0.0020447
24.005	0.0016054	0.0016168	0.0017248	0.001703	0.0015937	0.0020513
24.105	0.001616	0.001628	0.0017313	0.0017038	0.0016036	0.0020581
24.205	0.0016267	0.0016394	0.0017379	0.0017045	0.0016136	0.0020653
24.305	0.0016376	0.0016509	0.0017446	0.0017053	0.0016237	0.0020729
24.405	0.0016485	0.0016626	0.0017513	0.001706	0.0016337	0.002081
24.505	0.0016596	0.0016745	0.001758	0.0017069	0.0016438	0.0020896
24.605	0.0016707	0.0016865	0.0017649	0.0017078	0.0016539	0.0020987
24.705	0.001682	0.0016985	0.0017718	0.0017088	0.0016641	0.0021084
24.805	0.0016933	0.0017107	0.0017789	0.0017099	0.0016743	0.0021187
24.905	0.0017046	0.0017229	0.0017862	0.0017125	0.0016846	0.0021295
25.005	0.001716	0.0017351	0.0017937	0.0017291	0.001695	0.0021408
25.105	0.0017275	0.0017472	0.0018014	0.001746	0.0017055	0.0021525
25.205	0.001739	0.0017594	0.0018095	0.0017629	0.001716	0.0021648
25.305	0.0017506	0.0017715	0.001818	0.0017797	0.0017266	0.0021774
25.405	0.0017623	0.0017836	0.001827	0.0017966	0.0017372	0.0021904
25.505	0.0017739	0.0017955	0.0018366	0.0018134	0.0017478	0.0022038
25.605	0.0017855	0.0018075	0.0018469	0.0018301	0.0017584	0.0022174
25.705	0.001797	0.0018193	0.0018577	0.0018468	0.001769	0.0022311
25.805	0.0018085	0.0018309	0.0018689	0.0018634	0.0017796	0.0022448
25.905	0.0018198	0.0018425	0.0018805	0.0018798	0.00179	0.0022586
26.005	0.001831	0.0018538	0.0018923	0.0018961	0.0018003	0.0022724
26.105	0.001842	0.0018649	0.0019041	0.0019122	0.0018105	0.0022864
26.205	0.0018527	0.0018755	0.0019158	0.001928	0.0018205	0.0023005
26.305	0.0018633	0.001886	0.0019272	0.0019437	0.0018303	0.0023146
26.405	0.0018735	0.0018961	0.0019385	0.0019591	0.0018399	0.0023286
26.505	0.0018835	0.001906	0.0019494	0.0019742	0.0018493	0.0023424
26.605	0.0018931	0.0019156	0.0019599	0.0019889	0.0018585	0.0023561
26.705	0.0019024	0.0019249	0.0019702	0.0020034	0.0018674	0.0023694
26.805	0.0019114	0.0019338	0.00198	0.0020174	0.0018762	0.0023824
26.905	0.00192	0.0019425	0.0019895	0.0020311	0.0018848	0.002395
27.005	0.0019283	0.0019509	0.0019986	0.0020444	0.0018932	0.0024072
27.105	0.0019362	0.0019589	0.0020074	0.0020573	0.0019015	0.0024189
27.205	0.0019439	0.0019667	0.0020158	0.0020698	0.0019096	0.0024302
27.305	0.0019512	0.0019742	0.0020239	0.0020819	0.0019177	0.002441
27.405	0.0019583	0.0019814	0.0020316	0.0020936	0.0019256	0.0024513
27.506	0.0019651	0.0019884	0.0020391	0.002105	0.0019334	0.0024611
27.606	0.0019717	0.0019952	0.0020464	0.0021159	0.0019411	0.0024705
27.706	0.0019781	0.0020018	0.0020534	0.0021265	0.0019488	0.0024795
27.806	0.0019843	0.0020083	0.0020602	0.0021367	0.0019564	0.0024881
27.906	0.0019903	0.0020146	0.0020668	0.0021466	0.0019639	0.0024962
28.006	0.0019961	0.0020209	0.0020734	0.0021562	0.0019713	0.0025041
28.106	0.0020018	0.002027	0.0020799	0.0021654	0.0019787	0.0025116
28.206	0.0020074	0.0020332	0.0020864	0.0021744	0.0019859	0.0025189
28.306	0.0020129	0.0020393	0.002093	0.002183	0.0019931	0.0025259
28.406	0.0020183	0.0020455	0.0020998	0.0021914	0.0020003	0.0025328
28.506	0.0020236	0.0020517	0.0021068	0.0021994	0.0020074	0.0025396
28.606	0.002029	0.002058	0.0021141	0.0022071	0.0020145	0.0025464
28.706	0.0020344	0.0020643	0.0021216	0.0022146	0.0020216	0.0025531
28.806	0.0020399	0.0020708	0.0021295	0.0022218	0.0020286	0.0025601
28.906	0.0020454	0.0020773	0.0021378	0.0022286	0.0020357	0.0025672
29.006	0.0020511	0.0020839	0.0021464	0.0022352	0.0020427	0.0025745
29.106	0.0020569	0.0020907	0.0021554	0.0022415	0.0020497	0.0025822
29.206	0.0020628	0.0020975	0.0021648	0.0022475	0.0020567	0.0025903
29.306	0.0020689	0.0021045	0.0021745	0.0022533	0.0020637	0.0025989
29.406	0.0020751	0.0021116	0.0021845	0.0022587	0.0020706	0.002608
29.506	0.0020815	0.0021189	0.0021949	0.0022639	0.0020775	0.0026176
29.606	0.0020881	0.0021263	0.0022056	0.0022689	0.0020844	0.0026278
29.706	0.0020948	0.0021339	0.0022166	0.0022736	0.0020912	0.0026387
29.806	0.0021016	0.0021417	0.0022277	0.002278	0.0020981	0.0026501
29.906	0.0021086	0.0021498	0.0022391	0.0022823	0.0021049	0.0026622
30.006	0.0021158	0.0021581	0.0022507	0.0022863	0.0021117	0.0026748
30.106	0.0021232	0.0021666	0.0022624	0.0022903	0.0021184	0.002688
30.206	0.0021307	0.0021755	0.0022743	0.0022941	0.0021252	0.0027018
30.306	0.0021384	0.0021846	0.0022862	0.002298	0.0021318	0.002716
30.406	0.0021462	0.002194	0.0022982	0.002302	0.0021385	0.0027308
30.506	0.0021541	0.0022036	0.0023103	0.0023062	0.0021451	0.0027459
30.606	0.0021622	0.0022135	0.0023223	0.0023109	0.0021517	0.0027615
30.706	0.0021703	0.0022235	0.0023342	0.0023163	0.0021582	0.0027773
30.806	0.0021785	0.0022336	0.0023462	0.0023229	0.0021646	0.0027934
30.906	0.0021867	0.0022438	0.002358	0.0023308	0.002171	0.0028097
31.006	0.0021949	0.002254	0.0023697	0.0023405	0.0021774	0.002826
31.106	0.0022031	0.0022641	0.0023812	0.0023519	0.0021837	0.0028425
31.206	0.0022113	0.0022742	0.0023926	0.0023647	0.0021899	0.0028588
31.306	0.0022194	0.0022841	0.0024038	0.0023784	0.0021962	0.0028751
31.406	0.0022276	0.002294	0.0024149	0.0023928	0.0022025	0.0028911
31.506	0.0022356	0.0023036	0.0024257	0.0024073	0.0022089	0.0029068
31.606	0.0022437	0.0023131	0.0024363	0.0024219	0.0022159	0.0029222
31.706	0.0022517	0.0023224	0.0024466	0.0024364	0.0022249	0.0029372
31.806	0.0022598	0.0023315	0.0024567	0.0024506	0.002236	0.0029517
31.906	0.0022678	0.0023404	0.0024665	0.0024644	0.0022477	0.0029656
32.006	0.0022758	0.0023492	0.002476	0.0024778	0.0022595	0.002979
32.106	0.0022837	0.0023578	0.0024852	0.0024908	0.0022712	0.0029918
32.206	0.0022917	0.0023663	0.0024941	0.0025033	0.0022828	0.003004
32.306	0.0022997	0.0023748	0.0025027	0.0025155	0.0022944	0.0030157
32.406	0.0023076	0.0023831	0.0025111	0.0025272	0.0023058	0.0030267
32.507	0.0023155	0.0023913	0.0025192	0.0025386	0.0023171	0.0030371
32.607	0.0023235	0.0023995	0.0025272	0.0025496	0.0023283	0.003047
32.707	0.0023313	0.0024076	0.002535	0.0025603	0.0023393	0.0030564
32.807	0.0023392	0.0024156	0.0025427	0.0025708	0.0023502	0.0030652
32.907	0.0023471	0.0024237	0.0025504	0.002581	0.0023611	0.0030737
33.007	0.002355	0.0024317	0.0025582	0.002591	0.0023718	0.0030819
33.107	0.0023629	0.0024396	0.0025659	0.0026009	0.0023823	0.0030897
33.207	0.0023708	0.0024476	0.0025738	0.0026107	0.0023929	0.0030973
33.307	0.0023786	0.0024556	0.0025818	0.0026204	0.0024033	0.0031047
33.407	0.0023866	0.0024637	0.00259	0.0026301	0.0024137	0.0031121
33.507	0.0023945	0.0024717	0.0025983	0.0026397	0.002424	0.0031194
33.607	0.0024025	0.0024799	0.0026067	0.0026494	0.0024343	0.0031267
33.707	0.0024105	0.0024883	0.0026152	0.0026591	0.0024445	0.003134
33.807	0.0024186	0.0024967	0.0026239	0.0026689	0.0024547	0.0031414
33.907	0.0024267	0.0025053	0.0026327	0.0026788	0.0024649	0.0031489
34.007	0.0024349	0.0025142	0.0026416	0.0026887	0.0024749	0.0031565
34.107	0.0024432	0.0025232	0.0026505	0.0026988	0.0024849	0.0031642
34.207	0.0024515	0.0025325	0.0026596	0.0027089	0.0024948	0.0031721
34.307	0.0024599	0.002542	0.0026687	0.0027191	0.0025046	0.0031803
34.407	0.0024684	0.0025517	0.0026779	0.0027294	0.0025143	0.0031887
34.507	0.002477	0.0025617	0.0026871	0.0027397	0.0025239	0.0031974
34.607	0.0024856	0.0025719	0.0026965	0.0027501	0.0025334	0.0032066
34.707	0.0024943	0.0025823	0.0027058	0.0027606	0.0025428	0.0032162
34.807	0.0025031	0.0025929	0.0027153	0.002771	0.0025521	0.0032263
34.907	0.002512	0.0026036	0.0027247	0.0027813	0.0025613	0.003237
35.007	0.0025209	0.0026144	0.0027342	0.0027917	0.0025706	0.0032484
35.107	0.00253	0.0026254	0.0027437	0.002802	0.0025799	0.0032603
35.207	0.0025391	0.0026364	0.0027532	0.0028122	0.0025892	0.0032728
35.307	0.0025484	0.0026475	0.0027627	0.0028222	0.0025985	0.0032859
35.407	0.0025577	0.0026586	0.0027723	0.0028322	0.0026079	0.0032996
35.507	0.0025672	0.0026697	0.0027817	0.0028419	0.0026174	0.0033136
35.607	0.0025768	0.0026808	0.0027911	0.0028513	0.0026269	0.0033281
35.707	0.0025864	0.0026918	0.0028005	0.0028604	0.0026364	0.0033428
35.807	0.0025962	0.0027029	0.0028099	0.0028693	0.0026459	0.0033579
35.907	0.002606	0.0027138	0.0028191	0.0028777	0.0026555	0.0033732
36.007	0.0026158	0.0027246	0.0028283	0.0028856	0.0026649	0.0033885
36.107	0.0026256	0.0027352	0.0028375	0.0028931	0.0026742	0.0034038
36.207	0.0026354	0.0027457	0.0028466	0.0029002	0.0026835	0.0034193
36.307	0.0026451	0.0027559	0.0028557	0.0029068	0.0026926	0.0034346
36.407	0.0026548	0.0027658	0.0028647	0.0029129	0.0027016	0.0034498
36.507	0.0026643	0.0027755	0.0028736	0.0029186	0.0027105	0.0034648
36.607	0.0026737	0.002785	0.0028826	0.0029239	0.0027194	0.0034797
36.707	0.0026829	0.0027942	0.0028914	0.0029288	0.0027281	0.0034943
36.807	0.002692	0.0028032	0.0029001	0.0029334	0.0027368	0.0035085
36.907	0.002701	0.002812	0.0029087	0.0029378	0.0027455	0.0035223
37.007	0.0027098	0.0028206	0.0029173	0.0029422	0.0027543	0.003536
37.107	0.0027184	0.0028291	0.0029257	0.0029468	0.0027631	0.0035492
37.207	0.002727	0.0028374	0.002934	0.0029515	0.0027719	0.0035619
37.307	0.0027354	0.0028457	0.0029422	0.0029567	0.0027807	0.0035742
37.407	0.0027437	0.0028538	0.0029504	0.0029627	0.0027896	0.0035861
37.508	0.0027519	0.0028619	0.0029585	0.0029695	0.0027987	0.0035978
37.608	0.00276	0.00287	0.0029666	0.0029773	0.0028077	0.0036089
37.708	0.0027681	0.0028781	0.0029747	0.0029861	0.0028166	0.0036194
37.808	0.002776	0.0028862	0.0029829	0.0029959	0.0028257	0.0036297
37.908	0.0027839	0.0028943	0.0029913	0.0030067	0.0028349	0.0036398
38.008	0.0027917	0.0029025	0.0029998	0.0030183	0.0028441	0.0036495
38.108	0.0027996	0.0029107	0.0030085	0.0030305	0.0028533	0.0036589
38.208	0.0028074	0.002919	0.0030174	0.003043	0.0028625	0.0036682
38.308	0.0028152	0.0029273	0.0030265	0.0030561	0.0028719	0.0036777
38.408	0.0028231	0.0029356	0.0030358	0.0030694	0.0028814	0.0036876
38.508	0.002831	0.002944	0.0030453	0.0030827	0.002891	0.0036977
38.608	0.0028389	0.0029526	0.0030549	0.0030962	0.0029007	0.0037081
38.708	0.002847	0.0029611	0.0030645	0.0031097	0.0029104	0.0037189
38.808	0.0028551	0.0029697	0.0030742	0.0031232	0.0029203	0.00373
38.908	0.0028634	0.0029784	0.003084	0.0031367	0.0029303	0.0037413
39.008	0.0028717	0.0029873	0.0030938	0.00315	0.0029403	0.0037525
39.108	0.0028802	0.0029962	0.0031036	0.0031632	0.0029504	0.0037637
39.208	0.0028888	0.0030052	0.0031134	0.0031763	0.0029605	0.003775
39.308	0.0028975	0.0030144	0.0031231	0.0031893	0.0029708	0.0037865
39.408	0.0029063	0.0030237	0.0031329	0.0032021	0.0029811	0.0037981
39.508	0.0029153	0.0030331	0.0031426	0.0032147	0.0029914	0.0038097
39.608	0.0029244	0.0030426	0.0031523	0.003227	0.0030017	0.0038215
39.708	0.0029335	0.0030522	0.003162	0.0032391	0.0030121	0.0038336
39.808	0.0029428	0.0030619	0.0031717	0.003251	0.0030227	0.0038459
39.908	0.0029521	0.0030718	0.0031813	0.0032626	0.0030333	0.0038583
40.008	0.0029615	0.0030818	0.0031911	0.0032738	0.0030438	0.003871
40.108	0.0029708	0.0030918	0.0032008	0.0032848	0.0030542	0.0038838
40.208	0.0029802	0.0031019	0.0032105	0.0032955	0.0030647	0.0038969
40.308	0.0029896	0.0031121	0.0032202	0.0033059	0.0030752	0.0039102
40.408	0.0029989	0.0031223	0.00323	0.0033159	0.0030857	0.0039237
40.508	0.0030081	0.0031325	0.0032398	0.0033256	0.0030959	0.0039372
40.608	0.0030171	0.0031428	0.0032496	0.0033348	0.003106	0.0039509
40.708	0.0030261	0.003153	0.0032593	0.0033438	0.0031158	0.0039647
40.808	0.0030349	0.0031632	0.003269	0.0033524	0.0031256	0.0039786
40.908	0.0030435	0.0031733	0.0032787	0.0033607	0.0031351	0.0039926
41.008	0.0030518	0.0031835	0.0032883	0.0033686	0.0031444	0.0040066
41.108	0.0030598	0.0031935	0.0032979	0.0033759	0.0031534	0.0040204
41.208	0.0030677	0.0032034	0.0033072	0.003383	0.0031621	0.0040343
41.308	0.0030754	0.0032132	0.0033163	0.0033898	0.0031707	0.0040483
41.408	0.0030828	0.0032229	0.0033253	0.0033962	0.0031791	0.0040621
41.508	0.0030898	0.0032325	0.0033342	0.0034022	0.0031872	0.0040758
41.608	0.0030966	0.0032418	0.0033429	0.0034078	0.0031951	0.0040893
41.708	0.0031031	0.003251	0.0033514	0.0034131	0.0032027	0.0041027
41.808	0.0031094	0.00326	0.0033596	0.0034184	0.0032104	0.0041162
41.908	0.0031154	0.0032689	0.0033676	0.0034233	0.0032179	0.0041294
42.008	0.0031212	0.0032775	0.0033757	0.003428	0.0032251	0.0041423
42.108	0.0031267	0.0032859	0.0033838	0.0034324	0.0032323	0.0041551
42.208	0.003132	0.0032941	0.0033917	0.0034368	0.0032393	0.0041678
42.308	0.0031371	0.0033021	0.0033994	0.0034412	0.0032463	0.0041803
42.408	0.0031421	0.0033099	0.003407	0.0034456	0.0032533	0.0041925
42.509	0.003147	0.0033176	0.0034147	0.0034498	0.0032603	0.0042048
42.609	0.0031519	0.003325	0.0034223	0.003454	0.0032673	0.004217
42.709	0.0031567	0.0033322	0.0034298	0.0034583	0.0032744	0.0042292
42.809	0.0031615	0.0033393	0.0034372	0.0034629	0.0032815	0.0042412
42.909	0.0031665	0.0033462	0.0034445	0.0034676	0.0032886	0.0042534
43.009	0.0031718	0.0033529	0.0034516	0.0034725	0.003296	0.0042657
43.109	0.0031773	0.0033595	0.0034587	0.0034777	0.0033036	0.0042782
43.209	0.0031829	0.0033659	0.0034659	0.0034834	0.0033114	0.0042908
43.309	0.0031889	0.0033721	0.003473	0.0034895	0.0033194	0.0043032
43.409	0.0031953	0.0033783	0.0034801	0.0034963	0.0033275	0.0043154
43.509	0.0032022	0.0033844	0.0034871	0.0035039	0.003336	0.0043278
43.609	0.0032096	0.0033905	0.003494	0.0035124	0.0033449	0.0043403
43.709	0.0032174	0.0033966	0.0035011	0.0035217	0.0033542	0.0043526
43.809	0.0032255	0.0034028	0.0035084	0.0035319	0.0033637	0.0043647
43.909	0.0032341	0.0034092	0.0035159	0.003543	0.0033735	0.0043767
44.009	0.0032432	0.0034157	0.0035236	0.0035551	0.0033836	0.0043886
44.109	0.0032526	0.0034225	0.0035315	0.0035684	0.0033942	0.0044005
44.209	0.0032622	0.0034297	0.0035397	0.0035824	0.0034051	0.0044122
44.309	0.0032721	0.0034373	0.0035484	0.0035971	0.0034164	0.0044238
44.409	0.0032822	0.0034453	0.0035578	0.0036121	0.0034278	0.0044353
44.509	0.0032925	0.0034538	0.0035678	0.0036276	0.0034394	0.0044469
44.609	0.003303	0.0034628	0.003578	0.0036439	0.0034512	0.0044585
44.709	0.0033136	0.0034722	0.0035883	0.0036607	0.0034634	0.00447
44.809	0.0033242	0.003482	0.0035988	0.0036776	0.0034757	0.0044814
44.909	0.0033349	0.0034922	0.0036094	0.0036945	0.003488	0.0044928
45.009	0.0033457	0.0035027	0.0036204	0.0037113	0.0035003	0.0045044
45.109	0.0033566	0.0035134	0.0036314	0.0037281	0.0035125	0.0045165
45.209	0.0033674	0.0035242	0.0036422	0.003745	0.0035248	0.0045287
45.309	0.0033782	0.0035352	0.003653	0.0037618	0.0035372	0.0045409
45.409	0.0033889	0.0035463	0.0036637	0.0037783	0.0035494	0.004553
45.509	0.0033996	0.0035575	0.0036743	0.0037943	0.0035614	0.0045653
45.609	0.0034102	0.0035686	0.0036849	0.0038097	0.0035732	0.0045782
45.709	0.0034207	0.0035798	0.0036956	0.0038246	0.0035848	0.0045913
45.809	0.003431	0.0035908	0.0037063	0.003839	0.0035963	0.0046046
45.909	0.0034412	0.0036017	0.0037168	0.0038528	0.0036075	0.0046177
46.009	0.0034512	0.0036125	0.0037271	0.0038659	0.0036184	0.0046306
46.109	0.003461	0.0036232	0.0037373	0.0038782	0.0036289	0.0046435
46.209	0.0034705	0.0036338	0.0037473	0.0038898	0.0036391	0.0046566
46.309	0.0034799	0.0036442	0.0037574	0.0039006	0.0036491	0.00467
46.409	0.0034891	0.0036545	0.0037674	0.0039105	0.0036589	0.0046835
46.509	0.0034981	0.0036645	0.0037773	0.0039195	0.0036683	0.0046968
46.609	0.0035071	0.0036744	0.0037868	0.0039277	0.0036772	0.0047098
46.709	0.0035158	0.0036842	0.0037962	0.0039352	0.0036857	0.0047226
46.809	0.0035243	0.0036939	0.0038054	0.0039422	0.003694	0.0047356
46.909	0.0035326	0.0037036	0.0038144	0.0039485	0.0037022	0.0047489
47.009	0.003541	0.0037133	0.0038233	0.003954	0.0037101	0.0047624
47.109	0.0035493	0.0037228	0.0038324	0.0039585	0.0037177	0.004776
47.209	0.0035575	0.0037322	0.0038414	0.0039623	0.003725	0.0047895
47.309	0.0035657	0.0037414	0.0038504	0.0039657	0.0037319	0.0048029
47.409	0.0035737	0.0037506	0.003859	0.0039688	0.0037387	0.0048163
47.51	0.0035817	0.0037598	0.0038675	0.0039718	0.0037456	0.0048298
47.61	0.0035898	0.0037691	0.0038761	0.0039744	0.0037525	0.0048434
47.71	0.0035978	0.0037782	0.0038848	0.0039765	0.0037595	0.0048571
47.81	0.0036059	0.0037871	0.0038938	0.003978	0.0037663	0.0048709
47.91	0.0036139	0.0037958	0.003903	0.0039792	0.0037731	0.0048845
48.01	0.0036219	0.0038045	0.0039121	0.0039805	0.0037799	0.0048978
48.11	0.00363	0.0038132	0.0039208	0.0039823	0.0037869	0.0049106
48.21	0.0036381	0.0038219	0.0039295	0.0039844	0.0037944	0.0049232
48.31	0.0036463	0.0038306	0.0039383	0.0039868	0.0038022	0.0049357
48.41	0.0036545	0.0038394	0.0039475	0.0039892	0.0038101	0.0049483
48.51	0.0036626	0.0038481	0.003957	0.0039916	0.0038181	0.0049608
48.61	0.0036708	0.0038568	0.0039665	0.0039945	0.0038261	0.0049731
48.71	0.0036791	0.0038655	0.0039758	0.0039982	0.0038344	0.004985
48.81	0.0036875	0.0038743	0.003985	0.004003	0.0038432	0.0049965
48.91	0.003696	0.0038832	0.0039941	0.0040089	0.0038523	0.0050077
49.01	0.0037045	0.0038922	0.0040031	0.0040157	0.0038617	0.0050187
49.11	0.0037129	0.0039011	0.0040122	0.0040232	0.0038712	0.0050297
49.21	0.0037214	0.0039102	0.0040215	0.0040316	0.0038808	0.0050407
49.31	0.0037301	0.0039194	0.0040308	0.0040409	0.0038906	0.0050518
49.41	0.0037388	0.0039286	0.00404	0.0040514	0.0039006	0.0050629
49.51	0.0037477	0.0039378	0.004049	0.004063	0.003911	0.0050737
49.61	0.0037566	0.0039469	0.0040578	0.0040756	0.0039217	0.0050842
49.71	0.0037654	0.0039562	0.0040666	0.004089	0.0039325	0.0050943
49.81	0.0037744	0.0039655	0.0040755	0.004103	0.0039434	0.0051045
49.91	0.0037834	0.003975	0.0040844	0.0041176	0.0039542	0.005115


==> figures/data/NLS1D_error_time_basis/error_local_reduced_model_indicator_NLS1D_6.txt <==
Timing	Error_1.1_1.1	Error_1.1_1.2	Error_1.2_1.1	Error_1.2_1.2	Error_1.3_1.1	Error_1.3_1.2
0	0	0	0	0	0	0
0.10002	1.6492e-05	1.6492e-05	1.6492e-05	1.9186e-05	1.9186e-05	1.9186e-05
0.20004	1.6795e-05	1.6795e-05	1.6795e-05	1.9544e-05	1.9544e-05	1.9544e-05
0.30006	1.6624e-05	1.6624e-05	1.6624e-05	1.9302e-05	1.9302e-05	1.9302e-05
0.40008	1.6222e-05	1.6222e-05	1.6222e-05	1.8791e-05	1.8791e-05	1.8791e-05
0.5001	1.6413e-05	1.5916e-05	1.6297e-05	1.8547e-05	1.8547e-05	1.8547e-05
0.60012	1.6435e-05	1.594e-05	1.6905e-05	1.9027e-05	2.0287e-05	2.0287e-05
0.70014	1.6464e-05	1.6038e-05	1.7013e-05	1.9124e-05	2.1253e-05	2.3993e-05
0.80016	1.6489e-05	1.6144e-05	1.7417e-05	1.9452e-05	2.1513e-05	2.3762e-05
0.90018	1.6496e-05	1.6206e-05	1.7651e-05	1.9676e-05	2.2095e-05	2.4487e-05
1.0002	1.6476e-05	1.6219e-05	1.7648e-05	1.9701e-05	2.2303e-05	2.5052e-05
1.1002	1.6859e-05	1.6213e-05	1.7553e-05	1.9628e-05	2.2153e-05	2.4998e-05
1.2002	1.6829e-05	1.6216e-05	1.7486e-05	1.957e-05	2.1908e-05	2.4619e-05
1.3003	1.6793e-05	1.6253e-05	1.7487e-05	1.9576e-05	2.1763e-05	2.4274e-05
1.4003	1.676e-05	4.6586e-05	1.7549e-05	1.9646e-05	2.177e-05	2.4155e-05
1.5003	1.6729e-05	4.6583e-05	1.766e-05	4.6505e-05	2.1892e-05	2.4269e-05
1.6003	1.6703e-05	4.6691e-05	1.7822e-05	4.6232e-05	2.2065e-05	2.4517e-05
1.7003	1.6683e-05	4.6639e-05	1.806e-05	4.6384e-05	2.2249e-05	2.4792e-05
1.8004	1.6668e-05	4.6665e-05	7.6566e-05	4.6298e-05	2.244e-05	2.504e-05
1.9004	1.6685e-05	4.679e-05	7.7525e-05	5.2838e-05	2.2656e-05	2.526e-05
2.0004	1.6676e-05	4.6908e-05	7.7337e-05	5.3024e-05	9.1004e-05	2.5481e-05
2.1004	1.6672e-05	4.698e-05	7.8367e-05	5.3236e-05	8.9743e-05	2.5725e-05
2.2004	1.6674e-05	4.0931e-05	7.8425e-05	5.3455e-05	9.0732e-05	2.5998e-05
2.3005	1.6682e-05	4.0438e-05	7.8297e-05	5.3653e-05	9.1631e-05	2.6299e-05
2.4005	1.6694e-05	4.0431e-05	7.8405e-05	5.3832e-05	9.195e-05	2.665e-05
2.5005	1.6709e-05	4.0459e-05	7.8735e-05	5.4003e-05	9.2229e-05	2.6695e-05
2.6005	1.6728e-05	4.0497e-05	7.916e-05	5.4173e-05	9.27e-05	2.6831e-05
2.7005	1.6751e-05	4.0576e-05	7.9584e-05	5.4341e-05	9.3337e-05	2.7046e-05
2.8006	1.6777e-05	4.0694e-05	7.9964e-05	5.4503e-05	9.4043e-05	2.7276e-05
2.9006	1.6806e-05	4.082e-05	8.0295e-05	5.4654e-05	9.4741e-05	2.7559e-05
3.0006	1.6837e-05	4.0929e-05	8.0588e-05	5.4788e-05	9.5392e-05	2.7857e-05
3.1006	1.6868e-05	4.101e-05	7.5839e-05	5.4902e-05	9.5989e-05	2.8149e-05
3.2006	1.6898e-05	4.1062e-05	7.617e-05	5.4994e-05	9.6539e-05	2.8436e-05
3.3007	1.6925e-05	4.109e-05	7.6098e-05	5.5064e-05	9.706e-05	2.8719e-05
3.4007	1.6949e-05	4.1101e-05	7.6139e-05	5.5113e-05	9.7563e-05	2.8989e-05
3.5007	1.6968e-05	4.1098e-05	7.6324e-05	5.5145e-05	9.806e-05	2.9248e-05
3.6007	1.699e-05	4.1087e-05	7.657e-05	5.5161e-05	9.8558e-05	2.9509e-05
3.7007	1.6997e-05	4.107e-05	7.6827e-05	5.5164e-05	9.9062e-05	2.9793e-05
3.8008	1.6996e-05	4.1048e-05	7.7077e-05	5.5157e-05	9.9577e-05	3.0115e-05
3.9008	1.6989e-05	4.1021e-05	7.7317e-05	5.5142e-05	0.00010011	3.0477e-05
4.0008	1.6976e-05	4.0989e-05	7.7549e-05	5.5122e-05	0.00010065	3.0873e-05
4.1008	1.6959e-05	4.0952e-05	7.7778e-05	5.5101e-05	0.00010121	3.1292e-05
4.2008	1.694e-05	4.0913e-05	7.801e-05	5.5082e-05	0.00010179	3.1726e-05
4.3009	1.6917e-05	4.0873e-05	7.8246e-05	5.5066e-05	0.00010239	3.2176e-05
4.4009	1.6896e-05	4.0831e-05	7.849e-05	5.5054e-05	0.000103	3.2642e-05
4.5009	1.6877e-05	4.079e-05	7.8741e-05	5.5046e-05	0.00010362	3.3126e-05
4.6009	1.686e-05	4.0752e-05	7.9e-05	5.504e-05	0.00010426	3.3627e-05
4.7009	1.6849e-05	4.0718e-05	7.9266e-05	5.5037e-05	0.0001049	3.4146e-05
4.801	1.6844e-05	4.0689e-05	7.9536e-05	5.5232e-05	0.00010556	3.4681e-05
4.901	1.6845e-05	4.0667e-05	7.9809e-05	5.5235e-05	0.00010622	3.523e-05
5.001	1.6855e-05	4.0653e-05	8.0084e-05	5.5241e-05	0.00010689	3.579e-05
5.101	1.6872e-05	4.0648e-05	8.0357e-05	5.5255e-05	0.00010756	3.6358e-05
5.201	1.6896e-05	4.0651e-05	8.0627e-05	5.5278e-05	0.00010823	3.693e-05
5.3011	1.6926e-05	4.0661e-05	8.0894e-05	5.5309e-05	0.0001089	3.7502e-05
5.4011	1.696e-05	4.0678e-05	8.1154e-05	5.5345e-05	0.00010958	3.807e-05
5.5011	1.6999e-05	4.0698e-05	8.1408e-05	5.5385e-05	0.00011024	3.8634e-05
5.6011	1.704e-05	4.0721e-05	8.1654e-05	5.5426e-05	0.0001109	3.9191e-05
5.7011	1.7083e-05	4.0744e-05	8.1893e-05	5.5468e-05	0.00011155	3.9742e-05
5.8012	1.7126e-05	4.0764e-05	8.2123e-05	5.551e-05	0.00011218	4.0287e-05
5.9012	1.7171e-05	4.0781e-05	8.2345e-05	5.555e-05	0.00011281	4.0827e-05
6.0012	1.7214e-05	4.0791e-05	8.2559e-05	5.5586e-05	0.00011342	4.1363e-05
6.1012	1.7257e-05	4.0796e-05	8.2764e-05	5.5619e-05	0.00011401	4.1894e-05
6.2012	1.7299e-05	4.0793e-05	8.2961e-05	5.5647e-05	0.00011459	4.2419e-05
6.3013	1.7341e-05	4.0782e-05	8.315e-05	5.567e-05	0.00011516	4.2933e-05
6.4013	1.7381e-05	4.0766e-05	8.3332e-05	5.5687e-05	0.0001157	4.3432e-05
6.5013	1.7422e-05	4.0744e-05	8.3507e-05	5.5698e-05	0.00011624	4.3912e-05
6.6013	1.7463e-05	4.0718e-05	8.3675e-05	5.5704e-05	0.00011676	4.4368e-05
6.7013	1.7506e-05	4.069e-05	8.3836e-05	5.5703e-05	0.00011726	4.4796e-05
6.8014	1.7551e-05	4.0662e-05	8.3993e-05	5.5697e-05	0.00011775	4.5196e-05
6.9014	1.76e-05	4.2992e-05	8.4143e-05	5.5687e-05	0.00011823	4.5566e-05
7.0014	1.7652e-05	4.2866e-05	8.4289e-05	5.5673e-05	0.0001187	4.5909e-05
7.1014	1.7708e-05	4.2848e-05	8.443e-05	5.5656e-05	0.00011915	4.6227e-05
7.2014	1.7726e-05	4.2826e-05	8.4566e-05	5.5639e-05	0.0001196	4.6521e-05
7.3015	1.7782e-05	4.2804e-05	8.4699e-05	5.5621e-05	0.00012004	4.6795e-05
7.4015	1.7841e-05	4.2784e-05	8.4828e-05	5.5604e-05	0.00012047	4.7048e-05
7.5015	1.7902e-05	4.277e-05	8.4954e-05	5.5588e-05	0.0001209	4.7284e-05
7.6015	1.7965e-05	4.2762e-05	8.5079e-05	5.5574e-05	0.00012132	4.7503e-05
7.7015	1.8029e-05	4.2761e-05	8.5202e-05	5.5561e-05	0.00012174	4.7708e-05
7.8016	1.8093e-05	4.2765e-05	8.5323e-05	5.5549e-05	0.00012215	4.7903e-05
7.9016	1.8159e-05	4.2775e-05	8.5444e-05	5.5537e-05	0.00012256	4.8095e-05
8.0016	1.8225e-05	4.2789e-05	8.5564e-05	5.5526e-05	0.00012296	4.8296e-05
8.1016	1.8291e-05	4.2806e-05	8.5685e-05	5.5513e-05	0.00012336	4.8521e-05
8.2016	1.8358e-05	4.2826e-05	8.5805e-05	5.55e-05	0.00012376	4.8797e-05
8.3017	1.8426e-05	4.2846e-05	8.5925e-05	5.5484e-05	0.00012416	4.9154e-05
8.4017	1.8493e-05	4.2867e-05	8.6046e-05	5.5465e-05	0.00012455	4.9608e-05
8.5017	1.856e-05	4.2886e-05	8.6168e-05	5.5443e-05	0.00012495	5.0155e-05
8.6017	1.8626e-05	4.2903e-05	8.6293e-05	5.5417e-05	0.00012535	5.077e-05
8.7017	1.8691e-05	4.2917e-05	8.6421e-05	5.5387e-05	0.00012576	5.1434e-05
8.8018	1.8756e-05	4.2926e-05	8.6553e-05	5.5353e-05	0.00012617	5.2135e-05
8.9018	1.882e-05	4.2929e-05	8.6692e-05	5.5315e-05	0.0001266	5.2867e-05
9.0018	1.8885e-05	4.2925e-05	8.6836e-05	5.5274e-05	0.00012705	5.363e-05
9.1018	1.8951e-05	4.2916e-05	8.6989e-05	5.5231e-05	0.00012751	5.4426e-05
9.2018	1.9018e-05	4.2905e-05	8.7149e-05	5.5188e-05	0.00015016	5.5253e-05
9.3019	1.9087e-05	4.2897e-05	8.7317e-05	5.5146e-05	0.00015054	5.611e-05
9.4019	1.9157e-05	4.2893e-05	8.7491e-05	5.5106e-05	0.00015103	5.6988e-05
9.5019	1.9229e-05	4.2896e-05	8.767e-05	5.5068e-05	0.00015158	5.848e-05
9.6019	1.9302e-05	4.2906e-05	8.785e-05	5.5032e-05	0.00015218	5.9174e-05
9.7019	1.9378e-05	4.2922e-05	8.8031e-05	5.4999e-05	0.00015281	5.9866e-05
9.802	1.9456e-05	4.2942e-05	8.8213e-05	5.3487e-05	0.00015348	6.0528e-05
9.902	1.9536e-05	4.2967e-05	8.8397e-05	5.3455e-05	0.00015417	6.117e-05
10.002	1.9619e-05	4.2993e-05	8.8588e-05	5.3413e-05	0.00015489	6.1817e-05
10.102	1.9703e-05	4.3021e-05	8.8792e-05	5.3372e-05	0.00015563	6.2488e-05
10.202	1.9789e-05	4.305e-05	8.9013e-05	5.3335e-05	0.00015638	6.3194e-05
10.302	1.9877e-05	4.3081e-05	8.9257e-05	5.3301e-05	0.00015714	6.3937e-05
10.402	1.9966e-05	4.3115e-05	8.9523e-05	5.3271e-05	0.0001579	6.4709e-05
10.502	2.0055e-05	4.3156e-05	8.981e-05	5.3243e-05	0.00015867	6.5499e-05
10.602	2.0145e-05	4.3202e-05	9.0108e-05	5.3218e-05	0.00015945	6.6296e-05
10.702	2.0235e-05	4.3255e-05	9.0404e-05	5.3195e-05	0.00016022	6.7089e-05
10.802	2.0325e-05	4.3314e-05	9.0683e-05	5.3173e-05	0.00016101	6.7872e-05
10.902	2.0417e-05	4.338e-05	9.0928e-05	5.3153e-05	0.00016179	6.8643e-05
11.002	2.0509e-05	4.3451e-05	9.1127e-05	5.3135e-05	0.00016259	6.9405e-05
11.102	2.0602e-05	4.3527e-05	9.1278e-05	5.312e-05	0.0001634	7.0162e-05
11.202	2.0696e-05	4.3607e-05	9.1387e-05	5.3108e-05	0.00016422	7.0919e-05
11.302	2.0791e-05	4.3693e-05	9.147e-05	5.3099e-05	0.00016505	7.1679e-05
11.402	2.0887e-05	4.3785e-05	9.1546e-05	5.3094e-05	0.00016589	7.2443e-05
11.502	2.0983e-05	4.3883e-05	9.1632e-05	5.3094e-05	0.00016674	7.321e-05
11.602	2.108e-05	4.3988e-05	9.1737e-05	5.3099e-05	0.0001676	7.3976e-05
11.702	2.1176e-05	4.4101e-05	9.1866e-05	5.3109e-05	0.00016845	7.4735e-05
11.802	2.1273e-05	4.4224e-05	9.2016e-05	5.3124e-05	0.00016931	7.5479e-05
11.902	2.1369e-05	4.4356e-05	9.2188e-05	5.3143e-05	0.00017015	7.6204e-05
12.002	2.1466e-05	4.4499e-05	9.238e-05	5.3165e-05	0.00017099	7.6904e-05
12.102	2.1563e-05	4.4651e-05	9.2594e-05	5.3192e-05	0.00017182	7.7578e-05
12.202	2.166e-05	4.4811e-05	9.2833e-05	5.3222e-05	0.00017265	7.8228e-05
12.302	2.1758e-05	4.4979e-05	9.3101e-05	5.3257e-05	0.00017346	7.8859e-05
12.402	2.1857e-05	4.5155e-05	9.3398e-05	5.3295e-05	0.00017426	7.9479e-05
12.503	2.1957e-05	4.5339e-05	9.3719e-05	5.3339e-05	0.00017506	8.0094e-05
12.603	2.2056e-05	4.5532e-05	9.4049e-05	5.3387e-05	0.00017586	8.0714e-05
12.703	2.2154e-05	4.5737e-05	9.4371e-05	5.3441e-05	0.00017666	8.1345e-05
12.803	2.2251e-05	4.5953e-05	9.4673e-05	5.35e-05	0.00017745	8.1993e-05
12.903	2.2347e-05	4.6182e-05	9.4954e-05	5.3564e-05	0.00017826	8.266e-05
13.003	2.2441e-05	4.6419e-05	9.5223e-05	5.3634e-05	0.00017907	8.3349e-05
13.103	2.2535e-05	4.6658e-05	9.5495e-05	5.3711e-05	0.00017988	8.406e-05
13.203	2.2629e-05	4.6893e-05	9.5787e-05	5.3793e-05	0.0001807	8.4791e-05
13.303	2.2725e-05	4.7114e-05	9.6113e-05	5.3883e-05	0.00018152	8.5542e-05
13.403	2.2825e-05	4.7314e-05	9.6482e-05	5.398e-05	0.00018236	8.631e-05
13.503	2.2929e-05	4.7486e-05	9.69e-05	5.4085e-05	0.00018319	8.7091e-05
13.603	2.3038e-05	4.7631e-05	9.737e-05	5.4198e-05	0.00018404	8.7884e-05
13.703	2.3153e-05	4.7749e-05	9.7894e-05	5.4321e-05	0.00018491	8.8685e-05
13.803	2.3278e-05	4.7842e-05	9.8469e-05	5.4452e-05	0.00018578	8.9492e-05
13.903	2.3418e-05	4.7913e-05	9.9091e-05	5.4593e-05	0.00018668	9.0301e-05
14.003	2.3579e-05	4.7961e-05	0.00010143	5.4743e-05	0.00018761	9.1107e-05
14.103	2.3762e-05	4.7982e-05	0.00010194	5.4901e-05	0.00018856	9.1902e-05
14.203	2.3962e-05	4.7973e-05	0.00010264	5.5068e-05	0.00018955	9.2675e-05
14.303	2.4167e-05	4.7932e-05	0.00010326	5.5242e-05	0.00019057	9.3409e-05
14.403	2.4366e-05	4.7859e-05	0.00010375	5.5423e-05	0.00019162	9.4091e-05
14.503	2.4554e-05	4.7767e-05	0.0001041	5.5611e-05	0.00019269	9.4703e-05
14.603	2.4732e-05	4.7676e-05	0.00010439	5.5805e-05	0.00019379	9.5237e-05
14.703	2.4906e-05	4.7623e-05	0.00010463	5.6006e-05	0.00019489	9.5688e-05
14.803	2.5082e-05	4.7656e-05	0.00010488	5.6214e-05	0.000196	9.6059e-05
14.903	2.5264e-05	4.7811e-05	0.00010517	5.6431e-05	0.0001971	9.6362e-05
15.003	2.5455e-05	4.8088e-05	0.0001055	5.6658e-05	0.00019818	9.6613e-05
15.103	2.5654e-05	4.8448e-05	0.0001059	5.6897e-05	0.00019925	9.6833e-05
15.203	2.5861e-05	4.8831e-05	0.00010637	5.7146e-05	0.0002003	9.7043e-05
15.303	2.6073e-05	4.9187e-05	0.0001069	5.7406e-05	0.00020134	9.7264e-05
15.403	2.6316e-05	4.9477e-05	0.00010749	5.7674e-05	0.00020238	9.7512e-05
15.503	2.6533e-05	4.9682e-05	0.00010812	5.7947e-05	0.00020343	9.7801e-05
15.603	2.6763e-05	4.9793e-05	0.0001088	5.8225e-05	0.00020451	9.8139e-05
15.703	2.7007e-05	4.9815e-05	0.0001095	5.8505e-05	0.00020563	9.8535e-05
15.803	2.726e-05	4.9765e-05	0.00011024	5.8788e-05	0.00020681	9.8995e-05
15.903	2.7517e-05	4.9671e-05	0.00011099	5.9075e-05	0.00020804	9.9528e-05
16.003	2.7772e-05	4.9567e-05	0.00011177	5.9369e-05	0.00020934	0.00010014
16.103	2.8018e-05	4.9487e-05	0.00011257	5.9671e-05	0.00021068	0.00010083
16.203	2.8252e-05	4.9452e-05	0.00011339	5.9985e-05	0.00021207	0.0001016
16.303	2.8471e-05	4.9469e-05	0.00011426	6.0313e-05	0.00021347	0.00010243
16.403	2.8678e-05	4.9525e-05	0.00011516	6.0657e-05	0.00021487	0.0001033
16.503	2.8875e-05	4.9601e-05	0.0001161	6.1017e-05	0.00021626	0.00010419
16.603	2.9066e-05	4.9675e-05	0.00011708	6.1394e-05	0.00021764	0.00010508
16.703	2.9253e-05	4.9735e-05	0.0001181	6.1788e-05	0.00021899	0.00010597
16.803	2.9436e-05	4.9782e-05	0.00011915	6.2198e-05	0.00022034	0.00010686
16.903	2.9615e-05	4.9832e-05	0.0001202	6.2625e-05	0.00022169	0.00010777
17.003	2.9788e-05	4.9911e-05	0.00012126	6.3068e-05	0.00022305	0.00010869
17.103	2.9954e-05	5.0049e-05	0.00012231	6.3528e-05	0.00022444	0.00010965
17.203	3.0112e-05	5.0268e-05	0.00012333	6.4004e-05	0.00022587	0.00011065
17.303	3.0263e-05	5.0574e-05	0.00012433	6.4496e-05	0.00022732	0.00011171
17.403	3.0408e-05	5.095e-05	0.00012529	6.5003e-05	0.00022881	0.00011283
17.504	3.0551e-05	5.1363e-05	0.00012622	6.5522e-05	0.00023029	0.00011399
17.604	3.0694e-05	5.1777e-05	0.00012712	6.6051e-05	0.00023176	0.00011519
17.704	3.0839e-05	5.2165e-05	0.00012798	6.6588e-05	0.00023319	0.00011642
17.804	3.0987e-05	5.2513e-05	0.00012882	6.7129e-05	0.00023454	0.00011766
17.904	3.1135e-05	5.2907e-05	0.00012964	6.7674e-05	0.0002358	0.00011888
18.004	3.1283e-05	5.3577e-05	0.00013043	6.822e-05	0.00023693	0.00012009
18.104	3.1426e-05	5.4335e-05	0.00013121	6.8764e-05	0.00023795	0.00012126
18.204	3.1564e-05	5.5175e-05	0.00013197	6.9306e-05	0.00023884	0.00012239
18.304	3.1696e-05	5.6106e-05	0.00013272	6.9845e-05	0.00023961	0.00012348
18.404	3.1824e-05	5.7038e-05	0.00013346	7.0379e-05	0.00024029	0.00012453
18.504	3.195e-05	5.7891e-05	0.0001342	7.0908e-05	0.00024089	0.00012556
18.604	3.2078e-05	5.8795e-05	0.00013494	7.1432e-05	0.00024143	0.00012659
18.704	3.2209e-05	5.9722e-05	0.00013567	7.1952e-05	0.00024193	0.00012761
18.804	3.2345e-05	6.0656e-05	0.0001364	7.2469e-05	0.00024239	0.00012866
18.904	3.2485e-05	6.1592e-05	0.00013714	7.2986e-05	0.00024283	0.00012973
19.004	3.2627e-05	6.2527e-05	0.00013788	7.3505e-05	0.00024326	0.00013083
19.104	3.2769e-05	6.3456e-05	0.00013865	7.4084e-05	0.00024367	0.00013197
19.204	3.291e-05	6.4369e-05	0.00013947	7.4611e-05	0.00024407	0.00013314
19.304	3.3052e-05	6.525e-05	0.00014037	7.5142e-05	0.00024447	0.00013434
19.404	3.3196e-05	6.6086e-05	0.0001414	7.5677e-05	0.00024487	0.00013556
19.504	3.3344e-05	6.6866e-05	0.00014262	7.6215e-05	0.00024529	0.00013678
19.604	3.3493e-05	6.758e-05	0.00014407	7.6752e-05	0.00024575	0.000138
19.704	3.3637e-05	6.823e-05	0.00014572	7.7286e-05	0.00024627	0.00013921
19.804	3.3769e-05	6.882e-05	0.00014749	7.7815e-05	0.00024687	0.0001404
19.904	3.3882e-05	6.9361e-05	0.00014931	7.8339e-05	0.00024758	0.00014155
20.004	3.3976e-05	6.9868e-05	0.00015111	7.8859e-05	0.00024842	0.00014267
20.104	3.4057e-05	7.0358e-05	0.00015285	7.9377e-05	0.00024941	0.00014374
20.204	3.4135e-05	7.0846e-05	0.00015453	7.9896e-05	0.00025054	0.00014477
20.304	3.4219e-05	7.1345e-05	0.00015615	8.0422e-05	0.00025183	0.00014576
20.404	3.432e-05	7.1866e-05	0.00015771	8.0956e-05	0.00025326	0.00014669
20.504	3.4441e-05	7.2413e-05	0.00015923	8.1498e-05	0.00025483	0.00014756
20.604	3.4576e-05	7.2987e-05	0.0001607	8.2045e-05	0.00025652	0.00014839
20.704	3.4716e-05	7.3586e-05	0.00016212	8.259e-05	0.0002583	0.00014917
20.804	3.485e-05	7.4205e-05	0.00016348	8.3128e-05	0.00026016	0.0001499
20.904	3.4976e-05	7.4841e-05	0.00016477	8.3653e-05	0.00026207	0.0001506
21.004	3.51e-05	7.5487e-05	0.00016599	8.4165e-05	0.000264	0.00015126
21.104	3.5228e-05	7.614e-05	0.00016714	8.4666e-05	0.00026594	0.00015191
21.204	3.5371e-05	7.6793e-05	0.00016823	8.5161e-05	0.00026786	0.00015255
21.304	3.5529e-05	7.7443e-05	0.00016926	8.5654e-05	0.00026976	0.00015316
21.404	3.57e-05	7.8087e-05	0.00017024	8.6147e-05	0.00027162	0.00015376
21.504	3.5872e-05	7.8722e-05	0.00017121	8.664e-05	0.00027343	0.00015434
21.604	3.6035e-05	7.9352e-05	0.00017216	8.7132e-05	0.00027521	0.00015489
21.704	3.618e-05	7.9982e-05	0.00017312	8.7623e-05	0.00027694	0.0001554
21.804	3.6312e-05	8.0617e-05	0.0001741	8.8112e-05	0.00027864	0.00015587
21.904	3.6441e-05	8.1269e-05	0.00017512	8.8598e-05	0.0002803	0.00015631
22.004	3.6578e-05	8.1946e-05	0.00017618	8.9083e-05	0.00028195	0.00015673
22.104	3.6734e-05	8.2657e-05	0.00017729	8.9572e-05	0.00028357	0.00015713
22.204	3.6913e-05	8.3406e-05	0.00017846	9.0067e-05	0.00028518	0.00015752
22.304	3.711e-05	8.4195e-05	0.00017969	9.0572e-05	0.00028677	0.00015792
22.404	3.7316e-05	8.5019e-05	0.00018096	9.1088e-05	0.00028835	0.00015833
22.505	3.7519e-05	8.5869e-05	0.00018227	9.1616e-05	0.00028992	0.00015874
22.605	3.7708e-05	8.6731e-05	0.0001836	9.2153e-05	0.00029148	0.00015917
22.705	3.7879e-05	8.7594e-05	0.00018497	9.2698e-05	0.00029302	0.0001596
22.805	3.8037e-05	8.8448e-05	0.00018634	9.3247e-05	0.00029455	0.00016003
22.905	3.8186e-05	8.9288e-05	0.00018772	9.3799e-05	0.00029607	0.00016044
23.005	3.8335e-05	9.0116e-05	0.00018911	9.4352e-05	0.00029758	0.00016083
23.105	3.8488e-05	9.0943e-05	0.00019051	9.4903e-05	0.00029911	0.00016119
23.205	3.8646e-05	9.1783e-05	0.00019191	9.5455e-05	0.00030065	0.00016152
23.305	3.8808e-05	9.2651e-05	0.00019333	9.6007e-05	0.0003024	0.00016181
23.405	3.8971e-05	9.356e-05	0.00019475	9.6561e-05	0.00030401	0.00016208
23.505	3.9129e-05	9.452e-05	0.0001962	9.7118e-05	0.00030566	0.00016234
23.605	3.928e-05	9.5531e-05	0.00019766	9.7679e-05	0.00030728	0.0001626
23.705	3.9426e-05	9.659e-05	0.00019912	9.8245e-05	0.00030884	0.00016289
23.805	3.9571e-05	9.7683e-05	0.00020059	9.8813e-05	0.00031035	0.00016324
23.905	3.9721e-05	9.8794e-05	0.00020207	9.9384e-05	0.00031181	0.00016375
24.005	3.9878e-05	9.9903e-05	0.00020355	9.9954e-05	0.00031324	0.00016459
24.105	4.004e-05	0.00010099	0.00020504	0.00010052	0.00031463	0.00016601
24.205	4.0201e-05	0.00010203	0.00020654	0.00010108	0.00031598	0.00016793
24.305	4.0357e-05	0.00010302	0.00020806	0.00010163	0.0003173	0.00017011
24.405	4.0502e-05	0.00010395	0.00020963	0.00010218	0.00031856	0.0001724
24.505	4.0633e-05	0.00010481	0.00021126	0.00010272	0.00031978	0.00017475
24.605	4.0753e-05	0.00010562	0.00021296	0.00010326	0.00032096	0.00017711
24.705	4.0868e-05	0.00010637	0.00021476	0.00010378	0.00032209	0.00017947
24.805	4.0985e-05	0.00010708	0.00021665	0.0001043	0.00032318	0.00018179
24.905	4.1112e-05	0.00010776	0.00021864	0.0001048	0.00032424	0.00018406
25.005	4.1252e-05	0.00010843	0.00022071	0.00010528	0.00032527	0.00018626
25.105	4.1407e-05	0.00010909	0.00022285	0.00010574	0.00032629	0.0001884
25.205	4.158e-05	0.00010977	0.00022502	0.00010618	0.00032729	0.00019044
25.305	4.1771e-05	0.00011047	0.0002272	0.00010659	0.00032829	0.00019241
25.405	4.1979e-05	0.00011121	0.00022939	0.00010699	0.00032929	0.00019429
25.505	4.22e-05	0.00011199	0.00023155	0.00010737	0.0003303	0.0001961
25.605	4.2431e-05	0.00011282	0.00023367	0.00010773	0.00033132	0.00019785
25.705	4.2666e-05	0.00011369	0.00023577	0.00010808	0.00033235	0.00019954
25.805	4.2902e-05	0.00011459	0.00023782	0.00010842	0.00033339	0.00020118
25.905	4.314e-05	0.00011551	0.00023983	0.00010875	0.00033446	0.00020279
26.005	4.3381e-05	0.00011643	0.00024181	0.00010907	0.00033557	0.00020437
26.105	4.3628e-05	0.00011735	0.00024374	0.00010939	0.00033676	0.00020593
26.205	4.3884e-05	0.00011825	0.00024564	0.00010969	0.00033806	0.00020748
26.305	4.4148e-05	0.00011914	0.0002475	0.00011	0.0003395	0.00020901
26.405	4.4417e-05	0.00012002	0.00024934	0.0001103	0.00034109	0.00021051
26.505	4.4684e-05	0.0001209	0.00025114	0.0001106	0.00034281	0.00021198
26.605	4.4946e-05	0.00012178	0.00025292	0.0001109	0.00034461	0.0002134
26.705	4.5199e-05	0.00012267	0.00025469	0.0001112	0.0003465	0.00021476
26.805	4.5441e-05	0.00012359	0.00025645	0.00011148	0.00034844	0.00021606
26.905	4.5672e-05	0.00012453	0.00025821	0.00011176	0.00035043	0.00021727
27.005	4.5893e-05	0.00012549	0.00025998	0.00011202	0.00035247	0.00021839
27.105	4.6103e-05	0.00012649	0.00026176	0.00011226	0.00035456	0.00021942
27.205	4.6297e-05	0.00012752	0.00026357	0.00011248	0.0003567	0.00022034
27.305	4.6468e-05	0.00012858	0.00026541	0.00011267	0.00035887	0.00022117
27.405	4.6609e-05	0.00012967	0.00026727	0.00011285	0.0003611	0.00022191
27.506	4.6719e-05	0.0001308	0.00026918	0.00011299	0.00036336	0.00022255
27.606	4.6804e-05	0.00013196	0.00027111	0.00011312	0.00036568	0.00022312
27.706	4.6877e-05	0.00013316	0.00027308	0.00011322	0.00036803	0.00022363
27.806	4.6953e-05	0.00013442	0.00027508	0.00011329	0.00037043	0.00022404
27.906	4.7043e-05	0.00013572	0.0002771	0.00011334	0.00037286	0.00022446
28.006	4.715e-05	0.00013708	0.00027914	0.00011337	0.00037532	0.00022492
28.106	4.7273e-05	0.0001385	0.00028118	0.00011339	0.0003778	0.00022544
28.206	4.7405e-05	0.00013997	0.00028323	0.0001134	0.00038029	0.00022599
28.306	4.7539e-05	0.00014147	0.00028527	0.0001134	0.00038277	0.00022659
28.406	4.7671e-05	0.00014298	0.0002873	0.00011341	0.00038525	0.00022723
28.506	4.7811e-05	0.0001445	0.0002893	0.00011343	0.00038771	0.00022794
28.606	4.796e-05	0.000146	0.00029129	0.00011346	0.00039013	0.00022874
28.706	4.8123e-05	0.00014745	0.00029324	0.00011349	0.00039251	0.00022968
28.806	4.83e-05	0.00014886	0.00029516	0.00011353	0.00039482	0.00023081
28.906	4.8491e-05	0.00015019	0.00029705	0.00011356	0.00039705	0.00023218
29.006	4.8692e-05	0.00015146	0.00029891	0.00011358	0.0003992	0.00023382
29.106	4.8899e-05	0.00015267	0.00030073	0.00011357	0.00040126	0.00023568
29.206	4.9105e-05	0.00015381	0.00030252	0.00011353	0.00040323	0.0002377
29.306	4.9305e-05	0.00015491	0.00030429	0.00011347	0.00040513	0.00023984
29.406	4.9492e-05	0.00015597	0.00030604	0.00011338	0.00040698	0.00024206
29.506	4.9669e-05	0.00015702	0.0003078	0.00011326	0.00040879	0.00024436
29.606	4.9833e-05	0.00015806	0.00030956	0.00011313	0.00041058	0.00024674
29.706	4.999e-05	0.00015912	0.00031135	0.00011299	0.00041239	0.00024919
29.806	5.0145e-05	0.00016019	0.00031317	0.00011284	0.00041422	0.00025172
29.906	5.0298e-05	0.0001613	0.00031504	0.00011273	0.00041609	0.00025433
30.006	5.0454e-05	0.00016243	0.00031695	0.00011262	0.00041801	0.00025701
30.106	5.0609e-05	0.00016361	0.00031892	0.0001126	0.00041997	0.00025977
30.206	5.0762e-05	0.00016481	0.00032092	0.00011265	0.00042196	0.00026259
30.306	5.0912e-05	0.00016604	0.00032296	0.00011291	0.00042397	0.00026546
30.406	5.1051e-05	0.00016728	0.00032503	0.00011337	0.00042597	0.00026837
30.506	5.1183e-05	0.00016851	0.00032714	0.00011409	0.00042794	0.00027131
30.606	5.1303e-05	0.00016971	0.00032924	0.00011498	0.00042987	0.00027426
30.706	5.1412e-05	0.00017087	0.00033138	0.00011595	0.00043173	0.0002772
30.806	5.152e-05	0.00017197	0.00033351	0.00011695	0.00043351	0.00028009
30.906	5.1625e-05	0.000173	0.00033565	0.00011796	0.00043523	0.00028293
31.006	5.1741e-05	0.00017397	0.00033778	0.00011895	0.00043686	0.00028569
31.106	5.187e-05	0.00017488	0.00033991	0.00011993	0.00043844	0.00028835
31.206	5.2018e-05	0.00017574	0.00034203	0.00012091	0.00043996	0.00029091
31.306	5.2188e-05	0.00017657	0.00034414	0.00012188	0.00044142	0.00029335
31.406	5.2373e-05	0.0001774	0.00034624	0.00012284	0.00044287	0.00029569
31.506	5.2568e-05	0.00017823	0.00034833	0.00012379	0.00044427	0.00029793
31.606	5.2769e-05	0.00017909	0.00035045	0.00012469	0.00044565	0.00030009
31.706	5.2966e-05	0.00017998	0.00035255	0.00012557	0.00044701	0.00030218
31.806	5.3162e-05	0.00018089	0.00035471	0.0001264	0.00044835	0.00030422
31.906	5.3356e-05	0.00018186	0.00035686	0.0001272	0.00044968	0.00030622
32.006	5.3548e-05	0.00018285	0.00035905	0.00012798	0.000451	0.00030818
32.106	5.3739e-05	0.00018387	0.00036129	0.00012872	0.00045232	0.0003101
32.206	5.3931e-05	0.00018493	0.00036352	0.00012945	0.00045361	0.00031197
32.306	5.4122e-05	0.00018596	0.00036585	0.00013017	0.00045492	0.00031378
32.406	5.4312e-05	0.00018702	0.00036814	0.00013086	0.00045621	0.0003155
32.507	5.4502e-05	0.00018808	0.00037036	0.00013153	0.00045749	0.00031712
32.607	5.4692e-05	0.00018909	0.00037262	0.00013217	0.0004588	0.00031862
32.707	5.4881e-05	0.00019012	0.00037486	0.00013279	0.00046006	0.00031999
32.807	5.5074e-05	0.00019114	0.00037711	0.00013337	0.00046133	0.00032121
32.907	5.527e-05	0.00019212	0.00037936	0.00013392	0.0004626	0.00032231
33.007	5.5469e-05	0.00019313	0.00038158	0.00013446	0.00046383	0.00032329
33.107	5.5674e-05	0.00019414	0.00038381	0.00013498	0.00046506	0.00032417
33.207	5.5884e-05	0.00019513	0.00038603	0.0001355	0.00046627	0.00032497
33.307	5.6097e-05	0.00019618	0.00038824	0.00013601	0.00046746	0.00032574
33.407	5.6313e-05	0.00019725	0.00039049	0.00013651	0.00046865	0.00032648
33.507	5.6531e-05	0.00019834	0.00039275	0.00013699	0.00046984	0.00032723
33.607	5.6745e-05	0.00019948	0.00039502	0.00013745	0.00047104	0.000328
33.707	5.6957e-05	0.00020066	0.00039734	0.00013789	0.00047229	0.0003288
33.807	5.7173e-05	0.00020191	0.00039967	0.00013829	0.00047356	0.00032966
33.907	5.7396e-05	0.00020325	0.00040203	0.00013867	0.00047489	0.00033056
34.007	5.7627e-05	0.00020466	0.00040442	0.00013902	0.00047632	0.00033151
34.107	5.7872e-05	0.0002061	0.00040682	0.00013934	0.00047782	0.00033251
34.207	5.8127e-05	0.00020755	0.00040922	0.00013964	0.00047941	0.00033353
34.307	5.8384e-05	0.00020901	0.00041166	0.00013992	0.00048113	0.00033456
34.407	5.8636e-05	0.00021046	0.00041409	0.00014018	0.00048293	0.00033558
34.507	5.8884e-05	0.0002119	0.00041652	0.00014043	0.0004848	0.00033655
34.607	5.9127e-05	0.00021334	0.00041895	0.00014066	0.00048679	0.00033745
34.707	5.9365e-05	0.0002148	0.00042139	0.00014087	0.00048885	0.00033828
34.807	5.9604e-05	0.00021629	0.00042381	0.00014106	0.00049093	0.000339
34.907	5.985e-05	0.0002178	0.00042624	0.00014125	0.00049307	0.00033961
35.007	6.0097e-05	0.00021936	0.00042868	0.00014143	0.00049524	0.00034013
35.107	6.0337e-05	0.00022097	0.00043111	0.00014161	0.00049739	0.00034055
35.207	6.0569e-05	0.00022263	0.00043353	0.00014179	0.00049955	0.00034092
35.307	6.0796e-05	0.00022436	0.00043596	0.00014197	0.00050173	0.00034126
35.407	6.1015e-05	0.00022613	0.00043838	0.00014214	0.00050389	0.00034165
35.507	6.1228e-05	0.00022796	0.00044077	0.00014231	0.00050606	0.00034217
35.607	6.1442e-05	0.00022984	0.00044314	0.00014248	0.00050828	0.00034291
35.707	6.1659e-05	0.00023174	0.00044549	0.00014262	0.00051052	0.00034401
35.807	6.1871e-05	0.00023363	0.00044778	0.00014277	0.00051276	0.00034555
35.907	6.2072e-05	0.00023551	0.00045004	0.00014294	0.00051507	0.00034759
36.007	6.2269e-05	0.00023736	0.00045227	0.00014313	0.00051744	0.00035012
36.107	6.2461e-05	0.00023916	0.00045444	0.00014333	0.00051979	0.00035301
36.207	6.2654e-05	0.00024089	0.00045657	0.00014358	0.00052215	0.00035614
36.307	6.2849e-05	0.0002426	0.00045868	0.00014389	0.00052456	0.00035941
36.407	6.3047e-05	0.00024428	0.00046077	0.00014425	0.00052702	0.00036275
36.507	6.3259e-05	0.00024594	0.00046284	0.00014463	0.00052943	0.0003661
36.607	6.3465e-05	0.0002476	0.0004649	0.00014508	0.00053185	0.00036942
36.707	6.3656e-05	0.00024926	0.00046698	0.0001456	0.00053436	0.00037274
36.807	6.384e-05	0.00025095	0.00046906	0.00014616	0.00053689	0.00037605
36.907	6.4008e-05	0.00025263	0.00047115	0.00014677	0.0005394	0.00037934
37.007	6.4166e-05	0.00025427	0.00047323	0.00014746	0.00054195	0.00038264
37.107	6.4322e-05	0.00025589	0.00047532	0.0001482	0.00054454	0.00038595
37.207	6.447e-05	0.00025746	0.00047739	0.000149	0.00054715	0.00038928
37.307	6.4624e-05	0.00025894	0.00047943	0.00014982	0.00054974	0.00039265
37.407	6.4784e-05	0.00026036	0.00048143	0.00015067	0.00055229	0.00039603
37.508	6.4928e-05	0.0002617	0.00048339	0.00015155	0.00055484	0.00039938
37.608	6.5054e-05	0.00026299	0.00048533	0.00015246	0.00055739	0.00040272
37.708	6.5175e-05	0.00026429	0.00048723	0.00015336	0.00055987	0.00040602
37.808	6.5284e-05	0.00026556	0.0004891	0.00015426	0.00056226	0.00040921
37.908	6.5382e-05	0.0002668	0.00049097	0.00015521	0.00056467	0.00041227
38.008	6.5485e-05	0.00026811	0.00049284	0.00015617	0.00056702	0.00041519
38.108	6.5598e-05	0.00026946	0.00049473	0.00015714	0.00056932	0.00041795
38.208	6.5716e-05	0.00027082	0.00049664	0.00015814	0.00057168	0.00042056
38.308	6.585e-05	0.0002722	0.00049859	0.00015915	0.00057393	0.00042302
38.408	6.5999e-05	0.0002736	0.00050058	0.00016014	0.00057617	0.00042534
38.508	6.614e-05	0.00027503	0.0005026	0.00016115	0.00057836	0.00042757
38.608	6.6283e-05	0.00027649	0.00050466	0.00016217	0.00058051	0.00042973
38.708	6.6445e-05	0.00027797	0.00050675	0.00016315	0.00058263	0.00043185
38.808	6.661e-05	0.00027945	0.00050887	0.0001641	0.00058468	0.00043393
38.908	6.6771e-05	0.00028095	0.00051099	0.00016506	0.00058671	0.00043601
39.008	6.6947e-05	0.00028251	0.00051311	0.000166	0.00058877	0.0004381
39.108	6.7141e-05	0.00028412	0.00051521	0.00016693	0.00059079	0.00044019
39.208	6.7334e-05	0.00028575	0.0005173	0.00016782	0.00059274	0.00044224
39.308	6.7529e-05	0.00028736	0.0005194	0.00016868	0.00059466	0.00044425
39.408	6.7742e-05	0.00028897	0.00052144	0.00016952	0.00059655	0.00044622
39.508	6.7966e-05	0.00029061	0.00052341	0.00017031	0.00059841	0.00044808
39.608	6.8182e-05	0.00029223	0.00052542	0.00017108	0.00060025	0.00044981
39.708	6.8401e-05	0.00029378	0.00052746	0.00017182	0.00060203	0.00045137
39.808	6.863e-05	0.00029531	0.00052946	0.00017251	0.00060371	0.0004528
39.908	6.8853e-05	0.00029683	0.00053142	0.00017315	0.00060539	0.00045405
40.008	6.9054e-05	0.00029833	0.00053342	0.00017379	0.00060709	0.0004551
40.108	6.9252e-05	0.00029979	0.00053547	0.00017443	0.00060872	0.000456
40.208	6.9459e-05	0.00030124	0.00053753	0.00017502	0.0006103	0.00045677
40.308	6.9666e-05	0.00030264	0.00053957	0.00017554	0.00061188	0.00045745
40.408	6.9875e-05	0.00030395	0.00054156	0.00017601	0.00061346	0.00045802
40.508	7.0099e-05	0.00030522	0.00054353	0.00017647	0.00061507	0.00045852
40.608	7.0333e-05	0.00030647	0.00054552	0.00017694	0.00061672	0.00045897
40.708	7.0553e-05	0.00030768	0.00054745	0.00017737	0.00061839	0.00045937
40.808	7.0749e-05	0.0003088	0.00054927	0.00017776	0.00062005	0.00045971
40.908	7.0942e-05	0.00030987	0.00055098	0.00017814	0.00062173	0.00045999
41.008	7.1144e-05	0.00031094	0.00055264	0.00017857	0.0006235	0.00046018
41.108	7.1345e-05	0.00031205	0.00055428	0.00017904	0.00062533	0.00046025
41.208	7.1533e-05	0.00031319	0.00055588	0.00017946	0.00062713	0.00046016
41.308	7.1721e-05	0.00031435	0.00055741	0.00017982	0.0006289	0.00045993
41.408	7.1924e-05	0.00031554	0.0005589	0.00018013	0.00063072	0.00045956
41.508	7.2133e-05	0.0003168	0.00056039	0.00018043	0.00063259	0.00045903
41.608	7.2327e-05	0.00031813	0.0005619	0.0001807	0.00063449	0.00045832
41.708	7.25e-05	0.00031952	0.00056341	0.00018093	0.00063642	0.00045747
41.808	7.2671e-05	0.00032098	0.00056492	0.00018114	0.00063836	0.00045656
41.908	7.2854e-05	0.00032253	0.00056639	0.00018135	0.00064034	0.00045561
42.008	7.3046e-05	0.00032417	0.0005678	0.00018154	0.00064236	0.00045466
42.108	7.3234e-05	0.00032591	0.00056917	0.00018169	0.00064446	0.00045374
42.208	7.3414e-05	0.00032776	0.00057057	0.00018184	0.00064664	0.00045298
42.308	7.359e-05	0.00032976	0.00057206	0.00018202	0.00064887	0.00045271
42.408	7.3763e-05	0.00033189	0.00057385	0.00018221	0.00065113	0.00045377
42.509	7.3934e-05	0.00033412	0.00057618	0.00018238	0.00065344	0.00045683
42.609	7.4111e-05	0.00033641	0.00057877	0.00018253	0.00065581	0.00046097
42.709	7.4298e-05	0.00033873	0.0005815	0.00018273	0.00065824	0.0004655
42.809	7.4491e-05	0.00034109	0.00058433	0.00018303	0.00066071	0.00047015
42.909	7.4678e-05	0.00034346	0.00058719	0.00018338	0.00066321	0.00047484
43.009	7.4853e-05	0.00034579	0.00059006	0.00018373	0.00066572	0.00047953
43.109	7.5025e-05	0.00034805	0.00059292	0.00018406	0.00066825	0.00048422
43.209	7.5204e-05	0.00035023	0.0005958	0.00018444	0.00067079	0.00048888
43.309	7.5393e-05	0.00035238	0.00059864	0.00018491	0.00067337	0.00049353
43.409	7.5584e-05	0.00035452	0.00060146	0.00018549	0.00067598	0.00049817
43.509	7.577e-05	0.00035668	0.00060426	0.00018613	0.00067861	0.00050281
43.609	7.5957e-05	0.00035884	0.00060705	0.00018681	0.00068123	0.00050745
43.709	7.6157e-05	0.00036098	0.00060983	0.00018755	0.00068385	0.00051211
43.809	7.6374e-05	0.00036311	0.00061256	0.00018836	0.0006865	0.00051676
43.909	7.6596e-05	0.00036526	0.0006153	0.00018926	0.00068919	0.00052139
44.009	7.6807e-05	0.00036742	0.00061808	0.00019023	0.0006919	0.00052599
44.109	7.7001e-05	0.00036958	0.00062094	0.00019125	0.0006946	0.00053057
44.209	7.719e-05	0.00037171	0.0006238	0.00019229	0.0006973	0.00053514
44.309	7.7391e-05	0.00037378	0.00062665	0.00019337	0.00070001	0.0005397
44.409	7.7608e-05	0.00037583	0.00062945	0.00019451	0.00070272	0.00054421
44.509	7.7831e-05	0.00037785	0.00063225	0.0001957	0.00070541	0.00054867
44.609	7.8047e-05	0.00037983	0.00063503	0.0001969	0.00070809	0.00055308
44.709	7.8257e-05	0.00038177	0.00063778	0.00019807	0.00071077	0.00055743
44.809	7.8473e-05	0.0003837	0.00064048	0.00019922	0.00071344	0.00056174
44.909	7.8703e-05	0.00038564	0.00064313	0.00020037	0.00071609	0.00056597
45.009	7.8944e-05	0.00038759	0.00064573	0.00020153	0.00071866	0.00057007
45.109	7.9183e-05	0.00038954	0.0006483	0.00020268	0.00072117	0.00057401
45.209	7.9407e-05	0.00039145	0.00065085	0.00020378	0.00072364	0.00057776
45.309	7.962e-05	0.00039331	0.0006534	0.00020483	0.00072609	0.00058135
45.409	7.9833e-05	0.00039513	0.00065599	0.00020588	0.00072852	0.00058475
45.509	8.0057e-05	0.00039695	0.00065862	0.00020692	0.00073089	0.00058794
45.609	8.0292e-05	0.00039877	0.00066128	0.00020793	0.00073317	0.0005909
45.709	8.0531e-05	0.00040055	0.00066392	0.00020885	0.00073535	0.00059363
45.809	8.0767e-05	0.00040226	0.00066653	0.00020968	0.00073748	0.00059612
45.909	8.1001e-05	0.00040391	0.00066912	0.00021045	0.00073958	0.0005984
46.009	8.1237e-05	0.00040553	0.0006717	0.00021123	0.00074166	0.00060047
46.109	8.1472e-05	0.00040717	0.00067428	0.00021201	0.00074369	0.00060236
46.209	8.1697e-05	0.00040887	0.00067684	0.00021275	0.00074564	0.00060409
46.309	8.1905e-05	0.0004106	0.00067931	0.00021337	0.0007475	0.00060562
46.409	8.2107e-05	0.00041233	0.00068167	0.00021388	0.00074929	0.00060691
46.509	8.2318e-05	0.00041401	0.00068393	0.00021432	0.00075103	0.00060793
46.609	8.2545e-05	0.00041565	0.00068617	0.00021477	0.00075272	0.00060868
46.709	8.2776e-05	0.00041727	0.00068844	0.00021524	0.00075434	0.00060918
46.809	8.2985e-05	0.00041892	0.00069077	0.00021567	0.00075589	0.00060945
46.909	8.3156e-05	0.00042062	0.00069311	0.000216	0.00075733	0.00060948
47.009	8.3306e-05	0.00042237	0.00069542	0.0002162	0.0007587	0.00060927
47.109	8.3469e-05	0.00042413	0.00069768	0.00021633	0.00076001	0.00060882
47.209	8.3669e-05	0.00042589	0.00069993	0.00021646	0.0007613	0.0006081
47.309	8.3898e-05	0.00042765	0.00070222	0.00021663	0.00076255	0.00060716
47.409	8.4116e-05	0.00042946	0.00070455	0.00021681	0.00076377	0.0006061
47.51	8.428e-05	0.00043135	0.00070692	0.00021694	0.00076494	0.000605
47.61	8.4387e-05	0.00043332	0.00070927	0.00021699	0.00076607	0.00060386
47.71	8.4477e-05	0.00043534	0.00071159	0.000217	0.00076719	0.00060262
47.81	8.4595e-05	0.00043736	0.00071386	0.00021704	0.0007683	0.00060121
47.91	8.4765e-05	0.00043936	0.00071612	0.00021714	0.00076944	0.00059963
48.01	8.4973e-05	0.00044135	0.00071838	0.0002173	0.00077059	0.00059792
48.11	8.5174e-05	0.00044336	0.00072067	0.0002175	0.00077178	0.00059617
48.21	8.5334e-05	0.00044539	0.00072299	0.00021767	0.00077298	0.00059442
48.31	8.5458e-05	0.00044747	0.00072535	0.00021782	0.00077423	0.00059266
48.41	8.5587e-05	0.00044958	0.00072771	0.00021799	0.00077553	0.00059087
48.51	8.5762e-05	0.00045172	0.00073006	0.00021821	0.00077688	0.00058904
48.61	8.5992e-05	0.00045389	0.00073238	0.00021852	0.0007783	0.00058715
48.71	8.6255e-05	0.00045609	0.00073468	0.00021891	0.00077978	0.00058524
48.81	8.6511e-05	0.00045833	0.00073697	0.00021936	0.00078133	0.00058343
48.91	8.6734e-05	0.00046059	0.00073926	0.00021983	0.00078299	0.00058189
49.01	8.6933e-05	0.00046285	0.00074157	0.00022034	0.00078476	0.00058187
49.11	8.7141e-05	0.00046511	0.00074387	0.0002209	0.00078666	0.00058613
49.21	8.7392e-05	0.00046738	0.00074616	0.00022151	0.00078868	0.00059129
49.31	8.7692e-05	0.00046968	0.00074846	0.00022218	0.00079083	0.00059657
49.41	8.8018e-05	0.00047203	0.00075075	0.00022292	0.00079309	0.00060187
49.51	8.8331e-05	0.00047444	0.00075306	0.00022372	0.00079546	0.00060718
49.61	8.8598e-05	0.0004769	0.0007554	0.00022459	0.00079794	0.00061246
49.71	8.8817e-05	0.00047936	0.00075779	0.00022551	0.00080052	0.00061768
49.81	8.9015e-05	0.00048178	0.00076022	0.00022648	0.00080319	0.00062288
49.91	8.9227e-05	0.00048414	0.00076266	0.00022746	0.00080593	0.00062809


==> figures/data/NLS1D_error_time_basis/error_local_reduced_model_indicator_NLS1D_8.txt <==
Timing	Error_1.1_1.1	Error_1.1_1.2	Error_1.2_1.1	Error_1.2_1.2	Error_1.3_1.1	Error_1.3_1.2
0	0	0	0	0	0	0
0.10002	2.2454e-06	2.1832e-06	2.21e-06	2.6211e-06	2.6236e-06	2.6236e-06
0.20004	2.2246e-06	2.1485e-06	2.8655e-06	2.6158e-06	3.1761e-06	4.2551e-06
0.30006	2.2004e-06	2.9346e-06	3.1216e-06	3.2336e-06	3.1452e-06	4.2499e-06
0.40008	2.421e-06	2.9219e-06	3.1024e-06	3.2356e-06	3.574e-06	4.2576e-06
0.5001	2.423e-06	3.5684e-06	3.134e-06	3.2151e-06	3.6328e-06	5.0634e-06
0.60012	2.6404e-06	3.505e-06	3.2174e-06	3.1277e-06	3.6455e-06	5.1158e-06
0.70014	3.1969e-06	3.4163e-06	3.2912e-06	3.0906e-06	3.6556e-06	5.1846e-06
0.80016	3.1506e-06	3.3857e-06	5.6808e-06	3.1084e-06	4.3103e-06	5.2372e-06
0.90018	3.1603e-06	3.4281e-06	5.7796e-06	5.3373e-06	4.3177e-06	5.2669e-06
1.0002	7.0232e-06	3.5603e-06	5.8209e-06	5.8516e-06	4.323e-06	5.2813e-06
1.1002	7.554e-06	3.3584e-06	6.052e-06	6.0043e-06	4.3678e-06	5.3004e-06
1.2002	8.3721e-06	3.608e-06	6.4671e-06	6.3009e-06	4.5715e-06	6.3494e-06
1.3003	9.1921e-06	3.873e-06	6.9725e-06	6.6219e-06	4.9293e-06	6.4251e-06
1.4003	9.2657e-06	4.1619e-06	7.585e-06	6.7757e-06	5.4225e-06	6.5014e-06
1.5003	9.261e-06	4.5278e-06	8.2499e-06	1.5948e-05	5.9927e-06	6.5985e-06
1.6003	9.205e-06	4.9184e-06	8.9224e-06	1.6055e-05	6.589e-06	6.7158e-06
1.7003	9.1633e-06	5.3106e-06	9.5562e-06	1.6178e-05	7.9002e-06	6.8647e-06
1.8004	9.0998e-06	5.6946e-06	1.0136e-05	1.6561e-05	8.2896e-06	7.0489e-06
1.9004	1.2851e-05	6.0686e-06	1.0657e-05	1.6865e-05	8.6711e-06	7.2483e-06
2.0004	1.9839e-05	6.4292e-06	1.1103e-05	1.7212e-05	9.0922e-06	7.4479e-06
2.1004	2.032e-05	6.7758e-06	1.2046e-05	1.7579e-05	9.4743e-06	7.6369e-06
2.2004	2.084e-05	7.1019e-06	1.2323e-05	1.7902e-05	9.8103e-06	7.8118e-06
2.3005	2.1496e-05	7.3762e-06	1.2539e-05	1.8205e-05	1.0078e-05	7.969e-06
2.4005	2.1863e-05	7.5819e-06	1.2688e-05	1.8469e-05	1.0265e-05	8.1052e-06
2.5005	2.208e-05	7.939e-06	1.2793e-05	1.8484e-05	1.0374e-05	8.2209e-06
2.6005	2.2188e-05	8.2001e-06	1.2861e-05	1.8525e-05	1.0421e-05	8.3151e-06
2.7005	2.2257e-05	8.1509e-06	1.2906e-05	1.7896e-05	1.0422e-05	8.3895e-06
2.8006	2.2324e-05	8.1335e-06	1.2946e-05	1.7934e-05	1.0394e-05	8.4452e-06
2.9006	2.2518e-05	8.13e-06	1.2989e-05	1.7986e-05	1.0349e-05	8.484e-06
3.0006	2.3025e-05	8.1337e-06	1.304e-05	1.807e-05	1.0293e-05	8.508e-06
3.1006	2.3599e-05	8.1369e-06	1.3098e-05	1.8143e-05	1.0231e-05	8.5199e-06
3.2006	2.4059e-05	8.1479e-06	1.3162e-05	1.8212e-05	1.0165e-05	8.5223e-06
3.3007	2.4034e-05	8.087e-06	1.323e-05	1.8289e-05	1.0096e-05	8.5175e-06
3.4007	2.4123e-05	8.0345e-06	1.3299e-05	1.8358e-05	1.0027e-05	8.8831e-06
3.5007	2.4398e-05	7.9535e-06	1.3366e-05	1.8425e-05	9.9592e-06	8.7818e-06
3.6007	2.4556e-05	7.8803e-06	1.3431e-05	1.8489e-05	9.8942e-06	8.7264e-06
3.7007	2.4758e-05	7.7934e-06	1.3491e-05	1.8545e-05	9.8328e-06	8.7002e-06
3.8008	2.4892e-05	7.685e-06	1.3548e-05	1.8602e-05	9.7765e-06	8.6915e-06
3.9008	2.5107e-05	7.5954e-06	1.3601e-05	1.8658e-05	9.7262e-06	8.699e-06
4.0008	2.5353e-05	7.502e-06	1.365e-05	1.8714e-05	9.6814e-06	8.7187e-06
4.1008	2.558e-05	7.402e-06	1.3697e-05	1.8779e-05	9.6415e-06	8.7496e-06
4.2008	2.5797e-05	7.3104e-06	1.3741e-05	1.8846e-05	9.6059e-06	8.7908e-06
4.3009	2.6043e-05	7.2212e-06	1.3783e-05	1.8919e-05	9.5734e-06	8.8417e-06
4.4009	2.6299e-05	7.1427e-06	1.3823e-05	1.8997e-05	9.545e-06	8.9014e-06
4.5009	2.6486e-05	7.0711e-06	1.386e-05	1.9077e-05	9.5193e-06	8.9679e-06
4.6009	2.6689e-05	6.9927e-06	1.3897e-05	1.9165e-05	9.4987e-06	9.039e-06
4.7009	2.6971e-05	6.9227e-06	1.3933e-05	1.9253e-05	9.8034e-06	9.1132e-06
4.801	2.7216e-05	6.8578e-06	1.3967e-05	1.9338e-05	9.7897e-06	9.1897e-06
4.901	2.7423e-05	6.7965e-06	1.4003e-05	1.9427e-05	9.7665e-06	9.2666e-06
5.001	2.7694e-05	6.7391e-06	1.4039e-05	1.9508e-05	9.754e-06	9.3431e-06
5.101	2.7928e-05	6.6905e-06	1.4076e-05	1.9592e-05	9.7506e-06	9.4186e-06
5.201	2.8154e-05	6.6422e-06	1.4115e-05	1.9677e-05	9.758e-06	9.4939e-06
5.3011	2.8405e-05	6.6068e-06	1.4156e-05	1.9763e-05	9.7745e-06	9.5678e-06
5.4011	2.8674e-05	6.5654e-06	1.4201e-05	1.9851e-05	9.7983e-06	9.6409e-06
5.5011	2.8933e-05	6.5418e-06	1.4248e-05	1.9939e-05	9.8269e-06	9.7126e-06
5.6011	2.9205e-05	6.5235e-06	1.4299e-05	2.0031e-05	9.8606e-06	9.7831e-06
5.7011	2.9477e-05	6.5199e-06	1.4353e-05	2.0121e-05	9.8997e-06	9.8531e-06
5.8012	2.9756e-05	6.5123e-06	1.441e-05	2.0212e-05	9.9403e-06	9.9209e-06
5.9012	3.0029e-05	6.5214e-06	1.4467e-05	2.03e-05	9.9833e-06	9.9877e-06
6.0012	3.031e-05	6.5333e-06	1.4526e-05	2.0386e-05	1.0027e-05	1.0053e-05
6.1012	3.0586e-05	6.5508e-06	1.4584e-05	2.0467e-05	1.0073e-05	1.0116e-05
6.2012	3.0864e-05	6.5607e-06	1.4643e-05	2.0518e-05	1.0119e-05	1.0177e-05
6.3013	3.1138e-05	6.5657e-06	1.4701e-05	2.0565e-05	1.0167e-05	1.0235e-05
6.4013	3.141e-05	6.567e-06	1.4755e-05	2.0624e-05	1.0214e-05	1.0291e-05
6.5013	3.1668e-05	6.5625e-06	1.4809e-05	2.0481e-05	1.0263e-05	1.0344e-05
6.6013	3.1929e-05	6.5552e-06	1.486e-05	2.0508e-05	1.0312e-05	1.0396e-05
6.7013	3.2188e-05	6.5488e-06	1.4909e-05	2.0559e-05	1.036e-05	1.0445e-05
6.8014	3.2444e-05	6.5416e-06	1.4955e-05	2.0608e-05	1.0408e-05	1.0492e-05
6.9014	3.2699e-05	6.535e-06	1.4999e-05	2.0662e-05	1.0455e-05	1.0538e-05
7.0014	3.2948e-05	6.5293e-06	1.5041e-05	2.0717e-05	1.0498e-05	1.0582e-05
7.1014	3.3192e-05	6.5252e-06	1.5082e-05	2.0773e-05	1.0539e-05	1.0626e-05
7.2014	3.3428e-05	6.5233e-06	1.5121e-05	2.0828e-05	1.0574e-05	1.0669e-05
7.3015	3.4209e-05	6.5233e-06	1.5159e-05	2.0885e-05	1.0604e-05	1.0711e-05
7.4015	3.4532e-05	6.5246e-06	1.5195e-05	2.094e-05	1.0631e-05	1.0752e-05
7.5015	3.4837e-05	6.5272e-06	1.523e-05	2.0993e-05	1.0654e-05	1.0793e-05
7.6015	3.5136e-05	6.5311e-06	1.5263e-05	2.1044e-05	1.0672e-05	1.0833e-05
7.7015	3.5413e-05	6.5364e-06	1.5295e-05	2.1091e-05	1.0689e-05	1.0873e-05
7.8016	3.5679e-05	6.5435e-06	1.5327e-05	2.1135e-05	1.0705e-05	1.0913e-05
7.9016	3.5908e-05	6.5528e-06	1.5357e-05	2.1177e-05	1.0718e-05	1.0952e-05
8.0016	3.6119e-05	6.5643e-06	1.5387e-05	2.1216e-05	1.0733e-05	1.099e-05
8.1016	3.6317e-05	6.5783e-06	1.5416e-05	2.1252e-05	1.0748e-05	1.1029e-05
8.2016	3.6516e-05	6.5953e-06	1.5446e-05	2.1285e-05	1.0764e-05	1.1068e-05
8.3017	3.6718e-05	6.41e-06	1.5423e-05	2.1315e-05	1.0781e-05	1.1108e-05
8.4017	3.6901e-05	6.4157e-06	1.5423e-05	2.1345e-05	1.08e-05	1.115e-05
8.5017	3.7085e-05	6.4208e-06	1.5416e-05	2.1372e-05	1.0819e-05	1.1195e-05
8.6017	3.727e-05	6.4283e-06	1.5413e-05	2.1397e-05	1.084e-05	1.1244e-05
8.7017	3.7447e-05	6.4354e-06	1.5416e-05	2.1421e-05	1.086e-05	1.1297e-05
8.8018	3.7629e-05	6.4427e-06	1.5423e-05	2.1443e-05	1.0881e-05	1.1353e-05
8.9018	3.7809e-05	6.448e-06	1.5433e-05	2.1464e-05	1.0901e-05	1.1413e-05
9.0018	3.7996e-05	6.4537e-06	1.5446e-05	2.1484e-05	1.0921e-05	1.1473e-05
9.1018	3.8179e-05	6.459e-06	1.546e-05	2.1503e-05	1.094e-05	1.1536e-05
9.2018	3.8363e-05	6.4648e-06	1.5476e-05	2.1522e-05	1.096e-05	1.1602e-05
9.3019	3.8546e-05	6.4711e-06	1.5493e-05	2.1539e-05	1.0979e-05	1.1672e-05
9.4019	3.8734e-05	6.4765e-06	1.5511e-05	2.1557e-05	1.0998e-05	1.1749e-05
9.5019	3.8932e-05	6.4823e-06	1.5529e-05	2.1573e-05	1.1016e-05	1.183e-05
9.6019	3.9133e-05	6.4885e-06	1.5548e-05	2.1589e-05	1.1033e-05	1.1916e-05
9.7019	3.9336e-05	6.4942e-06	1.5566e-05	2.1605e-05	1.1051e-05	1.2004e-05
9.802	3.9547e-05	6.5005e-06	1.5584e-05	2.1618e-05	1.1067e-05	1.2095e-05
9.902	3.9764e-05	6.5067e-06	1.5601e-05	2.1633e-05	1.1083e-05	1.2188e-05
10.002	3.9986e-05	6.5124e-06	1.5619e-05	2.1646e-05	1.1098e-05	1.2285e-05
10.102	4.0222e-05	6.5182e-06	1.5636e-05	2.1658e-05	1.1113e-05	1.2387e-05
10.202	4.0464e-05	6.5238e-06	1.5653e-05	2.167e-05	1.1128e-05	1.2496e-05
10.302	4.0712e-05	6.5296e-06	1.567e-05	2.1684e-05	1.1142e-05	1.2615e-05
10.402	4.0966e-05	6.5355e-06	1.5687e-05	2.1696e-05	1.1156e-05	1.2746e-05
10.502	4.1234e-05	6.5421e-06	1.5705e-05	2.1708e-05	1.1169e-05	1.289e-05
10.602	4.1503e-05	6.5491e-06	1.5724e-05	2.1719e-05	1.1182e-05	1.3047e-05
10.702	4.1782e-05	6.5566e-06	1.5744e-05	2.1731e-05	1.1196e-05	1.3219e-05
10.802	4.2074e-05	6.5651e-06	1.5765e-05	2.1744e-05	1.1209e-05	1.3403e-05
10.902	4.2374e-05	6.5737e-06	1.5787e-05	2.1756e-05	1.1222e-05	1.36e-05
11.002	4.2683e-05	6.5825e-06	1.581e-05	2.177e-05	1.1235e-05	1.3807e-05
11.102	4.3004e-05	6.5921e-06	1.5835e-05	2.1783e-05	1.1247e-05	1.4021e-05
11.202	4.333e-05	6.6023e-06	1.586e-05	2.1796e-05	1.126e-05	1.4237e-05
11.302	4.3663e-05	6.6134e-06	1.5886e-05	2.181e-05	1.1273e-05	1.4454e-05
11.402	4.4004e-05	6.6251e-06	1.5913e-05	2.1821e-05	1.1286e-05	1.467e-05
11.502	4.4352e-05	6.6373e-06	1.5941e-05	2.1835e-05	1.13e-05	1.4885e-05
11.602	4.4707e-05	6.6501e-06	1.5971e-05	2.1847e-05	1.1314e-05	1.5101e-05
11.702	4.5066e-05	6.6633e-06	1.6002e-05	2.1857e-05	1.1329e-05	1.532e-05
11.802	4.5435e-05	6.6762e-06	1.6036e-05	2.1868e-05	1.1343e-05	1.5546e-05
11.902	4.5809e-05	6.6884e-06	1.6072e-05	2.1879e-05	1.1359e-05	1.5782e-05
12.002	4.6185e-05	6.6998e-06	1.611e-05	2.1889e-05	1.1375e-05	1.6027e-05
12.102	4.6567e-05	6.7111e-06	1.6151e-05	2.1898e-05	1.1392e-05	1.6282e-05
12.202	4.6954e-05	6.7214e-06	1.6193e-05	2.1907e-05	1.1409e-05	1.6546e-05
12.302	4.7344e-05	6.7316e-06	1.6236e-05	2.1916e-05	1.1427e-05	1.6815e-05
12.402	4.7734e-05	6.7411e-06	1.6281e-05	2.1924e-05	1.1444e-05	1.7088e-05
12.503	4.8124e-05	6.7493e-06	1.6328e-05	2.1933e-05	1.1463e-05	1.7362e-05
12.603	4.8514e-05	6.7572e-06	1.6377e-05	2.1939e-05	1.1481e-05	1.7634e-05
12.703	4.8901e-05	6.7641e-06	1.6428e-05	2.1944e-05	1.15e-05	1.7905e-05
12.803	4.929e-05	6.7712e-06	1.648e-05	2.1948e-05	1.152e-05	1.8175e-05
12.903	4.9679e-05	6.7786e-06	1.6534e-05	2.195e-05	1.1539e-05	1.8444e-05
13.003	5.0066e-05	6.7867e-06	1.6588e-05	2.1953e-05	1.1559e-05	1.8716e-05
13.103	5.045e-05	6.7956e-06	1.6643e-05	2.1954e-05	1.1579e-05	1.8993e-05
13.203	5.0835e-05	6.8062e-06	1.6699e-05	2.1954e-05	1.1599e-05	1.9276e-05
13.303	5.1218e-05	6.8184e-06	1.6757e-05	2.1955e-05	1.162e-05	1.9567e-05
13.403	5.1598e-05	6.8321e-06	1.6816e-05	2.1955e-05	1.1642e-05	1.9865e-05
13.503	5.1979e-05	6.8466e-06	1.6876e-05	2.1954e-05	1.1665e-05	2.0165e-05
13.603	5.2358e-05	6.8613e-06	1.694e-05	2.1953e-05	1.1689e-05	2.0466e-05
13.703	5.2737e-05	6.8746e-06	1.7005e-05	2.1953e-05	1.1715e-05	2.0761e-05
13.803	5.3114e-05	6.8851e-06	1.7073e-05	2.195e-05	1.1742e-05	2.1047e-05
13.903	5.3489e-05	6.8914e-06	1.7142e-05	2.195e-05	1.1769e-05	2.1322e-05
14.003	5.3865e-05	6.8949e-06	1.7211e-05	2.1946e-05	1.1795e-05	2.1583e-05
14.103	5.4241e-05	6.8949e-06	1.7278e-05	2.1943e-05	1.1819e-05	2.1832e-05
14.203	5.4617e-05	6.8943e-06	1.734e-05	2.1941e-05	1.1842e-05	2.2072e-05
14.303	5.4995e-05	6.8935e-06	1.74e-05	2.194e-05	1.1865e-05	2.2305e-05
14.403	5.5374e-05	6.895e-06	1.7459e-05	2.1937e-05	1.189e-05	2.2537e-05
14.503	5.5755e-05	6.8984e-06	1.7522e-05	2.1934e-05	1.1917e-05	2.2772e-05
14.603	5.6136e-05	6.904e-06	1.7589e-05	2.1932e-05	1.1947e-05	2.3012e-05
14.703	5.6522e-05	6.9121e-06	1.7662e-05	2.193e-05	1.198e-05	2.3261e-05
14.803	5.6912e-05	6.9223e-06	1.7739e-05	2.1929e-05	1.2016e-05	2.352e-05
14.903	5.7305e-05	6.9348e-06	1.7821e-05	2.1928e-05	1.2056e-05	2.3788e-05
15.003	5.7701e-05	6.9496e-06	1.7907e-05	2.1927e-05	1.2098e-05	2.4064e-05
15.103	5.8101e-05	6.9669e-06	1.8e-05	2.1925e-05	1.2143e-05	2.4347e-05
15.203	5.8503e-05	6.986e-06	1.8098e-05	2.1925e-05	1.2191e-05	2.4633e-05
15.303	5.8908e-05	7.0068e-06	1.8201e-05	2.1925e-05	1.2241e-05	2.4919e-05
15.403	5.9316e-05	7.0284e-06	1.831e-05	2.1927e-05	1.2292e-05	2.5201e-05
15.503	5.9726e-05	7.0501e-06	1.842e-05	2.1929e-05	1.2344e-05	2.554e-05
15.603	6.0139e-05	7.0716e-06	1.853e-05	2.1931e-05	1.2397e-05	2.5793e-05
15.703	6.0555e-05	7.0933e-06	1.8636e-05	2.1935e-05	1.2448e-05	2.6042e-05
15.803	6.0972e-05	7.1161e-06	1.8736e-05	2.1939e-05	1.2499e-05	2.6284e-05
15.903	6.139e-05	7.1411e-06	1.8829e-05	2.1945e-05	1.2548e-05	2.6512e-05
16.003	6.1809e-05	7.1692e-06	1.8916e-05	2.1952e-05	1.2598e-05	2.6727e-05
16.103	6.2227e-05	7.2006e-06	1.9002e-05	2.1927e-05	1.2649e-05	2.6928e-05
16.203	6.2643e-05	7.2345e-06	1.9091e-05	2.1947e-05	1.2703e-05	2.7118e-05
16.303	6.3057e-05	7.2694e-06	1.9186e-05	2.1958e-05	1.276e-05	2.7296e-05
16.403	6.3468e-05	7.304e-06	1.9288e-05	2.1964e-05	1.2835e-05	2.7467e-05
16.503	6.3876e-05	7.3371e-06	1.9395e-05	2.1967e-05	1.2895e-05	2.7632e-05
16.603	6.4329e-05	7.3682e-06	1.9504e-05	2.1976e-05	1.2959e-05	2.7795e-05
16.703	6.4716e-05	7.3967e-06	1.9611e-05	2.1991e-05	1.3024e-05	2.7957e-05
16.803	6.5068e-05	7.4224e-06	1.9712e-05	2.2007e-05	1.309e-05	2.8118e-05
16.903	6.5422e-05	7.4453e-06	1.9806e-05	2.2028e-05	1.3156e-05	2.8278e-05
17.003	6.5786e-05	7.4653e-06	1.9892e-05	2.2052e-05	1.3223e-05	2.8434e-05
17.103	6.616e-05	7.4828e-06	1.9971e-05	2.2079e-05	1.3292e-05	2.8584e-05
17.203	6.6541e-05	7.4984e-06	2.0043e-05	2.2111e-05	1.3361e-05	2.8724e-05
17.303	6.6924e-05	7.5127e-06	2.011e-05	2.2147e-05	1.3427e-05	2.8852e-05
17.403	6.7306e-05	7.5266e-06	2.017e-05	2.2186e-05	1.3491e-05	2.8965e-05
17.504	6.7686e-05	7.541e-06	2.0224e-05	2.2229e-05	1.3551e-05	2.9066e-05
17.604	6.8064e-05	7.5566e-06	2.027e-05	2.2277e-05	1.3609e-05	2.9155e-05
17.704	6.8437e-05	7.5742e-06	2.0309e-05	2.2328e-05	1.3665e-05	2.9237e-05
17.804	6.8806e-05	7.5946e-06	2.0341e-05	2.2385e-05	1.3721e-05	2.9315e-05
17.904	6.9173e-05	7.6187e-06	2.0369e-05	2.2446e-05	1.3776e-05	2.9395e-05
18.004	6.9535e-05	7.647e-06	2.0396e-05	2.2512e-05	1.3833e-05	2.948e-05
18.104	6.9896e-05	7.679e-06	2.0425e-05	2.2583e-05	1.3891e-05	2.9575e-05
18.204	7.0253e-05	7.7137e-06	2.0459e-05	2.2658e-05	1.3949e-05	2.968e-05
18.304	7.0606e-05	7.7492e-06	2.0499e-05	2.2738e-05	1.4005e-05	2.9799e-05
18.404	7.0956e-05	7.7841e-06	2.0544e-05	2.2822e-05	1.4059e-05	2.993e-05
18.504	7.1304e-05	7.8182e-06	2.059e-05	2.2908e-05	1.4112e-05	3.0073e-05
18.604	7.1649e-05	7.8528e-06	2.0634e-05	2.2997e-05	1.4163e-05	3.0227e-05
18.704	7.1992e-05	7.8902e-06	2.0674e-05	2.3089e-05	1.4216e-05	3.039e-05
18.804	7.2333e-05	7.9324e-06	2.0706e-05	2.3183e-05	1.4271e-05	3.056e-05
18.904	7.2674e-05	7.9799e-06	2.0731e-05	2.3278e-05	1.433e-05	3.0735e-05
19.004	7.3012e-05	8.0315e-06	2.0749e-05	2.3374e-05	1.4393e-05	3.0915e-05
19.104	7.3348e-05	8.0857e-06	2.0762e-05	2.3473e-05	1.446e-05	3.1097e-05
19.204	7.3685e-05	8.1417e-06	2.0772e-05	2.3572e-05	1.4529e-05	3.128e-05
19.304	7.4022e-05	8.1981e-06	2.0782e-05	2.3671e-05	1.4599e-05	3.1462e-05
19.404	7.4361e-05	8.25e-06	2.0795e-05	2.377e-05	1.4669e-05	3.1641e-05
19.504	7.4704e-05	8.2907e-06	2.0814e-05	2.3869e-05	1.4738e-05	3.1813e-05
19.604	7.5051e-05	8.3152e-06	2.0843e-05	2.3966e-05	1.4805e-05	3.1976e-05
19.704	7.5404e-05	8.324e-06	2.0887e-05	2.4063e-05	1.4872e-05	3.2127e-05
19.804	7.5763e-05	8.3248e-06	2.0949e-05	2.4159e-05	1.4937e-05	3.2264e-05
19.904	7.6131e-05	8.3307e-06	2.1029e-05	2.4254e-05	1.5002e-05	3.2385e-05
20.004	7.651e-05	8.3528e-06	2.1122e-05	2.435e-05	1.507e-05	3.2491e-05
20.104	7.6901e-05	8.3944e-06	2.1224e-05	2.4447e-05	1.5141e-05	3.2587e-05
20.204	7.7307e-05	8.4505e-06	2.1328e-05	2.4545e-05	1.522e-05	3.2676e-05
20.304	7.773e-05	8.5114e-06	2.1436e-05	2.4644e-05	1.5306e-05	3.2766e-05
20.404	7.817e-05	8.5682e-06	2.1554e-05	2.4747e-05	1.5399e-05	3.2866e-05
20.504	7.8627e-05	8.6169e-06	2.1691e-05	2.4851e-05	1.5497e-05	3.2989e-05
20.604	7.9099e-05	8.6601e-06	2.1855e-05	2.4958e-05	1.5598e-05	3.3155e-05
20.704	7.9583e-05	8.7049e-06	2.2044e-05	2.5067e-05	1.57e-05	3.339e-05
20.804	8.0076e-05	8.7579e-06	2.2252e-05	2.5178e-05	1.58e-05	3.3705e-05
20.904	8.0576e-05	8.8224e-06	2.2472e-05	2.5291e-05	1.59e-05	3.4083e-05
21.004	8.108e-05	8.8964e-06	2.2702e-05	2.5405e-05	1.6e-05	3.4498e-05
21.104	8.1587e-05	8.9749e-06	2.2946e-05	2.5521e-05	1.61e-05	3.4933e-05
21.204	8.2096e-05	9.0535e-06	2.3204e-05	2.5637e-05	1.6198e-05	3.5376e-05
21.304	8.2605e-05	9.1295e-06	2.3474e-05	2.5754e-05	1.6296e-05	3.5818e-05
21.404	8.3114e-05	9.2019e-06	2.3744e-05	2.5871e-05	1.6391e-05	3.6248e-05
21.504	8.3623e-05	9.2713e-06	2.4002e-05	2.5989e-05	1.6486e-05	3.6656e-05
21.604	8.413e-05	9.3404e-06	2.4234e-05	2.6106e-05	1.658e-05	3.7031e-05
21.704	8.4636e-05	9.4131e-06	2.4436e-05	2.6223e-05	1.6675e-05	3.7369e-05
21.804	8.5138e-05	9.4921e-06	2.4612e-05	2.6341e-05	1.6769e-05	3.7667e-05
21.904	8.5637e-05	9.5756e-06	2.4769e-05	2.6459e-05	1.6861e-05	3.793e-05
22.004	8.6131e-05	9.6588e-06	2.4917e-05	2.6577e-05	1.6947e-05	3.8168e-05
22.104	8.6621e-05	9.7365e-06	2.5061e-05	2.6695e-05	1.7023e-05	3.8386e-05
22.204	8.7107e-05	9.8061e-06	2.5205e-05	2.6815e-05	1.7087e-05	3.8593e-05
22.304	8.7587e-05	9.8675e-06	2.5347e-05	2.6936e-05	1.7136e-05	3.879e-05
22.404	8.8063e-05	9.9235e-06	2.5484e-05	2.7057e-05	1.7173e-05	3.8977e-05
22.505	8.8535e-05	9.9775e-06	2.5613e-05	2.718e-05	1.72e-05	3.9155e-05
22.605	8.9004e-05	1.0032e-05	2.5731e-05	2.7303e-05	1.7222e-05	3.9322e-05
22.705	8.9469e-05	1.0088e-05	2.5841e-05	2.7427e-05	1.7242e-05	3.9481e-05
22.805	8.9932e-05	1.0144e-05	2.5944e-05	2.7552e-05	1.7264e-05	3.9635e-05
22.905	9.0391e-05	1.0199e-05	2.6047e-05	2.7677e-05	1.7289e-05	3.9789e-05
23.005	9.0845e-05	1.0249e-05	2.6154e-05	2.7801e-05	1.7317e-05	3.9949e-05
23.105	9.1296e-05	1.0292e-05	2.627e-05	2.7925e-05	1.7348e-05	4.0118e-05
23.205	9.1743e-05	1.0325e-05	2.6397e-05	2.8049e-05	1.7385e-05	4.0297e-05
23.305	9.2188e-05	1.0352e-05	2.6534e-05	2.8174e-05	1.7429e-05	4.0486e-05
23.405	9.2631e-05	1.0377e-05	2.6678e-05	2.8298e-05	1.7487e-05	4.0685e-05
23.505	9.3072e-05	1.0402e-05	2.6824e-05	2.8422e-05	1.7564e-05	4.0889e-05
23.605	9.3514e-05	1.043e-05	2.6966e-05	2.8546e-05	1.7662e-05	4.1098e-05
23.705	9.3957e-05	1.0457e-05	2.71e-05	2.8669e-05	1.7778e-05	4.1312e-05
23.805	9.44e-05	1.0479e-05	2.722e-05	2.8793e-05	1.7905e-05	4.153e-05
23.905	9.4843e-05	1.0496e-05	2.7325e-05	2.8917e-05	1.8039e-05	4.1754e-05
24.005	9.5285e-05	1.0506e-05	2.7417e-05	2.9041e-05	1.8174e-05	4.1987e-05
24.105	9.5728e-05	1.0511e-05	2.75e-05	2.9166e-05	1.8309e-05	4.2227e-05
24.205	9.617e-05	1.0515e-05	2.7576e-05	2.9292e-05	1.8444e-05	4.2475e-05
24.305	9.6614e-05	1.0523e-05	2.7648e-05	2.9418e-05	1.8578e-05	4.2726e-05
24.405	9.7061e-05	1.054e-05	2.7717e-05	2.9546e-05	1.8712e-05	4.2978e-05
24.505	9.751e-05	1.0566e-05	2.7784e-05	2.9675e-05	1.8848e-05	4.3226e-05
24.605	9.7964e-05	1.0603e-05	2.7848e-05	2.9806e-05	1.8984e-05	4.347e-05
24.705	9.8422e-05	1.0651e-05	2.791e-05	2.9939e-05	1.9123e-05	4.371e-05
24.805	9.8883e-05	1.0718e-05	2.7972e-05	3.0073e-05	1.9265e-05	4.3951e-05
24.905	9.9346e-05	1.0809e-05	2.8037e-05	3.0209e-05	1.9412e-05	4.4201e-05
25.005	9.9811e-05	1.0926e-05	2.8109e-05	3.0345e-05	1.9566e-05	4.4467e-05
25.105	0.00010028	1.1064e-05	2.8194e-05	3.0483e-05	1.973e-05	4.4754e-05
25.205	0.00010075	1.1213e-05	2.8299e-05	3.062e-05	1.9905e-05	4.5063e-05
25.305	0.00010122	1.1364e-05	2.8425e-05	3.0757e-05	2.0092e-05	4.5391e-05
25.405	0.0001017	1.1509e-05	2.8571e-05	3.0894e-05	2.0289e-05	4.5737e-05
25.505	0.00010218	1.1643e-05	2.8733e-05	3.1029e-05	2.0493e-05	4.6098e-05
25.605	0.00010266	1.1765e-05	2.8903e-05	3.1163e-05	2.0702e-05	4.6471e-05
25.705	0.00010314	1.188e-05	2.9073e-05	3.1296e-05	2.0914e-05	4.6857e-05
25.805	0.00010361	1.1997e-05	2.9237e-05	3.1426e-05	2.1127e-05	4.7258e-05
25.905	0.00010409	1.2131e-05	2.9392e-05	3.1555e-05	2.134e-05	4.7676e-05
26.005	0.00010456	1.2294e-05	2.9534e-05	3.1682e-05	2.155e-05	4.8116e-05
26.105	0.00010503	1.2491e-05	2.9662e-05	3.1806e-05	2.1758e-05	4.858e-05
26.205	0.00010549	1.2715e-05	2.9776e-05	3.1929e-05	2.196e-05	4.9066e-05
26.305	0.00010595	1.2948e-05	2.988e-05	3.205e-05	2.2155e-05	4.9569e-05
26.405	0.00010641	1.3162e-05	2.9981e-05	3.217e-05	2.2342e-05	5.0084e-05
26.505	0.00010686	1.3332e-05	3.0099e-05	3.2287e-05	2.2519e-05	5.0604e-05
26.605	0.0001073	1.3446e-05	3.0297e-05	3.2403e-05	2.2684e-05	5.1126e-05
26.705	0.00010774	1.3502e-05	3.0579e-05	3.2518e-05	2.2836e-05	5.1648e-05
26.805	0.00010817	1.3513e-05	3.0878e-05	3.2632e-05	2.2973e-05	5.217e-05
26.905	0.00010859	1.3508e-05	3.117e-05	3.2745e-05	2.3093e-05	5.269e-05
27.005	0.00010902	1.3585e-05	3.1446e-05	3.2859e-05	2.3195e-05	5.3204e-05
27.105	0.00010943	1.3618e-05	3.1701e-05	3.2972e-05	2.328e-05	5.3709e-05
27.205	0.00010985	1.3594e-05	3.1934e-05	3.3086e-05	2.3352e-05	5.4201e-05
27.305	0.00011026	1.3539e-05	3.2149e-05	3.32e-05	2.3416e-05	5.4681e-05
27.405	0.00011066	1.347e-05	3.2347e-05	3.3313e-05	2.3477e-05	5.515e-05
27.506	0.00011106	1.3397e-05	3.2531e-05	3.3427e-05	2.3539e-05	5.5611e-05
27.606	0.00011146	1.3323e-05	3.2704e-05	3.354e-05	2.3607e-05	5.6069e-05
27.706	0.00011186	1.3246e-05	3.287e-05	3.3655e-05	2.3681e-05	5.6525e-05
27.806	0.00011226	1.3163e-05	3.3036e-05	3.3769e-05	2.3762e-05	5.6982e-05
27.906	0.00011265	1.3074e-05	3.3213e-05	3.3883e-05	2.385e-05	5.7437e-05
28.006	0.00011304	1.2988e-05	3.3411e-05	3.3997e-05	2.3945e-05	5.789e-05
28.106	0.00011343	1.2915e-05	3.3633e-05	3.411e-05	2.4048e-05	5.8337e-05
28.206	0.00011381	1.2862e-05	3.3871e-05	3.4223e-05	2.4158e-05	5.8775e-05
28.306	0.0001142	1.2835e-05	3.4119e-05	3.4335e-05	2.4275e-05	5.9205e-05
28.406	0.00011458	1.2835e-05	3.4372e-05	3.4447e-05	2.4403e-05	5.9625e-05
28.506	0.00011495	1.2857e-05	3.4624e-05	3.4557e-05	2.4534e-05	6.0036e-05
28.606	0.00011533	1.2893e-05	3.4878e-05	3.4667e-05	2.4674e-05	6.0442e-05
28.706	0.0001157	1.2935e-05	3.5134e-05	3.4777e-05	2.4817e-05	6.0844e-05
28.806	0.00011607	1.298e-05	3.5395e-05	3.4885e-05	2.4967e-05	6.125e-05
28.906	0.00011644	1.3027e-05	3.5662e-05	3.4994e-05	2.5117e-05	6.1659e-05
29.006	0.00011681	1.308e-05	3.5942e-05	3.5102e-05	2.528e-05	6.2079e-05
29.106	0.00011717	1.3138e-05	3.6231e-05	3.521e-05	2.544e-05	6.2509e-05
29.206	0.00011754	1.3201e-05	3.6537e-05	3.5317e-05	2.5615e-05	6.2954e-05
29.306	0.0001179	1.3266e-05	3.6856e-05	3.5425e-05	2.5784e-05	6.341e-05
29.406	0.00011827	1.3331e-05	3.7195e-05	3.5533e-05	2.5964e-05	6.3884e-05
29.506	0.00011864	1.339e-05	3.7548e-05	3.564e-05	2.6138e-05	6.4367e-05
29.606	0.00011901	1.3447e-05	3.7922e-05	3.5749e-05	2.6313e-05	6.4867e-05
29.706	0.00011938	1.3498e-05	3.8311e-05	3.5857e-05	2.6487e-05	6.5374e-05
29.806	0.00011975	1.355e-05	3.8718e-05	3.5967e-05	2.6654e-05	6.5893e-05
29.906	0.00012012	1.3598e-05	3.9137e-05	3.6076e-05	2.6821e-05	6.6416e-05
30.006	0.0001205	1.364e-05	3.9568e-05	3.6186e-05	2.6986e-05	6.6939e-05
30.106	0.00012087	1.3678e-05	4e-05	3.6297e-05	2.7143e-05	6.7459e-05
30.206	0.00012126	1.371e-05	4.0437e-05	3.6408e-05	2.7304e-05	6.7966e-05
30.306	0.00012164	1.3748e-05	4.0856e-05	3.652e-05	2.7452e-05	6.8459e-05
30.406	0.00012202	1.3798e-05	4.1268e-05	3.6632e-05	2.7611e-05	6.8934e-05
30.506	0.0001224	1.3871e-05	4.1639e-05	3.6746e-05	2.7753e-05	6.9386e-05
30.606	0.00012279	1.3961e-05	4.2e-05	3.6861e-05	2.7906e-05	6.9825e-05
30.706	0.00012317	1.4069e-05	4.2363e-05	3.6978e-05	2.8051e-05	7.0245e-05
30.806	0.00012356	1.4178e-05	4.2729e-05	3.7107e-05	2.8198e-05	7.0656e-05
30.906	0.00012394	1.429e-05	4.3109e-05	3.7231e-05	2.8349e-05	7.1064e-05
31.006	0.00012433	1.4403e-05	4.349e-05	3.7361e-05	2.8497e-05	7.1466e-05
31.106	0.00012471	1.4513e-05	4.3876e-05	3.7491e-05	2.8651e-05	7.1876e-05
31.206	0.0001251	1.4628e-05	4.4262e-05	3.7619e-05	2.881e-05	7.2289e-05
31.306	0.00012548	1.4742e-05	4.4626e-05	3.7748e-05	2.8959e-05	7.2706e-05
31.406	0.00012587	1.4855e-05	4.4988e-05	3.7876e-05	2.9123e-05	7.3134e-05
31.506	0.00012645	1.496e-05	4.5339e-05	3.8006e-05	2.926e-05	7.3561e-05
31.606	0.00012688	1.5049e-05	4.5685e-05	3.8137e-05	2.939e-05	7.3989e-05
31.706	0.00012737	1.5116e-05	4.604e-05	3.8268e-05	2.951e-05	7.4411e-05
31.806	0.00012786	1.5156e-05	4.6395e-05	3.8402e-05	2.9579e-05	7.4818e-05
31.906	0.00012834	1.5168e-05	4.6751e-05	3.8535e-05	2.9642e-05	7.5202e-05
32.006	0.00012879	1.5158e-05	4.7108e-05	3.8669e-05	2.9675e-05	7.556e-05
32.106	0.00012923	1.5129e-05	4.7447e-05	3.8803e-05	2.9671e-05	7.5886e-05
32.206	0.00012966	1.5096e-05	4.7768e-05	3.8937e-05	2.9666e-05	7.6174e-05
32.306	0.00013008	1.5075e-05	4.8073e-05	3.907e-05	2.966e-05	7.6436e-05
32.406	0.0001305	1.5061e-05	4.8353e-05	3.9202e-05	2.9659e-05	7.6674e-05
32.507	0.00013092	1.5064e-05	4.8621e-05	3.9333e-05	2.9686e-05	7.6888e-05
32.607	0.00013135	1.5082e-05	4.8878e-05	3.9464e-05	2.9745e-05	7.7097e-05
32.707	0.00013179	1.5093e-05	4.912e-05	3.9594e-05	2.983e-05	7.7307e-05
32.807	0.00013223	1.5099e-05	4.9358e-05	3.9723e-05	2.9935e-05	7.7521e-05
32.907	0.00013268	1.5098e-05	4.9585e-05	3.9852e-05	3.0053e-05	7.7754e-05
33.007	0.00013314	1.509e-05	4.9794e-05	3.9982e-05	3.0169e-05	7.8012e-05
33.107	0.0001336	1.5086e-05	4.9991e-05	4.011e-05	3.0267e-05	7.829e-05
33.207	0.00013408	1.5097e-05	5.0171e-05	4.0238e-05	3.0346e-05	7.8588e-05
33.307	0.00013455	1.5123e-05	5.0335e-05	4.0366e-05	3.0405e-05	7.89e-05
33.407	0.00013503	1.5158e-05	5.0491e-05	4.0494e-05	3.0437e-05	7.9212e-05
33.507	0.00013552	1.5208e-05	5.0644e-05	4.0621e-05	3.0457e-05	7.9516e-05
33.607	0.000136	1.5269e-05	5.0798e-05	4.0747e-05	3.0483e-05	7.9816e-05
33.707	0.00013649	1.5324e-05	5.0951e-05	4.0874e-05	3.0511e-05	8.0112e-05
33.807	0.00013699	1.5381e-05	5.1109e-05	4.0999e-05	3.0552e-05	8.0407e-05
33.907	0.00013749	1.545e-05	5.128e-05	4.1123e-05	3.062e-05	8.0712e-05
34.007	0.00013798	1.5524e-05	5.1463e-05	4.1248e-05	3.0703e-05	8.1032e-05
34.107	0.00013848	1.5604e-05	5.1667e-05	4.1371e-05	3.0798e-05	8.136e-05
34.207	0.00013898	1.5698e-05	5.1904e-05	4.1493e-05	3.0914e-05	8.1707e-05
34.307	0.00013948	1.5802e-05	5.2172e-05	4.1615e-05	3.1042e-05	8.2089e-05
34.407	0.00013998	1.5901e-05	5.2463e-05	4.1736e-05	3.1173e-05	8.2519e-05
34.507	0.00014049	1.6001e-05	5.2781e-05	4.1855e-05	3.1319e-05	8.3007e-05
34.607	0.00014099	1.6103e-05	5.3125e-05	4.1975e-05	3.1493e-05	8.3572e-05
34.707	0.00014149	1.6206e-05	5.3483e-05	4.2094e-05	3.1693e-05	8.4218e-05
34.807	0.00014199	1.6305e-05	5.3848e-05	4.2212e-05	3.1921e-05	8.4935e-05
34.907	0.0001425	1.6404e-05	5.4231e-05	4.233e-05	3.2195e-05	8.5712e-05
35.007	0.00014299	1.6507e-05	5.4635e-05	4.2449e-05	3.2522e-05	8.6533e-05
35.107	0.0001435	1.6605e-05	5.5051e-05	4.2568e-05	3.2883e-05	8.7375e-05
35.207	0.000144	1.6691e-05	5.5473e-05	4.2686e-05	3.323e-05	8.821e-05
35.307	0.0001445	1.6773e-05	5.5918e-05	4.2805e-05	3.3644e-05	8.9022e-05
35.407	0.00014499	1.6858e-05	5.6381e-05	4.2927e-05	3.4116e-05	8.9812e-05
35.507	0.00014549	1.6941e-05	5.6837e-05	4.3049e-05	3.4603e-05	9.0574e-05
35.607	0.00014598	1.7023e-05	5.7284e-05	4.3172e-05	3.5075e-05	9.1309e-05
35.707	0.00014646	1.7106e-05	5.7736e-05	4.3296e-05	3.5525e-05	9.2032e-05
35.807	0.00014694	1.7194e-05	5.8189e-05	4.3421e-05	3.5942e-05	9.276e-05
35.907	0.00014743	1.7282e-05	5.8623e-05	4.3544e-05	3.6314e-05	9.3504e-05
36.007	0.0001479	1.7362e-05	5.9042e-05	4.3666e-05	3.6641e-05	9.427e-05
36.107	0.00014836	1.7446e-05	5.9481e-05	4.3788e-05	3.6934e-05	9.5079e-05
36.207	0.00014883	1.7529e-05	5.9922e-05	4.3909e-05	3.7174e-05	9.5932e-05
36.307	0.00014928	1.7621e-05	6.0366e-05	4.4027e-05	3.7364e-05	9.6837e-05
36.407	0.00014973	1.7708e-05	6.0799e-05	4.4147e-05	3.7498e-05	9.7779e-05
36.507	0.00015018	1.779e-05	6.1233e-05	4.4268e-05	3.7608e-05	9.8743e-05
36.607	0.00015062	1.7891e-05	6.1685e-05	4.4391e-05	3.7714e-05	9.9709e-05
36.707	0.00015106	1.7981e-05	6.2108e-05	4.4514e-05	3.7796e-05	0.00010063
36.807	0.00015149	1.8069e-05	6.2506e-05	4.464e-05	3.7845e-05	0.00010148
36.907	0.00015191	1.8157e-05	6.2933e-05	4.4769e-05	3.7896e-05	0.00010225
37.007	0.00015233	1.8227e-05	6.3336e-05	4.4896e-05	3.7908e-05	0.00010293
37.107	0.00015274	1.8302e-05	6.3754e-05	4.5024e-05	3.7924e-05	0.00010353
37.207	0.00015315	1.8369e-05	6.418e-05	4.5151e-05	3.7963e-05	0.00010409
37.307	0.00015356	1.8417e-05	6.4574e-05	4.5277e-05	3.7986e-05	0.0001046
37.407	0.00015396	1.8473e-05	6.4998e-05	4.5401e-05	3.805e-05	0.00010511
37.508	0.00015435	1.8539e-05	6.5424e-05	4.5524e-05	3.8161e-05	0.00010561
37.608	0.00015476	1.8586e-05	6.5804e-05	4.5642e-05	3.8256e-05	0.00010609
37.708	0.00015515	1.8643e-05	6.618e-05	4.5761e-05	3.8336e-05	0.00010655
37.808	0.00015554	1.8717e-05	6.6567e-05	4.5879e-05	3.8417e-05	0.00010699
37.908	0.00015595	1.8784e-05	6.6941e-05	4.5993e-05	3.8494e-05	0.00010741
38.008	0.00015635	1.8854e-05	6.7316e-05	4.6107e-05	3.8568e-05	0.00010779
38.108	0.00015674	1.8937e-05	6.7708e-05	4.6222e-05	3.8672e-05	0.00010816
38.208	0.00015715	1.9013e-05	6.8092e-05	4.6336e-05	3.8806e-05	0.00010853
38.308	0.00015756	1.9074e-05	6.8479e-05	4.6449e-05	3.8962e-05	0.00010888
38.408	0.00015796	1.9132e-05	6.8874e-05	4.6565e-05	3.9155e-05	0.00010927
38.508	0.00015838	1.918e-05	6.9254e-05	4.6682e-05	3.9376e-05	0.00010971
38.608	0.00015881	1.922e-05	6.9607e-05	4.68e-05	3.959e-05	0.00011019
38.708	0.00015922	1.9281e-05	6.9966e-05	4.6921e-05	3.9797e-05	0.00011071
38.808	0.00015963	1.9364e-05	7.0353e-05	4.7046e-05	4.0017e-05	0.00011131
38.908	0.00016008	1.9452e-05	7.0737e-05	4.7171e-05	4.0239e-05	0.00011196
39.008	0.00016051	1.9545e-05	7.1105e-05	4.7298e-05	4.0441e-05	0.0001126
39.108	0.00016092	1.9649e-05	7.149e-05	4.7429e-05	4.0647e-05	0.00011326
39.208	0.00016135	1.9751e-05	7.1889e-05	4.7563e-05	4.0884e-05	0.00011394
39.308	0.0001618	1.9838e-05	7.2271e-05	4.7695e-05	4.1132e-05	0.00011461
39.408	0.00016222	1.9923e-05	7.2629e-05	4.7827e-05	4.1362e-05	0.00011525
39.508	0.00016264	2.0025e-05	7.2977e-05	4.7963e-05	4.1585e-05	0.00011589
39.608	0.00016307	2.0145e-05	7.3322e-05	4.8097e-05	4.1833e-05	0.00011654
39.708	0.00016351	2.027e-05	7.3663e-05	4.8227e-05	4.2093e-05	0.00011719
39.808	0.00016392	2.04e-05	7.4006e-05	4.8357e-05	4.2348e-05	0.00011784
39.908	0.00016433	2.0535e-05	7.4369e-05	4.8488e-05	4.2605e-05	0.0001185
40.008	0.00016476	2.066e-05	7.474e-05	4.8615e-05	4.2871e-05	0.00011916
40.108	0.00016519	2.0774e-05	7.5106e-05	4.8738e-05	4.3117e-05	0.00011982
40.208	0.00016558	2.0895e-05	7.5472e-05	4.8861e-05	4.3329e-05	0.00012049
40.308	0.00016599	2.1023e-05	7.5863e-05	4.8985e-05	4.3527e-05	0.00012116
40.408	0.00016641	2.1138e-05	7.6284e-05	4.9106e-05	4.3721e-05	0.00012184
40.508	0.00016683	2.1225e-05	7.6708e-05	4.9224e-05	4.3894e-05	0.00012248
40.608	0.00016722	2.1299e-05	7.7131e-05	4.9342e-05	4.4056e-05	0.00012309
40.708	0.0001676	2.137e-05	7.7592e-05	4.9462e-05	4.4239e-05	0.0001237
40.808	0.00016801	2.1428e-05	7.8119e-05	4.958e-05	4.4436e-05	0.0001243
40.908	0.00016843	2.1465e-05	7.8689e-05	4.9694e-05	4.4597e-05	0.00012488
41.008	0.00016882	2.1498e-05	7.9253e-05	4.9808e-05	4.4701e-05	0.00012542
41.108	0.0001692	2.1543e-05	7.9794e-05	4.9924e-05	4.4783e-05	0.00012598
41.208	0.00016959	2.1595e-05	8.0333e-05	5.0039e-05	4.4874e-05	0.00012657
41.308	0.00017	2.1635e-05	8.0871e-05	5.015e-05	4.4967e-05	0.00012717
41.408	0.00017038	2.1654e-05	8.1368e-05	5.0259e-05	4.5051e-05	0.00012776
41.508	0.00017074	2.1676e-05	8.1801e-05	5.0369e-05	4.5141e-05	0.00012834
41.608	0.00017111	2.1715e-05	8.2189e-05	5.0479e-05	4.5254e-05	0.00012894
41.708	0.00017149	2.1762e-05	8.2555e-05	5.0587e-05	4.5377e-05	0.00012955
41.808	0.00017186	2.1809e-05	8.2882e-05	5.0691e-05	4.5493e-05	0.00013016
41.908	0.00017221	2.1866e-05	8.3151e-05	5.0794e-05	4.5611e-05	0.00013076
42.008	0.00017256	2.1947e-05	8.3376e-05	5.09e-05	4.5757e-05	0.00013134
42.108	0.00017292	2.2036e-05	8.3581e-05	5.1002e-05	4.5939e-05	0.0001319
42.208	0.00017328	2.2111e-05	8.3761e-05	5.1103e-05	4.6144e-05	0.00013242
42.308	0.00017362	2.2182e-05	8.3919e-05	5.1201e-05	4.6354e-05	0.00013291
42.408	0.00017395	2.2272e-05	8.409e-05	5.1298e-05	4.6575e-05	0.00013336
42.509	0.00017429	2.2394e-05	8.4318e-05	5.1396e-05	4.6821e-05	0.00013381
42.609	0.00017465	2.2526e-05	8.4604e-05	5.1493e-05	4.7081e-05	0.00013426
42.709	0.000175	2.2639e-05	8.4908e-05	5.1589e-05	4.7337e-05	0.00013471
42.809	0.00017535	2.2729e-05	8.5214e-05	5.1689e-05	4.7587e-05	0.00013514
42.909	0.0001757	2.2815e-05	8.5552e-05	5.1802e-05	4.7851e-05	0.00013558
43.009	0.00017608	2.2908e-05	8.5954e-05	5.1925e-05	4.8141e-05	0.00013606
43.109	0.00017648	2.2989e-05	8.6405e-05	5.2054e-05	4.8435e-05	0.00013658
43.209	0.00017688	2.3042e-05	8.6859e-05	5.2186e-05	4.8688e-05	0.00013714
43.309	0.00017727	2.3092e-05	8.7293e-05	5.2318e-05	4.8887e-05	0.00013775
43.409	0.00017766	2.3165e-05	8.7734e-05	5.2449e-05	4.9061e-05	0.0001384
43.509	0.00017807	2.3267e-05	8.8218e-05	5.2582e-05	4.9244e-05	0.0001391
43.609	0.00017851	2.3379e-05	8.8746e-05	5.2715e-05	4.9445e-05	0.00013982
43.709	0.00017896	2.3473e-05	8.9277e-05	5.2851e-05	4.9643e-05	0.00014053
43.809	0.00017939	2.3551e-05	8.9782e-05	5.2987e-05	4.983e-05	0.00014123
43.909	0.00017984	2.3635e-05	9.0282e-05	5.3123e-05	5.0026e-05	0.00014192
44.009	0.0001803	2.3744e-05	9.0829e-05	5.3255e-05	5.0256e-05	0.00014265
44.109	0.00018077	2.3872e-05	9.1451e-05	5.3386e-05	5.0521e-05	0.00014346
44.209	0.00018126	2.3999e-05	9.2136e-05	5.3519e-05	5.0791e-05	0.00014433
44.309	0.00018174	2.4115e-05	9.2841e-05	5.3655e-05	5.104e-05	0.00014524
44.409	0.00018223	2.4249e-05	9.3532e-05	5.3795e-05	5.1283e-05	0.00014617
44.509	0.00018273	2.4419e-05	9.4207e-05	5.3937e-05	5.1559e-05	0.00014712
44.609	0.00018325	2.4611e-05	9.4888e-05	5.4078e-05	5.1893e-05	0.0001481
44.709	0.00018377	2.4799e-05	9.5597e-05	5.4219e-05	5.2273e-05	0.00014911
44.809	0.00018429	2.4964e-05	9.6328e-05	5.4362e-05	5.2661e-05	0.00015014
44.909	0.00018481	2.5115e-05	9.7057e-05	5.4507e-05	5.3034e-05	0.00015115
45.009	0.00018534	2.5276e-05	9.7771e-05	5.4652e-05	5.3403e-05	0.00015213
45.109	0.00018588	2.5457e-05	9.8471e-05	5.4797e-05	5.3782e-05	0.00015309
45.209	0.00018642	2.564e-05	9.9172e-05	5.4937e-05	5.4169e-05	0.00015406
45.309	0.00018695	2.581e-05	9.9882e-05	5.5073e-05	5.4542e-05	0.00015506
45.409	0.00018747	2.5967e-05	0.00010059	5.5208e-05	5.4884e-05	0.00015607
45.509	0.00018799	2.6127e-05	0.00010127	5.5343e-05	5.52e-05	0.00015709
45.609	0.00018851	2.6297e-05	0.0001019	5.5477e-05	5.5506e-05	0.00015809
45.709	0.00018904	2.646e-05	0.00010247	5.5607e-05	5.58e-05	0.00015905
45.809	0.00018957	2.6594e-05	0.00010302	5.5732e-05	5.6065e-05	0.00015997
45.909	0.00019008	2.669e-05	0.00010354	5.5855e-05	5.6287e-05	0.00016083
46.009	0.00019058	2.6765e-05	0.00010405	5.5978e-05	5.6477e-05	0.00016162
46.109	0.00019108	2.6843e-05	0.00010451	5.6104e-05	5.6658e-05	0.00016235
46.209	0.00019158	2.6927e-05	0.0001049	5.6227e-05	5.6832e-05	0.00016302
46.309	0.00019207	2.7003e-05	0.00010521	5.6346e-05	5.6976e-05	0.00016363
46.409	0.00019256	2.7051e-05	0.00010544	5.646e-05	5.7058e-05	0.00016416
46.509	0.00019304	2.7072e-05	0.00010564	5.6577e-05	5.7075e-05	0.00016462
46.609	0.00019351	2.7086e-05	0.00010583	5.6702e-05	5.7066e-05	0.00016501
46.709	0.00019397	2.7116e-05	0.00010603	5.6835e-05	5.7079e-05	0.00016535
46.809	0.00019443	2.7164e-05	0.00010625	5.6965e-05	5.7126e-05	0.00016567
46.909	0.00019489	2.7213e-05	0.00010646	5.7086e-05	5.718e-05	0.00016593
47.009	0.00019533	2.7241e-05	0.00010662	5.72e-05	5.7192e-05	0.00016609
47.109	0.00019576	2.7246e-05	0.00010672	5.7314e-05	5.7149e-05	0.00016611
47.209	0.00019618	2.7249e-05	0.00010678	5.7434e-05	5.7093e-05	0.00016603
47.309	0.0001966	2.7282e-05	0.00010685	5.7559e-05	5.7079e-05	0.0001659
47.409	0.00019701	2.7353e-05	0.00010699	5.7682e-05	5.7134e-05	0.00016578
47.51	0.00019743	2.7434e-05	0.00010723	5.7795e-05	5.724e-05	0.00016573
47.61	0.00019784	2.7488e-05	0.00010752	5.7898e-05	5.7344e-05	0.00016574
47.71	0.00019825	2.7511e-05	0.00010779	5.7995e-05	5.7397e-05	0.00016578
47.81	0.00019867	2.753e-05	0.000108	5.8091e-05	5.7409e-05	0.00016579
47.91	0.00019908	2.7577e-05	0.00010817	5.819e-05	5.7433e-05	0.0001658
48.01	0.0001995	2.7667e-05	0.00010837	5.8293e-05	5.7513e-05	0.00016584
48.11	0.00019993	2.7769e-05	0.00010865	5.8397e-05	5.7658e-05	0.00016598
48.21	0.00020036	2.7841e-05	0.00010902	5.8502e-05	5.7836e-05	0.00016625
48.31	0.00020078	2.7873e-05	0.00010946	5.8609e-05	5.7998e-05	0.00016668
48.41	0.00020121	2.7892e-05	0.0001099	5.8724e-05	5.8122e-05	0.00016723
48.51	0.00020164	2.794e-05	0.0001103	5.8847e-05	5.8237e-05	0.00016787
48.61	0.00020207	2.8035e-05	0.00011068	5.8975e-05	5.8391e-05	0.00016859
48.71	0.0002025	2.8159e-05	0.00011107	5.9104e-05	5.8613e-05	0.00016934
48.81	0.00020294	2.8275e-05	0.00011152	5.9232e-05	5.89e-05	0.00017015
48.91	0.00020338	2.8363e-05	0.00011204	5.936e-05	5.9221e-05	0.00017102
49.01	0.00020381	2.8431e-05	0.00011262	5.9489e-05	5.9535e-05	0.00017197
49.11	0.00020425	2.8502e-05	0.00011323	5.962e-05	5.9827e-05	0.00017298
49.21	0.00020469	2.8602e-05	0.00011384	5.9751e-05	6.0115e-05	0.00017405
49.31	0.00020514	2.8743e-05	0.00011445	5.9879e-05	6.0434e-05	0.00017515
49.41	0.00020558	2.8919e-05	0.00011506	6.0002e-05	6.0814e-05	0.00017626
49.51	0.00020603	2.9102e-05	0.00011568	6.0122e-05	6.1261e-05	0.0001774
49.61	0.00020649	2.927e-05	0.0001163	6.0242e-05	6.1754e-05	0.00017856
49.71	0.00020694	2.9413e-05	0.00011693	6.0365e-05	6.226e-05	0.00017976
49.81	0.0002074	2.9541e-05	0.00011758	6.0493e-05	6.2757e-05	0.00018098
49.91	0.00020787	2.9672e-05	0.00011824	6.0624e-05	6.324e-05	0.00018225


==> figures/data/NLS1D_error_time_basis/error_local_reduced_model_no_indicator_NLS1D.txt <==
Time	Error_4	Error_6	Error_8	Error_10	Error_12
0	0	0	0	0	0
0.10002	0.00022446	2.691e-05	3.6281e-06	5.4901e-07	3.4453e-07
0.20004	0.00047716	3.5964e-05	3.5937e-06	1.0446e-06	3.7819e-07
0.30006	0.00073719	5.0731e-05	6.0115e-06	2.0518e-06	5.1727e-07
0.40008	0.00096617	6.7686e-05	1.0179e-05	3.1623e-06	6.037e-07
0.5001	0.0011425	8.7878e-05	1.4203e-05	4.2792e-06	6.7589e-07
0.60012	0.0012686	0.00011117	1.818e-05	5.3405e-06	7.9045e-07
0.70014	0.0013628	0.00013694	2.2651e-05	6.3821e-06	9.8632e-07
0.80016	0.0014478	0.00016455	2.7869e-05	7.1546e-06	1.3526e-06
0.90018	0.0015417	0.00019333	3.3871e-05	7.2123e-06	1.9147e-06
1.0002	0.001653	0.00022253	4.0598e-05	6.7057e-06	2.666e-06
1.1002	0.0017831	0.00025134	4.786e-05	6.453e-06	3.5854e-06
1.2002	0.0019291	0.00027896	5.5323e-05	6.7085e-06	4.5842e-06
1.3003	0.0020873	0.00030469	6.2539e-05	6.764e-06	5.5007e-06
1.4003	0.0022542	0.00032807	6.9029e-05	7.1382e-06	6.5069e-06
1.5003	0.0024269	0.00034892	7.4426e-05	8.539e-06	7.6313e-06
1.6003	0.0026028	0.00036733	7.8596e-05	9.9093e-06	8.2882e-06
1.7003	0.0027798	0.00038366	8.1724e-05	1.1064e-05	8.2337e-06
1.8004	0.0029559	0.00039838	8.4258e-05	1.2007e-05	7.8894e-06
1.9004	0.0031294	0.00041201	8.6718e-05	1.285e-05	7.7913e-06
2.0004	0.0032988	0.00042501	8.9424e-05	1.3628e-05	8.0167e-06
2.1004	0.0034625	0.00043774	9.2382e-05	1.4315e-05	8.3964e-06
2.2004	0.0036193	0.00045044	9.542e-05	1.4987e-05	8.714e-06
2.3005	0.0037679	0.00046321	9.8403e-05	1.5859e-05	8.8828e-06
2.4005	0.0039074	0.00047608	0.00010133	1.703e-05	8.9162e-06
2.5005	0.004037	0.00048897	0.00010429	1.8431e-05	8.9178e-06
2.6005	0.0041559	0.00050173	0.00010735	2.004e-05	9.0142e-06
2.7005	0.0042637	0.00051418	0.00011047	2.191e-05	9.2699e-06
2.8006	0.0043601	0.00052611	0.00011357	2.41e-05	9.6636e-06
2.9006	0.0044451	0.00053731	0.00011652	2.6638e-05	1.0133e-05
3.0006	0.0045189	0.0005476	0.00011928	2.9495e-05	1.063e-05
3.1006	0.0045817	0.00055684	0.00012183	3.2599e-05	1.1133e-05
3.2006	0.0046341	0.00056493	0.00012421	3.5848e-05	1.1639e-05
3.3007	0.0046768	0.00057184	0.0001265	3.9131e-05	1.2158e-05
3.4007	0.0047104	0.00057754	0.00012877	4.2354e-05	1.2697e-05
3.5007	0.0047361	0.00058207	0.00013111	4.5448e-05	1.3267e-05
3.6007	0.0047548	0.00058548	0.00013357	4.8377e-05	1.3872e-05
3.7007	0.0047678	0.00058782	0.00013617	5.1136e-05	1.4516e-05
3.8008	0.0047761	0.00058916	0.00013888	5.3741e-05	1.5197e-05
3.9008	0.0047811	0.00058954	0.0001416	5.6226e-05	1.5917e-05
4.0008	0.0047841	0.00058901	0.00014421	5.8636e-05	1.6675e-05
4.1008	0.0047864	0.00058759	0.00014659	6.1026e-05	1.7476e-05
4.2008	0.0047891	0.00058531	0.00014863	6.345e-05	1.8323e-05
4.3009	0.0047937	0.00058215	0.00015027	6.5967e-05	1.9218e-05
4.4009	0.0048011	0.00057811	0.00015147	6.8627e-05	2.0164e-05
4.5009	0.0048126	0.00057317	0.00015225	7.1474e-05	2.1161e-05
4.6009	0.00483	0.00056731	0.00015262	7.453e-05	2.2221e-05
4.7009	0.0048621	0.00056048	0.00015264	7.7793e-05	2.3382e-05
4.801	0.0050456	0.00055267	0.0001524	8.1228e-05	2.4767e-05
4.901	0.0053164	0.00054386	0.00015198	8.4771e-05	2.6581e-05
5.001	0.0056084	0.00053405	0.00015148	8.835e-05	2.8802e-05
5.101	0.0059201	0.00052327	0.00015102	9.1909e-05	3.125e-05
5.201	0.0062526	0.00051158	0.00015069	9.5432e-05	3.3808e-05
5.3011	0.0066066	0.0004991	0.00015056	9.8947e-05	3.639e-05
5.4011	0.0069833	0.00048604	0.0001507	0.00010251	3.8916e-05
5.5011	0.0073831	0.0004727	0.00015119	0.00010618	4.1295e-05
5.6011	0.0078065	0.00045949	0.00015211	0.00011005	4.3435e-05
5.7011	0.0082536	0.00044698	0.00015357	0.00011425	4.526e-05
5.8012	0.0087243	0.00043586	0.00015571	0.00011893	4.6724e-05
5.9012	0.0092179	0.00042686	0.00015862	0.00012429	4.7843e-05
6.0012	0.0097337	0.00042052	0.00016242	0.00013044	4.8727e-05
6.1012	0.01027	0.0004171	0.00016715	0.00013731	4.957e-05
6.2012	0.010827	0.00041658	0.00017281	0.00014472	5.0426e-05
6.3013	0.011401	0.00041901	0.00017935	0.00015247	5.1193e-05
6.4013	0.011991	0.00042428	0.00018661	0.0001604	5.1868e-05
6.5013	0.012594	0.00043165	0.0001944	0.00016838	5.2533e-05
6.6013	0.013208	0.00044017	0.00020245	0.0001763	5.3287e-05
6.7013	0.013831	0.0004492	0.00021054	0.00018411	5.421e-05
6.8014	0.014458	0.00045841	0.00021846	0.00019177	5.5343e-05
6.9014	0.015086	0.00046767	0.00022605	0.00019928	5.6687e-05
7.0014	0.015713	0.0004769	0.00023318	0.00020667	5.8212e-05
7.1014	0.016333	0.00048612	0.00023976	0.00021396	5.9896e-05
7.2014	0.016944	0.00049533	0.00024574	0.00022119	6.3234e-05
7.3015	0.017541	0.00050456	0.00025111	0.00022839	6.6895e-05
7.4015	0.018119	0.00051384	0.0002559	0.00023557	7.0696e-05
7.5015	0.018676	0.00052316	0.0002602	0.00024274	7.4596e-05
7.6015	0.019207	0.00053254	0.00026408	0.0002499	7.857e-05
7.7015	0.019709	0.00054197	0.00026765	0.00025703	8.2607e-05
7.8016	0.020178	0.00055147	0.000271	0.00026411	8.6703e-05
7.9016	0.020611	0.00056108	0.00027421	0.00027114	9.086e-05
8.0016	0.021006	0.00057093	0.00027735	0.00027811	9.5079e-05
8.1016	0.02136	0.00058118	0.00028045	0.00028501	9.9356e-05
8.2016	0.021672	0.00059203	0.00028353	0.00029188	0.00010368
8.3017	0.021941	0.0006036	0.00028659	0.00029872	0.00010804
8.4017	0.022167	0.00061581	0.00028962	0.00030558	0.00011242
8.5017	0.02235	0.00062841	0.0002926	0.00031248	0.00011678
8.6017	0.022491	0.00064105	0.00029551	0.00031947	0.00012112
8.7017	0.022591	0.00065339	0.00029835	0.00032657	0.00012542
8.8018	0.022653	0.00066516	0.00030113	0.00033381	0.00012966
8.9018	0.022677	0.00067617	0.00030386	0.00034118	0.00013385
9.0018	0.022668	0.00068629	0.00030655	0.00034871	0.00013798
9.1018	0.022627	0.00069546	0.00030923	0.00035636	0.00014205
9.2018	0.022558	0.00070367	0.00031194	0.00036412	0.00014607
9.3019	0.022464	0.00071091	0.00031473	0.00037198	0.00015005
9.4019	0.022347	0.00071722	0.00031763	0.00037991	0.00015399
9.5019	0.02221	0.00072263	0.00032069	0.0003879	0.00015791
9.6019	0.022056	0.00072721	0.00032395	0.00039591	0.00016181
9.7019	0.021887	0.00073102	0.00032743	0.00040395	0.00016571
9.802	0.021706	0.00073414	0.00033117	0.00041199	0.00016962
9.902	0.021514	0.00073665	0.00033518	0.00042004	0.00017354
10.002	0.021313	0.00073866	0.00033947	0.00042807	0.00017751
10.102	0.021105	0.0007403	0.00034405	0.00043609	0.00018154
10.202	0.020892	0.00074173	0.00034895	0.00044411	0.00018566
10.302	0.020676	0.00074321	0.00035419	0.00045214	0.00018987
10.402	0.020457	0.00074515	0.00035983	0.0004602	0.00019419
10.502	0.020238	0.00074828	0.00036594	0.00046837	0.00019862
10.602	0.020019	0.00075397	0.00037265	0.00047671	0.00020314
10.702	0.019802	0.00076442	0.00038009	0.00048532	0.0002077
10.802	0.019589	0.00078147	0.00038845	0.00049429	0.00021227
10.902	0.019381	0.00080452	0.00039793	0.00050372	0.00021677
11.002	0.01918	0.00083139	0.00040871	0.00051366	0.00022117
11.102	0.018987	0.00086037	0.00042083	0.00052412	0.00022543
11.202	0.018806	0.00089048	0.00043416	0.00053506	0.00022956
11.302	0.018637	0.00092119	0.00044834	0.00054638	0.0002336
11.402	0.018485	0.00095216	0.00046294	0.00055792	0.00023758
11.502	0.018354	0.00098317	0.00047762	0.00056949	0.00024158
11.602	0.018249	0.0010141	0.00049217	0.00058089	0.00024563
11.702	0.018176	0.0010447	0.00050652	0.00059191	0.00024981
11.802	0.018141	0.001075	0.00052073	0.00060238	0.00025413
11.902	0.018153	0.0011049	0.00053489	0.00061214	0.00025862
12.002	0.018216	0.0011342	0.00054914	0.00062108	0.00026328
12.102	0.018334	0.0011629	0.00056356	0.00062913	0.0002681
12.202	0.018505	0.0011909	0.00057822	0.00063628	0.00027302
12.302	0.018722	0.0012182	0.00059313	0.00064255	0.00027799
12.402	0.018976	0.0012448	0.00060829	0.00064802	0.00028292
12.503	0.019258	0.0012707	0.0006237	0.00065281	0.00028775
12.603	0.019558	0.0012957	0.00063927	0.00065709	0.0002924
12.703	0.019868	0.00132	0.00065494	0.00066106	0.00029681
12.803	0.020181	0.0013435	0.00067057	0.00066494	0.00030094
12.903	0.020492	0.0013663	0.00068605	0.00066898	0.00030477
13.003	0.020797	0.0013884	0.00070126	0.00067342	0.00030834
13.103	0.021093	0.0014097	0.00071614	0.0006785	0.00031169
13.203	0.021378	0.0014304	0.0007307	0.00068436	0.00031488
13.303	0.02165	0.0014504	0.00074499	0.0006911	0.00031801
13.403	0.021909	0.0014697	0.00075909	0.00069872	0.00032116
13.503	0.022154	0.0014885	0.00077314	0.00070715	0.00032442
13.603	0.022386	0.0015066	0.00078729	0.00071629	0.00032787
13.703	0.022605	0.0015242	0.00080168	0.00072601	0.00033157
13.803	0.022813	0.0015412	0.00081649	0.00073619	0.00033553
13.903	0.023009	0.0015577	0.00083184	0.00074672	0.00033978
14.003	0.023196	0.0015737	0.00084788	0.00075751	0.0003443
14.103	0.023375	0.0015893	0.00086471	0.00076851	0.00034906
14.203	0.023547	0.0016045	0.0008824	0.00077966	0.00035404
14.303	0.023715	0.0016193	0.00090098	0.00079096	0.0003592
14.403	0.023878	0.0016339	0.00092043	0.00080241	0.00036452
14.503	0.02404	0.0016482	0.00094074	0.00081403	0.00036996
14.603	0.024201	0.0016626	0.00096184	0.00082587	0.00037551
14.703	0.024362	0.0016773	0.00098365	0.00083797	0.00038116
14.803	0.024524	0.0016928	0.0010061	0.00085036	0.00038689
14.903	0.024689	0.0017104	0.0010291	0.0008631	0.0003927
15.003	0.024856	0.001732	0.0010526	0.00087619	0.00039859
15.103	0.025027	0.0017595	0.0010765	0.00088967	0.00040455
15.203	0.025202	0.0017923	0.0011007	0.00090351	0.0004106
15.303	0.02538	0.0018285	0.0011252	0.00091773	0.00041673
15.403	0.025562	0.0018667	0.00115	0.00093227	0.00042295
15.503	0.025747	0.0019063	0.001175	0.00094712	0.00042928
15.603	0.025934	0.0019469	0.0012002	0.00096222	0.00043572
15.703	0.026124	0.0019883	0.0012257	0.00097752	0.00044228
15.803	0.026314	0.0020303	0.0012513	0.00099296	0.00044895
15.903	0.026505	0.0020729	0.0012771	0.0010085	0.00045575
16.003	0.026694	0.0021159	0.0013031	0.001024	0.00046266
16.103	0.026882	0.0021593	0.0013293	0.0010395	0.00046969
16.203	0.027066	0.0022027	0.0013557	0.0010548	0.00047683
16.303	0.027246	0.0022462	0.0013823	0.00107	0.00048408
16.403	0.02742	0.0022896	0.0014092	0.001085	0.00049141
16.503	0.027588	0.0023328	0.0014364	0.0010997	0.00049882
16.603	0.027748	0.0023755	0.001464	0.0011141	0.00050631
16.703	0.027899	0.0024177	0.001492	0.0011282	0.00051384
16.803	0.02804	0.0024592	0.0015207	0.0011422	0.00052142
16.903	0.028171	0.0024999	0.0015499	0.0011559	0.00052902
17.003	0.02829	0.0025396	0.0015798	0.0011694	0.00053662
17.103	0.028397	0.0025782	0.0016103	0.0011828	0.0005442
17.203	0.028491	0.0026158	0.0016415	0.0011962	0.00055173
17.303	0.028572	0.002652	0.0016733	0.0012095	0.00055918
17.403	0.02864	0.002687	0.0017055	0.0012228	0.00056651
17.504	0.028695	0.0027206	0.0017381	0.0012362	0.00057371
17.604	0.028735	0.0027529	0.0017707	0.0012497	0.00058073
17.704	0.028762	0.0027837	0.0018034	0.0012633	0.00058756
17.804	0.028776	0.0028133	0.001836	0.0012769	0.00059417
17.904	0.028777	0.0028415	0.0018683	0.0012906	0.00060055
18.004	0.028808	0.0028684	0.0019003	0.0013044	0.0006067
18.104	0.029023	0.0028941	0.001932	0.0013183	0.00061263
18.204	0.029221	0.0029187	0.0019633	0.0013322	0.00061832
18.304	0.0294	0.0029423	0.0019943	0.0013461	0.0006238
18.404	0.029561	0.0029649	0.002025	0.00136	0.00062908
18.504	0.029705	0.0029866	0.0020554	0.0013739	0.00063418
18.604	0.029832	0.0030076	0.0020857	0.0013878	0.0006391
18.704	0.029944	0.003028	0.0021158	0.0014017	0.00064388
18.804	0.030042	0.0030479	0.002146	0.0014156	0.00064852
18.904	0.030129	0.0030675	0.0021763	0.0014295	0.00065305
19.004	0.030205	0.0030867	0.0022067	0.0014435	0.00065749
19.104	0.030273	0.0031059	0.0022373	0.0014574	0.00066186
19.204	0.030335	0.003125	0.0022683	0.0014714	0.0006662
19.304	0.030393	0.0031444	0.0022995	0.0014854	0.00067052
19.404	0.030448	0.0031641	0.0023312	0.0014995	0.00067485
19.504	0.030504	0.0031845	0.0023632	0.0015136	0.00067923
19.604	0.030562	0.0032058	0.0023956	0.0015277	0.00068365
19.704	0.030625	0.0032285	0.0024283	0.0015418	0.00068814
19.804	0.030694	0.0032531	0.0024614	0.0015559	0.00069267
19.904	0.030771	0.0032802	0.0024947	0.00157	0.00069725
20.004	0.030858	0.0033105	0.0025283	0.001584	0.00070186
20.104	0.030958	0.0033446	0.002562	0.0015981	0.00070648
20.204	0.03107	0.0033828	0.0025959	0.0016121	0.00071112
20.304	0.031197	0.0034247	0.0026298	0.001626	0.00071577
20.404	0.03134	0.0034697	0.0026637	0.0016399	0.00072044
20.504	0.031499	0.0035173	0.0026974	0.0016537	0.00072514
20.604	0.031674	0.0035666	0.002731	0.0016674	0.0007299
20.704	0.031867	0.0036172	0.0027644	0.001681	0.00073473
20.804	0.032077	0.0036685	0.0027974	0.0016945	0.00073964
20.904	0.032304	0.0037201	0.0028301	0.0017079	0.00074465
21.004	0.032548	0.0037717	0.0028623	0.0017211	0.00074977
21.104	0.032807	0.003823	0.002894	0.0017343	0.00075501
21.204	0.033081	0.0038738	0.0029252	0.0017474	0.00076039
21.304	0.033369	0.0039238	0.0029558	0.0017604	0.00076591
21.404	0.033669	0.0039728	0.0029857	0.0017734	0.00077158
21.504	0.033979	0.0040208	0.003015	0.0017863	0.00077742
21.604	0.034299	0.0040674	0.0030436	0.0017993	0.00078345
21.704	0.034626	0.0041126	0.0030716	0.0018123	0.00078966
21.804	0.034958	0.0041563	0.0030988	0.0018254	0.00079609
21.904	0.035292	0.0041984	0.0031254	0.0018387	0.00080273
22.004	0.035628	0.0042388	0.0031512	0.0018523	0.00080961
22.104	0.035962	0.0042775	0.0031764	0.0018662	0.00081672
22.204	0.036293	0.0043145	0.003201	0.0018806	0.00082407
22.304	0.036618	0.0043497	0.0032248	0.0018955	0.00083164
22.404	0.036935	0.0043833	0.0032481	0.0019111	0.00083943
22.505	0.037242	0.0044152	0.0032707	0.0019273	0.0008474
22.605	0.037537	0.0044454	0.0032927	0.0019442	0.00085553
22.705	0.037818	0.0044741	0.0033142	0.0019619	0.00086378
22.805	0.038083	0.0045013	0.0033351	0.0019803	0.00087211
22.905	0.038332	0.0045271	0.0033555	0.0019994	0.0008805
23.005	0.038561	0.0045516	0.0033755	0.0020192	0.00088891
23.105	0.038771	0.0045748	0.003395	0.0020396	0.00089733
23.205	0.03896	0.0045968	0.0034142	0.0020605	0.00090574
23.305	0.039127	0.0046179	0.003433	0.0020819	0.00091413
23.405	0.039271	0.0046379	0.0034516	0.0021037	0.0009225
23.505	0.039392	0.004657	0.0034699	0.002126	0.00093085
23.605	0.03949	0.0046754	0.0034881	0.0021486	0.00093919
23.705	0.039565	0.004693	0.0035062	0.0021716	0.00094753
23.805	0.039615	0.00471	0.0035244	0.0021949	0.00095588
23.905	0.039643	0.0047264	0.0035426	0.0022185	0.00096426
24.005	0.039648	0.0047423	0.003561	0.0022425	0.00097267
24.105	0.03963	0.0047577	0.0035797	0.0022668	0.00098113
24.205	0.039592	0.0047729	0.0035987	0.0022914	0.00098964
24.305	0.039533	0.0047877	0.0036181	0.0023163	0.00099821
24.405	0.039456	0.0048023	0.003638	0.0023416	0.0010068
24.505	0.039361	0.0048168	0.0036585	0.0023671	0.0010155
24.605	0.03925	0.0048311	0.0036796	0.002393	0.0010243
24.705	0.039125	0.0048455	0.0037014	0.0024192	0.0010331
24.805	0.038988	0.0048599	0.0037238	0.0024457	0.0010419
24.905	0.038841	0.0048745	0.003747	0.0024724	0.0010508
25.005	0.038688	0.0048893	0.003771	0.0024993	0.0010597
25.105	0.038529	0.0049043	0.0037956	0.0025264	0.0010685
25.205	0.03837	0.0049197	0.003821	0.0025536	0.0010773
25.305	0.038212	0.0049355	0.003847	0.0025809	0.0010861
25.405	0.038059	0.0049517	0.0038736	0.0026082	0.0010948
25.505	0.037915	0.0049693	0.0039008	0.0026354	0.0011034
25.605	0.037783	0.0050066	0.0039286	0.0026625	0.001112
25.705	0.037666	0.0050473	0.0039568	0.0026895	0.0011204
25.805	0.037567	0.0050876	0.0039853	0.0027162	0.0011287
25.905	0.037489	0.0051273	0.0040142	0.0027427	0.0011369
26.005	0.037432	0.0051664	0.0040434	0.0027687	0.0011449
26.105	0.037397	0.0052047	0.0040728	0.0027944	0.0011527
26.205	0.037385	0.0052422	0.0041024	0.0028195	0.0011604
26.305	0.037395	0.0052788	0.004132	0.0028441	0.0011678
26.405	0.037427	0.0053144	0.0041617	0.0028682	0.001175
26.505	0.03748	0.0053491	0.0041915	0.0028916	0.001182
26.605	0.037553	0.0053826	0.0042211	0.0029143	0.0011886
26.705	0.037646	0.0054152	0.0042507	0.0029364	0.001195
26.805	0.037756	0.0054466	0.0042802	0.0029577	0.0012011
26.905	0.037884	0.0054771	0.0043096	0.0029783	0.001207
27.005	0.038028	0.0055066	0.0043388	0.0029982	0.0012125
27.105	0.038188	0.0055352	0.0043678	0.0030174	0.0012178
27.205	0.038361	0.005563	0.0043965	0.0030359	0.0012229
27.305	0.038548	0.0055901	0.004425	0.0030538	0.0012278
27.405	0.038747	0.0056165	0.0044533	0.003071	0.0012324
27.506	0.038956	0.0056425	0.0044812	0.0030876	0.0012369
27.606	0.039174	0.005668	0.0045087	0.0031036	0.0012412
27.706	0.0394	0.0056931	0.0045359	0.0031192	0.0012454
27.806	0.039632	0.005718	0.0045627	0.0031343	0.0012495
27.906	0.039869	0.0057427	0.004589	0.003149	0.0012534
28.006	0.04011	0.0057672	0.0046149	0.0031633	0.0012573
28.106	0.040352	0.0057916	0.0046404	0.0031774	0.0012611
28.206	0.040595	0.0058158	0.0046653	0.0031912	0.0012648
28.306	0.040838	0.0058398	0.0046897	0.0032049	0.0012685
28.406	0.041079	0.0058637	0.0047136	0.0032185	0.0012721
28.506	0.041316	0.0058873	0.0047369	0.0032319	0.0012756
28.606	0.041549	0.0059106	0.0047596	0.0032454	0.0012792
28.706	0.041778	0.0059335	0.0047817	0.0032589	0.0012828
28.806	0.042	0.0059561	0.0048032	0.0032725	0.0012864
28.906	0.042215	0.0059783	0.0048242	0.0032863	0.00129
29.006	0.042423	0.006	0.0048445	0.0033003	0.0012937
29.106	0.042622	0.0060211	0.0048643	0.0033145	0.0012975
29.206	0.042813	0.0060418	0.0048834	0.003329	0.0013015
29.306	0.042994	0.0060618	0.004902	0.0033438	0.0013055
29.406	0.043166	0.0060812	0.0049201	0.0033592	0.0013096
29.506	0.043329	0.0060999	0.0049376	0.003375	0.0013138
29.606	0.043481	0.006118	0.0049546	0.0033913	0.0013181
29.706	0.043623	0.0061354	0.0049712	0.0034083	0.0013225
29.806	0.043756	0.0061521	0.0049874	0.003426	0.001327
29.906	0.043879	0.0061681	0.0050032	0.0034446	0.0013316
30.006	0.043992	0.0061834	0.0050186	0.003464	0.0013363
30.106	0.044095	0.006198	0.0050338	0.0034843	0.001341
30.206	0.04419	0.006212	0.0050488	0.0035057	0.0013459
30.306	0.044276	0.0062252	0.0050636	0.0035282	0.0013508
30.406	0.044353	0.0062378	0.0050783	0.0035519	0.0013557
30.506	0.044424	0.0062498	0.0050929	0.0035766	0.0013608
30.606	0.044487	0.0062611	0.0051076	0.0036026	0.0013659
30.706	0.044545	0.006272	0.0051224	0.0036296	0.001371
30.806	0.044598	0.0062822	0.0051373	0.0036576	0.0013762
30.906	0.044646	0.006292	0.0051525	0.0036865	0.0013815
31.006	0.044691	0.0063014	0.005168	0.0037163	0.0013868
31.106	0.044734	0.0063104	0.005184	0.0037466	0.0013921
31.206	0.044775	0.006319	0.0052005	0.0037776	0.0013974
31.306	0.044817	0.0063273	0.0052178	0.0038088	0.0014026
31.406	0.04486	0.0063353	0.0052361	0.0038404	0.0014078
31.506	0.044905	0.0063431	0.0052555	0.003872	0.0014128
31.606	0.044953	0.0063507	0.0052764	0.0039036	0.0014177
31.706	0.045006	0.0063582	0.0052988	0.0039351	0.0014223
31.806	0.045064	0.0063656	0.0053227	0.0039664	0.0014268
31.906	0.045128	0.0063864	0.0053478	0.0039974	0.0014311
32.006	0.0452	0.0064153	0.0053738	0.0040281	0.0014352
32.106	0.04528	0.0064435	0.0054003	0.0040584	0.001439
32.206	0.045368	0.0064711	0.0054268	0.0040883	0.0014426
32.306	0.045465	0.0064978	0.0054533	0.0041177	0.001446
32.406	0.045572	0.0065238	0.0054795	0.0041467	0.0014492
32.507	0.045688	0.0065489	0.0055054	0.0041752	0.0014522
32.607	0.045813	0.0065732	0.0055309	0.0042032	0.001455
32.707	0.045948	0.0065967	0.005556	0.0042308	0.0014577
32.807	0.046092	0.0066194	0.0055807	0.0042579	0.0014601
32.907	0.046245	0.0066413	0.005605	0.0042846	0.0014625
33.007	0.046407	0.0066624	0.0056289	0.0043109	0.0014646
33.107	0.046576	0.0066828	0.0056525	0.0043368	0.0014667
33.207	0.046752	0.0067025	0.0056758	0.0043624	0.0014686
33.307	0.046934	0.0067215	0.005699	0.0043878	0.0014705
33.407	0.047123	0.00674	0.0057219	0.0044129	0.0014723
33.507	0.047317	0.006758	0.0057448	0.0044377	0.0014741
33.607	0.047516	0.0067754	0.0057675	0.0044624	0.0014759
33.707	0.047719	0.0067925	0.0057902	0.0044869	0.0014777
33.807	0.047925	0.0068091	0.005813	0.0045113	0.0014796
33.907	0.048134	0.0068255	0.0058357	0.0045356	0.0014816
34.007	0.048345	0.0068416	0.0058585	0.0045599	0.0014837
34.107	0.048558	0.0068575	0.0058815	0.0045842	0.001486
34.207	0.048772	0.0068733	0.0059045	0.0046085	0.0014884
34.307	0.048987	0.006889	0.0059276	0.0046328	0.001491
34.407	0.049202	0.0069046	0.0059508	0.0046572	0.0014939
34.507	0.049417	0.0069202	0.0059742	0.0046816	0.0014969
34.607	0.049632	0.0069359	0.0059977	0.0047061	0.0015001
34.707	0.049846	0.0069515	0.0060212	0.0047308	0.0015035
34.807	0.050059	0.0069672	0.0060449	0.0047556	0.001507
34.907	0.05027	0.006983	0.0060685	0.0047804	0.0015107
35.007	0.050479	0.0069988	0.0060922	0.0048054	0.0015145
35.107	0.050686	0.0070147	0.0061158	0.0048306	0.0015184
35.207	0.050891	0.0070306	0.0061395	0.0048559	0.0015225
35.307	0.051093	0.0070465	0.006163	0.0048813	0.0015266
35.407	0.051291	0.0070624	0.0061864	0.0049069	0.0015309
35.507	0.051486	0.0070782	0.0062096	0.0049326	0.0015353
35.607	0.051677	0.0070938	0.0062327	0.0049584	0.0015397
35.707	0.051863	0.0071092	0.0062556	0.0049843	0.0015443
35.807	0.052045	0.0071243	0.0062781	0.0050103	0.001549
35.907	0.052222	0.0071391	0.0063003	0.0050363	0.0015539
36.007	0.052393	0.0071535	0.0063223	0.0050625	0.0015587
36.107	0.052558	0.0071674	0.0063439	0.0050886	0.0015637
36.207	0.052718	0.0071807	0.0063652	0.0051148	0.0015688
36.307	0.05287	0.0071934	0.006386	0.005141	0.0015739
36.407	0.053016	0.0072054	0.0064065	0.0051672	0.0015791
36.507	0.053154	0.0072167	0.0064266	0.0051934	0.0015841
36.607	0.053285	0.0072272	0.0064462	0.0052195	0.0015892
36.707	0.053409	0.0072369	0.0064655	0.0052457	0.0015941
36.807	0.053524	0.0072456	0.0064844	0.0052718	0.0015989
36.907	0.053633	0.0072536	0.0065029	0.005298	0.0016035
37.007	0.053733	0.0072606	0.0065209	0.0053241	0.0016079
37.107	0.053825	0.0072667	0.0065386	0.0053503	0.0016121
37.207	0.05391	0.0072719	0.0065559	0.0053766	0.0016162
37.307	0.053988	0.0072762	0.0065729	0.005403	0.00162
37.407	0.054058	0.0072796	0.0065895	0.0054296	0.0016236
37.508	0.054121	0.0072823	0.0066058	0.0054564	0.0016272
37.608	0.054178	0.0072841	0.0066217	0.0054837	0.0016307
37.708	0.054229	0.0072851	0.0066375	0.0055114	0.0016341
37.808	0.054273	0.0072854	0.006653	0.0055395	0.0016375
37.908	0.054313	0.0072855	0.0066681	0.0055682	0.001641
38.008	0.054347	0.0072944	0.006683	0.0055974	0.0016445
38.108	0.054376	0.0073116	0.0066978	0.0056271	0.0016481
38.208	0.054402	0.0073286	0.0067124	0.0056572	0.0016518
38.308	0.054424	0.0073452	0.0067269	0.0056877	0.0016555
38.408	0.054443	0.0073612	0.0067412	0.0057185	0.0016593
38.508	0.05446	0.0073768	0.0067553	0.0057494	0.0016632
38.608	0.054476	0.0073918	0.0067694	0.0057805	0.0016672
38.708	0.054491	0.0074061	0.0067835	0.0058119	0.0016712
38.808	0.054505	0.0074201	0.0067976	0.0058431	0.0016752
38.908	0.054521	0.0074338	0.0068115	0.0058743	0.0016793
39.008	0.054538	0.0074472	0.0068255	0.0059056	0.0016835
39.108	0.054557	0.0074598	0.0068397	0.0059369	0.0016878
39.208	0.054581	0.007472	0.0068542	0.0059682	0.0016921
39.308	0.054609	0.0074842	0.0068688	0.0059993	0.0016965
39.408	0.054643	0.0074962	0.0068837	0.0060304	0.0017011
39.508	0.054683	0.0075076	0.0068991	0.0060616	0.0017058
39.608	0.054732	0.0075187	0.0069153	0.0060926	0.0017106
39.708	0.054789	0.0075296	0.0069323	0.0061236	0.0017155
39.808	0.054855	0.0075403	0.0069501	0.0061546	0.0017205
39.908	0.05493	0.0075507	0.0069689	0.0061855	0.0017257
40.008	0.055014	0.0075609	0.0069885	0.0062163	0.001731
40.108	0.055108	0.0075709	0.007009	0.0062471	0.0017364
40.208	0.05521	0.0075805	0.0070303	0.006278	0.0017418
40.308	0.055321	0.0075896	0.0070525	0.0063088	0.0017472
40.408	0.055441	0.0075987	0.0070753	0.0063394	0.0017527
40.508	0.055568	0.0076077	0.0070986	0.00637	0.0017583
40.608	0.055702	0.0076163	0.0071224	0.0064007	0.0017638
40.708	0.055843	0.0076241	0.0071467	0.0064315	0.0017692
40.808	0.05599	0.0076316	0.0071717	0.0064621	0.0017746
40.908	0.056143	0.0076392	0.0071969	0.0064926	0.0017799
41.008	0.056301	0.0076467	0.0072222	0.0065232	0.0017852
41.108	0.056465	0.0076534	0.0072479	0.0065539	0.0017904
41.208	0.056633	0.0076593	0.0072739	0.0065846	0.0017953
41.308	0.056806	0.0076651	0.0073001	0.0066152	0.0018002
41.408	0.056983	0.007671	0.0073264	0.0066458	0.001805
41.508	0.057164	0.0076765	0.0073526	0.0066766	0.0018098
41.608	0.057349	0.0076813	0.0073788	0.0067074	0.0018144
41.708	0.057538	0.0076857	0.0074053	0.0067382	0.001819
41.808	0.057729	0.00769	0.0074316	0.0067689	0.0018235
41.908	0.057924	0.0076942	0.0074577	0.0067998	0.001828
42.008	0.058121	0.0076979	0.0074837	0.0068308	0.0018324
42.108	0.05832	0.0077012	0.0075097	0.0068617	0.0018369
42.208	0.058522	0.0077046	0.0075356	0.0068926	0.0018414
42.308	0.058724	0.0077079	0.0075612	0.0069235	0.0018459
42.408	0.058928	0.007711	0.0075864	0.0069545	0.0018504
42.509	0.059133	0.0077135	0.0076116	0.0069854	0.0018548
42.609	0.059338	0.007716	0.0076369	0.0070163	0.0018593
42.709	0.059543	0.007719	0.0076619	0.007047	0.0018639
42.809	0.059748	0.0077224	0.0076864	0.0070776	0.0018685
42.909	0.059952	0.0077255	0.0077104	0.0071082	0.0018731
43.009	0.060154	0.0077282	0.0077345	0.0071386	0.0018776
43.109	0.060355	0.007731	0.0077588	0.0071688	0.0018822
43.209	0.060554	0.0077347	0.0077829	0.0071988	0.0018869
43.309	0.060751	0.0077391	0.0078064	0.0072285	0.0018919
43.409	0.060944	0.0077435	0.0078293	0.0072581	0.0018969
43.509	0.061135	0.0077473	0.0078522	0.0072873	0.0019019
43.609	0.061323	0.0077509	0.0078755	0.0073162	0.001907
43.709	0.061507	0.0077551	0.0078987	0.0073448	0.0019123
43.809	0.061688	0.00776	0.0079215	0.0073732	0.0019178
43.909	0.061865	0.007765	0.0079437	0.0074012	0.0019235
44.009	0.062038	0.0077694	0.0079657	0.0074288	0.0019292
44.109	0.062207	0.0077733	0.0079881	0.0074561	0.0019349
44.209	0.062372	0.0077774	0.0080107	0.0074831	0.0019407
44.309	0.062534	0.0077824	0.008033	0.0075097	0.0019465
44.409	0.062692	0.0077877	0.0080549	0.0075361	0.0019525
44.509	0.062846	0.0077929	0.0080764	0.0075622	0.0019585
44.609	0.062998	0.0077978	0.0080982	0.0075881	0.0019645
44.709	0.063146	0.0078029	0.0081203	0.0076137	0.0019706
44.809	0.063292	0.0078087	0.0081424	0.0076392	0.0019767
44.909	0.063436	0.0078152	0.008164	0.0076646	0.0019828
45.009	0.063578	0.0078217	0.0081852	0.0076898	0.001989
45.109	0.063719	0.0078279	0.0082064	0.0077152	0.0019952
45.209	0.063858	0.0078343	0.0082279	0.0077407	0.0020016
45.309	0.063997	0.0078412	0.0082495	0.0077665	0.0020081
45.409	0.064135	0.0078488	0.0082706	0.0077924	0.0020147
45.509	0.064272	0.0078564	0.0082911	0.0078185	0.0020212
45.609	0.06441	0.0078634	0.0083112	0.0078451	0.0020276
45.709	0.064547	0.0078699	0.0083313	0.0078725	0.002034
45.809	0.064684	0.0078765	0.0083517	0.0079006	0.0020405
45.909	0.064821	0.0078838	0.0083717	0.0079293	0.0020469
46.009	0.064958	0.0078915	0.008391	0.0079583	0.0020534
46.109	0.065094	0.0078988	0.0084094	0.0079877	0.0020596
46.209	0.065228	0.0079048	0.0084274	0.0080175	0.0020656
46.309	0.065363	0.0079098	0.0084455	0.0080479	0.0020713
46.409	0.065496	0.0079146	0.0084638	0.0080787	0.0020769
46.509	0.065628	0.0079201	0.0084817	0.0081096	0.0020825
46.609	0.065759	0.0079261	0.0084987	0.0081402	0.002088
46.709	0.065888	0.0079316	0.0085148	0.0081705	0.0020934
46.809	0.066015	0.0079357	0.0085304	0.0082008	0.0020984
46.909	0.066141	0.0079382	0.0085462	0.0082312	0.0021032
47.009	0.066266	0.0079401	0.0085625	0.0082617	0.0021079
47.109	0.066391	0.0079424	0.0085787	0.0082919	0.0021126
47.209	0.066514	0.0079454	0.0085942	0.0083217	0.0021173
47.309	0.066638	0.0079484	0.0086087	0.0083512	0.002122
47.409	0.066761	0.0079502	0.0086226	0.0083807	0.0021266
47.51	0.066884	0.0079505	0.0086368	0.0084103	0.002131
47.61	0.067008	0.0079497	0.0086518	0.0084402	0.0021353
47.71	0.067133	0.0079489	0.0086674	0.0084701	0.0021396
47.81	0.06726	0.0079486	0.0086827	0.0084999	0.002144
47.91	0.067389	0.0079487	0.0086974	0.0085296	0.0021485
48.01	0.067519	0.0079484	0.0087114	0.0085597	0.002153
48.11	0.067652	0.0079468	0.0087257	0.0085903	0.0021574
48.21	0.067787	0.0079442	0.0087411	0.0086213	0.0021617
48.31	0.067924	0.007941	0.0087577	0.0086528	0.002166
48.41	0.068064	0.0079382	0.0087753	0.0086844	0.0021704
48.51	0.068207	0.0079358	0.0087931	0.0087164	0.0021748
48.61	0.068352	0.0079336	0.0088107	0.0087488	0.0021793
48.71	0.0685	0.0079309	0.0088284	0.0087819	0.0021838
48.81	0.068651	0.0079274	0.008847	0.0088157	0.0021884
48.91	0.068805	0.0079234	0.0088669	0.00885	0.0021931
49.01	0.068962	0.0079198	0.0088884	0.0088846	0.0021978
49.11	0.06912	0.0079171	0.0089106	0.0089194	0.0022026
49.21	0.069281	0.0079153	0.008933	0.0089546	0.0022075
49.31	0.069443	0.0079144	0.0089551	0.0089902	0.0022126
49.41	0.069607	0.0079145	0.0089773	0.0090262	0.0022177
49.51	0.069773	0.007916	0.0090002	0.0090627	0.002223
49.61	0.069941	0.0079197	0.0090241	0.0090992	0.0022285
49.71	0.070111	0.0079259	0.009049	0.0091358	0.0022342
49.81	0.07028	0.0079342	0.0090743	0.0091722	0.0022399
49.91	0.070448	0.0079442	0.0090992	0.0092086	0.0022456


==> figures/data/NLS1D_singular_values/avg_singular_values_NLS1D.txt <==
Index	Values
1	1
2	0.89450995252839294
3	0.053680045968867135
4	0.03640757109362619
5	0.028787250718701363
6	0.0041828348827236865
7	0.0026779945297399051
8	0.0022350107612639108
9	0.0012950808004576614
10	0.00070898612797779415
11	0.00059553879671080047
12	0.00029469754233098417
13	0.00018949879604487061
14	0.00014276640744742336
15	0.00010413327327016497
16	6.4361557796043813e-05
17	3.6053530500150687e-05
18	2.8503153888711559e-05
19	1.8402448588047606e-05
20	1.280598709590817e-05
21	4.223372463044375e-06
22	2.7234565512499995e-06
23	1.9073813843301582e-06
24	1.5671189955488597e-06
25	1.1201453871036593e-06
26	8.3875512098584032e-07
27	6.8298724408230488e-07
28	5.4759403699759742e-07
29	3.8431663268593591e-07
30	2.9512398544682101e-07
31	2.3404298837381354e-07
32	1.8330918501713661e-07
33	1.3690633968356126e-07
34	1.078452286432657e-07
35	8.3777567040608786e-08
36	6.7253065240036019e-08
37	5.0314190958313281e-08
38	3.6824604216567452e-08
39	2.7938780564124369e-08
40	2.0993304831959198e-08
41	1.482785796662447e-08
42	1.1572759490394992e-08
43	8.7599742887716275e-09
44	6.6570170336337478e-09
45	4.7578921698046352e-09
46	3.5227107257845903e-09
47	2.4797565744098838e-09
48	1.8826310431714301e-09
49	1.3813002853696187e-09
50	1.1035761847463166e-09
51	8.9535179771654473e-10
52	7.1080672313536764e-10
53	5.6837739767631023e-10
54	4.7315543769981038e-10
55	3.8044987086516139e-10
56	2.966542825843913e-10
57	2.3945668846108171e-10
58	1.9543280734175261e-10
59	1.466185172847731e-10
60	1.2042063062533564e-10
61	8.5681307494911744e-11
62	6.0193264628815914e-11
63	4.6446942803101531e-11
64	3.6745135823145644e-11
65	2.7891287029429813e-11
66	1.9694817837515136e-11
67	1.5188238513598053e-11
68	1.2280254210441299e-11
69	1.0106773450152566e-11
70	7.4577891505589715e-12
71	5.5929240095677985e-12
72	4.0520093133683872e-12
73	2.9685158104917161e-12
74	2.2592340372584869e-12
75	1.3609552899866317e-12
76	9.5202963598374737e-13
77	7.0091249419165499e-13
78	5.3481713867240291e-13
79	3.4715752301439842e-13
80	2.5392388867493904e-13
81	1.843149840709697e-13
82	1.3025808549960765e-13
83	9.5930177449377052e-14
84	6.090678423007974e-14
85	4.2550981727271776e-14
86	3.1616210630355143e-14
87	1.9674461820754897e-14
88	1.3802502616170375e-14
89	1.093756533417294e-14
90	7.5991868134517541e-15
91	3.986625579557101e-15
92	2.6173964089653353e-15
93	1.8509681428717023e-15
94	1.5020698971355656e-15
95	1.044562607148205e-15
96	9.6347054166112823e-16
97	8.8177338059558102e-16
98	8.5594602430351723e-16
99	8.3469656779222737e-16
100	8.0852735160268603e-16


==> figures/data/NLS1D_singular_values/avg_singular_values_NLS2D.txt <==
Index	Values
1	1
2	0.24285229038403583
3	0.051428839908061449
4	0.016153562881317998
5	0.011326547588785724
6	0.0065147964153204653
7	0.0025699688850981625
8	0.0022089303650881342
9	0.0012675312939009194
10	0.00080465351921590845
11	0.00043847950821603471
12	0.0003363717375087313
13	0.00025364235968717679
14	0.00015558743296285272
15	9.6795241778014992e-05
16	7.6412804909997323e-05
17	5.6512549846003808e-05
18	4.3494971278189388e-05
19	3.1670731069612528e-05
20	1.9527394940723281e-05
21	1.3918528593708988e-05
22	1.1674412060886123e-05
23	9.329025672499696e-06
24	8.102539880382934e-06
25	5.6833391722411398e-06
26	4.3135092514899612e-06
27	3.0461396518736123e-06
28	2.0502656140168734e-06
29	1.6143209001198837e-06
30	1.3267318603724754e-06
31	1.1313699950149795e-06
32	9.9823855790373146e-07
33	6.9106930597874093e-07
34	5.2666291982846941e-07
35	4.5917983036337166e-07
36	3.1076789904799376e-07
37	2.7081788451203754e-07
38	1.9692129197468546e-07
39	1.3941520243225907e-07
40	1.1556510039030852e-07
41	8.9730845197948878e-08
42	7.3918963773505471e-08
43	5.9154532524272048e-08
44	4.8938472405293873e-08
45	3.8505970777635192e-08
46	3.2490272698539478e-08
47	2.7874657505250408e-08
48	2.0052075649686404e-08
49	1.5067556954555591e-08
50	1.2316251164067294e-08
51	8.3137639368658617e-09
52	6.1024465593851192e-09
53	4.7728171382522788e-09
54	3.5929415055188997e-09
55	2.8795580490097231e-09
56	1.4213161630055375e-09
57	1.094795361084902e-09
58	7.9522415445097011e-10
59	5.3200213511090219e-10
60	2.3539339242643331e-10
61	1.632655454787533e-10
62	7.952162822582537e-11
63	4.0448956243585903e-11
64	9.5991575712796182e-12


==> figures/data/NLS1D_singular_values/full_singular_values_NLS1D.txt <==
Index	Values
1	1
2	0.99963907760198045
3	0.98881100014495504
4	0.98724985386528563
5	0.97100872430081953
6	0.96512771129273733
7	0.94424496315526796
8	0.93509135959645884
9	0.90911081917898995
10	0.90188353913299324
11	0.87234016746082077
12	0.86407225188997838
13	0.83301956377063946
14	0.8194533261418131
15	0.79246194886708954
16	0.77324228649191618
17	0.74804810198196847
18	0.72443684776174622
19	0.69826941932040165
20	0.67434987599264307
21	0.65031568818520102
22	0.62524693454069424
23	0.60266867001842028
24	0.5788118016592172
25	0.55517697135050581
26	0.53149371159841174
27	0.50874150237241544
28	0.48819524157038241
29	0.46713092600636336
30	0.44720255470607273
31	0.4286079195023807
32	0.40903507890749907
33	0.39208850067641648
34	0.37381373069691232
35	0.35687121529961546
36	0.34102656342377674
37	0.32586249533931066
38	0.31111630039755983
39	0.29756579223180996
40	0.28381094379098981
41	0.27134833698639249
42	0.25890106114422762
43	0.24739872776249727
44	0.23593636790642949
45	0.22562237209439071
46	0.21494391404098329
47	0.20556036538183961
48	0.19593395268631689
49	0.18719196774245359
50	0.17839635559785108
51	0.17059134967295025
52	0.16240400782834094
53	0.15541838704226518
54	0.1480164777828411
55	0.1415503549491012
56	0.13478863566132479
57	0.12899941798155998
58	0.12262896844538658
59	0.11752315184634295
60	0.11174365774223491
61	0.10702610973875773
62	0.10178464877130949
63	0.097599718572737429
64	0.092657308094085344
65	0.08895853239181023
66	0.084467063510708623
67	0.081086473068840884
68	0.077001326204329243
69	0.073995191996694215
70	0.070093607754606227
71	0.0675414407393128
72	0.063979042338393924
73	0.061652135991468265
74	0.058356746825107976
75	0.056568070002441316
76	0.053420717728929562
77	0.052208419003869057
78	0.049826240345432753
79	0.048452206365495402
80	0.046237369322752873
81	0.044180084653567507
82	0.042475415930156593
83	0.040423079300350891
84	0.038843957390090486
85	0.036874943733923096
86	0.035541522547844623
87	0.034284838655108923
88	0.033727095728221003
89	0.032388411628754096
90	0.032125749796106898
91	0.030708677600876866
92	0.029712066911156788
93	0.028448545892994462
94	0.027493434313356387
95	0.027128789831043169
96	0.026387306025757815
97	0.025782448373582619
98	0.025025312624041212
99	0.024506927993668399
100	0.023558657483193367
101	0.022815955723136189
102	0.022589028604766758
103	0.021606438603367112
104	0.021178467208896729
105	0.020666075667981232
106	0.020065586424135758
107	0.019671964258969193
108	0.019102582842926017
109	0.018605282272386846
110	0.018216063112810193
111	0.017810416322767496
112	0.017452005616821694
113	0.016739641839473022
114	0.016213086403880857
115	0.01607677348372346
116	0.015797171685571241
117	0.015252981678248448
118	0.014964042835958397
119	0.014534667259146957
120	0.014294909130598887
121	0.013916367112714828
122	0.013749936186016372
123	0.013375156484588925
124	0.012852937602155931
125	0.012590254907056167
126	0.012353654771253763
127	0.012308734997819284
128	0.011870668693635815
129	0.01155300369739409
130	0.011285217352518058
131	0.011155533797597409
132	0.010933682992671825
133	0.010714140499795854
134	0.010441307077638011
135	0.010075818927568302
136	0.0098671809112848008
137	0.0097100121318237555
138	0.0096054924855764369
139	0.009306828938263614
140	0.0090353151264611388
141	0.0089504163980215455
142	0.0087586292595840127
143	0.0086917388906192737
144	0.0085664231721688817
145	0.0082797015584936615
146	0.0079499068296101302
147	0.0077986950015757565
148	0.0077803600959455753
149	0.0075472608605675366
150	0.007412846087140483
151	0.0073136466221545163
152	0.0071337300247654063
153	0.006950861595942227
154	0.0069322798442589739
155	0.0068270772333484924
156	0.0066965372192377371
157	0.0064585473384518597
158	0.0062567784944543223
159	0.0061759695130133756
160	0.0061279649730044596
161	0.0059677594894564983
162	0.0058058798600030964
163	0.0057797298790092239
164	0.0056916786886526188
165	0.0055282380153485917
166	0.0054807030928691498
167	0.0054129394927758742
168	0.005329780842098961
169	0.0051318542387083117
170	0.0049644368829303079
171	0.0049484718452212691
172	0.0048463236109151913
173	0.0047876282954407452
174	0.0046846911470007089
175	0.0045830507818256858
176	0.0045551177423850285
177	0.0044436879050265771
178	0.0043851774138457889
179	0.0043164332976162838
180	0.0042656548942886291
181	0.0041520143876602406
182	0.0040389084130299331
183	0.0039478384034285323
184	0.0039206238129721417
185	0.0038353376168079002
186	0.0038095508216883164
187	0.0037145872150817385
188	0.0036372373982698062
189	0.0035926271727493102
190	0.0035375915854828676
191	0.00349620089543006
192	0.0034329088506252887
193	0.0033732137829505454
194	0.0032967873140032993
195	0.0032472189865943722
196	0.0031851944128727396
197	0.0031376352299871935
198	0.0031132788444513913
199	0.0030361263785413763
200	0.0029772937893677077
201	0.0029111063144465783
202	0.0028793294832479351
203	0.0028319110502052127
204	0.0028027226603667584
205	0.0027956192130045082
206	0.0027328369302113621
207	0.0026832426369857699
208	0.0026550422948872234
209	0.0025965685972273857
210	0.0025586222043448336
211	0.0025104306695347424
212	0.002499161474783373
213	0.0024127191405648243
214	0.0023917538377049618
215	0.002370353720877915
216	0.0023179309446793878
217	0.002288941967112483
218	0.0022668680529084532
219	0.0022154837227581657
220	0.0021922605227208463
221	0.0021651246556974356
222	0.0021094744782486209
223	0.002099369434376352
224	0.0020763233688392254
225	0.0020331226767194657
226	0.0019984940175639008
227	0.0019624008259370657
228	0.001931593308246559
229	0.0018998701207897737
230	0.0018956194586205576
231	0.0018512541241386498
232	0.0018297489604713446
233	0.0017957211523205536
234	0.0017798334912248403
235	0.0017524724615293212
236	0.0017291280329034607
237	0.0017085678600146739
238	0.0016944778491681173
239	0.0016480738719986618
240	0.0016398075317683044
241	0.0016068659720213493
242	0.0015801392442818358
243	0.001574049589537051
244	0.0015642725104175941
245	0.0015192095579860151
246	0.0015004311864282418
247	0.0014836236932088036
248	0.001455853287313311
249	0.0014428449798213091
250	0.0014354901180895054
251	0.0014114294414052592
252	0.0013825929892581602
253	0.001372950408611013
254	0.0013539474726240368
255	0.001334629921522119
256	0.001315234971063964
257	0.0013032798927341189
258	0.0012891805941939287
259	0.0012618340924245614
260	0.0012530330189469529
261	0.0012291142123941746
262	0.0012104072403490939
263	0.0012065037502331877
264	0.0011921673849294007
265	0.0011791603647630809
266	0.0011623518153718133
267	0.0011602136444694537
268	0.0011338620037880599
269	0.0011307398641189099
270	0.0011098140585070397
271	0.0011018644185967277
272	0.0010840806909868125
273	0.0010768781917921226
274	0.0010602133865484364
275	0.0010455289384525583
276	0.0010330941104407946
277	0.0010235209824866743
278	0.0010048733870513479
279	0.0010026999313449952
280	0.00098519839366127487
281	0.0009734679288274724
282	0.00096605427403375092
283	0.00094949728735719652
284	0.00094631155756324441
285	0.00092490036222625917
286	0.00091823842022678006
287	0.00091318019930147255
288	0.00090372451207076877
289	0.00088851340554721371
290	0.00088527203663907924
291	0.00087428546177732019
292	0.00086523271831763352
293	0.00086007095252963047
294	0.00085103515526644216
295	0.00083233658296914565
296	0.00082525752738033377
297	0.00081314711809787475
298	0.00080471107837172312
299	0.00079606862042233626
300	0.00079011641987120865
301	0.00077592516363211438
302	0.00077136887559972839
303	0.00076846995559060093
304	0.00076227299515645348
305	0.00075065632197019632
306	0.00074316700615532298
307	0.00074174205021669006
308	0.0007220978650877961
309	0.00071647896433496225
310	0.00070599653957385811
311	0.00070265705395354907
312	0.00069488676740696699
313	0.00068618625464949917
314	0.00068175587279434714
315	0.00067592933085616866
316	0.00067303382316766312
317	0.00065895961397538126
318	0.00065288551248079735
319	0.00065070508263235247
320	0.00064362850297096906
321	0.0006310416358482968
322	0.00062934309734148446
323	0.00062159693802474997
324	0.00061345313267802376
325	0.00060713788544288123
326	0.00060319314943628748
327	0.0005949331481788691
328	0.00059108072851851246
329	0.00058466721672141596
330	0.00058139545626784118
331	0.00057312923064885865
332	0.00056939313080864762
333	0.00056048964494572254
334	0.00055616909153512271
335	0.00055130146096457405
336	0.00054760603765777356
337	0.00054295733732489138
338	0.00053542829156170263
339	0.00053430170204242186
340	0.00052396982273059242
341	0.00051990561399079894
342	0.00051783611095921006
343	0.00050683675483304219
344	0.00050275974038217839
345	0.00050121918814840128
346	0.0004986511409807424
347	0.0004916547480066074
348	0.00048426657578654888
349	0.00048046248693322548
350	0.00047999454341042026
351	0.00047428894383840203
352	0.00046900968373435981
353	0.00046441960267693504
354	0.00046180250228288725
355	0.00045839374143574708
356	0.00044821168709822159
357	0.00044711394639585363
358	0.00044486444738494799
359	0.00044341825257720817
360	0.00043827345508167496
361	0.00043372530360581181
362	0.00042942800671673972
363	0.00042345629837520145
364	0.00042271791292447725
365	0.00041479439589081071
366	0.00041379690057191562
367	0.0004091767169552929
368	0.00040713359981319055
369	0.00040558800012582054
370	0.00040022890142239027
371	0.00039539108518544543
372	0.000393274745051996
373	0.00038860076418252207
374	0.0003844449819189839
375	0.00037984940442274977
376	0.00037771188418159922
377	0.00037431959533425072
378	0.00037176950920432366
379	0.00036970245756954483
380	0.00036435496947876214
381	0.00036257786293352433
382	0.00035806030432589575
383	0.00035598427317649602
384	0.00035189841322615057
385	0.00035135349440396351
386	0.0003500768463351774
387	0.00034207262681988025
388	0.00034189898492970419
389	0.00033811634321679923
390	0.00033489345982788818
391	0.00033087177601241079
392	0.00033036612092038938
393	0.00032862294736058498
394	0.00032362231309369238
395	0.00032097645534807294
396	0.00031838527879922494
397	0.00031524592560450653
398	0.00031417149056230266
399	0.00031213894090504696
400	0.00030976880220312709
401	0.00030402261567559735
402	0.00030218003177699828
403	0.00030050048922424574
404	0.0002983946668196544
405	0.00029556750609067257
406	0.00029302052863608251
407	0.00029107134798852754
408	0.00028714073573171266
409	0.00028615937518186428
410	0.00028332921522887283
411	0.00028232301773268648
412	0.00027875504643618026
413	0.00027615008030004473
414	0.00027549808818397222
415	0.00027120617224213572
416	0.00026939020889326249
417	0.00026910148176535
418	0.00026519189850831453
419	0.0002626329030956929
420	0.00026169560553073449
421	0.00025930200623023827
422	0.00025644753336434366
423	0.00025496201161809143
424	0.00025360672131876321
425	0.00025120887688277467
426	0.00024958969801682906
427	0.00024589992776928013
428	0.00024529478628817109
429	0.00024394228330574548
430	0.00024047669058841688
431	0.00023896510054756423
432	0.00023809814379685711
433	0.00023430265108227705
434	0.0002318534483419286
435	0.00023119021133283715
436	0.00023041165774904363
437	0.00022944515386440646
438	0.0002265466234873566
439	0.00022431778569241965
440	0.00022303372886857897
441	0.00022132079479979946
442	0.00021955966624744209
443	0.000217834129879177
444	0.00021692289877555025
445	0.00021445353648967075
446	0.00021206257299043191
447	0.00021117921664955534
448	0.00020920128949661776
449	0.00020735246176167556
450	0.00020579587605843499
451	0.00020502434916267828
452	0.00020417039504632439
453	0.00020138634465677571
454	0.00019949596453666763
455	0.00019871512752359064
456	0.00019627543107714719
457	0.00019557438689273479
458	0.00019428617246244296
459	0.00019387708656168939
460	0.00019124938806446245
461	0.00018874601865408189
462	0.00018843366146493301
463	0.00018698764466915761
464	0.00018522858506924599
465	0.00018310531970598399
466	0.00018275769148859463
467	0.00018025796998176442
468	0.000178796000202653
469	0.00017757871525745668
470	0.0001770965685468906
471	0.00017645245905710739
472	0.00017327330228080463
473	0.0001724803465396606
474	0.00017243723986510453
475	0.00016995369358221136
476	0.00016807992069296202
477	0.00016768226120506306
478	0.00016692136648255608
479	0.00016486537728353234
480	0.00016320019539898799
481	0.00016234243208988953
482	0.00016130762004364348
483	0.00015941970914034879
484	0.0001589332104411154
485	0.00015801190426757816
486	0.00015613051396167
487	0.00015500611780092671
488	0.00015393174229869238
489	0.00015268394229487719
490	0.0001522954962770157
491	0.0001499378821505792
492	0.00014883844099746542
493	0.00014749518406058604
494	0.00014661105385664898
495	0.00014567269870018588
496	0.00014518919301859541
497	0.00014437791594125977
498	0.00014250473398691045
499	0.00014084120044182663
500	0.00014077497155920874
501	0.00013966332897545402
502	0.00013815045280872045
503	0.00013716461657950721
504	0.00013666219723067977
505	0.00013501344437463368
506	0.00013391467378815838
507	0.00013320821680695228
508	0.00013255227828162279
509	0.00013156507140119951
510	0.00013010243215334018
511	0.00012934470647975814
512	0.0001286866485775668
513	0.00012706689438042319
514	0.00012627666894674103
515	0.00012536251566395469
516	0.00012462557854544967
517	0.00012392527697552329
518	0.00012196902590163247
519	0.00012178650817798198
520	0.00012102507504935544
521	0.00011993694162209616
522	0.00011846539884715542
523	0.00011836514170686472
524	0.00011667219347274881
525	0.00011577547986878205
526	0.00011494820728476749
527	0.00011477643291571807
528	0.00011357366736873031
529	0.00011248252802995948
530	0.00011203555093829098
531	0.00011167821689790378
532	0.00010989410146719912
533	0.00010955789450746652
534	0.00010855343026051674
535	0.00010819348475944467
536	0.00010669397112965796
537	0.0001057982639009541
538	0.00010523507143211244
539	0.00010457755721401958
540	0.00010300927165789224
541	0.00010233027571632396
542	0.00010217566961469158
543	0.00010161577881394512
544	9.958710680181138e-05
545	9.9543540543027811e-05
546	9.8193802636780281e-05
547	9.7866890089683072e-05
548	9.7223208388727837e-05
549	9.6563517883661387e-05
550	9.6180075364661808e-05
551	9.5548472399355786e-05
552	9.4093391751489018e-05
553	9.3938969351068389e-05
554	9.3310572865168103e-05
555	9.2417997100963651e-05
556	9.1384405199048093e-05
557	9.1042071419871997e-05
558	9.0213756507248716e-05
559	8.9787364728045725e-05
560	8.8456593563507029e-05
561	8.8098946990241631e-05
562	8.7697545386949318e-05
563	8.687430280565316e-05
564	8.6146009401419298e-05
565	8.5756337162390099e-05
566	8.5360588951114517e-05
567	8.3720473696355583e-05
568	8.3401827995333114e-05
569	8.3237893737484928e-05
570	8.1833176623725778e-05
571	8.1766306291387601e-05
572	8.1127031793531022e-05
573	8.0991969607019075e-05
574	8.0389716506791621e-05
575	7.8859104225616485e-05
576	7.8693804448292106e-05
577	7.8500585643071578e-05
578	7.7820535972562919e-05
579	7.667441351392291e-05
580	7.6671334509496706e-05
581	7.5781135872179066e-05
582	7.5665429196789072e-05
583	7.4428127813342524e-05
584	7.4072201649078557e-05
585	7.3497998579581252e-05
586	7.265059959882902e-05
587	7.2294504698981998e-05
588	7.2010691798418393e-05
589	7.1316424555701636e-05
590	7.0390656163128168e-05
591	7.0114396661282704e-05
592	6.9705330972571382e-05
593	6.8629070488268268e-05
594	6.8160880517766919e-05
595	6.7967224904676325e-05
596	6.723884751731926e-05
597	6.6577939000146257e-05
598	6.6267427830152769e-05
599	6.6100462895237976e-05
600	6.5350082836934174e-05
601	6.4474934864052592e-05
602	6.4375064580920275e-05
603	6.3543950250507904e-05
604	6.3138892902515399e-05
605	6.2611818345252701e-05
606	6.2363053771768572e-05
607	6.18792376558897e-05
608	6.0942580269223195e-05
609	6.0870354479440333e-05
610	6.0260496756067408e-05
611	5.9817792118986946e-05
612	5.9072436173269004e-05
613	5.8935478855586548e-05
614	5.8357215425840676e-05
615	5.7739197451261888e-05
616	5.7382489972367591e-05
617	5.6987199596787789e-05
618	5.6626947187069171e-05
619	5.5788594805525439e-05
620	5.5624437185468709e-05
621	5.5117526749243624e-05
622	5.4675301181089814e-05
623	5.4108847371614761e-05
624	5.4078193740246231e-05
625	5.3024454345843635e-05
626	5.2984233696601004e-05
627	5.2541563813657346e-05
628	5.2365306670772853e-05
629	5.1437184691176777e-05
630	5.1141058509940488e-05
631	5.1111631020222036e-05
632	5.0702055221024175e-05
633	4.9973271527447761e-05
634	4.9603076409505018e-05
635	4.9352612958911843e-05
636	4.8901851914098075e-05
637	4.8406551656815833e-05
638	4.8144308681045113e-05
639	4.7740046295972956e-05
640	4.7427913943781765e-05
641	4.6869078604247793e-05
642	4.6686610395115718e-05
643	4.6020046181125821e-05
644	4.5651848895509314e-05
645	4.5330599473721695e-05
646	4.5298101191573952e-05
647	4.4438986319454804e-05
648	4.4257343402275135e-05
649	4.40388896437921e-05
650	4.3973925307026957e-05
651	4.2973626878035087e-05
652	4.281965109360626e-05
653	4.2698082605978234e-05
654	4.2435586590464613e-05
655	4.1790737252929338e-05
656	4.1649289806512637e-05
657	4.1403408274081389e-05
658	4.1030911131456244e-05
659	4.0529417022336e-05
660	4.0367936233938339e-05
661	3.9827637313039815e-05
662	3.9626896457434479e-05
663	3.9294005956858989e-05
664	3.917976413477983e-05
665	3.8508560042793768e-05
666	3.8167459499906429e-05
667	3.7990804677182458e-05
668	3.7948430552423876e-05
669	3.7236250081457374e-05
670	3.6996558735745045e-05
671	3.6972029689626914e-05
672	3.6819156694520113e-05
673	3.6267581191054508e-05
674	3.6042675721490269e-05
675	3.5868815398113656e-05
676	3.5556920399497763e-05
677	3.5140193599461074e-05
678	3.4932322281483696e-05
679	3.4744282255459814e-05
680	3.444205095328952e-05
681	3.4056561090695858e-05
682	3.3930338237968804e-05
683	3.3778677257672382e-05
684	3.3250886583493972e-05
685	3.2923705469482985e-05
686	3.2858322259303298e-05
687	3.2750779572823995e-05
688	3.2287761233683894e-05
689	3.1966042677479245e-05
690	3.1852944366524887e-05
691	3.1806904377989387e-05
692	3.1239928026247554e-05
693	3.095010501802886e-05
694	3.0735239401822181e-05
695	3.0665273704368806e-05
696	3.0391416119625486e-05
697	3.0031508390902978e-05
698	2.9987647820486693e-05
699	2.9722597783256927e-05
700	2.9212987468294437e-05
701	2.9176305612542529e-05
702	2.8986721208887373e-05
703	2.873541610881551e-05
704	2.8455096808926823e-05
705	2.8366722617161393e-05
706	2.8173724541757919e-05
707	2.7891599638450159e-05
708	2.768192562922628e-05
709	2.7553434942420677e-05
710	2.7455963205247286e-05
711	2.6970851140077618e-05
712	2.6775686427899781e-05
713	2.6655519418446457e-05
714	2.6623480133166802e-05
715	2.6154946617282015e-05
716	2.5930145230815273e-05
717	2.5871974215378569e-05
718	2.5748577044531978e-05
719	2.5470058394379781e-05
720	2.5153508433540977e-05
721	2.5128114670205251e-05
722	2.4986568165740751e-05
723	2.479921113004457e-05
724	2.4403453176539423e-05
725	2.436214579047148e-05
726	2.415297037581096e-05
727	2.3977395047713574e-05
728	2.3670180977860169e-05
729	2.3631292922955068e-05
730	2.3401879569215969e-05
731	2.3143968268098054e-05
732	2.2964659164698613e-05
733	2.2957264222118554e-05
734	2.2558931719043416e-05
735	2.2431207798633385e-05
736	2.2317703713718458e-05
737	2.2295925877196722e-05
738	2.1840978857638718e-05
739	2.1718179484037351e-05
740	2.1624083166537667e-05
741	2.1612994132013742e-05
742	2.1076548137069404e-05
743	2.103675719818693e-05
744	2.0977155351756747e-05
745	2.0898695338477239e-05
746	2.0384138954981334e-05
747	2.0369948545343983e-05
748	2.0296154166456924e-05
749	2.0184845368512973e-05
750	1.9777244483694381e-05
751	1.9759390930069114e-05
752	1.9695638013813006e-05
753	1.9462952407035495e-05
754	1.9199267794398524e-05
755	1.918782717984046e-05
756	1.8934417687383177e-05
757	1.8830656091903836e-05
758	1.8623765162595066e-05
759	1.861605352029272e-05
760	1.8391551066456685e-05
761	1.8210914827952321e-05
762	1.8086044846794324e-05
763	1.8067363433716391e-05
764	1.7786472970097646e-05
765	1.7572452405077099e-05
766	1.7524241811235315e-05
767	1.7508355010330793e-05
768	1.728222501431959e-05
769	1.7067210357251127e-05
770	1.700640173241852e-05
771	1.6987866194001425e-05
772	1.6886328834355708e-05
773	1.6494124582740583e-05
774	1.6487675102282803e-05
775	1.6360457676249105e-05
776	1.6205900327989663e-05
777	1.6006083383220801e-05
778	1.5990112566409194e-05
779	1.5861502989565657e-05
780	1.5821256888817947e-05
781	1.5527291871615336e-05
782	1.5521839852851922e-05
783	1.5294575467745342e-05
784	1.5211428115334599e-05
785	1.5069712474826084e-05
786	1.5067004760046615e-05
787	1.4807802251455681e-05
788	1.4708500429423373e-05
789	1.4622431639982005e-05
790	1.4610432460115194e-05
791	1.4280581730677793e-05
792	1.4208131271783262e-05
793	1.4175327884682545e-05
794	1.4120329074648657e-05
795	1.377248923697258e-05
796	1.375502487801572e-05
797	1.3716167345212908e-05
798	1.3701862013943071e-05
799	1.3343302184209986e-05
800	1.3324391484004831e-05
801	1.3264764893647549e-05
802	1.3241496401089583e-05
803	1.2929791681670605e-05
804	1.2924403210553593e-05
805	1.2834633989960556e-05
806	1.2799696472387604e-05
807	1.2550863780074121e-05
808	1.2539498176794943e-05
809	1.2408403338138244e-05
810	1.2357015756319801e-05
811	1.2173275392873961e-05
812	1.2158298016019588e-05
813	1.1962188411010516e-05
814	1.1926872384094569e-05
815	1.1800914142021314e-05
816	1.1788571028366129e-05
817	1.1532105440524957e-05
818	1.1508812341819102e-05
819	1.1434536341554075e-05
820	1.1423163921134852e-05
821	1.1134331240471145e-05
822	1.1125955453984828e-05
823	1.1056533832570641e-05
824	1.1052373431685724e-05
825	1.0778972145650273e-05
826	1.075962489968266e-05
827	1.0734348936679028e-05
828	1.0714132114916815e-05
829	1.0434459181952446e-05
830	1.0416808754416739e-05
831	1.0378233237821183e-05
832	1.0336298212175008e-05
833	1.0125083660891153e-05
834	1.010834710453964e-05
835	1.0032622721852697e-05
836	1.0016064376532895e-05
837	9.8051953832332657e-06
838	9.7950341500540719e-06
839	9.6607748003142907e-06
840	9.6429348708553441e-06
841	9.5137511433553233e-06
842	9.4973376422559179e-06
843	9.3469449758274076e-06
844	9.3240599617029282e-06
845	9.2043749565754832e-06
846	9.191823807326662e-06
847	9.1370647564095521e-06
848	8.9849521730380364e-06
849	8.9620248527934647e-06
850	8.9054366861455658e-06
851	8.9026273838333788e-06
852	8.6983020224251412e-06
853	8.6698229980589571e-06
854	8.6369588969737529e-06
855	8.6046511697912746e-06
856	8.4147438285133785e-06
857	8.4019710208851313e-06
858	8.3625959800517465e-06
859	8.3573834192706676e-06
860	8.160013953454323e-06
861	8.1490907147659715e-06
862	8.0731874261462385e-06
863	8.0579810193708196e-06
864	7.8870541288982012e-06
865	7.8738532687289434e-06
866	7.8066892389549376e-06
867	7.7824558233803084e-06
868	7.6331502430190685e-06
869	7.6267552247535685e-06
870	7.5418199679674764e-06
871	7.5327030595831069e-06
872	7.4310752554243699e-06
873	7.375073592338957e-06
874	7.3681218933908789e-06
875	7.2906320906304122e-06
876	7.222575902104618e-06
877	7.1523844437423159e-06
878	7.1239822481156427e-06
879	7.0282916001456983e-06
880	7.0033423211716309e-06
881	6.9318944702413757e-06
882	6.9060649180418687e-06
883	6.8101326850135789e-06
884	6.7735875152819277e-06
885	6.7197689834743734e-06
886	6.7134046415863909e-06
887	6.5618519347451731e-06
888	6.5488530440195694e-06
889	6.4942862617732164e-06
890	6.4851233894887117e-06
891	6.3587837122156811e-06
892	6.3211103968552817e-06
893	6.293319481235494e-06
894	6.2658907544224684e-06
895	6.1399675521658276e-06
896	6.1050267045922847e-06
897	6.0854842788227599e-06
898	6.0747810570471857e-06
899	6.0119316206905012e-06
900	5.9162522695826282e-06
901	5.8995257043060551e-06
902	5.8722947331905044e-06
903	5.7611972115775089e-06
904	5.7372771773042955e-06
905	5.7033828587488116e-06
906	5.6727308451644454e-06
907	5.6462642325970925e-06
908	5.5590278417013917e-06
909	5.5445900392438602e-06
910	5.4854513501397479e-06
911	5.4565664279561798e-06
912	5.3755272298282822e-06
913	5.3704572920846569e-06
914	5.2889800259570468e-06
915	5.2530168719257488e-06
916	5.1961795669002733e-06
917	5.191130546785578e-06
918	5.0997319373536818e-06
919	5.0805700646003159e-06
920	5.0343243678988563e-06
921	5.0320391352714432e-06
922	4.9336407810220721e-06
923	4.9219708126381386e-06
924	4.876486670188718e-06
925	4.8710144267428141e-06
926	4.7900010656794261e-06
927	4.7539660946615901e-06
928	4.7221457973474665e-06
929	4.7208750423882993e-06
930	4.5981842589245946e-06
931	4.5906664555809764e-06
932	4.5681443630003003e-06
933	4.562828464185953e-06
934	4.4441272154700708e-06
935	4.4424785154758008e-06
936	4.4198307434130139e-06
937	4.4119203694604367e-06
938	4.2972080087750042e-06
939	4.2918467470143356e-06
940	4.2690103049569247e-06
941	4.2662378499042249e-06
942	4.1672794442520934e-06
943	4.155047855266965e-06
944	4.1362273914165101e-06
945	4.1263646177901605e-06
946	4.0231519100935769e-06
947	4.0206420118688662e-06
948	3.9977795440183251e-06
949	3.9789571458112045e-06
950	3.8953303288200267e-06
951	3.8944663098251408e-06
952	3.863840233990848e-06
953	3.8500376101799541e-06
954	3.7703262573225069e-06
955	3.7682527440875723e-06
956	3.7212806852562164e-06
957	3.7073044257471927e-06
958	3.6491679649275256e-06
959	3.6459748416717247e-06
960	3.5944552783857251e-06
961	3.5905561374600227e-06
962	3.5307057619575927e-06
963	3.5246058922725395e-06
964	3.4973636964445989e-06
965	3.4629606579814465e-06
966	3.4160195995774419e-06
967	3.4131905276990023e-06
968	3.3946256544804233e-06
969	3.3478591890308911e-06
970	3.307083781669245e-06
971	3.3048833417501776e-06
972	3.2593128009058527e-06
973	3.2271517779320082e-06
974	3.2077668553788208e-06
975	3.2002467132282621e-06
976	3.1768313285177027e-06
977	3.1258651538006779e-06
978	3.1187250094330683e-06
979	3.09493498389651e-06
980	3.0923348276326534e-06
981	3.0166802780125993e-06
982	3.0041468443717757e-06
983	2.9951195762989092e-06
984	2.9915212671761056e-06
985	2.9155909277333877e-06
986	2.8990303447197261e-06
987	2.8935889948609355e-06
988	2.8818330602322803e-06
989	2.8191439251815291e-06
990	2.8082165380389471e-06
991	2.8021723679490007e-06
992	2.7948653520425615e-06
993	2.7218522798234286e-06
994	2.716072030834466e-06
995	2.7101212283643538e-06
996	2.7074038260797996e-06
997	2.6294098899580306e-06
998	2.6282864756489992e-06
999	2.6204996307460263e-06
1000	2.6158890238238157e-06
1001	2.5493226961280003e-06
1002	2.5411164732401801e-06
1003	2.5354855525616631e-06
1004	2.518332590114357e-06
1005	2.4718736588893172e-06
1006	2.4558049285044212e-06
1007	2.4479910139450503e-06
1008	2.439831097427387e-06
1009	2.3801085365853378e-06
1010	2.3744881519105339e-06
1011	2.3657428661037712e-06
1012	2.3595644248641942e-06
1013	2.3484593540621563e-06
1014	2.2992598441181126e-06
1015	2.294934929040557e-06
1016	2.2805467154140837e-06
1017	2.2775643758711959e-06
1018	2.224353758297428e-06
1019	2.2207783247970975e-06
1020	2.2063145131654835e-06
1021	2.1958718496414477e-06
1022	2.1514648840807753e-06
1023	2.1471981193065815e-06
1024	2.1230532975774985e-06
1025	2.1189761083919129e-06
1026	2.0798405177666719e-06
1027	2.0767949909487019e-06
1028	2.0546825279863278e-06
1029	2.0511934489925408e-06
1030	2.010054180718022e-06
1031	2.0063160283287295e-06
1032	1.9873221069925006e-06
1033	1.9818481711976388e-06
1034	1.9423101909928538e-06
1035	1.9391787907441912e-06
1036	1.9215856879493988e-06
1037	1.9177347727993528e-06
1038	1.8774776568903804e-06
1039	1.8752108670671542e-06
1040	1.8599924791185871e-06
1041	1.848724439175104e-06
1042	1.8186559564956675e-06
1043	1.8144830548680168e-06
1044	1.7972708557864817e-06
1045	1.7901490093494263e-06
1046	1.7565064648331939e-06
1047	1.7531440016263547e-06
1048	1.743720328541181e-06
1049	1.7335153881345115e-06
1050	1.703159626434005e-06
1051	1.6933187943838738e-06
1052	1.6928342110483847e-06
1053	1.6717146292916468e-06
1054	1.665699858126694e-06
1055	1.6383930610258819e-06
1056	1.6364245632060054e-06
1057	1.6146122800706142e-06
1058	1.6105319240679444e-06
1059	1.5843454226120053e-06
1060	1.5811406486581883e-06
1061	1.5655102747841131e-06
1062	1.5593547246319155e-06
1063	1.5306276637341337e-06
1064	1.5288703160643213e-06
1065	1.5198523366185506e-06
1066	1.5074074838764723e-06
1067	1.4831786948091238e-06
1068	1.4772651452783608e-06
1069	1.4731049333195946e-06
1070	1.4565682344104513e-06
1071	1.4311932402588336e-06
1072	1.4276299591729995e-06
1073	1.4251420166586559e-06
1074	1.4070387835445962e-06
1075	1.3936496590522275e-06
1076	1.3803029338201597e-06
1077	1.3770089906079161e-06
1078	1.3601919965058298e-06
1079	1.3576813234967148e-06
1080	1.3342632930746374e-06
1081	1.3313691675833714e-06
1082	1.3160958912425653e-06
1083	1.3146549873635747e-06
1084	1.2881594899561313e-06
1085	1.2860902332310933e-06
1086	1.2757507379374404e-06
1087	1.2696402239555078e-06
1088	1.2447964925866772e-06
1089	1.2425551050184472e-06
1090	1.2320920993536691e-06
1091	1.2283597018457067e-06
1092	1.2026182249280135e-06
1093	1.1996875375622424e-06
1094	1.1905828302814784e-06
1095	1.1880654032574322e-06
1096	1.1624085980312764e-06
1097	1.1584926393833151e-06
1098	1.148461898091704e-06
1099	1.1474994799968546e-06
1100	1.1233656580574526e-06
1101	1.1188161919339209e-06
1102	1.1133171312246164e-06
1103	1.1113476671975508e-06
1104	1.0840331220474044e-06
1105	1.0803861255716922e-06
1106	1.0773360956282545e-06
1107	1.0750044031430224e-06
1108	1.0480759304461455e-06
1109	1.0439997370705556e-06
1110	1.0423885843310176e-06
1111	1.0404434795628755e-06
1112	1.0125960957174521e-06
1113	1.0098584593277478e-06
1114	1.0065835139271828e-06
1115	1.0040457653390257e-06
1116	9.7989959994705341e-07
1117	9.7445557566323595e-07
1118	9.7054115605605798e-07
1119	9.6900298009697041e-07
1120	9.4807778655656478e-07
1121	9.433794277861162e-07
1122	9.3883200993641142e-07
1123	9.3660167486678003e-07
1124	9.1471041317868878e-07
1125	9.1182468548804521e-07
1126	9.0792861360846564e-07
1127	9.0491234333299957e-07
1128	8.8716537017952769e-07
1129	8.8592642477068933e-07
1130	8.7600507764592684e-07
1131	8.7366818833776678e-07
1132	8.5923932361908843e-07
1133	8.561790898889775e-07
1134	8.464621363601161e-07
1135	8.4276625695028562e-07
1136	8.3171891856600322e-07
1137	8.2598305124882794e-07
1138	8.1736463147632e-07
1139	8.1366711364470543e-07
1140	8.0719774933657052e-07
1141	7.9819498856841529e-07
1142	7.8942647107838295e-07
1143	7.8541330685688915e-07
1144	7.7795848589925726e-07
1145	7.7375982689366991e-07
1146	7.7305074924818798e-07
1147	7.5681898139171105e-07
1148	7.5547629952258376e-07
1149	7.5162027501947889e-07
1150	7.4732632285814666e-07
1151	7.315176434593979e-07
1152	7.2901752622523789e-07
1153	7.2835280848679365e-07
1154	7.2297582886163017e-07
1155	7.0709345075855838e-07
1156	7.0394797636792e-07
1157	7.0168719226241738e-07
1158	6.9950054477265403e-07
1159	6.8225080073624565e-07
1160	6.7922746238894819e-07
1161	6.7740021802029905e-07
1162	6.7646469696774186e-07
1163	6.6001232195785063e-07
1164	6.5763889039846431e-07
1165	6.5288282830151863e-07
1166	6.5259830921086325e-07
1167	6.3874455379726856e-07
1168	6.3727863319440456e-07
1169	6.3108168304864979e-07
1170	6.2943812015908132e-07
1171	6.1970361102600152e-07
1172	6.1631922649347801e-07
1173	6.0990664193573543e-07
1174	6.0653922096505408e-07
1175	5.9921280154092972e-07
1176	5.9754420399383682e-07
1177	5.877971194789959e-07
1178	5.8481717240756094e-07
1179	5.7925159364383785e-07
1180	5.7862268934252677e-07
1181	5.6685792362677862e-07
1182	5.6386476295878845e-07
1183	5.6045732924804807e-07
1184	5.5932916726518962e-07
1185	5.4638633156969312e-07
1186	5.4414126050007985e-07
1187	5.4222743480547684e-07
1188	5.4211595167116627e-07
1189	5.3213963932179519e-07
1190	5.269152769886662e-07
1191	5.2544178976831749e-07
1192	5.2302729256089285e-07
1193	5.2079872855824765e-07
1194	5.1122653100730986e-07
1195	5.1066824053236129e-07
1196	5.0591390337678983e-07
1197	5.0378669822195776e-07
1198	4.9465425604160666e-07
1199	4.9348644856459774e-07
1200	4.8800442521423791e-07
1201	4.8575894280617727e-07
1202	4.7778934462048233e-07
1203	4.7679971521337036e-07
1204	4.7020146134592192e-07
1205	4.6823245979348715e-07
1206	4.6226373225201485e-07
1207	4.6132759398131543e-07
1208	4.5385084241410582e-07
1209	4.5134857601161515e-07
1210	4.4848331020664681e-07
1211	4.4712133446974617e-07
1212	4.445188641011213e-07
1213	4.3881212717791168e-07
1214	4.3525463806625823e-07
1215	4.33595292703152e-07
1216	4.3034866463145063e-07
1217	4.2344885320818648e-07
1218	4.1992648002690978e-07
1219	4.1831002688961555e-07
1220	4.1597154403408548e-07
1221	4.0810436164888266e-07
1222	4.0715731224237175e-07
1223	4.0411739348532491e-07
1224	4.028038872220932e-07
1225	3.9557038736561284e-07
1226	3.9395683557738098e-07
1227	3.9017596416498724e-07
1228	3.8807393783432469e-07
1229	3.8328705575719086e-07
1230	3.8162588601221381e-07
1231	3.7702106163586177e-07
1232	3.741445245152046e-07
1233	3.7234882418146309e-07
1234	3.6966571080966895e-07
1235	3.6373879659459879e-07
1236	3.6132461048205037e-07
1237	3.5946670750109786e-07
1238	3.5790840317123262e-07
1239	3.5507756165527778e-07
1240	3.4968963807718377e-07
1241	3.4745494385353169e-07
1242	3.4611315316581276e-07
1243	3.445857822809316e-07
1244	3.3711191340868989e-07
1245	3.3662797383235188e-07
1246	3.3412355628567622e-07
1247	3.3291628151387784e-07
1248	3.2561645014081516e-07
1249	3.2490075273060089e-07
1250	3.2235949520402292e-07
1251	3.2045853037542963e-07
1252	3.1562577867239689e-07
1253	3.1451172071246421e-07
1254	3.1107578051557196e-07
1255	3.0863472347226053e-07
1256	3.0652927513718704e-07
1257	3.0566272450489435e-07
1258	3.0026643416339981e-07
1259	2.9875605386145573e-07
1260	2.9718626386994262e-07
1261	2.949580076676273e-07
1262	2.8986710199208158e-07
1263	2.8804969574114064e-07
1264	2.8595872934866962e-07
1265	2.8500618371188488e-07
1266	2.7942218137441024e-07
1267	2.7891620003410715e-07
1268	2.7553931196760881e-07
1269	2.740716535956471e-07
1270	2.7308254747069926e-07
1271	2.6949369281981239e-07
1272	2.6884345033411721e-07
1273	2.6598261643344509e-07
1274	2.6362449078128086e-07
1275	2.6036929696373581e-07
1276	2.5983400602675474e-07
1277	2.5668177146223711e-07
1278	2.5436326487077972e-07
1279	2.5150958306913814e-07
1280	2.5057074221914277e-07
1281	2.4707262316598631e-07
1282	2.4635022159939338e-07
1283	2.4435305498320096e-07
1284	2.4208256368177967e-07
1285	2.3861797880070122e-07
1286	2.3843254208976321e-07
1287	2.3550957145482887e-07
1288	2.3345053750497648e-07
1289	2.3133343632460607e-07
1290	2.2976072406175312e-07
1291	2.272258256343884e-07
1292	2.2526250168839438e-07
1293	2.232984875038236e-07
1294	2.2152773606052666e-07
1295	2.1904383208220006e-07
1296	2.1720415263636464e-07
1297	2.1606842002709784e-07
1298	2.1341092875820165e-07
1299	2.1098497288910831e-07
1300	2.0912589400505859e-07
1301	2.0783397469530692e-07
1302	2.0655054401357288e-07
1303	2.0284961405892247e-07
1304	2.017134589530055e-07
1305	2.0031213964934377e-07
1306	1.986771608958897e-07
1307	1.9605954129557606e-07
1308	1.9455040549054425e-07
1309	1.9297341670438311e-07
1310	1.9249054801750788e-07
1311	1.8926841061626901e-07
1312	1.8785261403541369e-07
1313	1.8562578073204928e-07
1314	1.8477093516071247e-07
1315	1.8385002167238012e-07
1316	1.8204764580891871e-07
1317	1.7845602715911242e-07
1318	1.7779194453850397e-07
1319	1.7687817324198069e-07
1320	1.7624763317134896e-07
1321	1.7376904695703919e-07
1322	1.7250624627830246e-07
1323	1.6993786573951261e-07
1324	1.6922678039489725e-07
1325	1.6818197194723101e-07
1326	1.6748244452464904e-07
1327	1.6409022458006611e-07
1328	1.6318607516409278e-07
1329	1.6259233060826183e-07
1330	1.6151702315730514e-07
1331	1.5803551500344725e-07
1332	1.5778279583284057e-07
1333	1.5658819853365464e-07
1334	1.5571033583859142e-07
1335	1.5418779976012744e-07
1336	1.5314919473176122e-07
1337	1.5118956160775248e-07
1338	1.498456686315081e-07
1339	1.492773407737082e-07
1340	1.48168173251457e-07
1341	1.4657619795145387e-07
1342	1.4635968117539916e-07
1343	1.4421864779252798e-07
1344	1.4379998392088294e-07
1345	1.427841099423648e-07
1346	1.4177442287571222e-07
1347	1.4128102994414819e-07
1348	1.4086062230004314e-07
1349	1.3906790707797504e-07
1350	1.3670826063391903e-07
1351	1.3637375660471611e-07
1352	1.3455722337538276e-07
1353	1.3407118221443029e-07
1354	1.335285331045676e-07
1355	1.3203306062639379e-07
1356	1.2876022267601306e-07
1357	1.2814525582054367e-07
1358	1.2687097064907623e-07
1359	1.2645981723184499e-07
1360	1.253299217997013e-07
1361	1.2282964618281733e-07
1362	1.207301323776332e-07
1363	1.1954286709075431e-07
1364	1.1883430016664138e-07
1365	1.175531983962808e-07
1366	1.1550025426697433e-07
1367	1.1386384790800239e-07
1368	1.1341606994809097e-07
1369	1.1303041261821953e-07
1370	1.1130068446929105e-07
1371	1.0961112346754765e-07
1372	1.0801334858849256e-07
1373	1.0691080161080582e-07
1374	1.0613889447482348e-07
1375	1.0482090177536578e-07
1376	1.0366694356557763e-07
1377	1.0201896002112134e-07
1378	1.0087670873185453e-07
1379	9.9987541480308151e-08
1380	9.904076007697982e-08
1381	9.6951097873775008e-08
1382	9.5697924709292383e-08
1383	9.4692218482528791e-08
1384	9.4291005499256557e-08
1385	9.2764539127854282e-08
1386	9.0126402819841256e-08
1387	8.9111732508938163e-08
1388	8.8883870109046752e-08
1389	8.7694943472009517e-08
1390	8.6843879515036363e-08
1391	8.4274390884485663e-08
1392	8.3869340310115965e-08
1393	8.2518153630854996e-08
1394	8.1893543530042012e-08
1395	7.9064590496980497e-08
1396	7.8888348168504158e-08
1397	7.7616466995710491e-08
1398	7.6930192220812645e-08
1399	7.3896893958807679e-08
1400	7.3865146311091796e-08
1401	7.2911314695499664e-08
1402	7.2520462763646179e-08
1403	6.8945464929616345e-08
1404	6.8847647152752041e-08
1405	6.764975769478831e-08
1406	6.7286191050341487e-08
1407	6.6264907383946031e-08
1408	6.4569448296010762e-08
1409	6.4295181546816428e-08
1410	6.2233216200604429e-08
1411	6.2089462312163738e-08
1412	5.9991331621797272e-08
1413	5.9902515826748511e-08
1414	5.8314393172195185e-08
1415	5.7998761866818461e-08
1416	5.596616186153582e-08
1417	5.5535152860998154e-08
1418	5.453576890928585e-08
1419	5.4118428048681544e-08
1420	5.384909333935272e-08
1421	5.1660273523174061e-08
1422	5.1514821386383655e-08
1423	5.0579114352048323e-08
1424	4.9872615386270052e-08
1425	4.8134630192353594e-08
1426	4.7489696665688083e-08
1427	4.7407987752835144e-08
1428	4.6509739662310292e-08
1429	4.5276910777101166e-08
1430	4.4025960490897144e-08
1431	4.3179332992055052e-08
1432	4.2957633138682572e-08
1433	4.2345478262201146e-08
1434	4.1797297606203989e-08
1435	4.1796356032714318e-08
1436	4.1576844335633363e-08
1437	4.1572891514609116e-08
1438	4.1368269788031875e-08
1439	4.1242634573820905e-08
1440	4.1239292897594339e-08
1441	4.0953730157493836e-08
1442	4.0931938631040749e-08
1443	4.0636453364645748e-08
1444	4.0621426284098312e-08
1445	4.016894380761824e-08
1446	4.0159258346100037e-08
1447	3.9989134587693327e-08
1448	3.9827239760693122e-08
1449	3.9611992798298405e-08
1450	3.9342269931888588e-08
1451	3.9127246846847185e-08
1452	3.9056848316943173e-08
1453	3.8559634777719783e-08
1454	3.8543470009410755e-08
1455	3.8344003897626053e-08
1456	3.8221589685814693e-08
1457	3.7891180424047374e-08
1458	3.7862623310335457e-08
1459	3.7302159236134442e-08
1460	3.7267217835815013e-08
1461	3.7042819202737695e-08
1462	3.6787752119688275e-08
1463	3.6435929139001769e-08
1464	3.6329663819435353e-08
1465	3.5789201054263073e-08
1466	3.5750800592054261e-08
1467	3.5362268676374273e-08
1468	3.52311924919877e-08
1469	3.4978721661749015e-08
1470	3.4824654535280272e-08
1471	3.431592485476515e-08
1472	3.423698606552979e-08
1473	3.4202166903129244e-08
1474	3.4137253106676899e-08
1475	3.356117837204276e-08
1476	3.3533207734711782e-08
1477	3.2951858318778624e-08
1478	3.2937088293228308e-08
1479	3.2739530142523898e-08
1480	3.2565290132108672e-08
1481	3.226805807778285e-08
1482	3.2235266188015185e-08
1483	3.1663575967065038e-08
1484	3.1643993474410398e-08
1485	3.1263464308738125e-08
1486	3.113069901203728e-08
1487	3.1065161965756959e-08
1488	3.0957285204612454e-08
1489	3.0710209793482061e-08
1490	3.0625547701203431e-08
1491	3.0443968334509789e-08
1492	3.0412173689174071e-08
1493	2.9983210682033965e-08
1494	2.9945694170429683e-08
1495	2.9714218114632e-08
1496	2.9693991246549501e-08
1497	2.9424090005511483e-08
1498	2.9385538422643207e-08
1499	2.906258489474454e-08
1500	2.9029908652933828e-08
1501	2.8794055113500897e-08
1502	2.866760032782616e-08
1503	2.8626795410375313e-08
1504	2.8343693423855946e-08
1505	2.8338478314414754e-08
1506	2.8315924500069368e-08
1507	2.8109151519243812e-08
1508	2.7999892125886584e-08
1509	2.7961685779063461e-08
1510	2.7755113337018308e-08
1511	2.7739106780605012e-08
1512	2.767470449439315e-08
1513	2.7663675425082374e-08
1514	2.7465190255843184e-08
1515	2.7463489115086402e-08
1516	2.7357355664187951e-08
1517	2.7351959619974836e-08
1518	2.729816747336838e-08
1519	2.70404507017064e-08
1520	2.6305578998209973e-08
1521	2.6239650542020882e-08
1522	2.5921530085652499e-08
1523	2.585974853674184e-08
1524	2.5026469859525789e-08
1525	2.4787692732368394e-08
1526	2.4718798649700727e-08
1527	2.4487535786509169e-08
1528	2.4423773972639074e-08
1529	2.4168074222269101e-08
1530	2.4099844711202794e-08
1531	2.3438532393389231e-08
1532	2.3420437255504303e-08
1533	2.2804946935796988e-08
1534	2.278228222063267e-08
1535	2.2649709733412144e-08
1536	2.2632297223329867e-08
1537	2.2046221813360762e-08
1538	2.1977547676359972e-08
1539	2.0688899637908538e-08
1540	2.0607721461596155e-08
1541	1.9956151848133688e-08
1542	1.9895299224253859e-08
1543	1.853718879043083e-08
1544	1.8457296497797166e-08
1545	1.804341169528311e-08
1546	1.8011151727655757e-08
1547	1.6681707441337398e-08
1548	1.66540245721938e-08
1549	1.6127541939031935e-08
1550	1.6068797163960837e-08
1551	1.5204852702225507e-08
1552	1.5178204886844407e-08
1553	1.4221641899677658e-08
1554	1.4188311514593608e-08
1555	1.3844591337112776e-08
1556	1.3820106020837037e-08
1557	1.2967774507429941e-08
1558	1.2938599533058403e-08
1559	1.2303209472425956e-08
1560	1.225362682957599e-08
1561	1.1831725855490946e-08
1562	1.1795365709849852e-08
1563	1.1136162066206277e-08
1564	1.1085982753171056e-08
1565	1.0673144659791523e-08
1566	1.0385098246410445e-08
1567	1.0292696619763673e-08
1568	1.0104159664916023e-08
1569	1.0104012004302773e-08
1570	9.9966473795780491e-09
1571	9.9964478587846584e-09
1572	9.8479116891671102e-09
1573	9.8282888331267685e-09
1574	9.7997090413089249e-09
1575	9.6936464924295128e-09
1576	9.5980372948051879e-09
1577	9.5965323917976188e-09
1578	9.5875205451143319e-09
1579	9.3279584177687768e-09
1580	9.3257485954496492e-09
1581	9.1206156974515088e-09
1582	9.1079326791180517e-09
1583	9.0320331801755728e-09
1584	9.031564062627842e-09
1585	8.731494818965087e-09
1586	8.7285147331723256e-09
1587	8.5801289386273654e-09
1588	8.5767173570419719e-09
1589	8.39578611572147e-09
1590	8.3952902555864957e-09
1591	8.1799970334707552e-09
1592	8.1757575371883929e-09
1593	8.0331259955005067e-09
1594	8.031380103135618e-09
1595	7.7761356032253921e-09
1596	7.7747853408172434e-09
1597	7.7253870579229574e-09
1598	7.7218917614304572e-09
1599	7.4865974623711091e-09
1600	7.484510895605302e-09
1601	7.3249511522123065e-09
1602	7.3236287770899201e-09
1603	7.2295420874681919e-09
1604	7.2280800233931451e-09
1605	7.0432233473477999e-09
1606	7.0379245258412346e-09
1607	6.9417100528104367e-09
1608	6.9382825669482836e-09
1609	6.8124674455446416e-09
1610	6.8105128465962204e-09
1611	6.6850546426239751e-09
1612	6.6792699930408615e-09
1613	6.6467171187815766e-09
1614	6.6401546067457314e-09
1615	6.5376184582576021e-09
1616	6.5294842720408335e-09
1617	6.47499582294125e-09
1618	6.4715390128614677e-09
1619	6.4407244599587684e-09
1620	6.4377659625180561e-09
1621	6.4112009086680569e-09
1622	6.4080733940108555e-09
1623	6.369088771170136e-09
1624	6.364595725356342e-09
1625	6.3312106995363197e-09
1626	6.3276654310831178e-09
1627	6.2741575411692649e-09
1628	6.2658044389088987e-09
1629	6.1685332948603503e-09
1630	6.1658075182226742e-09
1631	6.1124679419068556e-09
1632	6.1059269070688664e-09
1633	6.0066763939220488e-09
1634	6.0005178738680943e-09
1635	5.9152443834168962e-09
1636	5.9087582296014449e-09
1637	5.8760844183019406e-09
1638	5.8705878057924747e-09
1639	5.7513489089334754e-09
1640	5.7305346380721357e-09
1641	5.7048412608058354e-09
1642	5.6538920773606358e-09
1643	5.6524653710720756e-09
1644	5.6043523010123838e-09
1645	5.6002921409378428e-09
1646	5.5069769739026107e-09
1647	5.5057488461119922e-09
1648	5.3943634907117819e-09
1649	5.393829027610543e-09
1650	5.3446230040534743e-09
1651	5.338171518820161e-09
1652	5.2771979728197295e-09
1653	5.2757597506736211e-09
1654	5.1972235889463171e-09
1655	5.1965972671985904e-09
1656	5.1223109320479864e-09
1657	5.1209240129101616e-09
1658	5.0446597208571819e-09
1659	5.0395368510164714e-09
1660	4.9907244152983676e-09
1661	4.9719950597343672e-09
1662	4.9528960210869891e-09
1663	4.9436720418915852e-09
1664	4.8956231471256477e-09
1665	4.8806207474565188e-09
1666	4.8758293518809329e-09
1667	4.8200832735132553e-09
1668	4.8197194060142997e-09
1669	4.7641617231487751e-09
1670	4.7639709583186067e-09
1671	4.70886327635035e-09
1672	4.7084503072343788e-09
1673	4.6617915680021761e-09
1674	4.6616496876249816e-09
1675	4.6200492743767258e-09
1676	4.6189177858795233e-09
1677	4.5814492709892646e-09
1678	4.5799824650882307e-09
1679	4.5666303262765668e-09
1680	4.5628344379598132e-09
1681	4.5360403293954989e-09
1682	4.5349863049671926e-09
1683	4.5112464047317318e-09
1684	4.5111555241252815e-09
1685	4.4855612807996321e-09
1686	4.4854348478847633e-09
1687	4.4660116705383334e-09
1688	4.4660017746909209e-09
1689	4.4499610839585477e-09
1690	4.4499303250435319e-09
1691	4.4388758172797544e-09
1692	4.4388699979224391e-09
1693	4.4319387770302035e-09
1694	4.4319368792185042e-09
1695	4.1669027288736266e-09
1696	4.1634742803062272e-09
1697	3.7399052766370962e-09
1698	3.7384189185140173e-09
1699	3.2877909652039905e-09
1700	3.2857182897237102e-09
1701	2.9053832726608023e-09
1702	2.8264881903391207e-09
1703	2.8205123200020731e-09
1704	2.3867424680857643e-09
1705	2.382861537567663e-09
1706	2.1492803781988989e-09
1707	2.0026384152625067e-09
1708	1.9976244800229792e-09
1709	1.8260866493320014e-09
1710	1.7355950722338749e-09
1711	1.7159394049555363e-09
1712	1.4496183204548118e-09
1713	1.429426366371714e-09
1714	1.4262579123379015e-09
1715	1.1973286175976794e-09
1716	1.1100120398606502e-09
1717	1.1055116820835245e-09
1718	1.0189867388217165e-09
1719	9.2737332634021943e-10
1720	8.1951761254570022e-10
1721	8.1746343726727444e-10
1722	7.4213071261570915e-10
1723	6.7905229899750493e-10
1724	6.0146580384090388e-10
1725	5.9465126884577738e-10
1726	5.1854987665980686e-10
1727	4.8676982843014058e-10
1728	4.8235795631908793e-10
1729	4.8009193846786453e-10
1730	3.5752118337204117e-10
1731	3.1163327440441e-10
1732	2.8796075870282082e-10
1733	2.8520905540309707e-10
1734	2.7331061166569379e-10
1735	2.11797329876595e-10
1736	1.8327458642662202e-10
1737	1.5786607850958587e-10
1738	1.5352855345100066e-10
1739	1.5119428352029407e-10
1740	1.1130091448929109e-10
1741	8.9958770311828072e-11
1742	8.6848523835781013e-11
1743	8.5643075594505859e-11
1744	7.5483571846149784e-11
1745	6.938537896406701e-11
1746	5.4190978640265451e-11
1747	4.238099800314615e-11
1748	4.0113059978598162e-11
1749	4.0005946029599274e-11
1750	3.794242723850695e-11
1751	3.3922250964770163e-11
1752	2.6074158330581775e-11
1753	2.3958867485964722e-11
1754	2.1937707104019056e-11
1755	2.0305084900758853e-11
1756	2.0032530667444412e-11
1757	1.8734500947341915e-11
1758	1.623300824023233e-11
1759	1.3791922714916178e-11
1760	1.2815943152587122e-11
1761	9.7247584216975712e-12
1762	9.6621145561047526e-12
1763	9.234607655109631e-12
1764	8.0022507143330546e-12
1765	7.5171777545720563e-12
1766	7.1732599292899275e-12
1767	5.0630952688927638e-12
1768	4.4774308621126548e-12
1769	4.4458515922965552e-12
1770	4.363417037075504e-12
1771	3.5374653736467531e-12
1772	3.0507091544607188e-12
1773	2.6262651473652152e-12
1774	2.4070911173149043e-12
1775	2.3491917905835421e-12
1776	2.3030933583706744e-12
1777	2.0797787458971288e-12
1778	1.8742179768134401e-12
1779	1.4130995227492973e-12
1780	1.3076643783203848e-12
1781	1.2533374583610065e-12
1782	1.2257686854074837e-12
1783	1.2128062170604462e-12
1784	1.188227369469761e-12
1785	1.0381147918217845e-12
1786	9.9524855367026581e-13
1787	9.5467943112914782e-13
1788	9.5073760047179776e-13
1789	8.4733089065178158e-13
1790	8.4497954114365914e-13
1791	8.2542629658812881e-13
1792	7.5593188675796302e-13
1793	7.5440109175626473e-13
1794	6.8775560811223809e-13
1795	6.7848439288253893e-13
1796	6.7759076718686208e-13
1797	6.2082144637540826e-13
1798	6.1967887755998515e-13
1799	5.9822371882014826e-13
1800	5.8204458817812153e-13
1801	5.8032768760419284e-13
1802	5.4137179065071385e-13
1803	5.4076993132863243e-13
1804	5.2677744007665745e-13
1805	5.1034708982118954e-13
1806	4.9844040978931124e-13
1807	4.980027942955658e-13
1808	4.7396086545414482e-13
1809	4.6424640987387605e-13
1810	4.6401055306200389e-13
1811	4.3670480630912291e-13
1812	4.3634562101194866e-13
1813	4.2070622111163768e-13
1814	4.1965331101312728e-13
1815	4.0318909567814499e-13
1816	4.029438069275957e-13
1817	3.7804722644361223e-13
1818	3.7798237875122811e-13
1819	3.7439514512714906e-13
1820	3.5374444034516284e-13
1821	3.5352983056547721e-13
1822	3.3936794397706731e-13
1823	3.3465490268797353e-13
1824	3.3436225820840467e-13
1825	3.1942031378923838e-13
1826	3.1879564958101932e-13
1827	3.0153680954969568e-13
1828	3.0137159386985992e-13
1829	3.0039569439945593e-13
1830	2.8572234400441005e-13
1831	2.854337932681008e-13
1832	2.6807297011167428e-13
1833	2.6774110637956555e-13
1834	2.5479843912013213e-13
1835	2.5424912576487045e-13
1836	2.4666872385432185e-13
1837	2.3961028345115117e-13
1838	2.3940933529095294e-13
1839	2.2638211314137749e-13
1840	2.2582896683636314e-13
1841	2.2190669273718973e-13
1842	2.1277464574205646e-13
1843	2.1266034901335104e-13
1844	2.0435990887996282e-13
1845	2.0329852445959712e-13
1846	2.0158796351796311e-13
1847	1.9437921179210462e-13
1848	1.9031246495020284e-13
1849	1.8988743317992805e-13
1850	1.7783125979507967e-13
1851	1.7729088012120828e-13
1852	1.7294420544055088e-13
1853	1.7167138682462345e-13
1854	1.7094799219341809e-13
1855	1.6176132143444023e-13
1856	1.6117424328987539e-13
1857	1.5320579316260322e-13
1858	1.492967282307445e-13
1859	1.4929573401742527e-13
1860	1.4471652374507099e-13
1861	1.4371402223351199e-13
1862	1.4174354617170815e-13
1863	1.3743401806317486e-13
1864	1.371195771517756e-13
1865	1.3676077874671868e-13
1866	1.3561340874374721e-13
1867	1.321597439422278e-13
1868	1.2846169563052687e-13
1869	1.2645454920328505e-13
1870	1.2619313141095611e-13
1871	1.2426579850054524e-13
1872	1.2387827693182331e-13
1873	1.2271939620708123e-13
1874	1.1784616791544666e-13
1875	1.1620754680181745e-13
1876	1.1565712388523964e-13
1877	1.1555714747498954e-13
1878	1.1482025933668949e-13
1879	1.1063756080301724e-13
1880	1.0902276687246344e-13
1881	1.0541978404106053e-13
1882	1.0336444251684587e-13
1883	1.0301216806440808e-13
1884	1.0034816129764105e-13
1885	9.897155157424742e-14
1886	9.7838531565799171e-14
1887	9.7745578552944984e-14
1888	9.6249237299211885e-14
1889	9.4334315146507096e-14
1890	9.4190463700497893e-14
1891	8.8150723812341506e-14
1892	8.720631625767847e-14
1893	8.7027796188752505e-14
1894	8.3245327125334802e-14
1895	8.2992356631878658e-14
1896	8.0731251724260791e-14
1897	7.9308238367568332e-14
1898	7.8751702366187568e-14
1899	7.6640863608672041e-14
1900	7.6018266473027047e-14
1901	7.6011584145024594e-14
1902	7.542363046655175e-14
1903	7.3910319720159107e-14
1904	7.2111695670082976e-14
1905	7.1677279228606218e-14
1906	6.9749250994597523e-14
1907	6.7909840369232811e-14
1908	6.7215325208921435e-14
1909	6.6447265302840714e-14
1910	6.6090482349050378e-14
1911	6.5941812637568083e-14
1912	6.4664203982307957e-14
1913	6.4225460105321013e-14
1914	6.2654680509525315e-14
1915	6.2207156235384799e-14
1916	6.1378279518096264e-14
1917	6.0491366052377521e-14
1918	5.9275315399676231e-14
1919	5.917922481539813e-14
1920	5.8401814635248619e-14
1921	5.6196440214247907e-14
1922	5.6110319351521247e-14
1923	5.5569986945607226e-14
1924	5.4917784185244517e-14
1925	5.4616754765175946e-14
1926	5.3110614030835724e-14
1927	5.237899786096361e-14
1928	5.1614689750328031e-14
1929	5.0530477227182263e-14
1930	4.984107387258787e-14
1931	4.8480345511206144e-14
1932	4.7961422403012112e-14
1933	4.7364570907319411e-14
1934	4.7107111931190891e-14
1935	4.5789818077737144e-14
1936	4.5261999416418651e-14
1937	4.3844382410934728e-14
1938	4.3499116120608287e-14
1939	4.2956994124550029e-14
1940	4.1870148551028866e-14
1941	4.1385007382281866e-14
1942	4.0701257164603641e-14
1943	3.897272028593212e-14
1944	3.8754514684965659e-14
1945	3.7969133430117466e-14
1946	3.6663200459798045e-14
1947	3.6538779621496921e-14
1948	3.5799776197344668e-14
1949	3.5472164551002853e-14
1950	3.4954470928191931e-14
1951	3.4071744239421893e-14
1952	3.2771873703764245e-14
1953	3.2722468724296157e-14
1954	3.1057319048683837e-14
1955	3.0890366275855393e-14
1956	3.0380682518074929e-14
1957	2.9809228048841756e-14
1958	2.979167944177192e-14
1959	2.9401305586905816e-14
1960	2.7410992306949203e-14
1961	2.7197665332836323e-14
1962	2.7183027214087309e-14
1963	2.6218686938945432e-14
1964	2.5053086389314703e-14
1965	2.4604132309769813e-14
1966	2.4450070209155484e-14
1967	2.4397547366809582e-14
1968	2.4130796795196057e-14
1969	2.3023480140623753e-14
1970	2.1717179386544694e-14
1971	2.1701580397297726e-14
1972	2.1490341159044437e-14
1973	1.9967116082850499e-14
1974	1.9011868152151207e-14
1975	1.8970972217963829e-14
1976	1.8932380595916189e-14
1977	1.6990082070391819e-14
1978	1.6571471307786542e-14
1979	1.6246814781621901e-14
1980	1.6233061068505838e-14
1981	1.4345949713232965e-14
1982	1.4074351145175937e-14
1983	1.2038391088641516e-14
1984	1.1788671807180591e-14
1985	1.0046544534426705e-14
1986	9.7609819836808352e-15
1987	8.5024908491333571e-15
1988	8.0851522213977641e-15
1989	7.085054869031514e-15
1990	6.7852663003027473e-15
1991	5.9607782726347364e-15
1992	5.6387398026856484e-15
1993	4.7458977614829943e-15
1994	4.6461907124890105e-15
1995	3.8775374644489735e-15
1996	3.6981502379236553e-15
1997	2.9310860903714466e-15
1998	2.8269335786171897e-15
1999	2.1436221461489072e-15
2000	1.8135291669201906e-15


==> figures/data/NLS1D_singular_values/max_singular_values_NLS1D.txt <==
Index	Values
1	1
2	0.99491117839626453
3	0.071852205464195573
4	0.054867031413982977
5	0.052895630483005107
6	0.0055772225943301066
7	0.005281158264254876
8	0.0049984222067952239
9	0.0025173488678817014
10	0.0011476592349097846
11	0.0011108435274930909
12	0.000545938763809731
13	0.00046970023952165699
14	0.00037781118411009157
15	0.00030561752967638326
16	0.00012842020195986796
17	9.419130448107232e-05
18	8.2041423185245062e-05
19	5.9122329137790625e-05
20	4.9628144249236016e-05
21	1.4334541850409212e-05
22	1.1542346221493085e-05
23	6.5212016251513137e-06
24	5.7995989634827098e-06
25	3.7613754754329835e-06
26	2.8446967283392753e-06
27	2.6784016102974989e-06
28	2.4659092820296686e-06
29	2.1256520521983624e-06
30	1.6903768892641604e-06
31	1.2124493993230166e-06
32	8.1042365030725435e-07
33	6.3885874663687909e-07
34	4.6257131723461357e-07
35	4.0549190790863712e-07
36	3.7018763246885634e-07
37	2.4928645224077893e-07
38	2.2971109610578649e-07
39	1.8756826347327122e-07
40	1.3522950722840973e-07
41	7.2259719938947814e-08
42	6.4475691028397341e-08
43	4.6646562890754895e-08
44	4.070679222128047e-08
45	3.2444318720914411e-08
46	2.3460185700629108e-08
47	1.9166741053993859e-08
48	1.5200373594495825e-08
49	8.4841053911890017e-09
50	5.71474194070727e-09
51	4.5317054822464178e-09
52	4.0356049449707282e-09
53	3.2451526348359891e-09
54	2.505726082284948e-09
55	2.1503003384562806e-09
56	1.7366902704005631e-09
57	1.2922633487957012e-09
58	1.1009859051265686e-09
59	8.0581633492075736e-10
60	7.7545720424361197e-10
61	5.622571984890656e-10
62	4.2348686785085714e-10
63	2.5310665764430628e-10
64	2.1800569561499982e-10
65	1.6887716234041346e-10
66	1.3072076507684263e-10
67	8.8898108903041235e-11
68	6.1482066319245802e-11
69	5.3201285290857396e-11
70	4.1457507191228635e-11
71	3.337134632024979e-11
72	2.7889177603832461e-11
73	1.8286716308868139e-11
74	1.5834731075808841e-11
75	9.1992856757805515e-12
76	6.109257455322584e-12
77	4.195980670561153e-12
78	2.795350121900021e-12
79	2.2481328471980267e-12
80	1.6272581606476569e-12
81	1.0484574924618505e-12
82	7.4223184673241445e-13
83	6.4868473399032863e-13
84	4.3784861760616704e-13
85	3.404406470347712e-13
86	3.0382074576828065e-13
87	1.1413050483067937e-13
88	8.8229947389890347e-14
89	6.2695784402543214e-14
90	4.6233866659910496e-14
91	3.0246508839521415e-14
92	1.3680719759717875e-14
93	1.0485417940535603e-14
94	7.3175901374138195e-15
95	3.3793536957081069e-15
96	3.0308475632257169e-15
97	1.5863869332062254e-15
98	1.4275991685436946e-15
99	1.4080694506477508e-15
100	1.3745767448958176e-15


==> figures/data/NLS1D_singular_values/max_singular_values_NLS2D.txt <==
Index	Values
1	1
2	0.48138005290640812
3	0.10668827212278929
4	0.045513448252066623
5	0.03167774959257063
6	0.025111314602259155
7	0.010893189844706242
8	0.0096639889217542737
9	0.0050128186178374119
10	0.0037096071627925886
11	0.002918334592467646
12	0.0019536708009363522
13	0.0014654077010328257
14	0.00093135627548845414
15	0.00078272786736606167
16	0.00058502765050062527
17	0.00042368482075474538
18	0.00032229133672508726
19	0.00022962694992278488
20	0.00015621989276757423
21	0.00013026676133763243
22	9.3833420564340644e-05
23	7.1995073896019435e-05
24	6.9631046734904044e-05
25	5.19087225045524e-05
26	4.1138751655035948e-05
27	3.2771819797073198e-05
28	1.8177884708752779e-05
29	1.4867513192998385e-05
30	1.3109106966476261e-05
31	1.0750945231849733e-05
32	8.3591804387983454e-06
33	8.1204189461185585e-06
34	5.4658406423174918e-06
35	4.7202064310716245e-06
36	3.5476929951963029e-06
37	2.9116650270822938e-06
38	2.3477600201101689e-06
39	1.7164274074919472e-06
40	1.490247521373982e-06
41	1.1271041428579836e-06
42	7.7254492474648159e-07
43	7.169726899584865e-07
44	5.5904099924078206e-07
45	4.9963461205193131e-07
46	4.1668996554392844e-07
47	3.803293546711464e-07
48	2.7403854399947939e-07
49	2.2115635034041367e-07
50	1.7159001608484104e-07
51	1.3321115348938672e-07
52	8.4492020350964852e-08
53	7.230835301233301e-08
54	6.0505036670545119e-08
55	5.1797701287607568e-08
56	2.2060457154736548e-08
57	1.7918805020712924e-08
58	1.3234216100618689e-08
59	1.1590565709756718e-08
60	3.8418474169184375e-09
61	2.8574528943842576e-09
62	2.0263998196804812e-09
63	7.1766313026207053e-10
64	2.1373335807827195e-10


==> figures/data/NLS1D_singular_values/min_singular_values_NLS1D.txt <==
Index	Values
1	1
2	0.022034902584826974
3	0.00044028090930986843
4	7.7620076069956214e-06
5	1.1916168911443786e-07
6	1.5815301554021673e-09
7	1.8725528291328543e-11
8	2.2449566206315531e-13
9	2.6924551566307795e-15
10	9.9329912941674329e-17
11	9.9329912941674329e-17
12	9.9329912941674329e-17
13	9.9329912941674329e-17
14	9.9329912941674329e-17
15	9.9329912941674329e-17
16	9.9329912941674329e-17
17	9.9329912941674329e-17
18	9.9329912941674329e-17
19	9.9329912941674329e-17
20	9.9329912941674329e-17
21	9.9329912941674329e-17
22	9.9329912941674329e-17
23	9.9329912941674329e-17
24	9.9329912941674329e-17
25	9.9329912941674329e-17
26	9.9329912941674329e-17
27	9.9329912941674329e-17
28	9.9329912941674329e-17
29	9.9329912941674329e-17
30	9.9329912941674329e-17
31	9.9329912941674329e-17
32	9.9329912941674329e-17
33	9.9329912941674329e-17
34	9.9329912941674329e-17
35	9.9329912941674329e-17
36	9.9329872831939051e-17
37	9.9329853787870703e-17
38	9.9329739584211707e-17
39	9.9329700333527281e-17
40	9.9329359496629565e-17
41	9.9329283645191876e-17
42	9.9328586201683107e-17
43	9.9328052376712131e-17
44	9.9326881297797438e-17
45	9.9326881297797438e-17
46	9.9326290198934851e-17
47	9.9326290198934851e-17
48	9.9324958149137935e-17
49	9.9322344352642303e-17
50	9.9321181726152376e-17
51	9.9321181726152376e-17
52	9.9319335407534789e-17
53	9.9316720444182101e-17
54	9.9316720444182101e-17
55	9.9316045084466408e-17
56	9.9313979905688638e-17
57	9.9313979905688638e-17
58	9.9313280948026295e-17
59	9.9312224996827139e-17
60	9.9310093889117606e-17
61	9.9310093889117606e-17
62	9.9305806941895721e-17
63	9.9302969647752271e-17
64	9.9302969647752271e-17
65	9.9300174213292882e-17
66	9.9297097840292579e-17
67	9.9297097840292579e-17
68	9.9297097840292579e-17
69	9.9296090897757959e-17
70	9.9295093815761654e-17
71	9.9293780106255119e-17
72	9.929216369327825e-17
73	9.9290891243017318e-17
74	9.9290891243017318e-17
75	9.9289948882207003e-17
76	9.92887081031837e-17
77	9.9287484801558518e-17
78	9.9287484801558518e-17
79	9.9286879499624864e-17
80	9.9285087748926382e-17
81	9.9285087748926382e-17
82	9.9283912142222989e-17
83	9.9283329585866908e-17
84	9.9281315421871773e-17
85	9.9280462667454079e-17
86	9.9279333829682894e-17
87	9.9279333829682894e-17
88	9.9278492403931331e-17
89	9.9277097697301114e-17
90	9.9277097697301114e-17
91	9.927626417786863e-17
92	9.1661505037523002e-17
93	7.4229959889579239e-17
94	6.7713585666329153e-17
95	6.1239128258494291e-17
96	5.6656052571600271e-17
97	4.6707023137663872e-17
98	3.8072959918839832e-17
99	2.3010585203214029e-17
100	1.1366032502970315e-17


==> figures/data/NLS1D_singular_values/min_singular_values_NLS2D.txt <==
Index	Values
1	1
2	0.0092578042006786296
3	0.0061721046063896758
4	5.7140135952061957e-05
5	2.6380924953803002e-16
6	9.9142097157376446e-17
7	9.9142097157376446e-17
8	9.9142097157376446e-17
9	9.9142097157376446e-17
10	9.9142097157376446e-17
11	9.9142097157376446e-17
12	9.9142097157376446e-17
13	9.9142097157376446e-17
14	9.9142097157376446e-17
15	9.9142097157376446e-17
16	9.9142097157376446e-17
17	9.9142097157376446e-17
18	9.9142097157376446e-17
19	9.9142097157376446e-17
20	9.9142097157376446e-17
21	9.9142097157376446e-17
22	9.9142097157376446e-17
23	9.9142097157376446e-17
24	9.9142097157376446e-17
25	9.9142097157376446e-17
26	9.9142097157376446e-17
27	9.9142097157376446e-17
28	9.9142097157376446e-17
29	9.9142097157376446e-17
30	9.9135448291363013e-17
31	9.9135448291363013e-17
32	9.9135448291363013e-17
33	9.9135448291363013e-17
34	9.911610779824322e-17
35	9.911610779824322e-17
36	9.9085735941674506e-17
37	9.9085735941674506e-17
38	9.9085735941674506e-17
39	9.9046653915899865e-17
40	9.9046653915899865e-17
41	9.9046653915899865e-17
42	9.9046653915899865e-17
43	9.9046653915899865e-17
44	9.9046653915899865e-17
45	9.9046653915899865e-17
46	9.9046653915899865e-17
47	9.9046653915899865e-17
48	9.9046653915899865e-17
49	9.9046653915899865e-17
50	9.9046653915899865e-17
51	9.9046653915899865e-17
52	9.9046653915899865e-17
53	9.9046653915899865e-17
54	9.9046653915899865e-17
55	9.9046653915899865e-17
56	9.9046653915899865e-17
57	9.9046653915899865e-17
58	9.9046653915899865e-17
59	9.9036032924032744e-17
60	9.900139242244504e-17
61	9.900139242244504e-17
62	9.900139242244504e-17
63	8.7341158758329712e-17
64	2.4835465335426156e-17


==> figures/data/NLS2D_Pareto/error_final_full_NLS2D.txt <==
Timing	DummyError
6.1643e+05	1e-05
6.1643e+05	0.3


==> figures/data/NLS2D_Pareto/error_final_local_reduced_model_indicator_NLS2D_1.1_1.05.txt <==
Timing	Error
10715	0.0043295
10832	0.0034202


==> figures/data/NLS2D_Pareto/error_final_local_reduced_model_indicator_NLS2D_1.1_1.1.txt <==
Timing	Error
9588.2	0.0099384
9878.3	0.0056507


==> figures/data/NLS2D_Pareto/error_final_local_reduced_model_indicator_NLS2D_1.1_1.2.txt <==
Timing	Error   Label
8233.7	0.017661    $2n_1=6$
8757.2	0.0092253   $2n_1=8$


==> figures/data/NLS2D_Pareto/error_final_local_reduced_model_indicator_NLS2D_1.2_1.05.txt <==
Timing	Error
10469	0.0068676
10598	0.0036435


==> figures/data/NLS2D_Pareto/error_final_local_reduced_model_no_indicator_NLS2D.txt <==
Timing	Error
1723.7	0.19645
1885.1	0.15985


==> figures/data/NLS2D_epsilon_rank/1_epsilon_rank_NLS2D.txt <==
Time	Rank
0	3
0.012552301255230125	3
0.025104602510460251	4
0.037656903765690378	4
0.050209205020920501	5
0.062761506276150625	5
0.075313807531380755	5
0.087866108786610872	5
0.100418410041841	5
0.11297071129707113	5
0.12552301255230125	5
0.13807531380753138	5
0.15062761506276151	5
0.16317991631799164	5
0.17573221757322174	5
0.18828451882845187	5
0.20083682008368201	5
0.21338912133891214	5
0.22594142259414227	5
0.2384937238493724	5
0.2510460251046025	5
0.26359832635983266	5
0.27615062761506276	5
0.28870292887029286	5
0.30125523012552302	5
0.31380753138075312	5
0.32635983263598328	5
0.33891213389121339	5
0.35146443514644349	5
0.36401673640167365	5
0.37656903765690375	5
0.38912133891213391	5
0.40167364016736401	5
0.41422594142259417	6
0.42677824267782427	6
0.43933054393305437	6
0.45188284518828453	6
0.46443514644351463	6
0.47698744769874479	6
0.4895397489539749	6
0.502092050209205	6
0.5146443514644351	6
0.52719665271966532	6
0.53974895397489542	6
0.55230125523012552	6
0.56485355648535562	6
0.57740585774058573	6
0.58995815899581594	6
0.60251046025104604	6
0.61506276150627615	6
0.62761506276150625	6
0.64016736401673635	6
0.65271966527196656	6
0.66527196652719667	6
0.67782426778242677	6
0.69037656903765687	6
0.70292887029288698	6
0.71548117154811719	6
0.72803347280334729	7
0.7405857740585774	7
0.7531380753138075	7
0.76569037656903771	7
0.77824267782426781	7
0.79079497907949792	7
0.80334728033472802	7
0.81589958158995812	7
0.82845188284518834	7
0.84100418410041844	7
0.85355648535564854	7
0.86610878661087864	7
0.87866108786610875	7
0.89121338912133896	7
0.90376569037656906	7
0.91631799163179917	7
0.92887029288702927	7
0.94142259414225937	7
0.95397489539748959	7
0.96652719665271969	7
0.97907949790794979	7
0.99163179916317989	7
1.00418410041841	7
1.0167364016736402	7
1.0292887029288702	7
1.0418410041841004	7
1.0543933054393306	7
1.0669456066945606	7
1.0794979079497908	7
1.0920502092050208	8
1.104602510460251	8
1.1171548117154813	8
1.1297071129707112	8
1.1422594142259415	8
1.1548117154811715	8
1.1673640167364017	8
1.1799163179916319	8
1.1924686192468619	8
1.2050209205020921	8
1.2175732217573221	8
1.2301255230125523	8
1.2426778242677825	8
1.2552301255230125	8
1.2677824267782427	8
1.2803347280334727	8
1.2928870292887029	8
1.3054393305439331	8
1.3179916317991631	8
1.3305439330543933	8
1.3430962343096233	8
1.3556485355648535	9
1.3682008368200838	10
1.3807531380753137	10
1.393305439330544	10
1.405857740585774	10
1.4184100418410042	10
1.4309623430962344	10
1.4435146443514644	10
1.4560669456066946	10
1.4686192468619246	10
1.4811715481171548	10
1.493723849372385	10
1.506276150627615	10
1.5188284518828452	10
1.5313807531380754	10
1.5439330543933054	10
1.5564853556485356	10
1.5690376569037656	10
1.5815899581589958	10
1.594142259414226	11
1.606694560669456	11
1.6192468619246863	11
1.6317991631799162	11
1.6443514644351465	11
1.6569037656903767	11
1.6694560669456067	11
1.6820083682008369	11
1.6945606694560669	11
1.7071129707112971	11
1.7196652719665273	11
1.7322175732217573	11
1.7447698744769875	11
1.7573221757322175	11
1.7698744769874477	11
1.7824267782426779	11
1.7949790794979079	11
1.8075313807531381	11
1.8200836820083681	11
1.8326359832635983	11
1.8451882845188285	11
1.8577405857740585	11
1.8702928870292888	11
1.8828451882845187	11
1.895397489539749	11
1.9079497907949792	12
1.9205020920502092	12
1.9330543933054394	12
1.9456066945606694	12
1.9581589958158996	12
1.9707112970711298	12
1.9832635983263598	12
1.99581589958159	12
2.00836820083682	12
2.0209205020920504	12
2.0334728033472804	12
2.0460251046025104	12
2.0585774058577404	13
2.0711297071129708	13
2.0836820083682008	13
2.0962343096234308	13
2.1087866108786613	14
2.1213389121338913	14
2.1338912133891212	14
2.1464435146443517	14
2.1589958158995817	14
2.1715481171548117	14
2.1841004184100417	14
2.1966527196652721	14
2.2092050209205021	14
2.2217573221757321	14
2.2343096234309625	14
2.2468619246861925	14
2.2594142259414225	14
2.2719665271966529	14
2.2845188284518829	14
2.2970711297071129	14
2.3096234309623429	14
2.3221757322175733	14
2.3347280334728033	14
2.3472803347280333	14
2.3598326359832638	14
2.3723849372384938	14
2.3849372384937237	14
2.3974895397489542	14
2.4100418410041842	15
2.4225941422594142	15
2.4351464435146442	15
2.4476987447698746	15
2.4602510460251046	15
2.4728033472803346	15
2.485355648535565	15
2.497907949790795	15
2.510460251046025	15
2.5230125523012554	15
2.5355648535564854	15
2.5481171548117154	15
2.5606694560669454	15
2.5732217573221758	15
2.5857740585774058	15
2.5983263598326358	15
2.6108786610878663	15
2.6234309623430963	16
2.6359832635983262	16
2.6485355648535567	16
2.6610878661087867	16
2.6736401673640167	16
2.6861924686192467	17
2.6987447698744771	17
2.7112970711297071	17
2.7238493723849371	17
2.7364016736401675	17
2.7489539748953975	17
2.7615062761506275	17
2.7740585774058579	17
2.7866108786610879	17
2.7991631799163179	17
2.8117154811715479	18
2.8242677824267783	18
2.8368200836820083	18
2.8493723849372383	18
2.8619246861924688	18
2.8744769874476988	18
2.8870292887029287	18
2.8995815899581592	19
2.9121338912133892	19
2.9246861924686192	19
2.9372384937238492	19
2.9497907949790796	19
2.9623430962343096	19
2.9748953974895396	19
2.98744769874477	19
3	19


==> figures/data/NLS2D_epsilon_rank/3_epsilon_rank_NLS2D.txt <==
Time	Rank
0	3
0.012552301255230125	5
0.025104602510460251	6
0.037656903765690378	7
0.050209205020920501	7
0.062761506276150625	7
0.075313807531380755	7
0.087866108786610872	7
0.100418410041841	8
0.11297071129707113	8
0.12552301255230125	8
0.13807531380753138	8
0.15062761506276151	8
0.16317991631799164	8
0.17573221757322174	8
0.18828451882845187	8
0.20083682008368201	8
0.21338912133891214	8
0.22594142259414227	8
0.2384937238493724	8
0.2510460251046025	8
0.26359832635983266	8
0.27615062761506276	8
0.28870292887029286	9
0.30125523012552302	9
0.31380753138075312	9
0.32635983263598328	9
0.33891213389121339	9
0.35146443514644349	9
0.36401673640167365	9
0.37656903765690375	9
0.38912133891213391	9
0.40167364016736401	9
0.41422594142259417	9
0.42677824267782427	9
0.43933054393305437	10
0.45188284518828453	10
0.46443514644351463	10
0.47698744769874479	10
0.4895397489539749	10
0.502092050209205	10
0.5146443514644351	10
0.52719665271966532	10
0.53974895397489542	10
0.55230125523012552	10
0.56485355648535562	11
0.57740585774058573	11
0.58995815899581594	11
0.60251046025104604	11
0.61506276150627615	11
0.62761506276150625	11
0.64016736401673635	11
0.65271966527196656	11
0.66527196652719667	11
0.67782426778242677	11
0.69037656903765687	11
0.70292887029288698	11
0.71548117154811719	11
0.72803347280334729	11
0.7405857740585774	11
0.7531380753138075	11
0.76569037656903771	11
0.77824267782426781	11
0.79079497907949792	11
0.80334728033472802	11
0.81589958158995812	12
0.82845188284518834	12
0.84100418410041844	12
0.85355648535564854	13
0.86610878661087864	13
0.87866108786610875	13
0.89121338912133896	13
0.90376569037656906	13
0.91631799163179917	13
0.92887029288702927	13
0.94142259414225937	13
0.95397489539748959	13
0.96652719665271969	13
0.97907949790794979	13
0.99163179916317989	13
1.00418410041841	13
1.0167364016736402	14
1.0292887029288702	14
1.0418410041841004	14
1.0543933054393306	14
1.0669456066945606	14
1.0794979079497908	14
1.0920502092050208	14
1.104602510460251	14
1.1171548117154813	15
1.1297071129707112	15
1.1422594142259415	15
1.1548117154811715	16
1.1673640167364017	16
1.1799163179916319	16
1.1924686192468619	16
1.2050209205020921	16
1.2175732217573221	16
1.2301255230125523	16
1.2426778242677825	16
1.2552301255230125	16
1.2677824267782427	16
1.2803347280334727	16
1.2928870292887029	16
1.3054393305439331	16
1.3179916317991631	16
1.3305439330543933	17
1.3430962343096233	17
1.3556485355648535	17
1.3682008368200838	17
1.3807531380753137	17
1.393305439330544	17
1.405857740585774	17
1.4184100418410042	17
1.4309623430962344	17
1.4435146443514644	17
1.4560669456066946	18
1.4686192468619246	18
1.4811715481171548	18
1.493723849372385	18
1.506276150627615	18
1.5188284518828452	18
1.5313807531380754	18
1.5439330543933054	18
1.5564853556485356	19
1.5690376569037656	19
1.5815899581589958	19
1.594142259414226	20
1.606694560669456	20
1.6192468619246863	20
1.6317991631799162	20
1.6443514644351465	20
1.6569037656903767	20
1.6694560669456067	20
1.6820083682008369	20
1.6945606694560669	20
1.7071129707112971	20
1.7196652719665273	20
1.7322175732217573	20
1.7447698744769875	20
1.7573221757322175	20
1.7698744769874477	21
1.7824267782426779	21
1.7949790794979079	21
1.8075313807531381	22
1.8200836820083681	22
1.8326359832635983	22
1.8451882845188285	22
1.8577405857740585	22
1.8702928870292888	22
1.8828451882845187	22
1.895397489539749	22
1.9079497907949792	22
1.9205020920502092	22
1.9330543933054394	22
1.9456066945606694	22
1.9581589958158996	22
1.9707112970711298	23
1.9832635983263598	23
1.99581589958159	23
2.00836820083682	24
2.0209205020920504	24
2.0334728033472804	24
2.0460251046025104	24
2.0585774058577404	24
2.0711297071129708	25
2.0836820083682008	25
2.0962343096234308	25
2.1087866108786613	25
2.1213389121338913	26
2.1338912133891212	26
2.1464435146443517	26
2.1589958158995817	26
2.1715481171548117	26
2.1841004184100417	26
2.1966527196652721	26
2.2092050209205021	26
2.2217573221757321	26
2.2343096234309625	26
2.2468619246861925	26
2.2594142259414225	26
2.2719665271966529	26
2.2845188284518829	26
2.2970711297071129	26
2.3096234309623429	26
2.3221757322175733	27
2.3347280334728033	27
2.3472803347280333	27
2.3598326359832638	27
2.3723849372384938	27
2.3849372384937237	27
2.3974895397489542	28
2.4100418410041842	28
2.4225941422594142	28
2.4351464435146442	28
2.4476987447698746	28
2.4602510460251046	28
2.4728033472803346	28
2.485355648535565	29
2.497907949790795	29
2.510460251046025	30
2.5230125523012554	30
2.5355648535564854	30
2.5481171548117154	30
2.5606694560669454	30
2.5732217573221758	30
2.5857740585774058	30
2.5983263598326358	30
2.6108786610878663	30
2.6234309623430963	30
2.6359832635983262	30
2.6485355648535567	30
2.6610878661087867	30
2.6736401673640167	30
2.6861924686192467	30
2.6987447698744771	30
2.7112970711297071	30
2.7238493723849371	30
2.7364016736401675	30
2.7489539748953975	31
2.7615062761506275	31
2.7740585774058579	31
2.7866108786610879	32
2.7991631799163179	32
2.8117154811715479	32
2.8242677824267783	32
2.8368200836820083	32
2.8493723849372383	32
2.8619246861924688	33
2.8744769874476988	33
2.8870292887029287	33
2.8995815899581592	34
2.9121338912133892	34
2.9246861924686192	34
2.9372384937238492	34
2.9497907949790796	34
2.9623430962343096	34
2.9748953974895396	34
2.98744769874477	34
3	35


==> figures/data/NLS2D_epsilon_rank/5_epsilon_rank_NLS2D.txt <==
Time	Rank
0	3
0.012552301255230125	8
0.025104602510460251	9
0.037656903765690378	9
0.050209205020920501	10
0.062761506276150625	10
0.075313807531380755	11
0.087866108786610872	11
0.100418410041841	11
0.11297071129707113	11
0.12552301255230125	11
0.13807531380753138	12
0.15062761506276151	12
0.16317991631799164	12
0.17573221757322174	12
0.18828451882845187	12
0.20083682008368201	12
0.21338912133891214	12
0.22594142259414227	12
0.2384937238493724	13
0.2510460251046025	13
0.26359832635983266	13
0.27615062761506276	13
0.28870292887029286	13
0.30125523012552302	13
0.31380753138075312	13
0.32635983263598328	13
0.33891213389121339	14
0.35146443514644349	14
0.36401673640167365	14
0.37656903765690375	14
0.38912133891213391	14
0.40167364016736401	14
0.41422594142259417	15
0.42677824267782427	15
0.43933054393305437	15
0.45188284518828453	15
0.46443514644351463	15
0.47698744769874479	15
0.4895397489539749	15
0.502092050209205	15
0.5146443514644351	16
0.52719665271966532	16
0.53974895397489542	16
0.55230125523012552	16
0.56485355648535562	16
0.57740585774058573	16
0.58995815899581594	16
0.60251046025104604	16
0.61506276150627615	16
0.62761506276150625	17
0.64016736401673635	17
0.65271966527196656	17
0.66527196652719667	17
0.67782426778242677	17
0.69037656903765687	17
0.70292887029288698	18
0.71548117154811719	18
0.72803347280334729	18
0.7405857740585774	18
0.7531380753138075	18
0.76569037656903771	18
0.77824267782426781	18
0.79079497907949792	18
0.80334728033472802	18
0.81589958158995812	18
0.82845188284518834	18
0.84100418410041844	19
0.85355648535564854	19
0.86610878661087864	19
0.87866108786610875	19
0.89121338912133896	21
0.90376569037656906	21
0.91631799163179917	21
0.92887029288702927	21
0.94142259414225937	21
0.95397489539748959	21
0.96652719665271969	21
0.97907949790794979	22
0.99163179916317989	22
1.00418410041841	22
1.0167364016736402	22
1.0292887029288702	22
1.0418410041841004	22
1.0543933054393306	22
1.0669456066945606	22
1.0794979079497908	22
1.0920502092050208	22
1.104602510460251	22
1.1171548117154813	22
1.1297071129707112	22
1.1422594142259415	22
1.1548117154811715	22
1.1673640167364017	23
1.1799163179916319	23
1.1924686192468619	24
1.2050209205020921	24
1.2175732217573221	24
1.2301255230125523	25
1.2426778242677825	25
1.2552301255230125	26
1.2677824267782427	26
1.2803347280334727	26
1.2928870292887029	26
1.3054393305439331	26
1.3179916317991631	26
1.3305439330543933	26
1.3430962343096233	26
1.3556485355648535	26
1.3682008368200838	27
1.3807531380753137	27
1.393305439330544	27
1.405857740585774	27
1.4184100418410042	27
1.4309623430962344	27
1.4435146443514644	27
1.4560669456066946	27
1.4686192468619246	27
1.4811715481171548	27
1.493723849372385	27
1.506276150627615	27
1.5188284518828452	27
1.5313807531380754	27
1.5439330543933054	28
1.5564853556485356	29
1.5690376569037656	30
1.5815899581589958	30
1.594142259414226	30
1.606694560669456	30
1.6192468619246863	30
1.6317991631799162	30
1.6443514644351465	31
1.6569037656903767	31
1.6694560669456067	31
1.6820083682008369	31
1.6945606694560669	31
1.7071129707112971	31
1.7196652719665273	31
1.7322175732217573	32
1.7447698744769875	32
1.7573221757322175	32
1.7698744769874477	32
1.7824267782426779	33
1.7949790794979079	33
1.8075313807531381	34
1.8200836820083681	34
1.8326359832635983	34
1.8451882845188285	34
1.8577405857740585	34
1.8702928870292888	34
1.8828451882845187	34
1.895397489539749	34
1.9079497907949792	34
1.9205020920502092	34
1.9330543933054394	35
1.9456066945606694	35
1.9581589958158996	35
1.9707112970711298	36
1.9832635983263598	36
1.99581589958159	37
2.00836820083682	38
2.0209205020920504	38
2.0334728033472804	38
2.0460251046025104	38
2.0585774058577404	38
2.0711297071129708	38
2.0836820083682008	38
2.0962343096234308	38
2.1087866108786613	38
2.1213389121338913	38
2.1338912133891212	38
2.1464435146443517	38
2.1589958158995817	38
2.1715481171548117	38
2.1841004184100417	38
2.1966527196652721	38
2.2092050209205021	38
2.2217573221757321	39
2.2343096234309625	39
2.2468619246861925	40
2.2594142259414225	40
2.2719665271966529	40
2.2845188284518829	40
2.2970711297071129	40
2.3096234309623429	40
2.3221757322175733	40
2.3347280334728033	40
2.3472803347280333	40
2.3598326359832638	41
2.3723849372384938	42
2.3849372384937237	42
2.3974895397489542	42
2.4100418410041842	42
2.4225941422594142	42
2.4351464435146442	42
2.4476987447698746	42
2.4602510460251046	42
2.4728033472803346	42
2.485355648535565	42
2.497907949790795	42
2.510460251046025	42
2.5230125523012554	42
2.5355648535564854	43
2.5481171548117154	43
2.5606694560669454	43
2.5732217573221758	43
2.5857740585774058	43
2.5983263598326358	43
2.6108786610878663	43
2.6234309623430963	44
2.6359832635983262	44
2.6485355648535567	44
2.6610878661087867	44
2.6736401673640167	44
2.6861924686192467	44
2.6987447698744771	44
2.7112970711297071	44
2.7238493723849371	44
2.7364016736401675	45
2.7489539748953975	45
2.7615062761506275	45
2.7740585774058579	46
2.7866108786610879	46
2.7991631799163179	46
2.8117154811715479	46
2.8242677824267783	46
2.8368200836820083	46
2.8493723849372383	46
2.8619246861924688	46
2.8744769874476988	46
2.8870292887029287	46
2.8995815899581592	47
2.9121338912133892	47
2.9246861924686192	47
2.9372384937238492	47
2.9497907949790796	47
2.9623430962343096	47
2.9748953974895396	47
2.98744769874477	47
3	47


==> figures/data/NLS2D_epsilon_rank/7_epsilon_rank_NLS2D.txt <==
Time	Rank
0	3
0.012552301255230125	12
0.025104602510460251	12
0.037656903765690378	13
0.050209205020920501	13
0.062761506276150625	14
0.075313807531380755	14
0.087866108786610872	15
0.100418410041841	16
0.11297071129707113	16
0.12552301255230125	16
0.13807531380753138	16
0.15062761506276151	16
0.16317991631799164	16
0.17573221757322174	16
0.18828451882845187	17
0.20083682008368201	17
0.21338912133891214	17
0.22594142259414227	18
0.2384937238493724	18
0.2510460251046025	18
0.26359832635983266	18
0.27615062761506276	18
0.28870292887029286	18
0.30125523012552302	18
0.31380753138075312	18
0.32635983263598328	18
0.33891213389121339	18
0.35146443514644349	19
0.36401673640167365	20
0.37656903765690375	20
0.38912133891213391	20
0.40167364016736401	20
0.41422594142259417	21
0.42677824267782427	21
0.43933054393305437	21
0.45188284518828453	21
0.46443514644351463	21
0.47698744769874479	21
0.4895397489539749	22
0.502092050209205	22
0.5146443514644351	22
0.52719665271966532	22
0.53974895397489542	22
0.55230125523012552	22
0.56485355648535562	22
0.57740585774058573	22
0.58995815899581594	22
0.60251046025104604	22
0.61506276150627615	22
0.62761506276150625	23
0.64016736401673635	24
0.65271966527196656	24
0.66527196652719667	24
0.67782426778242677	24
0.69037656903765687	24
0.70292887029288698	26
0.71548117154811719	26
0.72803347280334729	26
0.7405857740585774	26
0.7531380753138075	26
0.76569037656903771	26
0.77824267782426781	26
0.79079497907949792	26
0.80334728033472802	26
0.81589958158995812	27
0.82845188284518834	27
0.84100418410041844	27
0.85355648535564854	27
0.86610878661087864	27
0.87866108786610875	27
0.89121338912133896	28
0.90376569037656906	28
0.91631799163179917	28
0.92887029288702927	28
0.94142259414225937	29
0.95397489539748959	29
0.96652719665271969	29
0.97907949790794979	29
0.99163179916317989	29
1.00418410041841	29
1.0167364016736402	29
1.0292887029288702	30
1.0418410041841004	30
1.0543933054393306	31
1.0669456066945606	31
1.0794979079497908	32
1.0920502092050208	32
1.104602510460251	32
1.1171548117154813	33
1.1297071129707112	33
1.1422594142259415	33
1.1548117154811715	33
1.1673640167364017	33
1.1799163179916319	34
1.1924686192468619	34
1.2050209205020921	34
1.2175732217573221	34
1.2301255230125523	34
1.2426778242677825	35
1.2552301255230125	35
1.2677824267782427	35
1.2803347280334727	35
1.2928870292887029	35
1.3054393305439331	35
1.3179916317991631	35
1.3305439330543933	36
1.3430962343096233	37
1.3556485355648535	37
1.3682008368200838	37
1.3807531380753137	38
1.393305439330544	38
1.405857740585774	38
1.4184100418410042	38
1.4309623430962344	38
1.4435146443514644	38
1.4560669456066946	38
1.4686192468619246	38
1.4811715481171548	38
1.493723849372385	38
1.506276150627615	39
1.5188284518828452	39
1.5313807531380754	39
1.5439330543933054	39
1.5564853556485356	39
1.5690376569037656	39
1.5815899581589958	40
1.594142259414226	40
1.606694560669456	40
1.6192468619246863	40
1.6317991631799162	40
1.6443514644351465	40
1.6569037656903767	41
1.6694560669456067	42
1.6820083682008369	42
1.6945606694560669	42
1.7071129707112971	42
1.7196652719665273	42
1.7322175732217573	42
1.7447698744769875	42
1.7573221757322175	42
1.7698744769874477	42
1.7824267782426779	43
1.7949790794979079	43
1.8075313807531381	43
1.8200836820083681	43
1.8326359832635983	44
1.8451882845188285	44
1.8577405857740585	44
1.8702928870292888	44
1.8828451882845187	44
1.895397489539749	44
1.9079497907949792	45
1.9205020920502092	45
1.9330543933054394	45
1.9456066945606694	45
1.9581589958158996	45
1.9707112970711298	45
1.9832635983263598	45
1.99581589958159	46
2.00836820083682	46
2.0209205020920504	46
2.0334728033472804	46
2.0460251046025104	46
2.0585774058577404	46
2.0711297071129708	46
2.0836820083682008	46
2.0962343096234308	46
2.1087866108786613	46
2.1213389121338913	46
2.1338912133891212	47
2.1464435146443517	47
2.1589958158995817	47
2.1715481171548117	47
2.1841004184100417	47
2.1966527196652721	47
2.2092050209205021	47
2.2217573221757321	47
2.2343096234309625	48
2.2468619246861925	48
2.2594142259414225	48
2.2719665271966529	48
2.2845188284518829	48
2.2970711297071129	48
2.3096234309623429	49
2.3221757322175733	49
2.3347280334728033	49
2.3472803347280333	49
2.3598326359832638	49
2.3723849372384938	49
2.3849372384937237	49
2.3974895397489542	49
2.4100418410041842	49
2.4225941422594142	49
2.4351464435146442	49
2.4476987447698746	49
2.4602510460251046	49
2.4728033472803346	49
2.485355648535565	49
2.497907949790795	50
2.510460251046025	50
2.5230125523012554	50
2.5355648535564854	50
2.5481171548117154	50
2.5606694560669454	50
2.5732217573221758	50
2.5857740585774058	50
2.5983263598326358	50
2.6108786610878663	50
2.6234309623430963	50
2.6359832635983262	50
2.6485355648535567	50
2.6610878661087867	50
2.6736401673640167	50
2.6861924686192467	50
2.6987447698744771	50
2.7112970711297071	50
2.7238493723849371	50
2.7364016736401675	50
2.7489539748953975	50
2.7615062761506275	50
2.7740585774058579	50
2.7866108786610879	50
2.7991631799163179	50
2.8117154811715479	50
2.8242677824267783	50
2.8368200836820083	51
2.8493723849372383	51
2.8619246861924688	51
2.8744769874476988	51
2.8870292887029287	51
2.8995815899581592	51
2.9121338912133892	51
2.9246861924686192	51
2.9372384937238492	51
2.9497907949790796	51
2.9623430962343096	51
2.9748953974895396	51
2.98744769874477	51
3	51


==> figures/data/NLS2D_error_time_basis/basis_local_reduced_model_indicator_NLS2D_6.txt <==
Timing	Basis_1.1_1.05	Basis_1.2_1.05	Basis_1.1_1.1	Basis_1.2_1.1
0	6	6	6	6
0.012505	16	16	6	6
0.02501	20	18	18	16
0.037516	20	18	20	16
0.050021	22	18	20	16
0.062526	22	20	20	18
0.075031	22	20	20	18
0.087536	22	20	22	18
0.10004	22	20	22	18
0.11255	22	20	22	18
0.12505	24	20	22	18
0.13756	24	20	22	18
0.15006	24	20	22	18
0.16257	24	20	22	18
0.17507	24	20	22	18
0.18758	24	20	22	18
0.20008	24	20	22	18
0.21259	24	20	22	18
0.22509	24	20	22	18
0.2376	24	20	22	18
0.2501	24	20	22	18
0.26261	24	20	22	18
0.27511	24	20	22	18
0.28762	24	20	22	18
0.30013	24	20	22	18
0.31263	24	20	22	18
0.32514	24	20	22	18
0.33764	24	20	22	18
0.35015	24	20	22	18
0.36265	24	20	22	18
0.37516	24	22	24	18
0.38766	24	22	24	18
0.40017	24	22	24	20
0.41267	26	22	24	20
0.42518	26	22	24	20
0.43768	26	22	24	20
0.45019	26	22	24	20
0.46269	26	22	24	20
0.4752	26	22	24	20
0.4877	26	22	24	20
0.50021	26	22	24	20
0.51271	26	22	24	20
0.52522	26	22	24	20
0.53772	26	22	24	20
0.55023	26	22	24	20
0.56273	26	22	24	20
0.57524	26	22	24	20
0.58774	26	22	24	20
0.60025	26	22	24	20
0.61276	26	22	24	20
0.62526	26	22	24	20
0.63777	26	22	24	20
0.65027	26	22	24	20
0.66278	26	22	24	20
0.67528	26	22	24	20
0.68779	26	22	24	20
0.70029	26	22	26	20
0.7128	26	22	26	20
0.7253	26	22	26	20
0.73781	28	22	26	20
0.75031	28	22	26	20
0.76282	28	22	26	20
0.77532	28	22	26	20
0.78783	28	22	26	20
0.80033	28	22	26	20
0.81284	28	24	26	20
0.82534	28	24	26	20
0.83785	28	24	26	20
0.85035	28	24	26	20
0.86286	28	24	26	20
0.87536	28	24	26	22
0.88787	28	24	26	22
0.90038	28	24	26	22
0.91288	28	24	26	22
0.92539	28	24	26	22
0.93789	28	24	26	22
0.9504	28	24	26	22
0.9629	28	24	26	22
0.97541	28	24	26	22
0.98791	28	24	26	22
1.0004	28	24	26	22
1.0129	28	24	26	22
1.0254	28	24	26	22
1.0379	28	24	26	22
1.0504	28	24	26	22
1.0629	28	24	26	22
1.0754	28	24	26	22
1.088	28	24	26	22
1.1005	28	24	26	22
1.113	28	24	26	22
1.1255	28	24	26	22
1.138	28	24	26	22
1.1505	28	24	26	22
1.163	28	24	26	22
1.1755	28	24	26	22
1.188	28	24	26	22
1.2005	28	24	26	22
1.213	28	24	26	22
1.2255	30	24	26	22
1.238	30	24	28	22
1.2505	30	24	28	22
1.263	30	24	28	22
1.2755	30	24	28	22
1.288	30	24	28	22
1.3005	30	24	28	22
1.313	30	24	28	22
1.3256	30	24	28	22
1.3381	30	24	28	22
1.3506	30	24	28	22
1.3631	30	24	28	22
1.3756	30	24	28	22
1.3881	30	24	28	22
1.4006	30	24	28	22
1.4131	30	24	28	22
1.4256	30	24	28	22
1.4381	30	24	28	22
1.4506	30	24	28	22
1.4631	30	24	28	22
1.4756	30	24	28	22
1.4881	30	24	28	22
1.5006	30	24	28	22
1.5131	30	24	28	22
1.5256	30	24	28	22
1.5381	30	24	28	22
1.5506	30	24	28	22
1.5632	30	24	28	22
1.5757	30	24	28	22
1.5882	30	24	28	22
1.6007	30	24	28	22
1.6132	30	24	28	22
1.6257	30	24	28	22
1.6382	30	24	28	22
1.6507	30	24	28	22
1.6632	30	24	28	22
1.6757	30	24	28	22
1.6882	30	24	28	22
1.7007	30	24	28	22
1.7132	30	26	28	22
1.7257	30	26	28	22
1.7382	30	26	28	22
1.7507	30	26	28	22
1.7632	30	26	28	22
1.7757	30	26	28	22
1.7882	30	26	28	24
1.8008	30	26	28	24
1.8133	30	26	28	24
1.8258	30	26	28	24
1.8383	30	26	28	24
1.8508	30	26	28	24
1.8633	30	26	28	24
1.8758	30	26	28	24
1.8883	30	26	28	24
1.9008	30	26	28	24
1.9133	32	26	28	24
1.9258	32	26	28	24
1.9383	32	26	28	24
1.9508	32	26	30	24
1.9633	32	26	30	24
1.9758	32	26	30	24
1.9883	32	26	30	24
2.0008	32	26	30	24
2.0133	32	26	30	24
2.0258	32	26	30	24
2.0383	32	26	30	24
2.0509	32	26	30	24
2.0634	32	26	30	24
2.0759	32	26	30	24
2.0884	32	26	30	24
2.1009	32	26	30	24
2.1134	32	26	30	24
2.1259	32	26	30	24
2.1384	32	26	30	24
2.1509	32	26	30	24
2.1634	32	26	30	24
2.1759	32	26	30	24
2.1884	32	26	30	24
2.2009	32	26	30	24
2.2134	32	26	30	24
2.2259	32	26	30	24
2.2384	32	26	30	24
2.2509	32	26	30	24
2.2634	32	26	30	24
2.2759	32	26	30	24
2.2885	32	26	30	24
2.301	32	26	30	24
2.3135	32	26	30	24
2.326	32	26	30	24
2.3385	32	26	30	24
2.351	32	26	30	24
2.3635	32	26	30	24
2.376	32	26	30	24
2.3885	32	26	30	24
2.401	32	26	30	24
2.4135	32	26	30	24
2.426	32	26	30	24
2.4385	32	26	30	24
2.451	32	26	30	24
2.4635	32	26	30	24
2.476	32	26	30	24
2.4885	32	26	30	24
2.501	32	26	30	24
2.5135	32	26	30	24
2.5261	32	26	30	24
2.5386	32	26	30	24
2.5511	32	26	30	24
2.5636	32	26	30	24
2.5761	32	26	30	24
2.5886	32	26	30	24
2.6011	32	26	30	24
2.6136	32	26	30	24
2.6261	32	26	30	24
2.6386	32	26	30	24
2.6511	32	26	30	24
2.6636	32	26	30	24
2.6761	32	26	30	24
2.6886	32	26	30	24
2.7011	32	26	30	24
2.7136	32	26	30	24
2.7261	32	26	30	24
2.7386	32	26	30	24
2.7511	32	26	30	24
2.7637	32	26	30	24
2.7762	32	26	30	24
2.7887	32	26	30	24
2.8012	32	26	30	24
2.8137	32	26	30	24
2.8262	32	26	30	24
2.8387	32	26	30	24
2.8512	32	26	30	24
2.8637	32	26	30	24
2.8762	32	26	30	24
2.8887	32	26	30	24
2.9012	34	26	30	24
2.9137	34	26	30	24
2.9262	34	26	30	24
2.9387	34	26	30	24
2.9512	34	26	30	24
2.9637	34	26	30	24
2.9762	34	26	30	24
2.9887	34	26	30	24


==> figures/data/NLS2D_error_time_basis/basis_local_reduced_model_indicator_NLS2D_8.txt <==
Timing	Basis_1.1_1.05	Basis_1.2_1.05	Basis_1.1_1.1	Basis_1.2_1.1
0	8	8	8	8
0.012505	18	16	16	16
0.02501	20	18	20	18
0.037516	22	20	20	18
0.050021	22	20	22	20
0.062526	24	20	22	20
0.075031	24	20	22	20
0.087536	24	22	22	20
0.10004	24	22	22	20
0.11255	24	22	22	20
0.12505	24	22	24	20
0.13756	24	22	24	20
0.15006	24	22	24	20
0.16257	24	22	24	20
0.17507	24	22	24	20
0.18758	26	22	24	20
0.20008	26	22	24	20
0.21259	26	22	24	20
0.22509	26	22	24	20
0.2376	26	22	24	20
0.2501	26	22	24	20
0.26261	26	22	24	20
0.27511	26	22	24	20
0.28762	26	22	24	20
0.30013	26	22	24	20
0.31263	26	22	24	20
0.32514	26	22	24	22
0.33764	26	22	24	22
0.35015	26	22	24	22
0.36265	26	22	24	22
0.37516	26	22	24	22
0.38766	26	22	24	22
0.40017	26	22	24	22
0.41267	26	22	26	22
0.42518	26	24	26	22
0.43768	28	24	26	22
0.45019	28	24	26	22
0.46269	28	24	26	22
0.4752	28	24	26	22
0.4877	28	24	26	22
0.50021	28	24	26	22
0.51271	28	24	26	22
0.52522	28	24	26	22
0.53772	28	24	26	22
0.55023	28	24	26	22
0.56273	28	24	26	22
0.57524	28	24	26	22
0.58774	28	24	26	22
0.60025	28	24	26	22
0.61276	28	24	26	22
0.62526	28	24	26	22
0.63777	28	24	26	22
0.65027	28	24	26	22
0.66278	28	24	26	22
0.67528	28	24	26	22
0.68779	28	24	26	22
0.70029	28	24	26	22
0.7128	28	24	26	22
0.7253	28	24	26	24
0.73781	28	24	26	24
0.75031	28	24	26	24
0.76282	28	24	26	24
0.77532	30	24	28	24
0.78783	30	24	28	24
0.80033	30	24	28	24
0.81284	30	24	28	24
0.82534	30	24	28	24
0.83785	30	24	28	24
0.85035	30	24	28	24
0.86286	30	24	28	24
0.87536	30	24	28	24
0.88787	30	24	28	24
0.90038	30	24	28	24
0.91288	30	24	28	24
0.92539	30	24	28	24
0.93789	30	24	28	24
0.9504	30	24	28	24
0.9629	30	24	28	24
0.97541	30	24	28	24
0.98791	30	26	28	24
1.0004	30	26	28	24
1.0129	30	26	28	24
1.0254	30	26	28	24
1.0379	30	26	28	24
1.0504	30	26	28	24
1.0629	30	26	28	24
1.0754	30	26	28	24
1.088	30	26	28	24
1.1005	30	26	28	24
1.113	30	26	28	24
1.1255	30	26	28	24
1.138	30	26	28	24
1.1505	30	26	28	24
1.163	30	26	28	24
1.1755	30	26	28	24
1.188	30	26	28	24
1.2005	30	26	28	24
1.213	30	26	28	24
1.2255	30	26	28	24
1.238	30	26	28	24
1.2505	30	26	28	24
1.263	30	26	28	24
1.2755	30	26	28	24
1.288	32	26	28	24
1.3005	32	26	28	24
1.313	32	26	30	24
1.3256	32	26	30	24
1.3381	32	26	30	24
1.3506	32	26	30	24
1.3631	32	26	30	24
1.3756	32	26	30	24
1.3881	32	26	30	24
1.4006	32	26	30	24
1.4131	32	26	30	24
1.4256	32	26	30	24
1.4381	32	26	30	24
1.4506	32	26	30	24
1.4631	32	26	30	24
1.4756	32	26	30	24
1.4881	32	26	30	26
1.5006	32	26	30	26
1.5131	32	26	30	26
1.5256	32	26	30	26
1.5381	32	26	30	26
1.5506	32	26	30	26
1.5632	32	26	30	26
1.5757	32	26	30	26
1.5882	32	26	30	26
1.6007	32	26	30	26
1.6132	32	26	30	26
1.6257	32	26	30	26
1.6382	32	26	30	26
1.6507	32	26	30	26
1.6632	32	26	30	26
1.6757	32	26	30	26
1.6882	32	26	30	26
1.7007	32	26	30	26
1.7132	32	26	30	26
1.7257	32	26	30	26
1.7382	32	26	30	26
1.7507	32	26	30	26
1.7632	32	26	30	26
1.7757	32	26	30	26
1.7882	32	26	30	26
1.8008	32	26	30	26
1.8133	32	26	30	26
1.8258	32	26	30	26
1.8383	32	26	30	26
1.8508	32	26	30	26
1.8633	32	26	30	26
1.8758	32	26	30	26
1.8883	32	26	30	26
1.9008	32	28	30	26
1.9133	32	28	30	26
1.9258	32	28	30	26
1.9383	32	28	30	26
1.9508	32	28	30	26
1.9633	32	28	30	26
1.9758	32	28	30	26
1.9883	32	28	30	26
2.0008	34	28	30	26
2.0133	34	28	30	26
2.0258	34	28	30	26
2.0383	34	28	30	26
2.0509	34	28	30	26
2.0634	34	28	30	26
2.0759	34	28	30	26
2.0884	34	28	32	26
2.1009	34	28	32	26
2.1134	34	28	32	26
2.1259	34	28	32	26
2.1384	34	28	32	26
2.1509	34	28	32	26
2.1634	34	28	32	26
2.1759	34	28	32	26
2.1884	34	28	32	26
2.2009	34	28	32	26
2.2134	34	28	32	26
2.2259	34	28	32	26
2.2384	34	28	32	26
2.2509	34	28	32	26
2.2634	34	28	32	26
2.2759	34	28	32	26
2.2885	34	28	32	26
2.301	34	28	32	26
2.3135	34	28	32	26
2.326	34	28	32	26
2.3385	34	28	32	26
2.351	34	28	32	26
2.3635	34	28	32	26
2.376	34	28	32	26
2.3885	34	28	32	26
2.401	34	28	32	26
2.4135	34	28	32	26
2.426	34	28	32	26
2.4385	34	28	32	26
2.451	34	28	32	26
2.4635	34	28	32	26
2.476	34	28	32	26
2.4885	34	28	32	26
2.501	34	28	32	26
2.5135	34	28	32	26
2.5261	34	28	32	26
2.5386	34	28	32	26
2.5511	34	28	32	26
2.5636	34	28	32	26
2.5761	34	28	32	26
2.5886	34	28	32	26
2.6011	34	28	32	26
2.6136	34	28	32	26
2.6261	34	28	32	26
2.6386	34	28	32	26
2.6511	34	28	32	26
2.6636	34	28	32	26
2.6761	34	28	32	26
2.6886	34	28	32	26
2.7011	34	28	32	26
2.7136	34	28	32	26
2.7261	34	28	32	26
2.7386	34	28	32	28
2.7511	34	28	32	28
2.7637	34	28	32	28
2.7762	34	28	32	28
2.7887	34	28	32	28
2.8012	34	28	32	28
2.8137	34	28	32	28
2.8262	34	28	32	28
2.8387	34	28	32	28
2.8512	34	28	32	28
2.8637	34	28	32	28
2.8762	34	28	32	28
2.8887	34	28	32	28
2.9012	34	28	32	28
2.9137	34	28	32	28
2.9262	34	28	32	28
2.9387	34	28	32	28
2.9512	34	28	32	28
2.9637	34	28	32	28
2.9762	34	28	32	28
2.9887	36	28	32	28


==> figures/data/NLS2D_error_time_basis/basis_local_reduced_model_no_indicator_NLS2D.txt <==
Time	Basis_6	Basis_8	0	6	8
0.012505	6	8
0.02501	6	8
0.037516	6	8
0.050021	6	8
0.062526	6	8
0.075031	6	8
0.087536	6	8
0.10004	6	8
0.11255	6	8
0.12505	6	8
0.13756	6	8
0.15006	6	8
0.16257	6	8
0.17507	6	8
0.18758	6	8
0.20008	6	8
0.21259	6	8
0.22509	6	8
0.2376	6	8
0.2501	6	8
0.26261	6	8
0.27511	6	8
0.28762	6	8
0.30013	6	8
0.31263	6	8
0.32514	6	8
0.33764	6	8
0.35015	6	8
0.36265	6	8
0.37516	6	8
0.38766	6	8
0.40017	6	8
0.41267	6	8
0.42518	6	8
0.43768	6	8
0.45019	6	8
0.46269	6	8
0.4752	6	8
0.4877	6	8
0.50021	6	8
0.51271	6	8
0.52522	6	8
0.53772	6	8
0.55023	6	8
0.56273	6	8
0.57524	6	8
0.58774	6	8
0.60025	6	8
0.61276	6	8
0.62526	6	8
0.63777	6	8
0.65027	6	8
0.66278	6	8
0.67528	6	8
0.68779	6	8
0.70029	6	8
0.7128	6	8
0.7253	6	8
0.73781	6	8
0.75031	6	8
0.76282	6	8
0.77532	6	8
0.78783	6	8
0.80033	6	8
0.81284	6	8
0.82534	6	8
0.83785	6	8
0.85035	6	8
0.86286	6	8
0.87536	6	8
0.88787	6	8
0.90038	6	8
0.91288	6	8
0.92539	6	8
0.93789	6	8
0.9504	6	8
0.9629	6	8
0.97541	6	8
0.98791	6	8
1.0004	6	8
1.0129	6	8
1.0254	6	8
1.0379	6	8
1.0504	6	8
1.0629	6	8
1.0754	6	8
1.088	6	8
1.1005	6	8
1.113	6	8
1.1255	6	8
1.138	6	8
1.1505	6	8
1.163	6	8
1.1755	6	8
1.188	6	8
1.2005	6	8
1.213	6	8
1.2255	6	8
1.238	6	8
1.2505	6	8
1.263	6	8
1.2755	6	8
1.288	6	8
1.3005	6	8
1.313	6	8
1.3256	6	8
1.3381	6	8
1.3506	6	8
1.3631	6	8
1.3756	6	8
1.3881	6	8
1.4006	6	8
1.4131	6	8
1.4256	6	8
1.4381	6	8
1.4506	6	8
1.4631	6	8
1.4756	6	8
1.4881	6	8
1.5006	6	8
1.5131	6	8
1.5256	6	8
1.5381	6	8
1.5506	6	8
1.5632	6	8
1.5757	6	8
1.5882	6	8
1.6007	6	8
1.6132	6	8
1.6257	6	8
1.6382	6	8
1.6507	6	8
1.6632	6	8
1.6757	6	8
1.6882	6	8
1.7007	6	8
1.7132	6	8
1.7257	6	8
1.7382	6	8
1.7507	6	8
1.7632	6	8
1.7757	6	8
1.7882	6	8
1.8008	6	8
1.8133	6	8
1.8258	6	8
1.8383	6	8
1.8508	6	8
1.8633	6	8
1.8758	6	8
1.8883	6	8
1.9008	6	8
1.9133	6	8
1.9258	6	8
1.9383	6	8
1.9508	6	8
1.9633	6	8
1.9758	6	8
1.9883	6	8
2.0008	6	8
2.0133	6	8
2.0258	6	8
2.0383	6	8
2.0509	6	8
2.0634	6	8
2.0759	6	8
2.0884	6	8
2.1009	6	8
2.1134	6	8
2.1259	6	8
2.1384	6	8
2.1509	6	8
2.1634	6	8
2.1759	6	8
2.1884	6	8
2.2009	6	8
2.2134	6	8
2.2259	6	8
2.2384	6	8
2.2509	6	8
2.2634	6	8
2.2759	6	8
2.2885	6	8
2.301	6	8
2.3135	6	8
2.326	6	8
2.3385	6	8
2.351	6	8
2.3635	6	8
2.376	6	8
2.3885	6	8
2.401	6	8
2.4135	6	8
2.426	6	8
2.4385	6	8
2.451	6	8
2.4635	6	8
2.476	6	8
2.4885	6	8
2.501	6	8
2.5135	6	8
2.5261	6	8
2.5386	6	8
2.5511	6	8
2.5636	6	8
2.5761	6	8
2.5886	6	8
2.6011	6	8
2.6136	6	8
2.6261	6	8
2.6386	6	8
2.6511	6	8
2.6636	6	8
2.6761	6	8
2.6886	6	8
2.7011	6	8
2.7136	6	8
2.7261	6	8
2.7386	6	8
2.7511	6	8
2.7637	6	8
2.7762	6	8
2.7887	6	8
2.8012	6	8
2.8137	6	8
2.8262	6	8
2.8387	6	8
2.8512	6	8
2.8637	6	8
2.8762	6	8
2.8887	6	8
2.9012	6	8
2.9137	6	8
2.9262	6	8
2.9387	6	8
2.9512	6	8
2.9637	6	8
2.9762	6	8
2.9887	6	8


==> figures/data/NLS2D_error_time_basis/error_local_reduced_model_indicator_NLS2D_6.txt <==
Timing	Error_1.1_1.05	Error_1.2_1.05	Error_1.1_1.1	Error_1.2_1.1
0	0	0	0	0
0.012505	0.0001763	0.0001763	0.0001763	0.0001763
0.02501	0.00037897	0.00039655	0.00038932	0.00050569
0.037516	0.00042592	0.00044414	0.00044145	0.00050345
0.050021	0.00040179	0.00042691	0.00044968	0.0004865
0.062526	0.00039245	0.00042976	0.00043603	0.00048326
0.075031	0.0003832	0.00040666	0.00041905	0.00056033
0.087536	0.0003951	0.00041923	0.00040204	0.0005566
0.10004	0.00045155	0.00043375	0.00038595	0.00056524
0.11255	0.0004789	0.00040511	0.00039434	0.00056212
0.12505	0.00051442	0.00039828	0.00042699	0.00056953
0.13756	0.00054781	0.00040518	0.00042798	0.00058178
0.15006	0.00063712	0.00041725	0.000446	0.00059212
0.16257	0.00061937	0.00043075	0.00051487	0.00060389
0.17507	0.00066886	0.00044553	0.00052579	0.00061482
0.18758	0.00073637	0.00045839	0.00054851	0.000625
0.20008	0.00072294	0.0004713	0.00055823	0.00063065
0.21259	0.00069565	0.00048175	0.00053365	0.00063328
0.22509	0.00065981	0.00048825	0.0005365	0.00063216
0.2376	0.00067467	0.00049062	0.00057707	0.00062882
0.2501	0.00068257	0.00049004	0.00057428	0.00062263
0.26261	0.00071846	0.00048634	0.00063247	0.00061516
0.27511	0.00085151	0.00048176	0.00068968	0.00060657
0.28762	0.00084085	0.00047641	0.00070831	0.00059742
0.30013	0.00078165	0.00047048	0.00081262	0.0005883
0.31263	0.00080421	0.00046483	0.00095673	0.00058039
0.32514	0.00088945	0.00046026	0.00090109	0.00057437
0.33764	0.00092321	0.00045672	0.00078189	0.00057037
0.35015	0.00088956	0.00045365	0.00077711	0.00056851
0.36265	0.00089717	0.00045133	0.000755	0.00056951
0.37516	0.00089142	0.00044587	0.00079296	0.00057404
0.38766	0.00088898	0.00044328	0.00077035	0.00058258
0.40017	0.0010353	0.00043789	0.00074851	0.00059608
0.41267	0.00094136	0.00043593	0.00074307	0.0006114
0.42518	0.00098994	0.00043004	0.0007451	0.00062743
0.43768	0.00092961	0.00042322	0.00070349	0.00064323
0.45019	0.00092109	0.00041695	0.00068591	0.0006575
0.46269	0.00094398	0.00041025	0.00068392	0.00066934
0.4752	0.00092612	0.00040717	0.00067979	0.00067846
0.4877	0.00091628	0.00040392	0.00068533	0.00068544
0.50021	0.00089845	0.00040052	0.00068665	0.00069195
0.51271	0.00089839	0.00039749	0.0006979	0.00069887
0.52522	0.00088316	0.00039384	0.00070241	0.00070616
0.53772	0.00088517	0.00039187	0.00071532	0.00071427
0.55023	0.00090964	0.00039229	0.0007234	0.00072343
0.56273	0.00094401	0.00039337	0.00073721	0.00073279
0.57524	0.00096551	0.00039445	0.00075298	0.00074233
0.58774	0.0009758	0.00039661	0.00076763	0.00075329
0.60025	0.00097824	0.00040083	0.00078283	0.00076633
0.61276	0.00098227	0.00040765	0.00079722	0.0007811
0.62526	0.00098614	0.00041708	0.00080925	0.00079662
0.63777	0.00098383	0.00042783	0.00081787	0.00081193
0.65027	0.00098335	0.00043978	0.00082484	0.00082587
0.66278	0.00097516	0.00045217	0.00082671	0.00083825
0.67528	0.00097227	0.00046377	0.00082285	0.00085071
0.68779	0.00098108	0.00047497	0.00081978	0.00086408
0.70029	0.00099894	0.00048728	0.00082353	0.00087745
0.7128	0.0010144	0.00050154	0.00082489	0.00089011
0.7253	0.0010271	0.00051766	0.00083877	0.00090267
0.73781	0.0010406	0.00053556	0.00085589	0.00091603
0.75031	0.0010536	0.00055397	0.00087645	0.00092999
0.76282	0.0010573	0.00057371	0.00089962	0.00094414
0.77532	0.0010672	0.00059367	0.00092028	0.00095836
0.78783	0.0010866	0.00061171	0.00093917	0.00097266
0.80033	0.0011026	0.00062817	0.00095447	0.00098703
0.81284	0.0011139	0.00063795	0.00096659	0.0010001
0.82534	0.0011275	0.00065121	0.00097542	0.00101
0.83785	0.0011492	0.00066513	0.00098539	0.0010167
0.85035	0.0011776	0.00067795	0.0009956	0.0010224
0.86286	0.0012044	0.00069014	0.0010038	0.0010285
0.87536	0.0012269	0.00070161	0.001013	0.001035
0.88787	0.0012501	0.00071136	0.0010235	0.0010437
0.90038	0.0012812	0.00071977	0.0010371	0.0010527
0.91288	0.0013156	0.00072872	0.0010511	0.001064
0.92539	0.0013435	0.00073863	0.0010626	0.0010743
0.93789	0.0013559	0.00074802	0.001068	0.0010835
0.9504	0.0013545	0.00075656	0.0010665	0.0010926
0.9629	0.0013534	0.00076602	0.0010646	0.001102
0.97541	0.0013602	0.00077734	0.0010711	0.0011097
0.98791	0.0013702	0.0007887	0.0010814	0.0011146
1.0004	0.0013863	0.00079837	0.0010911	0.0011165
1.0129	0.0013999	0.00080424	0.0010965	0.0011156
1.0254	0.001408	0.00080698	0.0010997	0.0011133
1.0379	0.001415	0.00080704	0.0011032	0.0011115
1.0504	0.0014258	0.0008052	0.0011047	0.0011113
1.0629	0.0014558	0.00080352	0.001106	0.0011143
1.0754	0.0014987	0.00080383	0.0011115	0.00112
1.088	0.0015485	0.00080622	0.0011182	0.0011258
1.1005	0.0015944	0.00081113	0.0011262	0.0011308
1.113	0.0016309	0.00081864	0.0011358	0.0011348
1.1255	0.0016559	0.00082748	0.0011427	0.0011372
1.138	0.0016739	0.00083539	0.0011443	0.0011391
1.1505	0.0016908	0.00084203	0.0011444	0.0011429
1.163	0.0017078	0.0008496	0.0011478	0.0011512
1.1755	0.0017252	0.00085973	0.0011547	0.0011649
1.188	0.001748	0.00087257	0.0011613	0.0011822
1.2005	0.001769	0.00088703	0.0011666	0.0011998
1.213	0.0017883	0.00090131	0.0011702	0.0012152
1.2255	0.0018128	0.00091427	0.0011747	0.0012283
1.238	0.0018305	0.00092572	0.0011789	0.0012392
1.2505	0.0018515	0.0009367	0.0011792	0.0012485
1.263	0.0018664	0.00094831	0.0011773	0.0012565
1.2755	0.0018824	0.00095939	0.0011756	0.0012631
1.288	0.0019031	0.00097021	0.0011808	0.0012683
1.3005	0.0019318	0.00098075	0.0011892	0.0012715
1.313	0.0019689	0.00099111	0.0012019	0.0012716
1.3256	0.0020055	0.0010018	0.0012191	0.0012687
1.3381	0.0020382	0.001011	0.0012402	0.0012635
1.3506	0.0020666	0.0010208	0.0012643	0.00126
1.3631	0.0020927	0.001032	0.001286	0.0012615
1.3756	0.0021145	0.0010443	0.0013025	0.001268
1.3881	0.0021375	0.0010592	0.0013209	0.0012801
1.4006	0.0021641	0.0010778	0.0013442	0.0012934
1.4131	0.0021849	0.0011015	0.0013749	0.0013072
1.4256	0.0021992	0.0011297	0.001405	0.0013191
1.4381	0.0022122	0.0011595	0.0014288	0.0013289
1.4506	0.00223	0.001192	0.0014544	0.0013399
1.4631	0.0022554	0.0012262	0.0014856	0.0013523
1.4756	0.0022842	0.0012587	0.001514	0.0013642
1.4881	0.0023151	0.0012901	0.0015384	0.0013775
1.5006	0.0023452	0.0013216	0.001557	0.0013957
1.5131	0.0023735	0.0013535	0.0015739	0.0014186
1.5256	0.002403	0.0013829	0.0015898	0.0014423
1.5381	0.0024316	0.0014062	0.0016093	0.0014629
1.5506	0.0024625	0.0014237	0.001633	0.0014802
1.5632	0.0024888	0.0014373	0.0016611	0.001497
1.5757	0.0025128	0.0014505	0.00169	0.0015152
1.5882	0.0025385	0.0014672	0.0017201	0.0015345
1.6007	0.0025638	0.0014876	0.0017488	0.001553
1.6132	0.0025838	0.0015123	0.0017741	0.0015703
1.6257	0.0025981	0.0015426	0.0017985	0.0015885
1.6382	0.0026057	0.0015789	0.0018242	0.0016096
1.6507	0.0026107	0.0016227	0.001851	0.0016354
1.6632	0.0026066	0.0016704	0.0018788	0.0016673
1.6757	0.002597	0.0017215	0.001905	0.0017079
1.6882	0.0025899	0.0017716	0.0019294	0.0017473
1.7007	0.002586	0.0018179	0.0019515	0.0017807
1.7132	0.0025896	0.0021524	0.0019781	0.0018109
1.7257	0.0025994	0.0021836	0.0020125	0.001837
1.7382	0.0026233	0.0022492	0.0020544	0.001863
1.7507	0.0026612	0.00232	0.0021049	0.0018897
1.7632	0.0027097	0.0023898	0.0021593	0.0019135
1.7757	0.0027629	0.0024568	0.0022126	0.0019403
1.7882	0.0028189	0.002522	0.0022647	0.0021265
1.8008	0.0028714	0.0025939	0.0023028	0.0021456
1.8133	0.0029204	0.0026726	0.0023278	0.0021652
1.8258	0.0029642	0.0027494	0.0023449	0.0021971
1.8383	0.0030055	0.0028206	0.0023604	0.0022375
1.8508	0.0030506	0.0028828	0.0023794	0.0022748
1.8633	0.0030962	0.0029369	0.0023979	0.0023055
1.8758	0.0031377	0.0029896	0.0024118	0.0023304
1.8883	0.0031701	0.0030471	0.0024197	0.0023502
1.9008	0.003194	0.0031001	0.0024228	0.0023694
1.9133	0.0031939	0.0031452	0.0024208	0.0023993
1.9258	0.003219	0.0031862	0.0024188	0.0024306
1.9383	0.0032439	0.0032246	0.0024166	0.0024662
1.9508	0.0032697	0.0032558	0.0023295	0.0025023
1.9633	0.0032908	0.0032757	0.002329	0.0025413
1.9758	0.003309	0.0032839	0.0023351	0.0025819
1.9883	0.0033295	0.0032835	0.0023499	0.0026227
2.0008	0.0033557	0.0032801	0.0023724	0.0026666
2.0133	0.0033859	0.0032876	0.0024012	0.0027114
2.0258	0.0034173	0.0033001	0.002435	0.0027456
2.0383	0.0034427	0.0033069	0.0024729	0.0027784
2.0509	0.0034718	0.0033192	0.0025122	0.0027969
2.0634	0.0035133	0.0033431	0.0025519	0.002812
2.0759	0.0035657	0.003369	0.002591	0.0028223
2.0884	0.0036266	0.0034012	0.0026296	0.0028291
2.1009	0.0036918	0.0034341	0.0026707	0.0028372
2.1134	0.0037528	0.003456	0.0027105	0.0028466
2.1259	0.0038178	0.0034774	0.0027483	0.0028567
2.1384	0.0038996	0.0035038	0.0027839	0.0028714
2.1509	0.003989	0.0035332	0.0028204	0.0028957
2.1634	0.0040741	0.0035675	0.0028609	0.0029297
2.1759	0.0041533	0.0036083	0.0028993	0.0029612
2.1884	0.0042263	0.00364	0.0029373	0.0029907
2.2009	0.004287	0.0036663	0.0029804	0.0030198
2.2134	0.0043339	0.0036969	0.0030313	0.0030473
2.2259	0.0043724	0.0037238	0.0030865	0.0030686
2.2384	0.0044102	0.0037486	0.0031437	0.0030898
2.2509	0.0044434	0.0037704	0.0031978	0.0031108
2.2634	0.0044868	0.003789	0.0032483	0.0031352
2.2759	0.004529	0.0038094	0.003283	0.0031551
2.2885	0.0045644	0.0038258	0.0033071	0.0031734
2.301	0.0045847	0.0038381	0.0033298	0.0031924
2.3135	0.0045889	0.0038451	0.0033462	0.0032132
2.326	0.0045729	0.0038474	0.003351	0.0032394
2.3385	0.0045476	0.0038482	0.0033505	0.0032666
2.351	0.0045212	0.0038438	0.0033465	0.0032952
2.3635	0.0045075	0.0038517	0.0033361	0.0033304
2.376	0.0045084	0.0038771	0.003329	0.003376
2.3885	0.0045171	0.0039322	0.0033325	0.0034253
2.401	0.0045294	0.0040192	0.0033523	0.0034868
2.4135	0.0045372	0.0040976	0.0033748	0.0035503
2.426	0.0045345	0.0041475	0.0033904	0.0036222
2.4385	0.004516	0.0041714	0.0033948	0.0037026
2.451	0.0044897	0.0041803	0.0033975	0.0038097
2.4635	0.0044693	0.0041969	0.0034128	0.0039178
2.476	0.0044616	0.0042219	0.0034392	0.0040237
2.4885	0.0044731	0.0042533	0.0034697	0.0041263
2.501	0.0044903	0.0042911	0.003494	0.0042092
2.5135	0.0045095	0.0043272	0.0035151	0.0042831
2.5261	0.0045325	0.0043675	0.0035354	0.0043468
2.5386	0.0045537	0.0044237	0.0035481	0.0044039
2.5511	0.0045795	0.0044981	0.0035559	0.0044634
2.5636	0.0045841	0.0045672	0.0035453	0.0045188
2.5761	0.0045595	0.0046079	0.0035227	0.0045571
2.5886	0.0045401	0.0046423	0.003514	0.0045854
2.6011	0.0045335	0.0046846	0.0035204	0.0046021
2.6136	0.0045364	0.0047415	0.0035385	0.0046134
2.6261	0.0045597	0.0048151	0.0035699	0.0046386
2.6386	0.0046033	0.0049046	0.0036089	0.0046823
2.6511	0.0046715	0.004996	0.0036664	0.0047354
2.6636	0.0047593	0.0050886	0.0037513	0.0048023
2.6761	0.004856	0.0051801	0.0038554	0.0048762
2.6886	0.0049565	0.0052737	0.0039695	0.004949
2.7011	0.0050542	0.0053632	0.0040939	0.0050155
2.7136	0.0051594	0.005454	0.0042283	0.0050824
2.7261	0.005261	0.0055387	0.0043519	0.0051679
2.7386	0.0053536	0.0056186	0.0044518	0.0052606
2.7511	0.0054323	0.0057008	0.0045219	0.0053589
2.7637	0.0054992	0.0057816	0.0045705	0.005456
2.7762	0.0055672	0.0058581	0.0046165	0.0055452
2.7887	0.0056338	0.0059377	0.0046687	0.0056264
2.8012	0.0057117	0.0060175	0.0047353	0.0057072
2.8137	0.0057996	0.0060891	0.0048043	0.0057764
2.8262	0.005911	0.0061604	0.0048862	0.0058493
2.8387	0.0060311	0.006247	0.0049737	0.0059359
2.8512	0.0061294	0.0063358	0.0050438	0.0060251
2.8637	0.006208	0.0064003	0.0051067	0.0060868
2.8762	0.0062891	0.0064473	0.0051752	0.0061194
2.8887	0.0063733	0.0064892	0.0052408	0.0061502
2.9012	0.0061808	0.0065272	0.0052954	0.0061998
2.9137	0.0062643	0.0065648	0.0053424	0.0062386
2.9262	0.0063468	0.0066027	0.0053985	0.0062645
2.9387	0.0064285	0.0066369	0.0054498	0.0062803
2.9512	0.0065102	0.0066614	0.0055024	0.0062865
2.9637	0.0065829	0.0066868	0.0055523	0.0063052
2.9762	0.0066426	0.0067184	0.0055817	0.0063407
2.9887	0.0066941	0.0067662	0.0056129	0.0064043


==> figures/data/NLS2D_error_time_basis/error_local_reduced_model_indicator_NLS2D_8.txt <==
Timing	Error_1.1_1.05	Error_1.2_1.05	Error_1.1_1.1	Error_1.2_1.1
0	0	0	0	0
0.012505	0.000185	0.000185	6.326e-05	6.326e-05
0.02501	0.00019909	0.00018986	0.00022077	0.00022342
0.037516	0.00031817	0.00024663	0.00027164	0.00030731
0.050021	0.00025703	0.00018365	0.00028568	0.0002451
0.062526	0.00032367	0.00015027	0.00025799	0.00024171
0.075031	0.00030168	0.0003116	0.00029016	0.00023757
0.087536	0.0003048	0.0003249	0.00035935	0.00022753
0.10004	0.00032381	0.00030292	0.00046538	0.00024496
0.11255	0.00040875	0.00031367	0.0005157	0.00025832
0.12505	0.00041937	0.00039539	0.00051869	0.00026438
0.13756	0.0004182	0.00051552	0.00054665	0.00026248
0.15006	0.00047692	0.00060666	0.00061664	0.00026904
0.16257	0.00039894	0.0006883	0.00062478	0.00027396
0.17507	0.00043663	0.0006228	0.00071532	0.00027764
0.18758	0.00045569	0.00061597	0.00087428	0.00027961
0.20008	0.00055215	0.000607	0.00090484	0.00028038
0.21259	0.0005034	0.00058518	0.0010567	0.00028075
0.22509	0.00053053	0.00054232	0.0010793	0.00028164
0.2376	0.00048314	0.00052908	0.0010398	0.00028238
0.2501	0.00050031	0.00050783	0.00096281	0.00028327
0.26261	0.00050968	0.00053502	0.00093747	0.00028446
0.27511	0.00047927	0.00049814	0.0010111	0.00028634
0.28762	0.00047233	0.00052611	0.0010231	0.00028819
0.30013	0.00050344	0.00055596	0.0010119	0.0002893
0.31263	0.00049423	0.00068623	0.0010569	0.0002899
0.32514	0.00054174	0.00072813	0.0010863	0.0002863
0.33764	0.00060307	0.00075808	0.001142	0.00028774
0.35015	0.00070302	0.00082687	0.0012024	0.00028342
0.36265	0.00068871	0.00075486	0.001149	0.00028826
0.37516	0.0006716	0.0007456	0.0011193	0.00028566
0.38766	0.00067269	0.00073866	0.0011021	0.00033797
0.40017	0.00065152	0.0007368	0.0010876	0.00034187
0.41267	0.00068094	0.00073999	0.0010851	0.00036262
0.42518	0.00070205	0.00073935	0.0010952	0.00038565
0.43768	0.0007455	0.00073215	0.001108	0.00038774
0.45019	0.00075675	0.00073775	0.0011551	0.00040146
0.46269	0.00078132	0.00071041	0.0012252	0.00042259
0.4752	0.00078156	0.0006978	0.0012306	0.00042274
0.4877	0.00084161	0.00075005	0.0012691	0.00042587
0.50021	0.00079764	0.00072164	0.0012725	0.000431
0.51271	0.00079583	0.00073727	0.0012818	0.00043352
0.52522	0.00080113	0.00074927	0.0012758	0.00043654
0.53772	0.000793	0.00075952	0.0012628	0.00044083
0.55023	0.00080367	0.00075564	0.0012665	0.00044494
0.56273	0.00081642	0.0007663	0.0012633	0.0004483
0.57524	0.00082482	0.00076316	0.0012548	0.00044953
0.58774	0.00083793	0.00076805	0.0012606	0.00044796
0.60025	0.00084319	0.00077584	0.0012788	0.00044838
0.61276	0.00084502	0.00078154	0.0013091	0.00044822
0.62526	0.00084951	0.00078569	0.0013339	0.00044983
0.63777	0.00085884	0.00078916	0.0013624	0.00045066
0.65027	0.0008637	0.0007888	0.0013829	0.00045035
0.66278	0.0008678	0.00079127	0.0013956	0.00045223
0.67528	0.00087905	0.00079006	0.0014035	0.00045654
0.68779	0.00089691	0.00078294	0.0014055	0.00046335
0.70029	0.00091361	0.00077552	0.0014002	0.00047017
0.7128	0.00092673	0.00076563	0.0013915	0.00047668
0.7253	0.0009318	0.00075113	0.0013844	0.00048254
0.73781	0.00093058	0.00073899	0.0013789	0.00048978
0.75031	0.00092192	0.00072979	0.0013691	0.00049647
0.76282	0.00090133	0.00073114	0.0013591	0.00050102
0.77532	0.00087767	0.00073572	0.0013572	0.00050387
0.78783	0.00085853	0.00073789	0.0013768	0.00050692
0.80033	0.00083528	0.00074819	0.0013988	0.00051084
0.81284	0.00083245	0.00076495	0.0014348	0.00051537
0.82534	0.00083494	0.00078582	0.0014792	0.00052249
0.83785	0.00084206	0.00080562	0.0015261	0.00053213
0.85035	0.00085528	0.00082473	0.0015746	0.00054286
0.86286	0.00087652	0.00084091	0.0016225	0.00055361
0.87536	0.0009021	0.00086174	0.001663	0.00056575
0.88787	0.00092984	0.00088603	0.0016958	0.00058132
0.90038	0.00095645	0.00090683	0.0017255	0.00059569
0.91288	0.00097806	0.00091946	0.0017532	0.00060653
0.92539	0.00099132	0.00092772	0.0017765	0.00061555
0.93789	0.0009953	0.00092895	0.0017918	0.00062466
0.9504	0.00099203	0.00093149	0.0017987	0.00063382
0.9629	0.00099576	0.00093965	0.0017988	0.00063949
0.97541	0.0010032	0.00094701	0.0017977	0.00064144
0.98791	0.0010085	0.00095175	0.0017975	0.0006427
1.0004	0.0010109	0.00093707	0.0017898	0.00064591
1.0129	0.0010108	0.00092126	0.0017694	0.00065119
1.0254	0.0010132	0.00090557	0.001744	0.00065554
1.0379	0.0010255	0.00089632	0.0017222	0.00065814
1.0504	0.0010409	0.0008876	0.0017143	0.00066264
1.0629	0.0010546	0.00087935	0.0017209	0.00066953
1.0754	0.0010664	0.00088201	0.0017375	0.00067728
1.088	0.0010755	0.00089204	0.0017626	0.00068631
1.1005	0.0010851	0.00089916	0.0017922	0.00069592
1.113	0.0010921	0.00090536	0.0018188	0.00070562
1.1255	0.0010919	0.00090947	0.0018388	0.00071845
1.138	0.0010878	0.00090424	0.0018542	0.00073437
1.1505	0.0010914	0.00090237	0.0018697	0.00074997
1.163	0.0011054	0.00090485	0.0018887	0.0007637
1.1755	0.0011219	0.00091734	0.0019165	0.00077676
1.188	0.0011424	0.00093118	0.001955	0.00078952
1.2005	0.0011644	0.00095115	0.0020013	0.00080024
1.213	0.0011877	0.00097315	0.002049	0.0008134
1.2255	0.0012035	0.00098319	0.0020952	0.00082907
1.238	0.0012181	0.0009894	0.0021351	0.00084465
1.2505	0.0012389	0.00098573	0.0021649	0.00085921
1.263	0.0012607	0.00098334	0.0021887	0.00087239
1.2755	0.0012782	0.00098017	0.0022121	0.0008861
1.288	0.0012886	0.0009727	0.0022369	0.0009038
1.3005	0.0012986	0.00096864	0.0022575	0.00092681
1.313	0.0013053	0.00097451	0.0022605	0.00095105
1.3256	0.0013115	0.00098433	0.0022709	0.00097612
1.3381	0.0013211	0.00099265	0.0022782	0.0010041
1.3506	0.0013355	0.0010055	0.0022827	0.0010338
1.3631	0.0013474	0.0010196	0.0022843	0.0010608
1.3756	0.0013492	0.0010329	0.0022854	0.0010808
1.3881	0.0013501	0.0010409	0.0022861	0.001096
1.4006	0.001353	0.0010471	0.0022868	0.0011067
1.4131	0.001362	0.0010581	0.0022902	0.0011165
1.4256	0.0013761	0.0010712	0.0022963	0.0011277
1.4381	0.0013858	0.001082	0.0023087	0.0011408
1.4506	0.0013905	0.0010935	0.0023343	0.0011553
1.4631	0.001398	0.001104	0.002367	0.0011701
1.4756	0.0014074	0.0011064	0.0024018	0.0011898
1.4881	0.0014122	0.0011123	0.00244	0.0011898
1.5006	0.0014039	0.0011218	0.0024814	0.0012053
1.5131	0.0013908	0.0011403	0.0025219	0.001223
1.5256	0.0013815	0.0011647	0.0025671	0.0012391
1.5381	0.0013824	0.0011878	0.0026199	0.0012562
1.5506	0.0013926	0.0012099	0.0026787	0.0012758
1.5632	0.001412	0.0012266	0.0027453	0.0012954
1.5757	0.0014338	0.0012458	0.0028162	0.0013204
1.5882	0.0014443	0.0012706	0.0028893	0.001348
1.6007	0.0014413	0.0012976	0.0029644	0.0013759
1.6132	0.0014366	0.0013252	0.0030465	0.0014071
1.6257	0.0014364	0.0013491	0.0031334	0.0014397
1.6382	0.0014429	0.0013742	0.0032235	0.0014748
1.6507	0.0014544	0.0014022	0.0033217	0.0015185
1.6632	0.0014694	0.0014364	0.0034318	0.0015653
1.6757	0.0014897	0.0014794	0.0035467	0.0016123
1.6882	0.0015022	0.0015146	0.0036569	0.0016576
1.7007	0.0015134	0.0015467	0.0037572	0.0016983
1.7132	0.0015194	0.0015809	0.0038478	0.0017354
1.7257	0.0015188	0.001625	0.0039313	0.0017701
1.7382	0.0015241	0.0016644	0.0040102	0.001803
1.7507	0.0015426	0.0016921	0.0040858	0.0018407
1.7632	0.001574	0.0017124	0.0041583	0.0018842
1.7757	0.0016102	0.0017309	0.004229	0.0019351
1.7882	0.0016466	0.0017625	0.0042984	0.0019911
1.8008	0.0016817	0.0018024	0.0043623	0.0020462
1.8133	0.0017108	0.0018355	0.0044167	0.0020954
1.8258	0.0017311	0.0018605	0.0044591	0.0021358
1.8383	0.0017412	0.0018793	0.0044917	0.002173
1.8508	0.0017421	0.0018948	0.0045205	0.0022083
1.8633	0.0017388	0.0019105	0.0045487	0.0022444
1.8758	0.0017453	0.0019298	0.0045749	0.0022772
1.8883	0.0017561	0.0019415	0.0045972	0.0023064
1.9008	0.0017741	0.0020551	0.0046165	0.0023352
1.9133	0.0017958	0.0020778	0.0046318	0.002365
1.9258	0.0018041	0.0020917	0.0046413	0.0023927
1.9383	0.0018064	0.0020913	0.0046417	0.0024182
1.9508	0.0017993	0.0020866	0.004633	0.0024422
1.9633	0.0017985	0.0020946	0.0046236	0.0024641
1.9758	0.0018105	0.0021125	0.0046237	0.0024816
1.9883	0.0018353	0.0021308	0.0046389	0.0024892
2.0008	0.0018136	0.0021469	0.0046656	0.0024922
2.0133	0.0018231	0.0021644	0.0047012	0.0025015
2.0258	0.0018284	0.0021763	0.0047461	0.0025154
2.0383	0.0018463	0.0021764	0.0048042	0.0025314
2.0509	0.0018661	0.0021649	0.00487	0.0025513
2.0634	0.0018878	0.0021683	0.0049462	0.0025764
2.0759	0.0019109	0.0021913	0.0050384	0.0026073
2.0884	0.0019303	0.0022055	0.0052345	0.002638
2.1009	0.0019528	0.0022068	0.0053526	0.0026661
2.1134	0.0019798	0.0022204	0.0054523	0.0026891
2.1259	0.0019952	0.0022361	0.0055317	0.0027141
2.1384	0.0020102	0.0022455	0.0055983	0.0027487
2.1509	0.002025	0.002255	0.0056586	0.0027901
2.1634	0.0020426	0.0022634	0.0057088	0.0028392
2.1759	0.0020572	0.0022779	0.0057534	0.0028848
2.1884	0.0020715	0.0023011	0.0057979	0.0029255
2.2009	0.002076	0.0023204	0.0058436	0.0029595
2.2134	0.0020891	0.0023448	0.0058926	0.0029958
2.2259	0.0021049	0.0023672	0.0059403	0.0030274
2.2384	0.0021169	0.0023897	0.0059725	0.0030547
2.2509	0.002124	0.002405	0.0059899	0.0030728
2.2634	0.0021416	0.0024201	0.006005	0.0030882
2.2759	0.0021564	0.0024422	0.0060245	0.0031008
2.2885	0.002178	0.0024735	0.0060455	0.0031167
2.301	0.0021976	0.0025041	0.0060621	0.0031319
2.3135	0.0022214	0.0025267	0.0060811	0.0031516
2.326	0.0022457	0.0025405	0.0061085	0.0031732
2.3385	0.0022753	0.0025509	0.0061393	0.0031961
2.351	0.0022998	0.0025584	0.0061627	0.0032211
2.3635	0.0023247	0.0025641	0.006181	0.0032516
2.376	0.0023544	0.0025694	0.0061935	0.0032868
2.3885	0.0023824	0.0025781	0.0062042	0.0033334
2.401	0.0024095	0.0025961	0.006222	0.0033913
2.4135	0.0024364	0.0026215	0.0062513	0.003456
2.426	0.0024724	0.0026558	0.0062788	0.0035289
2.4385	0.0025023	0.0026939	0.0062905	0.0036077
2.451	0.0025365	0.002745	0.0062913	0.0036882
2.4635	0.0025822	0.0028005	0.0063021	0.0037722
2.476	0.0026277	0.0028715	0.0063235	0.0038546
2.4885	0.0026716	0.00293	0.0063425	0.0039297
2.501	0.0027005	0.0029792	0.0063497	0.0039902
2.5135	0.0027141	0.0030283	0.006354	0.004045
2.5261	0.0027209	0.0030808	0.006368	0.0040954
2.5386	0.0027273	0.0031418	0.0063954	0.0041375
2.5511	0.0027469	0.0032174	0.0064387	0.0041916
2.5636	0.0027544	0.0032939	0.0064865	0.0042432
2.5761	0.0027557	0.003366	0.0065328	0.0042901
2.5886	0.0027858	0.0034259	0.0065974	0.0043537
2.6011	0.0028213	0.0034896	0.0066907	0.0044148
2.6136	0.0028432	0.0035588	0.0068087	0.0044795
2.6261	0.0028703	0.0036429	0.0069557	0.0045541
2.6386	0.0029072	0.0037172	0.0071188	0.0046378
2.6511	0.0029437	0.0037871	0.0072894	0.0047328
2.6636	0.0029846	0.0038671	0.0074667	0.0048391
2.6761	0.0030264	0.0039449	0.0076449	0.0049466
2.6886	0.0030681	0.0040275	0.0078203	0.0050516
2.7011	0.0031066	0.0041117	0.0079975	0.0051496
2.7136	0.0031471	0.0041942	0.0081632	0.0052485
2.7261	0.0031991	0.0042669	0.0083137	0.0053527
2.7386	0.003259	0.0043473	0.0084481	0.0055354
2.7511	0.003318	0.0044188	0.0085651	0.005614
2.7637	0.0033763	0.0044796	0.0086623	0.0057145
2.7762	0.0034398	0.0045468	0.0087553	0.0058106
2.7887	0.0034923	0.0046291	0.0088614	0.005891
2.8012	0.0035336	0.0047101	0.0089742	0.0059711
2.8137	0.0035703	0.0047745	0.0090835	0.0060533
2.8262	0.0036183	0.0048211	0.0091872	0.0061314
2.8387	0.0036705	0.0048369	0.0092901	0.0062049
2.8512	0.0037008	0.0048322	0.009379	0.006262
2.8637	0.0037188	0.0048385	0.0094598	0.0063115
2.8762	0.0037481	0.004862	0.0095463	0.0063387
2.8887	0.0037673	0.0048984	0.0096539	0.0063582
2.9012	0.0037717	0.0049246	0.0097963	0.0063973
2.9137	0.0037861	0.0049378	0.0099409	0.0064555
2.9262	0.0038166	0.0049391	0.010046	0.0065103
2.9387	0.0038383	0.0049231	0.010111	0.0065523
2.9512	0.0038652	0.0049259	0.010134	0.0065868
2.9637	0.0038932	0.0049313	0.010133	0.0066024
2.9762	0.0039034	0.0049335	0.010139	0.0066052
2.9887	0.0039339	0.0049631	0.010163	0.006619


==> figures/data/NLS2D_error_time_basis/error_local_reduced_model_no_indicator_NLS2D.txt <==
Time	Error_6	Error_8	0	0	0
0.012505	0.0001763	6.326e-05
0.02501	0.00025349	0.0001059
0.037516	0.00032596	0.00014304
0.050021	0.00040279	0.00018021
0.062526	0.00049448	0.00021906
0.075031	0.00060416	0.00026049
0.087536	0.00072889	0.00030501
0.10004	0.00086318	0.00035283
0.11255	0.0010015	0.00040393
0.12505	0.0011391	0.00045803
0.13756	0.0012724	0.00051461
0.15006	0.0013986	0.00057294
0.16257	0.0015155	0.00063216
0.17507	0.0016214	0.00069131
0.18758	0.0017147	0.00074937
0.20008	0.0017937	0.00080522
0.21259	0.001856	0.00085742
0.22509	0.0019008	0.00090455
0.2376	0.0019314	0.0009464
0.2501	0.0019548	0.00098485
0.26261	0.0019774	0.0010229
0.27511	0.0020017	0.001063
0.28762	0.0020263	0.0011068
0.30013	0.0020485	0.0011549
0.31263	0.002066	0.0012072
0.32514	0.0020782	0.0012635
0.33764	0.0020862	0.0013229
0.35015	0.0020915	0.0013844
0.36265	0.0020953	0.0014462
0.37516	0.0020985	0.001507
0.38766	0.0021041	0.0015665
0.40017	0.0021158	0.0016251
0.41267	0.0021357	0.001683
0.42518	0.0021619	0.0017396
0.43768	0.0021909	0.001794
0.45019	0.0022209	0.0018461
0.46269	0.0022529	0.0018961
0.4752	0.0022891	0.0019442
0.4877	0.0023315	0.0019904
0.50021	0.0023814	0.0020358
0.51271	0.0024406	0.0020818
0.52522	0.0025104	0.0021297
0.53772	0.0025897	0.0021787
0.55023	0.0026753	0.0022278
0.56273	0.002764	0.0022773
0.57524	0.002855	0.0023299
0.58774	0.0029515	0.0023896
0.60025	0.0030572	0.0024604
0.61276	0.0031696	0.0025436
0.62526	0.0032811	0.0026361
0.63777	0.0033843	0.0027324
0.65027	0.003478	0.002828
0.66278	0.0035683	0.0029231
0.67528	0.0036646	0.0030205
0.68779	0.003772	0.0031239
0.70029	0.003887	0.0032376
0.7128	0.0040009	0.003366
0.7253	0.0041084	0.0035102
0.73781	0.0042078	0.0036642
0.75031	0.0042992	0.0038165
0.76282	0.0043861	0.0039572
0.77532	0.0044753	0.0040834
0.78783	0.0045745	0.0041992
0.80033	0.0046903	0.0043118
0.81284	0.0048237	0.0044253
0.82534	0.0049682	0.0045371
0.83785	0.0051142	0.0046426
0.85035	0.0052589	0.0047432
0.86286	0.0054066	0.0048448
0.87536	0.0055602	0.0049536
0.88787	0.005722	0.0050746
0.90038	0.005893	0.005208
0.91288	0.0060685	0.0053442
0.92539	0.0062439	0.0054728
0.93789	0.0064179	0.0055933
0.9504	0.0065888	0.0057187
0.9629	0.0067503	0.0058629
0.97541	0.0068964	0.0060253
0.98791	0.007032	0.0061936
1.0004	0.0071682	0.0063528
1.0129	0.0073095	0.0064949
1.0254	0.0074532	0.0066196
1.0379	0.0075968	0.006731
1.0504	0.0077418	0.006836
1.0629	0.0079006	0.006942
1.0754	0.0080903	0.0070581
1.088	0.0083158	0.0071932
1.1005	0.0085652	0.007347
1.113	0.0088205	0.0075121
1.1255	0.0090675	0.0076738
1.138	0.0092969	0.0078234
1.1505	0.0095163	0.007975
1.163	0.0097453	0.0081469
1.1755	0.010003	0.0083523
1.188	0.010308	0.0085937
1.2005	0.010667	0.008864
1.213	0.01105	0.0091444
1.2255	0.011411	0.0094127
1.238	0.011729	0.0096547
1.2505	0.012011	0.0098641
1.263	0.012269	0.010051
1.2755	0.012518	0.010238
1.288	0.012765	0.01044
1.3005	0.013018	0.01066
1.313	0.013281	0.010884
1.3256	0.013538	0.011095
1.3381	0.013773	0.01129
1.3506	0.013994	0.011487
1.3631	0.014227	0.011715
1.3756	0.014504	0.011992
1.3881	0.014827	0.012306
1.4006	0.015173	0.012616
1.4131	0.015515	0.012887
1.4256	0.015846	0.013128
1.4381	0.016191	0.013379
1.4506	0.016567	0.013656
1.4631	0.016969	0.013954
1.4756	0.017393	0.014265
1.4881	0.01784	0.014567
1.5006	0.018293	0.014826
1.5131	0.018724	0.015027
1.5256	0.019128	0.015186
1.5381	0.019514	0.015338
1.5506	0.019889	0.015524
1.5632	0.020252	0.015754
1.5757	0.020605	0.016004
1.5882	0.020947	0.01623
1.6007	0.021285	0.016417
1.6132	0.021658	0.016593
1.6257	0.022101	0.016768
1.6382	0.022624	0.016949
1.6507	0.02322	0.017154
1.6632	0.023851	0.017373
1.6757	0.024452	0.017586
1.6882	0.024973	0.017799
1.7007	0.025395	0.018022
1.7132	0.025756	0.018278
1.7257	0.026122	0.018592
1.7382	0.026524	0.01893
1.7507	0.026958	0.019241
1.7632	0.027422	0.019523
1.7757	0.02793	0.019814
1.7882	0.02848	0.020125
1.8008	0.029058	0.020422
1.8133	0.029658	0.020706
1.8258	0.03026	0.021002
1.8383	0.030843	0.02133
1.8508	0.031417	0.021694
1.8633	0.032014	0.022091
1.8758	0.032673	0.022536
1.8883	0.033429	0.023047
1.9008	0.034267	0.023604
1.9133	0.035128	0.02415
1.9258	0.035965	0.024635
1.9383	0.036772	0.025069
1.9508	0.037555	0.02547
1.9633	0.038332	0.025837
1.9758	0.039148	0.026206
1.9883	0.039994	0.026623
2.0008	0.040811	0.027102
2.0133	0.041567	0.027622
2.0258	0.042323	0.028162
2.0383	0.04314	0.028695
2.0509	0.044008	0.029215
2.0634	0.044922	0.029739
2.0759	0.045872	0.030253
2.0884	0.046804	0.030727
2.1009	0.047683	0.031173
2.1134	0.048491	0.031608
2.1259	0.049176	0.032031
2.1384	0.049722	0.032454
2.1509	0.05019	0.032869
2.1634	0.050616	0.033262
2.1759	0.051002	0.033631
2.1884	0.051363	0.033969
2.2009	0.05181	0.034292
2.2134	0.052435	0.034656
2.2259	0.053197	0.035101
2.2384	0.053989	0.035642
2.2509	0.054768	0.036295
2.2634	0.055511	0.037009
2.2759	0.056229	0.037697
2.2885	0.056967	0.038324
2.301	0.057741	0.038917
2.3135	0.058566	0.039586
2.326	0.059459	0.040381
2.3385	0.060389	0.04125
2.351	0.061247	0.042126
2.3635	0.061957	0.042956
2.376	0.062626	0.043765
2.3885	0.063524	0.044745
2.401	0.064874	0.04605
2.4135	0.066667	0.047591
2.426	0.068729	0.049151
2.4385	0.070877	0.050611
2.451	0.072928	0.051957
2.4635	0.074705	0.053169
2.476	0.076153	0.054234
2.4885	0.077365	0.055158
2.501	0.078472	0.05596
2.5135	0.079575	0.056638
2.5261	0.080858	0.057295
2.5386	0.08255	0.058092
2.5511	0.084734	0.059115
2.5636	0.087283	0.060361
2.5761	0.090079	0.061842
2.5886	0.09305	0.063566
2.6011	0.096178	0.065502
2.6136	0.099382	0.067602
2.6261	0.10245	0.069705
2.6386	0.10539	0.071756
2.6511	0.10836	0.073912
2.6636	0.11128	0.076173
2.6761	0.11401	0.078376
2.6886	0.11649	0.080436
2.7011	0.11864	0.082361
2.7136	0.12041	0.084187
2.7261	0.12183	0.085817
2.7386	0.12304	0.087201
2.7511	0.12418	0.088451
2.7637	0.12536	0.089758
2.7762	0.12671	0.091274
2.7887	0.12821	0.09287
2.8012	0.12968	0.094328
2.8137	0.13101	0.095625
2.8262	0.13231	0.096835
2.8387	0.13371	0.097944
2.8512	0.13507	0.098807
2.8637	0.13602	0.099309
2.8762	0.13632	0.099401
2.8887	0.13612	0.099243
2.9012	0.13581	0.099159
2.9137	0.13568	0.099314
2.9262	0.13595	0.09988
2.9387	0.13678	0.1009
2.9512	0.13811	0.10214
2.9637	0.1398	0.1035
2.9762	0.14191	0.10497
2.9887	0.14433	0.10645


==> figures/data/NLS2D_singular_values/avg_singular_values_NLS2D.txt <==
Index	Values
1	1
2	0.24285229038403583
3	0.051428839908061449
4	0.016153562881317998
5	0.011326547588785724
6	0.0065147964153204653
7	0.0025699688850981625
8	0.0022089303650881342
9	0.0012675312939009194
10	0.00080465351921590845
11	0.00043847950821603471
12	0.0003363717375087313
13	0.00025364235968717679
14	0.00015558743296285272
15	9.6795241778014992e-05
16	7.6412804909997323e-05
17	5.6512549846003808e-05
18	4.3494971278189388e-05
19	3.1670731069612528e-05
20	1.9527394940723281e-05
21	1.3918528593708988e-05
22	1.1674412060886123e-05
23	9.329025672499696e-06
24	8.102539880382934e-06
25	5.6833391722411398e-06
26	4.3135092514899612e-06
27	3.0461396518736123e-06
28	2.0502656140168734e-06
29	1.6143209001198837e-06
30	1.3267318603724754e-06
31	1.1313699950149795e-06
32	9.9823855790373146e-07
33	6.9106930597874093e-07
34	5.2666291982846941e-07
35	4.5917983036337166e-07
36	3.1076789904799376e-07
37	2.7081788451203754e-07
38	1.9692129197468546e-07
39	1.3941520243225907e-07
40	1.1556510039030852e-07
41	8.9730845197948878e-08
42	7.3918963773505471e-08
43	5.9154532524272048e-08
44	4.8938472405293873e-08
45	3.8505970777635192e-08
46	3.2490272698539478e-08
47	2.7874657505250408e-08
48	2.0052075649686404e-08
49	1.5067556954555591e-08
50	1.2316251164067294e-08
51	8.3137639368658617e-09
52	6.1024465593851192e-09
53	4.7728171382522788e-09
54	3.5929415055188997e-09
55	2.8795580490097231e-09
56	1.4213161630055375e-09
57	1.094795361084902e-09
58	7.9522415445097011e-10
59	5.3200213511090219e-10
60	2.3539339242643331e-10
61	1.632655454787533e-10
62	7.952162822582537e-11
63	4.0448956243585903e-11
64	9.5991575712796182e-12


==> figures/data/NLS2D_singular_values/full_singular_values_NLS2D.txt <==
Index	Values
1	1
21	0.15742836456539386
41	0.060865186525658505
61	0.032027561854736583
81	0.017451327977438844
101	0.011639568524400807
121	0.0079924530640991861
141	0.0056503973275430601
161	0.0038773107807010946
181	0.0025992676808632557
201	0.0019483259996142329
221	0.0013821993216776992
241	0.001001261995535711
261	0.00073977153379732792
281	0.00054408620369625848
301	0.00041378445964838602
321	0.00032675128469580904
341	0.00024879198925955085
361	0.0001906303605040253
381	0.00015365229467650038
401	0.00012288127627869787
421	9.5779342045795325e-05
441	7.6738037964866408e-05
461	5.9952476950975504e-05
481	4.8192719433792422e-05
501	3.8674827930163266e-05
521	3.0806743616580838e-05
541	2.5450347777185202e-05
561	2.1047276660392133e-05
581	1.7427068705199137e-05
601	1.4280509477259181e-05
621	1.1977831631759436e-05
641	1.0115320164647856e-05
661	8.493446205213413e-06
681	7.2917710753293946e-06
701	6.1988008126682555e-06
721	5.3131431457075251e-06
741	4.4788469256187771e-06
761	3.8404145730410709e-06
781	3.3092999711680029e-06
801	2.8314516309313246e-06
821	2.4111956753863626e-06
841	2.0594582154841874e-06
861	1.7652441227604188e-06
881	1.4778204231909156e-06
901	1.2791630020684479e-06
921	1.0712146696784187e-06
941	8.8302190086394299e-07
961	7.1126314508242436e-07
981	5.7628061283428411e-07
1001	4.6249781257235787e-07
1021	3.6474702346139233e-07
1041	2.8301823073343406e-07
1061	2.1779622290816372e-07
1081	1.6760036980978439e-07
1101	1.3061303140773452e-07
1121	9.8217654459179779e-08
1141	7.1421403864819508e-08
1161	5.4392371478513718e-08
1181	3.9478739672625394e-08
1201	2.7449737309788698e-08
1221	1.8804045126193141e-08
1241	1.2019176589584219e-08
1261	1.0172740752560078e-15
1281	6.6423751421438839e-16
1301	5.4284114543821712e-16
1321	4.602925158741116e-16
1341	4.0245210127713965e-16
1361	3.6251419907113628e-16
1381	3.3289514006812971e-16
1401	3.0685681682305272e-16
1421	2.8775261994027614e-16
1441	2.6812751161312932e-16
1461	2.5385289509381074e-16
1481	2.4059378972908627e-16
1501	2.2821529182536561e-16
1521	2.1729812194437149e-16
1541	2.0762142268223412e-16
1561	1.9895315886162328e-16
1581	1.9181505889575636e-16
1601	1.8495337920318095e-16
1621	1.7822394551223356e-16
1641	1.7273548097975992e-16
1661	1.6737256855543806e-16
1681	1.6381283654970238e-16
1701	1.6086390662336454e-16
1721	1.583615236440794e-16
1741	1.5634093049196489e-16
1761	1.543765040078466e-16
1781	1.5252184284544458e-16
1801	1.5085237957337593e-16
1821	1.4931231121389823e-16
1841	1.4791872225876496e-16
1861	1.4647092405648493e-16
1881	1.4527349533372527e-16
1901	1.4408293731492128e-16
1921	1.4292328814364617e-16
1941	1.4186954310919138e-16
1961	1.4076888127042807e-16
1981	1.3945680073716218e-16
2001	1.382020787119317e-16
2021	1.3673761737845753e-16
2041	1.3523270283858049e-16
2061	1.3373730987255375e-16
2081	1.3224186541148921e-16
2101	1.3065094713372112e-16
2121	1.2885696667964221e-16
2141	1.2691123962906136e-16
2161	1.2552374410670435e-16
2181	1.2348852480269113e-16
2201	1.2124953728805685e-16
2221	1.1925797660374782e-16
2241	1.1731114084406011e-16
2261	1.1491353079379487e-16
2281	1.1375376021675389e-16
2301	1.1269412248164406e-16
2321	1.1044080605297112e-16
2341	1.0826263094534568e-16
2361	1.059073099027996e-16
2381	1.0336863557280978e-16
2401	1.0090621680414303e-16
2421	9.8302123134594905e-17
2441	9.5479259576466112e-17
2461	9.3081479527086127e-17
2481	9.0648469358163794e-17
2501	8.82672244944123e-17
2521	8.580107055517261e-17
2541	8.3255944815387577e-17
2561	8.025001318347537e-17
2581	7.7304713253751266e-17
2601	7.4343303420499974e-17
2621	7.1707407374308348e-17
2641	7.1114151530714714e-17
2661	7.0968355962527128e-17
2681	7.0771510368564124e-17
2701	7.0633879396394098e-17
2721	7.0507597504247042e-17
2741	7.0392152151788948e-17
2761	7.0280664093136692e-17
2781	7.0179811546133414e-17
2801	7.0052002280409963e-17
2821	6.9914906198552935e-17
2841	6.979270608298141e-17
2861	6.9640939116549199e-17
2881	6.9561457932050686e-17
2901	6.9425033993151467e-17
2921	6.9325571634711704e-17
2941	6.922548375735511e-17
2961	6.9146307850295089e-17
2981	6.9024993238360938e-17
3001	6.897660666037069e-17
3021	6.897660666037069e-17
3041	6.897660666037069e-17
3061	6.897660666037069e-17
3081	6.897660666037069e-17
3101	6.897660666037069e-17
3121	6.897660666037069e-17
3141	6.897660666037069e-17
3161	6.897660666037069e-17
3181	6.897660666037069e-17
3201	6.897660666037069e-17
3221	6.897660666037069e-17
3241	6.897660666037069e-17
3261	6.897660666037069e-17
3281	6.897660666037069e-17
3301	6.897660666037069e-17
3321	6.897660666037069e-17
3341	6.897660666037069e-17
3361	6.897660666037069e-17
3381	6.897660666037069e-17
3401	6.897660666037069e-17
3421	6.897660666037069e-17
3441	6.897660666037069e-17
3461	6.897660666037069e-17
3481	6.897660666037069e-17
3501	6.897660666037069e-17
3521	6.897660666037069e-17
3541	6.897660666037069e-17
3561	6.897660666037069e-17
3581	6.897660666037069e-17
3601	6.897660666037069e-17
3621	6.897660666037069e-17
3641	6.897660666037069e-17
3661	6.897660666037069e-17
3681	6.897660666037069e-17
3701	6.897660666037069e-17
3721	6.897660666037069e-17
3741	6.897660666037069e-17
3761	6.897660666037069e-17
3781	6.897660666037069e-17
3801	6.897660666037069e-17
3821	6.897660666037069e-17
3841	6.897660666037069e-17
3861	6.897660666037069e-17
3881	6.897660666037069e-17
3901	6.897660666037069e-17
3921	6.897660666037069e-17
3941	6.897660666037069e-17
3961	6.897660666037069e-17
3981	6.897660666037069e-17
4001	6.897660666037069e-17
4021	6.897660666037069e-17
4041	6.897660666037069e-17
4061	6.897660666037069e-17
4081	6.897660666037069e-17
4101	6.897660666037069e-17
4121	6.897660666037069e-17
4141	6.897660666037069e-17
4161	6.897660666037069e-17
4181	6.897660666037069e-17
4201	6.897660666037069e-17
4221	6.897660666037069e-17
4241	6.897660666037069e-17
4261	6.897660666037069e-17
4281	6.897660666037069e-17
4301	6.897660666037069e-17
4321	6.897660666037069e-17
4341	6.897660666037069e-17
4361	6.897660666037069e-17
4381	6.897660666037069e-17
4401	6.897660666037069e-17
4421	6.897660666037069e-17
4441	6.897660666037069e-17
4461	6.897660666037069e-17
4481	6.897660666037069e-17
4501	6.897660666037069e-17
4521	6.897660666037069e-17
4541	6.897660666037069e-17
4561	6.897660666037069e-17
4581	6.897660666037069e-17
4601	6.897660666037069e-17
4621	6.897660666037069e-17
4641	6.897660666037069e-17
4661	6.897660666037069e-17
4681	6.897660666037069e-17
4701	6.897660666037069e-17
4721	6.897660666037069e-17
4741	6.897660666037069e-17
4761	6.897660666037069e-17
4781	6.897660666037069e-17
4801	6.897660666037069e-17
4821	6.897660666037069e-17
4841	6.897660666037069e-17
4861	6.897660666037069e-17
4881	6.897660666037069e-17
4901	6.897660666037069e-17
4921	6.897660666037069e-17
4941	6.897660666037069e-17
4961	6.897660666037069e-17
4981	6.897660666037069e-17
5001	6.897660666037069e-17
5021	6.897660666037069e-17
5041	6.897660666037069e-17
5061	6.897660666037069e-17
5081	6.897660666037069e-17
5101	6.897660666037069e-17
5121	6.897660666037069e-17
5141	6.897660666037069e-17
5161	6.897660666037069e-17
5181	6.897660666037069e-17
5201	6.897660666037069e-17
5221	6.897660666037069e-17
5241	6.897660666037069e-17
5261	6.897660666037069e-17
5281	6.897660666037069e-17
5301	6.897660666037069e-17
5321	6.897660666037069e-17
5341	6.897660666037069e-17
5361	6.897660666037069e-17
5381	6.897660666037069e-17
5401	6.897660666037069e-17
5421	6.897660666037069e-17
5441	6.897660666037069e-17
5461	6.897660666037069e-17
5481	6.897660666037069e-17
5501	6.897660666037069e-17
5521	6.897660666037069e-17
5541	6.897660666037069e-17
5561	6.897660666037069e-17
5581	6.897660666037069e-17
5601	6.897660666037069e-17
5621	6.897660666037069e-17
5641	6.897660666037069e-17
5661	6.897660666037069e-17
5681	6.897660666037069e-17
5701	6.897660666037069e-17
5721	6.897660666037069e-17
5741	6.897660666037069e-17
5761	6.897660666037069e-17
5781	6.897660666037069e-17
5801	6.897660666037069e-17
5821	6.897660666037069e-17
5841	6.897660666037069e-17
5861	6.897660666037069e-17
5881	6.897660666037069e-17
5901	6.897660666037069e-17
5921	6.897660666037069e-17
5941	6.897660666037069e-17
5961	6.897660666037069e-17
5981	6.897660666037069e-17
6001	6.897660666037069e-17
6021	6.897660666037069e-17
6041	6.897660666037069e-17
6061	6.897660666037069e-17
6081	6.897660666037069e-17
6101	6.897660666037069e-17
6121	6.897660666037069e-17
6141	6.897660666037069e-17
6161	6.897660666037069e-17
6181	6.897660666037069e-17
6201	6.897660666037069e-17
6221	6.897660666037069e-17
6241	6.897660666037069e-17
6261	6.897660666037069e-17
6281	6.897660666037069e-17
6301	6.897660666037069e-17
6321	6.897660666037069e-17
6341	6.897660666037069e-17
6361	6.897660666037069e-17
6381	6.897660666037069e-17
6401	6.897660666037069e-17
6421	6.897660666037069e-17
6441	6.897660666037069e-17
6461	6.897660666037069e-17
6481	6.897660666037069e-17
6501	6.897660666037069e-17
6521	6.897660666037069e-17
6541	6.897660666037069e-17
6561	6.897660666037069e-17
6581	6.897660666037069e-17
6601	6.897660666037069e-17
6621	6.897660666037069e-17
6641	6.897660666037069e-17
6661	6.897660666037069e-17
6681	6.897660666037069e-17
6701	6.897660666037069e-17
6721	6.897660666037069e-17
6741	6.897660666037069e-17
6761	6.897660666037069e-17
6781	6.897660666037069e-17
6801	6.897660666037069e-17
6821	6.897660666037069e-17
6841	6.897660666037069e-17
6861	6.897660666037069e-17
6881	6.897660666037069e-17
6901	6.897660666037069e-17
6921	6.897660666037069e-17
6941	6.897660666037069e-17
6961	6.897660666037069e-17
6981	6.897660666037069e-17
7001	6.897660666037069e-17
7021	6.897660666037069e-17
7041	6.897660666037069e-17
7061	6.897660666037069e-17
7081	6.897660666037069e-17
7101	6.897660666037069e-17
7121	6.897660666037069e-17
7141	6.897660666037069e-17
7161	6.897660666037069e-17
7181	6.897660666037069e-17
7201	6.897660666037069e-17
7221	6.897660666037069e-17
7241	6.897660666037069e-17
7261	6.897660666037069e-17
7281	6.897660666037069e-17
7301	6.897660666037069e-17
7321	6.897660666037069e-17
7341	6.897660666037069e-17
7361	6.897660666037069e-17
7381	6.897660666037069e-17
7401	6.897660666037069e-17
7421	6.897660666037069e-17
7441	6.897660666037069e-17
7461	6.897660666037069e-17
7481	6.897660666037069e-17
7501	6.897660666037069e-17
7521	6.897660666037069e-17
7541	6.897660666037069e-17
7561	6.897660666037069e-17
7581	6.897660666037069e-17
7601	6.897660666037069e-17
7621	6.897660666037069e-17
7641	6.897660666037069e-17
7661	6.897660666037069e-17
7681	6.897660666037069e-17
7701	6.897660666037069e-17
7721	6.897660666037069e-17
7741	6.897660666037069e-17
7761	6.897660666037069e-17
7781	6.897660666037069e-17
7801	6.897660666037069e-17
7821	6.897660666037069e-17
7841	6.897660666037069e-17
7861	6.897660666037069e-17
7881	6.897660666037069e-17
7901	6.897660666037069e-17
7921	6.897660666037069e-17
7941	6.897660666037069e-17
7961	6.897660666037069e-17
7981	6.897660666037069e-17
8001	6.897660666037069e-17
8021	6.897660666037069e-17
8041	6.897660666037069e-17
8061	6.897660666037069e-17
8081	6.897660666037069e-17
8101	6.897660666037069e-17
8121	6.897660666037069e-17
8141	6.897660666037069e-17
8161	6.897660666037069e-17
8181	6.897660666037069e-17
8201	6.897660666037069e-17
8221	6.897660666037069e-17
8241	6.897660666037069e-17
8261	6.897660666037069e-17
8281	6.897660666037069e-17
8301	6.897660666037069e-17
8321	6.897660666037069e-17
8341	6.897660666037069e-17
8361	6.897660666037069e-17
8381	6.897660666037069e-17
8401	6.897660666037069e-17
8421	6.897660666037069e-17
8441	6.897660666037069e-17
8461	6.897660666037069e-17
8481	6.897660666037069e-17
8501	6.897660666037069e-17
8521	6.897660666037069e-17
8541	6.897660666037069e-17
8561	6.897660666037069e-17
8581	6.897660666037069e-17
8601	6.897660666037069e-17
8621	6.897660666037069e-17
8641	6.897660666037069e-17
8661	6.897660666037069e-17
8681	6.897660666037069e-17
8701	6.897660666037069e-17
8721	6.897660666037069e-17
8741	6.897660666037069e-17
8761	6.897660666037069e-17
8781	6.897660666037069e-17
8801	6.897660666037069e-17
8821	6.897660666037069e-17
8841	6.897660666037069e-17
8861	6.897660666037069e-17
8881	6.897660666037069e-17
8901	6.897660666037069e-17
8921	6.897660666037069e-17
8941	6.897660666037069e-17
8961	6.897660666037069e-17
8981	6.897660666037069e-17
9001	6.897660666037069e-17
9021	6.897660666037069e-17
9041	6.897660666037069e-17
9061	6.897660666037069e-17
9081	6.897660666037069e-17
9101	6.897660666037069e-17
9121	6.897660666037069e-17
9141	6.897660666037069e-17
9161	6.897660666037069e-17
9181	6.897660666037069e-17
9201	6.897660666037069e-17
9221	6.897660666037069e-17
9241	6.897660666037069e-17
9261	6.897660666037069e-17
9281	6.897660666037069e-17
9301	6.897660666037069e-17
9321	6.897660666037069e-17
9341	6.897660666037069e-17
9361	6.897660666037069e-17
9381	6.897660666037069e-17
9401	6.897660666037069e-17
9421	6.897660666037069e-17
9441	6.897660666037069e-17
9461	6.897660666037069e-17
9481	6.897660666037069e-17
9501	6.897660666037069e-17
9521	6.897660666037069e-17
9541	6.897660666037069e-17
9561	6.897660666037069e-17
9581	6.897660666037069e-17
9601	6.897660666037069e-17
9621	6.897660666037069e-17
9641	6.897660666037069e-17
9661	6.897660666037069e-17
9681	6.897660666037069e-17
9701	6.897660666037069e-17
9721	6.897660666037069e-17
9741	6.897660666037069e-17
9761	6.897660666037069e-17
9781	6.897660666037069e-17
9801	6.897660666037069e-17
9821	6.897660666037069e-17
9841	6.897660666037069e-17
9861	6.897660666037069e-17
9881	6.897660666037069e-17
9901	6.897660666037069e-17
9921	6.897660666037069e-17
9941	6.897660666037069e-17
9961	6.897660666037069e-17
9981	6.897660666037069e-17
10001	6.897660666037069e-17
10021	6.897660666037069e-17
10041	6.897660666037069e-17
10061	6.897660666037069e-17
10081	6.897660666037069e-17
10101	6.897660666037069e-17
10121	6.897660666037069e-17
10141	6.897660666037069e-17
10161	6.897660666037069e-17
10181	6.897660666037069e-17
10201	6.897660666037069e-17
10221	6.897660666037069e-17
10241	6.897660666037069e-17
10261	6.897660666037069e-17
10281	6.897660666037069e-17
10301	6.897660666037069e-17
10321	6.897660666037069e-17
10341	6.897660666037069e-17
10361	6.897660666037069e-17
10381	6.897660666037069e-17
10401	6.897660666037069e-17
10421	6.897660666037069e-17
10441	6.897660666037069e-17
10461	6.897660666037069e-17
10481	6.897660666037069e-17
10501	6.897660666037069e-17
10521	6.897660666037069e-17
10541	6.897660666037069e-17
10561	6.897660666037069e-17
10581	6.897660666037069e-17
10601	6.897660666037069e-17
10621	6.897660666037069e-17
10641	6.897660666037069e-17
10661	6.897660666037069e-17
10681	6.897660666037069e-17
10701	6.897660666037069e-17
10721	6.897660666037069e-17
10741	6.897660666037069e-17
10761	6.897660666037069e-17
10781	6.897660666037069e-17
10801	6.897660666037069e-17
10821	6.897660666037069e-17
10841	6.897660666037069e-17
10861	6.897660666037069e-17
10881	6.897660666037069e-17
10901	6.897660666037069e-17
10921	6.897660666037069e-17
10941	6.897660666037069e-17
10961	6.897660666037069e-17
10981	6.897660666037069e-17
11001	6.897660666037069e-17
11021	6.897660666037069e-17
11041	6.897660666037069e-17
11061	6.897660666037069e-17
11081	6.897660666037069e-17
11101	6.897660666037069e-17
11121	6.897660666037069e-17
11141	6.897660666037069e-17
11161	6.897660666037069e-17
11181	6.897660666037069e-17
11201	6.897660666037069e-17
11221	6.897660666037069e-17
11241	6.897660666037069e-17
11261	6.897660666037069e-17
11281	6.897660666037069e-17
11301	6.897660666037069e-17
11321	6.897660666037069e-17
11341	6.897660666037069e-17
11361	6.897660666037069e-17
11381	6.897660666037069e-17
11401	6.897660666037069e-17
11421	6.897660666037069e-17
11441	6.897660666037069e-17
11461	6.897660666037069e-17
11481	6.897660666037069e-17
11501	6.897660666037069e-17
11521	6.897660666037069e-17
11541	6.897660666037069e-17
11561	6.897660666037069e-17
11581	6.897660666037069e-17
11601	6.897660666037069e-17
11621	6.897660666037069e-17
11641	6.897660666037069e-17
11661	6.897660666037069e-17
11681	6.897660666037069e-17
11701	6.897660666037069e-17
11721	6.897660666037069e-17
11741	6.897660666037069e-17
11761	6.897660666037069e-17
11781	6.897660666037069e-17
11801	6.897660666037069e-17
11821	6.897660666037069e-17
11841	6.897660666037069e-17
11861	6.897660666037069e-17
11881	6.897660666037069e-17
11901	6.897660666037069e-17
11921	6.897660666037069e-17
11941	6.897660666037069e-17
11961	6.897660666037069e-17
11981	6.897660666037069e-17
12001	6.897660666037069e-17
12021	6.897660666037069e-17
12041	6.897660666037069e-17
12061	6.897660666037069e-17
12081	6.897660666037069e-17
12101	6.897660666037069e-17
12121	6.897660666037069e-17
12141	6.897660666037069e-17
12161	6.897660666037069e-17
12181	6.897660666037069e-17
12201	6.897660666037069e-17
12221	6.897660666037069e-17
12241	6.897660666037069e-17
12261	6.897660666037069e-17
12281	6.897660666037069e-17
12301	6.897660666037069e-17
12321	6.897660666037069e-17
12341	6.897660666037069e-17
12361	6.897660666037069e-17
12381	6.897660666037069e-17
12401	6.897660666037069e-17
12421	6.897660666037069e-17
12441	6.897660666037069e-17
12461	6.897660666037069e-17
12481	6.897660666037069e-17
12501	6.897660666037069e-17
12521	6.897660666037069e-17
12541	6.897660666037069e-17
12561	6.897660666037069e-17
12581	6.897660666037069e-17
12601	6.897660666037069e-17
12621	6.897660666037069e-17
12641	6.897660666037069e-17
12661	6.897660666037069e-17
12681	6.897660666037069e-17
12701	6.897660666037069e-17
12721	6.897660666037069e-17
12741	6.897660666037069e-17
12761	6.897660666037069e-17
12781	6.897660666037069e-17
12801	6.897660666037069e-17
12821	6.897660666037069e-17
12841	6.897660666037069e-17
12861	6.897660666037069e-17
12881	6.897660666037069e-17
12901	6.897660666037069e-17
12921	6.897660666037069e-17
12941	6.897660666037069e-17
12961	6.897660666037069e-17
12981	6.897660666037069e-17
13001	6.897660666037069e-17
13021	6.897660666037069e-17
13041	6.897660666037069e-17
13061	6.897660666037069e-17
13081	6.897660666037069e-17
13101	6.897660666037069e-17
13121	6.897660666037069e-17
13141	6.897660666037069e-17
13161	6.897660666037069e-17
13181	6.897660666037069e-17
13201	6.897660666037069e-17
13221	6.897660666037069e-17
13241	6.897660666037069e-17
13261	6.897660666037069e-17
13281	6.897660666037069e-17
13301	6.897660666037069e-17
13321	6.897660666037069e-17
13341	6.897660666037069e-17
13361	6.897660666037069e-17
13381	6.897660666037069e-17
13401	6.897660666037069e-17
13421	6.897660666037069e-17
13441	6.897660666037069e-17
13461	6.897660666037069e-17
13481	6.897660666037069e-17
13501	6.897660666037069e-17
13521	6.897660666037069e-17
13541	6.897660666037069e-17
13561	6.897660666037069e-17
13581	6.897660666037069e-17
13601	6.897660666037069e-17
13621	6.897660666037069e-17
13641	6.897660666037069e-17
13661	6.897660666037069e-17
13681	6.897660666037069e-17
13701	6.897660666037069e-17
13721	6.897660666037069e-17
13741	6.897660666037069e-17
13761	6.897660666037069e-17
13781	6.897660666037069e-17
13801	6.897660666037069e-17
13821	6.897660666037069e-17
13841	6.897660666037069e-17
13861	6.897660666037069e-17
13881	6.897660666037069e-17
13901	6.897660666037069e-17
13921	6.897660666037069e-17
13941	6.897660666037069e-17
13961	6.897660666037069e-17
13981	6.897660666037069e-17
14001	6.897660666037069e-17
14021	6.897660666037069e-17
14041	6.897660666037069e-17
14061	6.897660666037069e-17
14081	6.897660666037069e-17
14101	6.897660666037069e-17
14121	6.897660666037069e-17
14141	6.897660666037069e-17
14161	6.897660666037069e-17
14181	6.897660666037069e-17
14201	6.897660666037069e-17
14221	6.897660666037069e-17
14241	6.897660666037069e-17
14261	6.897660666037069e-17
14281	6.897660666037069e-17
14301	6.897660666037069e-17
14321	6.897660666037069e-17
14341	6.897660666037069e-17
14361	6.897660666037069e-17
14381	6.897660666037069e-17
14401	6.897660666037069e-17
14421	6.897660666037069e-17
14441	6.897660666037069e-17
14461	6.897660666037069e-17
14481	6.897660666037069e-17
14501	6.897660666037069e-17
14521	6.897660666037069e-17
14541	6.897660666037069e-17
14561	6.897660666037069e-17
14581	6.897660666037069e-17
14601	6.897660666037069e-17
14621	6.897660666037069e-17
14641	6.897660666037069e-17
14661	6.897660666037069e-17
14681	6.897660666037069e-17
14701	6.897660666037069e-17
14721	6.897660666037069e-17
14741	6.897660666037069e-17
14761	6.897660666037069e-17
14781	6.897660666037069e-17
14801	6.897660666037069e-17
14821	6.897660666037069e-17
14841	6.897660666037069e-17
14861	6.897660666037069e-17
14881	6.897660666037069e-17
14901	6.7847158746886565e-17
14921	6.4793428766405398e-17
14941	6.171224651693718e-17
14961	5.9200335631606865e-17
14981	5.6190384384452118e-17
15001	5.3194847514732696e-17
15021	4.9866196818954087e-17
15041	4.6676692674573142e-17
15061	4.451703346502823e-17
15081	4.363494223920122e-17
15101	4.0610841111018644e-17
15121	3.7325910688791968e-17
15141	3.4083278070479856e-17
15161	3.1918360778138642e-17
15181	2.8428955550024839e-17
15201	2.5704582905493732e-17
15221	2.2778023425094643e-17
15241	2.0035864224450035e-17
15261	1.6553963429742832e-17
15281	1.3461548068652491e-17
15301	1.0180263369778037e-17
15321	7.3280176440431753e-18
15341	4.2454232924598061e-18


==> figures/data/NLS2D_singular_values/max_singular_values_NLS2D.txt <==
Index	Values
1	1
2	0.48138005290640812
3	0.10668827212278929
4	0.045513448252066623
5	0.03167774959257063
6	0.025111314602259155
7	0.010893189844706242
8	0.0096639889217542737
9	0.0050128186178374119
10	0.0037096071627925886
11	0.002918334592467646
12	0.0019536708009363522
13	0.0014654077010328257
14	0.00093135627548845414
15	0.00078272786736606167
16	0.00058502765050062527
17	0.00042368482075474538
18	0.00032229133672508726
19	0.00022962694992278488
20	0.00015621989276757423
21	0.00013026676133763243
22	9.3833420564340644e-05
23	7.1995073896019435e-05
24	6.9631046734904044e-05
25	5.19087225045524e-05
26	4.1138751655035948e-05
27	3.2771819797073198e-05
28	1.8177884708752779e-05
29	1.4867513192998385e-05
30	1.3109106966476261e-05
31	1.0750945231849733e-05
32	8.3591804387983454e-06
33	8.1204189461185585e-06
34	5.4658406423174918e-06
35	4.7202064310716245e-06
36	3.5476929951963029e-06
37	2.9116650270822938e-06
38	2.3477600201101689e-06
39	1.7164274074919472e-06
40	1.490247521373982e-06
41	1.1271041428579836e-06
42	7.7254492474648159e-07
43	7.169726899584865e-07
44	5.5904099924078206e-07
45	4.9963461205193131e-07
46	4.1668996554392844e-07
47	3.803293546711464e-07
48	2.7403854399947939e-07
49	2.2115635034041367e-07
50	1.7159001608484104e-07
51	1.3321115348938672e-07
52	8.4492020350964852e-08
53	7.230835301233301e-08
54	6.0505036670545119e-08
55	5.1797701287607568e-08
56	2.2060457154736548e-08
57	1.7918805020712924e-08
58	1.3234216100618689e-08
59	1.1590565709756718e-08
60	3.8418474169184375e-09
61	2.8574528943842576e-09
62	2.0263998196804812e-09
63	7.1766313026207053e-10
64	2.1373335807827195e-10


==> figures/data/NLS2D_singular_values/min_singular_values_NLS2D.txt <==
Index	Values
1	1
2	0.0092578042006786296
3	0.0061721046063896758
4	5.7140135952061957e-05
5	2.6380924953803002e-16
6	9.9142097157376446e-17
7	9.9142097157376446e-17
8	9.9142097157376446e-17
9	9.9142097157376446e-17
10	9.9142097157376446e-17
11	9.9142097157376446e-17
12	9.9142097157376446e-17
13	9.9142097157376446e-17
14	9.9142097157376446e-17
15	9.9142097157376446e-17
16	9.9142097157376446e-17
17	9.9142097157376446e-17
18	9.9142097157376446e-17
19	9.9142097157376446e-17
20	9.9142097157376446e-17
21	9.9142097157376446e-17
22	9.9142097157376446e-17
23	9.9142097157376446e-17
24	9.9142097157376446e-17
25	9.9142097157376446e-17
26	9.9142097157376446e-17
27	9.9142097157376446e-17
28	9.9142097157376446e-17
29	9.9142097157376446e-17
30	9.9135448291363013e-17
31	9.9135448291363013e-17
32	9.9135448291363013e-17
33	9.9135448291363013e-17
34	9.911610779824322e-17
35	9.911610779824322e-17
36	9.9085735941674506e-17
37	9.9085735941674506e-17
38	9.9085735941674506e-17
39	9.9046653915899865e-17
40	9.9046653915899865e-17
41	9.9046653915899865e-17
42	9.9046653915899865e-17
43	9.9046653915899865e-17
44	9.9046653915899865e-17
45	9.9046653915899865e-17
46	9.9046653915899865e-17
47	9.9046653915899865e-17
48	9.9046653915899865e-17
49	9.9046653915899865e-17
50	9.9046653915899865e-17
51	9.9046653915899865e-17
52	9.9046653915899865e-17
53	9.9046653915899865e-17
54	9.9046653915899865e-17
55	9.9046653915899865e-17
56	9.9046653915899865e-17
57	9.9046653915899865e-17
58	9.9046653915899865e-17
59	9.9036032924032744e-17
60	9.900139242244504e-17
61	9.900139242244504e-17
62	9.900139242244504e-17
63	8.7341158758329712e-17
64	2.4835465335426156e-17


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_SW1D_10.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	0	0	0	0
0.2029	8.1164e-10	8.1164e-10	8.1164e-10	8.1164e-10
0.4058	3.0136e-09	3.0136e-09	3.0136e-09	3.0136e-09
0.6087	3.2885e-09	3.4166e-08	3.4166e-08	3.4166e-08
0.81159	3.1268e-09	3.4159e-08	3.4159e-08	3.4832e-08
1.0145	3.5628e-09	3.4162e-08	3.4162e-08	3.4738e-08
1.2174	5.1224e-09	3.465e-08	3.465e-08	3.4533e-08
1.4203	4.8712e-09	4.5882e-08	4.5882e-08	3.5337e-08
1.6232	4.3119e-09	5.7032e-08	5.7032e-08	3.7986e-08
1.8261	6.323e-09	4.0143e-08	4.0143e-08	3.8941e-08
2.029	8.4557e-09	6.0809e-08	6.0809e-08	3.9077e-08
2.2319	9.2175e-09	7.3294e-08	6.4243e-08	3.7859e-08
2.4348	1.0079e-08	6.2802e-08	6.5495e-08	3.8592e-08
2.6377	9.6424e-09	7.9164e-08	6.5885e-08	3.9461e-08
2.8406	1.0192e-08	8.059e-08	7.8683e-08	4.2007e-08
3.0435	1.1439e-08	7.6464e-08	7.9998e-08	4.5327e-08
3.2464	1.3057e-08	7.011e-08	8.7123e-08	4.7918e-08
3.4493	1.5276e-08	6.8753e-08	9.4351e-08	4.9723e-08
3.6522	1.7846e-08	9.3422e-08	8.2648e-08	5.2524e-08
3.8551	2.1301e-08	9.2622e-08	1.048e-07	5.7425e-08
4.058	2.7374e-08	8.4842e-08	1.12e-07	6.2791e-08
4.2609	3.7555e-08	9.9821e-08	1.2875e-07	7.9458e-08
4.4638	5.4113e-08	1.2017e-07	1.5824e-07	9.8048e-08
4.6667	8.2362e-08	1.3876e-07	1.8047e-07	1.1683e-07
4.8696	1.2762e-07	1.7456e-07	2.1116e-07	1.4271e-07
5.0725	1.9522e-07	2.3233e-07	2.7098e-07	1.9953e-07
5.2754	2.9246e-07	3.1731e-07	3.4643e-07	2.9109e-07
5.4783	4.2997e-07	4.3516e-07	4.6515e-07	4.2121e-07
5.6812	6.2028e-07	6.2031e-07	6.4232e-07	6.0301e-07
5.8841	8.813e-07	8.6175e-07	8.8298e-07	8.6648e-07
6.087	1.2323e-06	1.2122e-06	1.221e-06	1.2152e-06
6.2899	1.6964e-06	1.6714e-06	1.6839e-06	1.6923e-06
6.4928	2.3222e-06	2.2965e-06	2.2898e-06	2.3194e-06
6.6957	3.1938e-06	3.167e-06	3.1586e-06	3.1781e-06
6.8986	4.3731e-06	4.3699e-06	4.3703e-06	4.3591e-06


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_SW1D_12.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	0	0	0	0
0.2029	2.6806e-11	1.1656e-10	1.1656e-10	1.1656e-10
0.4058	5.6346e-11	1.1269e-10	1.1904e-10	1.1904e-10
0.6087	1.8783e-10	1.9895e-10	1.5067e-10	1.5067e-10
0.81159	2.6553e-10	2.3932e-10	1.9756e-10	1.9756e-10
1.0145	9.7866e-10	4.9212e-10	2.9249e-10	2.9249e-10
1.2174	1.6598e-09	1.066e-09	1.8992e-09	1.8992e-09
1.4203	1.5095e-09	3.6953e-09	2.2432e-09	2.6705e-09
1.6232	1.5674e-09	3.5712e-09	2.8029e-09	2.6387e-09
1.8261	2.8466e-09	2.8206e-09	3.8564e-09	2.8418e-09
2.029	8.5853e-09	4.5179e-09	4.2913e-09	3.4571e-09
2.2319	1.0183e-08	3.3756e-09	4.8418e-09	3.654e-09
2.4348	1.0771e-08	5.815e-09	5.2812e-09	3.6126e-09
2.6377	1.2883e-08	3.7804e-09	5.3099e-09	4.3277e-09
2.8406	1.3774e-08	4.202e-09	5.7999e-09	5.6981e-09
3.0435	1.8488e-08	9.115e-09	6.6271e-09	7.6352e-09
3.2464	2.106e-08	1.0284e-08	7.8408e-09	9.3846e-09
3.4493	1.8598e-08	1.2435e-08	9.3981e-09	1.1599e-08
3.6522	1.581e-08	9.766e-09	1.1944e-08	1.4077e-08
3.8551	2.0067e-08	1.3943e-08	1.6009e-08	1.7972e-08
4.058	2.3658e-08	2.2173e-08	2.2647e-08	2.4734e-08
4.2609	3.4913e-08	3.2858e-08	3.3193e-08	3.5133e-08
4.4638	4.8356e-08	5.0087e-08	4.9931e-08	5.1526e-08
4.6667	8.0602e-08	7.5647e-08	7.5618e-08	7.689e-08
4.8696	1.1538e-07	1.1547e-07	1.144e-07	1.1569e-07
5.0725	1.7204e-07	1.7412e-07	1.7265e-07	1.733e-07
5.2754	2.5752e-07	2.5785e-07	2.5677e-07	2.573e-07
5.4783	3.7513e-07	3.7486e-07	3.7688e-07	3.7776e-07
5.6812	5.4753e-07	5.5309e-07	5.4592e-07	5.4753e-07
5.8841	7.7639e-07	7.7793e-07	7.8036e-07	7.8329e-07
6.087	1.1067e-06	1.1158e-06	1.1057e-06	1.1091e-06
6.2899	1.5639e-06	1.5592e-06	1.5666e-06	1.5705e-06
6.4928	2.2042e-06	2.2037e-06	2.2047e-06	2.2098e-06
6.6957	3.0781e-06	3.0857e-06	3.0876e-06	3.0937e-06
6.8986	4.3134e-06	4.3042e-06	4.307e-06	4.3135e-06


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_SW1D_6.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	0	0	0	0
0.2029	2.3663e-09	2.3663e-09	2.3663e-09	2.3663e-09
0.4058	9.824e-09	9.824e-09	9.824e-09	9.824e-09
0.6087	3.1019e-08	3.1019e-08	3.1019e-08	3.1019e-08
0.81159	7.6006e-08	7.6006e-08	7.6006e-08	7.6006e-08
1.0145	1.2518e-07	1.2518e-07	1.2518e-07	1.2518e-07
1.2174	1.6397e-07	1.6397e-07	1.6397e-07	1.6397e-07
1.4203	2.0163e-07	1.9888e-07	1.9888e-07	1.9888e-07
1.6232	2.3188e-07	2.4301e-07	2.4301e-07	2.4301e-07
1.8261	2.6471e-07	2.7182e-07	3.0406e-07	3.0406e-07
2.029	3.0714e-07	3.0313e-07	3.7054e-07	3.858e-07
2.2319	3.6354e-07	3.3762e-07	4.0366e-07	4.8808e-07
2.4348	4.3812e-07	3.8504e-07	4.3715e-07	5.4522e-07
2.6377	4.543e-07	4.5082e-07	4.8239e-07	5.8325e-07
2.8406	4.8214e-07	4.9727e-07	5.4865e-07	6.3074e-07
3.0435	5.1352e-07	5.0091e-07	6.4267e-07	7.0085e-07
3.2464	5.5887e-07	5.0642e-07	7.7428e-07	7.9338e-07
3.4493	6.1205e-07	5.1716e-07	9.4046e-07	9.1156e-07
3.6522	6.6142e-07	5.3358e-07	1.0279e-06	1.0628e-06
3.8551	6.9893e-07	5.5409e-07	1.0318e-06	1.2331e-06
4.058	7.2095e-07	5.7626e-07	1.0334e-06	1.4104e-06
4.2609	7.3752e-07	5.9811e-07	1.0354e-06	1.5915e-06
4.4638	7.7228e-07	6.2444e-07	1.039e-06	1.7776e-06
4.6667	8.3597e-07	6.6189e-07	1.0464e-06	1.9775e-06
4.8696	9.1556e-07	7.1329e-07	1.0542e-06	2.1855e-06
5.0725	9.913e-07	7.8225e-07	1.0832e-06	2.4245e-06
5.2754	1.0712e-06	8.7331e-07	1.1524e-06	2.6882e-06
5.4783	1.1763e-06	1.0019e-06	1.2786e-06	2.9713e-06
5.6812	1.3608e-06	1.2253e-06	1.4911e-06	3.3272e-06
5.8841	1.6797e-06	1.5831e-06	1.8217e-06	3.7504e-06
6.087	2.1512e-06	2.0856e-06	2.3016e-06	4.2733e-06
6.2899	2.8439e-06	2.7741e-06	2.9838e-06	4.9839e-06
6.4928	3.7967e-06	3.7172e-06	3.9041e-06	5.9012e-06
6.6957	5.045e-06	4.976e-06	5.1195e-06	7.2081e-06
6.8986	6.6939e-06	6.6293e-06	6.7459e-06	8.8335e-06


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_SW1D_8.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	0	0	0	0
0.2029	1.2229e-09	1.2229e-09	1.2229e-09	1.2229e-09
0.4058	3.1544e-09	3.1544e-09	3.1544e-09	3.1544e-09
0.6087	3.932e-08	3.932e-08	3.932e-08	3.932e-08
0.81159	1.693e-07	1.693e-07	1.693e-07	1.693e-07
1.0145	3.1696e-07	3.1696e-07	3.1696e-07	3.1696e-07
1.2174	4.3735e-07	4.3735e-07	4.3735e-07	4.3735e-07
1.4203	4.9717e-07	4.9717e-07	5.5281e-07	5.5281e-07
1.6232	5.0626e-07	5.0626e-07	5.5702e-07	6.1763e-07
1.8261	5.1359e-07	5.1314e-07	5.6295e-07	6.2309e-07
2.029	5.2263e-07	5.2205e-07	5.6873e-07	6.2758e-07
2.2319	5.3299e-07	5.3331e-07	5.7773e-07	6.3624e-07
2.4348	5.4533e-07	5.4511e-07	5.9254e-07	6.4907e-07
2.6377	5.6282e-07	5.6141e-07	6.0822e-07	6.6957e-07
2.8406	5.8431e-07	5.8237e-07	6.1917e-07	6.9696e-07
3.0435	6.111e-07	6.0813e-07	6.3234e-07	7.2315e-07
3.2464	6.4021e-07	6.3617e-07	6.4813e-07	7.4789e-07
3.4493	6.5945e-07	6.5808e-07	6.6184e-07	7.6561e-07
3.6522	6.6177e-07	6.6629e-07	6.7021e-07	7.8119e-07
3.8551	6.6188e-07	6.6652e-07	6.7976e-07	7.9242e-07
4.058	6.652e-07	6.6848e-07	6.9185e-07	8.0217e-07
4.2609	6.7809e-07	6.797e-07	6.9789e-07	8.1616e-07
4.4638	6.8897e-07	6.9539e-07	7.0441e-07	8.287e-07
4.6667	7.0867e-07	7.1182e-07	7.29e-07	8.379e-07
4.8696	7.5886e-07	7.5876e-07	7.7266e-07	8.6637e-07
5.0725	8.3013e-07	8.2783e-07	8.3576e-07	9.2305e-07
5.2754	9.3476e-07	9.3609e-07	9.3525e-07	1.0139e-06
5.4783	1.0971e-06	1.099e-06	1.0874e-06	1.1471e-06
5.6812	1.2788e-06	1.3279e-06	1.2924e-06	1.3321e-06
5.8841	1.5328e-06	1.6018e-06	1.5867e-06	1.585e-06
6.087	1.8795e-06	1.9672e-06	1.9996e-06	1.9372e-06
6.2899	2.3817e-06	2.4786e-06	2.5731e-06	2.4612e-06
6.4928	3.0723e-06	3.1607e-06	3.3558e-06	3.1826e-06
6.6957	4.0318e-06	4.1184e-06	4.4051e-06	4.1665e-06
6.8986	5.302e-06	5.4018e-06	5.6992e-06	5.4577e-06


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_SW1D_10.txt <==
Timing	Error
0	0
0.2029	8.1164e-10
0.4058	3.0136e-09
0.6087	9.6872e-08
0.81159	1.795e-07
1.0145	2.233e-07
1.2174	2.6288e-07
1.4203	3.5467e-07
1.6232	5.6434e-07
1.8261	8.4827e-07
2.029	1.1078e-06
2.2319	1.3048e-06
2.4348	1.4479e-06
2.6377	1.5591e-06
2.8406	1.6459e-06
3.0435	1.7173e-06
3.2464	1.765e-06
3.4493	1.8024e-06
3.6522	1.8714e-06
3.8551	1.987e-06
4.058	2.1532e-06
4.2609	2.3515e-06
4.4638	2.5176e-06
4.6667	2.6416e-06
4.8696	2.7474e-06
5.0725	2.874e-06
5.2754	3.0854e-06
5.4783	3.4265e-06
5.6812	3.7845e-06
5.8841	4.1394e-06
6.087	4.6066e-06
6.2899	5.2271e-06
6.4928	5.9665e-06
6.6957	6.9771e-06
6.8986	8.4188e-06


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_SW1D_12.txt <==
Timing	Error
0	0
0.2029	4.7097e-10
0.4058	1.0957e-08
0.6087	7.9879e-08
0.81159	1.1696e-07
1.0145	1.2558e-07
1.2174	1.6094e-07
1.4203	2.9825e-07
1.6232	3.7374e-07
1.8261	3.3425e-07
2.029	3.5556e-07
2.2319	3.9355e-07
2.4348	4.9813e-07
2.6377	6.2472e-07
2.8406	7.7974e-07
3.0435	9.0865e-07
3.2464	9.7562e-07
3.4493	1.0496e-06
3.6522	1.1831e-06
3.8551	1.3902e-06
4.058	1.592e-06
4.2609	1.7083e-06
4.4638	1.8183e-06
4.6667	1.9832e-06
4.8696	2.2219e-06
5.0725	2.4662e-06
5.2754	2.6689e-06
5.4783	2.9111e-06
5.6812	3.2143e-06
5.8841	3.5775e-06
6.087	4.0535e-06
6.2899	4.6823e-06
6.4928	5.4217e-06
6.6957	6.3937e-06
6.8986	7.5887e-06


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_SW1D_6.txt <==
Timing	Error
0	0
0.2029	2.3663e-09
0.4058	9.824e-09
0.6087	3.1019e-08
0.81159	7.6006e-08
1.0145	1.2518e-07
1.2174	1.6397e-07
1.4203	1.9888e-07
1.6232	2.4301e-07
1.8261	3.0406e-07
2.029	3.858e-07
2.2319	4.8808e-07
2.4348	6.1203e-07
2.6377	7.6009e-07
2.8406	9.3382e-07
3.0435	1.1353e-06
3.2464	1.3676e-06
3.4493	1.6327e-06
3.6522	1.9319e-06
3.8551	2.267e-06
4.058	2.6426e-06
4.2609	3.0632e-06
4.4638	3.5295e-06
4.6667	4.045e-06
4.8696	4.6148e-06
5.0725	5.2493e-06
5.2754	5.9589e-06
5.4783	6.7582e-06
5.6812	7.6544e-06
5.8841	8.6738e-06
6.087	9.8733e-06
6.2899	1.1316e-05
6.4928	1.3134e-05
6.6957	1.5444e-05
6.8986	1.8291e-05


==> figures/data/SW1D_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_SW1D_8.txt <==
Timing	Error
0	0
0.2029	1.2229e-09
0.4058	3.1544e-09
0.6087	3.932e-08
0.81159	1.693e-07
1.0145	3.1696e-07
1.2174	4.3735e-07
1.4203	5.5281e-07
1.6232	6.993e-07
1.8261	9.1805e-07
2.029	1.2319e-06
2.2319	1.6192e-06
2.4348	2.0466e-06
2.6377	2.4924e-06
2.8406	2.9495e-06
3.0435	3.4245e-06
3.2464	3.9177e-06
3.4493	4.4458e-06
3.6522	5.012e-06
3.8551	5.6304e-06
4.058	6.3008e-06
4.2609	7.0077e-06
4.4638	7.7388e-06
4.6667	8.4858e-06
4.8696	9.2397e-06
5.0725	9.9974e-06
5.2754	1.0749e-05
5.4783	1.1484e-05
5.6812	1.2191e-05
5.8841	1.2884e-05
6.087	1.3579e-05
6.2899	1.4263e-05
6.4928	1.4921e-05
6.6957	1.5591e-05
6.8986	1.6418e-05


==> figures/data/SW1D_Pareto/error_final_full_SW1D.txt <==
Timing	DummyError
11824	1e-05
11824	0.02


==> figures/data/SW1D_Pareto/error_final_global_reduced_model_SW1D.txt <==
Timing	Error   Label
1375.8	0.014968    $2n=10$
1463.5	0.003675    $2n=20$
1781.9	0.001376    $2n=30$
2050.7	0.00061347  $2n=40$
3812	0.00017374  $2n=60$
11972	3.8658e-05  $2n=80$


==> figures/data/SW1D_Pareto/error_final_local_reduced_model_indicator_SW1D_1.02_1.2_2.txt <==
Timing	Error   Label
161.28	0.0022126   $2n_1=6$
181.21	0.0004795   $2n_1=8$
253.27	8.6233e-05  $2n_1=10$
328.9	3.9729e-05  $2n_1=12$


==> figures/data/SW1D_Pareto/error_final_local_reduced_model_indicator_SW1D_1.05_1.2_2.txt <==
Timing	Error
150.73	0.0022241
164.17	0.0004888
242.88	0.00012558
329.22	4.2278e-05


==> figures/data/SW1D_Pareto/error_final_local_reduced_model_indicator_SW1D_1.1_1.2_2.txt <==
Timing	Error
132.31	0.0022481
174.84	0.00052197
245.35	0.0001278
303.61	2.4532e-05


==> figures/data/SW1D_Pareto/error_final_local_reduced_model_indicator_SW1D_1.2_1.2_2.txt <==
Timing	Error
113.88	0.0023333
168.58	0.00052692
225.73	0.00012682
280.56	2.5503e-05


==> figures/data/SW1D_Pareto/error_final_local_reduced_model_no_indicator_SW1D.txt <==
Timing	Error
133.79	0.0025751
137.88	0.0021183
158.37	0.00062204
162.71	0.00052358


==> figures/data/SW1D_accuracy_T_vs_comp_time/DynRed.txt <==
Timing	Final_Error
119.557823313	0.00739264960104938
170.733646208	0.00178835271494773
197.045384077	0.000662302911041361
221.597524189	0.000354880441902914
244.054988934	0.000133547557381013
267.915854373999	5.13858146346472e-05


==> figures/data/SW1D_accuracy_T_vs_comp_time/GloRed_method_Complex_SVD.txt <==
Timing	Final_Error
128.731076096	0.0152654017872032
187.822119286	0.00383352278897827
527.600935475	0.00160692324424247
707.593032676	0.000732326879794803
1733.679978098	0.000222104889281382
6466.947837208	6.82861296044074e-05


==> figures/data/SW1D_accuracy_T_vs_comp_time/GloRed_method_POD.txt <==
Timing	Final_Error
133.421304881	0.00739264960104938
197.704399102	0.00178835271494773
613.266872033	0.000662302911041361
993.668920290999	0.000354880441902914
4287.694411273	0.000133547557381013
10580.236427603	5.13858146346472e-05


==> figures/data/SW1D_epsilon_rank/0.001_epsilon_rank_SW1D.txt <==
Time	Rank
0	7
0.010014	7
0.020029	7
0.030043	7
0.040057	7
0.050072	7
0.060086	7
0.0701	7
0.080114	7
0.090129	7
0.10014	7
0.11016	7
0.12017	7
0.13019	7
0.1402	7
0.15021	7
0.16023	7
0.17024	7
0.18026	7
0.19027	7
0.20029	7
0.2103	7
0.22031	7
0.23033	7
0.24034	7
0.25036	7
0.26037	7
0.27039	7
0.2804	8
0.29041	8
0.30043	8
0.31044	8
0.32046	8
0.33047	8
0.34049	8
0.3505	8
0.36052	8
0.37053	8
0.38054	8
0.39056	8
0.40057	8
0.41059	8
0.4206	8
0.43062	8
0.44063	8
0.45064	8
0.46066	8
0.47067	8
0.48069	8
0.4907	8
0.50072	8
0.51073	8
0.52074	8
0.53076	8
0.54077	8
0.55079	9
0.5608	9
0.57082	9
0.58083	9
0.59084	9
0.60086	9
0.61087	9
0.62089	9
0.6309	9
0.64092	9
0.65093	9
0.66094	9
0.67096	9
0.68097	9
0.69099	9
0.701	9
0.71102	9
0.72103	9
0.73104	9
0.74106	9
0.75107	9
0.76109	9
0.7711	9
0.78112	9
0.79113	9
0.80114	9
0.81116	9
0.82117	9
0.83119	9
0.8412	9
0.85122	9
0.86123	9
0.87124	9
0.88126	9
0.89127	9
0.90129	9
0.9113	10
0.92132	10
0.93133	10
0.94134	10
0.95136	10
0.96137	10
0.97139	10
0.9814	10
0.99142	10
1.0014	10
1.0114	10
1.0215	10
1.0315	10
1.0415	10
1.0515	10
1.0615	10
1.0715	10
1.0815	10
1.0916	10
1.1016	10
1.1116	10
1.1216	10
1.1316	10
1.1416	10
1.1516	10
1.1617	10
1.1717	10
1.1817	10
1.1917	10
1.2017	10
1.2117	10
1.2217	10
1.2318	10
1.2418	10
1.2518	10
1.2618	10
1.2718	10
1.2818	10
1.2918	10
1.3019	10
1.3119	10
1.3219	10
1.3319	11
1.3419	11
1.3519	11
1.3619	11
1.372	11
1.382	11
1.392	11
1.402	11
1.412	11
1.422	11
1.432	11
1.4421	11
1.4521	11
1.4621	11
1.4721	11
1.4821	11
1.4921	11
1.5021	11
1.5122	11
1.5222	11
1.5322	11
1.5422	11
1.5522	11
1.5622	11
1.5722	11
1.5823	11
1.5923	11
1.6023	11
1.6123	11
1.6223	11
1.6323	11
1.6423	11
1.6524	11
1.6624	11
1.6724	11
1.6824	11
1.6924	11
1.7024	11
1.7124	11
1.7225	11
1.7325	11
1.7425	11
1.7525	11
1.7625	11
1.7725	11
1.7825	11
1.7926	11
1.8026	11
1.8126	11
1.8226	11
1.8326	11
1.8426	11
1.8526	11
1.8627	11
1.8727	11
1.8827	11
1.8927	11
1.9027	11
1.9127	11
1.9227	11
1.9328	11
1.9428	11
1.9528	11
1.9628	11
1.9728	11
1.9828	11
1.9928	11
2.0029	11
2.0129	11
2.0229	11
2.0329	11
2.0429	11
2.0529	11
2.0629	11
2.073	11
2.083	11
2.093	11
2.103	11
2.113	11
2.123	11
2.133	11
2.1431	11
2.1531	11
2.1631	11
2.1731	11
2.1831	11
2.1931	11
2.2031	11
2.2132	11
2.2232	11
2.2332	11
2.2432	11
2.2532	11
2.2632	11
2.2732	11
2.2833	11
2.2933	11
2.3033	11
2.3133	11
2.3233	11
2.3333	11
2.3433	11
2.3534	11
2.3634	11
2.3734	11
2.3834	11
2.3934	11
2.4034	11
2.4134	11
2.4235	11
2.4335	11
2.4435	11
2.4535	11
2.4635	11
2.4735	11
2.4835	11
2.4936	11
2.5036	11
2.5136	11
2.5236	11
2.5336	11
2.5436	11
2.5536	11
2.5637	11
2.5737	11
2.5837	11
2.5937	11
2.6037	11
2.6137	11
2.6237	11
2.6338	11
2.6438	11
2.6538	11
2.6638	11
2.6738	11
2.6838	11
2.6938	11
2.7039	11
2.7139	11
2.7239	11
2.7339	11
2.7439	11
2.7539	11
2.7639	11
2.774	11
2.784	11
2.794	11
2.804	11
2.814	11
2.824	11
2.834	11
2.8441	11
2.8541	11
2.8641	11
2.8741	11
2.8841	11
2.8941	11
2.9041	11
2.9142	11
2.9242	11
2.9342	11
2.9442	11
2.9542	11
2.9642	11
2.9742	11
2.9843	11
2.9943	11
3.0043	11
3.0143	11
3.0243	11
3.0343	11
3.0443	11
3.0544	11
3.0644	11
3.0744	11
3.0844	11
3.0944	11
3.1044	11
3.1144	11
3.1245	11
3.1345	11
3.1445	11
3.1545	11
3.1645	11
3.1745	11
3.1845	11
3.1946	11
3.2046	11
3.2146	11
3.2246	11
3.2346	11
3.2446	11
3.2546	11
3.2647	11
3.2747	11
3.2847	11
3.2947	11
3.3047	11
3.3147	11
3.3247	11
3.3348	11
3.3448	11
3.3548	11
3.3648	11
3.3748	11
3.3848	12
3.3948	12
3.4049	12
3.4149	12
3.4249	12
3.4349	12
3.4449	12
3.4549	12
3.4649	12
3.475	12
3.485	12
3.495	12
3.505	12
3.515	12
3.525	12
3.5351	12
3.5451	12
3.5551	12
3.5651	12
3.5751	12
3.5851	12
3.5951	12
3.6052	12
3.6152	12
3.6252	12
3.6352	12
3.6452	12
3.6552	12
3.6652	12
3.6753	12
3.6853	12
3.6953	12
3.7053	12
3.7153	12
3.7253	12
3.7353	12
3.7454	12
3.7554	12
3.7654	12
3.7754	12
3.7854	12
3.7954	12
3.8054	12
3.8155	12
3.8255	12
3.8355	12
3.8455	12
3.8555	12
3.8655	12
3.8755	12
3.8856	12
3.8956	12
3.9056	12
3.9156	12
3.9256	12
3.9356	12
3.9456	12
3.9557	12
3.9657	12
3.9757	12
3.9857	12
3.9957	12
4.0057	12
4.0157	12
4.0258	12
4.0358	12
4.0458	12
4.0558	12
4.0658	12
4.0758	12
4.0858	12
4.0959	12
4.1059	12
4.1159	12
4.1259	12
4.1359	12
4.1459	12
4.1559	12
4.166	13
4.176	13
4.186	13
4.196	13
4.206	13
4.216	13
4.226	13
4.2361	13
4.2461	13
4.2561	13
4.2661	13
4.2761	13
4.2861	13
4.2961	13
4.3062	13
4.3162	13
4.3262	13
4.3362	13
4.3462	13
4.3562	13
4.3662	13
4.3763	13
4.3863	13
4.3963	13
4.4063	13
4.4163	13
4.4263	13
4.4363	13
4.4464	13
4.4564	13
4.4664	13
4.4764	13
4.4864	13
4.4964	13
4.5064	13
4.5165	13
4.5265	13
4.5365	13
4.5465	13
4.5565	13
4.5665	13
4.5765	13
4.5866	13
4.5966	13
4.6066	13
4.6166	13
4.6266	13
4.6366	13
4.6466	13
4.6567	13
4.6667	13
4.6767	13
4.6867	13
4.6967	13
4.7067	13
4.7167	13
4.7268	13
4.7368	13
4.7468	13
4.7568	13
4.7668	13
4.7768	13
4.7868	13
4.7969	13
4.8069	13
4.8169	13
4.8269	13
4.8369	13
4.8469	13
4.8569	13
4.867	14
4.877	14
4.887	14
4.897	14
4.907	14
4.917	14
4.927	14
4.9371	14
4.9471	14
4.9571	14
4.9671	14
4.9771	14
4.9871	14
4.9971	14
5.0072	14
5.0172	14
5.0272	14
5.0372	14
5.0472	14
5.0572	14
5.0672	14
5.0773	14
5.0873	14
5.0973	14
5.1073	14
5.1173	14
5.1273	14
5.1373	14
5.1474	14
5.1574	14
5.1674	14
5.1774	14
5.1874	14
5.1974	14
5.2074	14
5.2175	14
5.2275	14
5.2375	14
5.2475	14
5.2575	14
5.2675	14
5.2775	14
5.2876	14
5.2976	14
5.3076	14
5.3176	14
5.3276	14
5.3376	14
5.3476	14
5.3577	14
5.3677	14
5.3777	14
5.3877	14
5.3977	14
5.4077	14
5.4177	14
5.4278	14
5.4378	14
5.4478	14
5.4578	14
5.4678	14
5.4778	14
5.4878	14
5.4979	14
5.5079	14
5.5179	14
5.5279	14
5.5379	14
5.5479	14
5.5579	14
5.568	14
5.578	14
5.588	14
5.598	14
5.608	14
5.618	14
5.628	14
5.6381	14
5.6481	14
5.6581	14
5.6681	14
5.6781	14
5.6881	14
5.6981	14
5.7082	14
5.7182	14
5.7282	14
5.7382	14
5.7482	14
5.7582	14
5.7682	14
5.7783	14
5.7883	14
5.7983	14
5.8083	14
5.8183	14
5.8283	14
5.8383	14
5.8484	14
5.8584	14
5.8684	14
5.8784	14
5.8884	14
5.8984	14
5.9084	14
5.9185	14
5.9285	14
5.9385	14
5.9485	14
5.9585	14
5.9685	14
5.9785	14
5.9886	14
5.9986	14
6.0086	14
6.0186	14
6.0286	14
6.0386	14
6.0486	14
6.0587	14
6.0687	14
6.0787	14
6.0887	14
6.0987	14
6.1087	14
6.1187	14
6.1288	14
6.1388	14
6.1488	14
6.1588	14
6.1688	14
6.1788	14
6.1888	14
6.1989	14
6.2089	14
6.2189	14
6.2289	14
6.2389	14
6.2489	14
6.2589	14
6.269	14
6.279	14
6.289	14
6.299	14
6.309	14
6.319	14
6.329	14
6.3391	14
6.3491	14
6.3591	14
6.3691	14
6.3791	14
6.3891	14
6.3991	14
6.4092	14
6.4192	14
6.4292	14
6.4392	14
6.4492	14
6.4592	14
6.4692	14
6.4793	14
6.4893	14
6.4993	14
6.5093	14
6.5193	14
6.5293	14
6.5393	14
6.5494	14
6.5594	14
6.5694	14
6.5794	14
6.5894	14
6.5994	14
6.6094	14
6.6195	14
6.6295	15
6.6395	15
6.6495	15
6.6595	15
6.6695	15
6.6795	15
6.6896	15
6.6996	15
6.7096	15
6.7196	15
6.7296	15
6.7396	15
6.7496	15
6.7597	15
6.7697	15
6.7797	15
6.7897	15
6.7997	15
6.8097	15
6.8197	15
6.8298	15
6.8398	15
6.8498	15
6.8598	16
6.8698	16
6.8798	16
6.8898	16
6.8999	16
6.9099	16
6.9199	16
6.9299	16
6.9399	16
6.9499	16
6.9599	16
6.97	16
6.98	16
6.99	16
7	16


==> figures/data/SW1D_epsilon_rank/0.1_epsilon_rank_SW1D.txt <==
Time	Rank
0	5
0.010014	5
0.020029	5
0.030043	5
0.040057	5
0.050072	5
0.060086	5
0.0701	5
0.080114	5
0.090129	5
0.10014	5
0.11016	5
0.12017	5
0.13019	5
0.1402	5
0.15021	5
0.16023	4
0.17024	4
0.18026	4
0.19027	4
0.20029	4
0.2103	4
0.22031	4
0.23033	4
0.24034	4
0.25036	4
0.26037	4
0.27039	4
0.2804	4
0.29041	4
0.30043	4
0.31044	4
0.32046	4
0.33047	4
0.34049	4
0.3505	4
0.36052	4
0.37053	4
0.38054	4
0.39056	4
0.40057	4
0.41059	4
0.4206	4
0.43062	4
0.44063	4
0.45064	4
0.46066	4
0.47067	4
0.48069	4
0.4907	4
0.50072	4
0.51073	4
0.52074	4
0.53076	4
0.54077	4
0.55079	4
0.5608	4
0.57082	4
0.58083	4
0.59084	4
0.60086	4
0.61087	4
0.62089	4
0.6309	4
0.64092	4
0.65093	4
0.66094	4
0.67096	4
0.68097	4
0.69099	4
0.701	4
0.71102	4
0.72103	4
0.73104	4
0.74106	4
0.75107	4
0.76109	4
0.7711	4
0.78112	4
0.79113	4
0.80114	4
0.81116	4
0.82117	4
0.83119	4
0.8412	4
0.85122	4
0.86123	4
0.87124	4
0.88126	4
0.89127	4
0.90129	4
0.9113	4
0.92132	4
0.93133	4
0.94134	4
0.95136	4
0.96137	4
0.97139	4
0.9814	4
0.99142	4
1.0014	4
1.0114	4
1.0215	4
1.0315	4
1.0415	4
1.0515	4
1.0615	4
1.0715	4
1.0815	4
1.0916	4
1.1016	4
1.1116	4
1.1216	4
1.1316	4
1.1416	4
1.1516	4
1.1617	4
1.1717	4
1.1817	4
1.1917	4
1.2017	4
1.2117	4
1.2217	4
1.2318	4
1.2418	4
1.2518	4
1.2618	4
1.2718	4
1.2818	4
1.2918	4
1.3019	4
1.3119	4
1.3219	4
1.3319	4
1.3419	4
1.3519	4
1.3619	4
1.372	4
1.382	4
1.392	4
1.402	4
1.412	4
1.422	4
1.432	4
1.4421	4
1.4521	4
1.4621	4
1.4721	4
1.4821	4
1.4921	4
1.5021	4
1.5122	4
1.5222	4
1.5322	4
1.5422	4
1.5522	4
1.5622	4
1.5722	4
1.5823	4
1.5923	4
1.6023	4
1.6123	4
1.6223	4
1.6323	4
1.6423	4
1.6524	4
1.6624	4
1.6724	4
1.6824	4
1.6924	4
1.7024	4
1.7124	4
1.7225	4
1.7325	5
1.7425	5
1.7525	5
1.7625	5
1.7725	5
1.7825	5
1.7926	5
1.8026	5
1.8126	5
1.8226	5
1.8326	5
1.8426	5
1.8526	5
1.8627	5
1.8727	5
1.8827	5
1.8927	5
1.9027	5
1.9127	5
1.9227	5
1.9328	5
1.9428	5
1.9528	5
1.9628	5
1.9728	5
1.9828	5
1.9928	5
2.0029	5
2.0129	5
2.0229	5
2.0329	5
2.0429	5
2.0529	5
2.0629	5
2.073	5
2.083	5
2.093	5
2.103	5
2.113	5
2.123	5
2.133	5
2.1431	5
2.1531	5
2.1631	5
2.1731	5
2.1831	5
2.1931	5
2.2031	5
2.2132	5
2.2232	5
2.2332	5
2.2432	5
2.2532	5
2.2632	5
2.2732	5
2.2833	4
2.2933	4
2.3033	4
2.3133	4
2.3233	4
2.3333	4
2.3433	4
2.3534	4
2.3634	4
2.3734	4
2.3834	4
2.3934	4
2.4034	4
2.4134	4
2.4235	4
2.4335	4
2.4435	4
2.4535	4
2.4635	4
2.4735	4
2.4835	4
2.4936	4
2.5036	4
2.5136	4
2.5236	4
2.5336	4
2.5436	4
2.5536	4
2.5637	4
2.5737	4
2.5837	4
2.5937	4
2.6037	4
2.6137	4
2.6237	4
2.6338	4
2.6438	4
2.6538	4
2.6638	4
2.6738	4
2.6838	4
2.6938	4
2.7039	4
2.7139	4
2.7239	4
2.7339	4
2.7439	4
2.7539	5
2.7639	5
2.774	5
2.784	5
2.794	5
2.804	5
2.814	5
2.824	5
2.834	5
2.8441	5
2.8541	5
2.8641	5
2.8741	5
2.8841	5
2.8941	5
2.9041	5
2.9142	5
2.9242	5
2.9342	5
2.9442	5
2.9542	5
2.9642	5
2.9742	5
2.9843	5
2.9943	5
3.0043	5
3.0143	5
3.0243	5
3.0343	5
3.0443	5
3.0544	5
3.0644	5
3.0744	5
3.0844	5
3.0944	5
3.1044	5
3.1144	5
3.1245	5
3.1345	5
3.1445	5
3.1545	5
3.1645	5
3.1745	5
3.1845	5
3.1946	5
3.2046	5
3.2146	5
3.2246	5
3.2346	5
3.2446	5
3.2546	5
3.2647	5
3.2747	5
3.2847	5
3.2947	5
3.3047	5
3.3147	5
3.3247	5
3.3348	5
3.3448	5
3.3548	5
3.3648	5
3.3748	5
3.3848	5
3.3948	5
3.4049	5
3.4149	5
3.4249	5
3.4349	5
3.4449	5
3.4549	5
3.4649	5
3.475	5
3.485	5
3.495	5
3.505	5
3.515	5
3.525	5
3.5351	5
3.5451	5
3.5551	5
3.5651	5
3.5751	5
3.5851	5
3.5951	5
3.6052	5
3.6152	5
3.6252	5
3.6352	5
3.6452	5
3.6552	5
3.6652	5
3.6753	5
3.6853	5
3.6953	5
3.7053	5
3.7153	5
3.7253	5
3.7353	5
3.7454	5
3.7554	5
3.7654	5
3.7754	5
3.7854	5
3.7954	5
3.8054	5
3.8155	5
3.8255	5
3.8355	5
3.8455	5
3.8555	5
3.8655	5
3.8755	5
3.8856	5
3.8956	5
3.9056	5
3.9156	5
3.9256	5
3.9356	5
3.9456	5
3.9557	5
3.9657	5
3.9757	5
3.9857	5
3.9957	5
4.0057	5
4.0157	5
4.0258	5
4.0358	5
4.0458	5
4.0558	5
4.0658	5
4.0758	5
4.0858	5
4.0959	5
4.1059	5
4.1159	5
4.1259	5
4.1359	5
4.1459	5
4.1559	5
4.166	5
4.176	5
4.186	5
4.196	5
4.206	5
4.216	5
4.226	5
4.2361	5
4.2461	5
4.2561	5
4.2661	5
4.2761	5
4.2861	5
4.2961	5
4.3062	5
4.3162	5
4.3262	5
4.3362	5
4.3462	5
4.3562	5
4.3662	5
4.3763	5
4.3863	5
4.3963	5
4.4063	5
4.4163	5
4.4263	5
4.4363	5
4.4464	5
4.4564	5
4.4664	5
4.4764	5
4.4864	5
4.4964	5
4.5064	5
4.5165	5
4.5265	5
4.5365	5
4.5465	5
4.5565	5
4.5665	5
4.5765	5
4.5866	5
4.5966	5
4.6066	5
4.6166	5
4.6266	5
4.6366	5
4.6466	5
4.6567	5
4.6667	5
4.6767	5
4.6867	5
4.6967	5
4.7067	5
4.7167	5
4.7268	5
4.7368	5
4.7468	5
4.7568	5
4.7668	5
4.7768	5
4.7868	5
4.7969	5
4.8069	5
4.8169	5
4.8269	5
4.8369	5
4.8469	5
4.8569	5
4.867	5
4.877	5
4.887	5
4.897	5
4.907	5
4.917	5
4.927	5
4.9371	5
4.9471	5
4.9571	5
4.9671	5
4.9771	5
4.9871	5
4.9971	5
5.0072	5
5.0172	5
5.0272	5
5.0372	5
5.0472	5
5.0572	5
5.0672	5
5.0773	5
5.0873	5
5.0973	5
5.1073	5
5.1173	5
5.1273	5
5.1373	5
5.1474	5
5.1574	5
5.1674	5
5.1774	5
5.1874	5
5.1974	5
5.2074	5
5.2175	5
5.2275	5
5.2375	5
5.2475	5
5.2575	5
5.2675	5
5.2775	5
5.2876	5
5.2976	5
5.3076	5
5.3176	5
5.3276	5
5.3376	5
5.3476	5
5.3577	5
5.3677	5
5.3777	5
5.3877	5
5.3977	5
5.4077	5
5.4177	5
5.4278	5
5.4378	5
5.4478	5
5.4578	5
5.4678	5
5.4778	5
5.4878	5
5.4979	5
5.5079	5
5.5179	5
5.5279	5
5.5379	5
5.5479	5
5.5579	5
5.568	5
5.578	5
5.588	5
5.598	5
5.608	5
5.618	5
5.628	5
5.6381	5
5.6481	5
5.6581	5
5.6681	5
5.6781	5
5.6881	5
5.6981	5
5.7082	5
5.7182	5
5.7282	5
5.7382	5
5.7482	5
5.7582	5
5.7682	5
5.7783	5
5.7883	5
5.7983	5
5.8083	5
5.8183	5
5.8283	5
5.8383	5
5.8484	5
5.8584	5
5.8684	5
5.8784	5
5.8884	5
5.8984	5
5.9084	5
5.9185	5
5.9285	5
5.9385	5
5.9485	5
5.9585	5
5.9685	5
5.9785	5
5.9886	5
5.9986	5
6.0086	5
6.0186	5
6.0286	5
6.0386	5
6.0486	5
6.0587	5
6.0687	5
6.0787	5
6.0887	5
6.0987	5
6.1087	5
6.1187	5
6.1288	5
6.1388	5
6.1488	5
6.1588	5
6.1688	5
6.1788	5
6.1888	5
6.1989	5
6.2089	5
6.2189	5
6.2289	5
6.2389	5
6.2489	5
6.2589	5
6.269	5
6.279	5
6.289	5
6.299	5
6.309	5
6.319	5
6.329	5
6.3391	5
6.3491	5
6.3591	5
6.3691	5
6.3791	5
6.3891	5
6.3991	5
6.4092	5
6.4192	5
6.4292	5
6.4392	5
6.4492	5
6.4592	5
6.4692	5
6.4793	5
6.4893	5
6.4993	5
6.5093	5
6.5193	5
6.5293	5
6.5393	5
6.5494	5
6.5594	5
6.5694	5
6.5794	5
6.5894	5
6.5994	5
6.6094	5
6.6195	5
6.6295	5
6.6395	5
6.6495	5
6.6595	5
6.6695	5
6.6795	5
6.6896	5
6.6996	5
6.7096	5
6.7196	5
6.7296	5
6.7396	5
6.7496	5
6.7597	5
6.7697	5
6.7797	5
6.7897	5
6.7997	5
6.8097	5
6.8197	5
6.8298	5
6.8398	5
6.8498	5
6.8598	5
6.8698	5
6.8798	5
6.8898	5
6.8999	5
6.9099	5
6.9199	5
6.9299	5
6.9399	5
6.9499	5
6.9599	5
6.97	5
6.98	5
6.99	5
7	5


==> figures/data/SW1D_epsilon_rank/1e-05_epsilon_rank_SW1D.txt <==
Time	Rank
0	9
0.010014	9
0.020029	9
0.030043	9
0.040057	9
0.050072	9
0.060086	10
0.0701	10
0.080114	10
0.090129	10
0.10014	11
0.11016	11
0.12017	11
0.13019	11
0.1402	11
0.15021	12
0.16023	12
0.17024	12
0.18026	12
0.19027	12
0.20029	13
0.2103	13
0.22031	13
0.23033	13
0.24034	13
0.25036	13
0.26037	14
0.27039	14
0.2804	14
0.29041	14
0.30043	14
0.31044	14
0.32046	14
0.33047	14
0.34049	14
0.3505	14
0.36052	14
0.37053	14
0.38054	14
0.39056	14
0.40057	14
0.41059	14
0.4206	14
0.43062	14
0.44063	14
0.45064	14
0.46066	15
0.47067	15
0.48069	15
0.4907	15
0.50072	15
0.51073	15
0.52074	15
0.53076	15
0.54077	15
0.55079	15
0.5608	15
0.57082	15
0.58083	15
0.59084	15
0.60086	15
0.61087	15
0.62089	15
0.6309	15
0.64092	15
0.65093	15
0.66094	16
0.67096	16
0.68097	16
0.69099	16
0.701	16
0.71102	16
0.72103	16
0.73104	16
0.74106	16
0.75107	16
0.76109	16
0.7711	16
0.78112	16
0.79113	16
0.80114	16
0.81116	16
0.82117	16
0.83119	16
0.8412	16
0.85122	16
0.86123	16
0.87124	16
0.88126	16
0.89127	16
0.90129	16
0.9113	16
0.92132	16
0.93133	16
0.94134	16
0.95136	16
0.96137	16
0.97139	16
0.9814	16
0.99142	16
1.0014	16
1.0114	16
1.0215	16
1.0315	16
1.0415	16
1.0515	16
1.0615	16
1.0715	16
1.0815	16
1.0916	16
1.1016	16
1.1116	16
1.1216	16
1.1316	16
1.1416	16
1.1516	16
1.1617	16
1.1717	16
1.1817	16
1.1917	16
1.2017	16
1.2117	16
1.2217	16
1.2318	16
1.2418	16
1.2518	16
1.2618	16
1.2718	17
1.2818	17
1.2918	17
1.3019	17
1.3119	17
1.3219	17
1.3319	17
1.3419	17
1.3519	17
1.3619	17
1.372	17
1.382	17
1.392	17
1.402	17
1.412	17
1.422	17
1.432	17
1.4421	17
1.4521	17
1.4621	17
1.4721	17
1.4821	17
1.4921	17
1.5021	17
1.5122	17
1.5222	17
1.5322	17
1.5422	17
1.5522	17
1.5622	17
1.5722	17
1.5823	17
1.5923	18
1.6023	18
1.6123	18
1.6223	18
1.6323	18
1.6423	18
1.6524	18
1.6624	18
1.6724	18
1.6824	18
1.6924	18
1.7024	18
1.7124	18
1.7225	18
1.7325	18
1.7425	18
1.7525	18
1.7625	18
1.7725	18
1.7825	18
1.7926	18
1.8026	18
1.8126	18
1.8226	18
1.8326	18
1.8426	18
1.8526	18
1.8627	18
1.8727	18
1.8827	18
1.8927	18
1.9027	18
1.9127	18
1.9227	18
1.9328	18
1.9428	18
1.9528	18
1.9628	18
1.9728	18
1.9828	18
1.9928	18
2.0029	18
2.0129	18
2.0229	18
2.0329	18
2.0429	18
2.0529	18
2.0629	18
2.073	18
2.083	18
2.093	18
2.103	18
2.113	18
2.123	18
2.133	18
2.1431	18
2.1531	18
2.1631	18
2.1731	18
2.1831	18
2.1931	18
2.2031	18
2.2132	18
2.2232	18
2.2332	18
2.2432	18
2.2532	18
2.2632	18
2.2732	18
2.2833	18
2.2933	18
2.3033	18
2.3133	18
2.3233	18
2.3333	18
2.3433	18
2.3534	18
2.3634	18
2.3734	18
2.3834	18
2.3934	18
2.4034	18
2.4134	18
2.4235	18
2.4335	18
2.4435	18
2.4535	18
2.4635	18
2.4735	18
2.4835	18
2.4936	18
2.5036	18
2.5136	18
2.5236	18
2.5336	18
2.5436	18
2.5536	18
2.5637	18
2.5737	18
2.5837	18
2.5937	18
2.6037	18
2.6137	18
2.6237	18
2.6338	18
2.6438	18
2.6538	19
2.6638	19
2.6738	19
2.6838	19
2.6938	19
2.7039	19
2.7139	19
2.7239	19
2.7339	19
2.7439	19
2.7539	19
2.7639	19
2.774	19
2.784	19
2.794	19
2.804	19
2.814	19
2.824	19
2.834	19
2.8441	19
2.8541	19
2.8641	19
2.8741	19
2.8841	19
2.8941	19
2.9041	19
2.9142	19
2.9242	19
2.9342	19
2.9442	19
2.9542	19
2.9642	19
2.9742	19
2.9843	19
2.9943	19
3.0043	19
3.0143	19
3.0243	19
3.0343	19
3.0443	19
3.0544	19
3.0644	19
3.0744	19
3.0844	19
3.0944	19
3.1044	19
3.1144	19
3.1245	19
3.1345	19
3.1445	19
3.1545	19
3.1645	19
3.1745	19
3.1845	19
3.1946	19
3.2046	19
3.2146	19
3.2246	20
3.2346	20
3.2446	20
3.2546	20
3.2647	20
3.2747	20
3.2847	20
3.2947	20
3.3047	20
3.3147	20
3.3247	20
3.3348	20
3.3448	20
3.3548	20
3.3648	20
3.3748	20
3.3848	20
3.3948	20
3.4049	20
3.4149	20
3.4249	20
3.4349	20
3.4449	20
3.4549	20
3.4649	20
3.475	20
3.485	20
3.495	20
3.505	20
3.515	20
3.525	20
3.5351	20
3.5451	20
3.5551	20
3.5651	20
3.5751	20
3.5851	20
3.5951	20
3.6052	20
3.6152	20
3.6252	20
3.6352	20
3.6452	20
3.6552	20
3.6652	20
3.6753	20
3.6853	20
3.6953	20
3.7053	20
3.7153	21
3.7253	21
3.7353	21
3.7454	21
3.7554	21
3.7654	21
3.7754	21
3.7854	21
3.7954	21
3.8054	21
3.8155	21
3.8255	21
3.8355	21
3.8455	21
3.8555	21
3.8655	21
3.8755	21
3.8856	21
3.8956	21
3.9056	21
3.9156	21
3.9256	21
3.9356	21
3.9456	21
3.9557	21
3.9657	21
3.9757	21
3.9857	21
3.9957	21
4.0057	21
4.0157	21
4.0258	21
4.0358	21
4.0458	21
4.0558	21
4.0658	21
4.0758	21
4.0858	21
4.0959	21
4.1059	21
4.1159	21
4.1259	21
4.1359	21
4.1459	22
4.1559	22
4.166	22
4.176	22
4.186	22
4.196	22
4.206	22
4.216	22
4.226	22
4.2361	22
4.2461	22
4.2561	22
4.2661	22
4.2761	22
4.2861	22
4.2961	22
4.3062	22
4.3162	22
4.3262	22
4.3362	22
4.3462	22
4.3562	22
4.3662	22
4.3763	22
4.3863	22
4.3963	22
4.4063	22
4.4163	22
4.4263	22
4.4363	22
4.4464	22
4.4564	22
4.4664	22
4.4764	22
4.4864	22
4.4964	22
4.5064	22
4.5165	22
4.5265	22
4.5365	22
4.5465	22
4.5565	22
4.5665	22
4.5765	22
4.5866	22
4.5966	22
4.6066	22
4.6166	22
4.6266	22
4.6366	23
4.6466	23
4.6567	23
4.6667	23
4.6767	23
4.6867	23
4.6967	23
4.7067	23
4.7167	23
4.7268	23
4.7368	23
4.7468	23
4.7568	23
4.7668	23
4.7768	23
4.7868	23
4.7969	23
4.8069	23
4.8169	23
4.8269	23
4.8369	23
4.8469	23
4.8569	23
4.867	23
4.877	23
4.887	23
4.897	23
4.907	23
4.917	23
4.927	23
4.9371	23
4.9471	23
4.9571	23
4.9671	23
4.9771	23
4.9871	23
4.9971	23
5.0072	23
5.0172	23
5.0272	23
5.0372	23
5.0472	23
5.0572	23
5.0672	23
5.0773	23
5.0873	23
5.0973	23
5.1073	23
5.1173	23
5.1273	23
5.1373	23
5.1474	23
5.1574	23
5.1674	23
5.1774	23
5.1874	23
5.1974	23
5.2074	23
5.2175	23
5.2275	24
5.2375	24
5.2475	24
5.2575	24
5.2675	24
5.2775	24
5.2876	24
5.2976	24
5.3076	24
5.3176	24
5.3276	24
5.3376	24
5.3476	24
5.3577	24
5.3677	24
5.3777	24
5.3877	24
5.3977	24
5.4077	24
5.4177	24
5.4278	24
5.4378	24
5.4478	24
5.4578	24
5.4678	24
5.4778	24
5.4878	24
5.4979	24
5.5079	24
5.5179	24
5.5279	24
5.5379	24
5.5479	24
5.5579	24
5.568	24
5.578	24
5.588	24
5.598	24
5.608	24
5.618	24
5.628	24
5.6381	24
5.6481	24
5.6581	24
5.6681	24
5.6781	24
5.6881	24
5.6981	24
5.7082	24
5.7182	24
5.7282	24
5.7382	24
5.7482	25
5.7582	25
5.7682	25
5.7783	25
5.7883	25
5.7983	25
5.8083	25
5.8183	25
5.8283	25
5.8383	25
5.8484	25
5.8584	25
5.8684	25
5.8784	25
5.8884	25
5.8984	25
5.9084	25
5.9185	25
5.9285	25
5.9385	25
5.9485	25
5.9585	25
5.9685	25
5.9785	25
5.9886	25
5.9986	25
6.0086	25
6.0186	25
6.0286	25
6.0386	25
6.0486	25
6.0587	25
6.0687	25
6.0787	25
6.0887	25
6.0987	25
6.1087	25
6.1187	25
6.1288	25
6.1388	25
6.1488	25
6.1588	25
6.1688	25
6.1788	25
6.1888	25
6.1989	25
6.2089	25
6.2189	25
6.2289	25
6.2389	25
6.2489	25
6.2589	25
6.269	25
6.279	25
6.289	25
6.299	25
6.309	25
6.319	25
6.329	25
6.3391	25
6.3491	25
6.3591	25
6.3691	26
6.3791	26
6.3891	26
6.3991	26
6.4092	26
6.4192	26
6.4292	26
6.4392	26
6.4492	26
6.4592	26
6.4692	26
6.4793	26
6.4893	26
6.4993	26
6.5093	26
6.5193	26
6.5293	26
6.5393	26
6.5494	26
6.5594	26
6.5694	26
6.5794	26
6.5894	26
6.5994	26
6.6094	26
6.6195	26
6.6295	26
6.6395	26
6.6495	26
6.6595	26
6.6695	26
6.6795	26
6.6896	26
6.6996	26
6.7096	26
6.7196	26
6.7296	26
6.7396	26
6.7496	26
6.7597	26
6.7697	26
6.7797	26
6.7897	26
6.7997	26
6.8097	26
6.8197	26
6.8298	26
6.8398	26
6.8498	26
6.8598	26
6.8698	26
6.8798	26
6.8898	26
6.8999	26
6.9099	26
6.9199	26
6.9299	26
6.9399	26
6.9499	26
6.9599	26
6.97	26
6.98	26
6.99	26
7	26


==> figures/data/SW1D_epsilon_rank/1e-07_epsilon_rank_SW1D.txt <==
Time	Rank
0	11
0.010014	11
0.020029	13
0.030043	14
0.040057	14
0.050072	15
0.060086	16
0.0701	16
0.080114	16
0.090129	17
0.10014	17
0.11016	17
0.12017	17
0.13019	17
0.1402	17
0.15021	17
0.16023	18
0.17024	18
0.18026	18
0.19027	18
0.20029	19
0.2103	19
0.22031	19
0.23033	19
0.24034	19
0.25036	19
0.26037	19
0.27039	19
0.2804	19
0.29041	19
0.30043	19
0.31044	20
0.32046	20
0.33047	20
0.34049	20
0.3505	20
0.36052	20
0.37053	20
0.38054	20
0.39056	20
0.40057	20
0.41059	20
0.4206	21
0.43062	21
0.44063	20
0.45064	20
0.46066	20
0.47067	20
0.48069	20
0.4907	20
0.50072	21
0.51073	21
0.52074	21
0.53076	21
0.54077	21
0.55079	21
0.5608	21
0.57082	21
0.58083	21
0.59084	21
0.60086	21
0.61087	21
0.62089	22
0.6309	22
0.64092	22
0.65093	22
0.66094	22
0.67096	22
0.68097	22
0.69099	22
0.701	22
0.71102	22
0.72103	22
0.73104	22
0.74106	22
0.75107	22
0.76109	22
0.7711	22
0.78112	22
0.79113	22
0.80114	23
0.81116	23
0.82117	23
0.83119	23
0.8412	23
0.85122	23
0.86123	23
0.87124	23
0.88126	23
0.89127	22
0.90129	22
0.9113	22
0.92132	22
0.93133	22
0.94134	23
0.95136	23
0.96137	23
0.97139	23
0.9814	23
0.99142	23
1.0014	23
1.0114	23
1.0215	23
1.0315	23
1.0415	24
1.0515	24
1.0615	24
1.0715	24
1.0815	24
1.0916	24
1.1016	24
1.1116	24
1.1216	24
1.1316	24
1.1416	24
1.1516	25
1.1617	25
1.1717	25
1.1817	25
1.1917	25
1.2017	25
1.2117	25
1.2217	25
1.2318	25
1.2418	25
1.2518	25
1.2618	26
1.2718	26
1.2818	26
1.2918	26
1.3019	26
1.3119	26
1.3219	25
1.3319	25
1.3419	25
1.3519	25
1.3619	25
1.372	25
1.382	25
1.392	25
1.402	25
1.412	25
1.422	25
1.432	25
1.4421	25
1.4521	25
1.4621	25
1.4721	26
1.4821	26
1.4921	26
1.5021	26
1.5122	26
1.5222	26
1.5322	26
1.5422	26
1.5522	26
1.5622	26
1.5722	26
1.5823	26
1.5923	26
1.6023	26
1.6123	26
1.6223	26
1.6323	26
1.6423	26
1.6524	26
1.6624	26
1.6724	26
1.6824	26
1.6924	26
1.7024	26
1.7124	27
1.7225	27
1.7325	27
1.7425	27
1.7525	27
1.7625	27
1.7725	27
1.7825	27
1.7926	27
1.8026	27
1.8126	27
1.8226	27
1.8326	27
1.8426	27
1.8526	27
1.8627	27
1.8727	27
1.8827	27
1.8927	27
1.9027	27
1.9127	27
1.9227	27
1.9328	27
1.9428	27
1.9528	27
1.9628	27
1.9728	27
1.9828	27
1.9928	27
2.0029	27
2.0129	28
2.0229	28
2.0329	28
2.0429	28
2.0529	28
2.0629	28
2.073	28
2.083	28
2.093	28
2.103	28
2.113	28
2.123	28
2.133	28
2.1431	28
2.1531	28
2.1631	28
2.1731	28
2.1831	28
2.1931	28
2.2031	28
2.2132	29
2.2232	29
2.2332	29
2.2432	29
2.2532	29
2.2632	29
2.2732	29
2.2833	29
2.2933	29
2.3033	29
2.3133	29
2.3233	29
2.3333	29
2.3433	29
2.3534	29
2.3634	29
2.3734	29
2.3834	29
2.3934	29
2.4034	29
2.4134	29
2.4235	29
2.4335	29
2.4435	29
2.4535	29
2.4635	29
2.4735	29
2.4835	29
2.4936	29
2.5036	29
2.5136	29
2.5236	29
2.5336	29
2.5436	29
2.5536	29
2.5637	29
2.5737	29
2.5837	29
2.5937	29
2.6037	29
2.6137	29
2.6237	30
2.6338	30
2.6438	30
2.6538	30
2.6638	30
2.6738	30
2.6838	30
2.6938	30
2.7039	30
2.7139	30
2.7239	30
2.7339	30
2.7439	30
2.7539	30
2.7639	30
2.774	30
2.784	30
2.794	30
2.804	30
2.814	30
2.824	30
2.834	30
2.8441	30
2.8541	30
2.8641	30
2.8741	30
2.8841	30
2.8941	30
2.9041	30
2.9142	30
2.9242	30
2.9342	30
2.9442	30
2.9542	30
2.9642	30
2.9742	30
2.9843	31
2.9943	31
3.0043	31
3.0143	31
3.0243	31
3.0343	31
3.0443	31
3.0544	31
3.0644	31
3.0744	31
3.0844	31
3.0944	31
3.1044	31
3.1144	31
3.1245	31
3.1345	31
3.1445	31
3.1545	31
3.1645	31
3.1745	31
3.1845	31
3.1946	31
3.2046	31
3.2146	31
3.2246	31
3.2346	31
3.2446	31
3.2546	31
3.2647	31
3.2747	31
3.2847	31
3.2947	31
3.3047	31
3.3147	31
3.3247	31
3.3348	31
3.3448	32
3.3548	32
3.3648	32
3.3748	32
3.3848	32
3.3948	32
3.4049	32
3.4149	33
3.4249	33
3.4349	33
3.4449	33
3.4549	33
3.4649	33
3.475	33
3.485	33
3.495	33
3.505	33
3.515	33
3.525	33
3.5351	33
3.5451	33
3.5551	33
3.5651	33
3.5751	33
3.5851	33
3.5951	33
3.6052	33
3.6152	33
3.6252	33
3.6352	33
3.6452	33
3.6552	33
3.6652	33
3.6753	33
3.6853	33
3.6953	33
3.7053	33
3.7153	33
3.7253	33
3.7353	33
3.7454	33
3.7554	33
3.7654	33
3.7754	33
3.7854	33
3.7954	33
3.8054	33
3.8155	33
3.8255	33
3.8355	33
3.8455	33
3.8555	33
3.8655	33
3.8755	33
3.8856	33
3.8956	33
3.9056	33
3.9156	33
3.9256	33
3.9356	33
3.9456	33
3.9557	33
3.9657	33
3.9757	33
3.9857	33
3.9957	33
4.0057	33
4.0157	33
4.0258	33
4.0358	33
4.0458	33
4.0558	33
4.0658	33
4.0758	33
4.0858	33
4.0959	33
4.1059	33
4.1159	33
4.1259	33
4.1359	33
4.1459	33
4.1559	33
4.166	33
4.176	33
4.186	33
4.196	33
4.206	33
4.216	33
4.226	33
4.2361	33
4.2461	33
4.2561	33
4.2661	33
4.2761	33
4.2861	33
4.2961	33
4.3062	33
4.3162	33
4.3262	33
4.3362	33
4.3462	33
4.3562	33
4.3662	34
4.3763	34
4.3863	34
4.3963	34
4.4063	34
4.4163	34
4.4263	34
4.4363	34
4.4464	34
4.4564	34
4.4664	34
4.4764	34
4.4864	34
4.4964	34
4.5064	34
4.5165	34
4.5265	34
4.5365	34
4.5465	34
4.5565	34
4.5665	34
4.5765	34
4.5866	34
4.5966	34
4.6066	34
4.6166	34
4.6266	34
4.6366	34
4.6466	34
4.6567	34
4.6667	34
4.6767	34
4.6867	34
4.6967	34
4.7067	34
4.7167	34
4.7268	34
4.7368	34
4.7468	34
4.7568	34
4.7668	34
4.7768	34
4.7868	34
4.7969	34
4.8069	34
4.8169	34
4.8269	34
4.8369	34
4.8469	34
4.8569	35
4.867	35
4.877	35
4.887	35
4.897	35
4.907	35
4.917	35
4.927	35
4.9371	35
4.9471	35
4.9571	35
4.9671	35
4.9771	35
4.9871	36
4.9971	36
5.0072	36
5.0172	36
5.0272	36
5.0372	36
5.0472	36
5.0572	36
5.0672	36
5.0773	36
5.0873	36
5.0973	36
5.1073	36
5.1173	36
5.1273	36
5.1373	36
5.1474	36
5.1574	36
5.1674	36
5.1774	36
5.1874	36
5.1974	36
5.2074	36
5.2175	36
5.2275	36
5.2375	36
5.2475	36
5.2575	36
5.2675	36
5.2775	36
5.2876	36
5.2976	36
5.3076	36
5.3176	36
5.3276	36
5.3376	36
5.3476	36
5.3577	36
5.3677	36
5.3777	37
5.3877	37
5.3977	37
5.4077	37
5.4177	37
5.4278	37
5.4378	37
5.4478	37
5.4578	37
5.4678	37
5.4778	37
5.4878	37
5.4979	37
5.5079	37
5.5179	37
5.5279	37
5.5379	37
5.5479	37
5.5579	37
5.568	37
5.578	37
5.588	37
5.598	37
5.608	37
5.618	37
5.628	37
5.6381	37
5.6481	37
5.6581	37
5.6681	37
5.6781	37
5.6881	37
5.6981	37
5.7082	37
5.7182	37
5.7282	37
5.7382	37
5.7482	37
5.7582	37
5.7682	37
5.7783	38
5.7883	38
5.7983	38
5.8083	38
5.8183	38
5.8283	38
5.8383	38
5.8484	38
5.8584	38
5.8684	38
5.8784	38
5.8884	38
5.8984	38
5.9084	38
5.9185	38
5.9285	38
5.9385	38
5.9485	38
5.9585	38
5.9685	38
5.9785	38
5.9886	38
5.9986	38
6.0086	38
6.0186	38
6.0286	38
6.0386	38
6.0486	38
6.0587	38
6.0687	38
6.0787	38
6.0887	38
6.0987	38
6.1087	38
6.1187	38
6.1288	38
6.1388	38
6.1488	38
6.1588	38
6.1688	38
6.1788	38
6.1888	38
6.1989	38
6.2089	38
6.2189	38
6.2289	38
6.2389	38
6.2489	38
6.2589	38
6.269	38
6.279	38
6.289	38
6.299	38
6.309	38
6.319	38
6.329	38
6.3391	38
6.3491	38
6.3591	38
6.3691	38
6.3791	38
6.3891	38
6.3991	38
6.4092	38
6.4192	38
6.4292	38
6.4392	38
6.4492	38
6.4592	38
6.4692	38
6.4793	38
6.4893	38
6.4993	38
6.5093	39
6.5193	39
6.5293	39
6.5393	39
6.5494	39
6.5594	39
6.5694	39
6.5794	39
6.5894	39
6.5994	39
6.6094	39
6.6195	40
6.6295	40
6.6395	40
6.6495	40
6.6595	40
6.6695	40
6.6795	40
6.6896	40
6.6996	40
6.7096	40
6.7196	40
6.7296	40
6.7396	40
6.7496	40
6.7597	40
6.7697	40
6.7797	40
6.7897	40
6.7997	40
6.8097	40
6.8197	40
6.8298	40
6.8398	40
6.8498	40
6.8598	40
6.8698	40
6.8798	40
6.8898	40
6.8999	40
6.9099	40
6.9199	40
6.9299	40
6.9399	40
6.9499	40
6.9599	40
6.97	40
6.98	40
6.99	40
7	40


==> figures/data/SW1D_epsilon_rank/1e-09_epsilon_rank_SW1D.txt <==
Time	Rank
0	11
0.010014	16
0.020029	17
0.030043	18
0.040057	18
0.050072	19
0.060086	19
0.0701	20
0.080114	20
0.090129	20
0.10014	20
0.11016	21
0.12017	21
0.13019	22
0.1402	22
0.15021	22
0.16023	22
0.17024	22
0.18026	23
0.19027	23
0.20029	23
0.2103	23
0.22031	23
0.23033	23
0.24034	23
0.25036	23
0.26037	24
0.27039	24
0.2804	25
0.29041	25
0.30043	25
0.31044	25
0.32046	25
0.33047	25
0.34049	25
0.3505	25
0.36052	25
0.37053	25
0.38054	25
0.39056	25
0.40057	26
0.41059	26
0.4206	26
0.43062	26
0.44063	26
0.45064	26
0.46066	26
0.47067	26
0.48069	26
0.4907	26
0.50072	26
0.51073	26
0.52074	27
0.53076	27
0.54077	27
0.55079	27
0.5608	27
0.57082	27
0.58083	27
0.59084	27
0.60086	27
0.61087	27
0.62089	27
0.6309	27
0.64092	28
0.65093	28
0.66094	28
0.67096	28
0.68097	28
0.69099	28
0.701	28
0.71102	28
0.72103	28
0.73104	28
0.74106	28
0.75107	28
0.76109	28
0.7711	29
0.78112	29
0.79113	29
0.80114	29
0.81116	29
0.82117	29
0.83119	29
0.8412	29
0.85122	29
0.86123	29
0.87124	29
0.88126	29
0.89127	29
0.90129	29
0.9113	29
0.92132	29
0.93133	30
0.94134	30
0.95136	30
0.96137	30
0.97139	30
0.9814	30
0.99142	30
1.0014	30
1.0114	31
1.0215	31
1.0315	31
1.0415	31
1.0515	31
1.0615	31
1.0715	31
1.0815	31
1.0916	31
1.1016	31
1.1116	31
1.1216	31
1.1316	32
1.1416	32
1.1516	32
1.1617	32
1.1717	32
1.1817	32
1.1917	32
1.2017	32
1.2117	32
1.2217	32
1.2318	32
1.2418	32
1.2518	32
1.2618	33
1.2718	33
1.2818	33
1.2918	33
1.3019	33
1.3119	33
1.3219	33
1.3319	33
1.3419	33
1.3519	33
1.3619	33
1.372	33
1.382	33
1.392	33
1.402	33
1.412	34
1.422	34
1.432	34
1.4421	34
1.4521	34
1.4621	34
1.4721	34
1.4821	34
1.4921	34
1.5021	34
1.5122	34
1.5222	34
1.5322	34
1.5422	34
1.5522	34
1.5622	34
1.5722	34
1.5823	35
1.5923	35
1.6023	35
1.6123	35
1.6223	35
1.6323	35
1.6423	35
1.6524	35
1.6624	35
1.6724	35
1.6824	35
1.6924	35
1.7024	35
1.7124	35
1.7225	36
1.7325	36
1.7425	36
1.7525	36
1.7625	36
1.7725	36
1.7825	36
1.7926	36
1.8026	36
1.8126	36
1.8226	36
1.8326	36
1.8426	36
1.8526	36
1.8627	36
1.8727	36
1.8827	37
1.8927	37
1.9027	37
1.9127	37
1.9227	37
1.9328	37
1.9428	37
1.9528	37
1.9628	37
1.9728	37
1.9828	37
1.9928	37
2.0029	37
2.0129	37
2.0229	37
2.0329	37
2.0429	38
2.0529	38
2.0629	38
2.073	38
2.083	38
2.093	38
2.103	38
2.113	38
2.123	38
2.133	38
2.1431	38
2.1531	38
2.1631	38
2.1731	38
2.1831	38
2.1931	39
2.2031	39
2.2132	39
2.2232	39
2.2332	39
2.2432	39
2.2532	39
2.2632	39
2.2732	39
2.2833	39
2.2933	39
2.3033	39
2.3133	39
2.3233	39
2.3333	39
2.3433	39
2.3534	39
2.3634	39
2.3734	39
2.3834	40
2.3934	40
2.4034	40
2.4134	40
2.4235	40
2.4335	40
2.4435	40
2.4535	40
2.4635	40
2.4735	40
2.4835	40
2.4936	40
2.5036	40
2.5136	40
2.5236	40
2.5336	40
2.5436	40
2.5536	40
2.5637	40
2.5737	41
2.5837	41
2.5937	41
2.6037	41
2.6137	41
2.6237	41
2.6338	41
2.6438	41
2.6538	41
2.6638	41
2.6738	41
2.6838	41
2.6938	41
2.7039	41
2.7139	41
2.7239	41
2.7339	41
2.7439	41
2.7539	41
2.7639	41
2.774	41
2.784	41
2.794	41
2.804	41
2.814	41
2.824	41
2.834	41
2.8441	41
2.8541	41
2.8641	41
2.8741	41
2.8841	41
2.8941	41
2.9041	41
2.9142	41
2.9242	41
2.9342	41
2.9442	41
2.9542	41
2.9642	41
2.9742	41
2.9843	41
2.9943	42
3.0043	42
3.0143	42
3.0243	42
3.0343	42
3.0443	42
3.0544	42
3.0644	42
3.0744	42
3.0844	42
3.0944	42
3.1044	42
3.1144	42
3.1245	42
3.1345	42
3.1445	42
3.1545	42
3.1645	42
3.1745	42
3.1845	42
3.1946	42
3.2046	42
3.2146	42
3.2246	42
3.2346	42
3.2446	42
3.2546	42
3.2647	42
3.2747	42
3.2847	42
3.2947	42
3.3047	43
3.3147	43
3.3247	43
3.3348	43
3.3448	43
3.3548	43
3.3648	43
3.3748	43
3.3848	43
3.3948	43
3.4049	43
3.4149	43
3.4249	43
3.4349	43
3.4449	43
3.4549	43
3.4649	43
3.475	43
3.485	43
3.495	43
3.505	44
3.515	44
3.525	44
3.5351	44
3.5451	44
3.5551	44
3.5651	44
3.5751	44
3.5851	44
3.5951	44
3.6052	44
3.6152	44
3.6252	44
3.6352	44
3.6452	44
3.6552	44
3.6652	44
3.6753	44
3.6853	44
3.6953	44
3.7053	44
3.7153	44
3.7253	44
3.7353	44
3.7454	44
3.7554	44
3.7654	44
3.7754	44
3.7854	44
3.7954	44
3.8054	44
3.8155	44
3.8255	44
3.8355	44
3.8455	44
3.8555	44
3.8655	44
3.8755	44
3.8856	44
3.8956	44
3.9056	44
3.9156	44
3.9256	45
3.9356	45
3.9456	45
3.9557	45
3.9657	45
3.9757	45
3.9857	45
3.9957	45
4.0057	45
4.0157	45
4.0258	45
4.0358	45
4.0458	45
4.0558	45
4.0658	45
4.0758	45
4.0858	45
4.0959	45
4.1059	45
4.1159	46
4.1259	46
4.1359	46
4.1459	46
4.1559	46
4.166	46
4.176	46
4.186	46
4.196	46
4.206	46
4.216	46
4.226	46
4.2361	47
4.2461	47
4.2561	47
4.2661	47
4.2761	47
4.2861	47
4.2961	47
4.3062	47
4.3162	47
4.3262	47
4.3362	47
4.3462	47
4.3562	47
4.3662	47
4.3763	47
4.3863	47
4.3963	47
4.4063	47
4.4163	47
4.4263	47
4.4363	47
4.4464	47
4.4564	47
4.4664	47
4.4764	47
4.4864	47
4.4964	47
4.5064	47
4.5165	47
4.5265	47
4.5365	47
4.5465	47
4.5565	47
4.5665	47
4.5765	47
4.5866	47
4.5966	47
4.6066	47
4.6166	47
4.6266	47
4.6366	47
4.6466	47
4.6567	47
4.6667	47
4.6767	47
4.6867	47
4.6967	47
4.7067	47
4.7167	47
4.7268	47
4.7368	47
4.7468	47
4.7568	47
4.7668	47
4.7768	47
4.7868	47
4.7969	47
4.8069	47
4.8169	47
4.8269	47
4.8369	47
4.8469	47
4.8569	47
4.867	47
4.877	48
4.887	48
4.897	48
4.907	48
4.917	48
4.927	48
4.9371	48
4.9471	48
4.9571	48
4.9671	48
4.9771	48
4.9871	48
4.9971	48
5.0072	48
5.0172	48
5.0272	48
5.0372	48
5.0472	48
5.0572	48
5.0672	48
5.0773	48
5.0873	48
5.0973	48
5.1073	48
5.1173	48
5.1273	48
5.1373	48
5.1474	49
5.1574	49
5.1674	49
5.1774	49
5.1874	49
5.1974	49
5.2074	49
5.2175	49
5.2275	49
5.2375	49
5.2475	49
5.2575	49
5.2675	49
5.2775	49
5.2876	49
5.2976	49
5.3076	49
5.3176	49
5.3276	49
5.3376	49
5.3476	49
5.3577	49
5.3677	49
5.3777	49
5.3877	49
5.3977	49
5.4077	49
5.4177	49
5.4278	49
5.4378	49
5.4478	49
5.4578	49
5.4678	49
5.4778	49
5.4878	49
5.4979	49
5.5079	49
5.5179	49
5.5279	49
5.5379	50
5.5479	50
5.5579	50
5.568	50
5.578	50
5.588	50
5.598	50
5.608	50
5.618	50
5.628	50
5.6381	50
5.6481	50
5.6581	50
5.6681	50
5.6781	50
5.6881	50
5.6981	50
5.7082	50
5.7182	50
5.7282	50
5.7382	50
5.7482	51
5.7582	51
5.7682	51
5.7783	51
5.7883	51
5.7983	51
5.8083	51
5.8183	51
5.8283	51
5.8383	51
5.8484	51
5.8584	51
5.8684	51
5.8784	51
5.8884	51
5.8984	51
5.9084	51
5.9185	51
5.9285	51
5.9385	51
5.9485	51
5.9585	52
5.9685	52
5.9785	52
5.9886	52
5.9986	52
6.0086	52
6.0186	52
6.0286	52
6.0386	52
6.0486	52
6.0587	52
6.0687	52
6.0787	52
6.0887	52
6.0987	52
6.1087	52
6.1187	52
6.1288	52
6.1388	52
6.1488	52
6.1588	52
6.1688	52
6.1788	52
6.1888	52
6.1989	52
6.2089	52
6.2189	52
6.2289	52
6.2389	52
6.2489	52
6.2589	52
6.269	52
6.279	53
6.289	53
6.299	53
6.309	53
6.319	53
6.329	53
6.3391	53
6.3491	53
6.3591	53
6.3691	53
6.3791	53
6.3891	53
6.3991	53
6.4092	53
6.4192	53
6.4292	53
6.4392	53
6.4492	53
6.4592	53
6.4692	53
6.4793	53
6.4893	53
6.4993	53
6.5093	53
6.5193	53
6.5293	53
6.5393	53
6.5494	53
6.5594	53
6.5694	53
6.5794	53
6.5894	53
6.5994	53
6.6094	53
6.6195	53
6.6295	53
6.6395	53
6.6495	53
6.6595	53
6.6695	54
6.6795	54
6.6896	54
6.6996	54
6.7096	54
6.7196	54
6.7296	54
6.7396	54
6.7496	54
6.7597	54
6.7697	54
6.7797	54
6.7897	54
6.7997	55
6.8097	55
6.8197	55
6.8298	55
6.8398	55
6.8498	55
6.8598	55
6.8698	55
6.8798	55
6.8898	55
6.8999	55
6.9099	55
6.9199	55
6.9299	55
6.9399	55
6.9499	55
6.9599	55
6.97	55
6.98	55
6.99	55
7	55


==> figures/data/SW1D_error_time_basis/basis_local_reduced_model_indicator_SW1D_10.txt <==
Timing	Basis_1_02	Basis_1_05	Basis_1_10	Basis_1_20
0	10	10	10	10
0.10145	10	10	10	10
0.2029	10	10	10	10
0.30435	10	10	10	10
0.4058	12	10	10	10
0.50725	14	12	12	12
0.6087	14	14	14	12
0.71014	14	14	14	12
0.81159	14	14	14	14
0.91304	16	14	14	14
1.0145	16	14	14	14
1.1159	16	14	14	14
1.2174	16	16	16	14
1.3188	16	16	16	14
1.4203	16	16	16	14
1.5217	16	16	16	14
1.6232	16	16	16	16
1.7246	18	16	16	16
1.8261	18	16	16	16
1.9275	18	16	16	16
2.029	18	18	16	16
2.1304	18	18	18	16
2.2319	18	18	18	16
2.3333	18	18	18	16
2.4348	18	18	18	16
2.5362	18	18	18	16
2.6377	18	18	18	16
2.7391	18	18	18	16
2.8406	18	18	18	16
2.942	18	18	18	16
3.0435	18	18	18	16
3.1449	18	18	18	16
3.2464	18	18	18	18
3.3478	20	18	18	18
3.4493	20	18	18	18
3.5507	20	18	18	18
3.6522	20	18	18	18
3.7536	20	18	18	18
3.8551	20	18	18	18
3.9565	20	20	18	18
4.058	20	20	18	18
4.1594	20	20	18	18
4.2609	20	20	20	18
4.3623	20	20	20	18
4.4638	20	20	20	18
4.5652	20	20	20	18
4.6667	20	20	20	18
4.7681	20	20	20	18
4.8696	20	20	20	18
4.971	20	20	20	18
5.0725	20	20	20	18
5.1739	20	20	20	18
5.2754	20	20	20	18
5.3768	20	20	20	18
5.4783	20	20	20	18
5.5797	20	20	20	18
5.6812	20	20	20	18
5.7826	20	20	20	18
5.8841	20	20	20	18
5.9855	20	20	20	18
6.087	20	20	20	18
6.1884	20	20	20	20
6.2899	20	20	20	20
6.3913	22	20	20	20
6.4928	22	20	20	20
6.5942	22	20	20	20
6.6957	22	20	20	20
6.7971	22	20	20	20
6.8986	22	20	20	20
7	22	20	20	20


==> figures/data/SW1D_error_time_basis/basis_local_reduced_model_indicator_SW1D_12.txt <==
Timing	Basis_1_02	Basis_1_05	Basis_1_10	Basis_1_20
0	12	12	12	12
0.10145	16	14	14	14
0.2029	18	18	16	16
0.30435	20	20	18	18
0.4058	20	20	18	18
0.50725	20	20	20	20
0.6087	22	22	20	20
0.71014	22	22	20	20
0.81159	22	22	20	20
0.91304	22	22	20	20
1.0145	22	22	20	20
1.1159	22	22	20	20
1.2174	22	22	20	20
1.3188	22	22	22	20
1.4203	22	22	22	22
1.5217	22	22	22	22
1.6232	24	22	22	22
1.7246	24	24	22	22
1.8261	24	24	22	22
1.9275	24	24	22	22
2.029	24	24	22	22
2.1304	24	24	22	22
2.2319	24	24	22	22
2.3333	24	24	22	22
2.4348	24	24	22	22
2.5362	24	24	22	22
2.6377	24	24	22	22
2.7391	24	24	22	22
2.8406	24	24	22	22
2.942	24	24	22	22
3.0435	24	24	22	22
3.1449	24	24	24	22
3.2464	24	24	24	22
3.3478	24	24	24	22
3.4493	24	24	24	22
3.5507	24	24	24	24
3.6522	24	24	24	24
3.7536	24	24	24	24
3.8551	24	24	24	24
3.9565	24	24	24	24
4.058	24	24	24	24
4.1594	26	24	24	24
4.2609	26	24	24	24
4.3623	26	24	24	24
4.4638	26	26	24	24
4.5652	26	26	24	24
4.6667	26	26	24	24
4.7681	26	26	24	24
4.8696	26	26	24	24
4.971	26	26	24	24
5.0725	26	26	24	24
5.1739	26	26	24	24
5.2754	26	26	24	24
5.3768	26	26	24	24
5.4783	26	26	24	24
5.5797	26	26	24	24
5.6812	26	26	24	24
5.7826	26	26	24	24
5.8841	26	26	24	24
5.9855	26	26	24	24
6.087	26	26	24	24
6.1884	26	26	24	24
6.2899	26	26	24	24
6.3913	26	26	24	24
6.4928	26	26	24	24
6.5942	26	26	24	24
6.6957	26	26	24	24
6.7971	26	26	24	24
6.8986	26	26	24	24
7	26	26	24	24


==> figures/data/SW1D_error_time_basis/basis_local_reduced_model_indicator_SW1D_6.txt <==
Timing	Basis_1_02	Basis_1_05	Basis_1_10	Basis_1_20
0	6	6	6	6
0.10145	6	6	6	6
0.2029	6	6	6	6
0.30435	6	6	6	6
0.4058	6	6	6	6
0.50725	6	6	6	6
0.6087	6	6	6	6
0.71014	6	6	6	6
0.81159	6	6	6	6
0.91304	6	6	6	6
1.0145	6	6	6	6
1.1159	6	6	6	6
1.2174	8	6	6	6
1.3188	8	6	6	6
1.4203	8	6	6	6
1.5217	8	6	6	6
1.6232	8	8	6	6
1.7246	8	8	6	6
1.8261	8	8	6	6
1.9275	8	8	8	6
2.029	8	8	8	6
2.1304	8	8	8	6
2.2319	8	8	8	8
2.3333	8	8	8	8
2.4348	10	8	8	8
2.5362	10	8	8	8
2.6377	10	8	8	8
2.7391	10	10	8	8
2.8406	10	10	8	8
2.942	10	10	8	8
3.0435	10	10	8	8
3.1449	10	10	8	8
3.2464	10	10	8	8
3.3478	10	10	8	8
3.4493	10	10	8	8
3.5507	10	10	10	8
3.6522	10	10	10	8
3.7536	10	10	10	8
3.8551	10	10	10	8
3.9565	10	10	10	8
4.058	10	10	10	8
4.1594	10	10	10	8
4.2609	10	10	10	8
4.3623	10	10	10	8
4.4638	10	10	10	8
4.5652	10	10	10	8
4.6667	10	10	10	8
4.7681	10	10	10	8
4.8696	10	10	10	8
4.971	10	10	10	8
5.0725	10	10	10	8
5.1739	10	10	10	8
5.2754	10	10	10	8
5.3768	10	10	10	8
5.4783	10	10	10	8
5.5797	10	10	10	8
5.6812	10	10	10	8
5.7826	10	10	10	8
5.8841	10	10	10	8
5.9855	10	10	10	8
6.087	10	10	10	8
6.1884	10	10	10	8
6.2899	10	10	10	8
6.3913	10	10	10	8
6.4928	10	10	10	8
6.5942	10	10	10	8
6.6957	10	10	10	8
6.7971	10	10	10	8
6.8986	10	10	10	8
7	10	10	10	8


==> figures/data/SW1D_error_time_basis/basis_local_reduced_model_indicator_SW1D_8.txt <==
Timing	Basis_1_02	Basis_1_05	Basis_1_10	Basis_1_20
0	8	8	8	8
0.10145	8	8	8	8
0.2029	8	8	8	8
0.30435	8	8	8	8
0.4058	8	8	8	8
0.50725	8	8	8	8
0.6087	8	8	8	8
0.71014	8	8	8	8
0.81159	8	8	8	8
0.91304	8	8	8	8
1.0145	8	8	8	8
1.1159	8	8	8	8
1.2174	8	8	8	8
1.3188	10	10	8	8
1.4203	10	10	10	8
1.5217	10	10	10	10
1.6232	10	10	10	10
1.7246	12	10	10	10
1.8261	12	12	10	10
1.9275	12	12	10	10
2.029	12	12	10	10
2.1304	12	12	10	10
2.2319	12	12	10	10
2.3333	12	12	10	10
2.4348	12	12	12	10
2.5362	12	12	12	10
2.6377	12	12	12	10
2.7391	12	12	12	10
2.8406	12	12	12	12
2.942	12	12	12	12
3.0435	12	12	12	12
3.1449	12	12	12	12
3.2464	14	12	12	12
3.3478	14	12	12	12
3.4493	14	14	12	12
3.5507	14	14	12	12
3.6522	14	14	12	12
3.7536	14	14	12	12
3.8551	14	14	12	12
3.9565	14	14	12	12
4.058	14	14	14	12
4.1594	14	14	14	12
4.2609	14	14	14	12
4.3623	14	14	14	12
4.4638	14	14	14	12
4.5652	14	14	14	12
4.6667	14	14	14	12
4.7681	14	14	14	12
4.8696	14	14	14	14
4.971	14	14	14	14
5.0725	14	14	14	14
5.1739	14	14	14	14
5.2754	14	14	14	14
5.3768	14	14	14	14
5.4783	16	14	14	14
5.5797	16	14	14	14
5.6812	16	14	14	14
5.7826	16	16	14	14
5.8841	16	16	14	14
5.9855	16	16	14	14
6.087	16	16	14	14
6.1884	16	16	14	14
6.2899	16	16	14	14
6.3913	16	16	14	14
6.4928	16	16	14	14
6.5942	16	16	14	14
6.6957	16	16	16	14
6.7971	16	16	16	14
6.8986	16	16	16	14
7	16	16	16	14


==> figures/data/SW1D_error_time_basis/basis_local_reduced_model_no_indicator_SW1D.txt <==
Time	Basis_6	Basis_8	Basis_10	Basis_12	Basis_14	Basis_16	Basis_18
0	6	8	10	12
0.10145	6	8	10	12
0.2029	6	8	10	12
0.30435	6	8	10	12
0.4058	6	8	10	12
0.50725	6	8	10	12
0.6087	6	8	10	12
0.71014	6	8	10	12
0.81159	6	8	10	12
0.91304	6	8	10	12
1.0145	6	8	10	12
1.1159	6	8	10	12
1.2174	6	8	10	12
1.3188	6	8	10	12
1.4203	6	8	10	12
1.5217	6	8	10	12
1.6232	6	8	10	12
1.7246	6	8	10	12
1.8261	6	8	10	12
1.9275	6	8	10	12
2.029	6	8	10	12
2.1304	6	8	10	12
2.2319	6	8	10	12
2.3333	6	8	10	12
2.4348	6	8	10	12
2.5362	6	8	10	12
2.6377	6	8	10	12
2.7391	6	8	10	12
2.8406	6	8	10	12
2.942	6	8	10	12
3.0435	6	8	10	12
3.1449	6	8	10	12
3.2464	6	8	10	12
3.3478	6	8	10	12
3.4493	6	8	10	12
3.5507	6	8	10	12
3.6522	6	8	10	12
3.7536	6	8	10	12
3.8551	6	8	10	12
3.9565	6	8	10	12
4.058	6	8	10	12
4.1594	6	8	10	12
4.2609	6	8	10	12
4.3623	6	8	10	12
4.4638	6	8	10	12
4.5652	6	8	10	12
4.6667	6	8	10	12
4.7681	6	8	10	12
4.8696	6	8	10	12
4.971	6	8	10	12
5.0725	6	8	10	12
5.1739	6	8	10	12
5.2754	6	8	10	12
5.3768	6	8	10	12
5.4783	6	8	10	12
5.5797	6	8	10	12
5.6812	6	8	10	12
5.7826	6	8	10	12
5.8841	6	8	10	12
5.9855	6	8	10	12
6.087	6	8	10	12
6.1884	6	8	10	12
6.2899	6	8	10	12
6.3913	6	8	10	12
6.4928	6	8	10	12
6.5942	6	8	10	12
6.6957	6	8	10	12
6.7971	6	8	10	12
6.8986	6	8	10	12
7	6	8	10	12


==> figures/data/SW1D_error_time_basis/error_full_model_corrupted_SW1D.txt <==
Time	Error_6	Error_8	Error_10	Error_12
0	0.001618	0.00036874	7.1201e-05	1.2054e-05
0.10145	0.0015791	0.00035566	6.7608e-05	1.1244e-05
0.2029	0.0014737	0.00032155	5.8591e-05	9.2989e-06
0.30435	0.0013348	0.00028137	4.9344e-05	7.6614e-06
0.4058	0.0012123	0.00025624	4.651e-05	7.8241e-06
0.50725	0.0011565	0.00025982	5.115e-05	9.1258e-06
0.6087	0.0011874	0.00028427	5.7543e-05	1.0023e-05
0.71014	0.0012813	0.00031125	6.1021e-05	9.968e-06
0.81159	0.0013958	0.00032829	6.0548e-05	9.3357e-06
0.91304	0.0014977	0.00033201	5.781e-05	8.9636e-06
1.0145	0.0015709	0.00032576	5.5794e-05	9.36e-06
1.1159	0.0016124	0.00031664	5.6673e-05	1.0162e-05
1.2174	0.0016278	0.00031206	6.0082e-05	1.0708e-05
1.3188	0.0016274	0.00031614	6.3912e-05	1.0683e-05
1.4203	0.0016219	0.00032801	6.6294e-05	1.0222e-05
1.5217	0.0016206	0.00034341	6.6529e-05	9.7635e-06
1.6232	0.0016295	0.00035772	6.506e-05	9.7305e-06
1.7246	0.0016503	0.00036784	6.3066e-05	1.0176e-05
1.8261	0.0016821	0.00037267	6.1862e-05	1.0783e-05
1.9275	0.0017217	0.00037279	6.2229e-05	1.1197e-05
2.029	0.0017656	0.00036978	6.405e-05	1.1253e-05
2.1304	0.0018105	0.00036569	6.6555e-05	1.1e-05
2.2319	0.0018541	0.00036238	6.8868e-05	1.0637e-05
2.3333	0.0018948	0.00036112	7.0395e-05	1.0398e-05
2.4348	0.001932	0.00036246	7.0927e-05	1.0427e-05
2.5362	0.0019656	0.00036621	7.0584e-05	1.0703e-05
2.6377	0.001996	0.00037171	6.9696e-05	1.1085e-05
2.7391	0.0020238	0.00037811	6.8671e-05	1.1417e-05
2.8406	0.0020495	0.00038463	6.7873e-05	1.1601e-05
2.942	0.0020739	0.00039066	6.7536e-05	1.1611e-05
3.0435	0.0020973	0.00039583	6.7727e-05	1.148e-05
3.1449	0.0021202	0.0004	6.8365e-05	1.1279e-05
3.2464	0.0021428	0.00040317	6.9286e-05	1.1083e-05
3.3478	0.0021653	0.00040549	7.0306e-05	1.0952e-05
3.4493	0.0021877	0.00040715	7.1268e-05	1.0914e-05
3.5507	0.0022098	0.00040838	7.2067e-05	1.0966e-05
3.6522	0.0022316	0.00040938	7.265e-05	1.1079e-05
3.7536	0.0022528	0.00041031	7.3014e-05	1.1219e-05
3.8551	0.0022732	0.00041129	7.3184e-05	1.1353e-05
3.9565	0.0022928	0.0004124	7.3204e-05	1.1459e-05
4.058	0.0023111	0.00041366	7.3124e-05	1.1526e-05
4.1594	0.0023282	0.00041505	7.2991e-05	1.1552e-05
4.2609	0.0023438	0.00041654	7.2842e-05	1.1543e-05
4.3623	0.0023577	0.00041808	7.2706e-05	1.1508e-05
4.4638	0.00237	0.00041959	7.2597e-05	1.1457e-05
4.5652	0.0023805	0.00042102	7.2522e-05	1.1401e-05
4.6667	0.0023891	0.00042231	7.2478e-05	1.1346e-05
4.7681	0.0023958	0.00042341	7.246e-05	1.1299e-05
4.8696	0.0024006	0.00042427	7.2461e-05	1.1263e-05
4.971	0.0024033	0.00042487	7.2474e-05	1.1241e-05
5.0725	0.0024041	0.00042519	7.2493e-05	1.1235e-05
5.1739	0.0024029	0.00042523	7.2516e-05	1.1244e-05
5.2754	0.0023997	0.00042497	7.2544e-05	1.1269e-05
5.3768	0.0023946	0.00042445	7.2582e-05	1.1307e-05
5.4783	0.0023874	0.00042369	7.2635e-05	1.1359e-05
5.5797	0.0023784	0.00042273	7.2713e-05	1.1419e-05
5.6812	0.0023674	0.00042161	7.2821e-05	1.1483e-05
5.7826	0.0023547	0.00042041	7.2962e-05	1.1544e-05
5.8841	0.0023402	0.00041917	7.3132e-05	1.1592e-05
5.9855	0.0023242	0.00041797	7.3321e-05	1.1618e-05
6.087	0.0023066	0.00041686	7.3503e-05	1.1612e-05
6.1884	0.0022878	0.00041589	7.3645e-05	1.1568e-05
6.2899	0.0022678	0.00041508	7.3701e-05	1.1484e-05
6.3913	0.002247	0.0004144	7.3621e-05	1.1368e-05
6.4928	0.0022255	0.00041378	7.3358e-05	1.1238e-05
6.5942	0.0022036	0.0004131	7.2881e-05	1.1125e-05
6.6957	0.0021814	0.00041218	7.2188e-05	1.1062e-05
6.7971	0.0021592	0.00041079	7.1321e-05	1.1081e-05
6.8986	0.0021369	0.00040869	7.038e-05	1.1193e-05
7	0.0021145	0.00040567	6.952e-05	1.1379e-05


==> figures/data/SW1D_error_time_basis/error_local_reduced_model_indicator_SW1D_10.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	7.1201e-05	7.1201e-05	7.1201e-05	7.1201e-05
0.10145	6.7815e-05	6.7815e-05	6.7815e-05	6.7815e-05
0.2029	5.9415e-05	5.9415e-05	5.9415e-05	5.9415e-05
0.30435	5.0949e-05	5.0949e-05	5.0949e-05	5.0949e-05
0.4058	4.8176e-05	4.8176e-05	4.8176e-05	4.8176e-05
0.50725	5.2132e-05	5.2613e-05	5.2613e-05	5.2613e-05
0.6087	5.8509e-05	6.0652e-05	6.0652e-05	6.0652e-05
0.71014	6.2418e-05	6.5997e-05	6.5997e-05	6.6223e-05
0.81159	6.2533e-05	6.6809e-05	6.6809e-05	6.7158e-05
0.91304	6.0225e-05	6.4065e-05	6.4065e-05	6.4293e-05
1.0145	5.8404e-05	6.0725e-05	6.0725e-05	6.0519e-05
1.1159	5.9048e-05	5.9828e-05	5.9828e-05	5.9248e-05
1.2174	6.1977e-05	6.221e-05	6.221e-05	6.158e-05
1.3188	6.5623e-05	7.2412e-05	7.2412e-05	6.5993e-05
1.4203	6.8428e-05	8.5792e-05	8.5792e-05	7.0628e-05
1.5217	6.9311e-05	8.8745e-05	8.8745e-05	7.3464e-05
1.6232	6.8387e-05	8.6111e-05	8.6111e-05	7.3229e-05
1.7246	6.6702e-05	8.8954e-05	8.8954e-05	7.0745e-05
1.8261	6.5601e-05	8.3359e-05	8.3359e-05	6.8254e-05
1.9275	6.5882e-05	8.8055e-05	8.8055e-05	6.7464e-05
2.029	6.7589e-05	8.3411e-05	8.3411e-05	6.8811e-05
2.1304	6.9986e-05	9.5137e-05	9.0153e-05	7.1602e-05
2.2319	7.219e-05	9.2464e-05	9.3906e-05	7.4622e-05
2.3333	7.3786e-05	9.4159e-05	9.0335e-05	7.699e-05
2.4348	7.4761e-05	9.4028e-05	9.6834e-05	7.8395e-05
2.5362	7.504e-05	9.6488e-05	9.4078e-05	7.8947e-05
2.6377	7.4449e-05	9.469e-05	9.5865e-05	7.8963e-05
2.7391	7.3509e-05	9.6721e-05	9.4366e-05	7.8772e-05
2.8406	7.294e-05	9.6831e-05	9.4269e-05	7.8644e-05
2.942	7.2992e-05	9.7071e-05	0.00010135	7.878e-05
3.0435	7.3602e-05	9.7787e-05	9.8397e-05	7.928e-05
3.1449	7.4673e-05	9.8909e-05	0.00010031	8.0132e-05
3.2464	7.6116e-05	9.9711e-05	0.00010146	8.1258e-05
3.3478	7.7762e-05	0.00010267	0.00010096	8.2578e-05
3.4493	7.9311e-05	0.00010286	0.00010461	8.3533e-05
3.5507	7.9962e-05	0.00010465	0.00010355	8.4636e-05
3.6522	8.0022e-05	0.0001077	0.00010786	8.5691e-05
3.7536	8.0504e-05	0.00010925	0.00010973	8.6383e-05
3.8551	8.1021e-05	0.00011334	0.00011182	8.8822e-05
3.9565	8.1254e-05	0.00011224	0.00011316	9.1388e-05
4.058	8.1313e-05	0.00011432	0.00011244	9.4246e-05
4.1594	8.1301e-05	0.0001152	0.00011645	9.5575e-05
4.2609	8.1307e-05	0.00011373	0.00011383	9.5962e-05
4.3623	8.142e-05	0.00011499	0.00011685	9.5892e-05
4.4638	8.1536e-05	0.00011527	0.00011637	9.6666e-05
4.5652	8.1631e-05	0.00011527	0.00011902	9.7322e-05
4.6667	8.169e-05	0.00011764	0.00011898	9.7304e-05
4.7681	8.1679e-05	0.00011463	0.00011809	9.7783e-05
4.8696	8.1656e-05	0.00011679	0.00012133	9.9321e-05
4.971	8.1727e-05	0.0001167	0.00011822	0.00010074
5.0725	8.1943e-05	0.00011654	0.00012202	0.00010169
5.1739	8.2245e-05	0.00011808	0.00012029	0.00010328
5.2754	8.2531e-05	0.00011764	0.00012217	0.00010379
5.3768	8.2789e-05	0.00011784	0.00012444	0.00010438
5.4783	8.3142e-05	0.00011931	0.00012215	0.0001058
5.5797	8.3553e-05	0.00011838	0.00012534	0.00010787
5.6812	8.3854e-05	0.00012091	0.00012342	0.00010999
5.7826	8.4168e-05	0.00011893	0.00012505	0.00011186
5.8841	8.4637e-05	0.00011983	0.00012569	0.00011491
5.9855	8.4961e-05	0.00012192	0.00012429	0.000117
6.087	8.522e-05	0.00011998	0.00012773	0.00011795
6.1884	8.5887e-05	0.00012348	0.00012534	0.00012095
6.2899	8.6627e-05	0.00012101	0.00012775	0.00012441
6.3913	8.7015e-05	0.00012269	0.00012817	0.00012406
6.4928	8.7471e-05	0.00012481	0.00012736	0.00012477
6.5942	8.7794e-05	0.00012254	0.00013034	0.00012498
6.6957	8.7326e-05	0.00012665	0.00012793	0.00012675
6.7971	8.7292e-05	0.00012357	0.00012948	0.00012707
6.8986	8.6823e-05	0.00012544	0.00012985	0.00012792
7	8.6233e-05	0.00012558	0.0001278	0.00012682


==> figures/data/SW1D_error_time_basis/error_local_reduced_model_indicator_SW1D_12.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	1.2054e-05	1.2054e-05	1.2054e-05	1.2054e-05
0.10145	1.1308e-05	1.1308e-05	1.1308e-05	1.1308e-05
0.2029	9.3731e-06	9.3908e-06	9.3908e-06	9.3908e-06
0.30435	7.6578e-06	7.686e-06	7.6825e-06	7.6825e-06
0.4058	7.7892e-06	7.8085e-06	7.8113e-06	7.8113e-06
0.50725	9.1335e-06	9.1389e-06	9.1461e-06	9.1461e-06
0.6087	1.0045e-05	1.0049e-05	1.013e-05	1.013e-05
0.71014	9.9544e-06	9.956e-06	1.0084e-05	1.0084e-05
0.81159	9.2474e-06	9.2379e-06	9.3811e-06	9.3811e-06
0.91304	9.5497e-06	8.8171e-06	8.9295e-06	8.9295e-06
1.0145	9.5336e-06	9.9919e-06	9.3012e-06	9.3012e-06
1.1159	1.0828e-05	1.0721e-05	1.0187e-05	1.0187e-05
1.2174	1.1668e-05	1.1906e-05	1.15e-05	1.15e-05
1.3188	1.2761e-05	1.3171e-05	1.2138e-05	1.2138e-05
1.4203	1.2067e-05	1.3138e-05	1.1684e-05	1.1555e-05
1.5217	1.2661e-05	1.5475e-05	1.1318e-05	1.0743e-05
1.6232	1.3428e-05	1.4101e-05	1.1403e-05	1.0026e-05
1.7246	1.4142e-05	1.5854e-05	1.1e-05	1.0602e-05
1.8261	1.5907e-05	1.7268e-05	1.2854e-05	1.1597e-05
1.9275	1.6486e-05	1.7217e-05	1.3336e-05	1.2445e-05
2.029	1.7767e-05	1.8391e-05	1.3272e-05	1.3194e-05
2.1304	1.8449e-05	1.8732e-05	1.4195e-05	1.2917e-05
2.2319	1.8292e-05	1.8026e-05	1.3215e-05	1.1984e-05
2.3333	1.7131e-05	1.8484e-05	1.3725e-05	1.1634e-05
2.4348	1.8554e-05	1.7918e-05	1.3821e-05	1.2055e-05
2.5362	1.7309e-05	1.8436e-05	1.3781e-05	1.3128e-05
2.6377	1.9561e-05	1.8876e-05	1.4798e-05	1.4062e-05
2.7391	2.0069e-05	1.8652e-05	1.4834e-05	1.4526e-05
2.8406	1.9882e-05	2.009e-05	1.5684e-05	1.4708e-05
2.942	1.9103e-05	1.8314e-05	1.6095e-05	1.4838e-05
3.0435	2.0741e-05	2.0088e-05	1.6041e-05	1.5361e-05
3.1449	2.0037e-05	1.8636e-05	1.6385e-05	1.5785e-05
3.2464	2.0757e-05	1.9443e-05	1.6422e-05	1.6194e-05
3.3478	2.0563e-05	1.9121e-05	1.6783e-05	1.6237e-05
3.4493	2.1127e-05	1.9114e-05	1.6331e-05	1.6728e-05
3.5507	2.1582e-05	1.924e-05	1.6269e-05	1.7302e-05
3.6522	2.1274e-05	1.9191e-05	1.7877e-05	1.7849e-05
3.7536	2.2939e-05	1.9489e-05	1.6695e-05	1.901e-05
3.8551	2.2335e-05	1.926e-05	1.7732e-05	1.9055e-05
3.9565	2.3322e-05	1.9724e-05	1.7701e-05	1.9395e-05
4.058	2.3366e-05	1.9363e-05	1.7528e-05	1.9413e-05
4.1594	2.3243e-05	2.0032e-05	1.9434e-05	1.9576e-05
4.2609	2.3946e-05	1.9727e-05	1.7435e-05	1.9598e-05
4.3623	2.2292e-05	2.0187e-05	1.9331e-05	1.9781e-05
4.4638	2.216e-05	1.9983e-05	1.7589e-05	1.9648e-05
4.5652	2.914e-05	2.0385e-05	1.8883e-05	1.9726e-05
4.6667	2.7008e-05	2.3843e-05	1.8147e-05	1.9577e-05
4.7681	2.997e-05	2.4643e-05	1.8736e-05	1.9726e-05
4.8696	2.6488e-05	3.273e-05	1.8531e-05	1.9531e-05
4.971	3.1674e-05	3.795e-05	1.8954e-05	1.9829e-05
5.0725	3.0191e-05	3.2841e-05	1.8747e-05	1.9896e-05
5.1739	2.9658e-05	3.7523e-05	1.9309e-05	2.0056e-05
5.2754	3.17e-05	3.4851e-05	1.8782e-05	2.0342e-05
5.3768	2.9621e-05	3.5835e-05	1.9461e-05	2.0265e-05
5.4783	3.1134e-05	3.8274e-05	1.9197e-05	2.0747e-05
5.5797	3.1203e-05	3.4521e-05	1.9704e-05	2.0513e-05
5.6812	3.1884e-05	3.7094e-05	1.9886e-05	2.1036e-05
5.7826	3.2407e-05	3.7129e-05	1.9921e-05	2.1059e-05
5.8841	3.098e-05	3.7716e-05	2.0374e-05	2.1427e-05
5.9855	3.4039e-05	4.0177e-05	2.0501e-05	2.1861e-05
6.087	3.2635e-05	3.707e-05	2.0907e-05	2.2008e-05
6.1884	3.4979e-05	4.1336e-05	2.1308e-05	2.2791e-05
6.2899	3.6077e-05	3.7952e-05	2.1458e-05	2.2663e-05
6.3913	3.6849e-05	4.166e-05	2.1996e-05	2.3081e-05
6.4928	3.8386e-05	4.0174e-05	2.2273e-05	2.3255e-05
6.5942	3.6274e-05	4.0539e-05	2.2629e-05	2.3648e-05
6.6957	3.8458e-05	4.2025e-05	2.3367e-05	2.436e-05
6.7971	3.7856e-05	4.0337e-05	2.3296e-05	2.4208e-05
6.8986	3.8827e-05	4.2434e-05	2.4565e-05	2.5211e-05
7	3.9729e-05	4.2278e-05	2.4532e-05	2.5503e-05


==> figures/data/SW1D_error_time_basis/error_local_reduced_model_indicator_SW1D_6.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	0.001618	0.001618	0.001618	0.001618
0.10145	0.0015799	0.0015799	0.0015799	0.0015799
0.2029	0.001477	0.001477	0.001477	0.001477
0.30435	0.0013423	0.0013423	0.0013423	0.0013423
0.4058	0.0012242	0.0012242	0.0012242	0.0012242
0.50725	0.0011701	0.0011701	0.0011701	0.0011701
0.6087	0.0011982	0.0011982	0.0011982	0.0011982
0.71014	0.0012864	0.0012864	0.0012864	0.0012864
0.81159	0.0013955	0.0013955	0.0013955	0.0013955
0.91304	0.0014952	0.0014952	0.0014952	0.0014952
1.0145	0.0015698	0.0015698	0.0015698	0.0015698
1.1159	0.001616	0.001616	0.001616	0.001616
1.2174	0.0016385	0.0016385	0.0016385	0.0016385
1.3188	0.0016409	0.0016459	0.0016459	0.0016459
1.4203	0.0016381	0.0016478	0.0016478	0.0016478
1.5217	0.0016393	0.0016526	0.0016526	0.0016526
1.6232	0.0016504	0.0016658	0.0016658	0.0016658
1.7246	0.0016735	0.0016843	0.0016895	0.0016895
1.8261	0.0017071	0.0017144	0.0017231	0.0017231
1.9275	0.0017484	0.0017537	0.0017643	0.0017643
2.029	0.0017936	0.0017991	0.0018059	0.0018099
2.1304	0.0018396	0.0018468	0.0018504	0.0018571
2.2319	0.0018843	0.0018939	0.0018956	0.0019037
2.3333	0.0019264	0.0019382	0.0019399	0.0019444
2.4348	0.0019653	0.0019786	0.0019819	0.001983
2.5362	0.001999	0.0020151	0.0020206	0.0020198
2.6377	0.0020301	0.0020479	0.0020559	0.0020551
2.7391	0.0020593	0.0020778	0.0020878	0.0020885
2.8406	0.0020874	0.0021044	0.002117	0.0021201
2.942	0.0021144	0.0021299	0.0021442	0.0021498
3.0435	0.0021405	0.0021549	0.0021702	0.0021778
3.1449	0.002166	0.0021797	0.0021955	0.0022045
3.2464	0.0021907	0.0022043	0.0022206	0.0022303
3.3478	0.002215	0.0022288	0.0022458	0.0022557
3.4493	0.002239	0.0022533	0.002271	0.0022809
3.5507	0.0022627	0.0022774	0.0022962	0.002306
3.6522	0.002286	0.0023012	0.0023202	0.0023309
3.7536	0.0023089	0.0023243	0.0023436	0.0023555
3.8551	0.0023311	0.0023465	0.0023662	0.0023795
3.9565	0.0023523	0.0023677	0.0023879	0.0024028
4.058	0.0023722	0.0023877	0.0024082	0.0024251
4.1594	0.0023906	0.0024063	0.002427	0.0024462
4.2609	0.0024074	0.0024234	0.0024445	0.0024658
4.3623	0.0024225	0.0024389	0.0024604	0.0024838
4.4638	0.0024359	0.0024526	0.0024747	0.0024999
4.5652	0.0024477	0.0024645	0.002487	0.0025142
4.6667	0.0024578	0.0024745	0.0024976	0.0025264
4.7681	0.0024663	0.0024826	0.0025061	0.0025367
4.8696	0.0024731	0.0024889	0.0025127	0.0025449
4.971	0.0024781	0.0024933	0.0025173	0.002551
5.0725	0.0024812	0.0024958	0.0025198	0.0025552
5.1739	0.0024822	0.0024963	0.0025201	0.0025573
5.2754	0.0024809	0.0024949	0.0025183	0.0025573
5.3768	0.0024771	0.0024914	0.0025145	0.0025554
5.4783	0.0024708	0.0024857	0.0025087	0.0025515
5.5797	0.0024623	0.0024779	0.0025008	0.0025457
5.6812	0.0024518	0.0024679	0.002491	0.0025379
5.7826	0.0024397	0.0024559	0.0024795	0.0025283
5.8841	0.0024263	0.0024421	0.0024662	0.002517
5.9855	0.0024118	0.0024267	0.0024513	0.002504
6.087	0.0023961	0.00241	0.0024348	0.0024896
6.1884	0.0023791	0.0023921	0.0024168	0.0024738
6.2899	0.0023604	0.0023732	0.0023974	0.0024573
6.3913	0.0023399	0.0023532	0.0023768	0.0024398
6.4928	0.0023179	0.0023322	0.0023554	0.0024215
6.5942	0.0022953	0.0023105	0.0023335	0.0024035
6.6957	0.002273	0.0022884	0.0023117	0.0023853
6.7971	0.0022519	0.0022664	0.0022902	0.0023665
6.8986	0.0022319	0.0022449	0.0022691	0.0023491
7	0.0022126	0.0022241	0.0022481	0.0023333


==> figures/data/SW1D_error_time_basis/error_local_reduced_model_indicator_SW1D_8.txt <==
Timing	Error_1_02	Error_1_05	Error_1_10	Error_1_20
0	0.00036874	0.00036874	0.00036874	0.00036874
0.10145	0.0003562	0.0003562	0.0003562	0.0003562
0.2029	0.00032375	0.00032375	0.00032375	0.00032375
0.30435	0.00028593	0.00028593	0.00028593	0.00028593
0.4058	0.00026201	0.00026201	0.00026201	0.00026201
0.50725	0.0002633	0.0002633	0.0002633	0.0002633
0.6087	0.00028398	0.00028398	0.00028398	0.00028398
0.71014	0.00031003	0.00031003	0.00031003	0.00031003
0.81159	0.00032962	0.00032962	0.00032962	0.00032962
0.91304	0.0003384	0.0003384	0.0003384	0.0003384
1.0145	0.00033868	0.00033868	0.00033868	0.00033868
1.1159	0.00033627	0.00033627	0.00033627	0.00033627
1.2174	0.00033713	0.00033713	0.00033713	0.00033713
1.3188	0.00034457	0.00034457	0.00034457	0.00034457
1.4203	0.00035332	0.00035332	0.00035812	0.00035812
1.5217	0.00036591	0.00036591	0.00037016	0.00037481
1.6232	0.00037938	0.00037938	0.00038212	0.00038637
1.7246	0.00039075	0.00039075	0.00039207	0.00039489
1.8261	0.00039708	0.00039814	0.00039874	0.00040013
1.9275	0.00039846	0.00039951	0.00040178	0.00040239
2.029	0.00039612	0.0003968	0.00040177	0.00040239
2.1304	0.00039206	0.00039231	0.00039989	0.00040113
2.2319	0.00038837	0.0003884	0.00039772	0.00039974
2.3333	0.00038682	0.00038685	0.00039675	0.00039926
2.4348	0.00038849	0.00038858	0.000398	0.00040053
2.5362	0.0003934	0.00039355	0.00040013	0.00040403
2.6377	0.00040082	0.00040095	0.00040524	0.00040966
2.7391	0.00040958	0.00040965	0.00041296	0.00041693
2.8406	0.00041857	0.00041853	0.000422	0.00042506
2.942	0.00042692	0.0004268	0.00043099	0.00043215
3.0435	0.00043414	0.00043397	0.00043895	0.00043886
3.1449	0.00044005	0.00043988	0.00044541	0.00044524
3.2464	0.00044479	0.00044456	0.00045038	0.00045091
3.3478	0.00044724	0.00044827	0.0004541	0.00045552
3.4493	0.00044739	0.00045129	0.0004569	0.00045908
3.5507	0.00044682	0.00045176	0.00045913	0.00046183
3.6522	0.00044731	0.00045141	0.0004611	0.00046408
3.7536	0.00044968	0.00045155	0.0004631	0.00046609
3.8551	0.00045333	0.00045293	0.00046537	0.00046812
3.9565	0.00045669	0.00045565	0.00046811	0.00047038
4.058	0.00045881	0.00045909	0.00047136	0.00047302
4.1594	0.0004602	0.00046222	0.00047276	0.0004761
4.2609	0.0004621	0.00046452	0.0004739	0.00047962
4.3623	0.0004647	0.00046641	0.00047586	0.00048353
4.4638	0.00046756	0.00046857	0.00047846	0.00048767
4.5652	0.00047024	0.00047111	0.00048103	0.00049179
4.6667	0.00047255	0.00047378	0.00048326	0.00049557
4.7681	0.00047462	0.00047636	0.00048532	0.00049878
4.8696	0.00047658	0.00047874	0.00048749	0.00050139
4.971	0.00047855	0.00048098	0.00048985	0.0005016
5.0725	0.00048071	0.00048308	0.00049223	0.00050268
5.1739	0.00048296	0.00048503	0.00049436	0.00050436
5.2754	0.000485	0.00048678	0.00049608	0.00050574
5.3768	0.00048655	0.00048826	0.00049741	0.00050651
5.4783	0.00048772	0.00048944	0.0004985	0.00050697
5.5797	0.0004859	0.00049057	0.00049959	0.00050769
5.6812	0.00048221	0.00049207	0.00050081	0.00050904
5.7826	0.00048049	0.00049432	0.00050224	0.00051105
5.8841	0.00048205	0.00049331	0.00050389	0.00051337
5.9855	0.00048312	0.00048805	0.0005058	0.00051533
6.087	0.00048178	0.00048558	0.00050809	0.00051613
6.1884	0.00048015	0.00048875	0.00051082	0.00051564
6.2899	0.0004797	0.00049087	0.00051381	0.00051501
6.3913	0.00048031	0.00048945	0.00051641	0.00051573
6.4928	0.0004804	0.00048823	0.00051798	0.00051806
6.5942	0.00047997	0.0004886	0.00051912	0.00052098
6.6957	0.00048046	0.00048939	0.00052135	0.00052304
6.7971	0.00048101	0.00048988	0.00052332	0.00052383
6.8986	0.00048037	0.00048996	0.00052298	0.00052459
7	0.0004795	0.0004888	0.00052197	0.00052692


==> figures/data/SW1D_error_time_basis/error_local_reduced_model_no_indicator_SW1D.txt <==
Time	Error_6	Error_8	Error_10	Error_12	Error_14	Error_16	Error_18
0	0.001618	0.00036874	7.1201e-05	1.2054e-05
0.10145	0.0015799	0.0003562	6.7815e-05	1.1308e-05
0.2029	0.001477	0.00032375	5.9415e-05	9.6455e-06
0.30435	0.0013423	0.00028593	5.0949e-05	8.8112e-06
0.4058	0.0012242	0.00026201	4.8176e-05	1.1283e-05
0.50725	0.0011701	0.0002633	5.2613e-05	2.1141e-05
0.6087	0.0011982	0.00028398	6.1807e-05	3.4457e-05
0.71014	0.0012864	0.00031003	7.1563e-05	4.4536e-05
0.81159	0.0013955	0.00032962	7.9252e-05	5.0671e-05
0.91304	0.0014952	0.0003384	8.4743e-05	5.3603e-05
1.0145	0.0015698	0.00033868	8.9333e-05	5.4849e-05
1.1159	0.001616	0.00033627	9.4499e-05	5.7086e-05
1.2174	0.0016385	0.00033713	0.00010126	6.3983e-05
1.3188	0.0016459	0.00034457	0.00011041	7.8332e-05
1.4203	0.0016478	0.00035812	0.00012318	9.8846e-05
1.5217	0.0016526	0.00037481	0.00014114	0.00011952
1.6232	0.0016658	0.00039124	0.00016497	0.00013349
1.7246	0.0016895	0.00040515	0.00019339	0.00013763
1.8261	0.0017231	0.00041581	0.00022375	0.00013371
1.9275	0.0017643	0.00042392	0.00025336	0.0001268
2.029	0.0018099	0.00043108	0.00028034	0.0001219
2.1304	0.0018571	0.00043919	0.00030397	0.00012031
2.2319	0.0019037	0.00044989	0.00032447	0.00012004
2.3333	0.0019481	0.00046413	0.00034275	0.00011906
2.4348	0.0019896	0.00048204	0.00036	0.00011689
2.5362	0.0020281	0.00050308	0.00037734	0.00011484
2.6377	0.0020637	0.00052637	0.00039541	0.00011562
2.7391	0.002097	0.00055101	0.00041433	0.0001218
2.8406	0.0021284	0.00057626	0.00043363	0.00013325
2.942	0.0021585	0.00060166	0.00045251	0.00014635
3.0435	0.0021877	0.00062703	0.00047017	0.00015679
3.1449	0.0022165	0.00065243	0.00048597	0.00016253
3.2464	0.0022451	0.00067807	0.00049956	0.00016448
3.3478	0.0022737	0.00070426	0.0005108	0.00016519
3.4493	0.0023022	0.00073135	0.0005197	0.00016647
3.5507	0.0023306	0.00075963	0.00052624	0.00016826
3.6522	0.0023588	0.00078935	0.00053036	0.00017003
3.7536	0.0023866	0.00082066	0.00053192	0.00017249
3.8551	0.0024138	0.00085365	0.00053074	0.00017803
3.9565	0.0024403	0.0008883	0.00052664	0.00018789
4.058	0.0024658	0.00092455	0.00051949	0.0002
4.1594	0.0024902	0.00096226	0.00050929	0.00021109
4.2609	0.0025134	0.0010013	0.00049621	0.00021971
4.3623	0.0025352	0.0010414	0.00048078	0.00022694
4.4638	0.0025554	0.0010826	0.00046386	0.00023446
4.5652	0.0025741	0.0011244	0.00044663	0.00024206
4.6667	0.0025911	0.0011669	0.00043053	0.0002483
4.7681	0.0026064	0.0012098	0.00041713	0.00025361
4.8696	0.0026199	0.0012529	0.00040794	0.00026063
4.971	0.0026317	0.0012961	0.00040435	0.00027086
5.0725	0.0026416	0.0013393	0.00040744	0.00028352
5.1739	0.0026497	0.0013824	0.00041789	0.00029725
5.2754	0.0026559	0.0014252	0.00043583	0.00031147
5.3768	0.0026603	0.0014677	0.00046062	0.00032609
5.4783	0.0026629	0.0015098	0.00049064	0.00034038
5.5797	0.0026637	0.0015515	0.00052335	0.00035285
5.6812	0.0026628	0.0015927	0.00055578	0.0003628
5.7826	0.0026602	0.0016335	0.00058514	0.00037184
5.8841	0.002656	0.001674	0.00060943	0.00038194
5.9855	0.0026504	0.001714	0.00062764	0.00039322
6.087	0.0026434	0.0017539	0.00063937	0.00040632
6.1884	0.0026354	0.0017937	0.00064435	0.00042169
6.2899	0.0026266	0.0018335	0.0006424	0.00043919
6.3913	0.0026173	0.0018734	0.00063406	0.00045712
6.4928	0.0026079	0.0019136	0.00062183	0.0004733
6.5942	0.0025989	0.0019543	0.00060959	0.00048667
6.6957	0.0025906	0.0019952	0.00060095	0.00049834
6.7971	0.0025836	0.0020364	0.00059939	0.00050767
6.8986	0.0025783	0.0020776	0.00060628	0.00051517
7	0.0025751	0.0021183	0.00062204	0.00052358


==> figures/data/SW1D_initial_condition/u_init_param_SW1D.txt <==
x	Param_1	Param_2	Param_3	Param_4	Param_5	Param_6	Param_7	Param_8	Param_9	Param_10	Param_11	Param_12	Param_13	Param_14	Param_15	Param_16	Param_17	Param_18	Param_19	Param_20	Param_21	Param_22	Param_23	Param_24	Param_25	Param_26	Param_27	Param_28	Param_29	Param_30	Param_31	Param_32	Param_33	Param_34	Param_35	Param_36	Param_37	Param_38	Param_39	Param_40	Param_41	Param_42	Param_43	Param_44	Param_45	Param_46	Param_47	Param_48	Param_49	Param_50	Param_51	Param_52	Param_53	Param_54	Param_55	Param_56	Param_57	Param_58	Param_59	Param_60	Param_61	Param_62	Param_63	Param_64	Param_65	Param_66	Param_67	Param_68	Param_69	Param_70	Param_71	Param_72	Param_73	Param_74	Param_75	Param_76	Param_77	Param_78	Param_79	Param_80	Param_81	Param_82	Param_83	Param_84	Param_85	Param_86	Param_87	Param_88	Param_89	Param_90	Param_91	Param_92	Param_93	Param_94	Param_95	Param_96	Param_97	Param_98	Param_99	Param_100
-10	1.0000000002061153	1	1	1	1	1	1	1	1	1	1.0000000002159304	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002257454	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002355605	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002453755	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002551905	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002650056	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002748204	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002846354	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000002944505	1.0000000000000002	1	1	1	1	1	1	1	1
-9.8387096774193541	1.0000000003888976	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000004074165	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004259355	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004444545	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004629732	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004814922	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000005000111	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000005185301	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000005370491	1.0000000000000004	1	1	1	1	1	1	1	1	1.000000000555568	1.0000000000000004	1	1	1	1	1	1	1	1
-9.67741935483871	1.0000000007262948	1.0000000000000009	1	1	1	1	1	1	1	1	1.0000000007608802	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000007954657	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000008300511	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000008646366	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000008992223	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000009338077	1.0000000000000013	1	1	1	1	1	1	1	1	1.0000000009683931	1.0000000000000013	1	1	1	1	1	1	1	1	1.0000000010029786	1.0000000000000013	1	1	1	1	1	1	1	1	1.000000001037564	1.0000000000000013	1	1	1	1	1	1	1	1
-9.5161290322580641	1.0000000013425903	1.0000000000000027	1	1	1	1	1	1	1	1	1.0000000014065231	1.0000000000000029	1	1	1	1	1	1	1	1	1.000000001470456	1.0000000000000031	1	1	1	1	1	1	1	1	1.0000000015343888	1.0000000000000031	1	1	1	1	1	1	1	1	1.0000000015983217	1.0000000000000033	1	1	1	1	1	1	1	1	1.0000000016622546	1.0000000000000033	1	1	1	1	1	1	1	1	1.0000000017261874	1.0000000000000036	1	1	1	1	1	1	1	1	1.0000000017901203	1.0000000000000038	1	1	1	1	1	1	1	1	1.0000000018540531	1.0000000000000038	1	1	1	1	1	1	1	1	1.000000001917986	1.000000000000004	1	1	1	1	1	1	1	1
-9.3548387096774199	1.000000002456557	1.0000000000000078	1	1	1	1	1	1	1	1	1.0000000025735358	1.0000000000000082	1	1	1	1	1	1	1	1	1.0000000026905147	1.0000000000000087	1	1	1	1	1	1	1	1	1.0000000028074936	1.0000000000000089	1	1	1	1	1	1	1	1	1.0000000029244724	1.0000000000000093	1	1	1	1	1	1	1	1	1.0000000030414515	1.0000000000000098	1	1	1	1	1	1	1	1	1.0000000031584304	1.00000000000001	1	1	1	1	1	1	1	1	1.0000000032754093	1.0000000000000104	1	1	1	1	1	1	1	1	1.0000000033923881	1.0000000000000109	1	1	1	1	1	1	1	1	1.000000003509367	1.0000000000000111	1	1	1	1	1	1	1	1
-9.193548387096774	1.0000000044490063	1.0000000000000218	1	1	1	1	1	1	1	1	1.0000000046608637	1.0000000000000229	1	1	1	1	1	1	1	1	1.0000000048727211	1.000000000000024	1	1	1	1	1	1	1	1	1.0000000050845785	1.0000000000000249	1	1	1	1	1	1	1	1	1.000000005296436	1.000000000000026	1	1	1	1	1	1	1	1	1.0000000055082934	1.0000000000000271	1	1	1	1	1	1	1	1	1.0000000057201508	1.000000000000028	1	1	1	1	1	1	1	1	1.0000000059320082	1.0000000000000291	1	1	1	1	1	1	1	1	1.0000000061438656	1.0000000000000302	1	1	1	1	1	1	1	1	1.0000000063557231	1.0000000000000311	1	1	1	1	1	1	1	1
-9.0322580645161281	1.0000000079753915	1.0000000000000595	1	1	1	1	1	1	1	1	1.0000000083551721	1.0000000000000624	1	1	1	1	1	1	1	1	1.0000000087349525	1.0000000000000653	1	1	1	1	1	1	1	1	1.0000000091147332	1.0000000000000682	1	1	1	1	1	1	1	1	1.0000000094945138	1.0000000000000711	1	1	1	1	1	1	1	1	1.0000000098742943	1.0000000000000737	1	1	1	1	1	1	1	1	1.0000000102540749	1.0000000000000766	1	1	1	1	1	1	1	1	1.0000000106338554	1.0000000000000795	1	1	1	1	1	1	1	1	1.000000011013636	1.0000000000000824	1	1	1	1	1	1	1	1	1.0000000113934164	1.000000000000085	1	1	1	1	1	1	1	1
-8.870967741935484	1.0000000141512186	1.0000000000001601	1	1	1	1	1	1	1	1	1.0000000148250863	1.0000000000001676	1	1	1	1	1	1	1	1	1.0000000154989537	1.0000000000001752	1	1	1	1	1	1	1	1	1.0000000161728213	1.000000000000183	1	1	1	1	1	1	1	1	1.0000000168466889	1.0000000000001905	1	1	1	1	1	1	1	1	1.0000000175205563	1.0000000000001981	1	1	1	1	1	1	1	1	1.000000018194424	1.0000000000002058	1	1	1	1	1	1	1	1	1.0000000188682916	1.0000000000002134	1	1	1	1	1	1	1	1	1.000000019542159	1.0000000000002209	1	1	1	1	1	1	1	1	1.0000000202160266	1.0000000000002285	1	1	1	1	1	1	1	1
-8.7096774193548381	1.0000000248535537	1.0000000000004221	1	1	1	1	1	1	1	1	1.0000000260370561	1.0000000000004421	1	1	1	1	1	1	1	1	1.0000000272205587	1.0000000000004623	1	1	1	1	1	1	1	1	1.0000000284040613	1.0000000000004823	1	1	1	1	1	1	1	1	1.0000000295875637	1.0000000000005025	1	1	1	1	1	1	1	1	1.0000000307710664	1.0000000000005225	1	1	1	1	1	1	1	1	1.000000031954569	1.0000000000005427	1	1	1	1	1	1	1	1	1.0000000331380714	1.0000000000005627	1	1	1	1	1	1	1	1	1.000000034321574	1.0000000000005829	1	1	1	1	1	1	1	1	1.0000000355050767	1.0000000000006031	1	1	1	1	1	1	1	1
-8.5483870967741939	1.000000043205195	1.0000000000010938	1	1	1	1	1	1	1	1	1.0000000452625852	1.000000000001146	1	1	1	1	1	1	1	1	1.0000000473199755	1.0000000000011982	1	1	1	1	1	1	1	1	1.0000000493773658	1.0000000000012501	1	1	1	1	1	1	1	1	1.000000051434756	1.0000000000013023	1	1	1	1	1	1	1	1	1.0000000534921463	1.0000000000013543	1	1	1	1	1	1	1	1	1.0000000555495365	1.0000000000014064	1	1	1	1	1	1	1	1	1.0000000576069268	1.0000000000014586	1	1	1	1	1	1	1	1	1.000000059664317	1.0000000000015106	1	1	1	1	1	1	1	1	1.0000000617217073	1.0000000000015627	1	1	1	1	1	1	1	1
-8.387096774193548	1.0000000743423476	1.0000000000027855	1	1	1	1	1	1	1	1	1.0000000778824594	1.0000000000029181	1	1	1	1	1	1	1	1	1.0000000814225711	1.0000000000030509	1.0000000000000002	1	1	1	1	1	1	1	1.0000000849626831	1.0000000000031835	1.0000000000000002	1	1	1	1	1	1	1	1.0000000885027949	1.000000000003316	1.0000000000000002	1	1	1	1	1	1	1	1.0000000920429066	1.0000000000034488	1.0000000000000002	1	1	1	1	1	1	1	1.0000000955830184	1.0000000000035814	1.0000000000000002	1	1	1	1	1	1	1	1.0000000991231301	1.0000000000037141	1.0000000000000002	1	1	1	1	1	1	1	1.0000001026632419	1.0000000000038467	1.0000000000000002	1	1	1	1	1	1	1	1.0000001062033537	1.0000000000039793	1.0000000000000002	1	1	1	1	1	1	1
-8.2258064516129039	1.0000001266162355	1.0000000000069691	1.0000000000000004	1	1	1	1	1	1	1	1.0000001326455801	1.000000000007301	1.0000000000000004	1	1	1	1	1	1	1	1.0000001386749247	1.0000000000076328	1.0000000000000004	1	1	1	1	1	1	1	1.0000001447042692	1.0000000000079647	1.0000000000000004	1	1	1	1	1	1	1	1.0000001507336136	1.0000000000082965	1.0000000000000004	1	1	1	1	1	1	1	1.0000001567629582	1.0000000000086284	1.0000000000000004	1	1	1	1	1	1	1	1.0000001627923027	1.0000000000089602	1.0000000000000004	1	1	1	1	1	1	1	1.0000001688216473	1.0000000000092921	1.0000000000000004	1	1	1	1	1	1	1	1.0000001748509919	1.0000000000096241	1.0000000000000004	1	1	1	1	1	1	1	1.0000001808803365	1.0000000000099558	1.0000000000000004	1	1	1	1	1	1	1
-8.064516129032258	1.0000002134496011	1.0000000000171312	1.0000000000000013	1	1	1	1	1	1	1	1.0000002236138676	1.000000000017947	1.0000000000000013	1	1	1	1	1	1	1	1.0000002337781344	1.0000000000187628	1.0000000000000016	1	1	1	1	1	1	1	1.0000002439424012	1.0000000000195786	1.0000000000000016	1	1	1	1	1	1	1	1.0000002541066679	1.0000000000203941	1.0000000000000016	1	1	1	1	1	1	1	1.0000002642709347	1.0000000000212099	1.0000000000000018	1	1	1	1	1	1	1	1.0000002744352012	1.0000000000220257	1.0000000000000018	1	1	1	1	1	1	1	1.000000284599468	1.0000000000228415	1.0000000000000018	1	1	1	1	1	1	1	1.0000002947637348	1.0000000000236573	1.000000000000002	1	1	1	1	1	1	1	1.0000003049280015	1.0000000000244731	1.000000000000002	1	1	1	1	1	1	1
-7.903225806451613	1.000000356167364	1.0000000000413749	1.0000000000000049	1	1	1	1	1	1	1	1.0000003731277147	1.0000000000433451	1.0000000000000051	1	1	1	1	1	1	1	1.0000003900880654	1.0000000000453155	1.0000000000000053	1	1	1	1	1	1	1	1.0000004070484161	1.0000000000472857	1.0000000000000056	1	1	1	1	1	1	1	1.0000004240087668	1.0000000000492559	1.0000000000000058	1	1	1	1	1	1	1	1.0000004409691172	1.0000000000512261	1.000000000000006	1	1	1	1	1	1	1	1.0000004579294679	1.0000000000531963	1.0000000000000062	1	1	1	1	1	1	1	1.0000004748898186	1.0000000000551665	1.0000000000000064	1	1	1	1	1	1	1	1.0000004918501693	1.000000000057137	1.0000000000000067	1	1	1	1	1	1	1	1.0000005088105199	1.0000000000591072	1.0000000000000069	1	1	1	1	1	1	1
-7.741935483870968	1.0000005882551275	1.0000000000981815	1.0000000000000164	1	1	1	1	1	1	1	1.0000006162672763	1.0000000001028568	1.0000000000000171	1	1	1	1	1	1	1	1.0000006442794254	1.0000000001075322	1.000000000000018	1	1	1	1	1	1	1	1.0000006722915742	1.0000000001122076	1.0000000000000187	1	1	1	1	1	1	1	1.000000700303723	1.0000000001168827	1.0000000000000195	1	1	1	1	1	1	1	1.0000007283158721	1.0000000001215581	1.0000000000000202	1	1	1	1	1	1	1	1.0000007563280209	1.0000000001262335	1.0000000000000211	1	1	1	1	1	1	1	1.0000007843401699	1.0000000001309086	1.0000000000000218	1	1	1	1	1	1	1	1.0000008123523187	1.000000000135584	1.0000000000000226	1	1	1	1	1	1	1	1.0000008403644678	1.0000000001402594	1.0000000000000233	1	1	1	1	1	1	1
-7.5806451612903221	1.0000009616790277	1.0000000002289091	1.0000000000000544	1	1	1	1	1	1	1	1.000001007473267	1.0000000002398095	1.0000000000000571	1	1	1	1	1	1	1	1.0000010532675065	1.0000000002507099	1.0000000000000597	1	1	1	1	1	1	1	1.0000010990617458	1.0000000002616103	1.0000000000000622	1	1	1	1	1	1	1	1.0000011448559853	1.0000000002725109	1.0000000000000648	1	1	1	1	1	1	1	1.0000011906502249	1.0000000002834113	1.0000000000000675	1	1	1	1	1	1	1	1.0000012364444641	1.0000000002943117	1.0000000000000702	1	1	1	1	1	1	1	1.0000012822387037	1.0000000003052121	1.0000000000000726	1	1	1	1	1	1	1	1.0000013280329429	1.0000000003161125	1.0000000000000753	1	1	1	1	1	1	1	1.0000013738271825	1.0000000003270131	1.0000000000000779	1	1	1	1	1	1	1
-7.4193548387096779	1.000001556135439	1.0000000005243692	1.0000000000001767	1	1	1	1	1	1	1	1.0000016302371264	1.0000000005493392	1.0000000000001852	1	1	1	1	1	1	1	1.0000017043388141	1.000000000574309	1.0000000000001936	1	1	1	1	1	1	1	1.0000017784405015	1.0000000005992791	1.0000000000002018	1	1	1	1	1	1	1	1.0000018525421892	1.0000000006242491	1.0000000000002103	1	1	1	1	1	1	1	1.0000019266438767	1.0000000006492191	1.0000000000002187	1	1	1	1	1	1	1	1.0000020007455643	1.0000000006741889	1.0000000000002272	1	1	1	1	1	1	1	1.0000020748472518	1.000000000699159	1.0000000000002356	1	1	1	1	1	1	1	1.0000021489489395	1.000000000724129	1.000000000000244	1	1	1	1	1	1	1	1.0000022230506269	1.0000000007490988	1.0000000000002525	1	1	1	1	1	1	1
-7.258064516129032	1.000002492398413	1.0000000011801911	1.0000000000005589	1.0000000000000002	1	1	1	1	1	1	1.0000026110840519	1.0000000012363905	1.0000000000005855	1.0000000000000002	1	1	1	1	1	1	1.0000027297696905	1.0000000012925903	1.000000000000612	1.0000000000000002	1	1	1	1	1	1	1.0000028484553292	1.0000000013487897	1.0000000000006386	1.0000000000000002	1	1	1	1	1	1	1.0000029671409678	1.0000000014049892	1.0000000000006652	1.0000000000000002	1	1	1	1	1	1	1.0000030858266067	1.0000000014611889	1.0000000000006919	1.0000000000000002	1	1	1	1	1	1	1.0000032045122453	1.0000000015173884	1.0000000000007185	1.0000000000000004	1	1	1	1	1	1	1.000003323197884	1.0000000015735879	1.0000000000007452	1.0000000000000004	1	1	1	1	1	1	1.0000034418835229	1.0000000016297876	1.0000000000007718	1.0000000000000004	1	1	1	1	1	1	1.0000035605691615	1.0000000016859871	1.0000000000007983	1.0000000000000004	1	1	1	1	1	1
-7.096774193548387	1.0000039513032648	1.000000002609807	1.0000000000017237	1.0000000000000011	1	1	1	1	1	1	1.0000041394605632	1.0000000027340836	1.0000000000018059	1.0000000000000011	1	1	1	1	1	1	1.0000043276178616	1.0000000028583602	1.0000000000018878	1.0000000000000013	1	1	1	1	1	1	1.0000045157751598	1.0000000029826366	1.00000000000197	1.0000000000000013	1	1	1	1	1	1	1.0000047039324582	1.0000000031069132	1.0000000000020521	1.0000000000000013	1	1	1	1	1	1	1.0000048920897566	1.0000000032311898	1.0000000000021341	1.0000000000000013	1	1	1	1	1	1	1.0000050802470548	1.0000000033554661	1.0000000000022162	1.0000000000000016	1	1	1	1	1	1	1.0000052684043532	1.0000000034797427	1.0000000000022984	1.0000000000000016	1	1	1	1	1	1	1.0000054565616514	1.0000000036040193	1.0000000000023803	1.0000000000000016	1	1	1	1	1	1	1.0000056447189498	1.0000000037282959	1.0000000000024625	1.0000000000000016	1	1	1	1	1	1
-6.935483870967742	1.0000062003482819	1.0000000056702927	1.0000000000051856	1.0000000000000047	1	1	1	1	1	1	1.000006495602962	1.0000000059403067	1.0000000000054325	1.0000000000000049	1	1	1	1	1	1	1.000006790857642	1.0000000062103207	1.0000000000056795	1.0000000000000051	1	1	1	1	1	1	1.0000070861123223	1.0000000064803345	1.0000000000059264	1.0000000000000053	1	1	1	1	1	1	1.0000073813670023	1.0000000067503485	1.0000000000061733	1.0000000000000056	1	1	1	1	1	1	1.0000076766216823	1.0000000070203625	1.0000000000064202	1.0000000000000058	1	1	1	1	1	1	1.0000079718763624	1.0000000072903763	1.0000000000066671	1.000000000000006	1	1	1	1	1	1	1.0000082671310424	1.0000000075603903	1.000000000006914	1.0000000000000062	1	1	1	1	1	1	1.0000085623857227	1.0000000078304043	1.0000000000071609	1.0000000000000064	1	1	1	1	1	1	1.0000088576404027	1.0000000081004181	1.0000000000074079	1.0000000000000069	1	1	1	1	1	1
-6.774193548387097	1.0000096304067716	1.0000000121044075	1.0000000000152141	1.0000000000000191	1	1	1	1	1	1	1.0000100889975703	1.0000000126808077	1.0000000000159384	1.00000000000002	1	1	1	1	1	1	1.0000105475883689	1.000000013257208	1.0000000000166629	1.0000000000000209	1	1	1	1	1	1	1.0000110061791676	1.0000000138336085	1.0000000000173874	1.0000000000000218	1	1	1	1	1	1	1.0000114647699663	1.0000000144100087	1.000000000018112	1.0000000000000229	1	1	1	1	1	1	1.0000119233607649	1.0000000149864092	1.0000000000188363	1.0000000000000238	1	1	1	1	1	1	1.0000123819515636	1.0000000155628095	1.0000000000195608	1.0000000000000246	1	1	1	1	1	1	1.0000128405423623	1.0000000161392097	1.0000000000202853	1.0000000000000255	1	1	1	1	1	1	1.0000132991331609	1.0000000167156102	1.0000000000210099	1.0000000000000264	1	1	1	1	1	1	1.0000137577239596	1.0000000172920105	1.0000000000217342	1.0000000000000273	1	1	1	1	1	1
-6.612903225806452	1.0000148055996652	1.0000000253876533	1.000000000043533	1.0000000000000746	1.0000000000000002	1	1	1	1	1	1.0000155106282207	1.0000000265965892	1.000000000045606	1.0000000000000782	1.0000000000000002	1	1	1	1	1	1.0000162156567762	1.000000027805525	1.000000000047679	1.0000000000000817	1.0000000000000002	1	1	1	1	1	1.0000169206853318	1.0000000290144608	1.000000000049752	1.0000000000000853	1.0000000000000002	1	1	1	1	1	1.0000176257138871	1.0000000302233969	1.000000000051825	1.0000000000000888	1.0000000000000002	1	1	1	1	1	1.0000183307424426	1.0000000314323327	1.000000000053898	1.0000000000000924	1.0000000000000002	1	1	1	1	1	1.0000190357709982	1.0000000326412686	1.000000000055971	1.0000000000000959	1.0000000000000002	1	1	1	1	1	1.0000197407995537	1.0000000338502044	1.000000000058044	1.0000000000000995	1.0000000000000002	1	1	1	1	1	1.0000204458281092	1.0000000350591403	1.000000000060117	1.000000000000103	1.0000000000000002	1	1	1	1	1	1.0000211508566645	1.0000000362680761	1.00000000006219	1.0000000000001066	1.0000000000000002	1	1	1	1	1
-6.4516129032258061	1.0000225299484182	1.0000000523169674	1.0000000001214857	1.000000000000282	1.0000000000000007	1	1	1	1	1	1.0000236028031049	1.0000000548082517	1.0000000001272706	1.0000000000002955	1.0000000000000007	1	1	1	1	1	1.0000246756577913	1.0000000572995358	1.0000000001330558	1.0000000000003089	1.0000000000000007	1	1	1	1	1	1.0000257485124779	1.0000000597908199	1.0000000001388407	1.0000000000003224	1.0000000000000007	1	1	1	1	1	1.0000268213671646	1.0000000622821041	1.0000000001446256	1.0000000000003357	1.0000000000000009	1	1	1	1	1	1.000027894221851	1.0000000647733882	1.0000000001504108	1.0000000000003493	1.0000000000000009	1	1	1	1	1	1.0000289670765377	1.0000000672646725	1.0000000001561957	1.0000000000003626	1.0000000000000009	1	1	1	1	1	1.0000300399312243	1.0000000697559566	1.0000000001619809	1.0000000000003761	1.0000000000000009	1	1	1	1	1	1.0000311127859109	1.0000000722472409	1.0000000001677658	1.0000000000003895	1.0000000000000009	1	1	1	1	1	1.0000321856405974	1.0000000747385249	1.000000000173551	1.000000000000403	1.0000000000000009	1	1	1	1	1
-6.2903225806451619	1.0000339349502789	1.0000001059262362	1.0000000003306435	1.0000000000010321	1.0000000000000033	1	1	1	1	1	1.0000355509002923	1.0000001109703427	1.0000000003463883	1.0000000000010811	1.0000000000000033	1	1	1	1	1	1.0000371668503056	1.0000001160144492	1.0000000003621332	1.0000000000011304	1.0000000000000036	1	1	1	1	1	1.0000387828003188	1.0000001210585556	1.0000000003778782	1.0000000000011795	1.0000000000000038	1	1	1	1	1	1.0000403987503321	1.0000001261026621	1.0000000003936231	1.0000000000012286	1.0000000000000038	1	1	1	1	1	1.0000420147003455	1.0000001311467686	1.0000000004093681	1.0000000000012779	1.000000000000004	1	1	1	1	1	1.0000436306503586	1.000000136190875	1.0000000004251131	1.0000000000013269	1.0000000000000042	1	1	1	1	1	1.000045246600372	1.0000001412349815	1.0000000004408578	1.000000000001376	1.0000000000000042	1	1	1	1	1	1.0000468625503853	1.000000146279088	1.0000000004566028	1.0000000000014253	1.0000000000000044	1	1	1	1	1	1.0000484785003985	1.0000001513231944	1.0000000004723477	1.0000000000014744	1.0000000000000047	1	1	1	1	1
-6.129032258064516	1.0000505926073071	1.0000002107198724	1.0000000008776553	1.0000000000036555	1.0000000000000153	1	1	1	1	1	1.0000530017790836	1.0000002207541521	1.0000000009194483	1.0000000000038296	1.000000000000016	1	1	1	1	1	1.0000554109508601	1.0000002307884317	1.0000000009612413	1.0000000000040037	1.0000000000000167	1	1	1	1	1	1.0000578201226367	1.0000002408227113	1.0000000010030345	1.0000000000041778	1.0000000000000173	1	1	1	1	1	1.0000602292944132	1.000000250856991	1.0000000010448276	1.0000000000043519	1.0000000000000182	1	1	1	1	1	1.0000626384661897	1.0000002608912706	1.0000000010866208	1.0000000000045257	1.0000000000000189	1	1	1	1	1	1.0000650476379662	1.0000002709255504	1.0000000011284138	1.0000000000046998	1.0000000000000195	1	1	1	1	1	1.000067456809743	1.0000002809598301	1.0000000011702068	1.0000000000048739	1.0000000000000202	1	1	1	1	1	1.0000698659815195	1.0000002909941097	1.0000000012120001	1.000000000005048	1.0000000000000211	1	1	1	1	1	1.000072275153296	1.0000003010283893	1.0000000012537931	1.000000000005222	1.0000000000000218	1	1	1	1	1
-5.967741935483871	1.0000746585808378	1.0000004118588708	1.0000000022720459	1.000000000012534	1.0000000000000691	1.0000000000000004	1	1	1	1	1.0000782137513538	1.0000004314711979	1.0000000023802387	1.0000000000131308	1.0000000000000724	1.0000000000000004	1	1	1	1	1.0000817689218697	1.0000004510835252	1.0000000024884312	1.0000000000137277	1.0000000000000757	1.0000000000000004	1	1	1	1	1.0000853240923859	1.0000004706958523	1.000000002596624	1.0000000000143245	1.000000000000079	1.0000000000000004	1	1	1	1	1.0000888792629019	1.0000004903081794	1.0000000027048166	1.0000000000149214	1.0000000000000824	1.0000000000000004	1	1	1	1	1.0000924344334181	1.0000005099205067	1.0000000028130094	1.0000000000155183	1.0000000000000857	1.0000000000000004	1	1	1	1	1.0000959896039341	1.0000005295328338	1.0000000029212019	1.0000000000161151	1.0000000000000888	1.0000000000000004	1	1	1	1	1.0000995447744503	1.0000005491451609	1.0000000030293947	1.0000000000167117	1.0000000000000921	1.0000000000000004	1	1	1	1	1.0001030999449663	1.0000005687574882	1.0000000031375873	1.0000000000173086	1.0000000000000955	1.0000000000000004	1	1	1	1	1.0001066551154825	1.0000005883698153	1.0000000032457801	1.0000000000179055	1.0000000000000988	1.0000000000000004	1	1	1	1
-5.806451612903226	1.0001090498879319	1.0000007909195845	1.0000000057364	1.0000000000416052	1.0000000000003018	1.0000000000000022	1	1	1	1	1.000114242739738	1.0000008285824218	1.000000006009562	1.0000000000435862	1.0000000000003162	1.0000000000000022	1	1	1	1	1.0001194355915444	1.0000008662452593	1.0000000062827239	1.0000000000455675	1.0000000000003304	1.0000000000000024	1	1	1	1	1.0001246284433507	1.0000009039080966	1.0000000065558858	1.0000000000475486	1.0000000000003448	1.0000000000000024	1	1	1	1	1.000129821295157	1.0000009415709339	1.0000000068290478	1.0000000000495299	1.0000000000003593	1.0000000000000027	1	1	1	1	1.0001350141469632	1.0000009792337712	1.0000000071022097	1.000000000051511	1.0000000000003737	1.0000000000000027	1	1	1	1	1.0001402069987695	1.0000010168966087	1.0000000073753716	1.0000000000534923	1.0000000000003879	1.0000000000000029	1	1	1	1	1.0001453998505758	1.000001054559446	1.0000000076485336	1.0000000000554734	1.0000000000004023	1.0000000000000029	1	1	1	1	1.0001505927023822	1.0000010922222833	1.0000000079216953	1.0000000000574547	1.0000000000004168	1.0000000000000031	1	1	1	1	1.0001557855541883	1.0000011298851208	1.0000000081948572	1.0000000000594358	1.000000000000431	1.0000000000000031	1	1	1	1
-5.645161290322581	1.0001576607330165	1.0000014923036809	1.0000000141250789	1.0000000001336979	1.0000000000012654	1.000000000000012	1.0000000000000002	1	1	1	1.0001651683869697	1.0000015633657608	1.0000000147977015	1.0000000001400644	1.0000000000013258	1.0000000000000127	1.0000000000000002	1	1	1	1.0001726760409226	1.0000016344278408	1.0000000154703244	1.0000000001464311	1.000000000001386	1.0000000000000131	1.0000000000000002	1	1	1	1.0001801836948758	1.0000017054899211	1.0000000161429472	1.0000000001527976	1.0000000000014462	1.0000000000000138	1.0000000000000002	1	1	1	1.000187691348829	1.0000017765520011	1.00000001681557	1.0000000001591642	1.0000000000015066	1.0000000000000142	1.0000000000000002	1	1	1	1.0001951990027822	1.0000018476140811	1.0000000174881929	1.0000000001655307	1.0000000000015667	1.0000000000000149	1.0000000000000002	1	1	1	1.0002027066567354	1.0000019186761611	1.0000000181608155	1.0000000001718974	1.0000000000016271	1.0000000000000153	1.0000000000000002	1	1	1	1.0002102143106886	1.0000019897382411	1.0000000188334384	1.0000000001782638	1.0000000000016873	1.000000000000016	1.0000000000000002	1	1	1	1.0002177219646418	1.0000020608003213	1.0000000195060612	1.0000000001846303	1.0000000000017475	1.0000000000000164	1.0000000000000002	1	1	1	1.0002252296185949	1.0000021318624013	1.0000000201786841	1.000000000190997	1.0000000000018079	1.0000000000000171	1.0000000000000002	1	1	1
-5.4838709677419351	1.0002256184876277	1.0000027664515359	1.0000000339212189	1.0000000004159295	1.0000000000050999	1.0000000000000626	1.0000000000000007	1	1	1	1.0002363622251338	1.0000028981873232	1.0000000355365151	1.0000000004357357	1.0000000000053428	1.0000000000000655	1.0000000000000009	1	1	1	1.0002471059626397	1.0000030299231106	1.0000000371518112	1.000000000455542	1.0000000000055858	1.0000000000000684	1.0000000000000009	1	1	1	1.0002578497001458	1.000003161658898	1.0000000387671073	1.0000000004753482	1.0000000000058284	1.0000000000000715	1.0000000000000009	1	1	1	1.0002685934376518	1.0000032933946854	1.0000000403824034	1.0000000004951544	1.0000000000060714	1.0000000000000744	1.0000000000000009	1	1	1	1.0002793371751579	1.0000034251304728	1.0000000419976995	1.0000000005149605	1.0000000000063143	1.0000000000000775	1.0000000000000009	1	1	1	1.000290080912664	1.0000035568662604	1.0000000436129957	1.0000000005347667	1.0000000000065572	1.0000000000000804	1.0000000000000009	1	1	1	1.0003008246501701	1.0000036886020478	1.0000000452282918	1.0000000005545728	1.0000000000067999	1.0000000000000835	1.0000000000000011	1	1	1	1.0003115683876762	1.0000038203378352	1.0000000468435879	1.000000000574379	1.0000000000070428	1.0000000000000864	1.0000000000000011	1	1	1	1.0003223121251823	1.0000039520736226	1.000000048458884	1.0000000005941851	1.0000000000072857	1.0000000000000893	1.0000000000000011	1	1	1
-5.32258064516129	1.0003195793069144	1.000005038832225	1.0000000794476664	1.0000000012526578	1.0000000000197506	1.0000000000003113	1.0000000000000049	1	1	1	1.0003347973691485	1.0000052787766167	1.0000000832308886	1.000000001312308	1.0000000000206912	1.0000000000003262	1.0000000000000051	1	1	1	1.0003500154313825	1.0000055187210084	1.0000000870141108	1.0000000013719583	1.0000000000216318	1.0000000000003411	1.0000000000000053	1	1	1	1.0003652334936166	1.0000057586654001	1.0000000907973332	1.0000000014316088	1.0000000000225724	1.0000000000003559	1.0000000000000056	1	1	1	1.0003804515558505	1.0000059986097918	1.0000000945805554	1.0000000014912591	1.0000000000235127	1.0000000000003708	1.0000000000000058	1	1	1	1.0003956696180847	1.0000062385541835	1.0000000983637776	1.0000000015509094	1.0000000000244533	1.0000000000003855	1.000000000000006	1	1	1	1.0004108876803186	1.0000064784985752	1.0000001021469997	1.0000000016105599	1.0000000000253939	1.0000000000004003	1.0000000000000062	1	1	1	1.0004261057425528	1.0000067184429668	1.0000001059302219	1.0000000016702102	1.0000000000263343	1.0000000000004152	1.0000000000000064	1	1	1	1.0004413238047867	1.0000069583873583	1.0000001097134441	1.0000000017298605	1.0000000000272748	1.0000000000004301	1.0000000000000069	1	1	1	1.0004565418670208	1.00000719833175	1.0000001134966665	1.000000001789511	1.0000000000282154	1.000000000000445	1.0000000000000071	1	1	1
-5.161290322580645	1.0004480592441016	1.0000090173246419	1.0000001814763222	1.0000000036522645	1.000000000073503	1.0000000000014793	1.0000000000000298	1.0000000000000007	1	1	1.0004693953985826	1.0000094467210534	1.0000001901180517	1.000000003826182	1.0000000000770031	1.0000000000015496	1.0000000000000311	1.0000000000000007	1	1	1.0004907315530638	1.0000098761174649	1.0000001987597813	1.0000000040000994	1.0000000000805032	1.0000000000016203	1.0000000000000326	1.0000000000000007	1	1	1.0005120677075447	1.0000103055138765	1.0000002074015109	1.0000000041740167	1.0000000000840032	1.0000000000016906	1.000000000000034	1.0000000000000007	1	1	1.0005334038620257	1.000010734910288	1.0000002160432406	1.000000004347934	1.0000000000875036	1.000000000001761	1.0000000000000355	1.0000000000000007	1	1	1.0005547400165069	1.0000111643066996	1.0000002246849702	1.0000000045218513	1.0000000000910036	1.0000000000018314	1.0000000000000369	1.0000000000000007	1	1	1.0005760761709879	1.0000115937031111	1.0000002333266997	1.0000000046957687	1.0000000000945037	1.0000000000019018	1.0000000000000382	1.0000000000000007	1	1	1.0005974123254688	1.0000120230995226	1.0000002419684295	1.0000000048696862	1.0000000000980038	1.0000000000019724	1.0000000000000397	1.0000000000000009	1	1	1.0006187484799498	1.0000124524959342	1.0000002506101591	1.0000000050436035	1.0000000001015039	1.0000000000020428	1.0000000000000411	1.0000000000000009	1	1	1.000640084634431	1.0000128818923457	1.0000002592518886	1.0000000052175209	1.0000000001050042	1.0000000000021132	1.0000000000000426	1.0000000000000009	1	1
-5	1.0006217918963483	1.0000158550088309	1.0000004042852706	1.0000000103088293	1.0000000002628637	1.0000000000067026	1.000000000000171	1.0000000000000044	1.0000000000000002	1	1.0006514010342695	1.0000166100092513	1.0000004235369502	1.000000010799726	1.0000000002753811	1.0000000000070219	1.000000000000179	1.0000000000000047	1.0000000000000002	1	1.000681010172191	1.000017365009672	1.0000004427886295	1.0000000112906227	1.0000000002878984	1.000000000007341	1.0000000000001872	1.0000000000000047	1.0000000000000002	1	1.0007106193101123	1.0000181200100924	1.0000004620403091	1.0000000117815193	1.0000000003004157	1.0000000000076603	1.0000000000001954	1.0000000000000049	1.0000000000000002	1	1.0007402284480336	1.000018875010513	1.0000004812919887	1.000000012272416	1.000000000312933	1.0000000000079794	1.0000000000002034	1.0000000000000051	1.0000000000000002	1	1.0007698375859551	1.0000196300109334	1.0000005005436683	1.0000000127633124	1.0000000003254503	1.0000000000082987	1.0000000000002116	1.0000000000000053	1.0000000000000002	1	1.0007994467238763	1.000020385011354	1.0000005197953479	1.0000000132542091	1.0000000003379677	1.0000000000086178	1.0000000000002198	1.0000000000000056	1.0000000000000002	1	1.0008290558617978	1.0000211400117747	1.0000005390470275	1.0000000137451057	1.000000000350485	1.0000000000089371	1.0000000000002278	1.0000000000000058	1.0000000000000002	1	1.0008586649997191	1.0000218950121951	1.0000005582987068	1.0000000142360024	1.0000000003630023	1.0000000000092562	1.000000000000236	1.000000000000006	1.0000000000000002	1	1.0008882741376404	1.0000226500126157	1.0000005775503864	1.000000014726899	1.0000000003755196	1.0000000000095752	1.0000000000002442	1.0000000000000062	1.0000000000000002	1
-4.838709677419355	1.000854097593165	1.0000273902657917	1.0000008783851706	1.0000000281691501	1.0000000009033634	1.0000000000289702	1.000000000000929	1.0000000000000298	1.0000000000000009	1	1.0008947689071253	1.0000286945641625	1.000000920213036	1.0000000295105382	1.0000000009463808	1.0000000000303497	1.0000000000009732	1.0000000000000313	1.0000000000000011	1	1.0009354402210855	1.0000299988625336	1.0000009620409012	1.0000000308519263	1.0000000009893981	1.0000000000317293	1.0000000000010176	1.0000000000000326	1.0000000000000011	1	1.0009761115350457	1.0000313031609047	1.0000010038687666	1.0000000321933145	1.0000000010324153	1.0000000000331088	1.0000000000010618	1.000000000000034	1.0000000000000011	1	1.001016782849006	1.0000326074592758	1.0000010456966317	1.0000000335347026	1.0000000010754326	1.0000000000344884	1.000000000001106	1.0000000000000355	1.0000000000000011	1	1.0010574541629662	1.0000339117576467	1.0000010875244969	1.0000000348760907	1.00000000111845	1.0000000000358678	1.0000000000011502	1.0000000000000369	1.0000000000000011	1	1.0010981254769264	1.0000352160560178	1.0000011293523623	1.0000000362174788	1.0000000011614671	1.0000000000372473	1.0000000000011946	1.0000000000000384	1.0000000000000013	1	1.0011387967908867	1.0000365203543888	1.0000011711802275	1.0000000375588667	1.0000000012044845	1.0000000000386269	1.0000000000012388	1.0000000000000397	1.0000000000000013	1	1.0011794681048469	1.0000378246527599	1.0000012130080929	1.0000000389002548	1.0000000012475019	1.0000000000400064	1.000000000001283	1.0000000000000411	1.0000000000000013	1	1.0012201394188072	1.0000391289511308	1.000001254835958	1.0000000402416429	1.0000000012905192	1.000000000041386	1.0000000000013272	1.0000000000000426	1.0000000000000013	1
-4.67741935483871	1.0011612420743126	1.00004649079583	1.000001861277803	1.0000000745170092	1.0000000029833185	1.0000000001194385	1.0000000000047817	1.0000000000001914	1.0000000000000078	1.0000000000000002	1.0012165393159465	1.0000487046432505	1.0000019499100794	1.0000000780654381	1.0000000031253813	1.0000000001251259	1.0000000000050095	1.0000000000002005	1.000000000000008	1.0000000000000002	1.0012718365575803	1.000050918490671	1.0000020385423558	1.0000000816138672	1.0000000032674441	1.0000000001308134	1.0000000000052371	1.0000000000002096	1.0000000000000084	1.0000000000000004	1.0013271337992142	1.0000531323380912	1.000002127174632	1.0000000851622963	1.0000000034095069	1.000000000136501	1.000000000005465	1.0000000000002187	1.0000000000000087	1.0000000000000004	1.0013824310408483	1.0000553461855117	1.0000022158069084	1.0000000887107252	1.0000000035515697	1.0000000001421885	1.0000000000056926	1.0000000000002278	1.0000000000000091	1.0000000000000004	1.0014377282824822	1.0000575600329322	1.0000023044391848	1.0000000922591543	1.0000000036936325	1.0000000001478762	1.0000000000059204	1.0000000000002369	1.0000000000000095	1.0000000000000004	1.0014930255241161	1.0000597738803527	1.000002393071461	1.0000000958075832	1.0000000038356953	1.0000000001535636	1.000000000006148	1.0000000000002462	1.0000000000000098	1.0000000000000004	1.00154832276575	1.0000619877277732	1.0000024817037374	1.0000000993560123	1.0000000039777581	1.0000000001592511	1.0000000000063758	1.0000000000002554	1.0000000000000102	1.0000000000000004	1.0016036200073839	1.0000642015751937	1.0000025703360138	1.0000001029044412	1.0000000041198209	1.0000000001649387	1.0000000000066034	1.0000000000002645	1.0000000000000107	1.0000000000000004	1.0016589172490178	1.0000664154226142	1.00000265896829	1.0000001064528703	1.0000000042618837	1.0000000001706262	1.000000000006831	1.0000000000002736	1.0000000000000109	1.0000000000000004
-4.5161290322580649	1.0015627548385289	1.0000775315899038	1.0000038465070047	1.00000019083339	1.0000000094676502	1.0000000004697103	1.0000000000233034	1.0000000000011562	1.0000000000000573	1.0000000000000029	1.0016371717356016	1.0000812235703753	1.0000040296740049	1.0000001999206944	1.0000000099184907	1.0000000004920775	1.0000000000244129	1.0000000000012113	1.0000000000000602	1.0000000000000029	1.0017115886326744	1.0000849155508471	1.0000042128410052	1.0000002090079987	1.0000000103693312	1.0000000005144445	1.0000000000255227	1.0000000000012663	1.0000000000000628	1.0000000000000031	1.0017860055297474	1.0000886075313187	1.0000043960080054	1.0000002180953029	1.0000000108201716	1.0000000005368117	1.0000000000266325	1.0000000000013214	1.0000000000000655	1.0000000000000033	1.0018604224268202	1.0000922995117902	1.0000045791750056	1.0000002271826072	1.0000000112710121	1.0000000005591789	1.000000000027742	1.0000000000013762	1.0000000000000684	1.0000000000000033	1.0019348393238929	1.0000959914922618	1.0000047623420059	1.0000002362699114	1.0000000117218526	1.0000000005815459	1.0000000000288518	1.0000000000014313	1.0000000000000711	1.0000000000000036	1.0020092562209657	1.0000996834727334	1.0000049455090061	1.0000002453572159	1.0000000121726931	1.0000000006039131	1.0000000000299614	1.0000000000014864	1.0000000000000737	1.0000000000000036	1.0020836731180385	1.0001033754532052	1.0000051286760063	1.0000002544445201	1.0000000126235336	1.0000000006262804	1.0000000000310711	1.0000000000015414	1.0000000000000764	1.0000000000000038	1.0021580900151112	1.0001070674336767	1.0000053118430066	1.0000002635318244	1.000000013074374	1.0000000006486476	1.0000000000321807	1.0000000000015965	1.0000000000000793	1.000000000000004	1.002232506912184	1.0001107594141483	1.0000054950100068	1.0000002726191286	1.0000000135252145	1.0000000006710146	1.0000000000332905	1.0000000000016516	1.0000000000000819	1.000000000000004
-4.354838709677419	1.0020816694375305	1.0001270373351132	1.0000077526643865	1.0000004731192216	1.0000000288728863	1.0000000017620159	1.00000000010753	1.0000000000065621	1.0000000000004006	1.0000000000000244	1.0021807965536034	1.0001330867320235	1.000008121838881	1.0000004956487083	1.0000000302477856	1.0000000018459214	1.0000000001126503	1.0000000000068747	1.0000000000004194	1.0000000000000255	1.0022799236696764	1.0001391361289336	1.0000084910133755	1.000000518178195	1.0000000316226851	1.000000001929827	1.0000000001177709	1.0000000000071871	1.0000000000004385	1.0000000000000269	1.0023790507857493	1.0001451855258439	1.0000088601878703	1.0000005407076817	1.0000000329975844	1.0000000020137323	1.0000000001228915	1.0000000000074996	1.0000000000004576	1.000000000000028	1.0024781779018221	1.0001512349227539	1.0000092293623648	1.0000005632371685	1.0000000343724837	1.0000000020976378	1.0000000001280118	1.0000000000078122	1.0000000000004767	1.0000000000000291	1.002577305017895	1.000157284319664	1.0000095985368593	1.0000005857666552	1.0000000357473831	1.0000000021815434	1.0000000001331324	1.0000000000081246	1.0000000000004958	1.0000000000000302	1.0026764321339678	1.0001633337165743	1.0000099677113541	1.0000006082961419	1.0000000371222824	1.0000000022654489	1.0000000001382527	1.000000000008437	1.0000000000005149	1.0000000000000315	1.0027755592500407	1.0001693831134844	1.0000103368858486	1.0000006308256286	1.0000000384971819	1.0000000023493545	1.0000000001433733	1.0000000000087497	1.000000000000534	1.0000000000000326	1.0028746863661138	1.0001754325103946	1.0000107060603431	1.0000006533551153	1.0000000398720812	1.00000000243326	1.0000000001484937	1.0000000000090621	1.0000000000005531	1.0000000000000338	1.0029738134821866	1.0001814819073047	1.0000110752348377	1.0000006758846021	1.0000000412469805	1.0000000025171656	1.0000000001536142	1.0000000000093745	1.0000000000005722	1.0000000000000349
-4.193548387096774	1.0027446407332805	1.0002045149382568	1.0000152392841304	1.000001135544341	1.0000000846142731	1.0000000063049719	1.0000000004698104	1.0000000000350076	1.0000000000026086	1.0000000000001943	1.0028753379110558	1.0002142537448404	1.000015964964327	1.0000011896178811	1.0000000886435243	1.0000000066052088	1.0000000004921823	1.0000000000366747	1.0000000000027327	1.0000000000002036	1.003006035088831	1.0002239925514242	1.0000166906445238	1.0000012436914212	1.0000000926727755	1.0000000069054455	1.0000000005145544	1.0000000000383416	1.000000000002857	1.0000000000002129	1.0031367322666063	1.0002337313580079	1.0000174163247204	1.0000012977649613	1.0000000967020266	1.0000000072056823	1.0000000005369263	1.0000000000400087	1.0000000000029812	1.000000000000222	1.0032674294443815	1.0002434701645915	1.000018142004917	1.0000013518385014	1.0000001007312775	1.000000007505919	1.0000000005592982	1.0000000000416758	1.0000000000031055	1.0000000000002314	1.0033981266221568	1.0002532089711751	1.0000188676851138	1.0000014059120415	1.0000001047605287	1.0000000078061557	1.00000000058167	1.0000000000433427	1.0000000000032296	1.0000000000002407	1.003528823799932	1.0002629477777587	1.0000195933653104	1.0000014599855813	1.0000001087897799	1.0000000081063924	1.0000000006040419	1.0000000000450098	1.0000000000033538	1.00000000000025	1.0036595209777075	1.0002726865843425	1.000020319045507	1.0000015140591214	1.000000112819031	1.0000000084066292	1.000000000626414	1.0000000000466769	1.0000000000034781	1.0000000000002591	1.0037902181554827	1.0002824253909262	1.0000210447257039	1.0000015681326615	1.0000001168482819	1.0000000087068661	1.0000000006487859	1.0000000000483438	1.0000000000036022	1.0000000000002685	1.003920915333258	1.0002921641975098	1.0000217704059005	1.0000016222062016	1.0000001208775331	1.0000000090071028	1.0000000006711578	1.0000000000500109	1.0000000000037266	1.0000000000002778
-4.032258064516129	1.0035818885383103	1.000323489114741	1.0000292150931658	1.0000026384865202	1.000000238288171	1.0000000215203875	1.0000000019435589	1.0000000001755276	1.0000000000158524	1.0000000000014317	1.0037524546591823	1.0003388933583002	1.0000306062880784	1.0000027641287355	1.0000002496352267	1.000000022545168	1.0000000020361093	1.000000000183886	1.0000000000166072	1.0000000000014999	1.0039230207800542	1.0003542976018593	1.000031997482991	1.0000028897709508	1.0000002609822827	1.0000000235699482	1.0000000021286597	1.0000000001922444	1.0000000000173621	1.0000000000015681	1.0040935869009262	1.0003697018454185	1.0000333886779036	1.0000030154131661	1.0000002723293384	1.0000000245947287	1.0000000022212101	1.0000000002006029	1.0000000000181168	1.0000000000016362	1.0042641530217982	1.0003851060889775	1.0000347798728164	1.0000031410553811	1.0000002836763942	1.000000025619509	1.0000000023137605	1.0000000002089613	1.0000000000188718	1.0000000000017044	1.0044347191426699	1.0004005103325366	1.000036171067729	1.0000032666975964	1.0000002950234499	1.0000000266442894	1.0000000024063109	1.0000000002173197	1.0000000000196267	1.0000000000017726	1.0046052852635419	1.0004159145760958	1.0000375622626416	1.0000033923398117	1.0000003063705056	1.0000000276690697	1.0000000024988613	1.0000000002256784	1.0000000000203815	1.0000000000018407	1.0047758513844138	1.0004313188196547	1.0000389534575542	1.000003517982027	1.0000003177175614	1.00000002869385	1.0000000025914118	1.0000000002340368	1.0000000000211364	1.0000000000019089	1.0049464175052858	1.0004467230632139	1.0000403446524671	1.0000036436242421	1.0000003290646171	1.0000000297186304	1.0000000026839622	1.0000000002423952	1.0000000000218914	1.0000000000019771	1.0051169836261578	1.0004621273067731	1.0000417358473797	1.0000037692664574	1.0000003404116729	1.0000000307434107	1.0000000027765126	1.0000000002507536	1.0000000000226461	1.0000000000020453
-3.870967741935484	1.0046269142905384	1.0005027305566234	1.0000546234480894	1.0000059350302899	1.0000006448619736	1.0000000700665279	1.0000000076129754	1.0000000008271765	1.0000000000898757	1.0000000000097653	1.0048472435424689	1.0005266701069389	1.0000572245646651	1.0000062176507798	1.0000006755696866	1.0000000734030292	1.000000007975498	1.0000000008665659	1.0000000000941554	1.0000000000102303	1.0050675727943992	1.0005506096572543	1.0000598256812407	1.0000065002712697	1.0000007062773997	1.0000000767395305	1.0000000083380207	1.0000000009059553	1.0000000000984353	1.0000000000106954	1.0052879020463297	1.0005745492075697	1.0000624267978164	1.0000067828917598	1.0000007369851127	1.0000000800760318	1.0000000087005432	1.0000000009453447	1.0000000001027149	1.0000000000111604	1.0055082312982599	1.0005984887578852	1.0000650279143921	1.0000070655122497	1.0000007676928258	1.0000000834125331	1.0000000090630659	1.0000000009847341	1.0000000001069949	1.0000000000116254	1.0057285605501904	1.0006224283082006	1.0000676290309678	1.0000073481327398	1.0000007984005388	1.0000000867490344	1.0000000094255885	1.0000000010241235	1.0000000001112745	1.0000000000120903	1.0059488898021207	1.0006463678585158	1.0000702301475435	1.0000076307532297	1.0000008291082518	1.0000000900855357	1.0000000097881112	1.0000000010635128	1.0000000001155545	1.0000000000125553	1.0061692190540512	1.0006703074088312	1.0000728312641192	1.0000079133737196	1.0000008598159649	1.0000000934220372	1.0000000101506339	1.0000000011029022	1.0000000001198341	1.0000000000130205	1.0063895483059817	1.0006942469591467	1.0000754323806949	1.0000081959942098	1.0000008905236779	1.0000000967585385	1.0000000105131566	1.0000000011422916	1.0000000001241141	1.0000000000134854	1.006609877557912	1.0007181865094621	1.0000780334972705	1.0000084786146997	1.0000009212313909	1.0000001000950398	1.000000010875679	1.000000001181681	1.0000000001283937	1.0000000000139504
-3.709677419354839	1.0059159387172989	1.0007676298779216	1.000099604755498	1.0000129243371099	1.0000016770131996	1.0000002176029028	1.0000000282353314	1.00000000366371	1.0000000004753893	1.0000000000616847	1.0061976500847893	1.0008041836816319	1.0001043478390932	1.000013539781734	1.0000017568709711	1.0000002279649458	1.000000029579871	1.0000000038381724	1.0000000004980267	1.0000000000646221	1.0064793614522798	1.0008407374853425	1.0001090909226884	1.0000141552263584	1.0000018367287427	1.0000002383269888	1.0000000309244106	1.0000000040126347	1.0000000005206644	1.0000000000675595	1.0067610728197702	1.0008772912890531	1.0001138340062834	1.0000147706709825	1.0000019165865139	1.0000002486890318	1.0000000322689502	1.0000000041870971	1.0000000005433018	1.0000000000704967	1.0070427841872607	1.0009138450927637	1.0001185770898786	1.0000153861156069	1.0000019964442854	1.0000002590510748	1.0000000336134898	1.0000000043615596	1.0000000005659395	1.0000000000734341	1.0073244955547511	1.0009503988964743	1.0001233201734738	1.0000160015602313	1.0000020763020567	1.0000002694131178	1.0000000349580291	1.000000004536022	1.0000000005885772	1.0000000000763716	1.0076062069222416	1.0009869527001847	1.0001280632570688	1.0000166170048554	1.0000021561598282	1.0000002797751608	1.0000000363025687	1.0000000047104842	1.0000000006112146	1.000000000079309	1.0078879182897318	1.0010235065038953	1.000132806340664	1.0000172324494798	1.0000022360175997	1.0000002901372038	1.0000000376471083	1.0000000048849467	1.0000000006338523	1.0000000000822462	1.0081696296572222	1.0010600603076059	1.0001375494242593	1.000017847894104	1.000002315875371	1.0000003004992468	1.0000000389916479	1.0000000050594091	1.0000000006564898	1.0000000000851836	1.0084513410247127	1.0010966141113165	1.0001422925078542	1.0000184633387283	1.0000023957331425	1.0000003108612898	1.0000000403361875	1.0000000052338716	1.0000000006791274	1.0000000000881211
-3.5483870967741939	1.0074870149945261	1.0011516206210016	1.0001771373579038	1.0000272465106936	1.0000041909417288	1.0000006446327301	1.0000000991546492	1.000000015251544	1.0000000023459272	1.0000000003608405	1.0078435395180749	1.0012064596981922	1.0001855724701849	1.0000285439635839	1.0000043905103826	1.0000006753295267	1.0000001038762991	1.000000015977808	1.0000000024576381	1.0000000003780234	1.0082000640416238	1.0012612987753828	1.000194007582466	1.0000298414164739	1.0000045900790364	1.0000007060263234	1.0000001085979491	1.0000000167040719	1.000000002569349	1.0000000003952063	1.0085565885651726	1.0013161378525732	1.0002024426947471	1.0000311388693641	1.00000478964769	1.0000007367231201	1.000000113319599	1.0000000174303361	1.0000000026810598	1.0000000004123892	1.0089131130887214	1.0013709769297638	1.0002108778070282	1.0000324363222544	1.0000049892163438	1.0000007674199167	1.000000118041249	1.0000000181566	1.0000000027927705	1.0000000004295719	1.0092696376122703	1.0014258160069545	1.0002193129193093	1.0000337337751446	1.0000051887849977	1.0000007981167134	1.000000122762899	1.0000000188828639	1.0000000029044813	1.0000000004467549	1.0096261621358191	1.0014806550841449	1.0002277480315906	1.0000350312280346	1.0000053883536515	1.00000082881351	1.0000001274845489	1.0000000196091281	1.0000000030161922	1.0000000004639378	1.009982686659368	1.0015354941613355	1.0002361831438717	1.0000363286809248	1.0000055879223051	1.0000008595103069	1.0000001322061989	1.000000020335392	1.000000003127903	1.0000000004811207	1.0103392111829168	1.0015903332385261	1.0002446182561529	1.0000376261338151	1.0000057874909589	1.0000008902071036	1.0000001369278488	1.000000021061656	1.0000000032396139	1.0000000004983036	1.0106957357064656	1.0016451723157167	1.000253053368434	1.0000389235867051	1.0000059870596127	1.0000009209039002	1.0000001416494988	1.0000000217879199	1.0000000033513246	1.0000000005154863
-3.387096774193548	1.0093787846462008	1.0016974929176368	1.0003072340728705	1.0000556071689912	1.0000100644997292	1.0000018216024416	1.0000003296970088	1.0000000596727996	1.0000000108003497	1.0000000019547861	1.009825393438877	1.0017783259137147	1.0003218642668166	1.0000582551294195	1.0000105437616211	1.000001908345415	1.0000003453968662	1.0000000625143615	1.0000000113146521	1.000000002047871	1.0102720022315534	1.0018591589097925	1.0003364944607629	1.0000609030898475	1.0000110230235131	1.0000019950883883	1.0000003610967239	1.0000000653559233	1.0000000118289545	1.0000000021409561	1.0107186110242297	1.0019399919058705	1.000351124654709	1.0000635510502758	1.0000115022854048	1.0000020818313617	1.0000003767965815	1.0000000681974854	1.0000000123432569	1.0000000022340412	1.0111652198169059	1.0020208249019484	1.0003657548486553	1.0000661990107038	1.0000119815472968	1.0000021685743352	1.0000003924964389	1.0000000710390473	1.0000000128575592	1.0000000023271263	1.0116118286095821	1.0021016578980264	1.0003803850426014	1.0000688469711321	1.0000124608091887	1.0000022553173085	1.0000004081962965	1.0000000738806092	1.0000000133718616	1.0000000024202114	1.0120584374022583	1.0021824908941044	1.0003950152365477	1.0000714949315603	1.0000129400710804	1.0000023420602819	1.000000423896154	1.0000000767221711	1.000000013886164	1.0000000025132962	1.0125050461949345	1.0022633238901824	1.0004096454304938	1.0000741428919884	1.0000134193329724	1.0000024288032554	1.0000004395960116	1.0000000795637329	1.0000000144004664	1.0000000026063813	1.0129516549876108	1.0023441568862601	1.0004242756244401	1.0000767908524166	1.0000138985948641	1.0000025155462287	1.0000004552958692	1.0000000824052948	1.0000000149147688	1.0000000026994664	1.013398263780287	1.0024249898823381	1.0004389058183862	1.0000794388128447	1.0000143778567561	1.0000026022892021	1.0000004709957266	1.0000000852468567	1.0000000154290711	1.0000000027925515
-3.225806451612903	1.0116288628678864	1.0024583713427035	1.0005197059873598	1.0001098671745012	1.0000232262015956	1.0000049100784016	1.0000010380031281	1.0000002194365152	1.0000000463894403	1.0000000098068462	1.0121826182425477	1.002575436644737	1.0005444538915198	1.0001150989447156	1.0000243322111955	1.0000051438916588	1.0000010874318486	1.000000229885873	1.0000000485984613	1.0000000102738389	1.012736373617209	1.0026925019467705	1.0005692017956798	1.0001203307149298	1.0000254382207951	1.000005377704916	1.0000011368605688	1.000000240335231	1.0000000508074822	1.0000000107408316	1.0132901289918703	1.002809567248804	1.0005939496998397	1.0001255624851442	1.0000265442303951	1.0000056115181732	1.0000011862892892	1.0000002507845889	1.0000000530165032	1.0000000112078244	1.0138438843665316	1.0029266325508375	1.0006186976039997	1.0001307942553586	1.0000276502399947	1.0000058453314304	1.0000012357180097	1.0000002612339467	1.0000000552255242	1.0000000116748171	1.0143976397411929	1.0030436978528712	1.0006434455081596	1.0001360260255729	1.0000287562495946	1.0000060791446876	1.0000012851467299	1.0000002716833045	1.0000000574345451	1.0000000121418098	1.0149513951158542	1.0031607631549047	1.0006681934123196	1.0001412577957873	1.0000298622591943	1.0000063129579448	1.0000013345754504	1.0000002821326623	1.0000000596435661	1.0000000126088024	1.0155051504905155	1.0032778284569381	1.0006929413164796	1.0001464895660015	1.0000309682687942	1.000006546771202	1.0000013840041708	1.0000002925820204	1.0000000618525871	1.0000000130757951	1.0160589058651766	1.0033948937589716	1.0007176892206398	1.0001517213362159	1.0000320742783939	1.0000067805844592	1.0000014334328911	1.0000003030313782	1.000000064061608	1.0000000135427878	1.0166126612398378	1.0035119590610051	1.0007424371247997	1.0001569531064303	1.0000331802879938	1.0000070143977164	1.0000014828616115	1.000000313480736	1.0000000662706292	1.0000000140097804
-3.064516129032258	1.0142718659886962	1.003498065795871	1.0008573836330816	1.0002101466173519	1.0000515073988825	1.000012624576941	1.0000030943116212	1.0000007584225954	1.000000185891049	1.0000000455623057	1.0149514786548246	1.0036646403575791	1.000898211425133	1.0002201535991304	1.0000539601321625	1.0000132257472714	1.0000032416597935	1.000000794537957	1.0000001947430037	1.0000000477319393	1.015631091320953	1.0038312149192872	1.0009390392171846	1.000230160580909	1.0000564128654426	1.000013826917602	1.000003389007966	1.0000008306533188	1.0000002035949584	1.0000000499015729	1.0163107039870813	1.0039977894809953	1.000979867009236	1.0002401675626877	1.0000588655987228	1.0000144280879324	1.0000035363561384	1.0000008667686804	1.0000002124469132	1.0000000520712065	1.0169903166532097	1.0041643640427034	1.0010206948012876	1.0002501745444663	1.0000613183320028	1.000015029258263	1.0000036837043109	1.0000009028840422	1.0000002212988679	1.00000005424084	1.0176699293193381	1.0043309386044115	1.001061522593339	1.0002601815262451	1.0000637710652831	1.0000156304285934	1.0000038310524832	1.0000009389994038	1.0000002301508226	1.0000000564104736	1.0183495419854665	1.0044975131661198	1.0011023503853906	1.0002701885080236	1.0000662237985631	1.0000162315989241	1.0000039784006558	1.0000009751147654	1.0000002390027773	1.0000000585801072	1.019029154651595	1.0046640877278279	1.001143178177442	1.0002801954898024	1.0000686765318432	1.0000168327692545	1.0000041257488281	1.0000010112301272	1.0000002478547321	1.0000000607497408	1.0197087673177234	1.004830662289536	1.0011840059694936	1.000290202471581	1.0000711292651234	1.0000174339395851	1.0000042730970007	1.0000010473454888	1.0000002567066868	1.0000000629193744	1.0203883799838518	1.0049972368512441	1.001224833761545	1.0003002094533597	1.0000735819984035	1.0000180351099157	1.000004420445173	1.0000010834608506	1.0000002655586413	1.000000065089008
-2.903225806451613	1.0173371255200629	1.0048904569334451	1.0013795002516539	1.0003891294760821	1.0001097656553337	1.0000309626996449	1.000008733959328	1.0000024636755327	1.0000006949536748	1.0000001960325553	1.0181627029257803	1.0051233358350378	1.0014451907398279	1.0004076594511335	1.000114992591302	1.0000324371139135	1.0000091498621531	1.0000025809934152	1.0000007280467069	1.0000002053674388	1.0189882803314974	1.0053562147366304	1.001510881228002	1.000426189426185	1.0001202195272703	1.0000339115281824	1.0000095657649781	1.0000026983112977	1.000000761139739	1.0000002147023226	1.0198138577372147	1.005589093638223	1.001576571716176	1.0004447194012367	1.0001254464632385	1.0000353859424511	1.0000099816678034	1.0000028156291803	1.0000007942327711	1.0000002240372061	1.020639435142932	1.0058219725398156	1.0016422622043499	1.0004632493762882	1.0001306733992068	1.00003686035672	1.0000103975706285	1.0000029329470628	1.0000008273258034	1.0000002333720897	1.0214650125486493	1.0060548514414083	1.0017079526925239	1.0004817793513396	1.0001359003351751	1.0000383347709887	1.0000108134734536	1.0000030502649453	1.0000008604188355	1.0000002427069732	1.0222905899543666	1.0062877303430011	1.0017736431806978	1.0005003093263911	1.0001411272711433	1.0000398091852576	1.0000112293762788	1.0000031675828278	1.0000008935118676	1.0000002520418567	1.0231161673600839	1.0065206092445937	1.001839333668872	1.0005188393014428	1.0001463542071116	1.0000412835995263	1.0000116452791039	1.0000032849007103	1.0000009266048997	1.0000002613767405	1.0239417447658012	1.0067534881461864	1.001905024157046	1.0005373692764943	1.0001515811430799	1.0000427580137952	1.000012061181929	1.0000034022185929	1.0000009596979318	1.000000270711624	1.0247673221715183	1.006986367047779	1.0019707146452199	1.0005558992515458	1.0001568080790482	1.0000442324280638	1.0000124770847543	1.0000035195364754	1.0000009927909641	1.0000002800465075
-2.741935483870968	1.0208461689089632	1.0067175650259574	1.0021646989466042	1.000697562511315	1.0002247857412023	1.0000724359876401	1.0000233421046965	1.0000075218668152	1.000002423880842	1.0000007810824734	1.0218388436189139	1.0070374490748126	1.0022677798488235	1.0007307797737588	1.0002354898241166	1.0000758853203848	1.0000244536334915	1.0000078800509493	1.0000025393037393	1.0000008182768769	1.0228315183288643	1.0073573331236678	1.0023708607510429	1.0007639970362023	1.0002461939070311	1.0000793346531298	1.0000255651622865	1.0000082382350834	1.0000026547266365	1.0000008554712803	1.023824193038815	1.0076772171725228	1.002473941653262	1.0007972142986459	1.0002568979899455	1.0000827839858746	1.0000266766910817	1.0000085964192174	1.0000027701495338	1.0000008926656838	1.0248168677487657	1.007997101221378	1.0025770225554813	1.0008304315610894	1.0002676020728598	1.0000862333186193	1.0000277882198767	1.0000089546033515	1.000002885572431	1.0000009298600874	1.0258095424587164	1.0083169852702332	1.0026801034577004	1.000863648823533	1.0002783061557743	1.0000896826513641	1.0000288997486717	1.0000093127874856	1.0000030009953282	1.0000009670544909	1.0268022171686668	1.0086368693190881	1.0027831843599198	1.0008968660859765	1.0002890102386888	1.0000931319841089	1.0000300112774669	1.0000096709716195	1.0000031164182255	1.0000010042488943	1.0277948918786175	1.0089567533679433	1.0028862652621391	1.0009300833484203	1.000299714321603	1.0000965813168536	1.0000311228062619	1.0000100291557537	1.0000032318411227	1.0000010414432978	1.0287875665885682	1.0092766374167985	1.0029893461643582	1.0009633006108638	1.0003104184045175	1.0001000306495984	1.0000322343350569	1.0000103873398878	1.00000334726402	1.0000010786377014	1.0297802412985189	1.0095965214656535	1.0030924270665775	1.0009965178733073	1.0003211224874318	1.0001034799823432	1.000033345863852	1.0000107455240217	1.0000034626869172	1.0000011158321047
-2.580645161290323	1.024810084063478	1.0090659912374382	1.0033128544388246	1.0012105686234858	1.0004423606346822	1.0001616454675266	1.0000590677721373	1.0000215842841662	1.0000078872336997	1.0000028821180704	1.0259915166379292	1.0094977051058875	1.003470609412102	1.0012682147484138	1.0004634254268099	1.0001693428707423	1.0000618805231913	1.0000226121072218	1.0000082628162568	1.0000030193617881	1.0271729492123807	1.0099294189743371	1.0036283643853794	1.0013258608733415	1.0004844902189376	1.0001770402739578	1.0000646932742456	1.0000236399302771	1.0000086383988138	1.0000031566055056	1.0283543817868319	1.0103611328427864	1.0037861193586568	1.0013835069982695	1.0005055550110655	1.0001847376771733	1.0000675060252997	1.0000246677533327	1.0000090139813711	1.0000032938492234	1.0295358143612832	1.0107928467112359	1.003943874331934	1.0014411531231975	1.0005266198031932	1.0001924350803888	1.000070318776354	1.0000256955763882	1.0000093895639282	1.0000034310929411	1.0307172469357346	1.0112245605796852	1.0041016293052114	1.0014987992481252	1.000547684595321	1.0002001324836045	1.0000731315274081	1.0000267233994438	1.0000097651464852	1.0000035683366586	1.0318986795101859	1.0116562744481348	1.0042593842784888	1.0015564453730532	1.0005687493874487	1.00020782988682	1.0000759442784621	1.0000277512224993	1.0000101407290425	1.0000037055803763	1.0330801120846373	1.0120879883165841	1.0044171392517662	1.0016140914979812	1.0005898141795764	1.0002155272900355	1.0000787570295164	1.0000287790455549	1.0000105163115995	1.0000038428240938	1.0342615446590886	1.0125197021850336	1.0045748942250434	1.001671737622909	1.0006108789717041	1.0002232246932512	1.0000815697805705	1.0000298068686104	1.0000108918941566	1.0000039800678115	1.0354429772335398	1.0129514160534829	1.0047326491983208	1.0017293837478369	1.0006319437638318	1.0002309220964667	1.0000843825316248	1.000030834691666	1.0000112674767139	1.0000041173115293
-2.419354838709677	1.0292269195209955	1.0120215283893166	1.0049446588002997	1.002033822144704	1.000836545590575	1.0003440854093033	1.000141528172797	1.0000582129411875	1.0000239439713996	1.0000098485621014	1.0306186775934241	1.012593982122141	1.005180118743171	1.0021306708182616	1.0008763810948882	1.0003604704287938	1.0001482676095967	1.0000609849860058	1.0000250841605138	1.0000103175412491	1.0320104356658524	1.0131664358549657	1.0054155786860426	1.0022275194918189	1.0009162165992012	1.0003768554482846	1.0001550070463967	1.0000637570308244	1.0000262243496283	1.0000107865203967	1.0334021937382807	1.0137388895877903	1.0056510386289139	1.0023243681653762	1.0009560521035143	1.0003932404677751	1.0001617464831964	1.0000665290756428	1.0000273645387425	1.0000112554995444	1.034793951810709	1.0143113433206148	1.0058864985717855	1.0024212168389335	1.0009958876078275	1.0004096254872659	1.0001684859199964	1.0000693011204613	1.0000285047278568	1.0000117244786921	1.0361857098831375	1.0148837970534395	1.0061219585146568	1.0025180655124908	1.0010357231121405	1.0004260105067564	1.0001752253567961	1.0000720731652797	1.000029644916971	1.0000121934578399	1.0375774679555658	1.0154562507862641	1.0063574184575281	1.0026149141860481	1.0010755586164537	1.0004423955262471	1.0001819647935961	1.0000748452100983	1.0000307851060852	1.0000126624369874	1.0389692260279941	1.0160287045190886	1.0065928784003997	1.0027117628596056	1.0011153941207667	1.0004587805457377	1.0001887042303959	1.0000776172549166	1.0000319252951995	1.0000131314161351	1.0403609841004227	1.0166011582519132	1.006828338343271	1.0028086115331629	1.0011552296250799	1.0004751655652284	1.0001954436671958	1.000080389299735	1.0000330654843137	1.0000136003952829	1.041752742172851	1.0171736119847379	1.0070637982861423	1.0029054602067202	1.001195065129393	1.0004915505847189	1.0002021831039956	1.0000831613445536	1.0000342056734282	1.0000140693744306
-2.258064516129032	1.0340793008228115	1.0156619218762839	1.007197794289683	1.003307910934931	1.0015202261016434	1.0006986546631933	1.0003210827243882	1.0001475609071717	1.0000678149886975	1.0000311659285659	1.0357021246715168	1.0164077276799166	1.0075405463987155	1.0034654305032609	1.0015926178207692	1.0007319239328691	1.0003363723779306	1.000154587617037	1.0000710442738736	1.0000326500204024	1.0373249485202221	1.0171535334835491	1.0078832985077479	1.003622950071591	1.0016650095398951	1.000765193202545	1.000351662031473	1.0001616143269023	1.0000742735590495	1.000034134112239	1.0389477723689275	1.0178993392871816	1.0082260506167806	1.0037804696399211	1.001737401259021	1.000798462472221	1.0003669516850151	1.0001686410367676	1.0000775028442257	1.0000356182040753	1.0405705962176328	1.0186451450908143	1.0085688027258131	1.0039379892082512	1.0018097929781469	1.0008317317418969	1.0003822413385575	1.0001756677466331	1.0000807321294019	1.0000371022959118	1.0421934200663381	1.0193909508944468	1.0089115548348455	1.004095508776581	1.0018821846972727	1.0008650010115727	1.0003975309920998	1.0001826944564984	1.0000839614145778	1.0000385863877483	1.0438162439150434	1.0201367566980795	1.0092543069438782	1.0042530283449111	1.0019545764163986	1.0008982702812486	1.000412820645642	1.0001897211663637	1.0000871906997539	1.0000400704795849	1.0454390677637486	1.0208825625017119	1.0095970590529106	1.0044105479132412	1.0020269681355245	1.0009315395509244	1.0004281102991843	1.000196747876229	1.0000904199849301	1.0000415545714212	1.0470618916124541	1.0216283683053444	1.0099398111619431	1.0045680674815713	1.0020993598546504	1.0009648088206002	1.0004433999527267	1.0002037745860943	1.000093649270106	1.0000430386632577	1.0486847154611594	1.0223741741089771	1.0102825632709758	1.0047255870499012	1.0021717515737762	1.0009980780902761	1.000458689606269	1.0002108012959596	1.0000968785552822	1.0000445227550943
-2.096774193548387	1.0393324621171431	1.0200480157945098	1.0102186060994574	1.0052084910390215	1.0026548022929476	1.0013531702679024	1.0006897198253892	1.0003515547516961	1.0001791897795171	1.0000913342144531	1.0412054365036738	1.0210026832132961	1.0107052063899078	1.0054565144218321	1.0027812214497547	1.0014176069473264	1.0007225636265984	1.000368295454158	1.0001877226261608	1.0000956834627603	1.0430784108902043	1.0219573506320823	1.011191806680358	1.0057045378046428	1.0029076406065618	1.0014820436267502	1.0007554074278073	1.0003850361566196	1.0001962554728046	1.0001000327110676	1.0449513852767349	1.0229120180508684	1.0116784069708085	1.0059525611874534	1.0030340597633687	1.0015464803061742	1.0007882512290165	1.0004017768590814	1.0002047883194483	1.0001043819593749	1.0468243596632656	1.0238666854696545	1.0121650072612589	1.0062005845702637	1.0031604789201758	1.001610916985598	1.0008210950302254	1.000418517561543	1.000213321166092	1.0001087312076822	1.0486973340497963	1.0248213528884407	1.0126516075517091	1.0064486079530743	1.0032868980769829	1.001675353665022	1.0008539388314344	1.0004352582640048	1.0002218540127357	1.0001130804559895	1.0505703084363269	1.025776020307227	1.0131382078421596	1.0066966313358849	1.0034133172337898	1.001739790344446	1.0008867826326435	1.0004519989664664	1.0002303868593794	1.000117429704297	1.0524432828228574	1.0267306877260132	1.0136248081326098	1.0069446547186955	1.0035397363905969	1.0018042270238698	1.0009196264338525	1.0004687396689282	1.0002389197060229	1.0001217789526042	1.054316257209388	1.0276853551447993	1.0141114084230602	1.0071926781015061	1.003666155547404	1.0018686637032939	1.0009524702350614	1.0004854803713901	1.0002474525526666	1.0001261282009115	1.0561892315959187	1.0286400225635854	1.0145980087135107	1.0074407014843165	1.0037925747042109	1.0019331003827177	1.0009853140362706	1.0005022210738517	1.0002559853993103	1.0001304774492188
-1.935483870967742	1.0449328964117222	1.0252138238153004	1.0141485851604961	1.0079393932277079	1.004455142624449	1.0024999764131739	1.0014028466860134	1.0007871989567936	1.0004417319467303	1.0002478752176667	1.0470725581456137	1.0264144820922194	1.014822327310996	1.0083174595718845	1.0046672922732323	1.0026190229090393	1.001469648909157	1.0008246846214028	1.0004627668013366	1.0002596787994602	1.0492122198795053	1.0276151403691385	1.0154960694614958	1.008695525916061	1.0048794419220155	1.0027380694049048	1.0015364511323006	1.0008621702860121	1.0004838016559428	1.000271482381254	1.0513518816133967	1.0288157986460575	1.0161698116119957	1.0090735922602374	1.0050915915707987	1.0028571159007702	1.001603253355444	1.0008996559506214	1.0005048365105489	1.0002832859630475	1.0534915433472882	1.0300164569229766	1.0168435537624956	1.009451658604414	1.0053037412195822	1.0029761623966356	1.0016700555785876	1.0009371416152304	1.0005258713651553	1.0002950895448413	1.0556312050811798	1.0312171151998957	1.0175172959129952	1.0098297249485906	1.0055158908683655	1.0030952088925009	1.0017368578017309	1.0009746272798397	1.0005469062197614	1.0003068931266348	1.0577708668150714	1.0324177734768147	1.0181910380634951	1.0102077912927672	1.0057280405171487	1.0032142553883665	1.0018036600248745	1.0010121129444489	1.0005679410743675	1.0003186967084285	1.0599105285489629	1.0336184317537338	1.018864780213995	1.0105858576369438	1.0059401901659319	1.0033333018842319	1.0018704622480181	1.0010495986090582	1.0005889759289737	1.0003305002902221	1.0620501902828545	1.0348190900306529	1.0195385223644948	1.0109639239811203	1.0061523398147152	1.0034523483800972	1.0019372644711615	1.0010870842736674	1.00061001078358	1.0003423038720158	1.0641898520167459	1.0360197483075719	1.0202122645149947	1.0113419903252969	1.0063644894634984	1.0035713948759626	1.0020040666943051	1.0011245699382765	1.0006310456381862	1.0003541074538094
-1.7741935483870961	1.0508078152364047	1.0311563810968922	1.0191057237658832	1.0117160166799555	1.0071844986626524	1.0044056800569396	1.0027016522203585	1.0016567078465606	1.0010159267977472	1.0006229868836098	1.0532272350095668	1.0326400182919824	1.0200155201356871	1.0122739222361437	1.0075266176465882	1.0046154743453655	1.0028303023260898	1.0017355986963967	1.0010643042643066	1.0006526529256865	1.055646654782729	1.0341236554870723	1.0209253165054912	1.0128318277923321	1.0078687366305239	1.0048252686337911	1.0029589524318212	1.0018144895462331	1.001112681730866	1.0006823189677634	1.058066074555891	1.0356072926821625	1.0218351128752952	1.0133897333485204	1.0082108556144598	1.0050350629222169	1.0030876025375526	1.0018933803960692	1.0011610591974254	1.00071198500984	1.0604854943290531	1.0370909298772526	1.0227449092450991	1.0139476389047088	1.0085529745983957	1.0052448572106425	1.0032162526432837	1.0019722712459054	1.0012094366639848	1.0007416510519167	1.0629049141022153	1.0385745670723427	1.023654705614903	1.0145055444608972	1.0088950935823315	1.0054546514990683	1.0033449027490151	1.0020511620957417	1.0012578141305442	1.0007713170939934	1.0653243338753775	1.0400582042674329	1.0245645019847069	1.0150634500170854	1.0092372125662672	1.0056644457874939	1.0034735528547465	1.0021300529455779	1.0013061915971035	1.00080098313607	1.0677437536485395	1.0415418414625228	1.0254742983545109	1.0156213555732738	1.0095793315502031	1.0058742400759197	1.0036022029604779	1.002208943795414	1.0013545690636629	1.0008306491781467	1.0701631734217016	1.043025478657613	1.026384094724315	1.0161792611294622	1.009921450534139	1.0060840343643453	1.0037308530662092	1.0022878346452504	1.0014029465302223	1.0008603152202233	1.0725825931948638	1.0445091158527031	1.0272938910941189	1.0167371666856506	1.0102635695180748	1.0062938286527712	1.0038595031719406	1.0023667254950865	1.0014513239967817	1.0008899812623
-1.612903225806452	1.0568655770889468	1.0378265102429636	1.0251618808848624	1.0167374744748432	1.0111336292019635	1.0074059978040966	1.0049264083147849	1.0032770059519269	1.0021798371801085	1.0014500096128875	1.0595734617122299	1.0396277726354857	1.0263600656889034	1.0175344970688833	1.0116638020211046	1.0077586643661964	1.0051609991869175	1.0034330538543996	1.0022836389505898	1.0015190576896917	1.0622813463355132	1.0414290350280078	1.0275582504929444	1.0183315196629235	1.0121939748402458	1.0081113309282963	1.0053955900590501	1.0035891017568723	1.0023874407210713	1.0015881057664959	1.0649892309587963	1.0432302974205299	1.0287564352969856	1.0191285422569638	1.0127241476593869	1.0084639974903962	1.0056301809311827	1.003745149659345	1.0024912424915526	1.0016571538432999	1.0676971155820794	1.045031559813052	1.0299546201010266	1.0199255648510039	1.0132543204785278	1.008816664052496	1.0058647718033153	1.0039011975618177	1.0025950442620339	1.0017262019201041	1.0704050002053627	1.0468328222055741	1.0311528049050676	1.0207225874450441	1.013784493297669	1.0091693306145959	1.006099362675448	1.0040572454642904	1.0026988460325152	1.0017952499969083	1.0731128848286458	1.0486340845980962	1.0323509897091088	1.0215196100390842	1.0143146661168101	1.0095219971766958	1.0063339535475806	1.0042132933667631	1.0028026478029968	1.0018642980737125	1.0758207694519291	1.0504353469906182	1.0335491745131498	1.0223166326331243	1.0148448389359512	1.0098746637387956	1.0065685444197132	1.0043693412692358	1.0029064495734781	1.0019333461505167	1.0785286540752121	1.0522366093831403	1.0347473593171908	1.0231136552271645	1.0153750117550924	1.0102273303008955	1.0068031352918458	1.0045253891717085	1.0030102513439594	1.0020023942273208	1.0812365386984952	1.0540378717756624	1.035945544121232	1.0239106778212046	1.0159051845742335	1.0105799968629952	1.0070377261639785	1.0046814370741812	1.0031140531144407	1.002071442304125
-1.4516129032258061	1.0629971940170735	1.0451218108983849	1.032318547683216	1.0231481960399265	1.0165799213861688	1.0118753872957269	1.0085057594749005	1.0060922597674682	1.0043635878940425	1.0031254247251091	1.0659970603988389	1.0472704685602126	1.0338575261443215	1.0242504910894468	1.017369441452177	1.0124408819288568	1.008910795640372	1.0063823673754428	1.0045713777937586	1.0032742544739239	1.0689969267806043	1.0494191262220405	1.035396504605427	1.0253527861389671	1.018158961518185	1.0130063765619866	1.0093158318058435	1.0066724749834175	1.004779167693475	1.0034230842227385	1.0719967931623697	1.0515677838838684	1.0369354830665325	1.0264550811884874	1.0189484815841929	1.0135718711951165	1.009720867971315	1.0069625825913924	1.0049869575931913	1.0035719139715533	1.0749966595441351	1.0537164415456961	1.038474461527638	1.0275573762380077	1.0197380016502011	1.0141373658282462	1.0101259041367863	1.007252690199367	1.0051947474929075	1.0037207437203681	1.0779965259259006	1.055865099207524	1.0400134399887435	1.028659671287528	1.0205275217162091	1.0147028604613761	1.0105309403022578	1.0075427978073417	1.0054025373926239	1.0038695734691827	1.080996392307666	1.058013756869352	1.041552418449849	1.0297619663370483	1.021317041782217	1.0152683550945061	1.0109359764677293	1.0078329054153163	1.0056103272923402	1.0040184032179975	1.0839962586894314	1.0601624145311797	1.0430913969109548	1.0308642613865686	1.0221065618482252	1.0158338497276358	1.0113410126332008	1.008123013023291	1.0058181171920564	1.0041672329668123	1.0869961250711968	1.0623110721930076	1.0446303753720603	1.0319665564360891	1.0228960819142332	1.0163993443607657	1.0117460487986722	1.0084131206312656	1.0060259070917728	1.0043160627156269	1.0899959914529622	1.0644597298548355	1.0461693538331658	1.0330688514856095	1.0236856019802412	1.0169648389938957	1.0121510849641437	1.0087032282392403	1.0062336969914891	1.0044648924644417
-1.2903225806451619	1.0690789591594214	1.0528832017694176	1.0404845855151179	1.0309928599156553	1.0237264962338009	1.018163752072722	1.0139052090164626	1.0106450934265883	1.0081493211591881	1.0062386897600839	1.0723684334051082	1.0554014494727233	1.0424124229205998	1.0324687103878294	1.0248563293877915	1.0190286926476135	1.0145673618267703	1.0111520026373781	1.0085373840715304	1.0065357702248496	1.0756579076507948	1.0579196971760287	1.0443402603260816	1.0339445608600035	1.0259861625417819	1.019893633222505	1.015229514637078	1.011658911848168	1.0089254469838727	1.0068328506896156	1.0789473818964816	1.0604379448793344	1.0462680977315633	1.0354204113321774	1.0271159956957725	1.0207585737973965	1.0158916674473857	1.0121658210589579	1.0093135098962149	1.0071299311543815	1.0822368561421685	1.0629561925826401	1.0481959351370451	1.0368962618043516	1.0282458288497629	1.021623514372288	1.0165538202576936	1.0126727302697478	1.0097015728085572	1.0074270116191475	1.0855263303878551	1.0654744402859457	1.050123772542527	1.0383721122765257	1.0293756620037535	1.0224884549471795	1.0172159730680013	1.0131796394805377	1.0100896357208995	1.0077240920839132	1.0888158046335419	1.0679926879892512	1.0520516099480088	1.0398479627486996	1.0305054951577439	1.0233533955220711	1.0178781258783089	1.0136865486913278	1.0104776986332418	1.0080211725486792	1.0921052788792287	1.0705109356925568	1.0539794473534905	1.0413238132208738	1.0316353283117345	1.0242183360969626	1.0185402786886166	1.0141934579021177	1.0108657615455843	1.0083182530134451	1.0953947531249153	1.0730291833958625	1.0559072847589723	1.0427996636930479	1.0327651614657249	1.0250832766718541	1.0192024314989245	1.0147003671129076	1.0112538244579266	1.0086153334782111	1.0986842273706021	1.0755474310991682	1.0578351221644542	1.0442755141652218	1.0338949946197156	1.0259482172467458	1.0198645843092322	1.0152072763236974	1.0116418873702688	1.0089124139429768
-1.129032258064516	1.0749761592239042	1.0608961641072898	1.0494602929967058	1.0401719980097586	1.0326279794623039	1.0265006745129759	1.0215240343170517	1.0174819721307387	1.0141989807801881	1.0115325121038063	1.0785464525202806	1.0637959814457321	1.051815545044168	1.0420849502959377	1.0341816927700327	1.0277626113945462	1.0225489883321495	1.0183144469941072	1.0148751227221018	1.0120816793468448	1.082116745816657	1.0666957987841745	1.0541707970916301	1.0439979025821167	1.0357354060777615	1.0290245482761164	1.0235739423472472	1.0191469218574758	1.0155512646640155	1.012630846589883	1.0856870391130333	1.0695956161226168	1.0565260491390922	1.0459108548682956	1.0372891193854903	1.0302864851576867	1.0245988963623449	1.0199793967208444	1.0162274066059291	1.0131800138329214	1.0892573324094097	1.0724954334610592	1.0588813011865545	1.0478238071544745	1.0388428326932191	1.031548422039257	1.0256238503774426	1.0208118715842127	1.0169035485478428	1.0137291810759599	1.0928276257057861	1.0753952507995015	1.0612365532340167	1.0497367594406535	1.0403965460009479	1.0328103589208273	1.0266488043925404	1.0216443464475813	1.0175796904897565	1.0142783483189983	1.0963979190021624	1.078295068137944	1.0635918052814788	1.0516497117268326	1.0419502593086765	1.0340722958023976	1.0276737584076381	1.0224768213109499	1.0182558324316704	1.0148275155620365	1.0999682122985388	1.0811948854763862	1.0659470573289409	1.0535626640130116	1.0435039726164053	1.0353342326839678	1.0286987124227358	1.0233092961743182	1.0189319743735841	1.015376682805075	1.1035385055949152	1.0840947028148287	1.0683023093764032	1.0554756162991905	1.0450576859241341	1.0365961695655381	1.0297236664378335	1.0241417710376868	1.0196081163154977	1.0159258500481134	1.1071087988912915	1.0869945201532709	1.0706575614238654	1.0573885685853694	1.0466113992318629	1.0378581064471084	1.030748620452931	1.0249742459010553	1.0202842582574114	1.0164750172911519
-0.96774193548387011	1.0805477507826127	1.0688974436408973	1.0589322196353037	1.0504083508416573	1.0431173617810487	1.0368809305584639	1.0315465274931566	1.0269836845710525	1.0230808044780209	1.0197424311698382	1.0843833579627371	1.072178274290464	1.0617385158084134	1.0528087485007838	1.0451705694849083	1.0386371653469622	1.0330487430880688	1.0282686219315789	1.0241798904055457	1.0206825469398306	1.0882189651428615	1.0754591049400306	1.0645448119815231	1.0552091461599105	1.0472237771887676	1.0403934001354604	1.0345509586829809	1.029553559292105	1.0252789763330705	1.0216226627098228	1.092054572322986	1.078739935589597	1.0673511081546327	1.0576095438190369	1.0492769848926271	1.0421496349239587	1.0360531742778931	1.0308384966526314	1.0263780622605954	1.0225627784798152	1.0958901795031104	1.0820207662391637	1.0701574043277424	1.0600099414781634	1.0513301925964866	1.0439058697124568	1.0375553898728054	1.0321234340131578	1.0274771481881202	1.0235028942498074	1.0997257866832348	1.0853015968887301	1.0729637005008521	1.0624103391372899	1.0533834003003462	1.0456621045009551	1.0390576054677176	1.0334083713736841	1.028576234115645	1.0244430100197999	1.1035613938633593	1.0885824275382967	1.0757699966739618	1.0648107367964166	1.0554366080042055	1.0474183392894534	1.0405598210626297	1.0346933087342103	1.0296753200431699	1.0253831257897921	1.1073970010434837	1.0918632581878631	1.0785762928470715	1.0672111344555431	1.057489815708065	1.0491745740779517	1.0420620366575419	1.0359782460947367	1.0307744059706945	1.0263232415597843	1.1112326082236081	1.0951440888374298	1.0813825890201811	1.0696115321146695	1.0595430234119245	1.05093080886645	1.0435642522524542	1.037263183455263	1.0318734918982193	1.0272633573297767	1.1150682154037326	1.0984249194869964	1.0841888851932908	1.0720119297737962	1.0615962311157838	1.0526870436549483	1.0450664678473665	1.0385481208157894	1.0329725778257441	1.0282034730997689
-0.80645161290322598	1.0856517953471347	1.0765873874286001	1.0684822529331219	1.0612348733160306	1.0547544735961332	1.0489598853796398	1.043778530208658	1.0391455105004674	1.0350027966914055	1.0312985004041584	1.089730452268427	1.080234405877581	1.0717433125966038	1.0641508196644132	1.0573618294816631	1.051291308492956	1.0458632221233559	1.0410095824290613	1.0366695965338535	1.032788905185309	1.0938091091897191	1.083881424326562	1.0750043722600859	1.0670667660127955	1.0599691853671933	1.0536227316062723	1.0479479140380539	1.0428736543576549	1.0383363963763013	1.0342793099664593	1.0978877661110111	1.0875284427755429	1.0782654319235678	1.069982712361178	1.0625765412527235	1.0559541547195885	1.0500326059527521	1.0447377262862485	1.0400031962187493	1.0357697147476097	1.1019664230323034	1.0911754612245239	1.0815264915870499	1.0728986587095604	1.0651838971382537	1.0582855778329046	1.05211729786745	1.0466017982148423	1.041669996061197	1.0372601195287601	1.1060450799535955	1.0948224796735047	1.0847875512505318	1.0758146050579427	1.0677912530237839	1.0606170009462208	1.054201989782148	1.048465870143436	1.043336795903645	1.0387505243099104	1.1101237368748875	1.0984694981224856	1.0880486109140139	1.0787305514063252	1.070398608909314	1.062948424059537	1.0562866816968459	1.0503299420720296	1.0450035957460928	1.0402409290910608	1.1142023937961798	1.1021165165714666	1.0913096705774958	1.0816464977547076	1.073005964794844	1.0652798471728533	1.0583713736115439	1.0521940140006234	1.0466703955885408	1.0417313338722112	1.1182810507174719	1.1057635350204476	1.094570730240978	1.0845624441030901	1.0756133206803742	1.0676112702861693	1.0604560655262421	1.054058085929217	1.0483371954309886	1.0432217386533618	1.1223597076387639	1.1094105534694285	1.0978317899044598	1.0874783904514724	1.0782206765659044	1.0699426933994856	1.06254075744094	1.0559221578578106	1.0500039952734366	1.0447121434345121
-0.64516129032258007	1.0901513735664037	1.0836473866939693	1.0776126311106804	1.0720132540417648	1.0668178450269046	1.0619972597190253	1.0575244563951531	1.0533743442622259	1.0495236427069066	1.0459507506998469	1.0944442961171847	1.0876305955841583	1.0813084706873795	1.0754424566151821	1.0699996471710429	1.064949510181836	1.0602637162234938	1.0559159797032842	1.0518819114072355	1.0481388816855539	1.098737218667966	1.0916138044743473	1.0850043102640785	1.0788716591885996	1.0731814493151812	1.0679017606446468	1.0630029760518345	1.0584576151443426	1.0542401801075643	1.0503270126712609	1.1030301412187471	1.0955970133645363	1.0887001498407776	1.0823008617620169	1.0763632514593195	1.0708540111074574	1.0657422358801751	1.0609992505854009	1.0565984488078932	1.052515143656968	1.1073230637695282	1.0995802222547253	1.0923959894174766	1.0857300643354342	1.0795450536034579	1.0738062615702682	1.0684814957085156	1.0635408860264592	1.0589567175082222	1.054703274642675	1.1116159863203094	1.1035634311449143	1.0960918289941757	1.0891592669088517	1.0827268557475962	1.0767585120330789	1.0712207555368563	1.0660825214675176	1.0613149862085511	1.056891405628382	1.1159089088710905	1.1075466400351033	1.0997876685708747	1.092588469482269	1.0859086578917345	1.0797107624958897	1.0739600153651969	1.0686241569085759	1.0636732549088799	1.0590795366140888	1.1202018314218716	1.1115298489252923	1.1034835081475738	1.0960176720556865	1.0890904600358728	1.0826630129587005	1.0766992751935376	1.0711657923496343	1.0660315236092088	1.0612676675997958	1.1244947539726526	1.1155130578154813	1.1071793477242728	1.0994468746291037	1.0922722621800112	1.085615263421511	1.0794385350218783	1.0737074277906928	1.0683897923095378	1.0634557985855029	1.1287876765234339	1.1194962667056705	1.1108751873009719	1.1028760772025212	1.0954540643241495	1.0885675138843218	1.0821777948502189	1.0762490632317512	1.0707480610098665	1.0656439295712099
-0.48387096774193594	1.0939206414671785	1.0897611638748343	1.0857858976930062	1.0819866847232151	1.0783557280703482	1.0748855761415592	1.0715691073538174	1.0683995155187116	1.0653702958745217	1.0624752317368902	1.0983930529656156	1.0940355050117314	1.0898709404402922	1.0858908125671778	1.0820869532165551	1.078451555957824	1.0749771600849516	1.0716566353053167	1.0684831671066419	1.0654502427719803	1.1028654644640528	1.0983098461486283	1.093955983187578	1.0897949404111404	1.0858181783627623	1.0820175357740887	1.0783852128160856	1.0749137550919221	1.0715960383387619	1.0684252538070702	1.1073378759624899	1.1025841872855251	1.0980410259348641	1.0936990682551031	1.0895494035089692	1.0855835155903535	1.0817932655472198	1.0781708748785275	1.0747089095708819	1.0714002648421603	1.1118102874609268	1.1068585284224219	1.1021260686821501	1.0976031960990658	1.0932806286551764	1.0891494954066181	1.085201318278354	1.0814279946651326	1.0778217808030022	1.0743752758772502	1.1162826989593639	1.1111328695593188	1.1062111114294362	1.1015073239430284	1.0970118538013833	1.0927154752228829	1.0886093710094882	1.084685114451738	1.0809346520351222	1.0773502869123404	1.1207551104578011	1.1154072106962156	1.110296154176722	1.1054114517869911	1.1007430789475905	1.0962814550391475	1.0920174237406224	1.0879422342383434	1.0840475232672424	1.0803252979474303	1.125227521956238	1.1196815518331127	1.1143811969240081	1.1093155796309535	1.1044743040937974	1.0998474348554124	1.0954254764717564	1.0911993540249487	1.0871603944993624	1.0833003089825204	1.1296999334546751	1.1239558929700095	1.1184662396712941	1.1132197074749162	1.1082055292400046	1.103413414671677	1.0988335292028906	1.0944564738115541	1.0902732657314824	1.0862753200176103	1.1341723449531123	1.1282302341069064	1.1225512824185802	1.1171238353188788	1.1119367543862118	1.1069793944879418	1.1022415819340248	1.0977135935981592	1.0933861369636027	1.0892503310527004
-0.32258064516129004	1.0968506582079198	1.0946379988779329	1.0924758901730132	1.0903631772087825	1.0882987314854604	1.0862814502850799	1.0843102560824733	1.0823840959697153	1.0805019410937144	1.0786627861066553	1.1014625943130587	1.0991445702530727	1.0968795039907757	1.0946661856472959	1.092503432984768	1.0903900907748456	1.0883250301816387	1.0863071481587494	1.0843353668600819	1.0824086330641152	1.1060745304181978	1.1036511416282122	1.1012831178085383	1.0989691940858093	1.0967081344840757	1.0944987312646113	1.0923398042808041	1.0902302003477833	1.0881687926264492	1.0861544800215748	1.1106864665233369	1.108157713003352	1.1056867316263008	1.1032722025243227	1.1009128359833833	1.0986073717543772	1.0963545783799695	1.0941532525368174	1.0920022183928166	1.0899003269790346	1.1152984026284758	1.1126642843784915	1.1100903454440634	1.1075752109628363	1.1051175374826909	1.1027160122441428	1.1003693524791349	1.0980763047258515	1.0958356441591839	1.0936461739364944	1.1199103387336149	1.1171708557536313	1.1144939592618259	1.1118782194013497	1.1093222389819986	1.1068246527339085	1.1043841265783003	1.1019993569148856	1.0996690699255514	1.0973920208939543	1.124522274838754	1.1216774271287708	1.1188975730795885	1.1161812278398631	1.1135269404813062	1.1109332932236742	1.1083989006774657	1.1059224091039197	1.1035024956919186	1.1011378678514139	1.1291342109438931	1.1261839985039106	1.123301186897351	1.1204842362783767	1.1177316419806138	1.1150419337134398	1.1124136747766311	1.1098454612929536	1.1073359214582861	1.1048837148088737	1.133746147049032	1.1306905698790501	1.1277048007151136	1.1247872447168901	1.1219363434799214	1.1191505742032057	1.1164284488757965	1.1137685134819877	1.1111693472246533	1.1086295617663335	1.1383580831541711	1.1351971412541899	1.1321084145328761	1.1290902531554035	1.1261410449792291	1.1232592146929714	1.1204432229749619	1.1176915656710218	1.1150027729910206	1.1123754087237934
-0.16129032258064591	1.098854610112818	1.0980355517641698	1.0972232797108465	1.0964177377251034	1.0956188700450691	1.0948266213708864	1.0940409368608841	1.0932617621277816	1.0924890432349224	1.0917227266925416	1.1035619724991426	1.1027039113719872	1.1018529596970774	1.1010090585691561	1.1001721495710248	1.0993421747695	1.0985190767114026	1.0977027984195806	1.0968932833889662	1.0960904755826624	1.1082693348854673	1.1073722709798048	1.1064826396833083	1.1056003794132085	1.1047254290969803	1.1038577281681137	1.1029972165619208	1.1021438347113799	1.10129752354301	1.1004582244727834	1.112976697271792	1.1120406305876225	1.1111123196695389	1.1101917002572612	1.1092787086229361	1.1083732815667273	1.1074753564124391	1.1065848710031789	1.1057017636970541	1.1048259733629044	1.1176840596581166	1.1167089901954401	1.1157419996557698	1.1147830211013137	1.1138319881488918	1.1128888349653407	1.1119534962629574	1.111025907294978	1.1101060038510979	1.1091937222530255	1.1223914220444413	1.1213773498032578	1.1203716796420005	1.1193743419453663	1.1183852676748474	1.1174043883639544	1.1164316361134756	1.1154669435867772	1.114510244005142	1.1135614711431465	1.1270987844307661	1.1260457094110752	1.1250013596282313	1.1239656627894188	1.1229385472008031	1.121919941762568	1.1209097759639939	1.1199079798785763	1.1189144841591858	1.1179292200332676	1.1318061468170906	1.1307140690188928	1.1296310396144622	1.1285569836334712	1.1274918267267589	1.1264354951611817	1.1253879158145124	1.1243490161703755	1.1233187243132297	1.1222969689233886	1.1365135092034153	1.1353824286267105	1.1342607196006929	1.1331483044775239	1.1320451062527144	1.1309510485597953	1.1298660556650306	1.1287900524621746	1.1277229644672737	1.1266647178135096	1.1412208715897401	1.1400507882345281	1.1388903995869237	1.1377396253215764	1.1365983857786701	1.135466601958409	1.1343441955155489	1.1332310887539736	1.1321272046213176	1.1310324667036307
0	1.0998720818850587	1.099779798355875	1.0996876000982667	1.0995954870334412	1.0995034590826793	1.0994115161673337	1.0993196582088305	1.0992278851286681	1.0991361968484172	1.0990445932897215	1.1046278953081567	1.1045312173252024	1.1044346286743745	1.1043381292731289	1.1042417190389973	1.1041453978895879	1.1040491657425844	1.1039530225157477	1.1038569681269135	1.1037610024939941	1.1093837087312548	1.1092826362945296	1.1091816572504825	1.1090807715128166	1.1089799789953154	1.1088792796118419	1.1087786732763383	1.108678159902827	1.1085777394054095	1.1084774116982665	1.1141395221543529	1.114034055263857	1.1139286858265904	1.1138234137525043	1.1137182389516334	1.1136131613340958	1.1135081808100922	1.1134032972899064	1.1132985106839055	1.1131938209025389	1.1188953355774507	1.1187854742331844	1.1186757144026984	1.1185660559921919	1.1184564989079515	1.1183470430563498	1.1182376883438458	1.118128434676986	1.1180192819624015	1.1179102301068113	1.1236511490005487	1.1235368932025118	1.1234227429788062	1.1233086982318796	1.1231947588642697	1.1230809247786038	1.1229671958775997	1.1228535720640653	1.1227400532408975	1.122626639311084	1.1284069624236468	1.1282883121718392	1.1281697715549142	1.1280513404715673	1.1279330188205876	1.1278148065008577	1.1276967034113536	1.1275787094511447	1.1274608245193938	1.1273430485153564	1.1331627758467449	1.1330397311411666	1.1329168001310221	1.132793982711255	1.1326712787769058	1.1325486882231117	1.1324262109451075	1.1323038468382243	1.1321815957978898	1.1320594577196288	1.1379185892698429	1.137791150110494	1.1376638287071301	1.1375366249509427	1.1374095387332237	1.1372825699453657	1.1371557184788612	1.1370289842253036	1.1369023670763858	1.1367758669239012	1.142674402692941	1.1425425690798214	1.1424108572832381	1.1422792671906303	1.1421477986895419	1.1420164516676197	1.1418852260126151	1.141754121612383	1.1416231383548818	1.1414922761281736
0.16129032258064591	1.0998720818850587	1.099779798355875	1.0996876000982667	1.0995954870334412	1.0995034590826793	1.0994115161673337	1.0993196582088305	1.0992278851286681	1.0991361968484172	1.0990445932897215	1.1046278953081567	1.1045312173252024	1.1044346286743745	1.1043381292731289	1.1042417190389973	1.1041453978895879	1.1040491657425844	1.1039530225157477	1.1038569681269135	1.1037610024939941	1.1093837087312548	1.1092826362945296	1.1091816572504825	1.1090807715128166	1.1089799789953154	1.1088792796118419	1.1087786732763383	1.108678159902827	1.1085777394054095	1.1084774116982665	1.1141395221543529	1.114034055263857	1.1139286858265904	1.1138234137525043	1.1137182389516334	1.1136131613340958	1.1135081808100922	1.1134032972899064	1.1132985106839055	1.1131938209025389	1.1188953355774507	1.1187854742331844	1.1186757144026984	1.1185660559921919	1.1184564989079515	1.1183470430563498	1.1182376883438458	1.118128434676986	1.1180192819624015	1.1179102301068113	1.1236511490005487	1.1235368932025118	1.1234227429788062	1.1233086982318796	1.1231947588642697	1.1230809247786038	1.1229671958775997	1.1228535720640653	1.1227400532408975	1.122626639311084	1.1284069624236468	1.1282883121718392	1.1281697715549142	1.1280513404715673	1.1279330188205876	1.1278148065008577	1.1276967034113536	1.1275787094511447	1.1274608245193938	1.1273430485153564	1.1331627758467449	1.1330397311411666	1.1329168001310221	1.132793982711255	1.1326712787769058	1.1325486882231117	1.1324262109451075	1.1323038468382243	1.1321815957978898	1.1320594577196288	1.1379185892698429	1.137791150110494	1.1376638287071301	1.1375366249509427	1.1374095387332237	1.1372825699453657	1.1371557184788612	1.1370289842253036	1.1369023670763858	1.1367758669239012	1.142674402692941	1.1425425690798214	1.1424108572832381	1.1422792671906303	1.1421477986895419	1.1420164516676197	1.1418852260126151	1.141754121612383	1.1416231383548818	1.1414922761281736
0.32258064516129004	1.098854610112818	1.0980355517641698	1.0972232797108465	1.0964177377251034	1.0956188700450691	1.0948266213708864	1.0940409368608841	1.0932617621277816	1.0924890432349224	1.0917227266925416	1.1035619724991426	1.1027039113719872	1.1018529596970774	1.1010090585691561	1.1001721495710248	1.0993421747695	1.0985190767114026	1.0977027984195806	1.0968932833889662	1.0960904755826624	1.1082693348854673	1.1073722709798048	1.1064826396833083	1.1056003794132085	1.1047254290969803	1.1038577281681137	1.1029972165619208	1.1021438347113799	1.10129752354301	1.1004582244727834	1.112976697271792	1.1120406305876225	1.1111123196695389	1.1101917002572612	1.1092787086229361	1.1083732815667273	1.1074753564124391	1.1065848710031789	1.1057017636970541	1.1048259733629044	1.1176840596581166	1.1167089901954401	1.1157419996557698	1.1147830211013137	1.1138319881488918	1.1128888349653407	1.1119534962629574	1.111025907294978	1.1101060038510979	1.1091937222530255	1.1223914220444413	1.1213773498032578	1.1203716796420005	1.1193743419453663	1.1183852676748474	1.1174043883639544	1.1164316361134756	1.1154669435867772	1.114510244005142	1.1135614711431465	1.1270987844307661	1.1260457094110752	1.1250013596282313	1.1239656627894188	1.1229385472008031	1.121919941762568	1.1209097759639939	1.1199079798785763	1.1189144841591858	1.1179292200332676	1.1318061468170906	1.1307140690188928	1.1296310396144622	1.1285569836334712	1.1274918267267589	1.1264354951611817	1.1253879158145124	1.1243490161703755	1.1233187243132297	1.1222969689233886	1.1365135092034153	1.1353824286267105	1.1342607196006929	1.1331483044775239	1.1320451062527144	1.1309510485597953	1.1298660556650306	1.1287900524621746	1.1277229644672737	1.1266647178135096	1.1412208715897401	1.1400507882345281	1.1388903995869237	1.1377396253215764	1.1365983857786701	1.135466601958409	1.1343441955155489	1.1332310887539736	1.1321272046213176	1.1310324667036307
0.48387096774193594	1.0968506582079198	1.0946379988779329	1.0924758901730132	1.0903631772087825	1.0882987314854604	1.0862814502850799	1.0843102560824733	1.0823840959697153	1.0805019410937144	1.0786627861066553	1.1014625943130587	1.0991445702530727	1.0968795039907757	1.0946661856472959	1.092503432984768	1.0903900907748456	1.0883250301816387	1.0863071481587494	1.0843353668600819	1.0824086330641152	1.1060745304181978	1.1036511416282122	1.1012831178085383	1.0989691940858093	1.0967081344840757	1.0944987312646113	1.0923398042808041	1.0902302003477833	1.0881687926264492	1.0861544800215748	1.1106864665233369	1.108157713003352	1.1056867316263008	1.1032722025243227	1.1009128359833833	1.0986073717543772	1.0963545783799695	1.0941532525368174	1.0920022183928166	1.0899003269790346	1.1152984026284758	1.1126642843784915	1.1100903454440634	1.1075752109628363	1.1051175374826909	1.1027160122441428	1.1003693524791349	1.0980763047258515	1.0958356441591839	1.0936461739364944	1.1199103387336149	1.1171708557536313	1.1144939592618259	1.1118782194013497	1.1093222389819986	1.1068246527339085	1.1043841265783003	1.1019993569148856	1.0996690699255514	1.0973920208939543	1.124522274838754	1.1216774271287708	1.1188975730795885	1.1161812278398631	1.1135269404813062	1.1109332932236742	1.1083989006774657	1.1059224091039197	1.1035024956919186	1.1011378678514139	1.1291342109438931	1.1261839985039106	1.123301186897351	1.1204842362783767	1.1177316419806138	1.1150419337134398	1.1124136747766311	1.1098454612929536	1.1073359214582861	1.1048837148088737	1.133746147049032	1.1306905698790501	1.1277048007151136	1.1247872447168901	1.1219363434799214	1.1191505742032057	1.1164284488757965	1.1137685134819877	1.1111693472246533	1.1086295617663335	1.1383580831541711	1.1351971412541899	1.1321084145328761	1.1290902531554035	1.1261410449792291	1.1232592146929714	1.1204432229749619	1.1176915656710218	1.1150027729910206	1.1123754087237934
0.64516129032258007	1.0939206414671785	1.0897611638748343	1.0857858976930062	1.0819866847232151	1.0783557280703482	1.0748855761415592	1.0715691073538174	1.0683995155187116	1.0653702958745217	1.0624752317368902	1.0983930529656156	1.0940355050117314	1.0898709404402922	1.0858908125671778	1.0820869532165551	1.078451555957824	1.0749771600849516	1.0716566353053167	1.0684831671066419	1.0654502427719803	1.1028654644640528	1.0983098461486283	1.093955983187578	1.0897949404111404	1.0858181783627623	1.0820175357740887	1.0783852128160856	1.0749137550919221	1.0715960383387619	1.0684252538070702	1.1073378759624899	1.1025841872855251	1.0980410259348641	1.0936990682551031	1.0895494035089692	1.0855835155903535	1.0817932655472198	1.0781708748785275	1.0747089095708819	1.0714002648421603	1.1118102874609268	1.1068585284224219	1.1021260686821501	1.0976031960990658	1.0932806286551764	1.0891494954066181	1.085201318278354	1.0814279946651326	1.0778217808030022	1.0743752758772502	1.1162826989593639	1.1111328695593188	1.1062111114294362	1.1015073239430284	1.0970118538013833	1.0927154752228829	1.0886093710094882	1.084685114451738	1.0809346520351222	1.0773502869123404	1.1207551104578011	1.1154072106962156	1.110296154176722	1.1054114517869911	1.1007430789475905	1.0962814550391475	1.0920174237406224	1.0879422342383434	1.0840475232672424	1.0803252979474303	1.125227521956238	1.1196815518331127	1.1143811969240081	1.1093155796309535	1.1044743040937974	1.0998474348554124	1.0954254764717564	1.0911993540249487	1.0871603944993624	1.0833003089825204	1.1296999334546751	1.1239558929700095	1.1184662396712941	1.1132197074749162	1.1082055292400046	1.103413414671677	1.0988335292028906	1.0944564738115541	1.0902732657314824	1.0862753200176103	1.1341723449531123	1.1282302341069064	1.1225512824185802	1.1171238353188788	1.1119367543862118	1.1069793944879418	1.1022415819340248	1.0977135935981592	1.0933861369636027	1.0892503310527004
0.80645161290322598	1.0901513735664037	1.0836473866939693	1.0776126311106804	1.0720132540417648	1.0668178450269046	1.0619972597190253	1.0575244563951531	1.0533743442622259	1.0495236427069066	1.0459507506998469	1.0944442961171847	1.0876305955841583	1.0813084706873795	1.0754424566151821	1.0699996471710429	1.064949510181836	1.0602637162234938	1.0559159797032842	1.0518819114072355	1.0481388816855539	1.098737218667966	1.0916138044743473	1.0850043102640785	1.0788716591885996	1.0731814493151812	1.0679017606446468	1.0630029760518345	1.0584576151443426	1.0542401801075643	1.0503270126712609	1.1030301412187471	1.0955970133645363	1.0887001498407776	1.0823008617620169	1.0763632514593195	1.0708540111074574	1.0657422358801751	1.0609992505854009	1.0565984488078932	1.052515143656968	1.1073230637695282	1.0995802222547253	1.0923959894174766	1.0857300643354342	1.0795450536034579	1.0738062615702682	1.0684814957085156	1.0635408860264592	1.0589567175082222	1.054703274642675	1.1116159863203094	1.1035634311449143	1.0960918289941757	1.0891592669088517	1.0827268557475962	1.0767585120330789	1.0712207555368563	1.0660825214675176	1.0613149862085511	1.056891405628382	1.1159089088710905	1.1075466400351033	1.0997876685708747	1.092588469482269	1.0859086578917345	1.0797107624958897	1.0739600153651969	1.0686241569085759	1.0636732549088799	1.0590795366140888	1.1202018314218716	1.1115298489252923	1.1034835081475738	1.0960176720556865	1.0890904600358728	1.0826630129587005	1.0766992751935376	1.0711657923496343	1.0660315236092088	1.0612676675997958	1.1244947539726526	1.1155130578154813	1.1071793477242728	1.0994468746291037	1.0922722621800112	1.085615263421511	1.0794385350218783	1.0737074277906928	1.0683897923095378	1.0634557985855029	1.1287876765234339	1.1194962667056705	1.1108751873009719	1.1028760772025212	1.0954540643241495	1.0885675138843218	1.0821777948502189	1.0762490632317512	1.0707480610098665	1.0656439295712099
0.96774193548387011	1.0856517953471347	1.0765873874285998	1.0684822529331217	1.0612348733160306	1.0547544735961329	1.0489598853796398	1.0437785302086577	1.0391455105004674	1.0350027966914055	1.0312985004041584	1.0897304522684268	1.0802344058775808	1.0717433125966038	1.0641508196644129	1.0573618294816631	1.051291308492956	1.0458632221233559	1.0410095824290611	1.0366695965338533	1.0327889051853087	1.0938091091897191	1.0838814243265618	1.0750043722600857	1.0670667660127955	1.0599691853671933	1.0536227316062721	1.0479479140380539	1.0428736543576547	1.038336396376301	1.0342793099664591	1.0978877661110111	1.0875284427755427	1.0782654319235678	1.0699827123611778	1.0625765412527233	1.0559541547195883	1.0500326059527518	1.0447377262862485	1.040003196218749	1.0357697147476095	1.1019664230323032	1.0911754612245237	1.0815264915870497	1.0728986587095601	1.0651838971382535	1.0582855778329046	1.0521172978674498	1.0466017982148421	1.0416699960611968	1.0372601195287598	1.1060450799535955	1.0948224796735047	1.0847875512505318	1.0758146050579427	1.0677912530237836	1.0606170009462206	1.0542019897821477	1.0484658701434357	1.0433367959036448	1.0387505243099102	1.1101237368748875	1.0984694981224856	1.0880486109140137	1.078730551406325	1.0703986089093138	1.0629484240595368	1.0562866816968457	1.0503299420720293	1.0450035957460926	1.0402409290910606	1.1142023937961796	1.1021165165714666	1.0913096705774956	1.0816464977547073	1.0730059647948438	1.0652798471728531	1.0583713736115439	1.0521940140006232	1.0466703955885406	1.0417313338722112	1.1182810507174719	1.1057635350204476	1.0945707302409777	1.0845624441030899	1.075613320680374	1.0676112702861691	1.0604560655262418	1.0540580859292168	1.0483371954309884	1.0432217386533615	1.1223597076387639	1.1094105534694285	1.0978317899044596	1.0874783904514722	1.0782206765659041	1.0699426933994853	1.0625407574409398	1.0559221578578104	1.0500039952734364	1.0447121434345119
1.129032258064516	1.0805477507826127	1.0688974436408973	1.0589322196353035	1.0504083508416571	1.0431173617810485	1.0368809305584636	1.0315465274931563	1.0269836845710523	1.0230808044780209	1.0197424311698382	1.0843833579627371	1.072178274290464	1.0617385158084132	1.0528087485007838	1.0451705694849081	1.0386371653469619	1.0330487430880686	1.0282686219315786	1.0241798904055457	1.0206825469398304	1.0882189651428615	1.0754591049400304	1.0645448119815228	1.0552091461599102	1.0472237771887676	1.0403934001354602	1.0345509586829809	1.029553559292105	1.0252789763330705	1.0216226627098228	1.092054572322986	1.078739935589597	1.0673511081546325	1.0576095438190367	1.0492769848926269	1.0421496349239585	1.0360531742778929	1.0308384966526314	1.0263780622605951	1.022562778479815	1.0958901795031104	1.0820207662391634	1.0701574043277422	1.0600099414781634	1.0513301925964864	1.0439058697124568	1.0375553898728052	1.0321234340131575	1.02747714818812	1.0235028942498072	1.0997257866832348	1.0853015968887301	1.0729637005008521	1.0624103391372899	1.0533834003003459	1.0456621045009551	1.0390576054677174	1.0334083713736839	1.0285762341156448	1.0244430100197996	1.1035613938633593	1.0885824275382965	1.0757699966739618	1.0648107367964164	1.0554366080042055	1.0474183392894534	1.0405598210626297	1.0346933087342103	1.0296753200431696	1.0253831257897918	1.1073970010434837	1.0918632581878631	1.0785762928470715	1.0672111344555428	1.0574898157080648	1.0491745740779517	1.0420620366575419	1.0359782460947364	1.0307744059706945	1.0263232415597843	1.1112326082236081	1.0951440888374298	1.0813825890201811	1.0696115321146695	1.0595430234119243	1.0509308088664497	1.043564252252454	1.0372631834552628	1.0318734918982193	1.0272633573297765	1.1150682154037326	1.0984249194869962	1.0841888851932908	1.072011929773796	1.0615962311157838	1.052687043654948	1.0450664678473662	1.0385481208157892	1.0329725778257439	1.0282034730997689
1.2903225806451619	1.074976159223904	1.0608961641072896	1.0494602929967056	1.0401719980097586	1.0326279794623039	1.0265006745129759	1.0215240343170517	1.0174819721307387	1.0141989807801879	1.0115325121038061	1.0785464525202806	1.0637959814457321	1.0518155450441677	1.0420849502959375	1.0341816927700327	1.0277626113945462	1.0225489883321495	1.0183144469941072	1.0148751227221016	1.0120816793468446	1.082116745816657	1.0666957987841743	1.0541707970916301	1.0439979025821164	1.0357354060777615	1.0290245482761164	1.0235739423472472	1.0191469218574756	1.0155512646640152	1.012630846589883	1.0856870391130333	1.0695956161226168	1.0565260491390922	1.0459108548682954	1.0372891193854901	1.0302864851576867	1.0245988963623449	1.0199793967208441	1.0162274066059291	1.0131800138329214	1.0892573324094097	1.072495433461059	1.0588813011865543	1.0478238071544745	1.0388428326932189	1.031548422039257	1.0256238503774424	1.0208118715842127	1.0169035485478428	1.0137291810759597	1.0928276257057861	1.0753952507995015	1.0612365532340164	1.0497367594406535	1.0403965460009477	1.0328103589208273	1.0266488043925401	1.0216443464475811	1.0175796904897565	1.0142783483189981	1.0963979190021624	1.0782950681379437	1.0635918052814786	1.0516497117268324	1.0419502593086765	1.0340722958023976	1.0276737584076379	1.0224768213109496	1.0182558324316702	1.0148275155620365	1.0999682122985388	1.0811948854763862	1.0659470573289409	1.0535626640130114	1.0435039726164053	1.0353342326839678	1.0286987124227356	1.0233092961743182	1.0189319743735838	1.015376682805075	1.1035385055949152	1.0840947028148284	1.068302309376403	1.0554756162991903	1.0450576859241338	1.0365961695655381	1.0297236664378333	1.0241417710376868	1.0196081163154975	1.0159258500481134	1.1071087988912915	1.0869945201532709	1.0706575614238651	1.0573885685853694	1.0466113992318626	1.0378581064471084	1.030748620452931	1.0249742459010551	1.0202842582574114	1.0164750172911516
1.4516129032258061	1.0690789591594214	1.0528832017694176	1.0404845855151179	1.0309928599156553	1.0237264962338009	1.018163752072722	1.0139052090164626	1.0106450934265883	1.0081493211591881	1.0062386897600839	1.0723684334051082	1.0554014494727233	1.0424124229205998	1.0324687103878294	1.0248563293877915	1.0190286926476135	1.0145673618267703	1.0111520026373781	1.0085373840715304	1.0065357702248496	1.0756579076507948	1.0579196971760287	1.0443402603260816	1.0339445608600035	1.0259861625417819	1.019893633222505	1.015229514637078	1.011658911848168	1.0089254469838727	1.0068328506896156	1.0789473818964816	1.0604379448793344	1.0462680977315633	1.0354204113321774	1.0271159956957725	1.0207585737973965	1.0158916674473857	1.0121658210589579	1.0093135098962149	1.0071299311543815	1.0822368561421685	1.0629561925826401	1.0481959351370451	1.0368962618043516	1.0282458288497629	1.021623514372288	1.0165538202576936	1.0126727302697478	1.0097015728085572	1.0074270116191475	1.0855263303878551	1.0654744402859457	1.050123772542527	1.0383721122765257	1.0293756620037535	1.0224884549471795	1.0172159730680013	1.0131796394805377	1.0100896357208995	1.0077240920839132	1.0888158046335419	1.0679926879892512	1.0520516099480088	1.0398479627486996	1.0305054951577439	1.0233533955220711	1.0178781258783089	1.0136865486913278	1.0104776986332418	1.0080211725486792	1.0921052788792287	1.0705109356925568	1.0539794473534905	1.0413238132208738	1.0316353283117345	1.0242183360969626	1.0185402786886166	1.0141934579021177	1.0108657615455843	1.0083182530134451	1.0953947531249153	1.0730291833958625	1.0559072847589723	1.0427996636930479	1.0327651614657249	1.0250832766718541	1.0192024314989245	1.0147003671129076	1.0112538244579266	1.0086153334782111	1.0986842273706021	1.0755474310991682	1.0578351221644542	1.0442755141652218	1.0338949946197156	1.0259482172467458	1.0198645843092322	1.0152072763236974	1.0116418873702688	1.0089124139429768
1.612903225806452	1.0629971940170735	1.0451218108983849	1.032318547683216	1.0231481960399265	1.0165799213861688	1.0118753872957269	1.0085057594749005	1.0060922597674682	1.0043635878940425	1.0031254247251091	1.0659970603988389	1.0472704685602126	1.0338575261443215	1.0242504910894468	1.017369441452177	1.0124408819288568	1.008910795640372	1.0063823673754428	1.0045713777937586	1.0032742544739239	1.0689969267806043	1.0494191262220405	1.035396504605427	1.0253527861389671	1.018158961518185	1.0130063765619866	1.0093158318058435	1.0066724749834175	1.004779167693475	1.0034230842227385	1.0719967931623697	1.0515677838838684	1.0369354830665325	1.0264550811884874	1.0189484815841929	1.0135718711951165	1.009720867971315	1.0069625825913924	1.0049869575931913	1.0035719139715533	1.0749966595441351	1.0537164415456961	1.038474461527638	1.0275573762380077	1.0197380016502011	1.0141373658282462	1.0101259041367863	1.007252690199367	1.0051947474929075	1.0037207437203681	1.0779965259259006	1.055865099207524	1.0400134399887435	1.028659671287528	1.0205275217162091	1.0147028604613761	1.0105309403022578	1.0075427978073417	1.0054025373926239	1.0038695734691827	1.080996392307666	1.058013756869352	1.041552418449849	1.0297619663370483	1.021317041782217	1.0152683550945061	1.0109359764677293	1.0078329054153163	1.0056103272923402	1.0040184032179975	1.0839962586894314	1.0601624145311797	1.0430913969109548	1.0308642613865686	1.0221065618482252	1.0158338497276358	1.0113410126332008	1.008123013023291	1.0058181171920564	1.0041672329668123	1.0869961250711968	1.0623110721930076	1.0446303753720603	1.0319665564360891	1.0228960819142332	1.0163993443607657	1.0117460487986722	1.0084131206312656	1.0060259070917728	1.0043160627156269	1.0899959914529622	1.0644597298548355	1.0461693538331658	1.0330688514856095	1.0236856019802412	1.0169648389938957	1.0121510849641437	1.0087032282392403	1.0062336969914891	1.0044648924644417
1.7741935483870961	1.0568655770889468	1.0378265102429636	1.0251618808848624	1.0167374744748432	1.0111336292019635	1.0074059978040966	1.0049264083147849	1.0032770059519269	1.0021798371801085	1.0014500096128875	1.0595734617122299	1.0396277726354857	1.0263600656889034	1.0175344970688833	1.0116638020211046	1.0077586643661964	1.0051609991869175	1.0034330538543996	1.0022836389505898	1.0015190576896917	1.0622813463355132	1.0414290350280078	1.0275582504929444	1.0183315196629235	1.0121939748402458	1.0081113309282963	1.0053955900590501	1.0035891017568723	1.0023874407210713	1.0015881057664959	1.0649892309587963	1.0432302974205299	1.0287564352969856	1.0191285422569638	1.0127241476593869	1.0084639974903962	1.0056301809311827	1.003745149659345	1.0024912424915526	1.0016571538432999	1.0676971155820794	1.045031559813052	1.0299546201010266	1.0199255648510039	1.0132543204785278	1.008816664052496	1.0058647718033153	1.0039011975618177	1.0025950442620339	1.0017262019201041	1.0704050002053627	1.0468328222055741	1.0311528049050676	1.0207225874450441	1.013784493297669	1.0091693306145959	1.006099362675448	1.0040572454642904	1.0026988460325152	1.0017952499969083	1.0731128848286458	1.0486340845980962	1.0323509897091088	1.0215196100390842	1.0143146661168101	1.0095219971766958	1.0063339535475806	1.0042132933667631	1.0028026478029968	1.0018642980737125	1.0758207694519291	1.0504353469906182	1.0335491745131498	1.0223166326331243	1.0148448389359512	1.0098746637387956	1.0065685444197132	1.0043693412692358	1.0029064495734781	1.0019333461505167	1.0785286540752121	1.0522366093831403	1.0347473593171908	1.0231136552271645	1.0153750117550924	1.0102273303008955	1.0068031352918458	1.0045253891717085	1.0030102513439594	1.0020023942273208	1.0812365386984952	1.0540378717756624	1.035945544121232	1.0239106778212046	1.0159051845742335	1.0105799968629952	1.0070377261639785	1.0046814370741812	1.0031140531144407	1.002071442304125
1.935483870967742	1.0508078152364047	1.0311563810968922	1.0191057237658832	1.0117160166799555	1.0071844986626524	1.0044056800569396	1.0027016522203585	1.0016567078465606	1.0010159267977472	1.0006229868836098	1.0532272350095668	1.0326400182919824	1.0200155201356871	1.0122739222361437	1.0075266176465882	1.0046154743453655	1.0028303023260898	1.0017355986963967	1.0010643042643066	1.0006526529256865	1.055646654782729	1.0341236554870723	1.0209253165054912	1.0128318277923321	1.0078687366305239	1.0048252686337911	1.0029589524318212	1.0018144895462331	1.001112681730866	1.0006823189677634	1.058066074555891	1.0356072926821625	1.0218351128752952	1.0133897333485204	1.0082108556144598	1.0050350629222169	1.0030876025375526	1.0018933803960692	1.0011610591974254	1.00071198500984	1.0604854943290531	1.0370909298772526	1.0227449092450991	1.0139476389047088	1.0085529745983957	1.0052448572106425	1.0032162526432837	1.0019722712459054	1.0012094366639848	1.0007416510519167	1.0629049141022153	1.0385745670723427	1.023654705614903	1.0145055444608972	1.0088950935823315	1.0054546514990683	1.0033449027490151	1.0020511620957417	1.0012578141305442	1.0007713170939934	1.0653243338753775	1.0400582042674329	1.0245645019847069	1.0150634500170854	1.0092372125662672	1.0056644457874939	1.0034735528547465	1.0021300529455779	1.0013061915971035	1.00080098313607	1.0677437536485395	1.0415418414625228	1.0254742983545109	1.0156213555732738	1.0095793315502031	1.0058742400759197	1.0036022029604779	1.002208943795414	1.0013545690636629	1.0008306491781467	1.0701631734217016	1.043025478657613	1.026384094724315	1.0161792611294622	1.009921450534139	1.0060840343643453	1.0037308530662092	1.0022878346452504	1.0014029465302223	1.0008603152202233	1.0725825931948638	1.0445091158527031	1.0272938910941189	1.0167371666856506	1.0102635695180748	1.0062938286527712	1.0038595031719406	1.0023667254950865	1.0014513239967817	1.0008899812623
2.0967741935483879	1.0449328964117222	1.0252138238153004	1.0141485851604961	1.0079393932277079	1.004455142624449	1.0024999764131739	1.0014028466860134	1.0007871989567936	1.0004417319467303	1.0002478752176667	1.0470725581456137	1.0264144820922194	1.014822327310996	1.0083174595718845	1.0046672922732323	1.0026190229090393	1.001469648909157	1.0008246846214028	1.0004627668013366	1.0002596787994602	1.0492122198795053	1.0276151403691385	1.0154960694614958	1.008695525916061	1.0048794419220155	1.0027380694049048	1.0015364511323006	1.0008621702860121	1.0004838016559428	1.000271482381254	1.0513518816133967	1.0288157986460575	1.0161698116119957	1.0090735922602374	1.0050915915707987	1.0028571159007702	1.001603253355444	1.0008996559506214	1.0005048365105489	1.0002832859630475	1.0534915433472882	1.0300164569229766	1.0168435537624956	1.009451658604414	1.0053037412195822	1.0029761623966356	1.0016700555785876	1.0009371416152304	1.0005258713651553	1.0002950895448413	1.0556312050811798	1.0312171151998957	1.0175172959129952	1.0098297249485906	1.0055158908683655	1.0030952088925009	1.0017368578017309	1.0009746272798397	1.0005469062197614	1.0003068931266348	1.0577708668150714	1.0324177734768147	1.0181910380634951	1.0102077912927672	1.0057280405171487	1.0032142553883665	1.0018036600248745	1.0010121129444489	1.0005679410743675	1.0003186967084285	1.0599105285489629	1.0336184317537338	1.018864780213995	1.0105858576369438	1.0059401901659319	1.0033333018842319	1.0018704622480181	1.0010495986090582	1.0005889759289737	1.0003305002902221	1.0620501902828545	1.0348190900306529	1.0195385223644948	1.0109639239811203	1.0061523398147152	1.0034523483800972	1.0019372644711615	1.0010870842736674	1.00061001078358	1.0003423038720158	1.0641898520167459	1.0360197483075719	1.0202122645149947	1.0113419903252969	1.0063644894634984	1.0035713948759626	1.0020040666943051	1.0011245699382765	1.0006310456381862	1.0003541074538094
2.258064516129032	1.0393324621171431	1.0200480157945098	1.0102186060994574	1.0052084910390215	1.0026548022929476	1.0013531702679024	1.0006897198253892	1.0003515547516961	1.0001791897795171	1.0000913342144531	1.0412054365036738	1.0210026832132961	1.0107052063899078	1.0054565144218321	1.0027812214497547	1.0014176069473264	1.0007225636265984	1.000368295454158	1.0001877226261608	1.0000956834627603	1.0430784108902043	1.0219573506320823	1.011191806680358	1.0057045378046428	1.0029076406065618	1.0014820436267502	1.0007554074278073	1.0003850361566196	1.0001962554728046	1.0001000327110676	1.0449513852767349	1.0229120180508684	1.0116784069708085	1.0059525611874534	1.0030340597633687	1.0015464803061742	1.0007882512290165	1.0004017768590814	1.0002047883194483	1.0001043819593749	1.0468243596632656	1.0238666854696545	1.0121650072612589	1.0062005845702637	1.0031604789201758	1.001610916985598	1.0008210950302254	1.000418517561543	1.000213321166092	1.0001087312076822	1.0486973340497963	1.0248213528884407	1.0126516075517091	1.0064486079530743	1.0032868980769829	1.001675353665022	1.0008539388314344	1.0004352582640048	1.0002218540127357	1.0001130804559895	1.0505703084363269	1.025776020307227	1.0131382078421596	1.0066966313358849	1.0034133172337898	1.001739790344446	1.0008867826326435	1.0004519989664664	1.0002303868593794	1.000117429704297	1.0524432828228574	1.0267306877260132	1.0136248081326098	1.0069446547186955	1.0035397363905969	1.0018042270238698	1.0009196264338525	1.0004687396689282	1.0002389197060229	1.0001217789526042	1.054316257209388	1.0276853551447993	1.0141114084230602	1.0071926781015061	1.003666155547404	1.0018686637032939	1.0009524702350614	1.0004854803713901	1.0002474525526666	1.0001261282009115	1.0561892315959187	1.0286400225635854	1.0145980087135107	1.0074407014843165	1.0037925747042109	1.0019331003827177	1.0009853140362706	1.0005022210738517	1.0002559853993103	1.0001304774492188
2.4193548387096779	1.0340793008228115	1.0156619218762839	1.007197794289683	1.003307910934931	1.0015202261016434	1.0006986546631933	1.0003210827243882	1.0001475609071717	1.0000678149886975	1.0000311659285659	1.0357021246715168	1.0164077276799166	1.0075405463987155	1.0034654305032609	1.0015926178207692	1.0007319239328691	1.0003363723779306	1.000154587617037	1.0000710442738736	1.0000326500204024	1.0373249485202221	1.0171535334835491	1.0078832985077479	1.003622950071591	1.0016650095398951	1.000765193202545	1.000351662031473	1.0001616143269023	1.0000742735590495	1.000034134112239	1.0389477723689275	1.0178993392871816	1.0082260506167806	1.0037804696399211	1.001737401259021	1.000798462472221	1.0003669516850151	1.0001686410367676	1.0000775028442257	1.0000356182040753	1.0405705962176328	1.0186451450908143	1.0085688027258131	1.0039379892082512	1.0018097929781469	1.0008317317418969	1.0003822413385575	1.0001756677466331	1.0000807321294019	1.0000371022959118	1.0421934200663381	1.0193909508944468	1.0089115548348455	1.004095508776581	1.0018821846972727	1.0008650010115727	1.0003975309920998	1.0001826944564984	1.0000839614145778	1.0000385863877483	1.0438162439150434	1.0201367566980795	1.0092543069438782	1.0042530283449111	1.0019545764163986	1.0008982702812486	1.000412820645642	1.0001897211663637	1.0000871906997539	1.0000400704795849	1.0454390677637486	1.0208825625017119	1.0095970590529106	1.0044105479132412	1.0020269681355245	1.0009315395509244	1.0004281102991843	1.000196747876229	1.0000904199849301	1.0000415545714212	1.0470618916124541	1.0216283683053444	1.0099398111619431	1.0045680674815713	1.0020993598546504	1.0009648088206002	1.0004433999527267	1.0002037745860943	1.000093649270106	1.0000430386632577	1.0486847154611594	1.0223741741089771	1.0102825632709758	1.0047255870499012	1.0021717515737762	1.0009980780902761	1.000458689606269	1.0002108012959596	1.0000968785552822	1.0000445227550943
2.5806451612903221	1.0292269195209955	1.0120215283893166	1.0049446588002997	1.002033822144704	1.000836545590575	1.0003440854093033	1.000141528172797	1.0000582129411875	1.0000239439713996	1.0000098485621014	1.0306186775934241	1.012593982122141	1.005180118743171	1.0021306708182616	1.0008763810948882	1.0003604704287938	1.0001482676095967	1.0000609849860058	1.0000250841605138	1.0000103175412491	1.0320104356658524	1.0131664358549657	1.0054155786860426	1.0022275194918189	1.0009162165992012	1.0003768554482846	1.0001550070463967	1.0000637570308244	1.0000262243496283	1.0000107865203967	1.0334021937382807	1.0137388895877903	1.0056510386289139	1.0023243681653762	1.0009560521035143	1.0003932404677751	1.0001617464831964	1.0000665290756428	1.0000273645387425	1.0000112554995444	1.034793951810709	1.0143113433206148	1.0058864985717852	1.0024212168389335	1.0009958876078275	1.0004096254872659	1.0001684859199964	1.0000693011204613	1.0000285047278568	1.0000117244786921	1.0361857098831375	1.0148837970534395	1.0061219585146568	1.0025180655124908	1.0010357231121405	1.0004260105067564	1.0001752253567961	1.0000720731652797	1.000029644916971	1.0000121934578399	1.0375774679555658	1.0154562507862641	1.0063574184575281	1.0026149141860481	1.0010755586164537	1.0004423955262471	1.0001819647935961	1.0000748452100983	1.0000307851060852	1.0000126624369874	1.0389692260279941	1.0160287045190886	1.0065928784003997	1.0027117628596056	1.0011153941207667	1.0004587805457377	1.0001887042303959	1.0000776172549166	1.0000319252951995	1.0000131314161351	1.0403609841004224	1.0166011582519132	1.006828338343271	1.0028086115331629	1.0011552296250799	1.0004751655652284	1.0001954436671958	1.000080389299735	1.0000330654843137	1.0000136003952829	1.041752742172851	1.0171736119847379	1.0070637982861423	1.0029054602067202	1.001195065129393	1.0004915505847189	1.0002021831039956	1.0000831613445536	1.0000342056734282	1.0000140693744306
2.741935483870968	1.024810084063478	1.009065991237438	1.0033128544388246	1.0012105686234858	1.0004423606346822	1.0001616454675266	1.0000590677721373	1.0000215842841662	1.0000078872336997	1.0000028821180704	1.0259915166379292	1.0094977051058875	1.003470609412102	1.0012682147484138	1.0004634254268099	1.0001693428707423	1.0000618805231913	1.0000226121072218	1.0000082628162568	1.0000030193617881	1.0271729492123807	1.0099294189743371	1.0036283643853794	1.0013258608733415	1.0004844902189376	1.0001770402739578	1.0000646932742456	1.0000236399302771	1.0000086383988138	1.0000031566055056	1.0283543817868319	1.0103611328427864	1.0037861193586568	1.0013835069982695	1.0005055550110655	1.0001847376771733	1.0000675060252997	1.0000246677533327	1.0000090139813711	1.0000032938492234	1.0295358143612832	1.0107928467112359	1.003943874331934	1.0014411531231975	1.0005266198031932	1.0001924350803888	1.000070318776354	1.0000256955763882	1.0000093895639282	1.0000034310929411	1.0307172469357346	1.0112245605796852	1.0041016293052114	1.0014987992481252	1.000547684595321	1.0002001324836045	1.0000731315274081	1.0000267233994438	1.0000097651464852	1.0000035683366586	1.0318986795101859	1.0116562744481348	1.0042593842784888	1.0015564453730532	1.0005687493874487	1.00020782988682	1.0000759442784621	1.0000277512224993	1.0000101407290425	1.0000037055803763	1.0330801120846371	1.0120879883165841	1.0044171392517662	1.0016140914979812	1.0005898141795764	1.0002155272900355	1.0000787570295164	1.0000287790455549	1.0000105163115995	1.0000038428240938	1.0342615446590886	1.0125197021850336	1.0045748942250434	1.001671737622909	1.0006108789717041	1.0002232246932512	1.0000815697805705	1.0000298068686104	1.0000108918941566	1.0000039800678115	1.0354429772335398	1.0129514160534829	1.0047326491983208	1.0017293837478369	1.0006319437638318	1.0002309220964667	1.0000843825316248	1.000030834691666	1.0000112674767139	1.0000041173115293
2.9032258064516121	1.0208461689089632	1.0067175650259574	1.0021646989466042	1.000697562511315	1.0002247857412023	1.0000724359876401	1.0000233421046965	1.0000075218668152	1.000002423880842	1.0000007810824734	1.0218388436189139	1.0070374490748126	1.0022677798488235	1.0007307797737588	1.0002354898241166	1.0000758853203848	1.0000244536334915	1.0000078800509493	1.0000025393037393	1.0000008182768769	1.0228315183288643	1.0073573331236676	1.0023708607510429	1.0007639970362023	1.0002461939070311	1.0000793346531298	1.0000255651622865	1.0000082382350834	1.0000026547266365	1.0000008554712803	1.023824193038815	1.0076772171725228	1.002473941653262	1.0007972142986459	1.0002568979899455	1.0000827839858746	1.0000266766910817	1.0000085964192174	1.0000027701495338	1.0000008926656838	1.0248168677487657	1.007997101221378	1.0025770225554813	1.0008304315610894	1.0002676020728598	1.0000862333186193	1.0000277882198767	1.0000089546033515	1.000002885572431	1.0000009298600874	1.0258095424587164	1.0083169852702332	1.0026801034577004	1.000863648823533	1.0002783061557743	1.0000896826513641	1.0000288997486717	1.0000093127874856	1.0000030009953282	1.0000009670544909	1.0268022171686668	1.0086368693190881	1.0027831843599198	1.0008968660859765	1.0002890102386888	1.0000931319841089	1.0000300112774669	1.0000096709716195	1.0000031164182255	1.0000010042488943	1.0277948918786175	1.0089567533679433	1.0028862652621391	1.0009300833484203	1.000299714321603	1.0000965813168536	1.0000311228062619	1.0000100291557537	1.0000032318411227	1.0000010414432978	1.0287875665885682	1.0092766374167985	1.0029893461643582	1.0009633006108638	1.0003104184045175	1.0001000306495984	1.0000322343350569	1.0000103873398878	1.00000334726402	1.0000010786377014	1.0297802412985189	1.0095965214656535	1.0030924270665775	1.0009965178733073	1.0003211224874318	1.0001034799823432	1.000033345863852	1.0000107455240217	1.0000034626869172	1.0000011158321047
3.064516129032258	1.0173371255200629	1.0048904569334451	1.0013795002516539	1.0003891294760821	1.0001097656553337	1.0000309626996449	1.000008733959328	1.0000024636755327	1.0000006949536748	1.0000001960325553	1.0181627029257803	1.0051233358350378	1.0014451907398279	1.0004076594511335	1.000114992591302	1.0000324371139135	1.0000091498621531	1.0000025809934152	1.0000007280467069	1.0000002053674388	1.0189882803314974	1.0053562147366304	1.001510881228002	1.000426189426185	1.0001202195272703	1.0000339115281824	1.0000095657649781	1.0000026983112977	1.000000761139739	1.0000002147023226	1.0198138577372147	1.005589093638223	1.001576571716176	1.0004447194012367	1.0001254464632385	1.0000353859424511	1.0000099816678034	1.0000028156291803	1.0000007942327711	1.0000002240372061	1.020639435142932	1.0058219725398156	1.0016422622043499	1.0004632493762882	1.0001306733992068	1.00003686035672	1.0000103975706285	1.0000029329470628	1.0000008273258034	1.0000002333720897	1.0214650125486493	1.0060548514414083	1.0017079526925239	1.0004817793513396	1.0001359003351751	1.0000383347709887	1.0000108134734536	1.0000030502649453	1.0000008604188355	1.0000002427069732	1.0222905899543666	1.0062877303430011	1.0017736431806978	1.0005003093263911	1.0001411272711433	1.0000398091852576	1.0000112293762788	1.0000031675828278	1.0000008935118676	1.0000002520418567	1.0231161673600839	1.0065206092445937	1.001839333668872	1.0005188393014428	1.0001463542071116	1.0000412835995263	1.0000116452791039	1.0000032849007103	1.0000009266048997	1.0000002613767405	1.0239417447658012	1.0067534881461864	1.001905024157046	1.0005373692764943	1.0001515811430799	1.0000427580137952	1.000012061181929	1.0000034022185929	1.0000009596979318	1.000000270711624	1.0247673221715183	1.006986367047779	1.0019707146452199	1.0005558992515458	1.0001568080790482	1.0000442324280638	1.0000124770847543	1.0000035195364754	1.0000009927909641	1.0000002800465075
3.2258064516129039	1.0142718659886962	1.003498065795871	1.0008573836330816	1.0002101466173519	1.0000515073988825	1.000012624576941	1.0000030943116212	1.0000007584225954	1.000000185891049	1.0000000455623057	1.0149514786548246	1.0036646403575791	1.000898211425133	1.0002201535991304	1.0000539601321625	1.0000132257472714	1.0000032416597935	1.000000794537957	1.0000001947430037	1.0000000477319393	1.015631091320953	1.0038312149192872	1.0009390392171846	1.000230160580909	1.0000564128654426	1.000013826917602	1.000003389007966	1.0000008306533188	1.0000002035949584	1.0000000499015729	1.0163107039870813	1.0039977894809953	1.000979867009236	1.0002401675626877	1.0000588655987228	1.0000144280879324	1.0000035363561384	1.0000008667686804	1.0000002124469132	1.0000000520712065	1.0169903166532097	1.0041643640427034	1.0010206948012876	1.0002501745444663	1.0000613183320028	1.000015029258263	1.0000036837043109	1.0000009028840422	1.0000002212988679	1.00000005424084	1.0176699293193381	1.0043309386044115	1.001061522593339	1.0002601815262451	1.0000637710652831	1.0000156304285934	1.0000038310524832	1.0000009389994038	1.0000002301508226	1.0000000564104736	1.0183495419854665	1.0044975131661198	1.0011023503853906	1.0002701885080236	1.0000662237985631	1.0000162315989241	1.0000039784006558	1.0000009751147654	1.0000002390027773	1.0000000585801072	1.019029154651595	1.0046640877278279	1.001143178177442	1.0002801954898024	1.0000686765318432	1.0000168327692545	1.0000041257488281	1.0000010112301272	1.0000002478547321	1.0000000607497408	1.0197087673177234	1.004830662289536	1.0011840059694936	1.000290202471581	1.0000711292651234	1.0000174339395851	1.0000042730970007	1.0000010473454888	1.0000002567066868	1.0000000629193744	1.0203883799838518	1.0049972368512441	1.001224833761545	1.0003002094533597	1.0000735819984035	1.0000180351099157	1.000004420445173	1.0000010834608506	1.0000002655586413	1.000000065089008
3.387096774193548	1.0116288628678864	1.0024583713427035	1.0005197059873598	1.0001098671745012	1.0000232262015956	1.0000049100784016	1.0000010380031281	1.0000002194365152	1.0000000463894403	1.0000000098068462	1.0121826182425477	1.002575436644737	1.0005444538915198	1.0001150989447156	1.0000243322111955	1.0000051438916588	1.0000010874318486	1.000000229885873	1.0000000485984613	1.0000000102738389	1.012736373617209	1.0026925019467705	1.0005692017956798	1.0001203307149298	1.0000254382207951	1.000005377704916	1.0000011368605688	1.000000240335231	1.0000000508074822	1.0000000107408316	1.0132901289918703	1.002809567248804	1.0005939496998397	1.0001255624851442	1.0000265442303951	1.0000056115181732	1.0000011862892892	1.0000002507845889	1.0000000530165032	1.0000000112078244	1.0138438843665316	1.0029266325508375	1.0006186976039997	1.0001307942553586	1.0000276502399947	1.0000058453314304	1.0000012357180097	1.0000002612339467	1.0000000552255242	1.0000000116748171	1.0143976397411929	1.0030436978528712	1.0006434455081596	1.0001360260255729	1.0000287562495946	1.0000060791446876	1.0000012851467299	1.0000002716833045	1.0000000574345451	1.0000000121418098	1.0149513951158542	1.0031607631549047	1.0006681934123196	1.0001412577957873	1.0000298622591943	1.0000063129579448	1.0000013345754504	1.0000002821326623	1.0000000596435661	1.0000000126088024	1.0155051504905155	1.0032778284569381	1.0006929413164796	1.0001464895660015	1.0000309682687942	1.000006546771202	1.0000013840041708	1.0000002925820204	1.0000000618525871	1.0000000130757951	1.0160589058651766	1.0033948937589716	1.0007176892206398	1.0001517213362159	1.0000320742783939	1.0000067805844592	1.0000014334328911	1.0000003030313782	1.000000064061608	1.0000000135427878	1.0166126612398378	1.0035119590610051	1.0007424371247997	1.0001569531064303	1.0000331802879938	1.0000070143977164	1.0000014828616115	1.000000313480736	1.0000000662706292	1.0000000140097804
3.5483870967741939	1.0093787846462008	1.0016974929176368	1.0003072340728705	1.0000556071689912	1.0000100644997292	1.0000018216024416	1.0000003296970088	1.0000000596727996	1.0000000108003497	1.0000000019547861	1.009825393438877	1.0017783259137147	1.0003218642668166	1.0000582551294195	1.0000105437616211	1.000001908345415	1.0000003453968662	1.0000000625143615	1.0000000113146521	1.000000002047871	1.0102720022315534	1.0018591589097925	1.0003364944607629	1.0000609030898475	1.0000110230235131	1.0000019950883883	1.0000003610967239	1.0000000653559233	1.0000000118289545	1.0000000021409561	1.0107186110242297	1.0019399919058705	1.000351124654709	1.0000635510502758	1.0000115022854048	1.0000020818313617	1.0000003767965815	1.0000000681974854	1.0000000123432569	1.0000000022340412	1.0111652198169059	1.0020208249019484	1.0003657548486553	1.0000661990107038	1.0000119815472968	1.0000021685743352	1.0000003924964389	1.0000000710390473	1.0000000128575592	1.0000000023271263	1.0116118286095821	1.0021016578980264	1.0003803850426014	1.0000688469711321	1.0000124608091887	1.0000022553173085	1.0000004081962965	1.0000000738806092	1.0000000133718616	1.0000000024202114	1.0120584374022583	1.0021824908941044	1.0003950152365477	1.0000714949315603	1.0000129400710804	1.0000023420602819	1.000000423896154	1.0000000767221711	1.000000013886164	1.0000000025132962	1.0125050461949345	1.0022633238901824	1.0004096454304938	1.0000741428919884	1.0000134193329724	1.0000024288032554	1.0000004395960116	1.0000000795637329	1.0000000144004664	1.0000000026063813	1.0129516549876108	1.0023441568862601	1.0004242756244401	1.0000767908524166	1.0000138985948641	1.0000025155462287	1.0000004552958692	1.0000000824052948	1.0000000149147688	1.0000000026994664	1.013398263780287	1.0024249898823381	1.0004389058183862	1.0000794388128447	1.0000143778567561	1.0000026022892021	1.0000004709957266	1.0000000852468567	1.0000000154290711	1.0000000027925515
3.7096774193548381	1.0074870149945259	1.0011516206210016	1.0001771373579038	1.0000272465106936	1.0000041909417288	1.0000006446327301	1.0000000991546492	1.000000015251544	1.0000000023459272	1.0000000003608405	1.0078435395180749	1.0012064596981922	1.0001855724701849	1.0000285439635839	1.0000043905103826	1.0000006753295267	1.0000001038762991	1.000000015977808	1.0000000024576381	1.0000000003780234	1.0082000640416238	1.0012612987753828	1.000194007582466	1.0000298414164739	1.0000045900790364	1.0000007060263234	1.0000001085979491	1.0000000167040719	1.000000002569349	1.0000000003952063	1.0085565885651726	1.0013161378525732	1.0002024426947471	1.0000311388693641	1.00000478964769	1.0000007367231201	1.000000113319599	1.0000000174303361	1.0000000026810598	1.0000000004123892	1.0089131130887214	1.0013709769297638	1.0002108778070282	1.0000324363222544	1.0000049892163438	1.0000007674199167	1.000000118041249	1.0000000181566	1.0000000027927705	1.0000000004295719	1.0092696376122703	1.0014258160069545	1.0002193129193093	1.0000337337751446	1.0000051887849977	1.0000007981167134	1.000000122762899	1.0000000188828639	1.0000000029044813	1.0000000004467549	1.0096261621358191	1.0014806550841449	1.0002277480315906	1.0000350312280346	1.0000053883536515	1.00000082881351	1.0000001274845489	1.0000000196091281	1.0000000030161922	1.0000000004639378	1.009982686659368	1.0015354941613355	1.0002361831438717	1.0000363286809248	1.0000055879223051	1.0000008595103069	1.0000001322061989	1.000000020335392	1.000000003127903	1.0000000004811207	1.0103392111829168	1.0015903332385261	1.0002446182561529	1.0000376261338151	1.0000057874909589	1.0000008902071036	1.0000001369278488	1.000000021061656	1.0000000032396139	1.0000000004983036	1.0106957357064656	1.0016451723157167	1.000253053368434	1.0000389235867051	1.0000059870596127	1.0000009209039002	1.0000001416494988	1.0000000217879199	1.0000000033513246	1.0000000005154863
3.870967741935484	1.0059159387172989	1.0007676298779216	1.000099604755498	1.0000129243371099	1.0000016770131996	1.0000002176029028	1.0000000282353314	1.00000000366371	1.0000000004753893	1.0000000000616847	1.0061976500847893	1.0008041836816319	1.0001043478390932	1.000013539781734	1.0000017568709711	1.0000002279649458	1.000000029579871	1.0000000038381724	1.0000000004980267	1.0000000000646221	1.0064793614522798	1.0008407374853425	1.0001090909226882	1.0000141552263584	1.0000018367287427	1.0000002383269888	1.0000000309244106	1.0000000040126347	1.0000000005206644	1.0000000000675595	1.0067610728197702	1.0008772912890531	1.0001138340062834	1.0000147706709825	1.0000019165865139	1.0000002486890318	1.0000000322689502	1.0000000041870971	1.0000000005433018	1.0000000000704967	1.0070427841872607	1.0009138450927637	1.0001185770898786	1.0000153861156069	1.0000019964442854	1.0000002590510748	1.0000000336134898	1.0000000043615596	1.0000000005659395	1.0000000000734341	1.0073244955547511	1.0009503988964743	1.0001233201734738	1.0000160015602313	1.0000020763020567	1.0000002694131178	1.0000000349580291	1.000000004536022	1.0000000005885772	1.0000000000763716	1.0076062069222416	1.0009869527001847	1.0001280632570688	1.0000166170048554	1.0000021561598282	1.0000002797751608	1.0000000363025687	1.0000000047104842	1.0000000006112146	1.000000000079309	1.0078879182897318	1.0010235065038953	1.000132806340664	1.0000172324494798	1.0000022360175997	1.0000002901372038	1.0000000376471083	1.0000000048849467	1.0000000006338523	1.0000000000822462	1.0081696296572222	1.0010600603076059	1.0001375494242593	1.000017847894104	1.000002315875371	1.0000003004992468	1.0000000389916479	1.0000000050594091	1.0000000006564898	1.0000000000851836	1.0084513410247127	1.0010966141113165	1.0001422925078542	1.0000184633387283	1.0000023957331425	1.0000003108612898	1.0000000403361875	1.0000000052338716	1.0000000006791274	1.0000000000881211
4.0322580645161299	1.0046269142905384	1.0005027305566234	1.0000546234480894	1.0000059350302899	1.0000006448619736	1.0000000700665279	1.0000000076129754	1.0000000008271765	1.0000000000898757	1.0000000000097653	1.0048472435424689	1.0005266701069389	1.0000572245646651	1.0000062176507798	1.0000006755696866	1.0000000734030292	1.000000007975498	1.0000000008665659	1.0000000000941554	1.0000000000102303	1.0050675727943992	1.0005506096572543	1.0000598256812407	1.0000065002712697	1.0000007062773997	1.0000000767395305	1.0000000083380207	1.0000000009059553	1.0000000000984353	1.0000000000106954	1.0052879020463297	1.0005745492075697	1.0000624267978164	1.0000067828917598	1.0000007369851127	1.0000000800760318	1.0000000087005432	1.0000000009453447	1.0000000001027149	1.0000000000111604	1.0055082312982599	1.0005984887578852	1.0000650279143921	1.0000070655122497	1.0000007676928258	1.0000000834125331	1.0000000090630659	1.0000000009847341	1.0000000001069949	1.0000000000116254	1.0057285605501904	1.0006224283082006	1.0000676290309678	1.0000073481327398	1.0000007984005388	1.0000000867490344	1.0000000094255885	1.0000000010241235	1.0000000001112745	1.0000000000120903	1.0059488898021207	1.0006463678585158	1.0000702301475435	1.0000076307532297	1.0000008291082518	1.0000000900855357	1.0000000097881112	1.0000000010635128	1.0000000001155545	1.0000000000125553	1.0061692190540512	1.0006703074088312	1.0000728312641192	1.0000079133737196	1.0000008598159649	1.0000000934220372	1.0000000101506339	1.0000000011029022	1.0000000001198341	1.0000000000130205	1.0063895483059817	1.0006942469591467	1.0000754323806949	1.0000081959942098	1.0000008905236779	1.0000000967585385	1.0000000105131566	1.0000000011422916	1.0000000001241141	1.0000000000134854	1.006609877557912	1.0007181865094621	1.0000780334972705	1.0000084786146997	1.0000009212313909	1.0000001000950398	1.000000010875679	1.000000001181681	1.0000000001283937	1.0000000000139504
4.193548387096774	1.0035818885383103	1.000323489114741	1.0000292150931658	1.0000026384865202	1.000000238288171	1.0000000215203875	1.0000000019435589	1.0000000001755276	1.0000000000158524	1.0000000000014317	1.0037524546591823	1.0003388933583002	1.0000306062880784	1.0000027641287355	1.0000002496352267	1.000000022545168	1.0000000020361093	1.000000000183886	1.0000000000166072	1.0000000000014999	1.0039230207800542	1.0003542976018593	1.000031997482991	1.0000028897709508	1.0000002609822827	1.0000000235699482	1.0000000021286597	1.0000000001922444	1.0000000000173621	1.0000000000015681	1.0040935869009262	1.0003697018454185	1.0000333886779036	1.0000030154131661	1.0000002723293384	1.0000000245947287	1.0000000022212101	1.0000000002006029	1.0000000000181168	1.0000000000016362	1.0042641530217982	1.0003851060889775	1.0000347798728164	1.0000031410553811	1.0000002836763942	1.000000025619509	1.0000000023137605	1.0000000002089613	1.0000000000188718	1.0000000000017044	1.0044347191426699	1.0004005103325366	1.000036171067729	1.0000032666975964	1.0000002950234499	1.0000000266442894	1.0000000024063109	1.0000000002173197	1.0000000000196267	1.0000000000017726	1.0046052852635419	1.0004159145760958	1.0000375622626416	1.0000033923398117	1.0000003063705056	1.0000000276690697	1.0000000024988613	1.0000000002256784	1.0000000000203815	1.0000000000018407	1.0047758513844138	1.0004313188196547	1.0000389534575542	1.000003517982027	1.0000003177175614	1.00000002869385	1.0000000025914118	1.0000000002340368	1.0000000000211364	1.0000000000019089	1.0049464175052858	1.0004467230632139	1.0000403446524671	1.0000036436242421	1.0000003290646171	1.0000000297186304	1.0000000026839622	1.0000000002423952	1.0000000000218914	1.0000000000019771	1.0051169836261578	1.0004621273067731	1.0000417358473797	1.0000037692664574	1.0000003404116729	1.0000000307434107	1.0000000027765126	1.0000000002507536	1.0000000000226461	1.0000000000020453
4.3548387096774199	1.0027446407332805	1.0002045149382568	1.0000152392841304	1.000001135544341	1.0000000846142731	1.0000000063049719	1.0000000004698104	1.0000000000350076	1.0000000000026086	1.0000000000001943	1.0028753379110558	1.0002142537448404	1.000015964964327	1.0000011896178811	1.0000000886435243	1.0000000066052088	1.0000000004921823	1.0000000000366747	1.0000000000027327	1.0000000000002036	1.003006035088831	1.0002239925514242	1.0000166906445238	1.0000012436914212	1.0000000926727755	1.0000000069054455	1.0000000005145544	1.0000000000383416	1.000000000002857	1.0000000000002129	1.0031367322666063	1.0002337313580079	1.0000174163247204	1.0000012977649613	1.0000000967020266	1.0000000072056823	1.0000000005369263	1.0000000000400087	1.0000000000029812	1.000000000000222	1.0032674294443815	1.0002434701645915	1.000018142004917	1.0000013518385014	1.0000001007312775	1.000000007505919	1.0000000005592982	1.0000000000416758	1.0000000000031055	1.0000000000002314	1.0033981266221568	1.0002532089711751	1.0000188676851138	1.0000014059120415	1.0000001047605287	1.0000000078061557	1.00000000058167	1.0000000000433427	1.0000000000032296	1.0000000000002407	1.003528823799932	1.0002629477777587	1.0000195933653104	1.0000014599855813	1.0000001087897799	1.0000000081063924	1.0000000006040419	1.0000000000450098	1.0000000000033538	1.00000000000025	1.0036595209777075	1.0002726865843425	1.000020319045507	1.0000015140591214	1.000000112819031	1.0000000084066292	1.000000000626414	1.0000000000466769	1.0000000000034781	1.0000000000002591	1.0037902181554827	1.0002824253909262	1.0000210447257039	1.0000015681326615	1.0000001168482819	1.0000000087068661	1.0000000006487859	1.0000000000483438	1.0000000000036022	1.0000000000002685	1.003920915333258	1.0002921641975098	1.0000217704059005	1.0000016222062016	1.0000001208775331	1.0000000090071028	1.0000000006711578	1.0000000000500109	1.0000000000037266	1.0000000000002778
4.5161290322580641	1.0020816694375305	1.0001270373351132	1.0000077526643865	1.0000004731192216	1.0000000288728863	1.0000000017620159	1.00000000010753	1.0000000000065621	1.0000000000004006	1.0000000000000244	1.0021807965536034	1.0001330867320235	1.000008121838881	1.0000004956487083	1.0000000302477856	1.0000000018459214	1.0000000001126503	1.0000000000068747	1.0000000000004194	1.0000000000000255	1.0022799236696764	1.0001391361289336	1.0000084910133755	1.000000518178195	1.0000000316226851	1.000000001929827	1.0000000001177709	1.0000000000071871	1.0000000000004385	1.0000000000000269	1.0023790507857493	1.0001451855258439	1.0000088601878703	1.0000005407076817	1.0000000329975844	1.0000000020137323	1.0000000001228915	1.0000000000074996	1.0000000000004576	1.000000000000028	1.0024781779018221	1.0001512349227539	1.0000092293623648	1.0000005632371685	1.0000000343724837	1.0000000020976378	1.0000000001280118	1.0000000000078122	1.0000000000004767	1.0000000000000291	1.002577305017895	1.000157284319664	1.0000095985368593	1.0000005857666552	1.0000000357473831	1.0000000021815434	1.0000000001331324	1.0000000000081246	1.0000000000004958	1.0000000000000302	1.0026764321339678	1.0001633337165743	1.0000099677113541	1.0000006082961419	1.0000000371222824	1.0000000022654489	1.0000000001382527	1.000000000008437	1.0000000000005149	1.0000000000000315	1.0027755592500407	1.0001693831134844	1.0000103368858486	1.0000006308256286	1.0000000384971819	1.0000000023493545	1.0000000001433733	1.0000000000087497	1.000000000000534	1.0000000000000326	1.0028746863661138	1.0001754325103946	1.0000107060603431	1.0000006533551153	1.0000000398720812	1.00000000243326	1.0000000001484937	1.0000000000090621	1.0000000000005531	1.0000000000000338	1.0029738134821866	1.0001814819073047	1.0000110752348377	1.0000006758846021	1.0000000412469805	1.0000000025171656	1.0000000001536142	1.0000000000093745	1.0000000000005722	1.0000000000000349
4.67741935483871	1.0015627548385289	1.0000775315899038	1.0000038465070047	1.00000019083339	1.0000000094676502	1.0000000004697103	1.0000000000233034	1.0000000000011562	1.0000000000000573	1.0000000000000029	1.0016371717356016	1.0000812235703753	1.0000040296740049	1.0000001999206944	1.0000000099184907	1.0000000004920775	1.0000000000244129	1.0000000000012113	1.0000000000000602	1.0000000000000029	1.0017115886326744	1.0000849155508471	1.0000042128410052	1.0000002090079987	1.0000000103693312	1.0000000005144445	1.0000000000255227	1.0000000000012663	1.0000000000000628	1.0000000000000031	1.0017860055297474	1.0000886075313187	1.0000043960080054	1.0000002180953029	1.0000000108201716	1.0000000005368117	1.0000000000266325	1.0000000000013214	1.0000000000000655	1.0000000000000033	1.0018604224268202	1.0000922995117902	1.0000045791750056	1.0000002271826072	1.0000000112710121	1.0000000005591789	1.000000000027742	1.0000000000013762	1.0000000000000684	1.0000000000000033	1.0019348393238929	1.0000959914922618	1.0000047623420059	1.0000002362699114	1.0000000117218526	1.0000000005815459	1.0000000000288518	1.0000000000014313	1.0000000000000711	1.0000000000000036	1.0020092562209657	1.0000996834727334	1.0000049455090061	1.0000002453572159	1.0000000121726931	1.0000000006039131	1.0000000000299614	1.0000000000014864	1.0000000000000737	1.0000000000000036	1.0020836731180385	1.0001033754532052	1.0000051286760063	1.0000002544445201	1.0000000126235336	1.0000000006262804	1.0000000000310711	1.0000000000015414	1.0000000000000764	1.0000000000000038	1.0021580900151112	1.0001070674336767	1.0000053118430066	1.0000002635318244	1.000000013074374	1.0000000006486476	1.0000000000321807	1.0000000000015965	1.0000000000000793	1.000000000000004	1.002232506912184	1.0001107594141483	1.0000054950100068	1.0000002726191286	1.0000000135252145	1.0000000006710146	1.0000000000332905	1.0000000000016516	1.0000000000000819	1.000000000000004
4.8387096774193541	1.0011612420743126	1.00004649079583	1.000001861277803	1.0000000745170092	1.0000000029833185	1.0000000001194385	1.0000000000047817	1.0000000000001914	1.0000000000000078	1.0000000000000002	1.0012165393159465	1.0000487046432505	1.0000019499100794	1.0000000780654381	1.0000000031253813	1.0000000001251259	1.0000000000050095	1.0000000000002005	1.000000000000008	1.0000000000000002	1.0012718365575803	1.000050918490671	1.0000020385423558	1.0000000816138672	1.0000000032674441	1.0000000001308134	1.0000000000052371	1.0000000000002096	1.0000000000000084	1.0000000000000004	1.0013271337992142	1.0000531323380912	1.000002127174632	1.0000000851622963	1.0000000034095069	1.000000000136501	1.000000000005465	1.0000000000002187	1.0000000000000087	1.0000000000000004	1.0013824310408483	1.0000553461855117	1.0000022158069084	1.0000000887107252	1.0000000035515697	1.0000000001421885	1.0000000000056926	1.0000000000002278	1.0000000000000091	1.0000000000000004	1.0014377282824822	1.0000575600329322	1.0000023044391848	1.0000000922591543	1.0000000036936325	1.0000000001478762	1.0000000000059204	1.0000000000002369	1.0000000000000095	1.0000000000000004	1.0014930255241161	1.0000597738803527	1.000002393071461	1.0000000958075832	1.0000000038356953	1.0000000001535636	1.000000000006148	1.0000000000002462	1.0000000000000098	1.0000000000000004	1.00154832276575	1.0000619877277732	1.0000024817037374	1.0000000993560123	1.0000000039777581	1.0000000001592511	1.0000000000063758	1.0000000000002554	1.0000000000000102	1.0000000000000004	1.0016036200073839	1.0000642015751937	1.0000025703360138	1.0000001029044412	1.0000000041198209	1.0000000001649387	1.0000000000066034	1.0000000000002645	1.0000000000000107	1.0000000000000004	1.0016589172490178	1.0000664154226142	1.00000265896829	1.0000001064528703	1.0000000042618837	1.0000000001706262	1.000000000006831	1.0000000000002736	1.0000000000000109	1.0000000000000004
5	1.000854097593165	1.0000273902657917	1.0000008783851706	1.0000000281691501	1.0000000009033634	1.0000000000289702	1.000000000000929	1.0000000000000298	1.0000000000000009	1	1.0008947689071253	1.0000286945641625	1.000000920213036	1.0000000295105382	1.0000000009463808	1.0000000000303497	1.0000000000009732	1.0000000000000313	1.0000000000000011	1	1.0009354402210855	1.0000299988625336	1.0000009620409012	1.0000000308519263	1.0000000009893981	1.0000000000317293	1.0000000000010176	1.0000000000000326	1.0000000000000011	1	1.0009761115350457	1.0000313031609047	1.0000010038687666	1.0000000321933145	1.0000000010324153	1.0000000000331088	1.0000000000010618	1.000000000000034	1.0000000000000011	1	1.001016782849006	1.0000326074592758	1.0000010456966317	1.0000000335347026	1.0000000010754326	1.0000000000344884	1.000000000001106	1.0000000000000355	1.0000000000000011	1	1.0010574541629662	1.0000339117576467	1.0000010875244969	1.0000000348760907	1.00000000111845	1.0000000000358678	1.0000000000011502	1.0000000000000369	1.0000000000000011	1	1.0010981254769264	1.0000352160560178	1.0000011293523623	1.0000000362174788	1.0000000011614671	1.0000000000372473	1.0000000000011946	1.0000000000000384	1.0000000000000013	1	1.0011387967908867	1.0000365203543888	1.0000011711802275	1.0000000375588667	1.0000000012044845	1.0000000000386269	1.0000000000012388	1.0000000000000397	1.0000000000000013	1	1.0011794681048469	1.0000378246527599	1.0000012130080929	1.0000000389002548	1.0000000012475019	1.0000000000400064	1.000000000001283	1.0000000000000411	1.0000000000000013	1	1.0012201394188072	1.0000391289511308	1.000001254835958	1.0000000402416429	1.0000000012905192	1.000000000041386	1.0000000000013272	1.0000000000000426	1.0000000000000013	1
5.1612903225806459	1.0006217918963483	1.0000158550088309	1.0000004042852706	1.0000000103088293	1.0000000002628637	1.0000000000067026	1.000000000000171	1.0000000000000044	1.0000000000000002	1	1.0006514010342695	1.0000166100092513	1.0000004235369502	1.000000010799726	1.0000000002753811	1.0000000000070219	1.000000000000179	1.0000000000000047	1.0000000000000002	1	1.000681010172191	1.000017365009672	1.0000004427886295	1.0000000112906227	1.0000000002878984	1.000000000007341	1.0000000000001872	1.0000000000000047	1.0000000000000002	1	1.0007106193101123	1.0000181200100924	1.0000004620403091	1.0000000117815193	1.0000000003004157	1.0000000000076603	1.0000000000001954	1.0000000000000049	1.0000000000000002	1	1.0007402284480336	1.000018875010513	1.0000004812919887	1.000000012272416	1.000000000312933	1.0000000000079794	1.0000000000002034	1.0000000000000051	1.0000000000000002	1	1.0007698375859551	1.0000196300109334	1.0000005005436683	1.0000000127633124	1.0000000003254503	1.0000000000082987	1.0000000000002116	1.0000000000000053	1.0000000000000002	1	1.0007994467238763	1.000020385011354	1.0000005197953479	1.0000000132542091	1.0000000003379677	1.0000000000086178	1.0000000000002198	1.0000000000000056	1.0000000000000002	1	1.0008290558617978	1.0000211400117747	1.0000005390470275	1.0000000137451057	1.000000000350485	1.0000000000089371	1.0000000000002278	1.0000000000000058	1.0000000000000002	1	1.0008586649997191	1.0000218950121951	1.0000005582987068	1.0000000142360024	1.0000000003630023	1.0000000000092562	1.000000000000236	1.000000000000006	1.0000000000000002	1	1.0008882741376404	1.0000226500126157	1.0000005775503864	1.000000014726899	1.0000000003755196	1.0000000000095752	1.0000000000002442	1.0000000000000062	1.0000000000000002	1
5.32258064516129	1.0004480592441016	1.0000090173246419	1.0000001814763222	1.0000000036522645	1.000000000073503	1.0000000000014793	1.0000000000000298	1.0000000000000007	1	1	1.0004693953985826	1.0000094467210534	1.0000001901180517	1.000000003826182	1.0000000000770031	1.0000000000015496	1.0000000000000311	1.0000000000000007	1	1	1.0004907315530638	1.0000098761174649	1.0000001987597813	1.0000000040000994	1.0000000000805032	1.0000000000016203	1.0000000000000326	1.0000000000000007	1	1	1.0005120677075447	1.0000103055138765	1.0000002074015109	1.0000000041740167	1.0000000000840032	1.0000000000016906	1.000000000000034	1.0000000000000007	1	1	1.0005334038620257	1.000010734910288	1.0000002160432406	1.000000004347934	1.0000000000875036	1.000000000001761	1.0000000000000355	1.0000000000000007	1	1	1.0005547400165069	1.0000111643066996	1.0000002246849702	1.0000000045218513	1.0000000000910036	1.0000000000018314	1.0000000000000369	1.0000000000000007	1	1	1.0005760761709879	1.0000115937031111	1.0000002333266997	1.0000000046957687	1.0000000000945037	1.0000000000019018	1.0000000000000382	1.0000000000000007	1	1	1.0005974123254688	1.0000120230995226	1.0000002419684295	1.0000000048696862	1.0000000000980038	1.0000000000019724	1.0000000000000397	1.0000000000000009	1	1	1.0006187484799498	1.0000124524959342	1.0000002506101591	1.0000000050436035	1.0000000001015039	1.0000000000020428	1.0000000000000411	1.0000000000000009	1	1	1.000640084634431	1.0000128818923457	1.0000002592518886	1.0000000052175209	1.0000000001050042	1.0000000000021132	1.0000000000000426	1.0000000000000009	1	1
5.4838709677419359	1.0003195793069144	1.000005038832225	1.0000000794476664	1.0000000012526578	1.0000000000197506	1.0000000000003113	1.0000000000000049	1	1	1	1.0003347973691485	1.0000052787766167	1.0000000832308886	1.000000001312308	1.0000000000206912	1.0000000000003262	1.0000000000000051	1	1	1	1.0003500154313825	1.0000055187210084	1.0000000870141108	1.0000000013719583	1.0000000000216318	1.0000000000003411	1.0000000000000053	1	1	1	1.0003652334936166	1.0000057586654001	1.0000000907973332	1.0000000014316088	1.0000000000225724	1.0000000000003559	1.0000000000000056	1	1	1	1.0003804515558505	1.0000059986097918	1.0000000945805554	1.0000000014912591	1.0000000000235127	1.0000000000003708	1.0000000000000058	1	1	1	1.0003956696180847	1.0000062385541835	1.0000000983637776	1.0000000015509094	1.0000000000244533	1.0000000000003855	1.000000000000006	1	1	1	1.0004108876803186	1.0000064784985752	1.0000001021469997	1.0000000016105599	1.0000000000253939	1.0000000000004003	1.0000000000000062	1	1	1	1.0004261057425528	1.0000067184429668	1.0000001059302219	1.0000000016702102	1.0000000000263343	1.0000000000004152	1.0000000000000064	1	1	1	1.0004413238047867	1.0000069583873583	1.0000001097134441	1.0000000017298605	1.0000000000272748	1.0000000000004301	1.0000000000000069	1	1	1	1.0004565418670208	1.00000719833175	1.0000001134966665	1.000000001789511	1.0000000000282154	1.000000000000445	1.0000000000000071	1	1	1
5.6451612903225801	1.0002256184876277	1.0000027664515359	1.0000000339212189	1.0000000004159295	1.0000000000050999	1.0000000000000626	1.0000000000000007	1	1	1	1.0002363622251338	1.0000028981873232	1.0000000355365151	1.0000000004357357	1.0000000000053428	1.0000000000000655	1.0000000000000009	1	1	1	1.0002471059626397	1.0000030299231106	1.0000000371518112	1.000000000455542	1.0000000000055858	1.0000000000000684	1.0000000000000009	1	1	1	1.0002578497001458	1.000003161658898	1.0000000387671073	1.0000000004753482	1.0000000000058284	1.0000000000000715	1.0000000000000009	1	1	1	1.0002685934376518	1.0000032933946854	1.0000000403824034	1.0000000004951544	1.0000000000060714	1.0000000000000744	1.0000000000000009	1	1	1	1.0002793371751579	1.0000034251304728	1.0000000419976995	1.0000000005149605	1.0000000000063143	1.0000000000000775	1.0000000000000009	1	1	1	1.000290080912664	1.0000035568662604	1.0000000436129957	1.0000000005347667	1.0000000000065572	1.0000000000000804	1.0000000000000009	1	1	1	1.0003008246501701	1.0000036886020478	1.0000000452282918	1.0000000005545728	1.0000000000067999	1.0000000000000835	1.0000000000000011	1	1	1	1.0003115683876762	1.0000038203378352	1.0000000468435879	1.000000000574379	1.0000000000070428	1.0000000000000864	1.0000000000000011	1	1	1	1.0003223121251823	1.0000039520736226	1.000000048458884	1.0000000005941851	1.0000000000072857	1.0000000000000893	1.0000000000000011	1	1	1
5.806451612903226	1.0001576607330165	1.0000014923036809	1.0000000141250789	1.0000000001336979	1.0000000000012654	1.000000000000012	1.0000000000000002	1	1	1	1.0001651683869697	1.0000015633657608	1.0000000147977015	1.0000000001400644	1.0000000000013258	1.0000000000000127	1.0000000000000002	1	1	1	1.0001726760409226	1.0000016344278408	1.0000000154703244	1.0000000001464311	1.000000000001386	1.0000000000000131	1.0000000000000002	1	1	1	1.0001801836948758	1.0000017054899211	1.0000000161429472	1.0000000001527976	1.0000000000014462	1.0000000000000138	1.0000000000000002	1	1	1	1.000187691348829	1.0000017765520011	1.00000001681557	1.0000000001591642	1.0000000000015066	1.0000000000000142	1.0000000000000002	1	1	1	1.0001951990027822	1.0000018476140811	1.0000000174881929	1.0000000001655307	1.0000000000015667	1.0000000000000149	1.0000000000000002	1	1	1	1.0002027066567354	1.0000019186761611	1.0000000181608155	1.0000000001718974	1.0000000000016271	1.0000000000000153	1.0000000000000002	1	1	1	1.0002102143106886	1.0000019897382411	1.0000000188334384	1.0000000001782638	1.0000000000016873	1.000000000000016	1.0000000000000002	1	1	1	1.0002177219646418	1.0000020608003213	1.0000000195060612	1.0000000001846303	1.0000000000017475	1.0000000000000164	1.0000000000000002	1	1	1	1.0002252296185949	1.0000021318624013	1.0000000201786841	1.000000000190997	1.0000000000018079	1.0000000000000171	1.0000000000000002	1	1	1
5.9677419354838701	1.0001090498879319	1.0000007909195845	1.0000000057364	1.0000000000416052	1.0000000000003018	1.0000000000000022	1	1	1	1	1.000114242739738	1.0000008285824218	1.000000006009562	1.0000000000435862	1.0000000000003162	1.0000000000000022	1	1	1	1	1.0001194355915444	1.0000008662452593	1.0000000062827239	1.0000000000455675	1.0000000000003304	1.0000000000000024	1	1	1	1	1.0001246284433507	1.0000009039080966	1.0000000065558858	1.0000000000475486	1.0000000000003448	1.0000000000000024	1	1	1	1	1.000129821295157	1.0000009415709339	1.0000000068290478	1.0000000000495299	1.0000000000003593	1.0000000000000027	1	1	1	1	1.0001350141469632	1.0000009792337712	1.0000000071022097	1.000000000051511	1.0000000000003737	1.0000000000000027	1	1	1	1	1.0001402069987695	1.0000010168966087	1.0000000073753716	1.0000000000534923	1.0000000000003879	1.0000000000000029	1	1	1	1	1.0001453998505758	1.000001054559446	1.0000000076485336	1.0000000000554734	1.0000000000004023	1.0000000000000029	1	1	1	1	1.0001505927023822	1.0000010922222833	1.0000000079216953	1.0000000000574547	1.0000000000004168	1.0000000000000031	1	1	1	1	1.0001557855541883	1.0000011298851208	1.0000000081948572	1.0000000000594358	1.000000000000431	1.0000000000000031	1	1	1	1
6.129032258064516	1.0000746585808378	1.0000004118588708	1.0000000022720459	1.000000000012534	1.0000000000000691	1.0000000000000004	1	1	1	1	1.0000782137513538	1.0000004314711979	1.0000000023802387	1.0000000000131308	1.0000000000000724	1.0000000000000004	1	1	1	1	1.0000817689218697	1.0000004510835252	1.0000000024884312	1.0000000000137277	1.0000000000000757	1.0000000000000004	1	1	1	1	1.0000853240923859	1.0000004706958523	1.000000002596624	1.0000000000143245	1.000000000000079	1.0000000000000004	1	1	1	1	1.0000888792629019	1.0000004903081794	1.0000000027048166	1.0000000000149214	1.0000000000000824	1.0000000000000004	1	1	1	1	1.0000924344334181	1.0000005099205067	1.0000000028130094	1.0000000000155183	1.0000000000000857	1.0000000000000004	1	1	1	1	1.0000959896039341	1.0000005295328338	1.0000000029212019	1.0000000000161151	1.0000000000000888	1.0000000000000004	1	1	1	1	1.0000995447744503	1.0000005491451609	1.0000000030293947	1.0000000000167117	1.0000000000000921	1.0000000000000004	1	1	1	1	1.0001030999449663	1.0000005687574882	1.0000000031375873	1.0000000000173086	1.0000000000000955	1.0000000000000004	1	1	1	1	1.0001066551154825	1.0000005883698153	1.0000000032457801	1.0000000000179055	1.0000000000000988	1.0000000000000004	1	1	1	1
6.2903225806451601	1.0000505926073071	1.0000002107198724	1.0000000008776553	1.0000000000036555	1.0000000000000153	1	1	1	1	1	1.0000530017790836	1.0000002207541521	1.0000000009194483	1.0000000000038296	1.000000000000016	1	1	1	1	1	1.0000554109508601	1.0000002307884317	1.0000000009612413	1.0000000000040037	1.0000000000000167	1	1	1	1	1	1.0000578201226367	1.0000002408227113	1.0000000010030345	1.0000000000041778	1.0000000000000173	1	1	1	1	1	1.0000602292944132	1.000000250856991	1.0000000010448276	1.0000000000043519	1.0000000000000182	1	1	1	1	1	1.0000626384661897	1.0000002608912706	1.0000000010866208	1.0000000000045257	1.0000000000000189	1	1	1	1	1	1.0000650476379662	1.0000002709255504	1.0000000011284138	1.0000000000046998	1.0000000000000195	1	1	1	1	1	1.000067456809743	1.0000002809598301	1.0000000011702068	1.0000000000048739	1.0000000000000202	1	1	1	1	1	1.0000698659815195	1.0000002909941097	1.0000000012120001	1.000000000005048	1.0000000000000211	1	1	1	1	1	1.000072275153296	1.0000003010283893	1.0000000012537931	1.000000000005222	1.0000000000000218	1	1	1	1	1
6.4516129032258078	1.0000339349502789	1.0000001059262362	1.0000000003306435	1.0000000000010321	1.0000000000000033	1	1	1	1	1	1.0000355509002923	1.0000001109703427	1.0000000003463883	1.0000000000010811	1.0000000000000033	1	1	1	1	1	1.0000371668503056	1.0000001160144492	1.0000000003621332	1.0000000000011304	1.0000000000000036	1	1	1	1	1	1.0000387828003188	1.0000001210585556	1.0000000003778782	1.0000000000011795	1.0000000000000038	1	1	1	1	1	1.0000403987503321	1.0000001261026621	1.0000000003936231	1.0000000000012286	1.0000000000000038	1	1	1	1	1	1.0000420147003455	1.0000001311467686	1.0000000004093681	1.0000000000012779	1.000000000000004	1	1	1	1	1	1.0000436306503586	1.000000136190875	1.0000000004251131	1.0000000000013269	1.0000000000000042	1	1	1	1	1	1.000045246600372	1.0000001412349815	1.0000000004408578	1.000000000001376	1.0000000000000042	1	1	1	1	1	1.0000468625503853	1.000000146279088	1.0000000004566028	1.0000000000014253	1.0000000000000044	1	1	1	1	1	1.0000484785003985	1.0000001513231944	1.0000000004723477	1.0000000000014744	1.0000000000000047	1	1	1	1	1
6.612903225806452	1.0000225299484182	1.0000000523169674	1.0000000001214857	1.000000000000282	1.0000000000000007	1	1	1	1	1	1.0000236028031049	1.0000000548082517	1.0000000001272706	1.0000000000002955	1.0000000000000007	1	1	1	1	1	1.0000246756577913	1.0000000572995358	1.0000000001330558	1.0000000000003089	1.0000000000000007	1	1	1	1	1	1.0000257485124779	1.0000000597908199	1.0000000001388407	1.0000000000003224	1.0000000000000007	1	1	1	1	1	1.0000268213671646	1.0000000622821041	1.0000000001446256	1.0000000000003357	1.0000000000000009	1	1	1	1	1	1.000027894221851	1.0000000647733882	1.0000000001504108	1.0000000000003493	1.0000000000000009	1	1	1	1	1	1.0000289670765377	1.0000000672646725	1.0000000001561957	1.0000000000003626	1.0000000000000009	1	1	1	1	1	1.0000300399312243	1.0000000697559566	1.0000000001619809	1.0000000000003761	1.0000000000000009	1	1	1	1	1	1.0000311127859109	1.0000000722472409	1.0000000001677658	1.0000000000003895	1.0000000000000009	1	1	1	1	1	1.0000321856405974	1.0000000747385249	1.000000000173551	1.000000000000403	1.0000000000000009	1	1	1	1	1
6.7741935483870961	1.0000148055996652	1.0000000253876533	1.000000000043533	1.0000000000000746	1.0000000000000002	1	1	1	1	1	1.0000155106282207	1.0000000265965892	1.000000000045606	1.0000000000000782	1.0000000000000002	1	1	1	1	1	1.0000162156567762	1.000000027805525	1.000000000047679	1.0000000000000817	1.0000000000000002	1	1	1	1	1	1.0000169206853318	1.0000000290144608	1.000000000049752	1.0000000000000853	1.0000000000000002	1	1	1	1	1	1.0000176257138871	1.0000000302233969	1.000000000051825	1.0000000000000888	1.0000000000000002	1	1	1	1	1	1.0000183307424426	1.0000000314323327	1.000000000053898	1.0000000000000924	1.0000000000000002	1	1	1	1	1	1.0000190357709982	1.0000000326412686	1.000000000055971	1.0000000000000959	1.0000000000000002	1	1	1	1	1	1.0000197407995537	1.0000000338502044	1.000000000058044	1.0000000000000995	1.0000000000000002	1	1	1	1	1	1.0000204458281092	1.0000000350591403	1.000000000060117	1.000000000000103	1.0000000000000002	1	1	1	1	1	1.0000211508566645	1.0000000362680761	1.00000000006219	1.0000000000001066	1.0000000000000002	1	1	1	1	1
6.9354838709677402	1.0000096304067716	1.0000000121044075	1.0000000000152141	1.0000000000000191	1	1	1	1	1	1	1.0000100889975703	1.0000000126808077	1.0000000000159384	1.00000000000002	1	1	1	1	1	1	1.0000105475883689	1.000000013257208	1.0000000000166629	1.0000000000000209	1	1	1	1	1	1	1.0000110061791676	1.0000000138336085	1.0000000000173874	1.0000000000000218	1	1	1	1	1	1	1.0000114647699663	1.0000000144100087	1.000000000018112	1.0000000000000229	1	1	1	1	1	1	1.0000119233607649	1.0000000149864092	1.0000000000188363	1.0000000000000238	1	1	1	1	1	1	1.0000123819515636	1.0000000155628095	1.0000000000195608	1.0000000000000246	1	1	1	1	1	1	1.0000128405423623	1.0000000161392097	1.0000000000202853	1.0000000000000255	1	1	1	1	1	1	1.0000132991331609	1.0000000167156102	1.0000000000210099	1.0000000000000264	1	1	1	1	1	1	1.0000137577239596	1.0000000172920105	1.0000000000217342	1.0000000000000273	1	1	1	1	1	1
7.0967741935483879	1.0000062003482819	1.0000000056702927	1.0000000000051856	1.0000000000000047	1	1	1	1	1	1	1.000006495602962	1.0000000059403067	1.0000000000054325	1.0000000000000049	1	1	1	1	1	1	1.000006790857642	1.0000000062103207	1.0000000000056795	1.0000000000000051	1	1	1	1	1	1	1.0000070861123223	1.0000000064803345	1.0000000000059264	1.0000000000000053	1	1	1	1	1	1	1.0000073813670023	1.0000000067503485	1.0000000000061733	1.0000000000000056	1	1	1	1	1	1	1.0000076766216823	1.0000000070203625	1.0000000000064202	1.0000000000000058	1	1	1	1	1	1	1.0000079718763624	1.0000000072903763	1.0000000000066671	1.000000000000006	1	1	1	1	1	1	1.0000082671310424	1.0000000075603903	1.000000000006914	1.0000000000000062	1	1	1	1	1	1	1.0000085623857227	1.0000000078304043	1.0000000000071609	1.0000000000000064	1	1	1	1	1	1	1.0000088576404027	1.0000000081004181	1.0000000000074079	1.0000000000000069	1	1	1	1	1	1
7.258064516129032	1.0000039513032648	1.000000002609807	1.0000000000017237	1.0000000000000011	1	1	1	1	1	1	1.0000041394605632	1.0000000027340836	1.0000000000018059	1.0000000000000011	1	1	1	1	1	1	1.0000043276178616	1.0000000028583602	1.0000000000018878	1.0000000000000013	1	1	1	1	1	1	1.0000045157751598	1.0000000029826366	1.00000000000197	1.0000000000000013	1	1	1	1	1	1	1.0000047039324582	1.0000000031069132	1.0000000000020521	1.0000000000000013	1	1	1	1	1	1	1.0000048920897566	1.0000000032311898	1.0000000000021341	1.0000000000000013	1	1	1	1	1	1	1.0000050802470548	1.0000000033554661	1.0000000000022162	1.0000000000000016	1	1	1	1	1	1	1.0000052684043532	1.0000000034797427	1.0000000000022984	1.0000000000000016	1	1	1	1	1	1	1.0000054565616514	1.0000000036040193	1.0000000000023803	1.0000000000000016	1	1	1	1	1	1	1.0000056447189498	1.0000000037282959	1.0000000000024625	1.0000000000000016	1	1	1	1	1	1
7.4193548387096762	1.000002492398413	1.0000000011801911	1.0000000000005589	1.0000000000000002	1	1	1	1	1	1	1.0000026110840519	1.0000000012363905	1.0000000000005855	1.0000000000000002	1	1	1	1	1	1	1.0000027297696905	1.0000000012925903	1.000000000000612	1.0000000000000002	1	1	1	1	1	1	1.0000028484553292	1.0000000013487897	1.0000000000006386	1.0000000000000002	1	1	1	1	1	1	1.0000029671409678	1.0000000014049892	1.0000000000006652	1.0000000000000002	1	1	1	1	1	1	1.0000030858266067	1.0000000014611889	1.0000000000006919	1.0000000000000002	1	1	1	1	1	1	1.0000032045122453	1.0000000015173884	1.0000000000007185	1.0000000000000004	1	1	1	1	1	1	1.000003323197884	1.0000000015735879	1.0000000000007452	1.0000000000000004	1	1	1	1	1	1	1.0000034418835229	1.0000000016297876	1.0000000000007718	1.0000000000000004	1	1	1	1	1	1	1.0000035605691615	1.0000000016859871	1.0000000000007983	1.0000000000000004	1	1	1	1	1	1
7.5806451612903238	1.000001556135439	1.0000000005243692	1.0000000000001767	1	1	1	1	1	1	1	1.0000016302371264	1.0000000005493392	1.0000000000001852	1	1	1	1	1	1	1	1.0000017043388141	1.000000000574309	1.0000000000001936	1	1	1	1	1	1	1	1.0000017784405015	1.0000000005992791	1.0000000000002018	1	1	1	1	1	1	1	1.0000018525421892	1.0000000006242491	1.0000000000002103	1	1	1	1	1	1	1	1.0000019266438767	1.0000000006492191	1.0000000000002187	1	1	1	1	1	1	1	1.0000020007455643	1.0000000006741889	1.0000000000002272	1	1	1	1	1	1	1	1.0000020748472518	1.000000000699159	1.0000000000002356	1	1	1	1	1	1	1	1.0000021489489395	1.000000000724129	1.000000000000244	1	1	1	1	1	1	1	1.0000022230506269	1.0000000007490988	1.0000000000002525	1	1	1	1	1	1	1
7.741935483870968	1.0000009616790277	1.0000000002289091	1.0000000000000544	1	1	1	1	1	1	1	1.000001007473267	1.0000000002398095	1.0000000000000571	1	1	1	1	1	1	1	1.0000010532675065	1.0000000002507099	1.0000000000000597	1	1	1	1	1	1	1	1.0000010990617458	1.0000000002616103	1.0000000000000622	1	1	1	1	1	1	1	1.0000011448559853	1.0000000002725109	1.0000000000000648	1	1	1	1	1	1	1	1.0000011906502249	1.0000000002834113	1.0000000000000675	1	1	1	1	1	1	1	1.0000012364444641	1.0000000002943117	1.0000000000000702	1	1	1	1	1	1	1	1.0000012822387037	1.0000000003052121	1.0000000000000726	1	1	1	1	1	1	1	1.0000013280329429	1.0000000003161125	1.0000000000000753	1	1	1	1	1	1	1	1.0000013738271825	1.0000000003270131	1.0000000000000779	1	1	1	1	1	1	1
7.9032258064516121	1.0000005882551275	1.0000000000981815	1.0000000000000164	1	1	1	1	1	1	1	1.0000006162672763	1.0000000001028568	1.0000000000000171	1	1	1	1	1	1	1	1.0000006442794254	1.0000000001075322	1.000000000000018	1	1	1	1	1	1	1	1.0000006722915742	1.0000000001122076	1.0000000000000187	1	1	1	1	1	1	1	1.000000700303723	1.0000000001168827	1.0000000000000195	1	1	1	1	1	1	1	1.0000007283158721	1.0000000001215581	1.0000000000000202	1	1	1	1	1	1	1	1.0000007563280209	1.0000000001262335	1.0000000000000211	1	1	1	1	1	1	1	1.0000007843401699	1.0000000001309086	1.0000000000000218	1	1	1	1	1	1	1	1.0000008123523187	1.000000000135584	1.0000000000000226	1	1	1	1	1	1	1	1.0000008403644678	1.0000000001402594	1.0000000000000233	1	1	1	1	1	1	1
8.0645161290322598	1.000000356167364	1.0000000000413749	1.0000000000000049	1	1	1	1	1	1	1	1.0000003731277147	1.0000000000433451	1.0000000000000051	1	1	1	1	1	1	1	1.0000003900880654	1.0000000000453155	1.0000000000000053	1	1	1	1	1	1	1	1.0000004070484161	1.0000000000472857	1.0000000000000056	1	1	1	1	1	1	1	1.0000004240087668	1.0000000000492559	1.0000000000000058	1	1	1	1	1	1	1	1.0000004409691172	1.0000000000512261	1.000000000000006	1	1	1	1	1	1	1	1.0000004579294679	1.0000000000531963	1.0000000000000062	1	1	1	1	1	1	1	1.0000004748898186	1.0000000000551665	1.0000000000000064	1	1	1	1	1	1	1	1.0000004918501693	1.000000000057137	1.0000000000000067	1	1	1	1	1	1	1	1.0000005088105199	1.0000000000591072	1.0000000000000069	1	1	1	1	1	1	1
8.2258064516129039	1.0000002134496011	1.0000000000171312	1.0000000000000013	1	1	1	1	1	1	1	1.0000002236138676	1.000000000017947	1.0000000000000013	1	1	1	1	1	1	1	1.0000002337781344	1.0000000000187628	1.0000000000000016	1	1	1	1	1	1	1	1.0000002439424012	1.0000000000195786	1.0000000000000016	1	1	1	1	1	1	1	1.0000002541066679	1.0000000000203941	1.0000000000000016	1	1	1	1	1	1	1	1.0000002642709347	1.0000000000212099	1.0000000000000018	1	1	1	1	1	1	1	1.0000002744352012	1.0000000000220257	1.0000000000000018	1	1	1	1	1	1	1	1.000000284599468	1.0000000000228415	1.0000000000000018	1	1	1	1	1	1	1	1.0000002947637348	1.0000000000236573	1.000000000000002	1	1	1	1	1	1	1	1.0000003049280015	1.0000000000244731	1.000000000000002	1	1	1	1	1	1	1
8.387096774193548	1.0000001266162355	1.0000000000069691	1.0000000000000004	1	1	1	1	1	1	1	1.0000001326455801	1.000000000007301	1.0000000000000004	1	1	1	1	1	1	1	1.0000001386749247	1.0000000000076328	1.0000000000000004	1	1	1	1	1	1	1	1.0000001447042692	1.0000000000079647	1.0000000000000004	1	1	1	1	1	1	1	1.0000001507336136	1.0000000000082965	1.0000000000000004	1	1	1	1	1	1	1	1.0000001567629582	1.0000000000086284	1.0000000000000004	1	1	1	1	1	1	1	1.0000001627923027	1.0000000000089602	1.0000000000000004	1	1	1	1	1	1	1	1.0000001688216473	1.0000000000092921	1.0000000000000004	1	1	1	1	1	1	1	1.0000001748509919	1.0000000000096241	1.0000000000000004	1	1	1	1	1	1	1	1.0000001808803365	1.0000000000099558	1.0000000000000004	1	1	1	1	1	1	1
8.5483870967741922	1.0000000743423476	1.0000000000027855	1	1	1	1	1	1	1	1	1.0000000778824594	1.0000000000029181	1	1	1	1	1	1	1	1	1.0000000814225711	1.0000000000030509	1.0000000000000002	1	1	1	1	1	1	1	1.0000000849626831	1.0000000000031835	1.0000000000000002	1	1	1	1	1	1	1	1.0000000885027949	1.000000000003316	1.0000000000000002	1	1	1	1	1	1	1	1.0000000920429066	1.0000000000034488	1.0000000000000002	1	1	1	1	1	1	1	1.0000000955830184	1.0000000000035814	1.0000000000000002	1	1	1	1	1	1	1	1.0000000991231301	1.0000000000037141	1.0000000000000002	1	1	1	1	1	1	1	1.0000001026632419	1.0000000000038467	1.0000000000000002	1	1	1	1	1	1	1	1.0000001062033537	1.0000000000039793	1.0000000000000002	1	1	1	1	1	1	1
8.7096774193548399	1.000000043205195	1.0000000000010938	1	1	1	1	1	1	1	1	1.0000000452625852	1.000000000001146	1	1	1	1	1	1	1	1	1.0000000473199755	1.0000000000011982	1	1	1	1	1	1	1	1	1.0000000493773658	1.0000000000012501	1	1	1	1	1	1	1	1	1.000000051434756	1.0000000000013023	1	1	1	1	1	1	1	1	1.0000000534921463	1.0000000000013543	1	1	1	1	1	1	1	1	1.0000000555495365	1.0000000000014064	1	1	1	1	1	1	1	1	1.0000000576069268	1.0000000000014586	1	1	1	1	1	1	1	1	1.000000059664317	1.0000000000015106	1	1	1	1	1	1	1	1	1.0000000617217073	1.0000000000015627	1	1	1	1	1	1	1	1
8.870967741935484	1.0000000248535537	1.0000000000004221	1	1	1	1	1	1	1	1	1.0000000260370561	1.0000000000004421	1	1	1	1	1	1	1	1	1.0000000272205587	1.0000000000004623	1	1	1	1	1	1	1	1	1.0000000284040613	1.0000000000004823	1	1	1	1	1	1	1	1	1.0000000295875637	1.0000000000005025	1	1	1	1	1	1	1	1	1.0000000307710664	1.0000000000005225	1	1	1	1	1	1	1	1	1.000000031954569	1.0000000000005427	1	1	1	1	1	1	1	1	1.0000000331380714	1.0000000000005627	1	1	1	1	1	1	1	1	1.000000034321574	1.0000000000005829	1	1	1	1	1	1	1	1	1.0000000355050767	1.0000000000006031	1	1	1	1	1	1	1	1
9.0322580645161281	1.0000000141512186	1.0000000000001601	1	1	1	1	1	1	1	1	1.0000000148250863	1.0000000000001676	1	1	1	1	1	1	1	1	1.0000000154989537	1.0000000000001752	1	1	1	1	1	1	1	1	1.0000000161728213	1.000000000000183	1	1	1	1	1	1	1	1	1.0000000168466889	1.0000000000001905	1	1	1	1	1	1	1	1	1.0000000175205563	1.0000000000001981	1	1	1	1	1	1	1	1	1.000000018194424	1.0000000000002058	1	1	1	1	1	1	1	1	1.0000000188682916	1.0000000000002134	1	1	1	1	1	1	1	1	1.000000019542159	1.0000000000002209	1	1	1	1	1	1	1	1	1.0000000202160266	1.0000000000002285	1	1	1	1	1	1	1	1
9.1935483870967758	1.0000000079753915	1.0000000000000595	1	1	1	1	1	1	1	1	1.0000000083551721	1.0000000000000624	1	1	1	1	1	1	1	1	1.0000000087349525	1.0000000000000653	1	1	1	1	1	1	1	1	1.0000000091147332	1.0000000000000682	1	1	1	1	1	1	1	1	1.0000000094945138	1.0000000000000711	1	1	1	1	1	1	1	1	1.0000000098742943	1.0000000000000737	1	1	1	1	1	1	1	1	1.0000000102540749	1.0000000000000766	1	1	1	1	1	1	1	1	1.0000000106338554	1.0000000000000795	1	1	1	1	1	1	1	1	1.000000011013636	1.0000000000000824	1	1	1	1	1	1	1	1	1.0000000113934164	1.000000000000085	1	1	1	1	1	1	1	1
9.3548387096774199	1.0000000044490063	1.0000000000000218	1	1	1	1	1	1	1	1	1.0000000046608637	1.0000000000000229	1	1	1	1	1	1	1	1	1.0000000048727211	1.000000000000024	1	1	1	1	1	1	1	1	1.0000000050845785	1.0000000000000249	1	1	1	1	1	1	1	1	1.000000005296436	1.000000000000026	1	1	1	1	1	1	1	1	1.0000000055082934	1.0000000000000271	1	1	1	1	1	1	1	1	1.0000000057201508	1.000000000000028	1	1	1	1	1	1	1	1	1.0000000059320082	1.0000000000000291	1	1	1	1	1	1	1	1	1.0000000061438656	1.0000000000000302	1	1	1	1	1	1	1	1	1.0000000063557231	1.0000000000000311	1	1	1	1	1	1	1	1
9.5161290322580641	1.000000002456557	1.0000000000000078	1	1	1	1	1	1	1	1	1.0000000025735358	1.0000000000000082	1	1	1	1	1	1	1	1	1.0000000026905147	1.0000000000000087	1	1	1	1	1	1	1	1	1.0000000028074936	1.0000000000000089	1	1	1	1	1	1	1	1	1.0000000029244724	1.0000000000000093	1	1	1	1	1	1	1	1	1.0000000030414515	1.0000000000000098	1	1	1	1	1	1	1	1	1.0000000031584304	1.00000000000001	1	1	1	1	1	1	1	1	1.0000000032754093	1.0000000000000104	1	1	1	1	1	1	1	1	1.0000000033923881	1.0000000000000109	1	1	1	1	1	1	1	1	1.000000003509367	1.0000000000000111	1	1	1	1	1	1	1	1
9.6774193548387082	1.0000000013425903	1.0000000000000027	1	1	1	1	1	1	1	1	1.0000000014065231	1.0000000000000029	1	1	1	1	1	1	1	1	1.000000001470456	1.0000000000000031	1	1	1	1	1	1	1	1	1.0000000015343888	1.0000000000000031	1	1	1	1	1	1	1	1	1.0000000015983217	1.0000000000000033	1	1	1	1	1	1	1	1	1.0000000016622546	1.0000000000000033	1	1	1	1	1	1	1	1	1.0000000017261874	1.0000000000000036	1	1	1	1	1	1	1	1	1.0000000017901203	1.0000000000000038	1	1	1	1	1	1	1	1	1.0000000018540531	1.0000000000000038	1	1	1	1	1	1	1	1	1.000000001917986	1.000000000000004	1	1	1	1	1	1	1	1
9.8387096774193559	1.0000000007262948	1.0000000000000009	1	1	1	1	1	1	1	1	1.0000000007608802	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000007954657	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000008300511	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000008646366	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000008992223	1.0000000000000011	1	1	1	1	1	1	1	1	1.0000000009338077	1.0000000000000013	1	1	1	1	1	1	1	1	1.0000000009683931	1.0000000000000013	1	1	1	1	1	1	1	1	1.0000000010029786	1.0000000000000013	1	1	1	1	1	1	1	1	1.000000001037564	1.0000000000000013	1	1	1	1	1	1	1	1
10	1.0000000003888976	1.0000000000000002	1	1	1	1	1	1	1	1	1.0000000004074165	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004259355	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004444545	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004629732	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000004814922	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000005000111	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000005185301	1.0000000000000004	1	1	1	1	1	1	1	1	1.0000000005370491	1.0000000000000004	1	1	1	1	1	1	1	1	1.000000000555568	1.0000000000000004	1	1	1	1	1	1	1	1


==> figures/data/SW1D_projection_error/nbasis_10_1.01_SW1D.txt <==
Time	Basis	Spikes
0	10	0
0.10145	10	0
0.2029	10	0
0.30435	10	0
0.4058	12	2
0.50725	14	2
0.6087	14	0
0.71014	14	0
0.81159	14	0
0.91304	16	2
1.0145	16	0
1.1159	16	0
1.2174	16	0
1.3188	16	0
1.4203	16	0
1.5217	16	0
1.6232	16	0
1.7246	18	2
1.8261	18	0
1.9275	18	0
2.029	18	0
2.1304	18	0
2.2319	18	0
2.3333	18	0
2.4348	18	0
2.5362	18	0
2.6377	18	0
2.7391	18	0
2.8406	18	0
2.942	18	0
3.0435	18	0
3.1449	18	0
3.2464	18	0
3.3478	20	2
3.4493	20	0
3.5507	20	0
3.6522	20	0
3.7536	20	0
3.8551	20	0
3.9565	20	0
4.058	20	0
4.1594	20	0
4.2609	20	0
4.3623	20	0
4.4638	20	0
4.5652	20	0
4.6667	20	0
4.7681	20	0
4.8696	20	0
4.971	20	0
5.0725	20	0
5.1739	20	0
5.2754	20	0
5.3768	20	0
5.4783	20	0
5.5797	20	0
5.6812	20	0
5.7826	20	0
5.8841	20	0
5.9855	20	0
6.087	20	0
6.1884	20	0
6.2899	22	2
6.3913	22	0
6.4928	22	0
6.5942	22	0
6.6957	22	0
6.7971	22	0
6.8986	22	0
7	22	0


==> figures/data/SW1D_projection_error/nbasis_10_1.2_SW1D.txt <==
Time	Basis	Spikes
0	10	0
0.10145	10	0
0.2029	10	0
0.30435	10	0
0.4058	10	0
0.50725	12	2
0.6087	12	0
0.71014	12	0
0.81159	14	2
0.91304	14	0
1.0145	14	0
1.1159	14	0
1.2174	14	0
1.3188	14	0
1.4203	14	0
1.5217	14	0
1.6232	16	2
1.7246	16	0
1.8261	16	0
1.9275	16	0
2.029	16	0
2.1304	16	0
2.2319	16	0
2.3333	16	0
2.4348	16	0
2.5362	16	0
2.6377	16	0
2.7391	16	0
2.8406	16	0
2.942	16	0
3.0435	16	0
3.1449	16	0
3.2464	18	2
3.3478	18	0
3.4493	18	0
3.5507	18	0
3.6522	18	0
3.7536	18	0
3.8551	18	0
3.9565	18	0
4.058	18	0
4.1594	18	0
4.2609	18	0
4.3623	18	0
4.4638	18	0
4.5652	18	0
4.6667	18	0
4.7681	18	0
4.8696	18	0
4.971	18	0
5.0725	18	0
5.1739	18	0
5.2754	18	0
5.3768	18	0
5.4783	18	0
5.5797	18	0
5.6812	18	0
5.7826	18	0
5.8841	18	0
5.9855	18	0
6.087	18	0
6.1884	20	2
6.2899	20	0
6.3913	20	0
6.4928	20	0
6.5942	20	0
6.6957	20	0
6.7971	20	0
6.8986	20	0
7	20	0


==> figures/data/SW1D_projection_error/nbasis_8_1.1_SW1D.txt <==
Time	Basis	Spikes
0	8	0
0.10145	8	0
0.2029	8	0
0.30435	8	0
0.4058	8	0
0.50725	8	0
0.6087	8	0
0.71014	8	0
0.81159	8	0
0.91304	8	0
1.0145	8	0
1.1159	8	0
1.2174	8	0
1.3188	8	0
1.4203	10	2
1.5217	10	0
1.6232	10	0
1.7246	10	0
1.8261	10	0
1.9275	10	0
2.029	10	0
2.1304	10	0
2.2319	10	0
2.3333	10	0
2.4348	12	2
2.5362	12	0
2.6377	12	0
2.7391	12	0
2.8406	12	0
2.942	12	0
3.0435	12	0
3.1449	12	0
3.2464	12	0
3.3478	12	0
3.4493	12	0
3.5507	12	0
3.6522	12	0
3.7536	12	0
3.8551	12	0
3.9565	12	0
4.058	14	2
4.1594	14	0
4.2609	14	0
4.3623	14	0
4.4638	14	0
4.5652	14	0
4.6667	14	0
4.7681	14	0
4.8696	14	0
4.971	14	0
5.0725	14	0
5.1739	14	0
5.2754	14	0
5.3768	14	0
5.4783	14	0
5.5797	14	0
5.6812	14	0
5.7826	14	0
5.8841	14	0
5.9855	14	0
6.087	14	0
6.1884	14	0
6.2899	14	0
6.3913	14	0
6.4928	14	0
6.5942	14	0
6.6957	16	2
6.7971	16	0
6.8986	16	0
7	16	0


==> figures/data/SW1D_projection_error/projection_error_10_1.01_SW1D.txt <==
Time	Error
0	7.1201e-05
0.0010001	7.12e-05
0.0020003	7.1199e-05
0.0030004	7.1197e-05
0.0040006	7.1195e-05
0.0050007	7.1192e-05
0.0060009	7.1188e-05
0.007001	7.1183e-05
0.0080011	7.1178e-05
0.0090013	7.1172e-05
0.010001	7.1165e-05
0.011002	7.1158e-05
0.012002	7.115e-05
0.013002	7.1141e-05
0.014002	7.1131e-05
0.015002	7.1121e-05
0.016002	7.111e-05
0.017002	7.1099e-05
0.018003	7.1086e-05
0.019003	7.1073e-05
0.020003	7.1059e-05
0.021003	7.1045e-05
0.022003	7.103e-05
0.023003	7.1014e-05
0.024003	7.0997e-05
0.025004	7.098e-05
0.026004	7.0962e-05
0.027004	7.0943e-05
0.028004	7.0924e-05
0.029004	7.0904e-05
0.030004	7.0883e-05
0.031004	7.0861e-05
0.032005	7.0839e-05
0.033005	7.0816e-05
0.034005	7.0793e-05
0.035005	7.0768e-05
0.036005	7.0743e-05
0.037005	7.0718e-05
0.038005	7.0691e-05
0.039006	7.0664e-05
0.040006	7.0636e-05
0.041006	7.0608e-05
0.042006	7.0578e-05
0.043006	7.0549e-05
0.044006	7.0518e-05
0.045006	7.0487e-05
0.046007	7.0455e-05
0.047007	7.0422e-05
0.048007	7.0389e-05
0.049007	7.0354e-05
0.050007	7.032e-05
0.051007	7.0284e-05
0.052007	7.0248e-05
0.053008	7.0211e-05
0.054008	7.0174e-05
0.055008	7.0135e-05
0.056008	7.0096e-05
0.057008	7.0057e-05
0.058008	7.0016e-05
0.059008	6.9975e-05
0.060009	6.9934e-05
0.061009	6.9891e-05
0.062009	6.9848e-05
0.063009	6.9804e-05
0.064009	6.976e-05
0.065009	6.9715e-05
0.066009	6.9669e-05
0.06701	6.9622e-05
0.06801	6.9575e-05
0.06901	6.9527e-05
0.07001	6.9479e-05
0.07101	6.943e-05
0.07201	6.938e-05
0.07301	6.9329e-05
0.074011	6.9278e-05
0.075011	6.9226e-05
0.076011	6.9173e-05
0.077011	6.912e-05
0.078011	6.9066e-05
0.079011	6.9011e-05
0.080011	6.8956e-05
0.081012	6.89e-05
0.082012	6.8843e-05
0.083012	6.8786e-05
0.084012	6.8727e-05
0.085012	6.8669e-05
0.086012	6.8609e-05
0.087012	6.8549e-05
0.088013	6.8489e-05
0.089013	6.8427e-05
0.090013	6.8365e-05
0.091013	6.8302e-05
0.092013	6.8239e-05
0.093013	6.8175e-05
0.094013	6.811e-05
0.095014	6.8045e-05
0.096014	6.7979e-05
0.097014	6.7912e-05
0.098014	6.7845e-05
0.099014	6.7777e-05
0.10001	6.7708e-05
0.10101	6.7639e-05
0.10201	6.7569e-05
0.10301	6.7498e-05
0.10401	6.7427e-05
0.10502	6.7355e-05
0.10602	6.7282e-05
0.10702	6.7209e-05
0.10802	6.7135e-05
0.10902	6.7061e-05
0.11002	6.6985e-05
0.11102	6.691e-05
0.11202	6.6833e-05
0.11302	6.6756e-05
0.11402	6.6678e-05
0.11502	6.66e-05
0.11602	6.6521e-05
0.11702	6.6441e-05
0.11802	6.6361e-05
0.11902	6.628e-05
0.12002	6.6199e-05
0.12102	6.6116e-05
0.12202	6.6034e-05
0.12302	6.595e-05
0.12402	6.5866e-05
0.12502	6.5781e-05
0.12602	6.5696e-05
0.12702	6.561e-05
0.12802	6.5524e-05
0.12902	6.5437e-05
0.13002	6.5349e-05
0.13102	6.526e-05
0.13202	6.5171e-05
0.13302	6.5082e-05
0.13402	6.4992e-05
0.13502	6.4901e-05
0.13602	6.4809e-05
0.13702	6.4717e-05
0.13802	6.4625e-05
0.13902	6.4531e-05
0.14002	6.4437e-05
0.14102	6.4343e-05
0.14202	6.4248e-05
0.14302	6.4152e-05
0.14402	6.4056e-05
0.14502	6.3959e-05
0.14602	6.3862e-05
0.14702	6.3764e-05
0.14802	6.3665e-05
0.14902	6.3566e-05
0.15002	6.3466e-05
0.15102	6.3366e-05
0.15202	6.3265e-05
0.15302	6.3164e-05
0.15402	6.3062e-05
0.15502	6.2959e-05
0.15602	6.2856e-05
0.15702	6.2752e-05
0.15802	6.2648e-05
0.15902	6.2543e-05
0.16002	6.2438e-05
0.16102	6.2332e-05
0.16202	6.2225e-05
0.16302	6.2118e-05
0.16402	6.201e-05
0.16502	6.1902e-05
0.16602	6.1794e-05
0.16702	6.1684e-05
0.16802	6.1575e-05
0.16902	6.1464e-05
0.17002	6.1353e-05
0.17102	6.1242e-05
0.17202	6.113e-05
0.17302	6.1018e-05
0.17402	6.0905e-05
0.17503	6.0791e-05
0.17603	6.0677e-05
0.17703	6.0563e-05
0.17803	6.0448e-05
0.17903	6.0332e-05
0.18003	6.0216e-05
0.18103	6.0099e-05
0.18203	5.9982e-05
0.18303	5.9865e-05
0.18403	5.9747e-05
0.18503	5.9628e-05
0.18603	5.9509e-05
0.18703	5.939e-05
0.18803	5.927e-05
0.18903	5.9149e-05
0.19003	5.9029e-05
0.19103	5.8907e-05
0.19203	5.8785e-05
0.19303	5.8663e-05
0.19403	5.854e-05
0.19503	5.8417e-05
0.19603	5.8293e-05
0.19703	5.8169e-05
0.19803	5.8045e-05
0.19903	5.792e-05
0.20003	5.7794e-05
0.20103	5.7669e-05
0.20203	5.7542e-05
0.20303	5.7416e-05
0.20403	5.7289e-05
0.20503	5.7161e-05
0.20603	5.7033e-05
0.20703	5.6905e-05
0.20803	5.6776e-05
0.20903	5.6647e-05
0.21003	5.6517e-05
0.21103	5.6388e-05
0.21203	5.6257e-05
0.21303	5.6127e-05
0.21403	5.5996e-05
0.21503	5.5864e-05
0.21603	5.5733e-05
0.21703	5.5601e-05
0.21803	5.5468e-05
0.21903	5.5335e-05
0.22003	5.5202e-05
0.22103	5.5069e-05
0.22203	5.4935e-05
0.22303	5.4801e-05
0.22403	5.4667e-05
0.22503	5.4532e-05
0.22603	5.4397e-05
0.22703	5.4262e-05
0.22803	5.4126e-05
0.22903	5.399e-05
0.23003	5.3854e-05
0.23103	5.3718e-05
0.23203	5.3581e-05
0.23303	5.3445e-05
0.23403	5.3307e-05
0.23503	5.317e-05
0.23603	5.3032e-05
0.23703	5.2895e-05
0.23803	5.2757e-05
0.23903	5.2618e-05
0.24003	5.248e-05
0.24103	5.2341e-05
0.24203	5.2202e-05
0.24303	5.2063e-05
0.24403	5.1924e-05
0.24504	5.1785e-05
0.24604	5.1646e-05
0.24704	5.1506e-05
0.24804	5.1366e-05
0.24904	5.1226e-05
0.25004	5.1086e-05
0.25104	5.0946e-05
0.25204	5.0806e-05
0.25304	5.0666e-05
0.25404	5.0526e-05
0.25504	5.0385e-05
0.25604	5.0245e-05
0.25704	5.0104e-05
0.25804	4.9964e-05
0.25904	4.9823e-05
0.26004	4.9683e-05
0.26104	4.9542e-05
0.26204	4.9402e-05
0.26304	4.9261e-05
0.26404	4.9121e-05
0.26504	4.898e-05
0.26604	4.884e-05
0.26704	4.87e-05
0.26804	4.8559e-05
0.26904	4.8419e-05
0.27004	4.8279e-05
0.27104	4.8139e-05
0.27204	4.8e-05
0.27304	4.786e-05
0.27404	4.7721e-05
0.27504	4.7581e-05
0.27604	4.7442e-05
0.27704	4.7304e-05
0.27804	4.7165e-05
0.27904	4.7027e-05
0.28004	4.6889e-05
0.28104	4.6751e-05
0.28204	4.6613e-05
0.28304	4.6476e-05
0.28404	4.6339e-05
0.28504	4.6203e-05
0.28604	4.6066e-05
0.28704	4.5931e-05
0.28804	4.5795e-05
0.28904	4.566e-05
0.29004	4.5525e-05
0.29104	4.5391e-05
0.29204	4.5258e-05
0.29304	4.5124e-05
0.29404	4.4992e-05
0.29504	4.4859e-05
0.29604	4.4728e-05
0.29704	4.4597e-05
0.29804	4.4466e-05
0.29904	4.4336e-05
0.30004	4.4207e-05
0.30104	4.4078e-05
0.30204	4.395e-05
0.30304	4.3823e-05
0.30404	4.3696e-05
0.30504	4.357e-05
0.30604	4.3445e-05
0.30704	4.3321e-05
0.30804	4.3197e-05
0.30904	4.3074e-05
0.31004	4.2952e-05
0.31104	4.2831e-05
0.31204	4.2711e-05
0.31304	4.2592e-05
0.31404	4.2474e-05
0.31505	4.2356e-05
0.31605	4.224e-05
0.31705	4.2125e-05
0.31805	4.201e-05
0.31905	4.1897e-05
0.32005	4.1785e-05
0.32105	4.1674e-05
0.32205	4.1564e-05
0.32305	4.1455e-05
0.32405	4.1348e-05
0.32505	4.1241e-05
0.32605	4.1136e-05
0.32705	4.1033e-05
0.32805	4.093e-05
0.32905	4.0829e-05
0.33005	4.0729e-05
0.33105	4.0631e-05
0.33205	4.0534e-05
0.33305	4.0438e-05
0.33405	4.0344e-05
0.33505	4.0251e-05
0.33605	4.016e-05
0.33705	4.0071e-05
0.33805	3.9983e-05
0.33905	3.9896e-05
0.34005	3.9811e-05
0.34105	3.9728e-05
0.34205	3.9647e-05
0.34305	3.9567e-05
0.34405	3.9489e-05
0.34505	3.9413e-05
0.34605	3.9338e-05
0.34705	3.9266e-05
0.34805	3.9195e-05
0.34905	3.9126e-05
0.35005	3.9059e-05
0.35105	3.8994e-05
0.35205	3.8931e-05
0.35305	3.8869e-05
0.35405	3.881e-05
0.35505	3.8753e-05
0.35605	3.8697e-05
0.35705	3.8644e-05
0.35805	3.8593e-05
0.35905	3.8544e-05
0.36005	3.8497e-05
0.36105	3.8452e-05
0.36205	3.841e-05
0.36305	3.8369e-05
0.36405	3.8331e-05
0.36505	3.8295e-05
0.36605	3.8261e-05
0.36705	3.8229e-05
0.36805	3.82e-05
0.36905	3.8173e-05
0.37005	3.8148e-05
0.37105	3.8125e-05
0.37205	3.8105e-05
0.37305	3.8087e-05
0.37405	3.8071e-05
0.37505	3.8058e-05
0.37605	3.8047e-05
0.37705	3.8038e-05
0.37805	3.8032e-05
0.37905	3.8028e-05
0.38005	3.8026e-05
0.38105	3.8027e-05
0.38205	3.803e-05
0.38305	3.8035e-05
0.38405	3.8042e-05
0.38506	3.8052e-05
0.38606	3.8065e-05
0.38706	3.8079e-05
0.38806	3.8096e-05
0.38906	3.8116e-05
0.39006	3.8137e-05
0.39106	3.8161e-05
0.39206	3.8187e-05
0.39306	3.8216e-05
0.39406	3.8246e-05
0.39506	3.8279e-05
0.39606	3.8314e-05
0.39706	3.8351e-05
0.39806	3.8391e-05
0.39906	3.8432e-05
0.40006	3.8476e-05
0.40106	2.2688e-05
0.40206	3.2529e-05
0.40306	3.3142e-05
0.40406	3.3501e-05
0.40506	3.3752e-05
0.40606	3.395e-05
0.40706	3.412e-05
0.40806	3.4273e-05
0.40906	3.4414e-05
0.41006	3.4548e-05
0.41106	3.4677e-05
0.41206	3.4801e-05
0.41306	3.4922e-05
0.41406	3.504e-05
0.41506	3.5156e-05
0.41606	3.527e-05
0.41706	3.5383e-05
0.41806	3.5494e-05
0.41906	3.5604e-05
0.42006	3.5712e-05
0.42106	3.5819e-05
0.42206	3.5926e-05
0.42306	3.6031e-05
0.42406	3.6136e-05
0.42506	3.6239e-05
0.42606	3.6342e-05
0.42706	3.6444e-05
0.42806	3.6545e-05
0.42906	3.6646e-05
0.43006	3.6746e-05
0.43106	3.6845e-05
0.43206	3.6943e-05
0.43306	3.704e-05
0.43406	3.7137e-05
0.43506	3.7233e-05
0.43606	3.7328e-05
0.43706	3.7423e-05
0.43806	3.7517e-05
0.43906	3.761e-05
0.44006	3.7702e-05
0.44106	3.7794e-05
0.44206	3.7885e-05
0.44306	3.7976e-05
0.44406	3.8065e-05
0.44506	3.8154e-05
0.44606	3.8243e-05
0.44706	3.833e-05
0.44806	3.8417e-05
0.44906	3.8503e-05
0.45006	3.8589e-05
0.45106	3.8674e-05
0.45206	3.8758e-05
0.45306	3.8841e-05
0.45406	3.8924e-05
0.45507	3.9005e-05
0.45607	3.9087e-05
0.45707	3.9167e-05
0.45807	3.9247e-05
0.45907	3.9326e-05
0.46007	3.9404e-05
0.46107	3.9482e-05
0.46207	3.9559e-05
0.46307	3.9635e-05
0.46407	3.971e-05
0.46507	3.9785e-05
0.46607	3.9859e-05
0.46707	3.9932e-05
0.46807	4.0005e-05
0.46907	4.0076e-05
0.47007	4.0147e-05
0.47107	4.0218e-05
0.47207	4.0287e-05
0.47307	4.0356e-05
0.47407	4.0424e-05
0.47507	4.0492e-05
0.47607	4.0558e-05
0.47707	4.0624e-05
0.47807	4.0689e-05
0.47907	4.0754e-05
0.48007	4.0818e-05
0.48107	4.088e-05
0.48207	4.0943e-05
0.48307	4.1004e-05
0.48407	4.1065e-05
0.48507	4.1125e-05
0.48607	4.1184e-05
0.48707	4.1243e-05
0.48807	4.1301e-05
0.48907	4.1358e-05
0.49007	4.1414e-05
0.49107	4.147e-05
0.49207	4.1524e-05
0.49307	4.1579e-05
0.49407	4.1632e-05
0.49507	4.1685e-05
0.49607	4.1737e-05
0.49707	4.1788e-05
0.49807	4.1838e-05
0.49907	4.1888e-05
0.50007	4.1937e-05
0.50107	8.2369e-06
0.50207	8.2659e-06
0.50307	8.2955e-06
0.50407	8.3258e-06
0.50507	8.3567e-06
0.50607	8.3882e-06
0.50707	8.4203e-06
0.50807	8.453e-06
0.50907	8.4864e-06
0.51007	8.5204e-06
0.51107	8.555e-06
0.51207	8.5902e-06
0.51307	8.626e-06
0.51407	8.6624e-06
0.51507	8.6995e-06
0.51607	8.7372e-06
0.51707	8.9787e-06
0.51807	9.5435e-06
0.51907	1.0294e-05
0.52007	1.1135e-05
0.52107	1.2008e-05
0.52207	1.2879e-05
0.52307	1.3729e-05
0.52407	1.4547e-05
0.52508	1.533e-05
0.52608	1.6075e-05
0.52708	1.6783e-05
0.52808	1.7452e-05
0.52908	1.8087e-05
0.53008	1.8687e-05
0.53108	1.9254e-05
0.53208	1.9791e-05
0.53308	2.0299e-05
0.53408	2.0779e-05
0.53508	2.1234e-05
0.53608	2.1665e-05
0.53708	2.2073e-05
0.53808	2.246e-05
0.53908	2.2826e-05
0.54008	2.3174e-05
0.54108	2.3504e-05
0.54208	2.3817e-05
0.54308	2.4114e-05
0.54408	2.4396e-05
0.54508	2.4664e-05
0.54608	2.4918e-05
0.54708	2.516e-05
0.54808	2.539e-05
0.54908	2.5609e-05
0.55008	2.5817e-05
0.55108	2.6015e-05
0.55208	2.6203e-05
0.55308	2.6382e-05
0.55408	2.6552e-05
0.55508	2.6714e-05
0.55608	2.6868e-05
0.55708	2.7015e-05
0.55808	2.7155e-05
0.55908	2.7288e-05
0.56008	2.7415e-05
0.56108	2.7535e-05
0.56208	2.765e-05
0.56308	2.7759e-05
0.56408	2.7862e-05
0.56508	2.7961e-05
0.56608	2.8055e-05
0.56708	2.8144e-05
0.56808	2.8228e-05
0.56908	2.8309e-05
0.57008	2.8385e-05
0.57108	2.8458e-05
0.57208	2.8526e-05
0.57308	2.8592e-05
0.57408	2.8653e-05
0.57508	2.8712e-05
0.57608	2.8767e-05
0.57708	2.882e-05
0.57808	2.8869e-05
0.57908	2.8916e-05
0.58008	2.896e-05
0.58108	2.9001e-05
0.58208	2.904e-05
0.58308	2.9077e-05
0.58408	2.9111e-05
0.58508	2.9143e-05
0.58608	2.9174e-05
0.58708	2.9202e-05
0.58808	2.9228e-05
0.58908	2.9252e-05
0.59008	2.9275e-05
0.59108	2.9296e-05
0.59208	2.9315e-05
0.59308	2.9333e-05
0.59408	2.9349e-05
0.59509	2.9363e-05
0.59609	2.9377e-05
0.59709	2.9389e-05
0.59809	2.9399e-05
0.59909	2.9409e-05
0.60009	2.9417e-05
0.60109	2.9424e-05
0.60209	2.943e-05
0.60309	2.9435e-05
0.60409	2.9439e-05
0.60509	2.9442e-05
0.60609	2.9444e-05
0.60709	2.9445e-05
0.60809	2.9446e-05
0.60909	2.9445e-05
0.61009	2.9444e-05
0.61109	2.9442e-05
0.61209	2.9439e-05
0.61309	2.9436e-05
0.61409	2.9432e-05
0.61509	2.9427e-05
0.61609	2.9422e-05
0.61709	2.9416e-05
0.61809	2.941e-05
0.61909	2.9403e-05
0.62009	2.9396e-05
0.62109	2.9389e-05
0.62209	2.9381e-05
0.62309	2.9372e-05
0.62409	2.9363e-05
0.62509	2.9354e-05
0.62609	2.9345e-05
0.62709	2.9335e-05
0.62809	2.9325e-05
0.62909	2.9315e-05
0.63009	2.9305e-05
0.63109	2.9294e-05
0.63209	2.9283e-05
0.63309	2.9272e-05
0.63409	2.9261e-05
0.63509	2.9249e-05
0.63609	2.9238e-05
0.63709	2.9226e-05
0.63809	2.9215e-05
0.63909	2.9203e-05
0.64009	2.9191e-05
0.64109	2.918e-05
0.64209	2.9168e-05
0.64309	2.9156e-05
0.64409	2.9144e-05
0.64509	2.9133e-05
0.64609	2.9121e-05
0.64709	2.9109e-05
0.64809	2.9098e-05
0.64909	2.9086e-05
0.65009	2.9075e-05
0.65109	2.9064e-05
0.65209	2.9052e-05
0.65309	2.9041e-05
0.65409	2.9031e-05
0.65509	2.902e-05
0.65609	2.9009e-05
0.65709	2.8999e-05
0.65809	2.8989e-05
0.65909	2.8979e-05
0.66009	2.8969e-05
0.66109	2.8959e-05
0.66209	2.895e-05
0.66309	2.8941e-05
0.66409	2.8932e-05
0.6651	2.8923e-05
0.6661	2.8915e-05
0.6671	2.8907e-05
0.6681	2.8899e-05
0.6691	2.8891e-05
0.6701	2.8884e-05
0.6711	2.8877e-05
0.6721	2.887e-05
0.6731	2.8864e-05
0.6741	2.8858e-05
0.6751	2.8852e-05
0.6761	2.8847e-05
0.6771	2.8842e-05
0.6781	2.8837e-05
0.6791	2.8832e-05
0.6801	2.8828e-05
0.6811	2.8825e-05
0.6821	2.8821e-05
0.6831	2.8818e-05
0.6841	2.8816e-05
0.6851	2.8813e-05
0.6861	2.8811e-05
0.6871	2.881e-05
0.6881	2.8809e-05
0.6891	2.8808e-05
0.6901	2.8807e-05
0.6911	2.8807e-05
0.6921	2.8808e-05
0.6931	2.8808e-05
0.6941	2.881e-05
0.6951	2.8811e-05
0.6961	2.8813e-05
0.6971	2.8815e-05
0.6981	2.8818e-05
0.6991	2.8821e-05
0.7001	2.8825e-05
0.7011	2.8828e-05
0.7021	2.8833e-05
0.7031	2.8837e-05
0.7041	2.8842e-05
0.7051	2.8848e-05
0.7061	2.8854e-05
0.7071	2.886e-05
0.7081	2.8867e-05
0.7091	2.8874e-05
0.7101	2.8881e-05
0.7111	2.8889e-05
0.7121	2.8897e-05
0.7131	2.8906e-05
0.7141	2.8915e-05
0.7151	2.8924e-05
0.7161	2.8934e-05
0.7171	2.8944e-05
0.7181	2.8954e-05
0.7191	2.8965e-05
0.7201	2.8976e-05
0.7211	2.8988e-05
0.7221	2.9e-05
0.7231	2.9012e-05
0.7241	2.9025e-05
0.7251	2.9038e-05
0.7261	2.9051e-05
0.7271	2.9065e-05
0.7281	2.9079e-05
0.7291	2.9094e-05
0.7301	2.9108e-05
0.7311	2.9124e-05
0.7321	2.9139e-05
0.7331	2.9155e-05
0.7341	2.9171e-05
0.73511	2.9187e-05
0.73611	2.9204e-05
0.73711	2.9221e-05
0.73811	2.9238e-05
0.73911	2.9256e-05
0.74011	2.9274e-05
0.74111	2.9292e-05
0.74211	2.9311e-05
0.74311	2.933e-05
0.74411	2.9349e-05
0.74511	2.9368e-05
0.74611	2.9388e-05
0.74711	2.9407e-05
0.74811	2.9428e-05
0.74911	2.9448e-05
0.75011	2.9469e-05
0.75111	2.9489e-05
0.75211	2.951e-05
0.75311	2.9532e-05
0.75411	2.9553e-05
0.75511	2.9575e-05
0.75611	2.9597e-05
0.75711	2.9619e-05
0.75811	2.9642e-05
0.75911	2.9664e-05
0.76011	2.9687e-05
0.76111	2.971e-05
0.76211	2.9733e-05
0.76311	2.9757e-05
0.76411	2.978e-05
0.76511	2.9804e-05
0.76611	2.9827e-05
0.76711	2.9851e-05
0.76811	2.9875e-05
0.76911	2.99e-05
0.77011	2.9924e-05
0.77111	2.9949e-05
0.77211	2.9973e-05
0.77311	2.9998e-05
0.77411	3.0023e-05
0.77511	3.0048e-05
0.77611	3.0073e-05
0.77711	3.0098e-05
0.77811	3.0123e-05
0.77911	3.0148e-05
0.78011	3.0174e-05
0.78111	3.0199e-05
0.78211	3.0225e-05
0.78311	3.025e-05
0.78411	3.0276e-05
0.78511	3.0302e-05
0.78611	3.0327e-05
0.78711	3.0353e-05
0.78811	3.0379e-05
0.78911	3.0405e-05
0.79011	3.0431e-05
0.79111	3.0457e-05
0.79211	3.0482e-05
0.79311	3.0508e-05
0.79411	3.0534e-05
0.79511	3.056e-05
0.79611	3.0586e-05
0.79711	3.0612e-05
0.79811	3.0638e-05
0.79911	3.0663e-05
0.80011	3.0689e-05
0.80111	3.0715e-05
0.80211	3.0741e-05
0.80311	3.0766e-05
0.80411	3.0792e-05
0.80512	3.0817e-05
0.80612	3.0843e-05
0.80712	3.0868e-05
0.80812	3.0894e-05
0.80912	3.0919e-05
0.81012	3.0944e-05
0.81112	3.0969e-05
0.81212	3.0994e-05
0.81312	3.1019e-05
0.81412	3.1044e-05
0.81512	3.1069e-05
0.81612	3.1094e-05
0.81712	3.1118e-05
0.81812	3.1143e-05
0.81912	3.1167e-05
0.82012	3.1191e-05
0.82112	3.1215e-05
0.82212	3.1239e-05
0.82312	3.1263e-05
0.82412	3.1287e-05
0.82512	3.1311e-05
0.82612	3.1334e-05
0.82712	3.1357e-05
0.82812	3.1381e-05
0.82912	3.1404e-05
0.83012	3.1426e-05
0.83112	3.1449e-05
0.83212	3.1472e-05
0.83312	3.1494e-05
0.83412	3.1517e-05
0.83512	3.1539e-05
0.83612	3.1561e-05
0.83712	3.1582e-05
0.83812	3.1604e-05
0.83912	3.1625e-05
0.84012	3.1647e-05
0.84112	3.1668e-05
0.84212	3.1689e-05
0.84312	3.1709e-05
0.84412	3.173e-05
0.84512	3.175e-05
0.84612	3.1771e-05
0.84712	3.1791e-05
0.84812	3.1811e-05
0.84912	3.183e-05
0.85012	3.185e-05
0.85112	3.1869e-05
0.85212	3.1888e-05
0.85312	3.1907e-05
0.85412	3.1926e-05
0.85512	3.1944e-05
0.85612	3.1962e-05
0.85712	3.198e-05
0.85812	3.1998e-05
0.85912	3.2016e-05
0.86012	3.2034e-05
0.86112	3.2051e-05
0.86212	3.2068e-05
0.86312	3.2085e-05
0.86412	3.2102e-05
0.86512	3.2118e-05
0.86612	3.2134e-05
0.86712	3.2151e-05
0.86812	3.2167e-05
0.86912	3.2182e-05
0.87012	3.2198e-05
0.87112	3.2213e-05
0.87212	3.2228e-05
0.87312	3.2243e-05
0.87412	3.2258e-05
0.87513	3.2272e-05
0.87613	3.2287e-05
0.87713	3.2301e-05
0.87813	3.2315e-05
0.87913	3.2329e-05
0.88013	3.2342e-05
0.88113	3.2356e-05
0.88213	3.2369e-05
0.88313	3.2382e-05
0.88413	3.2395e-05
0.88513	3.2407e-05
0.88613	3.242e-05
0.88713	3.2432e-05
0.88813	3.2444e-05
0.88913	3.2456e-05
0.89013	3.2468e-05
0.89113	3.2479e-05
0.89213	3.2491e-05
0.89313	3.2502e-05
0.89413	3.2513e-05
0.89513	3.2524e-05
0.89613	3.2534e-05
0.89713	3.2545e-05
0.89813	3.2555e-05
0.89913	3.2565e-05
0.90013	3.2575e-05
0.90113	2.1992e-05
0.90213	2.2067e-05
0.90313	2.2143e-05
0.90413	2.2219e-05
0.90513	2.2295e-05
0.90613	2.2372e-05
0.90713	2.2449e-05
0.90813	2.2526e-05
0.90913	2.2603e-05
0.91013	2.2681e-05
0.91113	2.2758e-05
0.91213	2.2836e-05
0.91313	2.2567e-05
0.91413	2.2498e-05
0.91513	2.2546e-05
0.91613	2.2671e-05
0.91713	2.2845e-05
0.91813	2.3048e-05
0.91913	2.3268e-05
0.92013	2.3495e-05
0.92113	2.3725e-05
0.92213	2.3953e-05
0.92313	2.4176e-05
0.92413	2.4395e-05
0.92513	2.4608e-05
0.92613	2.4814e-05
0.92713	2.5013e-05
0.92813	2.5206e-05
0.92913	2.5392e-05
0.93013	2.5572e-05
0.93113	2.5746e-05
0.93213	2.5915e-05
0.93313	2.6078e-05
0.93413	2.6236e-05
0.93513	2.639e-05
0.93613	2.6538e-05
0.93713	2.6683e-05
0.93813	2.6824e-05
0.93913	2.6961e-05
0.94013	2.7094e-05
0.94113	2.7224e-05
0.94213	2.7351e-05
0.94313	2.7475e-05
0.94413	2.7596e-05
0.94514	2.7714e-05
0.94614	2.783e-05
0.94714	2.7944e-05
0.94814	2.8055e-05
0.94914	2.8164e-05
0.95014	2.8271e-05
0.95114	2.8376e-05
0.95214	2.8479e-05
0.95314	2.858e-05
0.95414	2.868e-05
0.95514	2.8777e-05
0.95614	2.8874e-05
0.95714	2.8968e-05
0.95814	2.9062e-05
0.95914	2.9154e-05
0.96014	2.9244e-05
0.96114	2.9333e-05
0.96214	2.9421e-05
0.96314	2.9508e-05
0.96414	2.9593e-05
0.96514	2.9678e-05
0.96614	2.9761e-05
0.96714	2.9843e-05
0.96814	2.9924e-05
0.96914	3.0004e-05
0.97014	3.0083e-05
0.97114	3.0162e-05
0.97214	3.0239e-05
0.97314	3.0315e-05
0.97414	3.0391e-05
0.97514	3.0465e-05
0.97614	3.0539e-05
0.97714	3.0612e-05
0.97814	3.0684e-05
0.97914	3.0755e-05
0.98014	3.0826e-05
0.98114	3.0896e-05
0.98214	3.0965e-05
0.98314	3.1033e-05
0.98414	3.1101e-05
0.98514	3.1167e-05
0.98614	3.1234e-05
0.98714	3.1299e-05
0.98814	3.1364e-05
0.98914	3.1429e-05
0.99014	3.1492e-05
0.99114	3.1555e-05
0.99214	3.1618e-05
0.99314	3.168e-05
0.99414	3.1741e-05
0.99514	3.1802e-05
0.99614	3.1862e-05
0.99714	3.1922e-05
0.99814	3.1981e-05
0.99914	3.2039e-05
1.0001	3.2097e-05
1.0011	3.2155e-05
1.0021	3.2212e-05
1.0031	3.2268e-05
1.0041	3.2324e-05
1.0051	3.2379e-05
1.0061	3.2434e-05
1.0071	3.2489e-05
1.0081	3.2543e-05
1.0091	3.2597e-05
1.0101	3.265e-05
1.0111	3.2702e-05
1.0121	3.2755e-05
1.0131	3.2806e-05
1.0141	3.2858e-05
1.0151	3.2909e-05
1.0161	3.2959e-05
1.0171	3.3009e-05
1.0181	3.3059e-05
1.0191	3.3108e-05
1.0201	3.3157e-05
1.0211	3.3206e-05
1.0221	3.3254e-05
1.0231	3.3302e-05
1.0241	3.3349e-05
1.0251	3.3396e-05
1.0261	3.3442e-05
1.0271	3.3489e-05
1.0281	3.3535e-05
1.0291	3.358e-05
1.0301	3.3625e-05
1.0311	3.367e-05
1.0321	3.3714e-05
1.0331	3.3758e-05
1.0341	3.3802e-05
1.0351	3.3846e-05
1.0361	3.3889e-05
1.0371	3.3931e-05
1.0381	3.3974e-05
1.0391	3.4016e-05
1.0401	3.4058e-05
1.0411	3.4099e-05
1.0421	3.414e-05
1.0431	3.4181e-05
1.0441	3.4222e-05
1.0451	3.4262e-05
1.0461	3.4302e-05
1.0471	3.4342e-05
1.0481	3.4381e-05
1.0491	3.442e-05
1.0502	3.4459e-05
1.0512	3.4497e-05
1.0522	3.4536e-05
1.0532	3.4574e-05
1.0542	3.4611e-05
1.0552	3.4649e-05
1.0562	3.4686e-05
1.0572	3.4723e-05
1.0582	3.476e-05
1.0592	3.4796e-05
1.0602	3.4833e-05
1.0612	3.4869e-05
1.0622	3.4904e-05
1.0632	3.494e-05
1.0642	3.4975e-05
1.0652	3.5011e-05
1.0662	3.5045e-05
1.0672	3.508e-05
1.0682	3.5115e-05
1.0692	3.5149e-05
1.0702	3.5183e-05
1.0712	3.5217e-05
1.0722	3.5251e-05
1.0732	3.5284e-05
1.0742	3.5318e-05
1.0752	3.5351e-05
1.0762	3.5384e-05
1.0772	3.5417e-05
1.0782	3.545e-05
1.0792	3.5482e-05
1.0802	3.5515e-05
1.0812	3.5547e-05
1.0822	3.558e-05
1.0832	3.5612e-05
1.0842	3.5644e-05
1.0852	3.5675e-05
1.0862	3.5707e-05
1.0872	3.5739e-05
1.0882	3.577e-05
1.0892	3.5802e-05
1.0902	3.5833e-05
1.0912	3.5865e-05
1.0922	3.5896e-05
1.0932	3.5927e-05
1.0942	3.5958e-05
1.0952	3.5989e-05
1.0962	3.602e-05
1.0972	3.6051e-05
1.0982	3.6082e-05
1.0992	3.6113e-05
1.1002	3.6144e-05
1.1012	3.6175e-05
1.1022	3.6206e-05
1.1032	3.6237e-05
1.1042	3.6267e-05
1.1052	3.6298e-05
1.1062	3.6329e-05
1.1072	3.636e-05
1.1082	3.6391e-05
1.1092	3.6422e-05
1.1102	3.6453e-05
1.1112	3.6484e-05
1.1122	3.6515e-05
1.1132	3.6547e-05
1.1142	3.6578e-05
1.1152	3.6609e-05
1.1162	3.6641e-05
1.1172	3.6672e-05
1.1182	3.6704e-05
1.1192	3.6736e-05
1.1202	3.6768e-05
1.1212	3.68e-05
1.1222	3.6832e-05
1.1232	3.6864e-05
1.1242	3.6896e-05
1.1252	3.6929e-05
1.1262	3.6962e-05
1.1272	3.6995e-05
1.1282	3.7028e-05
1.1292	3.7061e-05
1.1302	3.7094e-05
1.1312	3.7128e-05
1.1322	3.7162e-05
1.1332	3.7196e-05
1.1342	3.723e-05
1.1352	3.7265e-05
1.1362	3.7299e-05
1.1372	3.7334e-05
1.1382	3.7369e-05
1.1392	3.7405e-05
1.1402	3.7441e-05
1.1412	3.7477e-05
1.1422	3.7513e-05
1.1432	3.7549e-05
1.1442	3.7586e-05
1.1452	3.7623e-05
1.1462	3.7661e-05
1.1472	3.7699e-05
1.1482	3.7737e-05
1.1492	3.7775e-05
1.1502	3.7814e-05
1.1512	3.7853e-05
1.1522	3.7892e-05
1.1532	3.7932e-05
1.1542	3.7972e-05
1.1552	3.8013e-05
1.1562	3.8054e-05
1.1572	3.8095e-05
1.1582	3.8137e-05
1.1592	3.8179e-05
1.1602	3.8221e-05
1.1612	3.8264e-05
1.1622	3.8307e-05
1.1632	3.8351e-05
1.1642	3.8395e-05
1.1652	3.844e-05
1.1662	3.8485e-05
1.1672	3.853e-05
1.1682	3.8576e-05
1.1692	3.8623e-05
1.1702	3.867e-05
1.1712	3.8717e-05
1.1722	3.8765e-05
1.1732	3.8814e-05
1.1742	3.8862e-05
1.1752	3.8912e-05
1.1762	3.8962e-05
1.1772	3.9012e-05
1.1782	3.9063e-05
1.1792	3.9115e-05
1.1802	3.9167e-05
1.1812	3.9219e-05
1.1822	3.9272e-05
1.1832	3.9326e-05
1.1842	3.938e-05
1.1852	3.9435e-05
1.1862	3.9491e-05
1.1872	3.9547e-05
1.1882	3.9603e-05
1.1892	3.966e-05
1.1902	3.9718e-05
1.1912	3.9776e-05
1.1922	3.9835e-05
1.1932	3.9895e-05
1.1942	3.9955e-05
1.1952	4.0016e-05
1.1962	4.0077e-05
1.1972	4.0139e-05
1.1982	4.0202e-05
1.1992	4.0265e-05
1.2002	4.0329e-05
1.2012	4.0393e-05
1.2022	4.0458e-05
1.2032	4.0524e-05
1.2042	4.0591e-05
1.2052	4.0658e-05
1.2062	4.0726e-05
1.2072	4.0794e-05
1.2082	4.0863e-05
1.2092	4.0933e-05
1.2102	4.1003e-05
1.2112	4.1074e-05
1.2122	4.1146e-05
1.2132	4.1219e-05
1.2142	4.1292e-05
1.2152	4.1365e-05
1.2162	4.144e-05
1.2172	4.1515e-05
1.2182	4.1591e-05
1.2192	4.1667e-05
1.2202	4.1744e-05
1.2212	4.1822e-05
1.2222	4.19e-05
1.2232	4.198e-05
1.2242	4.2059e-05
1.2252	4.214e-05
1.2262	4.2221e-05
1.2272	4.2303e-05
1.2282	4.2385e-05
1.2292	4.2468e-05
1.2302	4.2552e-05
1.2312	4.2637e-05
1.2322	4.2722e-05
1.2332	4.2808e-05
1.2342	4.2894e-05
1.2352	4.2981e-05
1.2362	4.3069e-05
1.2372	4.3157e-05
1.2382	4.3246e-05
1.2392	4.3336e-05
1.2402	4.3426e-05
1.2412	4.3517e-05
1.2422	4.3608e-05
1.2432	4.37e-05
1.2442	4.3793e-05
1.2452	4.3886e-05
1.2462	4.398e-05
1.2472	4.4074e-05
1.2482	4.4169e-05
1.2492	4.4265e-05
1.2502	4.4361e-05
1.2512	4.4457e-05
1.2522	4.4554e-05
1.2532	4.4652e-05
1.2542	4.475e-05
1.2552	4.4849e-05
1.2562	4.4948e-05
1.2572	4.5047e-05
1.2582	4.5147e-05
1.2592	4.5248e-05
1.2602	4.5349e-05
1.2612	4.545e-05
1.2622	4.5552e-05
1.2632	4.5654e-05
1.2642	4.5757e-05
1.2652	4.5859e-05
1.2662	4.5963e-05
1.2672	4.6066e-05
1.2682	4.617e-05
1.2692	4.6274e-05
1.2702	4.6379e-05
1.2712	4.6483e-05
1.2722	4.6588e-05
1.2732	4.6693e-05
1.2742	4.6799e-05
1.2752	4.6904e-05
1.2762	4.701e-05
1.2772	4.7115e-05
1.2782	4.7221e-05
1.2792	4.7327e-05
1.2802	4.7433e-05
1.2812	4.754e-05
1.2822	4.7646e-05
1.2832	4.7752e-05
1.2842	4.7858e-05
1.2852	4.7964e-05
1.2862	4.807e-05
1.2872	4.8176e-05
1.2882	4.8281e-05
1.2892	4.8387e-05
1.2902	4.8492e-05
1.2912	4.8597e-05
1.2922	4.8702e-05
1.2932	4.8807e-05
1.2942	4.8911e-05
1.2952	4.9015e-05
1.2962	4.9118e-05
1.2972	4.9221e-05
1.2982	4.9324e-05
1.2992	4.9426e-05
1.3002	4.9528e-05
1.3012	4.9629e-05
1.3022	4.9729e-05
1.3032	4.9829e-05
1.3042	4.9929e-05
1.3052	5.0027e-05
1.3062	5.0125e-05
1.3072	5.0222e-05
1.3082	5.0318e-05
1.3092	5.0414e-05
1.3102	5.0509e-05
1.3112	5.0602e-05
1.3122	5.0695e-05
1.3132	5.0787e-05
1.3142	5.0878e-05
1.3152	5.0967e-05
1.3162	5.1056e-05
1.3172	5.1143e-05
1.3182	5.123e-05
1.3192	5.1315e-05
1.3202	5.1398e-05
1.3212	5.1481e-05
1.3222	5.1562e-05
1.3232	5.1642e-05
1.3242	5.172e-05
1.3252	5.1797e-05
1.3262	5.1872e-05
1.3272	5.1946e-05
1.3282	5.2019e-05
1.3292	5.2089e-05
1.3302	5.2158e-05
1.3312	5.2226e-05
1.3322	5.2291e-05
1.3332	5.2355e-05
1.3342	5.2417e-05
1.3352	5.2478e-05
1.3362	5.2536e-05
1.3372	5.2592e-05
1.3382	5.2647e-05
1.3392	5.2699e-05
1.3402	5.275e-05
1.3412	5.2798e-05
1.3422	5.2845e-05
1.3432	5.2889e-05
1.3442	5.2931e-05
1.3452	5.2971e-05
1.3462	5.3009e-05
1.3472	5.3045e-05
1.3482	5.3078e-05
1.3492	5.3109e-05
1.3502	5.3138e-05
1.3512	5.3165e-05
1.3522	5.3189e-05
1.3532	5.3211e-05
1.3542	5.323e-05
1.3552	5.3248e-05
1.3562	5.3262e-05
1.3572	5.3275e-05
1.3582	5.3284e-05
1.3592	5.3292e-05
1.3602	5.3297e-05
1.3612	5.3299e-05
1.3622	5.3299e-05
1.3632	5.3297e-05
1.3642	5.3292e-05
1.3652	5.3285e-05
1.3662	5.3275e-05
1.3672	5.3262e-05
1.3682	5.3248e-05
1.3692	5.323e-05
1.3702	5.3211e-05
1.3712	5.3188e-05
1.3722	5.3164e-05
1.3732	5.3137e-05
1.3742	5.3107e-05
1.3752	5.3075e-05
1.3762	5.3041e-05
1.3772	5.3004e-05
1.3782	5.2965e-05
1.3792	5.2923e-05
1.3802	5.2879e-05
1.3812	5.2833e-05
1.3822	5.2785e-05
1.3832	5.2734e-05
1.3842	5.2681e-05
1.3852	5.2626e-05
1.3862	5.2568e-05
1.3872	5.2509e-05
1.3882	5.2447e-05
1.3892	5.2383e-05
1.3902	5.2317e-05
1.3912	5.2249e-05
1.3922	5.2179e-05
1.3932	5.2108e-05
1.3942	5.2034e-05
1.3952	5.1958e-05
1.3962	5.1881e-05
1.3972	5.1801e-05
1.3982	5.172e-05
1.3992	5.1637e-05
1.4002	5.1552e-05
1.4012	5.1466e-05
1.4022	5.1378e-05
1.4032	5.1289e-05
1.4042	5.1198e-05
1.4052	5.1106e-05
1.4062	5.1012e-05
1.4072	5.0917e-05
1.4082	5.082e-05
1.4092	5.0722e-05
1.4102	5.0623e-05
1.4112	5.0523e-05
1.4122	5.0421e-05
1.4132	5.0319e-05
1.4142	5.0215e-05
1.4152	5.011e-05
1.4162	5.0005e-05
1.4172	4.9898e-05
1.4182	4.9791e-05
1.4192	4.9682e-05
1.4202	4.9573e-05
1.4212	4.9464e-05
1.4222	4.9353e-05
1.4232	4.9242e-05
1.4242	4.913e-05
1.4252	4.9018e-05
1.4262	4.8905e-05
1.4272	4.8792e-05
1.4282	4.8679e-05
1.4292	4.8565e-05
1.4302	4.8451e-05
1.4312	4.8336e-05
1.4322	4.8222e-05
1.4332	4.8107e-05
1.4342	4.7992e-05
1.4352	4.7877e-05
1.4362	4.7762e-05
1.4372	4.7647e-05
1.4382	4.7532e-05
1.4392	4.7417e-05
1.4402	4.7302e-05
1.4412	4.7187e-05
1.4422	4.7073e-05
1.4432	4.6959e-05
1.4442	4.6845e-05
1.4452	4.6731e-05
1.4462	4.6618e-05
1.4472	4.6505e-05
1.4482	4.6393e-05
1.4492	4.6281e-05
1.4502	4.617e-05
1.4512	4.6059e-05
1.4522	4.5948e-05
1.4532	4.5839e-05
1.4542	4.573e-05
1.4552	4.5621e-05
1.4562	4.5514e-05
1.4572	4.5407e-05
1.4582	4.5301e-05
1.4592	4.5195e-05
1.4602	4.5091e-05
1.4612	4.4987e-05
1.4622	4.4884e-05
1.4632	4.4782e-05
1.4642	4.4681e-05
1.4652	4.458e-05
1.4662	4.4481e-05
1.4672	4.4383e-05
1.4682	4.4285e-05
1.4692	4.4189e-05
1.4702	4.4094e-05
1.4712	4.3999e-05
1.4722	4.3906e-05
1.4732	4.3814e-05
1.4742	4.3723e-05
1.4752	4.3633e-05
1.4762	4.3544e-05
1.4772	4.3456e-05
1.4782	4.3369e-05
1.4792	4.3284e-05
1.4802	4.3199e-05
1.4812	4.3116e-05
1.4822	4.3033e-05
1.4832	4.2952e-05
1.4842	4.2872e-05
1.4852	4.2794e-05
1.4862	4.2716e-05
1.4872	4.264e-05
1.4882	4.2564e-05
1.4892	4.249e-05
1.4902	4.2417e-05
1.4912	4.2345e-05
1.4922	4.2275e-05
1.4932	4.2205e-05
1.4942	4.2137e-05
1.4952	4.207e-05
1.4962	4.2004e-05
1.4972	4.1939e-05
1.4982	4.1875e-05
1.4992	4.1813e-05
1.5002	4.1751e-05
1.5012	4.1691e-05
1.5022	4.1632e-05
1.5032	4.1574e-05
1.5042	4.1517e-05
1.5052	4.1461e-05
1.5062	4.1406e-05
1.5072	4.1352e-05
1.5082	4.1299e-05
1.5092	4.1248e-05
1.5102	4.1197e-05
1.5112	4.1148e-05
1.5122	4.1099e-05
1.5132	4.1052e-05
1.5142	4.1005e-05
1.5152	4.096e-05
1.5162	4.0915e-05
1.5172	4.0872e-05
1.5182	4.0829e-05
1.5192	4.0788e-05
1.5202	4.0747e-05
1.5212	4.0707e-05
1.5222	4.0669e-05
1.5232	4.0631e-05
1.5242	4.0594e-05
1.5252	4.0558e-05
1.5262	4.0522e-05
1.5272	4.0488e-05
1.5282	4.0454e-05
1.5292	4.0422e-05
1.5302	4.039e-05
1.5312	4.0359e-05
1.5322	4.0329e-05
1.5332	4.0299e-05
1.5342	4.0271e-05
1.5352	4.0243e-05
1.5362	4.0215e-05
1.5372	4.0189e-05
1.5382	4.0163e-05
1.5392	4.0138e-05
1.5402	4.0114e-05
1.5412	4.0091e-05
1.5422	4.0068e-05
1.5432	4.0046e-05
1.5442	4.0024e-05
1.5452	4.0003e-05
1.5462	3.9983e-05
1.5472	3.9963e-05
1.5482	3.9944e-05
1.5492	3.9926e-05
1.5502	3.9908e-05
1.5512	3.9891e-05
1.5522	3.9875e-05
1.5532	3.9859e-05
1.5542	3.9843e-05
1.5552	3.9828e-05
1.5562	3.9814e-05
1.5572	3.98e-05
1.5582	3.9787e-05
1.5592	3.9774e-05
1.5602	3.9762e-05
1.5612	3.975e-05
1.5622	3.9739e-05
1.5632	3.9728e-05
1.5642	3.9718e-05
1.5652	3.9708e-05
1.5662	3.9699e-05
1.5672	3.969e-05
1.5682	3.9681e-05
1.5692	3.9673e-05
1.5702	3.9666e-05
1.5712	3.9659e-05
1.5722	3.9652e-05
1.5732	3.9646e-05
1.5742	3.964e-05
1.5752	3.9634e-05
1.5762	3.9629e-05
1.5772	3.9624e-05
1.5782	3.962e-05
1.5792	3.9616e-05
1.5802	3.9612e-05
1.5812	3.9609e-05
1.5822	3.9606e-05
1.5832	3.9604e-05
1.5842	3.9602e-05
1.5852	3.96e-05
1.5862	3.9598e-05
1.5872	3.9597e-05
1.5882	3.9596e-05
1.5892	3.9595e-05
1.5902	3.9595e-05
1.5912	3.9595e-05
1.5922	3.9596e-05
1.5932	3.9596e-05
1.5942	3.9597e-05
1.5952	3.9598e-05
1.5962	3.96e-05
1.5972	3.9602e-05
1.5982	3.9604e-05
1.5992	3.9606e-05
1.6002	3.9609e-05
1.6012	3.9611e-05
1.6022	3.9615e-05
1.6032	3.9618e-05
1.6042	3.9621e-05
1.6052	3.9625e-05
1.6062	3.9629e-05
1.6072	3.9634e-05
1.6082	3.9638e-05
1.6092	3.9643e-05
1.6102	3.9648e-05
1.6112	3.9653e-05
1.6122	3.9659e-05
1.6132	3.9665e-05
1.6142	3.9671e-05
1.6152	3.9677e-05
1.6162	3.9683e-05
1.6172	3.9689e-05
1.6182	3.9696e-05
1.6192	3.9703e-05
1.6202	3.971e-05
1.6212	3.9718e-05
1.6222	3.9725e-05
1.6232	3.9733e-05
1.6242	3.9741e-05
1.6252	3.9749e-05
1.6262	3.9757e-05
1.6272	3.9765e-05
1.6282	3.9774e-05
1.6292	3.9783e-05
1.6302	3.9792e-05
1.6312	3.9801e-05
1.6322	3.981e-05
1.6332	3.9819e-05
1.6342	3.9829e-05
1.6352	3.9839e-05
1.6362	3.9849e-05
1.6372	3.9859e-05
1.6382	3.9869e-05
1.6392	3.9879e-05
1.6402	3.989e-05
1.6412	3.99e-05
1.6422	3.9911e-05
1.6432	3.9922e-05
1.6442	3.9933e-05
1.6452	3.9944e-05
1.6462	3.9955e-05
1.6472	3.9967e-05
1.6482	3.9978e-05
1.6492	3.999e-05
1.6502	4.0002e-05
1.6512	4.0014e-05
1.6522	4.0026e-05
1.6532	4.0038e-05
1.6542	4.005e-05
1.6552	4.0062e-05
1.6562	4.0075e-05
1.6572	4.0087e-05
1.6582	4.01e-05
1.6592	4.0113e-05
1.6602	4.0126e-05
1.6612	4.0139e-05
1.6622	4.0152e-05
1.6632	4.0165e-05
1.6642	4.0179e-05
1.6652	4.0192e-05
1.6662	4.0206e-05
1.6672	4.0219e-05
1.6682	4.0233e-05
1.6692	4.0247e-05
1.6702	4.0261e-05
1.6712	4.0275e-05
1.6722	4.0289e-05
1.6732	4.0303e-05
1.6742	4.0317e-05
1.6752	4.0332e-05
1.6762	4.0346e-05
1.6772	4.0361e-05
1.6782	4.0375e-05
1.6792	4.039e-05
1.6802	4.0405e-05
1.6812	4.0419e-05
1.6822	4.0434e-05
1.6832	4.0449e-05
1.6842	4.0464e-05
1.6852	4.048e-05
1.6862	4.0495e-05
1.6872	4.051e-05
1.6882	4.0526e-05
1.6892	4.0541e-05
1.6902	4.0557e-05
1.6912	4.0572e-05
1.6922	4.0588e-05
1.6932	4.0603e-05
1.6942	4.0619e-05
1.6952	4.0635e-05
1.6962	4.0651e-05
1.6972	4.0667e-05
1.6982	4.0683e-05
1.6992	4.0699e-05
1.7002	4.0715e-05
1.7012	3.9712e-05
1.7022	3.9706e-05
1.7032	3.9699e-05
1.7042	3.9691e-05
1.7052	3.9682e-05
1.7062	3.9673e-05
1.7072	3.9663e-05
1.7082	3.9652e-05
1.7092	3.964e-05
1.7102	3.9047e-05
1.7112	3.848e-05
1.7122	3.7982e-05
1.7132	3.7558e-05
1.7142	3.7203e-05
1.7152	3.6906e-05
1.7162	3.6657e-05
1.7172	3.6447e-05
1.7182	3.6268e-05
1.7192	3.6115e-05
1.7202	3.5984e-05
1.7212	3.5869e-05
1.7222	3.5769e-05
1.7232	3.5682e-05
1.7242	3.5604e-05
1.7252	3.5536e-05
1.7262	3.5475e-05
1.7272	3.5421e-05
1.7282	3.5373e-05
1.7292	3.533e-05
1.7302	3.5291e-05
1.7312	3.5257e-05
1.7322	3.5226e-05
1.7332	3.5198e-05
1.7342	3.5174e-05
1.7352	3.5152e-05
1.7362	3.5132e-05
1.7372	3.5116e-05
1.7382	3.5101e-05
1.7392	3.5088e-05
1.7402	3.5077e-05
1.7412	3.5068e-05
1.7422	3.506e-05
1.7432	3.5054e-05
1.7442	3.505e-05
1.7452	3.5046e-05
1.7462	3.5045e-05
1.7472	3.5044e-05
1.7482	3.5045e-05
1.7492	3.5047e-05
1.7503	3.5049e-05
1.7513	3.5054e-05
1.7523	3.5059e-05
1.7533	3.5065e-05
1.7543	3.5072e-05
1.7553	3.508e-05
1.7563	3.5088e-05
1.7573	3.5098e-05
1.7583	3.5109e-05
1.7593	3.512e-05
1.7603	3.5132e-05
1.7613	3.5145e-05
1.7623	3.5159e-05
1.7633	3.5174e-05
1.7643	3.5189e-05
1.7653	3.5205e-05
1.7663	3.5222e-05
1.7673	3.5239e-05
1.7683	3.5257e-05
1.7693	3.5276e-05
1.7703	3.5296e-05
1.7713	3.5316e-05
1.7723	3.5336e-05
1.7733	3.5358e-05
1.7743	3.538e-05
1.7753	3.5402e-05
1.7763	3.5426e-05
1.7773	3.5449e-05
1.7783	3.5474e-05
1.7793	3.5499e-05
1.7803	3.5524e-05
1.7813	3.555e-05
1.7823	3.5577e-05
1.7833	3.5604e-05
1.7843	3.5631e-05
1.7853	3.5659e-05
1.7863	3.5688e-05
1.7873	3.5717e-05
1.7883	3.5747e-05
1.7893	3.5777e-05
1.7903	3.5808e-05
1.7913	3.5839e-05
1.7923	3.5871e-05
1.7933	3.5903e-05
1.7943	3.5935e-05
1.7953	3.5968e-05
1.7963	3.6002e-05
1.7973	3.6036e-05
1.7983	3.607e-05
1.7993	3.6105e-05
1.8003	3.614e-05
1.8013	3.6176e-05
1.8023	3.6212e-05
1.8033	3.6248e-05
1.8043	3.6285e-05
1.8053	3.6322e-05
1.8063	3.636e-05
1.8073	3.6398e-05
1.8083	3.6437e-05
1.8093	3.6475e-05
1.8103	3.6515e-05
1.8113	3.6554e-05
1.8123	3.6594e-05
1.8133	3.6634e-05
1.8143	3.6675e-05
1.8153	3.6716e-05
1.8163	3.6757e-05
1.8173	3.6799e-05
1.8183	3.684e-05
1.8193	3.6883e-05
1.8203	3.6925e-05
1.8213	3.6968e-05
1.8223	3.7011e-05
1.8233	3.7055e-05
1.8243	3.7098e-05
1.8253	3.7142e-05
1.8263	3.7186e-05
1.8273	3.7231e-05
1.8283	3.7276e-05
1.8293	3.7321e-05
1.8303	3.7366e-05
1.8313	3.7411e-05
1.8323	3.7457e-05
1.8333	3.7503e-05
1.8343	3.7549e-05
1.8353	3.7596e-05
1.8363	3.7642e-05
1.8373	3.7689e-05
1.8383	3.7736e-05
1.8393	3.7783e-05
1.8403	3.783e-05
1.8413	3.7878e-05
1.8423	3.7925e-05
1.8433	3.7973e-05
1.8443	3.8021e-05
1.8453	3.8069e-05
1.8463	3.8117e-05
1.8473	3.8166e-05
1.8483	3.8214e-05
1.8493	3.8263e-05
1.8503	3.8311e-05
1.8513	3.836e-05
1.8523	3.8409e-05
1.8533	3.8458e-05
1.8543	3.8507e-05
1.8553	3.8556e-05
1.8563	3.8605e-05
1.8573	3.8655e-05
1.8583	3.8704e-05
1.8593	3.8753e-05
1.8603	3.8803e-05
1.8613	3.8852e-05
1.8623	3.8902e-05
1.8633	3.8951e-05
1.8643	3.9001e-05
1.8653	3.9051e-05
1.8663	3.91e-05
1.8673	3.915e-05
1.8683	3.92e-05
1.8693	3.925e-05
1.8703	3.9299e-05
1.8713	3.9349e-05
1.8723	3.9399e-05
1.8733	3.9448e-05
1.8743	3.9498e-05
1.8753	3.9548e-05
1.8763	3.9597e-05
1.8773	3.9647e-05
1.8783	3.9697e-05
1.8793	3.9746e-05
1.8803	3.9796e-05
1.8813	3.9845e-05
1.8823	3.9895e-05
1.8833	3.9944e-05
1.8843	3.9994e-05
1.8853	4.0043e-05
1.8863	4.0092e-05
1.8873	4.0141e-05
1.8883	4.0191e-05
1.8893	4.024e-05
1.8903	4.0289e-05
1.8913	4.0338e-05
1.8923	4.0387e-05
1.8933	4.0436e-05
1.8943	4.0484e-05
1.8953	4.0533e-05
1.8963	4.0582e-05
1.8973	4.063e-05
1.8983	4.0679e-05
1.8993	4.0727e-05
1.9003	4.0776e-05
1.9013	4.0824e-05
1.9023	4.0872e-05
1.9033	4.092e-05
1.9043	4.0968e-05
1.9053	4.1016e-05
1.9063	4.1064e-05
1.9073	4.1112e-05
1.9083	4.116e-05
1.9093	4.1208e-05
1.9103	4.1255e-05
1.9113	4.1303e-05
1.9123	4.135e-05
1.9133	4.1397e-05
1.9143	4.1444e-05
1.9153	4.1492e-05
1.9163	4.1539e-05
1.9173	4.1586e-05
1.9183	4.1632e-05
1.9193	4.1679e-05
1.9203	4.1726e-05
1.9213	4.1773e-05
1.9223	4.1819e-05
1.9233	4.1865e-05
1.9243	4.1912e-05
1.9253	4.1958e-05
1.9263	4.2004e-05
1.9273	4.205e-05
1.9283	4.2096e-05
1.9293	4.2142e-05
1.9303	4.2188e-05
1.9313	4.2234e-05
1.9323	4.2279e-05
1.9333	4.2325e-05
1.9343	4.2371e-05
1.9353	4.2416e-05
1.9363	4.2461e-05
1.9373	4.2507e-05
1.9383	4.2552e-05
1.9393	4.2597e-05
1.9403	4.2642e-05
1.9413	4.2687e-05
1.9423	4.2732e-05
1.9433	4.2776e-05
1.9443	4.2821e-05
1.9453	4.2866e-05
1.9463	4.291e-05
1.9473	4.2955e-05
1.9483	4.2999e-05
1.9493	4.3043e-05
1.9503	4.3087e-05
1.9513	4.3132e-05
1.9523	4.3176e-05
1.9533	4.322e-05
1.9543	4.3264e-05
1.9553	4.3308e-05
1.9563	4.3351e-05
1.9573	4.3395e-05
1.9583	4.3439e-05
1.9593	4.3482e-05
1.9603	4.3526e-05
1.9613	4.3569e-05
1.9623	4.3613e-05
1.9633	4.3656e-05
1.9643	4.3699e-05
1.9653	4.3742e-05
1.9663	4.3786e-05
1.9673	4.3829e-05
1.9683	4.3872e-05
1.9693	4.3915e-05
1.9703	4.3958e-05
1.9713	4.4e-05
1.9723	4.4043e-05
1.9733	4.4086e-05
1.9743	4.4129e-05
1.9753	4.4171e-05
1.9763	4.4214e-05
1.9773	4.4256e-05
1.9783	4.4299e-05
1.9793	4.4341e-05
1.9803	4.4383e-05
1.9813	4.4426e-05
1.9823	4.4468e-05
1.9833	4.451e-05
1.9843	4.4552e-05
1.9853	4.4595e-05
1.9863	4.4637e-05
1.9873	4.4679e-05
1.9883	4.4721e-05
1.9893	4.4763e-05
1.9903	4.4804e-05
1.9913	4.4846e-05
1.9923	4.4888e-05
1.9933	4.493e-05
1.9943	4.4972e-05
1.9953	4.5013e-05
1.9963	4.5055e-05
1.9973	4.5097e-05
1.9983	4.5138e-05
1.9993	4.518e-05
2.0003	4.5222e-05
2.0013	4.5263e-05
2.0023	4.5305e-05
2.0033	4.5346e-05
2.0043	4.5388e-05
2.0053	4.5429e-05
2.0063	4.547e-05
2.0073	4.5512e-05
2.0083	4.5553e-05
2.0093	4.5595e-05
2.0103	4.5636e-05
2.0113	4.5677e-05
2.0123	4.5718e-05
2.0133	4.576e-05
2.0143	4.5801e-05
2.0153	4.5842e-05
2.0163	4.5884e-05
2.0173	4.5925e-05
2.0183	4.5966e-05
2.0193	4.6007e-05
2.0203	4.6049e-05
2.0213	4.609e-05
2.0223	4.6131e-05
2.0233	4.6172e-05
2.0243	4.6214e-05
2.0253	4.6255e-05
2.0263	4.6296e-05
2.0273	4.6337e-05
2.0283	4.6379e-05
2.0293	4.642e-05
2.0303	4.6461e-05
2.0313	4.6502e-05
2.0323	4.6544e-05
2.0333	4.6585e-05
2.0343	4.6626e-05
2.0353	4.6668e-05
2.0363	4.6709e-05
2.0373	4.675e-05
2.0383	4.6792e-05
2.0393	4.6833e-05
2.0403	4.6875e-05
2.0413	4.6916e-05
2.0423	4.6958e-05
2.0433	4.6999e-05
2.0443	4.7041e-05
2.0453	4.7082e-05
2.0463	4.7124e-05
2.0473	4.7166e-05
2.0483	4.7207e-05
2.0493	4.7249e-05
2.0503	4.7291e-05
2.0513	4.7332e-05
2.0523	4.7374e-05
2.0533	4.7416e-05
2.0543	4.7458e-05
2.0553	4.75e-05
2.0563	4.7542e-05
2.0573	4.7584e-05
2.0583	4.7626e-05
2.0593	4.7668e-05
2.0603	4.771e-05
2.0613	4.7752e-05
2.0623	4.7794e-05
2.0633	4.7836e-05
2.0643	4.7879e-05
2.0653	4.7921e-05
2.0663	4.7963e-05
2.0673	4.8006e-05
2.0683	4.8048e-05
2.0693	4.809e-05
2.0703	4.8133e-05
2.0713	4.8175e-05
2.0723	4.8218e-05
2.0733	4.826e-05
2.0743	4.8303e-05
2.0753	4.8346e-05
2.0763	4.8388e-05
2.0773	4.8431e-05
2.0783	4.8474e-05
2.0793	4.8517e-05
2.0803	4.856e-05
2.0813	4.8603e-05
2.0823	4.8645e-05
2.0833	4.8688e-05
2.0843	4.8731e-05
2.0853	4.8774e-05
2.0863	4.8817e-05
2.0873	4.886e-05
2.0883	4.8903e-05
2.0893	4.8947e-05
2.0903	4.899e-05
2.0913	4.9033e-05
2.0923	4.9076e-05
2.0933	4.9119e-05
2.0943	4.9162e-05
2.0953	4.9206e-05
2.0963	4.9249e-05
2.0973	4.9292e-05
2.0983	4.9335e-05
2.0993	4.9378e-05
2.1003	4.9422e-05
2.1013	4.9465e-05
2.1023	4.9508e-05
2.1033	4.9551e-05
2.1043	4.9595e-05
2.1053	4.9638e-05
2.1063	4.9681e-05
2.1073	4.9724e-05
2.1083	4.9768e-05
2.1093	4.9811e-05
2.1103	4.9854e-05
2.1113	4.9897e-05
2.1123	4.994e-05
2.1133	4.9984e-05
2.1143	5.0027e-05
2.1153	5.007e-05
2.1163	5.0113e-05
2.1173	5.0156e-05
2.1183	5.0199e-05
2.1193	5.0242e-05
2.1203	5.0285e-05
2.1213	5.0327e-05
2.1223	5.037e-05
2.1233	5.0413e-05
2.1243	5.0456e-05
2.1253	5.0498e-05
2.1263	5.0541e-05
2.1273	5.0583e-05
2.1283	5.0626e-05
2.1293	5.0668e-05
2.1303	5.0711e-05
2.1313	5.0753e-05
2.1323	5.0795e-05
2.1333	5.0837e-05
2.1343	5.0879e-05
2.1353	5.0921e-05
2.1363	5.0963e-05
2.1373	5.1005e-05
2.1383	5.1047e-05
2.1393	5.1089e-05
2.1403	5.113e-05
2.1413	5.1172e-05
2.1423	5.1213e-05
2.1433	5.1254e-05
2.1443	5.1295e-05
2.1453	5.1336e-05
2.1463	5.1377e-05
2.1473	5.1418e-05
2.1483	5.1459e-05
2.1493	5.15e-05
2.1503	5.154e-05
2.1513	5.158e-05
2.1523	5.1621e-05
2.1533	5.1661e-05
2.1543	5.1701e-05
2.1553	5.1741e-05
2.1563	5.178e-05
2.1573	5.182e-05
2.1583	5.186e-05
2.1593	5.1899e-05
2.1603	5.1938e-05
2.1613	5.1977e-05
2.1623	5.2016e-05
2.1633	5.2055e-05
2.1643	5.2094e-05
2.1653	5.2132e-05
2.1663	5.217e-05
2.1673	5.2209e-05
2.1683	5.2247e-05
2.1693	5.2285e-05
2.1703	5.2322e-05
2.1713	5.236e-05
2.1723	5.2397e-05
2.1733	5.2435e-05
2.1743	5.2472e-05
2.1753	5.2509e-05
2.1763	5.2545e-05
2.1773	5.2582e-05
2.1783	5.2618e-05
2.1793	5.2655e-05
2.1803	5.2691e-05
2.1813	5.2727e-05
2.1823	5.2762e-05
2.1833	5.2798e-05
2.1843	5.2833e-05
2.1853	5.2868e-05
2.1863	5.2903e-05
2.1873	5.2938e-05
2.1883	5.2973e-05
2.1893	5.3007e-05
2.1903	5.3042e-05
2.1913	5.3076e-05
2.1923	5.311e-05
2.1933	5.3143e-05
2.1943	5.3177e-05
2.1953	5.321e-05
2.1963	5.3243e-05
2.1973	5.3276e-05
2.1983	5.3309e-05
2.1993	5.3342e-05
2.2003	5.3374e-05
2.2013	5.3406e-05
2.2023	5.3438e-05
2.2033	5.347e-05
2.2043	5.3502e-05
2.2053	5.3533e-05
2.2063	5.3564e-05
2.2073	5.3595e-05
2.2083	5.3626e-05
2.2093	5.3657e-05
2.2103	5.3687e-05
2.2113	5.3717e-05
2.2123	5.3747e-05
2.2133	5.3777e-05
2.2143	5.3807e-05
2.2153	5.3836e-05
2.2163	5.3865e-05
2.2173	5.3895e-05
2.2183	5.3923e-05
2.2193	5.3952e-05
2.2203	5.398e-05
2.2213	5.4009e-05
2.2223	5.4037e-05
2.2233	5.4065e-05
2.2243	5.4092e-05
2.2253	5.412e-05
2.2263	5.4147e-05
2.2273	5.4174e-05
2.2283	5.4201e-05
2.2293	5.4227e-05
2.2303	5.4254e-05
2.2313	5.428e-05
2.2323	5.4306e-05
2.2333	5.4332e-05
2.2343	5.4358e-05
2.2353	5.4383e-05
2.2363	5.4408e-05
2.2373	5.4433e-05
2.2383	5.4458e-05
2.2393	5.4483e-05
2.2403	5.4508e-05
2.2413	5.4532e-05
2.2423	5.4556e-05
2.2433	5.458e-05
2.2443	5.4604e-05
2.2453	5.4627e-05
2.2463	5.4651e-05
2.2473	5.4674e-05
2.2483	5.4697e-05
2.2493	5.4719e-05
2.2503	5.4742e-05
2.2513	5.4764e-05
2.2523	5.4787e-05
2.2533	5.4809e-05
2.2543	5.4831e-05
2.2553	5.4852e-05
2.2563	5.4874e-05
2.2573	5.4895e-05
2.2583	5.4916e-05
2.2593	5.4937e-05
2.2603	5.4958e-05
2.2613	5.4979e-05
2.2623	5.4999e-05
2.2633	5.5019e-05
2.2643	5.504e-05
2.2653	5.506e-05
2.2663	5.5079e-05
2.2673	5.5099e-05
2.2683	5.5118e-05
2.2693	5.5138e-05
2.2703	5.5157e-05
2.2713	5.5176e-05
2.2723	5.5194e-05
2.2733	5.5213e-05
2.2743	5.5231e-05
2.2753	5.525e-05
2.2763	5.5268e-05
2.2773	5.5286e-05
2.2783	5.5303e-05
2.2793	5.5321e-05
2.2803	5.5339e-05
2.2813	5.5356e-05
2.2823	5.5373e-05
2.2833	5.539e-05
2.2843	5.5407e-05
2.2853	5.5424e-05
2.2863	5.544e-05
2.2873	5.5457e-05
2.2883	5.5473e-05
2.2893	5.5489e-05
2.2903	5.5505e-05
2.2913	5.5521e-05
2.2923	5.5537e-05
2.2933	5.5552e-05
2.2943	5.5568e-05
2.2953	5.5583e-05
2.2963	5.5598e-05
2.2973	5.5613e-05
2.2983	5.5628e-05
2.2993	5.5643e-05
2.3003	5.5658e-05
2.3013	5.5672e-05
2.3023	5.5687e-05
2.3033	5.5701e-05
2.3043	5.5715e-05
2.3053	5.5729e-05
2.3063	5.5743e-05
2.3073	5.5757e-05
2.3083	5.577e-05
2.3093	5.5784e-05
2.3103	5.5797e-05
2.3113	5.5811e-05
2.3123	5.5824e-05
2.3133	5.5837e-05
2.3143	5.585e-05
2.3153	5.5863e-05
2.3163	5.5875e-05
2.3173	5.5888e-05
2.3183	5.5901e-05
2.3193	5.5913e-05
2.3203	5.5925e-05
2.3213	5.5937e-05
2.3223	5.5949e-05
2.3233	5.5961e-05
2.3243	5.5973e-05
2.3253	5.5985e-05
2.3263	5.5997e-05
2.3273	5.6008e-05
2.3283	5.602e-05
2.3293	5.6031e-05
2.3303	5.6042e-05
2.3313	5.6054e-05
2.3323	5.6065e-05
2.3333	5.6076e-05
2.3343	5.6086e-05
2.3353	5.6097e-05
2.3363	5.6108e-05
2.3373	5.6119e-05
2.3383	5.6129e-05
2.3393	5.6139e-05
2.3403	5.615e-05
2.3413	5.616e-05
2.3423	5.617e-05
2.3433	5.618e-05
2.3443	5.619e-05
2.3453	5.62e-05
2.3463	5.621e-05
2.3473	5.622e-05
2.3483	5.6229e-05
2.3493	5.6239e-05
2.3503	5.6248e-05
2.3513	5.6258e-05
2.3523	5.6267e-05
2.3533	5.6276e-05
2.3543	5.6285e-05
2.3553	5.6294e-05
2.3563	5.6303e-05
2.3573	5.6312e-05
2.3583	5.6321e-05
2.3593	5.633e-05
2.3603	5.6338e-05
2.3613	5.6347e-05
2.3623	5.6355e-05
2.3633	5.6364e-05
2.3643	5.6372e-05
2.3653	5.638e-05
2.3663	5.6389e-05
2.3673	5.6397e-05
2.3683	5.6405e-05
2.3693	5.6413e-05
2.3703	5.6421e-05
2.3713	5.6428e-05
2.3723	5.6436e-05
2.3733	5.6444e-05
2.3743	5.6451e-05
2.3753	5.6459e-05
2.3763	5.6466e-05
2.3773	5.6474e-05
2.3783	5.6481e-05
2.3793	5.6488e-05
2.3803	5.6495e-05
2.3813	5.6502e-05
2.3823	5.6509e-05
2.3833	5.6516e-05
2.3843	5.6523e-05
2.3853	5.653e-05
2.3863	5.6537e-05
2.3873	5.6543e-05
2.3883	5.655e-05
2.3893	5.6556e-05
2.3903	5.6563e-05
2.3913	5.6569e-05
2.3923	5.6575e-05
2.3933	5.6582e-05
2.3943	5.6588e-05
2.3953	5.6594e-05
2.3963	5.66e-05
2.3973	5.6606e-05
2.3983	5.6612e-05
2.3993	5.6617e-05
2.4003	5.6623e-05
2.4013	5.6629e-05
2.4023	5.6634e-05
2.4033	5.664e-05
2.4043	5.6645e-05
2.4053	5.6651e-05
2.4063	5.6656e-05
2.4073	5.6661e-05
2.4083	5.6666e-05
2.4093	5.6671e-05
2.4103	5.6676e-05
2.4113	5.6681e-05
2.4123	5.6686e-05
2.4133	5.6691e-05
2.4143	5.6695e-05
2.4153	5.67e-05
2.4163	5.6705e-05
2.4173	5.6709e-05
2.4183	5.6713e-05
2.4193	5.6718e-05
2.4203	5.6722e-05
2.4213	5.6726e-05
2.4223	5.673e-05
2.4233	5.6734e-05
2.4243	5.6738e-05
2.4253	5.6742e-05
2.4263	5.6746e-05
2.4273	5.675e-05
2.4283	5.6754e-05
2.4293	5.6757e-05
2.4303	5.6761e-05
2.4313	5.6764e-05
2.4323	5.6768e-05
2.4333	5.6771e-05
2.4343	5.6774e-05
2.4353	5.6777e-05
2.4363	5.678e-05
2.4373	5.6783e-05
2.4383	5.6786e-05
2.4393	5.6789e-05
2.4403	5.6792e-05
2.4413	5.6794e-05
2.4423	5.6797e-05
2.4433	5.6799e-05
2.4443	5.6802e-05
2.4453	5.6804e-05
2.4463	5.6806e-05
2.4473	5.6809e-05
2.4483	5.6811e-05
2.4493	5.6813e-05
2.4504	5.6814e-05
2.4514	5.6816e-05
2.4524	5.6818e-05
2.4534	5.6819e-05
2.4544	5.6821e-05
2.4554	5.6822e-05
2.4564	5.6824e-05
2.4574	5.6825e-05
2.4584	5.6826e-05
2.4594	5.6827e-05
2.4604	5.6828e-05
2.4614	5.6829e-05
2.4624	5.6829e-05
2.4634	5.683e-05
2.4644	5.683e-05
2.4654	5.683e-05
2.4664	5.6831e-05
2.4674	5.6831e-05
2.4684	5.6831e-05
2.4694	5.683e-05
2.4704	5.683e-05
2.4714	5.683e-05
2.4724	5.6829e-05
2.4734	5.6828e-05
2.4744	5.6828e-05
2.4754	5.6827e-05
2.4764	5.6825e-05
2.4774	5.6824e-05
2.4784	5.6823e-05
2.4794	5.6821e-05
2.4804	5.682e-05
2.4814	5.6818e-05
2.4824	5.6816e-05
2.4834	5.6814e-05
2.4844	5.6811e-05
2.4854	5.6809e-05
2.4864	5.6806e-05
2.4874	5.6803e-05
2.4884	5.68e-05
2.4894	5.6797e-05
2.4904	5.6794e-05
2.4914	5.679e-05
2.4924	5.6786e-05
2.4934	5.6783e-05
2.4944	5.6779e-05
2.4954	5.6774e-05
2.4964	5.677e-05
2.4974	5.6765e-05
2.4984	5.676e-05
2.4994	5.6755e-05
2.5004	5.675e-05
2.5014	5.6745e-05
2.5024	5.6739e-05
2.5034	5.6733e-05
2.5044	5.6727e-05
2.5054	5.6721e-05
2.5064	5.6714e-05
2.5074	5.6708e-05
2.5084	5.6701e-05
2.5094	5.6694e-05
2.5104	5.6686e-05
2.5114	5.6679e-05
2.5124	5.6671e-05
2.5134	5.6663e-05
2.5144	5.6654e-05
2.5154	5.6646e-05
2.5164	5.6637e-05
2.5174	5.6628e-05
2.5184	5.6619e-05
2.5194	5.661e-05
2.5204	5.66e-05
2.5214	5.659e-05
2.5224	5.658e-05
2.5234	5.6569e-05
2.5244	5.6559e-05
2.5254	5.6548e-05
2.5264	5.6536e-05
2.5274	5.6525e-05
2.5284	5.6513e-05
2.5294	5.6501e-05
2.5304	5.6489e-05
2.5314	5.6477e-05
2.5324	5.6464e-05
2.5334	5.6451e-05
2.5344	5.6438e-05
2.5354	5.6424e-05
2.5364	5.641e-05
2.5374	5.6396e-05
2.5384	5.6382e-05
2.5394	5.6367e-05
2.5404	5.6352e-05
2.5414	5.6337e-05
2.5424	5.6322e-05
2.5434	5.6306e-05
2.5444	5.629e-05
2.5454	5.6274e-05
2.5464	5.6258e-05
2.5474	5.6241e-05
2.5484	5.6224e-05
2.5494	5.6207e-05
2.5504	5.6189e-05
2.5514	5.6171e-05
2.5524	5.6153e-05
2.5534	5.6135e-05
2.5544	5.6116e-05
2.5554	5.6097e-05
2.5564	5.6078e-05
2.5574	5.6059e-05
2.5584	5.6039e-05
2.5594	5.6019e-05
2.5604	5.5999e-05
2.5614	5.5978e-05
2.5624	5.5957e-05
2.5634	5.5936e-05
2.5644	5.5915e-05
2.5654	5.5893e-05
2.5664	5.5872e-05
2.5674	5.5849e-05
2.5684	5.5827e-05
2.5694	5.5804e-05
2.5704	5.5781e-05
2.5714	5.5758e-05
2.5724	5.5735e-05
2.5734	5.5711e-05
2.5744	5.5687e-05
2.5754	5.5663e-05
2.5764	5.5638e-05
2.5774	5.5613e-05
2.5784	5.5588e-05
2.5794	5.5563e-05
2.5804	5.5537e-05
2.5814	5.5512e-05
2.5824	5.5485e-05
2.5834	5.5459e-05
2.5844	5.5432e-05
2.5854	5.5406e-05
2.5864	5.5379e-05
2.5874	5.5351e-05
2.5884	5.5324e-05
2.5894	5.5296e-05
2.5904	5.5268e-05
2.5914	5.5239e-05
2.5924	5.5211e-05
2.5934	5.5182e-05
2.5944	5.5153e-05
2.5954	5.5123e-05
2.5964	5.5094e-05
2.5974	5.5064e-05
2.5984	5.5034e-05
2.5994	5.5003e-05
2.6004	5.4973e-05
2.6014	5.4942e-05
2.6024	5.4911e-05
2.6034	5.488e-05
2.6044	5.4848e-05
2.6054	5.4817e-05
2.6064	5.4785e-05
2.6074	5.4752e-05
2.6084	5.472e-05
2.6094	5.4687e-05
2.6104	5.4654e-05
2.6114	5.4621e-05
2.6124	5.4588e-05
2.6134	5.4554e-05
2.6144	5.4521e-05
2.6154	5.4487e-05
2.6164	5.4452e-05
2.6174	5.4418e-05
2.6184	5.4383e-05
2.6194	5.4349e-05
2.6204	5.4313e-05
2.6214	5.4278e-05
2.6224	5.4243e-05
2.6234	5.4207e-05
2.6244	5.4171e-05
2.6254	5.4135e-05
2.6264	5.4099e-05
2.6274	5.4062e-05
2.6284	5.4025e-05
2.6294	5.3988e-05
2.6304	5.3951e-05
2.6314	5.3914e-05
2.6324	5.3876e-05
2.6334	5.3839e-05
2.6344	5.3801e-05
2.6354	5.3762e-05
2.6364	5.3724e-05
2.6374	5.3686e-05
2.6384	5.3647e-05
2.6394	5.3608e-05
2.6404	5.3569e-05
2.6414	5.353e-05
2.6424	5.349e-05
2.6434	5.345e-05
2.6444	5.3411e-05
2.6454	5.3371e-05
2.6464	5.333e-05
2.6474	5.329e-05
2.6484	5.3249e-05
2.6494	5.3209e-05
2.6504	5.3168e-05
2.6514	5.3127e-05
2.6524	5.3085e-05
2.6534	5.3044e-05
2.6544	5.3002e-05
2.6554	5.296e-05
2.6564	5.2918e-05
2.6574	5.2876e-05
2.6584	5.2834e-05
2.6594	5.2791e-05
2.6604	5.2749e-05
2.6614	5.2706e-05
2.6624	5.2663e-05
2.6634	5.262e-05
2.6644	5.2577e-05
2.6654	5.2533e-05
2.6664	5.249e-05
2.6674	5.2446e-05
2.6684	5.2402e-05
2.6694	5.2358e-05
2.6704	5.2314e-05
2.6714	5.2269e-05
2.6724	5.2225e-05
2.6734	5.218e-05
2.6744	5.2135e-05
2.6754	5.209e-05
2.6764	5.2045e-05
2.6774	5.2e-05
2.6784	5.1955e-05
2.6794	5.1909e-05
2.6804	5.1864e-05
2.6814	5.1818e-05
2.6824	5.1772e-05
2.6834	5.1726e-05
2.6844	5.168e-05
2.6854	5.1633e-05
2.6864	5.1587e-05
2.6874	5.154e-05
2.6884	5.1494e-05
2.6894	5.1447e-05
2.6904	5.14e-05
2.6914	5.1353e-05
2.6924	5.1306e-05
2.6934	5.1259e-05
2.6944	5.1212e-05
2.6954	5.1164e-05
2.6964	5.1117e-05
2.6974	5.1069e-05
2.6984	5.1021e-05
2.6994	5.0973e-05
2.7004	5.0926e-05
2.7014	5.0878e-05
2.7024	5.0829e-05
2.7034	5.0781e-05
2.7044	5.0733e-05
2.7054	5.0685e-05
2.7064	5.0636e-05
2.7074	5.0588e-05
2.7084	5.0539e-05
2.7094	5.0491e-05
2.7104	5.0442e-05
2.7114	5.0393e-05
2.7124	5.0345e-05
2.7134	5.0296e-05
2.7144	5.0247e-05
2.7154	5.0198e-05
2.7164	5.0149e-05
2.7174	5.01e-05
2.7184	5.0051e-05
2.7194	5.0002e-05
2.7204	4.9953e-05
2.7214	4.9904e-05
2.7224	4.9855e-05
2.7234	4.9806e-05
2.7244	4.9757e-05
2.7254	4.9708e-05
2.7264	4.9659e-05
2.7274	4.961e-05
2.7284	4.9561e-05
2.7294	4.9512e-05
2.7304	4.9463e-05
2.7314	4.9414e-05
2.7324	4.9365e-05
2.7334	4.9316e-05
2.7344	4.9267e-05
2.7354	4.9218e-05
2.7364	4.9169e-05
2.7374	4.9121e-05
2.7384	4.9072e-05
2.7394	4.9023e-05
2.7404	4.8975e-05
2.7414	4.8927e-05
2.7424	4.8878e-05
2.7434	4.883e-05
2.7444	4.8782e-05
2.7454	4.8734e-05
2.7464	4.8686e-05
2.7474	4.8639e-05
2.7484	4.8591e-05
2.7494	4.8544e-05
2.7504	4.8496e-05
2.7514	4.8449e-05
2.7524	4.8402e-05
2.7534	4.8355e-05
2.7544	4.8309e-05
2.7554	4.8262e-05
2.7564	4.8216e-05
2.7574	4.817e-05
2.7584	4.8124e-05
2.7594	4.8078e-05
2.7604	4.8033e-05
2.7614	4.7988e-05
2.7624	4.7943e-05
2.7634	4.7898e-05
2.7644	4.7853e-05
2.7654	4.7809e-05
2.7664	4.7765e-05
2.7674	4.7722e-05
2.7684	4.7678e-05
2.7694	4.7635e-05
2.7704	4.7592e-05
2.7714	4.755e-05
2.7724	4.7507e-05
2.7734	4.7466e-05
2.7744	4.7424e-05
2.7754	4.7383e-05
2.7764	4.7342e-05
2.7774	4.7301e-05
2.7784	4.7261e-05
2.7794	4.7222e-05
2.7804	4.7182e-05
2.7814	4.7143e-05
2.7824	4.7105e-05
2.7834	4.7066e-05
2.7844	4.7029e-05
2.7854	4.6991e-05
2.7864	4.6954e-05
2.7874	4.6918e-05
2.7884	4.6882e-05
2.7894	4.6846e-05
2.7904	4.6811e-05
2.7914	4.6776e-05
2.7924	4.6742e-05
2.7934	4.6708e-05
2.7944	4.6675e-05
2.7954	4.6642e-05
2.7964	4.661e-05
2.7974	4.6578e-05
2.7984	4.6547e-05
2.7994	4.6517e-05
2.8004	4.6487e-05
2.8014	4.6457e-05
2.8024	4.6428e-05
2.8034	4.6399e-05
2.8044	4.6371e-05
2.8054	4.6344e-05
2.8064	4.6317e-05
2.8074	4.6291e-05
2.8084	4.6266e-05
2.8094	4.6241e-05
2.8104	4.6216e-05
2.8114	4.6192e-05
2.8124	4.6169e-05
2.8134	4.6146e-05
2.8144	4.6124e-05
2.8154	4.6103e-05
2.8164	4.6082e-05
2.8174	4.6062e-05
2.8184	4.6043e-05
2.8194	4.6024e-05
2.8204	4.6006e-05
2.8214	4.5988e-05
2.8224	4.5971e-05
2.8234	4.5955e-05
2.8244	4.5939e-05
2.8254	4.5925e-05
2.8264	4.591e-05
2.8274	4.5897e-05
2.8284	4.5884e-05
2.8294	4.5871e-05
2.8304	4.586e-05
2.8314	4.5849e-05
2.8324	4.5839e-05
2.8334	4.5829e-05
2.8344	4.582e-05
2.8354	4.5812e-05
2.8364	4.5804e-05
2.8374	4.5797e-05
2.8384	4.5791e-05
2.8394	4.5785e-05
2.8404	4.578e-05
2.8414	4.5776e-05
2.8424	4.5773e-05
2.8434	4.577e-05
2.8444	4.5767e-05
2.8454	4.5766e-05
2.8464	4.5765e-05
2.8474	4.5765e-05
2.8484	4.5765e-05
2.8494	4.5766e-05
2.8504	4.5768e-05
2.8514	4.577e-05
2.8524	4.5773e-05
2.8534	4.5777e-05
2.8544	4.5781e-05
2.8554	4.5786e-05
2.8564	4.5791e-05
2.8574	4.5797e-05
2.8584	4.5804e-05
2.8594	4.5812e-05
2.8604	4.582e-05
2.8614	4.5828e-05
2.8624	4.5837e-05
2.8634	4.5847e-05
2.8644	4.5858e-05
2.8654	4.5869e-05
2.8664	4.588e-05
2.8674	4.5892e-05
2.8684	4.5905e-05
2.8694	4.5918e-05
2.8704	4.5932e-05
2.8714	4.5946e-05
2.8724	4.5961e-05
2.8734	4.5977e-05
2.8744	4.5993e-05
2.8754	4.6009e-05
2.8764	4.6026e-05
2.8774	4.6044e-05
2.8784	4.6062e-05
2.8794	4.608e-05
2.8804	4.6099e-05
2.8814	4.6119e-05
2.8824	4.6139e-05
2.8834	4.6159e-05
2.8844	4.618e-05
2.8854	4.6202e-05
2.8864	4.6224e-05
2.8874	4.6246e-05
2.8884	4.6268e-05
2.8894	4.6292e-05
2.8904	4.6315e-05
2.8914	4.6339e-05
2.8924	4.6363e-05
2.8934	4.6388e-05
2.8944	4.6413e-05
2.8954	4.6439e-05
2.8964	4.6464e-05
2.8974	4.6491e-05
2.8984	4.6517e-05
2.8994	4.6544e-05
2.9004	4.6571e-05
2.9014	4.6599e-05
2.9024	4.6627e-05
2.9034	4.6655e-05
2.9044	4.6683e-05
2.9054	4.6712e-05
2.9064	4.6741e-05
2.9074	4.677e-05
2.9084	4.68e-05
2.9094	4.683e-05
2.9104	4.686e-05
2.9114	4.689e-05
2.9124	4.6921e-05
2.9134	4.6952e-05
2.9144	4.6983e-05
2.9154	4.7014e-05
2.9164	4.7046e-05
2.9174	4.7077e-05
2.9184	4.7109e-05
2.9194	4.7141e-05
2.9204	4.7174e-05
2.9214	4.7206e-05
2.9224	4.7239e-05
2.9234	4.7271e-05
2.9244	4.7304e-05
2.9254	4.7337e-05
2.9264	4.7371e-05
2.9274	4.7404e-05
2.9284	4.7437e-05
2.9294	4.7471e-05
2.9304	4.7505e-05
2.9314	4.7538e-05
2.9324	4.7572e-05
2.9334	4.7606e-05
2.9344	4.764e-05
2.9354	4.7675e-05
2.9364	4.7709e-05
2.9374	4.7743e-05
2.9384	4.7777e-05
2.9394	4.7812e-05
2.9404	4.7846e-05
2.9414	4.7881e-05
2.9424	4.7915e-05
2.9434	4.795e-05
2.9444	4.7984e-05
2.9454	4.8019e-05
2.9464	4.8054e-05
2.9474	4.8088e-05
2.9484	4.8123e-05
2.9494	4.8158e-05
2.9504	4.8192e-05
2.9514	4.8227e-05
2.9524	4.8261e-05
2.9534	4.8296e-05
2.9544	4.8331e-05
2.9554	4.8365e-05
2.9564	4.84e-05
2.9574	4.8434e-05
2.9584	4.8469e-05
2.9594	4.8503e-05
2.9604	4.8537e-05
2.9614	4.8572e-05
2.9624	4.8606e-05
2.9634	4.864e-05
2.9644	4.8674e-05
2.9654	4.8708e-05
2.9664	4.8742e-05
2.9674	4.8776e-05
2.9684	4.881e-05
2.9694	4.8844e-05
2.9704	4.8877e-05
2.9714	4.8911e-05
2.9724	4.8944e-05
2.9734	4.8978e-05
2.9744	4.9011e-05
2.9754	4.9044e-05
2.9764	4.9077e-05
2.9774	4.911e-05
2.9784	4.9143e-05
2.9794	4.9176e-05
2.9804	4.9209e-05
2.9814	4.9241e-05
2.9824	4.9274e-05
2.9834	4.9306e-05
2.9844	4.9338e-05
2.9854	4.9371e-05
2.9864	4.9402e-05
2.9874	4.9434e-05
2.9884	4.9466e-05
2.9894	4.9498e-05
2.9904	4.9529e-05
2.9914	4.956e-05
2.9924	4.9592e-05
2.9934	4.9623e-05
2.9944	4.9654e-05
2.9954	4.9684e-05
2.9964	4.9715e-05
2.9974	4.9746e-05
2.9984	4.9776e-05
2.9994	4.9806e-05
3.0004	4.9836e-05
3.0014	4.9866e-05
3.0024	4.9896e-05
3.0034	4.9926e-05
3.0044	4.9955e-05
3.0054	4.9985e-05
3.0064	5.0014e-05
3.0074	5.0043e-05
3.0084	5.0072e-05
3.0094	5.0101e-05
3.0104	5.0129e-05
3.0114	5.0158e-05
3.0124	5.0186e-05
3.0134	5.0214e-05
3.0144	5.0242e-05
3.0154	5.027e-05
3.0164	5.0298e-05
3.0174	5.0326e-05
3.0184	5.0353e-05
3.0194	5.038e-05
3.0204	5.0407e-05
3.0214	5.0434e-05
3.0224	5.0461e-05
3.0234	5.0488e-05
3.0244	5.0514e-05
3.0254	5.0541e-05
3.0264	5.0567e-05
3.0274	5.0593e-05
3.0284	5.0619e-05
3.0294	5.0645e-05
3.0304	5.0671e-05
3.0314	5.0696e-05
3.0324	5.0721e-05
3.0334	5.0747e-05
3.0344	5.0772e-05
3.0354	5.0797e-05
3.0364	5.0821e-05
3.0374	5.0846e-05
3.0384	5.087e-05
3.0394	5.0895e-05
3.0404	5.0919e-05
3.0414	5.0943e-05
3.0424	5.0967e-05
3.0434	5.0991e-05
3.0444	5.1014e-05
3.0454	5.1038e-05
3.0464	5.1061e-05
3.0474	5.1084e-05
3.0484	5.1107e-05
3.0494	5.113e-05
3.0504	5.1153e-05
3.0514	5.1176e-05
3.0524	5.1199e-05
3.0534	5.1221e-05
3.0544	5.1243e-05
3.0554	5.1265e-05
3.0564	5.1287e-05
3.0574	5.1309e-05
3.0584	5.1331e-05
3.0594	5.1353e-05
3.0604	5.1374e-05
3.0614	5.1396e-05
3.0624	5.1417e-05
3.0634	5.1438e-05
3.0644	5.1459e-05
3.0654	5.148e-05
3.0664	5.1501e-05
3.0674	5.1522e-05
3.0684	5.1542e-05
3.0694	5.1563e-05
3.0704	5.1583e-05
3.0714	5.1604e-05
3.0724	5.1624e-05
3.0734	5.1644e-05
3.0744	5.1664e-05
3.0754	5.1684e-05
3.0764	5.1703e-05
3.0774	5.1723e-05
3.0784	5.1743e-05
3.0794	5.1762e-05
3.0804	5.1781e-05
3.0814	5.1801e-05
3.0824	5.182e-05
3.0834	5.1839e-05
3.0844	5.1858e-05
3.0854	5.1877e-05
3.0864	5.1895e-05
3.0874	5.1914e-05
3.0884	5.1933e-05
3.0894	5.1951e-05
3.0904	5.1969e-05
3.0914	5.1988e-05
3.0924	5.2006e-05
3.0934	5.2024e-05
3.0944	5.2042e-05
3.0954	5.206e-05
3.0964	5.2078e-05
3.0974	5.2096e-05
3.0984	5.2114e-05
3.0994	5.2132e-05
3.1004	5.2149e-05
3.1014	5.2167e-05
3.1024	5.2184e-05
3.1034	5.2202e-05
3.1044	5.2219e-05
3.1054	5.2236e-05
3.1064	5.2254e-05
3.1074	5.2271e-05
3.1084	5.2288e-05
3.1094	5.2305e-05
3.1104	5.2322e-05
3.1114	5.2339e-05
3.1124	5.2356e-05
3.1134	5.2373e-05
3.1144	5.2389e-05
3.1154	5.2406e-05
3.1164	5.2423e-05
3.1174	5.2439e-05
3.1184	5.2456e-05
3.1194	5.2472e-05
3.1204	5.2489e-05
3.1214	5.2505e-05
3.1224	5.2521e-05
3.1234	5.2538e-05
3.1244	5.2554e-05
3.1254	5.257e-05
3.1264	5.2586e-05
3.1274	5.2603e-05
3.1284	5.2619e-05
3.1294	5.2635e-05
3.1304	5.2651e-05
3.1314	5.2667e-05
3.1324	5.2683e-05
3.1334	5.2699e-05
3.1344	5.2714e-05
3.1354	5.273e-05
3.1364	5.2746e-05
3.1374	5.2762e-05
3.1384	5.2778e-05
3.1394	5.2793e-05
3.1404	5.2809e-05
3.1414	5.2825e-05
3.1424	5.284e-05
3.1434	5.2856e-05
3.1444	5.2872e-05
3.1454	5.2887e-05
3.1464	5.2903e-05
3.1474	5.2918e-05
3.1484	5.2934e-05
3.1494	5.2949e-05
3.1505	5.2965e-05
3.1515	5.298e-05
3.1525	5.2995e-05
3.1535	5.3011e-05
3.1545	5.3026e-05
3.1555	5.3042e-05
3.1565	5.3057e-05
3.1575	5.3072e-05
3.1585	5.3088e-05
3.1595	5.3103e-05
3.1605	5.3118e-05
3.1615	5.3134e-05
3.1625	5.3149e-05
3.1635	5.3164e-05
3.1645	5.3179e-05
3.1655	5.3195e-05
3.1665	5.321e-05
3.1675	5.3225e-05
3.1685	5.324e-05
3.1695	5.3255e-05
3.1705	5.3271e-05
3.1715	5.3286e-05
3.1725	5.3301e-05
3.1735	5.3316e-05
3.1745	5.3331e-05
3.1755	5.3346e-05
3.1765	5.3361e-05
3.1775	5.3377e-05
3.1785	5.3392e-05
3.1795	5.3407e-05
3.1805	5.3422e-05
3.1815	5.3437e-05
3.1825	5.3452e-05
3.1835	5.3467e-05
3.1845	5.3482e-05
3.1855	5.3497e-05
3.1865	5.3512e-05
3.1875	5.3527e-05
3.1885	5.3542e-05
3.1895	5.3557e-05
3.1905	5.3573e-05
3.1915	5.3588e-05
3.1925	5.3603e-05
3.1935	5.3618e-05
3.1945	5.3633e-05
3.1955	5.3648e-05
3.1965	5.3663e-05
3.1975	5.3678e-05
3.1985	5.3693e-05
3.1995	5.3708e-05
3.2005	5.3723e-05
3.2015	5.3738e-05
3.2025	5.3753e-05
3.2035	5.3767e-05
3.2045	5.3782e-05
3.2055	5.3797e-05
3.2065	5.3812e-05
3.2075	5.3827e-05
3.2085	5.3842e-05
3.2095	5.3857e-05
3.2105	5.3872e-05
3.2115	5.3887e-05
3.2125	5.3902e-05
3.2135	5.3917e-05
3.2145	5.3931e-05
3.2155	5.3946e-05
3.2165	5.3961e-05
3.2175	5.3976e-05
3.2185	5.3991e-05
3.2195	5.4006e-05
3.2205	5.402e-05
3.2215	5.4035e-05
3.2225	5.405e-05
3.2235	5.4065e-05
3.2245	5.4079e-05
3.2255	5.4094e-05
3.2265	5.4109e-05
3.2275	5.4123e-05
3.2285	5.4138e-05
3.2295	5.4153e-05
3.2305	5.4167e-05
3.2315	5.4182e-05
3.2325	5.4197e-05
3.2335	5.4211e-05
3.2345	5.4226e-05
3.2355	5.424e-05
3.2365	5.4255e-05
3.2375	5.4269e-05
3.2385	5.4284e-05
3.2395	5.4298e-05
3.2405	5.4312e-05
3.2415	5.4327e-05
3.2425	5.4341e-05
3.2435	5.4356e-05
3.2445	5.437e-05
3.2455	5.4384e-05
3.2465	5.4398e-05
3.2475	5.4413e-05
3.2485	5.4427e-05
3.2495	5.4441e-05
3.2505	5.4455e-05
3.2515	5.4469e-05
3.2525	5.4483e-05
3.2535	5.4497e-05
3.2545	5.4511e-05
3.2555	5.4525e-05
3.2565	5.4539e-05
3.2575	5.4553e-05
3.2585	5.4567e-05
3.2595	5.4581e-05
3.2605	5.4595e-05
3.2615	5.4608e-05
3.2625	5.4622e-05
3.2635	5.4636e-05
3.2645	5.4649e-05
3.2655	5.4663e-05
3.2665	5.4677e-05
3.2675	5.469e-05
3.2685	5.4704e-05
3.2695	5.4717e-05
3.2705	5.473e-05
3.2715	5.4744e-05
3.2725	5.4757e-05
3.2735	5.477e-05
3.2745	5.4783e-05
3.2755	5.4797e-05
3.2765	5.481e-05
3.2775	5.4823e-05
3.2785	5.4836e-05
3.2795	5.4849e-05
3.2805	5.4862e-05
3.2815	5.4874e-05
3.2825	5.4887e-05
3.2835	5.49e-05
3.2845	5.4913e-05
3.2855	5.4925e-05
3.2865	5.4938e-05
3.2875	5.495e-05
3.2885	5.4963e-05
3.2895	5.4975e-05
3.2905	5.4988e-05
3.2915	5.5e-05
3.2925	5.5012e-05
3.2935	5.5025e-05
3.2945	5.5037e-05
3.2955	5.5049e-05
3.2965	5.5061e-05
3.2975	5.5073e-05
3.2985	5.5085e-05
3.2995	5.5096e-05
3.3005	5.5108e-05
3.3015	5.4515e-05
3.3025	5.4519e-05
3.3035	5.4524e-05
3.3045	5.4528e-05
3.3055	5.4532e-05
3.3065	5.4536e-05
3.3075	5.4539e-05
3.3085	5.4543e-05
3.3095	5.4546e-05
3.3105	5.455e-05
3.3115	5.4553e-05
3.3125	5.4556e-05
3.3135	5.4559e-05
3.3145	5.4562e-05
3.3155	5.4564e-05
3.3165	5.4567e-05
3.3175	5.4569e-05
3.3185	5.4571e-05
3.3195	5.4573e-05
3.3205	5.4575e-05
3.3215	5.4577e-05
3.3225	5.4579e-05
3.3235	5.458e-05
3.3245	5.4582e-05
3.3255	5.4583e-05
3.3265	5.4584e-05
3.3275	5.4585e-05
3.3285	5.4586e-05
3.3295	5.4587e-05
3.3305	5.4587e-05
3.3315	5.4587e-05
3.3325	5.4588e-05
3.3335	5.4588e-05
3.3345	5.4588e-05
3.3355	5.4588e-05
3.3365	5.4587e-05
3.3375	5.4587e-05
3.3385	5.4586e-05
3.3395	5.4585e-05
3.3405	5.4584e-05
3.3415	5.4583e-05
3.3425	5.4582e-05
3.3435	5.4581e-05
3.3445	5.4579e-05
3.3455	5.4577e-05
3.3465	5.4575e-05
3.3475	5.4573e-05
3.3485	5.4571e-05
3.3495	5.4569e-05
3.3505	5.4566e-05
3.3515	5.4564e-05
3.3525	5.4561e-05
3.3535	5.4558e-05
3.3545	5.4555e-05
3.3555	5.4551e-05
3.3565	5.4548e-05
3.3575	5.4544e-05
3.3585	5.454e-05
3.3595	5.4536e-05
3.3605	5.4532e-05
3.3615	5.4527e-05
3.3625	5.4523e-05
3.3635	5.4518e-05
3.3645	5.4513e-05
3.3655	5.4508e-05
3.3665	5.4502e-05
3.3675	5.4496e-05
3.3685	5.4491e-05
3.3695	5.4485e-05
3.3705	5.4478e-05
3.3715	5.4472e-05
3.3725	5.4465e-05
3.3735	5.4458e-05
3.3745	5.4451e-05
3.3755	5.4444e-05
3.3765	5.4436e-05
3.3775	5.4428e-05
3.3785	5.442e-05
3.3795	5.4412e-05
3.3805	5.4403e-05
3.3815	5.4394e-05
3.3825	5.4385e-05
3.3835	5.4375e-05
3.3845	5.4365e-05
3.3855	5.4355e-05
3.3865	5.4345e-05
3.3875	5.4334e-05
3.3885	5.4323e-05
3.3895	5.4312e-05
3.3905	5.43e-05
3.3915	5.4288e-05
3.3925	5.4276e-05
3.3935	5.4263e-05
3.3945	5.425e-05
3.3955	5.4237e-05
3.3965	5.4223e-05
3.3975	5.4209e-05
3.3985	5.4195e-05
3.3995	5.418e-05
3.4005	5.3864e-05
3.4015	5.3527e-05
3.4025	5.3186e-05
3.4035	5.2856e-05
3.4045	5.2548e-05
3.4055	5.2267e-05
3.4065	5.2017e-05
3.4075	5.1799e-05
3.4085	5.1612e-05
3.4095	5.1454e-05
3.4105	5.1321e-05
3.4115	5.121e-05
3.4125	5.1119e-05
3.4135	5.1044e-05
3.4145	5.0983e-05
3.4155	5.0934e-05
3.4165	5.0895e-05
3.4175	5.0864e-05
3.4185	5.084e-05
3.4195	5.0821e-05
3.4205	5.0806e-05
3.4215	5.0796e-05
3.4225	5.0788e-05
3.4235	5.0783e-05
3.4245	5.0779e-05
3.4255	5.0777e-05
3.4265	5.0777e-05
3.4275	5.0777e-05
3.4285	5.0778e-05
3.4295	5.0779e-05
3.4305	5.0781e-05
3.4315	5.0783e-05
3.4325	5.0784e-05
3.4335	5.0786e-05
3.4345	5.0787e-05
3.4355	5.0789e-05
3.4365	5.0789e-05
3.4375	5.079e-05
3.4385	5.079e-05
3.4395	5.079e-05
3.4405	5.0789e-05
3.4415	5.0787e-05
3.4425	5.0785e-05
3.4435	5.0783e-05
3.4445	5.078e-05
3.4455	5.0776e-05
3.4465	5.0772e-05
3.4475	5.0767e-05
3.4485	5.0762e-05
3.4495	5.0756e-05
3.4505	5.0749e-05
3.4515	5.0742e-05
3.4525	5.0734e-05
3.4535	5.0725e-05
3.4545	5.0716e-05
3.4555	5.0707e-05
3.4565	5.0696e-05
3.4575	5.0685e-05
3.4585	5.0674e-05
3.4595	5.0662e-05
3.4605	5.0649e-05
3.4615	5.0635e-05
3.4625	5.0622e-05
3.4635	5.0607e-05
3.4645	5.0592e-05
3.4655	5.0576e-05
3.4665	5.0559e-05
3.4675	5.0542e-05
3.4685	5.0524e-05
3.4695	5.0506e-05
3.4705	5.0487e-05
3.4715	5.0468e-05
3.4725	5.0448e-05
3.4735	5.0427e-05
3.4745	5.0406e-05
3.4755	5.0385e-05
3.4765	5.0362e-05
3.4775	5.0339e-05
3.4785	5.0316e-05
3.4795	5.0292e-05
3.4805	5.0267e-05
3.4815	5.0242e-05
3.4825	5.0217e-05
3.4835	5.019e-05
3.4845	5.0163e-05
3.4855	5.0136e-05
3.4865	5.0108e-05
3.4875	5.0079e-05
3.4885	5.0049e-05
3.4895	5.0019e-05
3.4905	4.9989e-05
3.4915	4.9958e-05
3.4925	4.9926e-05
3.4935	4.9894e-05
3.4945	4.9861e-05
3.4955	4.9827e-05
3.4965	4.9793e-05
3.4975	4.9758e-05
3.4985	4.9723e-05
3.4995	4.9687e-05
3.5005	4.965e-05
3.5015	4.9613e-05
3.5025	4.9575e-05
3.5035	4.9537e-05
3.5045	4.9498e-05
3.5055	4.9459e-05
3.5065	4.9419e-05
3.5075	4.9378e-05
3.5085	4.9337e-05
3.5095	4.9296e-05
3.5105	4.9253e-05
3.5115	4.9211e-05
3.5125	4.9167e-05
3.5135	4.9124e-05
3.5145	4.9079e-05
3.5155	4.9034e-05
3.5165	4.8989e-05
3.5175	4.8943e-05
3.5185	4.8897e-05
3.5195	4.885e-05
3.5205	4.8803e-05
3.5215	4.8755e-05
3.5225	4.8707e-05
3.5235	4.8658e-05
3.5245	4.8609e-05
3.5255	4.856e-05
3.5265	4.851e-05
3.5275	4.846e-05
3.5285	4.8409e-05
3.5295	4.8358e-05
3.5305	4.8307e-05
3.5315	4.8255e-05
3.5325	4.8203e-05
3.5335	4.815e-05
3.5345	4.8097e-05
3.5355	4.8044e-05
3.5365	4.799e-05
3.5375	4.7936e-05
3.5385	4.7882e-05
3.5395	4.7827e-05
3.5405	4.7772e-05
3.5415	4.7717e-05
3.5425	4.7662e-05
3.5435	4.7606e-05
3.5445	4.755e-05
3.5455	4.7493e-05
3.5465	4.7437e-05
3.5475	4.738e-05
3.5485	4.7323e-05
3.5495	4.7265e-05
3.5505	4.7208e-05
3.5515	4.715e-05
3.5525	4.7091e-05
3.5535	4.7033e-05
3.5545	4.6974e-05
3.5555	4.6916e-05
3.5565	4.6857e-05
3.5575	4.6797e-05
3.5585	4.6738e-05
3.5595	4.6678e-05
3.5605	4.6618e-05
3.5615	4.6558e-05
3.5625	4.6498e-05
3.5635	4.6438e-05
3.5645	4.6378e-05
3.5655	4.6317e-05
3.5665	4.6256e-05
3.5675	4.6196e-05
3.5685	4.6135e-05
3.5695	4.6074e-05
3.5705	4.6013e-05
3.5715	4.5952e-05
3.5725	4.5891e-05
3.5735	4.583e-05
3.5745	4.5769e-05
3.5755	4.5708e-05
3.5765	4.5647e-05
3.5775	4.5586e-05
3.5785	4.5525e-05
3.5795	4.5464e-05
3.5805	4.5403e-05
3.5815	4.5342e-05
3.5825	4.5281e-05
3.5835	4.5221e-05
3.5845	4.516e-05
3.5855	4.51e-05
3.5865	4.504e-05
3.5875	4.498e-05
3.5885	4.492e-05
3.5895	4.4861e-05
3.5905	4.4801e-05
3.5915	4.4742e-05
3.5925	4.4683e-05
3.5935	4.4625e-05
3.5945	4.4566e-05
3.5955	4.4508e-05
3.5965	4.445e-05
3.5975	4.4392e-05
3.5985	4.4335e-05
3.5995	4.4278e-05
3.6005	4.4221e-05
3.6015	4.4165e-05
3.6025	4.4109e-05
3.6035	4.4053e-05
3.6045	4.3998e-05
3.6055	4.3943e-05
3.6065	4.3888e-05
3.6075	4.3834e-05
3.6085	4.378e-05
3.6095	4.3726e-05
3.6105	4.3673e-05
3.6115	4.362e-05
3.6125	4.3568e-05
3.6135	4.3515e-05
3.6145	4.3464e-05
3.6155	4.3412e-05
3.6165	4.3362e-05
3.6175	4.3311e-05
3.6185	4.3261e-05
3.6195	4.3211e-05
3.6205	4.3162e-05
3.6215	4.3113e-05
3.6225	4.3065e-05
3.6235	4.3017e-05
3.6245	4.2969e-05
3.6255	4.2922e-05
3.6265	4.2875e-05
3.6275	4.2829e-05
3.6285	4.2783e-05
3.6295	4.2738e-05
3.6305	4.2693e-05
3.6315	4.2649e-05
3.6325	4.2605e-05
3.6335	4.2562e-05
3.6345	4.2519e-05
3.6355	4.2476e-05
3.6365	4.2434e-05
3.6375	4.2393e-05
3.6385	4.2352e-05
3.6395	4.2312e-05
3.6405	4.2272e-05
3.6415	4.2233e-05
3.6425	4.2195e-05
3.6435	4.2157e-05
3.6445	4.2119e-05
3.6455	4.2082e-05
3.6465	4.2046e-05
3.6475	4.201e-05
3.6485	4.1975e-05
3.6495	4.1941e-05
3.6505	4.1907e-05
3.6515	4.1874e-05
3.6525	4.1841e-05
3.6535	4.1809e-05
3.6545	4.1778e-05
3.6555	4.1747e-05
3.6565	4.1716e-05
3.6575	4.1687e-05
3.6585	4.1658e-05
3.6595	4.163e-05
3.6605	4.1602e-05
3.6615	4.1575e-05
3.6625	4.1548e-05
3.6635	4.1523e-05
3.6645	4.1497e-05
3.6655	4.1473e-05
3.6665	4.1449e-05
3.6675	4.1425e-05
3.6685	4.1403e-05
3.6695	4.1381e-05
3.6705	4.1359e-05
3.6715	4.1338e-05
3.6725	4.1318e-05
3.6735	4.1298e-05
3.6745	4.1279e-05
3.6755	4.1261e-05
3.6765	4.1243e-05
3.6775	4.1226e-05
3.6785	4.1209e-05
3.6795	4.1193e-05
3.6805	4.1177e-05
3.6815	4.1162e-05
3.6825	4.1148e-05
3.6835	4.1134e-05
3.6845	4.1121e-05
3.6855	4.1108e-05
3.6865	4.1096e-05
3.6875	4.1085e-05
3.6885	4.1074e-05
3.6895	4.1064e-05
3.6905	4.1054e-05
3.6915	4.1045e-05
3.6925	4.1037e-05
3.6935	4.1029e-05
3.6945	4.1022e-05
3.6955	4.1015e-05
3.6965	4.1009e-05
3.6975	4.1003e-05
3.6985	4.0998e-05
3.6995	4.0994e-05
3.7005	4.0991e-05
3.7015	4.0988e-05
3.7025	4.0985e-05
3.7035	4.0984e-05
3.7045	4.0983e-05
3.7055	4.0982e-05
3.7065	4.0982e-05
3.7075	4.0983e-05
3.7085	4.0985e-05
3.7095	4.0987e-05
3.7105	4.099e-05
3.7115	4.0993e-05
3.7125	4.0997e-05
3.7135	4.1002e-05
3.7145	4.1008e-05
3.7155	4.1014e-05
3.7165	4.1021e-05
3.7175	4.1028e-05
3.7185	4.1036e-05
3.7195	4.1045e-05
3.7205	4.1055e-05
3.7215	4.1065e-05
3.7225	4.1076e-05
3.7235	4.1088e-05
3.7245	4.11e-05
3.7255	4.1113e-05
3.7265	4.1126e-05
3.7275	4.114e-05
3.7285	4.1155e-05
3.7295	4.1171e-05
3.7305	4.1187e-05
3.7315	4.1204e-05
3.7325	4.1221e-05
3.7335	4.1239e-05
3.7345	4.1258e-05
3.7355	4.1277e-05
3.7365	4.1297e-05
3.7375	4.1317e-05
3.7385	4.1339e-05
3.7395	4.136e-05
3.7405	4.1382e-05
3.7415	4.1405e-05
3.7425	4.1429e-05
3.7435	4.1453e-05
3.7445	4.1477e-05
3.7455	4.1502e-05
3.7465	4.1528e-05
3.7475	4.1554e-05
3.7485	4.1581e-05
3.7495	4.1608e-05
3.7505	4.1636e-05
3.7515	4.1664e-05
3.7525	4.1693e-05
3.7535	4.1723e-05
3.7545	4.1753e-05
3.7555	4.1783e-05
3.7565	4.1814e-05
3.7575	4.1845e-05
3.7585	4.1877e-05
3.7595	4.1909e-05
3.7605	4.1942e-05
3.7615	4.1975e-05
3.7625	4.2009e-05
3.7635	4.2043e-05
3.7645	4.2078e-05
3.7655	4.2113e-05
3.7665	4.2148e-05
3.7675	4.2184e-05
3.7685	4.222e-05
3.7695	4.2257e-05
3.7705	4.2294e-05
3.7715	4.2331e-05
3.7725	4.2369e-05
3.7735	4.2407e-05
3.7745	4.2446e-05
3.7755	4.2485e-05
3.7765	4.2524e-05
3.7775	4.2564e-05
3.7785	4.2604e-05
3.7795	4.2644e-05
3.7805	4.2685e-05
3.7815	4.2726e-05
3.7825	4.2767e-05
3.7835	4.2808e-05
3.7845	4.285e-05
3.7855	4.2891e-05
3.7865	4.2933e-05
3.7875	4.2976e-05
3.7885	4.3018e-05
3.7895	4.3061e-05
3.7905	4.3103e-05
3.7915	4.3146e-05
3.7925	4.3189e-05
3.7935	4.3232e-05
3.7945	4.3276e-05
3.7955	4.3319e-05
3.7965	4.3362e-05
3.7975	4.3406e-05
3.7985	4.3449e-05
3.7995	4.3492e-05
3.8005	4.3536e-05
3.8015	4.3579e-05
3.8025	4.3622e-05
3.8035	4.3666e-05
3.8045	4.3709e-05
3.8055	4.3752e-05
3.8065	4.3795e-05
3.8075	4.3838e-05
3.8085	4.388e-05
3.8095	4.3923e-05
3.8105	4.3965e-05
3.8115	4.4008e-05
3.8125	4.405e-05
3.8135	4.4092e-05
3.8145	4.4134e-05
3.8155	4.4175e-05
3.8165	4.4216e-05
3.8175	4.4257e-05
3.8185	4.4298e-05
3.8195	4.4339e-05
3.8205	4.4379e-05
3.8215	4.4419e-05
3.8225	4.4459e-05
3.8235	4.4499e-05
3.8245	4.4538e-05
3.8255	4.4577e-05
3.8265	4.4616e-05
3.8275	4.4654e-05
3.8285	4.4692e-05
3.8295	4.473e-05
3.8305	4.4767e-05
3.8315	4.4805e-05
3.8325	4.4841e-05
3.8335	4.4878e-05
3.8345	4.4914e-05
3.8355	4.495e-05
3.8365	4.4986e-05
3.8375	4.5021e-05
3.8385	4.5055e-05
3.8395	4.509e-05
3.8405	4.5124e-05
3.8415	4.5158e-05
3.8425	4.5191e-05
3.8435	4.5224e-05
3.8445	4.5257e-05
3.8455	4.5289e-05
3.8465	4.5321e-05
3.8475	4.5352e-05
3.8485	4.5383e-05
3.8495	4.5414e-05
3.8506	4.5444e-05
3.8516	4.5474e-05
3.8526	4.5503e-05
3.8536	4.5532e-05
3.8546	4.5561e-05
3.8556	4.5589e-05
3.8566	4.5617e-05
3.8576	4.5644e-05
3.8586	4.5671e-05
3.8596	4.5697e-05
3.8606	4.5723e-05
3.8616	4.5748e-05
3.8626	4.5773e-05
3.8636	4.5798e-05
3.8646	4.5821e-05
3.8656	4.5845e-05
3.8666	4.5868e-05
3.8676	4.589e-05
3.8686	4.5912e-05
3.8696	4.5934e-05
3.8706	4.5955e-05
3.8716	4.5976e-05
3.8726	4.5996e-05
3.8736	4.6015e-05
3.8746	4.6034e-05
3.8756	4.6053e-05
3.8766	4.6071e-05
3.8776	4.6089e-05
3.8786	4.6106e-05
3.8796	4.6122e-05
3.8806	4.6139e-05
3.8816	4.6154e-05
3.8826	4.6169e-05
3.8836	4.6184e-05
3.8846	4.6198e-05
3.8856	4.6212e-05
3.8866	4.6226e-05
3.8876	4.6238e-05
3.8886	4.6251e-05
3.8896	4.6263e-05
3.8906	4.6274e-05
3.8916	4.6286e-05
3.8926	4.6296e-05
3.8936	4.6307e-05
3.8946	4.6316e-05
3.8956	4.6326e-05
3.8966	4.6335e-05
3.8976	4.6343e-05
3.8986	4.6352e-05
3.8996	4.6359e-05
3.9006	4.6367e-05
3.9016	4.6374e-05
3.9026	4.638e-05
3.9036	4.6387e-05
3.9046	4.6392e-05
3.9056	4.6398e-05
3.9066	4.6403e-05
3.9076	4.6408e-05
3.9086	4.6412e-05
3.9096	4.6416e-05
3.9106	4.642e-05
3.9116	4.6423e-05
3.9126	4.6426e-05
3.9136	4.6428e-05
3.9146	4.643e-05
3.9156	4.6432e-05
3.9166	4.6433e-05
3.9176	4.6434e-05
3.9186	4.6435e-05
3.9196	4.6435e-05
3.9206	4.6435e-05
3.9216	4.6435e-05
3.9226	4.6434e-05
3.9236	4.6432e-05
3.9246	4.6431e-05
3.9256	4.6429e-05
3.9266	4.6427e-05
3.9276	4.6424e-05
3.9286	4.6421e-05
3.9296	4.6418e-05
3.9306	4.6414e-05
3.9316	4.641e-05
3.9326	4.6405e-05
3.9336	4.6401e-05
3.9346	4.6395e-05
3.9356	4.639e-05
3.9366	4.6384e-05
3.9376	4.6378e-05
3.9386	4.6371e-05
3.9396	4.6365e-05
3.9406	4.6357e-05
3.9416	4.635e-05
3.9426	4.6342e-05
3.9436	4.6334e-05
3.9446	4.6326e-05
3.9456	4.6317e-05
3.9466	4.6308e-05
3.9476	4.6298e-05
3.9486	4.6289e-05
3.9496	4.6279e-05
3.9506	4.6269e-05
3.9516	4.6258e-05
3.9526	4.6248e-05
3.9536	4.6237e-05
3.9546	4.6226e-05
3.9556	4.6214e-05
3.9566	4.6202e-05
3.9576	4.6191e-05
3.9586	4.6178e-05
3.9596	4.6166e-05
3.9606	4.6154e-05
3.9616	4.6141e-05
3.9626	4.6128e-05
3.9636	4.6115e-05
3.9646	4.6101e-05
3.9656	4.6088e-05
3.9666	4.6074e-05
3.9676	4.606e-05
3.9686	4.6046e-05
3.9696	4.6032e-05
3.9706	4.6017e-05
3.9716	4.6003e-05
3.9726	4.5988e-05
3.9736	4.5973e-05
3.9746	4.5958e-05
3.9756	4.5943e-05
3.9766	4.5927e-05
3.9776	4.5912e-05
3.9786	4.5896e-05
3.9796	4.588e-05
3.9806	4.5864e-05
3.9816	4.5848e-05
3.9826	4.5831e-05
3.9836	4.5815e-05
3.9846	4.5798e-05
3.9856	4.5781e-05
3.9866	4.5765e-05
3.9876	4.5747e-05
3.9886	4.573e-05
3.9896	4.5713e-05
3.9906	4.5695e-05
3.9916	4.5678e-05
3.9926	4.566e-05
3.9936	4.5642e-05
3.9946	4.5624e-05
3.9956	4.5606e-05
3.9966	4.5587e-05
3.9976	4.5569e-05
3.9986	4.555e-05
3.9996	4.5531e-05
4.0006	4.5513e-05
4.0016	4.5494e-05
4.0026	4.5475e-05
4.0036	4.5455e-05
4.0046	4.5436e-05
4.0056	4.5417e-05
4.0066	4.5397e-05
4.0076	4.5378e-05
4.0086	4.5358e-05
4.0096	4.5339e-05
4.0106	4.5319e-05
4.0116	4.5299e-05
4.0126	4.528e-05
4.0136	4.526e-05
4.0146	4.524e-05
4.0156	4.522e-05
4.0166	4.52e-05
4.0176	4.518e-05
4.0186	4.516e-05
4.0196	4.514e-05
4.0206	4.512e-05
4.0216	4.51e-05
4.0226	4.508e-05
4.0236	4.5061e-05
4.0246	4.5041e-05
4.0256	4.5021e-05
4.0266	4.5001e-05
4.0276	4.4981e-05
4.0286	4.4962e-05
4.0296	4.4942e-05
4.0306	4.4922e-05
4.0316	4.4903e-05
4.0326	4.4883e-05
4.0336	4.4864e-05
4.0346	4.4845e-05
4.0356	4.4825e-05
4.0366	4.4806e-05
4.0376	4.4787e-05
4.0386	4.4768e-05
4.0396	4.4749e-05
4.0406	4.473e-05
4.0416	4.4711e-05
4.0426	4.4692e-05
4.0436	4.4673e-05
4.0446	4.4655e-05
4.0456	4.4636e-05
4.0466	4.4617e-05
4.0476	4.4599e-05
4.0486	4.4581e-05
4.0496	4.4562e-05
4.0506	4.4544e-05
4.0516	4.4526e-05
4.0526	4.4508e-05
4.0536	4.449e-05
4.0546	4.4472e-05
4.0556	4.4455e-05
4.0566	4.4437e-05
4.0576	4.4419e-05
4.0586	4.4402e-05
4.0596	4.4384e-05
4.0606	4.4367e-05
4.0616	4.435e-05
4.0626	4.4333e-05
4.0636	4.4316e-05
4.0646	4.4299e-05
4.0656	4.4282e-05
4.0666	4.4266e-05
4.0676	4.4249e-05
4.0686	4.4233e-05
4.0696	4.4217e-05
4.0706	4.4201e-05
4.0716	4.4185e-05
4.0726	4.4169e-05
4.0736	4.4153e-05
4.0746	4.4138e-05
4.0756	4.4123e-05
4.0766	4.4107e-05
4.0776	4.4093e-05
4.0786	4.4078e-05
4.0796	4.4063e-05
4.0806	4.4049e-05
4.0816	4.4035e-05
4.0826	4.4021e-05
4.0836	4.4007e-05
4.0846	4.3994e-05
4.0856	4.398e-05
4.0866	4.3967e-05
4.0876	4.3954e-05
4.0886	4.3942e-05
4.0896	4.3929e-05
4.0906	4.3917e-05
4.0916	4.3905e-05
4.0926	4.3894e-05
4.0936	4.3882e-05
4.0946	4.3871e-05
4.0956	4.386e-05
4.0966	4.3849e-05
4.0976	4.3839e-05
4.0986	4.3828e-05
4.0996	4.3818e-05
4.1006	4.3809e-05
4.1016	4.3799e-05
4.1026	4.379e-05
4.1036	4.3781e-05
4.1046	4.3772e-05
4.1056	4.3763e-05
4.1066	4.3755e-05
4.1076	4.3747e-05
4.1086	4.3739e-05
4.1096	4.3731e-05
4.1106	4.3724e-05
4.1116	4.3717e-05
4.1126	4.371e-05
4.1136	4.3703e-05
4.1146	4.3697e-05
4.1156	4.369e-05
4.1166	4.3684e-05
4.1176	4.3678e-05
4.1186	4.3673e-05
4.1196	4.3667e-05
4.1206	4.3662e-05
4.1216	4.3657e-05
4.1226	4.3653e-05
4.1236	4.3648e-05
4.1246	4.3644e-05
4.1256	4.364e-05
4.1266	4.3636e-05
4.1276	4.3632e-05
4.1286	4.3629e-05
4.1296	4.3626e-05
4.1306	4.3623e-05
4.1316	4.362e-05
4.1326	4.3618e-05
4.1336	4.3615e-05
4.1346	4.3613e-05
4.1356	4.3612e-05
4.1366	4.361e-05
4.1376	4.3609e-05
4.1386	4.3608e-05
4.1396	4.3607e-05
4.1406	4.3607e-05
4.1416	4.3607e-05
4.1426	4.3607e-05
4.1436	4.3607e-05
4.1446	4.3607e-05
4.1456	4.3608e-05
4.1466	4.3609e-05
4.1476	4.3611e-05
4.1486	4.3612e-05
4.1496	4.3614e-05
4.1506	4.3616e-05
4.1516	4.3619e-05
4.1526	4.3622e-05
4.1536	4.3625e-05
4.1546	4.3628e-05
4.1556	4.3631e-05
4.1566	4.3635e-05
4.1576	4.3639e-05
4.1586	4.3643e-05
4.1596	4.3648e-05
4.1606	4.3653e-05
4.1616	4.3658e-05
4.1626	4.3663e-05
4.1636	4.3669e-05
4.1646	4.3674e-05
4.1656	4.368e-05
4.1666	4.3687e-05
4.1676	4.3693e-05
4.1686	4.37e-05
4.1696	4.3707e-05
4.1706	4.3714e-05
4.1716	4.3722e-05
4.1726	4.3729e-05
4.1736	4.3737e-05
4.1746	4.3745e-05
4.1756	4.3753e-05
4.1766	4.3762e-05
4.1776	4.377e-05
4.1786	4.3779e-05
4.1796	4.3788e-05
4.1806	4.3797e-05
4.1816	4.3807e-05
4.1826	4.3816e-05
4.1836	4.3826e-05
4.1846	4.3836e-05
4.1856	4.3846e-05
4.1866	4.3856e-05
4.1876	4.3867e-05
4.1886	4.3877e-05
4.1896	4.3888e-05
4.1906	4.3899e-05
4.1916	4.391e-05
4.1926	4.3921e-05
4.1936	4.3932e-05
4.1946	4.3944e-05
4.1956	4.3956e-05
4.1966	4.3968e-05
4.1976	4.398e-05
4.1986	4.3992e-05
4.1996	4.4004e-05
4.2006	4.4017e-05
4.2016	4.403e-05
4.2026	4.4043e-05
4.2036	4.4056e-05
4.2046	4.4069e-05
4.2056	4.4082e-05
4.2066	4.4096e-05
4.2076	4.4109e-05
4.2086	4.4123e-05
4.2096	4.4137e-05
4.2106	4.4152e-05
4.2116	4.4166e-05
4.2126	4.418e-05
4.2136	4.4195e-05
4.2146	4.421e-05
4.2156	4.4225e-05
4.2166	4.424e-05
4.2176	4.4255e-05
4.2186	4.4271e-05
4.2196	4.4286e-05
4.2206	4.4302e-05
4.2216	4.4317e-05
4.2226	4.4333e-05
4.2236	4.4349e-05
4.2246	4.4366e-05
4.2256	4.4382e-05
4.2266	4.4398e-05
4.2276	4.4415e-05
4.2286	4.4431e-05
4.2296	4.4448e-05
4.2306	4.4465e-05
4.2316	4.4482e-05
4.2326	4.4499e-05
4.2336	4.4516e-05
4.2346	4.4533e-05
4.2356	4.455e-05
4.2366	4.4567e-05
4.2376	4.4584e-05
4.2386	4.4601e-05
4.2396	4.4619e-05
4.2406	4.4636e-05
4.2416	4.4654e-05
4.2426	4.4671e-05
4.2436	4.4688e-05
4.2446	4.4706e-05
4.2456	4.4723e-05
4.2466	4.4741e-05
4.2476	4.4758e-05
4.2486	4.4776e-05
4.2496	4.4793e-05
4.2506	4.4811e-05
4.2516	4.4828e-05
4.2526	4.4846e-05
4.2536	4.4864e-05
4.2546	4.4881e-05
4.2556	4.4899e-05
4.2566	4.4916e-05
4.2576	4.4934e-05
4.2586	4.4951e-05
4.2596	4.4969e-05
4.2606	4.4986e-05
4.2616	4.5004e-05
4.2626	4.5021e-05
4.2636	4.5039e-05
4.2646	4.5056e-05
4.2656	4.5073e-05
4.2666	4.5091e-05
4.2676	4.5108e-05
4.2686	4.5126e-05
4.2696	4.5143e-05
4.2706	4.516e-05
4.2716	4.5178e-05
4.2726	4.5195e-05
4.2736	4.5213e-05
4.2746	4.523e-05
4.2756	4.5247e-05
4.2766	4.5264e-05
4.2776	4.5282e-05
4.2786	4.5299e-05
4.2796	4.5316e-05
4.2806	4.5333e-05
4.2816	4.535e-05
4.2826	4.5368e-05
4.2836	4.5385e-05
4.2846	4.5402e-05
4.2856	4.5419e-05
4.2866	4.5435e-05
4.2876	4.5452e-05
4.2886	4.5469e-05
4.2896	4.5486e-05
4.2906	4.5503e-05
4.2916	4.5519e-05
4.2926	4.5536e-05
4.2936	4.5552e-05
4.2946	4.5569e-05
4.2956	4.5585e-05
4.2966	4.5601e-05
4.2976	4.5617e-05
4.2986	4.5633e-05
4.2996	4.5649e-05
4.3006	4.5665e-05
4.3016	4.5681e-05
4.3026	4.5696e-05
4.3036	4.5712e-05
4.3046	4.5727e-05
4.3056	4.5742e-05
4.3066	4.5757e-05
4.3076	4.5772e-05
4.3086	4.5787e-05
4.3096	4.5802e-05
4.3106	4.5816e-05
4.3116	4.5831e-05
4.3126	4.5845e-05
4.3136	4.5859e-05
4.3146	4.5873e-05
4.3156	4.5887e-05
4.3166	4.5901e-05
4.3176	4.5914e-05
4.3186	4.5928e-05
4.3196	4.5941e-05
4.3206	4.5954e-05
4.3216	4.5967e-05
4.3226	4.598e-05
4.3236	4.5993e-05
4.3246	4.6006e-05
4.3256	4.6019e-05
4.3266	4.6031e-05
4.3276	4.6043e-05
4.3286	4.6055e-05
4.3296	4.6067e-05
4.3306	4.6079e-05
4.3316	4.6091e-05
4.3326	4.6103e-05
4.3336	4.6115e-05
4.3346	4.6126e-05
4.3356	4.6137e-05
4.3366	4.6149e-05
4.3376	4.616e-05
4.3386	4.6171e-05
4.3396	4.6182e-05
4.3406	4.6192e-05
4.3416	4.6203e-05
4.3426	4.6213e-05
4.3436	4.6224e-05
4.3446	4.6234e-05
4.3456	4.6244e-05
4.3466	4.6254e-05
4.3476	4.6264e-05
4.3486	4.6274e-05
4.3496	4.6284e-05
4.3506	4.6293e-05
4.3516	4.6303e-05
4.3526	4.6312e-05
4.3536	4.6321e-05
4.3546	4.633e-05
4.3556	4.6339e-05
4.3566	4.6348e-05
4.3576	4.6356e-05
4.3586	4.6365e-05
4.3596	4.6373e-05
4.3606	4.6381e-05
4.3616	4.6389e-05
4.3626	4.6397e-05
4.3636	4.6405e-05
4.3646	4.6412e-05
4.3656	4.642e-05
4.3666	4.6427e-05
4.3676	4.6434e-05
4.3686	4.6441e-05
4.3696	4.6448e-05
4.3706	4.6455e-05
4.3716	4.6461e-05
4.3726	4.6467e-05
4.3736	4.6473e-05
4.3746	4.6479e-05
4.3756	4.6485e-05
4.3766	4.6491e-05
4.3776	4.6496e-05
4.3786	4.6502e-05
4.3796	4.6507e-05
4.3806	4.6512e-05
4.3816	4.6517e-05
4.3826	4.6522e-05
4.3836	4.6526e-05
4.3846	4.6531e-05
4.3856	4.6535e-05
4.3866	4.654e-05
4.3876	4.6544e-05
4.3886	4.6548e-05
4.3896	4.6552e-05
4.3906	4.6555e-05
4.3916	4.6559e-05
4.3926	4.6562e-05
4.3936	4.6566e-05
4.3946	4.6569e-05
4.3956	4.6572e-05
4.3966	4.6575e-05
4.3976	4.6578e-05
4.3986	4.6581e-05
4.3996	4.6583e-05
4.4006	4.6586e-05
4.4016	4.6588e-05
4.4026	4.6591e-05
4.4036	4.6593e-05
4.4046	4.6595e-05
4.4056	4.6597e-05
4.4066	4.6599e-05
4.4076	4.6601e-05
4.4086	4.6603e-05
4.4096	4.6604e-05
4.4106	4.6606e-05
4.4116	4.6607e-05
4.4126	4.6609e-05
4.4136	4.661e-05
4.4146	4.6611e-05
4.4156	4.6612e-05
4.4166	4.6613e-05
4.4176	4.6614e-05
4.4186	4.6615e-05
4.4196	4.6615e-05
4.4206	4.6616e-05
4.4216	4.6616e-05
4.4226	4.6616e-05
4.4236	4.6616e-05
4.4246	4.6616e-05
4.4256	4.6616e-05
4.4266	4.6616e-05
4.4276	4.6615e-05
4.4286	4.6615e-05
4.4296	4.6614e-05
4.4306	4.6614e-05
4.4316	4.6613e-05
4.4326	4.6612e-05
4.4336	4.6611e-05
4.4346	4.6609e-05
4.4356	4.6608e-05
4.4366	4.6606e-05
4.4376	4.6605e-05
4.4386	4.6603e-05
4.4396	4.6601e-05
4.4406	4.6599e-05
4.4416	4.6597e-05
4.4426	4.6595e-05
4.4436	4.6593e-05
4.4446	4.659e-05
4.4456	4.6588e-05
4.4466	4.6585e-05
4.4476	4.6582e-05
4.4486	4.658e-05
4.4496	4.6577e-05
4.4506	4.6574e-05
4.4516	4.657e-05
4.4526	4.6567e-05
4.4536	4.6564e-05
4.4546	4.6561e-05
4.4556	4.6557e-05
4.4566	4.6554e-05
4.4576	4.655e-05
4.4586	4.6546e-05
4.4596	4.6542e-05
4.4606	4.6539e-05
4.4616	4.6535e-05
4.4626	4.6531e-05
4.4636	4.6527e-05
4.4646	4.6522e-05
4.4656	4.6518e-05
4.4666	4.6514e-05
4.4676	4.651e-05
4.4686	4.6505e-05
4.4696	4.6501e-05
4.4706	4.6496e-05
4.4716	4.6491e-05
4.4726	4.6487e-05
4.4736	4.6482e-05
4.4746	4.6477e-05
4.4756	4.6472e-05
4.4766	4.6467e-05
4.4776	4.6462e-05
4.4786	4.6457e-05
4.4796	4.6452e-05
4.4806	4.6447e-05
4.4816	4.6441e-05
4.4826	4.6436e-05
4.4836	4.643e-05
4.4846	4.6425e-05
4.4856	4.6419e-05
4.4866	4.6413e-05
4.4876	4.6407e-05
4.4886	4.6401e-05
4.4896	4.6395e-05
4.4906	4.6389e-05
4.4916	4.6383e-05
4.4926	4.6377e-05
4.4936	4.637e-05
4.4946	4.6364e-05
4.4956	4.6357e-05
4.4966	4.6351e-05
4.4976	4.6344e-05
4.4986	4.6337e-05
4.4996	4.633e-05
4.5006	4.6323e-05
4.5016	4.6316e-05
4.5026	4.6308e-05
4.5036	4.6301e-05
4.5046	4.6294e-05
4.5056	4.6286e-05
4.5066	4.6279e-05
4.5076	4.6271e-05
4.5086	4.6263e-05
4.5096	4.6255e-05
4.5106	4.6247e-05
4.5116	4.6239e-05
4.5126	4.6231e-05
4.5136	4.6223e-05
4.5146	4.6215e-05
4.5156	4.6207e-05
4.5166	4.6198e-05
4.5176	4.619e-05
4.5186	4.6181e-05
4.5196	4.6173e-05
4.5206	4.6164e-05
4.5216	4.6156e-05
4.5226	4.6147e-05
4.5236	4.6138e-05
4.5246	4.6129e-05
4.5256	4.612e-05
4.5266	4.6111e-05
4.5276	4.6102e-05
4.5286	4.6093e-05
4.5296	4.6084e-05
4.5306	4.6075e-05
4.5316	4.6066e-05
4.5326	4.6057e-05
4.5336	4.6048e-05
4.5346	4.6038e-05
4.5356	4.6029e-05
4.5366	4.6019e-05
4.5376	4.601e-05
4.5386	4.6001e-05
4.5396	4.5991e-05
4.5406	4.5981e-05
4.5416	4.5972e-05
4.5426	4.5962e-05
4.5436	4.5952e-05
4.5446	4.5942e-05
4.5456	4.5932e-05
4.5466	4.5922e-05
4.5476	4.5912e-05
4.5486	4.5902e-05
4.5496	4.5892e-05
4.5507	4.5882e-05
4.5517	4.5872e-05
4.5527	4.5861e-05
4.5537	4.5851e-05
4.5547	4.5841e-05
4.5557	4.583e-05
4.5567	4.5819e-05
4.5577	4.5809e-05
4.5587	4.5798e-05
4.5597	4.5787e-05
4.5607	4.5776e-05
4.5617	4.5765e-05
4.5627	4.5754e-05
4.5637	4.5743e-05
4.5647	4.5732e-05
4.5657	4.5721e-05
4.5667	4.571e-05
4.5677	4.5698e-05
4.5687	4.5687e-05
4.5697	4.5675e-05
4.5707	4.5664e-05
4.5717	4.5652e-05
4.5727	4.5641e-05
4.5737	4.5629e-05
4.5747	4.5618e-05
4.5757	4.5606e-05
4.5767	4.5594e-05
4.5777	4.5582e-05
4.5787	4.557e-05
4.5797	4.5559e-05
4.5807	4.5547e-05
4.5817	4.5535e-05
4.5827	4.5523e-05
4.5837	4.5511e-05
4.5847	4.5499e-05
4.5857	4.5487e-05
4.5867	4.5475e-05
4.5877	4.5463e-05
4.5887	4.5451e-05
4.5897	4.5438e-05
4.5907	4.5426e-05
4.5917	4.5414e-05
4.5927	4.5402e-05
4.5937	4.539e-05
4.5947	4.5378e-05
4.5957	4.5366e-05
4.5967	4.5353e-05
4.5977	4.5341e-05
4.5987	4.5329e-05
4.5997	4.5317e-05
4.6007	4.5305e-05
4.6017	4.5292e-05
4.6027	4.528e-05
4.6037	4.5268e-05
4.6047	4.5256e-05
4.6057	4.5243e-05
4.6067	4.5231e-05
4.6077	4.5219e-05
4.6087	4.5206e-05
4.6097	4.5194e-05
4.6107	4.5182e-05
4.6117	4.5169e-05
4.6127	4.5157e-05
4.6137	4.5144e-05
4.6147	4.5132e-05
4.6157	4.5119e-05
4.6167	4.5107e-05
4.6177	4.5094e-05
4.6187	4.5082e-05
4.6197	4.5069e-05
4.6207	4.5057e-05
4.6217	4.5044e-05
4.6227	4.5031e-05
4.6237	4.5018e-05
4.6247	4.5006e-05
4.6257	4.4993e-05
4.6267	4.498e-05
4.6277	4.4967e-05
4.6287	4.4955e-05
4.6297	4.4942e-05
4.6307	4.4929e-05
4.6317	4.4916e-05
4.6327	4.4903e-05
4.6337	4.489e-05
4.6347	4.4877e-05
4.6357	4.4865e-05
4.6367	4.4852e-05
4.6377	4.4839e-05
4.6387	4.4826e-05
4.6397	4.4813e-05
4.6407	4.48e-05
4.6417	4.4787e-05
4.6427	4.4774e-05
4.6437	4.4761e-05
4.6447	4.4748e-05
4.6457	4.4736e-05
4.6467	4.4723e-05
4.6477	4.471e-05
4.6487	4.4697e-05
4.6497	4.4684e-05
4.6507	4.4672e-05
4.6517	4.4659e-05
4.6527	4.4646e-05
4.6537	4.4633e-05
4.6547	4.4621e-05
4.6557	4.4608e-05
4.6567	4.4595e-05
4.6577	4.4583e-05
4.6587	4.457e-05
4.6597	4.4558e-05
4.6607	4.4545e-05
4.6617	4.4532e-05
4.6627	4.452e-05
4.6637	4.4507e-05
4.6647	4.4495e-05
4.6657	4.4482e-05
4.6667	4.447e-05
4.6677	4.4458e-05
4.6687	4.4445e-05
4.6697	4.4433e-05
4.6707	4.442e-05
4.6717	4.4408e-05
4.6727	4.4396e-05
4.6737	4.4383e-05
4.6747	4.4371e-05
4.6757	4.4359e-05
4.6767	4.4346e-05
4.6777	4.4334e-05
4.6787	4.4322e-05
4.6797	4.4309e-05
4.6807	4.4297e-05
4.6817	4.4284e-05
4.6827	4.4272e-05
4.6837	4.426e-05
4.6847	4.4247e-05
4.6857	4.4235e-05
4.6867	4.4223e-05
4.6877	4.421e-05
4.6887	4.4198e-05
4.6897	4.4185e-05
4.6907	4.4173e-05
4.6917	4.4161e-05
4.6927	4.4148e-05
4.6937	4.4136e-05
4.6947	4.4123e-05
4.6957	4.4111e-05
4.6967	4.4099e-05
4.6977	4.4086e-05
4.6987	4.4074e-05
4.6997	4.4062e-05
4.7007	4.4049e-05
4.7017	4.4037e-05
4.7027	4.4024e-05
4.7037	4.4012e-05
4.7047	4.4e-05
4.7057	4.3988e-05
4.7067	4.3975e-05
4.7077	4.3963e-05
4.7087	4.3951e-05
4.7097	4.3939e-05
4.7107	4.3926e-05
4.7117	4.3914e-05
4.7127	4.3902e-05
4.7137	4.389e-05
4.7147	4.3878e-05
4.7157	4.3866e-05
4.7167	4.3854e-05
4.7177	4.3842e-05
4.7187	4.383e-05
4.7197	4.3818e-05
4.7207	4.3806e-05
4.7217	4.3794e-05
4.7227	4.3782e-05
4.7237	4.377e-05
4.7247	4.3759e-05
4.7257	4.3747e-05
4.7267	4.3735e-05
4.7277	4.3723e-05
4.7287	4.3712e-05
4.7297	4.37e-05
4.7307	4.3688e-05
4.7317	4.3677e-05
4.7327	4.3665e-05
4.7337	4.3653e-05
4.7347	4.3642e-05
4.7357	4.363e-05
4.7367	4.3618e-05
4.7377	4.3607e-05
4.7387	4.3595e-05
4.7397	4.3584e-05
4.7407	4.3572e-05
4.7417	4.356e-05
4.7427	4.3549e-05
4.7437	4.3537e-05
4.7447	4.3526e-05
4.7457	4.3514e-05
4.7467	4.3502e-05
4.7477	4.3491e-05
4.7487	4.3479e-05
4.7497	4.3468e-05
4.7507	4.3456e-05
4.7517	4.3445e-05
4.7527	4.3433e-05
4.7537	4.3421e-05
4.7547	4.341e-05
4.7557	4.3398e-05
4.7567	4.3386e-05
4.7577	4.3375e-05
4.7587	4.3363e-05
4.7597	4.3352e-05
4.7607	4.334e-05
4.7617	4.3329e-05
4.7627	4.3317e-05
4.7637	4.3305e-05
4.7647	4.3294e-05
4.7657	4.3282e-05
4.7667	4.3271e-05
4.7677	4.3259e-05
4.7687	4.3248e-05
4.7697	4.3237e-05
4.7707	4.3225e-05
4.7717	4.3214e-05
4.7727	4.3202e-05
4.7737	4.3191e-05
4.7747	4.318e-05
4.7757	4.3169e-05
4.7767	4.3157e-05
4.7777	4.3146e-05
4.7787	4.3135e-05
4.7797	4.3124e-05
4.7807	4.3113e-05
4.7817	4.3102e-05
4.7827	4.3091e-05
4.7837	4.308e-05
4.7847	4.3069e-05
4.7857	4.3058e-05
4.7867	4.3047e-05
4.7877	4.3037e-05
4.7887	4.3026e-05
4.7897	4.3015e-05
4.7907	4.3005e-05
4.7917	4.2994e-05
4.7927	4.2983e-05
4.7937	4.2973e-05
4.7947	4.2962e-05
4.7957	4.2952e-05
4.7967	4.2941e-05
4.7977	4.2931e-05
4.7987	4.292e-05
4.7997	4.291e-05
4.8007	4.29e-05
4.8017	4.2889e-05
4.8027	4.2879e-05
4.8037	4.2869e-05
4.8047	4.2858e-05
4.8057	4.2848e-05
4.8067	4.2838e-05
4.8077	4.2828e-05
4.8087	4.2818e-05
4.8097	4.2807e-05
4.8107	4.2797e-05
4.8117	4.2787e-05
4.8127	4.2777e-05
4.8137	4.2767e-05
4.8147	4.2757e-05
4.8157	4.2747e-05
4.8167	4.2737e-05
4.8177	4.2727e-05
4.8187	4.2717e-05
4.8197	4.2707e-05
4.8207	4.2697e-05
4.8217	4.2688e-05
4.8227	4.2678e-05
4.8237	4.2668e-05
4.8247	4.2658e-05
4.8257	4.2649e-05
4.8267	4.2639e-05
4.8277	4.263e-05
4.8287	4.262e-05
4.8297	4.2611e-05
4.8307	4.2601e-05
4.8317	4.2592e-05
4.8327	4.2583e-05
4.8337	4.2574e-05
4.8347	4.2564e-05
4.8357	4.2555e-05
4.8367	4.2546e-05
4.8377	4.2537e-05
4.8387	4.2528e-05
4.8397	4.252e-05
4.8407	4.2511e-05
4.8417	4.2502e-05
4.8427	4.2494e-05
4.8437	4.2485e-05
4.8447	4.2477e-05
4.8457	4.2468e-05
4.8467	4.246e-05
4.8477	4.2452e-05
4.8487	4.2443e-05
4.8497	4.2435e-05
4.8507	4.2427e-05
4.8517	4.2419e-05
4.8527	4.2411e-05
4.8537	4.2404e-05
4.8547	4.2396e-05
4.8557	4.2388e-05
4.8567	4.2381e-05
4.8577	4.2373e-05
4.8587	4.2365e-05
4.8597	4.2358e-05
4.8607	4.2351e-05
4.8617	4.2343e-05
4.8627	4.2336e-05
4.8637	4.2329e-05
4.8647	4.2322e-05
4.8657	4.2315e-05
4.8667	4.2308e-05
4.8677	4.2301e-05
4.8687	4.2294e-05
4.8697	4.2287e-05
4.8707	4.228e-05
4.8717	4.2274e-05
4.8727	4.2267e-05
4.8737	4.226e-05
4.8747	4.2254e-05
4.8757	4.2247e-05
4.8767	4.2241e-05
4.8777	4.2235e-05
4.8787	4.2228e-05
4.8797	4.2222e-05
4.8807	4.2216e-05
4.8817	4.221e-05
4.8827	4.2203e-05
4.8837	4.2197e-05
4.8847	4.2191e-05
4.8857	4.2185e-05
4.8867	4.218e-05
4.8877	4.2174e-05
4.8887	4.2168e-05
4.8897	4.2162e-05
4.8907	4.2157e-05
4.8917	4.2151e-05
4.8927	4.2146e-05
4.8937	4.2141e-05
4.8947	4.2135e-05
4.8957	4.213e-05
4.8967	4.2125e-05
4.8977	4.212e-05
4.8987	4.2115e-05
4.8997	4.211e-05
4.9007	4.2105e-05
4.9017	4.21e-05
4.9027	4.2096e-05
4.9037	4.2091e-05
4.9047	4.2086e-05
4.9057	4.2082e-05
4.9067	4.2078e-05
4.9077	4.2073e-05
4.9087	4.2069e-05
4.9097	4.2065e-05
4.9107	4.2061e-05
4.9117	4.2057e-05
4.9127	4.2053e-05
4.9137	4.2049e-05
4.9147	4.2045e-05
4.9157	4.2042e-05
4.9167	4.2038e-05
4.9177	4.2035e-05
4.9187	4.2031e-05
4.9197	4.2028e-05
4.9207	4.2024e-05
4.9217	4.2021e-05
4.9227	4.2018e-05
4.9237	4.2015e-05
4.9247	4.2011e-05
4.9257	4.2008e-05
4.9267	4.2005e-05
4.9277	4.2002e-05
4.9287	4.1999e-05
4.9297	4.1996e-05
4.9307	4.1994e-05
4.9317	4.1991e-05
4.9327	4.1988e-05
4.9337	4.1985e-05
4.9347	4.1983e-05
4.9357	4.198e-05
4.9367	4.1977e-05
4.9377	4.1975e-05
4.9387	4.1972e-05
4.9397	4.197e-05
4.9407	4.1967e-05
4.9417	4.1965e-05
4.9427	4.1962e-05
4.9437	4.196e-05
4.9447	4.1957e-05
4.9457	4.1955e-05
4.9467	4.1953e-05
4.9477	4.195e-05
4.9487	4.1948e-05
4.9497	4.1946e-05
4.9507	4.1944e-05
4.9517	4.1942e-05
4.9527	4.1939e-05
4.9537	4.1937e-05
4.9547	4.1935e-05
4.9557	4.1933e-05
4.9567	4.1931e-05
4.9577	4.1929e-05
4.9587	4.1927e-05
4.9597	4.1925e-05
4.9607	4.1924e-05
4.9617	4.1922e-05
4.9627	4.192e-05
4.9637	4.1918e-05
4.9647	4.1917e-05
4.9657	4.1915e-05
4.9667	4.1913e-05
4.9677	4.1912e-05
4.9687	4.191e-05
4.9697	4.1908e-05
4.9707	4.1907e-05
4.9717	4.1905e-05
4.9727	4.1904e-05
4.9737	4.1903e-05
4.9747	4.1901e-05
4.9757	4.19e-05
4.9767	4.1898e-05
4.9777	4.1897e-05
4.9787	4.1896e-05
4.9797	4.1894e-05
4.9807	4.1893e-05
4.9817	4.1892e-05
4.9827	4.1891e-05
4.9837	4.1889e-05
4.9847	4.1888e-05
4.9857	4.1887e-05
4.9867	4.1886e-05
4.9877	4.1884e-05
4.9887	4.1883e-05
4.9897	4.1882e-05
4.9907	4.1881e-05
4.9917	4.188e-05
4.9927	4.1878e-05
4.9937	4.1877e-05
4.9947	4.1876e-05
4.9957	4.1875e-05
4.9967	4.1873e-05
4.9977	4.1872e-05
4.9987	4.1871e-05
4.9997	4.1869e-05
5.0007	4.1868e-05
5.0017	4.1867e-05
5.0027	4.1865e-05
5.0037	4.1864e-05
5.0047	4.1862e-05
5.0057	4.1861e-05
5.0067	4.1859e-05
5.0077	4.1858e-05
5.0087	4.1856e-05
5.0097	4.1855e-05
5.0107	4.1853e-05
5.0117	4.1852e-05
5.0127	4.185e-05
5.0137	4.1849e-05
5.0147	4.1847e-05
5.0157	4.1845e-05
5.0167	4.1844e-05
5.0177	4.1842e-05
5.0187	4.184e-05
5.0197	4.1839e-05
5.0207	4.1837e-05
5.0217	4.1835e-05
5.0227	4.1833e-05
5.0237	4.1832e-05
5.0247	4.183e-05
5.0257	4.1828e-05
5.0267	4.1826e-05
5.0277	4.1825e-05
5.0287	4.1823e-05
5.0297	4.1821e-05
5.0307	4.1819e-05
5.0317	4.1818e-05
5.0327	4.1816e-05
5.0337	4.1814e-05
5.0347	4.1812e-05
5.0357	4.1811e-05
5.0367	4.1809e-05
5.0377	4.1807e-05
5.0387	4.1805e-05
5.0397	4.1803e-05
5.0407	4.1802e-05
5.0417	4.18e-05
5.0427	4.1798e-05
5.0437	4.1796e-05
5.0447	4.1794e-05
5.0457	4.1792e-05
5.0467	4.179e-05
5.0477	4.1789e-05
5.0487	4.1787e-05
5.0497	4.1785e-05
5.0507	4.1783e-05
5.0517	4.1781e-05
5.0527	4.1779e-05
5.0537	4.1777e-05
5.0547	4.1775e-05
5.0557	4.1773e-05
5.0567	4.1771e-05
5.0577	4.1769e-05
5.0587	4.1766e-05
5.0597	4.1764e-05
5.0607	4.1762e-05
5.0617	4.176e-05
5.0627	4.1758e-05
5.0637	4.1755e-05
5.0647	4.1753e-05
5.0657	4.1751e-05
5.0667	4.1748e-05
5.0677	4.1746e-05
5.0687	4.1744e-05
5.0697	4.1741e-05
5.0707	4.1739e-05
5.0717	4.1737e-05
5.0727	4.1734e-05
5.0737	4.1732e-05
5.0747	4.1729e-05
5.0757	4.1727e-05
5.0767	4.1724e-05
5.0777	4.1722e-05
5.0787	4.1719e-05
5.0797	4.1717e-05
5.0807	4.1714e-05
5.0817	4.1712e-05
5.0827	4.1709e-05
5.0837	4.1706e-05
5.0847	4.1704e-05
5.0857	4.1701e-05
5.0867	4.1699e-05
5.0877	4.1696e-05
5.0887	4.1694e-05
5.0897	4.1691e-05
5.0907	4.1689e-05
5.0917	4.1687e-05
5.0927	4.1684e-05
5.0937	4.1682e-05
5.0947	4.1679e-05
5.0957	4.1677e-05
5.0967	4.1675e-05
5.0977	4.1672e-05
5.0987	4.167e-05
5.0997	4.1668e-05
5.1007	4.1665e-05
5.1017	4.1663e-05
5.1027	4.1661e-05
5.1037	4.1659e-05
5.1047	4.1656e-05
5.1057	4.1654e-05
5.1067	4.1652e-05
5.1077	4.165e-05
5.1087	4.1648e-05
5.1097	4.1646e-05
5.1107	4.1644e-05
5.1117	4.1642e-05
5.1127	4.164e-05
5.1137	4.1638e-05
5.1147	4.1636e-05
5.1157	4.1634e-05
5.1167	4.1632e-05
5.1177	4.163e-05
5.1187	4.1628e-05
5.1197	4.1626e-05
5.1207	4.1624e-05
5.1217	4.1622e-05
5.1227	4.162e-05
5.1237	4.1618e-05
5.1247	4.1616e-05
5.1257	4.1614e-05
5.1267	4.1612e-05
5.1277	4.1611e-05
5.1287	4.1609e-05
5.1297	4.1607e-05
5.1307	4.1605e-05
5.1317	4.1603e-05
5.1327	4.1602e-05
5.1337	4.16e-05
5.1347	4.1598e-05
5.1357	4.1597e-05
5.1367	4.1595e-05
5.1377	4.1593e-05
5.1387	4.1592e-05
5.1397	4.159e-05
5.1407	4.1589e-05
5.1417	4.1587e-05
5.1427	4.1586e-05
5.1437	4.1584e-05
5.1447	4.1583e-05
5.1457	4.1582e-05
5.1467	4.158e-05
5.1477	4.1579e-05
5.1487	4.1578e-05
5.1497	4.1577e-05
5.1507	4.1576e-05
5.1517	4.1575e-05
5.1527	4.1574e-05
5.1537	4.1573e-05
5.1547	4.1572e-05
5.1557	4.1571e-05
5.1567	4.157e-05
5.1577	4.157e-05
5.1587	4.1569e-05
5.1597	4.1568e-05
5.1607	4.1568e-05
5.1617	4.1567e-05
5.1627	4.1567e-05
5.1637	4.1567e-05
5.1647	4.1566e-05
5.1657	4.1566e-05
5.1667	4.1566e-05
5.1677	4.1566e-05
5.1687	4.1566e-05
5.1697	4.1566e-05
5.1707	4.1566e-05
5.1717	4.1566e-05
5.1727	4.1566e-05
5.1737	4.1566e-05
5.1747	4.1566e-05
5.1757	4.1567e-05
5.1767	4.1567e-05
5.1777	4.1568e-05
5.1787	4.1568e-05
5.1797	4.1569e-05
5.1807	4.1569e-05
5.1817	4.157e-05
5.1827	4.1571e-05
5.1837	4.1571e-05
5.1847	4.1572e-05
5.1857	4.1573e-05
5.1867	4.1574e-05
5.1877	4.1575e-05
5.1887	4.1576e-05
5.1897	4.1577e-05
5.1907	4.1578e-05
5.1917	4.1579e-05
5.1927	4.158e-05
5.1937	4.1581e-05
5.1947	4.1583e-05
5.1957	4.1584e-05
5.1967	4.1585e-05
5.1977	4.1587e-05
5.1987	4.1588e-05
5.1997	4.159e-05
5.2007	4.1591e-05
5.2017	4.1593e-05
5.2027	4.1595e-05
5.2037	4.1596e-05
5.2047	4.1598e-05
5.2057	4.16e-05
5.2067	4.1602e-05
5.2077	4.1604e-05
5.2087	4.1606e-05
5.2097	4.1608e-05
5.2107	4.161e-05
5.2117	4.1612e-05
5.2127	4.1615e-05
5.2137	4.1617e-05
5.2147	4.162e-05
5.2157	4.1622e-05
5.2167	4.1625e-05
5.2177	4.1627e-05
5.2187	4.163e-05
5.2197	4.1633e-05
5.2207	4.1636e-05
5.2217	4.1639e-05
5.2227	4.1642e-05
5.2237	4.1645e-05
5.2247	4.1648e-05
5.2257	4.1651e-05
5.2267	4.1654e-05
5.2277	4.1658e-05
5.2287	4.1661e-05
5.2297	4.1665e-05
5.2307	4.1668e-05
5.2317	4.1672e-05
5.2327	4.1676e-05
5.2337	4.1679e-05
5.2347	4.1683e-05
5.2357	4.1687e-05
5.2367	4.1691e-05
5.2377	4.1695e-05
5.2387	4.1699e-05
5.2397	4.1703e-05
5.2407	4.1707e-05
5.2417	4.1711e-05
5.2427	4.1715e-05
5.2437	4.172e-05
5.2447	4.1724e-05
5.2457	4.1728e-05
5.2467	4.1733e-05
5.2477	4.1737e-05
5.2487	4.1741e-05
5.2497	4.1746e-05
5.2508	4.175e-05
5.2518	4.1755e-05
5.2528	4.176e-05
5.2538	4.1764e-05
5.2548	4.1769e-05
5.2558	4.1774e-05
5.2568	4.1778e-05
5.2578	4.1783e-05
5.2588	4.1788e-05
5.2598	4.1793e-05
5.2608	4.1798e-05
5.2618	4.1803e-05
5.2628	4.1807e-05
5.2638	4.1812e-05
5.2648	4.1817e-05
5.2658	4.1822e-05
5.2668	4.1828e-05
5.2678	4.1833e-05
5.2688	4.1838e-05
5.2698	4.1843e-05
5.2708	4.1848e-05
5.2718	4.1853e-05
5.2728	4.1859e-05
5.2738	4.1864e-05
5.2748	4.1869e-05
5.2758	4.1875e-05
5.2768	4.188e-05
5.2778	4.1886e-05
5.2788	4.1891e-05
5.2798	4.1897e-05
5.2808	4.1902e-05
5.2818	4.1908e-05
5.2828	4.1913e-05
5.2838	4.1919e-05
5.2848	4.1925e-05
5.2858	4.1931e-05
5.2868	4.1936e-05
5.2878	4.1942e-05
5.2888	4.1948e-05
5.2898	4.1954e-05
5.2908	4.196e-05
5.2918	4.1965e-05
5.2928	4.1971e-05
5.2938	4.1977e-05
5.2948	4.1983e-05
5.2958	4.1989e-05
5.2968	4.1995e-05
5.2978	4.2001e-05
5.2988	4.2007e-05
5.2998	4.2013e-05
5.3008	4.2019e-05
5.3018	4.2025e-05
5.3028	4.2031e-05
5.3038	4.2037e-05
5.3048	4.2043e-05
5.3058	4.2049e-05
5.3068	4.2055e-05
5.3078	4.2061e-05
5.3088	4.2067e-05
5.3098	4.2073e-05
5.3108	4.2078e-05
5.3118	4.2084e-05
5.3128	4.209e-05
5.3138	4.2096e-05
5.3148	4.2102e-05
5.3158	4.2108e-05
5.3168	4.2113e-05
5.3178	4.2119e-05
5.3188	4.2125e-05
5.3198	4.2131e-05
5.3208	4.2136e-05
5.3218	4.2142e-05
5.3228	4.2148e-05
5.3238	4.2153e-05
5.3248	4.2159e-05
5.3258	4.2164e-05
5.3268	4.217e-05
5.3278	4.2175e-05
5.3288	4.2181e-05
5.3298	4.2186e-05
5.3308	4.2191e-05
5.3318	4.2197e-05
5.3328	4.2202e-05
5.3338	4.2207e-05
5.3348	4.2213e-05
5.3358	4.2218e-05
5.3368	4.2223e-05
5.3378	4.2228e-05
5.3388	4.2233e-05
5.3398	4.2238e-05
5.3408	4.2244e-05
5.3418	4.2249e-05
5.3428	4.2254e-05
5.3438	4.2259e-05
5.3448	4.2264e-05
5.3458	4.2269e-05
5.3468	4.2273e-05
5.3478	4.2278e-05
5.3488	4.2283e-05
5.3498	4.2288e-05
5.3508	4.2293e-05
5.3518	4.2297e-05
5.3528	4.2302e-05
5.3538	4.2307e-05
5.3548	4.2311e-05
5.3558	4.2316e-05
5.3568	4.232e-05
5.3578	4.2325e-05
5.3588	4.2329e-05
5.3598	4.2334e-05
5.3608	4.2338e-05
5.3618	4.2342e-05
5.3628	4.2346e-05
5.3638	4.2351e-05
5.3648	4.2355e-05
5.3658	4.2359e-05
5.3668	4.2363e-05
5.3678	4.2367e-05
5.3688	4.237e-05
5.3698	4.2374e-05
5.3708	4.2378e-05
5.3718	4.2382e-05
5.3728	4.2385e-05
5.3738	4.2389e-05
5.3748	4.2392e-05
5.3758	4.2396e-05
5.3768	4.2399e-05
5.3778	4.2402e-05
5.3788	4.2406e-05
5.3798	4.2409e-05
5.3808	4.2412e-05
5.3818	4.2415e-05
5.3828	4.2418e-05
5.3838	4.2421e-05
5.3848	4.2424e-05
5.3858	4.2426e-05
5.3868	4.2429e-05
5.3878	4.2432e-05
5.3888	4.2434e-05
5.3898	4.2437e-05
5.3908	4.2439e-05
5.3918	4.2442e-05
5.3928	4.2444e-05
5.3938	4.2446e-05
5.3948	4.2448e-05
5.3958	4.245e-05
5.3968	4.2452e-05
5.3978	4.2454e-05
5.3988	4.2456e-05
5.3998	4.2458e-05
5.4008	4.246e-05
5.4018	4.2462e-05
5.4028	4.2464e-05
5.4038	4.2466e-05
5.4048	4.2467e-05
5.4058	4.2469e-05
5.4068	4.247e-05
5.4078	4.2472e-05
5.4088	4.2473e-05
5.4098	4.2475e-05
5.4108	4.2476e-05
5.4118	4.2478e-05
5.4128	4.2479e-05
5.4138	4.248e-05
5.4148	4.2482e-05
5.4158	4.2483e-05
5.4168	4.2484e-05
5.4178	4.2485e-05
5.4188	4.2486e-05
5.4198	4.2487e-05
5.4208	4.2488e-05
5.4218	4.2489e-05
5.4228	4.249e-05
5.4238	4.2491e-05
5.4248	4.2492e-05
5.4258	4.2493e-05
5.4268	4.2493e-05
5.4278	4.2494e-05
5.4288	4.2495e-05
5.4298	4.2495e-05
5.4308	4.2496e-05
5.4318	4.2496e-05
5.4328	4.2497e-05
5.4338	4.2497e-05
5.4348	4.2498e-05
5.4358	4.2498e-05
5.4368	4.2498e-05
5.4378	4.2499e-05
5.4388	4.2499e-05
5.4398	4.2499e-05
5.4408	4.2499e-05
5.4418	4.2499e-05
5.4428	4.2499e-05
5.4438	4.2499e-05
5.4448	4.2499e-05
5.4458	4.2499e-05
5.4468	4.2499e-05
5.4478	4.2499e-05
5.4488	4.2499e-05
5.4498	4.2498e-05
5.4508	4.2498e-05
5.4518	4.2498e-05
5.4528	4.2497e-05
5.4538	4.2497e-05
5.4548	4.2497e-05
5.4558	4.2496e-05
5.4568	4.2496e-05
5.4578	4.2495e-05
5.4588	4.2495e-05
5.4598	4.2494e-05
5.4608	4.2494e-05
5.4618	4.2493e-05
5.4628	4.2493e-05
5.4638	4.2492e-05
5.4648	4.2492e-05
5.4658	4.2491e-05
5.4668	4.249e-05
5.4678	4.249e-05
5.4688	4.2489e-05
5.4698	4.2488e-05
5.4708	4.2488e-05
5.4718	4.2487e-05
5.4728	4.2487e-05
5.4738	4.2486e-05
5.4748	4.2485e-05
5.4758	4.2484e-05
5.4768	4.2484e-05
5.4778	4.2483e-05
5.4788	4.2482e-05
5.4798	4.2482e-05
5.4808	4.2481e-05
5.4818	4.248e-05
5.4828	4.248e-05
5.4838	4.2479e-05
5.4848	4.2478e-05
5.4858	4.2477e-05
5.4868	4.2477e-05
5.4878	4.2476e-05
5.4888	4.2475e-05
5.4898	4.2474e-05
5.4908	4.2473e-05
5.4918	4.2473e-05
5.4928	4.2472e-05
5.4938	4.2471e-05
5.4948	4.247e-05
5.4958	4.2469e-05
5.4968	4.2469e-05
5.4978	4.2468e-05
5.4988	4.2467e-05
5.4998	4.2466e-05
5.5008	4.2465e-05
5.5018	4.2464e-05
5.5028	4.2463e-05
5.5038	4.2462e-05
5.5048	4.2461e-05
5.5058	4.246e-05
5.5068	4.2459e-05
5.5078	4.2458e-05
5.5088	4.2457e-05
5.5098	4.2456e-05
5.5108	4.2455e-05
5.5118	4.2454e-05
5.5128	4.2453e-05
5.5138	4.2452e-05
5.5148	4.2451e-05
5.5158	4.2449e-05
5.5168	4.2448e-05
5.5178	4.2447e-05
5.5188	4.2446e-05
5.5198	4.2445e-05
5.5208	4.2444e-05
5.5218	4.2443e-05
5.5228	4.2441e-05
5.5238	4.244e-05
5.5248	4.2439e-05
5.5258	4.2438e-05
5.5268	4.2437e-05
5.5278	4.2436e-05
5.5288	4.2434e-05
5.5298	4.2433e-05
5.5308	4.2432e-05
5.5318	4.2431e-05
5.5328	4.243e-05
5.5338	4.2428e-05
5.5348	4.2427e-05
5.5358	4.2426e-05
5.5368	4.2425e-05
5.5378	4.2424e-05
5.5388	4.2423e-05
5.5398	4.2421e-05
5.5408	4.242e-05
5.5418	4.2419e-05
5.5428	4.2418e-05
5.5438	4.2417e-05
5.5448	4.2416e-05
5.5458	4.2414e-05
5.5468	4.2413e-05
5.5478	4.2412e-05
5.5488	4.2411e-05
5.5498	4.241e-05
5.5508	4.2408e-05
5.5518	4.2407e-05
5.5528	4.2406e-05
5.5538	4.2405e-05
5.5548	4.2403e-05
5.5558	4.2402e-05
5.5568	4.2401e-05
5.5578	4.2399e-05
5.5588	4.2398e-05
5.5598	4.2397e-05
5.5608	4.2395e-05
5.5618	4.2394e-05
5.5628	4.2392e-05
5.5638	4.2391e-05
5.5648	4.2389e-05
5.5658	4.2388e-05
5.5668	4.2386e-05
5.5678	4.2385e-05
5.5688	4.2383e-05
5.5698	4.2382e-05
5.5708	4.238e-05
5.5718	4.2379e-05
5.5728	4.2377e-05
5.5738	4.2375e-05
5.5748	4.2373e-05
5.5758	4.2372e-05
5.5768	4.237e-05
5.5778	4.2368e-05
5.5788	4.2366e-05
5.5798	4.2365e-05
5.5808	4.2363e-05
5.5818	4.2361e-05
5.5828	4.2359e-05
5.5838	4.2357e-05
5.5848	4.2355e-05
5.5858	4.2353e-05
5.5868	4.2351e-05
5.5878	4.2349e-05
5.5888	4.2347e-05
5.5898	4.2345e-05
5.5908	4.2343e-05
5.5918	4.2341e-05
5.5928	4.2339e-05
5.5938	4.2337e-05
5.5948	4.2335e-05
5.5958	4.2333e-05
5.5968	4.233e-05
5.5978	4.2328e-05
5.5988	4.2326e-05
5.5998	4.2324e-05
5.6008	4.2322e-05
5.6018	4.2319e-05
5.6028	4.2317e-05
5.6038	4.2315e-05
5.6048	4.2312e-05
5.6058	4.231e-05
5.6068	4.2308e-05
5.6078	4.2305e-05
5.6088	4.2303e-05
5.6098	4.23e-05
5.6108	4.2298e-05
5.6118	4.2295e-05
5.6128	4.2293e-05
5.6138	4.229e-05
5.6148	4.2288e-05
5.6158	4.2285e-05
5.6168	4.2282e-05
5.6178	4.228e-05
5.6188	4.2277e-05
5.6198	4.2274e-05
5.6208	4.2271e-05
5.6218	4.2268e-05
5.6228	4.2266e-05
5.6238	4.2263e-05
5.6248	4.226e-05
5.6258	4.2257e-05
5.6268	4.2254e-05
5.6278	4.225e-05
5.6288	4.2247e-05
5.6298	4.2244e-05
5.6308	4.2241e-05
5.6318	4.2238e-05
5.6328	4.2234e-05
5.6338	4.2231e-05
5.6348	4.2228e-05
5.6358	4.2224e-05
5.6368	4.2221e-05
5.6378	4.2217e-05
5.6388	4.2213e-05
5.6398	4.221e-05
5.6408	4.2206e-05
5.6418	4.2202e-05
5.6428	4.2199e-05
5.6438	4.2195e-05
5.6448	4.2191e-05
5.6458	4.2187e-05
5.6468	4.2183e-05
5.6478	4.2179e-05
5.6488	4.2175e-05
5.6498	4.2171e-05
5.6508	4.2167e-05
5.6518	4.2163e-05
5.6528	4.2159e-05
5.6538	4.2155e-05
5.6548	4.2151e-05
5.6558	4.2146e-05
5.6568	4.2142e-05
5.6578	4.2138e-05
5.6588	4.2133e-05
5.6598	4.2129e-05
5.6608	4.2125e-05
5.6618	4.212e-05
5.6628	4.2116e-05
5.6638	4.2111e-05
5.6648	4.2107e-05
5.6658	4.2102e-05
5.6668	4.2098e-05
5.6678	4.2093e-05
5.6688	4.2088e-05
5.6698	4.2083e-05
5.6708	4.2079e-05
5.6718	4.2074e-05
5.6728	4.2069e-05
5.6738	4.2064e-05
5.6748	4.2059e-05
5.6758	4.2054e-05
5.6768	4.2049e-05
5.6778	4.2044e-05
5.6788	4.2039e-05
5.6798	4.2034e-05
5.6808	4.2029e-05
5.6818	4.2024e-05
5.6828	4.2019e-05
5.6838	4.2013e-05
5.6848	4.2008e-05
5.6858	4.2003e-05
5.6868	4.1997e-05
5.6878	4.1992e-05
5.6888	4.1986e-05
5.6898	4.1981e-05
5.6908	4.1975e-05
5.6918	4.197e-05
5.6928	4.1964e-05
5.6938	4.1958e-05
5.6948	4.1952e-05
5.6958	4.1947e-05
5.6968	4.1941e-05
5.6978	4.1935e-05
5.6988	4.1929e-05
5.6998	4.1923e-05
5.7008	4.1917e-05
5.7018	4.1911e-05
5.7028	4.1905e-05
5.7038	4.1899e-05
5.7048	4.1893e-05
5.7058	4.1886e-05
5.7068	4.188e-05
5.7078	4.1874e-05
5.7088	4.1867e-05
5.7098	4.1861e-05
5.7108	4.1855e-05
5.7118	4.1848e-05
5.7128	4.1842e-05
5.7138	4.1835e-05
5.7148	4.1829e-05
5.7158	4.1822e-05
5.7168	4.1816e-05
5.7178	4.1809e-05
5.7188	4.1802e-05
5.7198	4.1796e-05
5.7208	4.1789e-05
5.7218	4.1782e-05
5.7228	4.1776e-05
5.7238	4.1769e-05
5.7248	4.1762e-05
5.7258	4.1755e-05
5.7268	4.1749e-05
5.7278	4.1742e-05
5.7288	4.1735e-05
5.7298	4.1728e-05
5.7308	4.1721e-05
5.7318	4.1714e-05
5.7328	4.1707e-05
5.7338	4.17e-05
5.7348	4.1693e-05
5.7358	4.1686e-05
5.7368	4.1679e-05
5.7378	4.1672e-05
5.7388	4.1665e-05
5.7398	4.1658e-05
5.7408	4.1651e-05
5.7418	4.1643e-05
5.7428	4.1636e-05
5.7438	4.1629e-05
5.7448	4.1622e-05
5.7458	4.1614e-05
5.7468	4.1607e-05
5.7478	4.16e-05
5.7488	4.1592e-05
5.7498	4.1585e-05
5.7508	4.1577e-05
5.7518	4.157e-05
5.7528	4.1562e-05
5.7538	4.1555e-05
5.7548	4.1547e-05
5.7558	4.154e-05
5.7568	4.1532e-05
5.7578	4.1524e-05
5.7588	4.1517e-05
5.7598	4.1509e-05
5.7608	4.1501e-05
5.7618	4.1493e-05
5.7628	4.1486e-05
5.7638	4.1478e-05
5.7648	4.147e-05
5.7658	4.1462e-05
5.7668	4.1454e-05
5.7678	4.1446e-05
5.7688	4.1438e-05
5.7698	4.143e-05
5.7708	4.1422e-05
5.7718	4.1414e-05
5.7728	4.1406e-05
5.7738	4.1398e-05
5.7748	4.139e-05
5.7758	4.1382e-05
5.7768	4.1374e-05
5.7778	4.1366e-05
5.7788	4.1358e-05
5.7798	4.135e-05
5.7808	4.1341e-05
5.7818	4.1333e-05
5.7828	4.1325e-05
5.7838	4.1317e-05
5.7848	4.1309e-05
5.7858	4.13e-05
5.7868	4.1292e-05
5.7878	4.1284e-05
5.7888	4.1276e-05
5.7898	4.1267e-05
5.7908	4.1259e-05
5.7918	4.1251e-05
5.7928	4.1243e-05
5.7938	4.1234e-05
5.7948	4.1226e-05
5.7958	4.1218e-05
5.7968	4.1209e-05
5.7978	4.1201e-05
5.7988	4.1193e-05
5.7998	4.1184e-05
5.8008	4.1176e-05
5.8018	4.1168e-05
5.8028	4.1159e-05
5.8038	4.1151e-05
5.8048	4.1142e-05
5.8058	4.1134e-05
5.8068	4.1125e-05
5.8078	4.1117e-05
5.8088	4.1108e-05
5.8098	4.11e-05
5.8108	4.1091e-05
5.8118	4.1083e-05
5.8128	4.1074e-05
5.8138	4.1066e-05
5.8148	4.1057e-05
5.8158	4.1049e-05
5.8168	4.104e-05
5.8178	4.1031e-05
5.8188	4.1023e-05
5.8198	4.1014e-05
5.8208	4.1006e-05
5.8218	4.0997e-05
5.8228	4.0988e-05
5.8238	4.0979e-05
5.8248	4.0971e-05
5.8258	4.0962e-05
5.8268	4.0953e-05
5.8278	4.0945e-05
5.8288	4.0936e-05
5.8298	4.0927e-05
5.8308	4.0918e-05
5.8318	4.091e-05
5.8328	4.0901e-05
5.8338	4.0892e-05
5.8348	4.0883e-05
5.8358	4.0874e-05
5.8368	4.0866e-05
5.8378	4.0857e-05
5.8388	4.0848e-05
5.8398	4.0839e-05
5.8408	4.0831e-05
5.8418	4.0822e-05
5.8428	4.0813e-05
5.8438	4.0804e-05
5.8448	4.0795e-05
5.8458	4.0787e-05
5.8468	4.0778e-05
5.8478	4.0769e-05
5.8488	4.0761e-05
5.8498	4.0752e-05
5.8508	4.0743e-05
5.8518	4.0734e-05
5.8528	4.0726e-05
5.8538	4.0717e-05
5.8548	4.0709e-05
5.8558	4.07e-05
5.8568	4.0691e-05
5.8578	4.0683e-05
5.8588	4.0674e-05
5.8598	4.0665e-05
5.8608	4.0657e-05
5.8618	4.0648e-05
5.8628	4.064e-05
5.8638	4.0631e-05
5.8648	4.0623e-05
5.8658	4.0614e-05
5.8668	4.0606e-05
5.8678	4.0597e-05
5.8688	4.0589e-05
5.8698	4.058e-05
5.8708	4.0572e-05
5.8718	4.0564e-05
5.8728	4.0555e-05
5.8738	4.0547e-05
5.8748	4.0538e-05
5.8758	4.053e-05
5.8768	4.0522e-05
5.8778	4.0513e-05
5.8788	4.0505e-05
5.8798	4.0497e-05
5.8808	4.0488e-05
5.8818	4.048e-05
5.8828	4.0472e-05
5.8838	4.0463e-05
5.8848	4.0455e-05
5.8858	4.0447e-05
5.8868	4.0439e-05
5.8878	4.0431e-05
5.8888	4.0422e-05
5.8898	4.0414e-05
5.8908	4.0406e-05
5.8918	4.0398e-05
5.8928	4.039e-05
5.8938	4.0382e-05
5.8948	4.0374e-05
5.8958	4.0366e-05
5.8968	4.0358e-05
5.8978	4.035e-05
5.8988	4.0342e-05
5.8998	4.0334e-05
5.9008	4.0326e-05
5.9018	4.0318e-05
5.9028	4.0311e-05
5.9038	4.0303e-05
5.9048	4.0295e-05
5.9058	4.0287e-05
5.9068	4.028e-05
5.9078	4.0272e-05
5.9088	4.0265e-05
5.9098	4.0257e-05
5.9108	4.025e-05
5.9118	4.0242e-05
5.9128	4.0235e-05
5.9138	4.0227e-05
5.9148	4.022e-05
5.9158	4.0213e-05
5.9168	4.0206e-05
5.9178	4.0198e-05
5.9188	4.0191e-05
5.9198	4.0184e-05
5.9208	4.0177e-05
5.9218	4.017e-05
5.9228	4.0163e-05
5.9238	4.0156e-05
5.9248	4.0149e-05
5.9258	4.0142e-05
5.9268	4.0136e-05
5.9278	4.0129e-05
5.9288	4.0122e-05
5.9298	4.0116e-05
5.9308	4.0109e-05
5.9318	4.0102e-05
5.9328	4.0096e-05
5.9338	4.0089e-05
5.9348	4.0083e-05
5.9358	4.0076e-05
5.9368	4.007e-05
5.9378	4.0064e-05
5.9388	4.0057e-05
5.9398	4.0051e-05
5.9408	4.0045e-05
5.9418	4.0039e-05
5.9428	4.0033e-05
5.9438	4.0027e-05
5.9448	4.0021e-05
5.9458	4.0015e-05
5.9468	4.0009e-05
5.9478	4.0003e-05
5.9488	3.9997e-05
5.9498	3.9991e-05
5.9509	3.9985e-05
5.9519	3.9979e-05
5.9529	3.9974e-05
5.9539	3.9968e-05
5.9549	3.9962e-05
5.9559	3.9957e-05
5.9569	3.9951e-05
5.9579	3.9946e-05
5.9589	3.994e-05
5.9599	3.9935e-05
5.9609	3.9929e-05
5.9619	3.9924e-05
5.9629	3.9919e-05
5.9639	3.9914e-05
5.9649	3.9908e-05
5.9659	3.9903e-05
5.9669	3.9898e-05
5.9679	3.9893e-05
5.9689	3.9888e-05
5.9699	3.9883e-05
5.9709	3.9878e-05
5.9719	3.9874e-05
5.9729	3.9869e-05
5.9739	3.9864e-05
5.9749	3.9859e-05
5.9759	3.9855e-05
5.9769	3.985e-05
5.9779	3.9846e-05
5.9789	3.9841e-05
5.9799	3.9837e-05
5.9809	3.9832e-05
5.9819	3.9828e-05
5.9829	3.9824e-05
5.9839	3.982e-05
5.9849	3.9815e-05
5.9859	3.9811e-05
5.9869	3.9807e-05
5.9879	3.9803e-05
5.9889	3.9799e-05
5.9899	3.9795e-05
5.9909	3.9791e-05
5.9919	3.9787e-05
5.9929	3.9784e-05
5.9939	3.978e-05
5.9949	3.9776e-05
5.9959	3.9772e-05
5.9969	3.9769e-05
5.9979	3.9765e-05
5.9989	3.9762e-05
5.9999	3.9758e-05
6.0009	3.9754e-05
6.0019	3.9751e-05
6.0029	3.9748e-05
6.0039	3.9744e-05
6.0049	3.9741e-05
6.0059	3.9737e-05
6.0069	3.9734e-05
6.0079	3.9731e-05
6.0089	3.9727e-05
6.0099	3.9724e-05
6.0109	3.9721e-05
6.0119	3.9718e-05
6.0129	3.9715e-05
6.0139	3.9712e-05
6.0149	3.9709e-05
6.0159	3.9706e-05
6.0169	3.9703e-05
6.0179	3.97e-05
6.0189	3.9697e-05
6.0199	3.9694e-05
6.0209	3.9691e-05
6.0219	3.9688e-05
6.0229	3.9685e-05
6.0239	3.9682e-05
6.0249	3.968e-05
6.0259	3.9677e-05
6.0269	3.9674e-05
6.0279	3.9671e-05
6.0289	3.9669e-05
6.0299	3.9666e-05
6.0309	3.9664e-05
6.0319	3.9661e-05
6.0329	3.9659e-05
6.0339	3.9656e-05
6.0349	3.9654e-05
6.0359	3.9651e-05
6.0369	3.9649e-05
6.0379	3.9647e-05
6.0389	3.9645e-05
6.0399	3.9642e-05
6.0409	3.964e-05
6.0419	3.9638e-05
6.0429	3.9636e-05
6.0439	3.9634e-05
6.0449	3.9632e-05
6.0459	3.963e-05
6.0469	3.9628e-05
6.0479	3.9626e-05
6.0489	3.9624e-05
6.0499	3.9622e-05
6.0509	3.962e-05
6.0519	3.9618e-05
6.0529	3.9616e-05
6.0539	3.9614e-05
6.0549	3.9613e-05
6.0559	3.9611e-05
6.0569	3.9609e-05
6.0579	3.9608e-05
6.0589	3.9606e-05
6.0599	3.9604e-05
6.0609	3.9603e-05
6.0619	3.9601e-05
6.0629	3.9599e-05
6.0639	3.9598e-05
6.0649	3.9596e-05
6.0659	3.9595e-05
6.0669	3.9593e-05
6.0679	3.9592e-05
6.0689	3.959e-05
6.0699	3.9589e-05
6.0709	3.9587e-05
6.0719	3.9586e-05
6.0729	3.9585e-05
6.0739	3.9583e-05
6.0749	3.9582e-05
6.0759	3.9581e-05
6.0769	3.9579e-05
6.0779	3.9578e-05
6.0789	3.9577e-05
6.0799	3.9576e-05
6.0809	3.9574e-05
6.0819	3.9573e-05
6.0829	3.9572e-05
6.0839	3.9571e-05
6.0849	3.957e-05
6.0859	3.9569e-05
6.0869	3.9567e-05
6.0879	3.9566e-05
6.0889	3.9565e-05
6.0899	3.9564e-05
6.0909	3.9563e-05
6.0919	3.9562e-05
6.0929	3.9562e-05
6.0939	3.9561e-05
6.0949	3.956e-05
6.0959	3.9559e-05
6.0969	3.9558e-05
6.0979	3.9557e-05
6.0989	3.9557e-05
6.0999	3.9556e-05
6.1009	3.9555e-05
6.1019	3.9555e-05
6.1029	3.9554e-05
6.1039	3.9553e-05
6.1049	3.9553e-05
6.1059	3.9552e-05
6.1069	3.9552e-05
6.1079	3.9551e-05
6.1089	3.9551e-05
6.1099	3.9551e-05
6.1109	3.955e-05
6.1119	3.955e-05
6.1129	3.955e-05
6.1139	3.9549e-05
6.1149	3.9549e-05
6.1159	3.9549e-05
6.1169	3.9549e-05
6.1179	3.9548e-05
6.1189	3.9548e-05
6.1199	3.9548e-05
6.1209	3.9548e-05
6.1219	3.9548e-05
6.1229	3.9548e-05
6.1239	3.9548e-05
6.1249	3.9548e-05
6.1259	3.9548e-05
6.1269	3.9548e-05
6.1279	3.9548e-05
6.1289	3.9548e-05
6.1299	3.9548e-05
6.1309	3.9548e-05
6.1319	3.9548e-05
6.1329	3.9548e-05
6.1339	3.9548e-05
6.1349	3.9549e-05
6.1359	3.9549e-05
6.1369	3.9549e-05
6.1379	3.9549e-05
6.1389	3.955e-05
6.1399	3.955e-05
6.1409	3.955e-05
6.1419	3.955e-05
6.1429	3.9551e-05
6.1439	3.9551e-05
6.1449	3.9552e-05
6.1459	3.9552e-05
6.1469	3.9552e-05
6.1479	3.9553e-05
6.1489	3.9553e-05
6.1499	3.9554e-05
6.1509	3.9554e-05
6.1519	3.9555e-05
6.1529	3.9556e-05
6.1539	3.9556e-05
6.1549	3.9557e-05
6.1559	3.9558e-05
6.1569	3.9558e-05
6.1579	3.9559e-05
6.1589	3.956e-05
6.1599	3.9561e-05
6.1609	3.9562e-05
6.1619	3.9562e-05
6.1629	3.9563e-05
6.1639	3.9564e-05
6.1649	3.9565e-05
6.1659	3.9566e-05
6.1669	3.9567e-05
6.1679	3.9568e-05
6.1689	3.9569e-05
6.1699	3.957e-05
6.1709	3.9572e-05
6.1719	3.9573e-05
6.1729	3.9574e-05
6.1739	3.9575e-05
6.1749	3.9577e-05
6.1759	3.9578e-05
6.1769	3.9579e-05
6.1779	3.958e-05
6.1789	3.9582e-05
6.1799	3.9583e-05
6.1809	3.9585e-05
6.1819	3.9586e-05
6.1829	3.9587e-05
6.1839	3.9589e-05
6.1849	3.959e-05
6.1859	3.9592e-05
6.1869	3.9593e-05
6.1879	3.9595e-05
6.1889	3.9597e-05
6.1899	3.9598e-05
6.1909	3.96e-05
6.1919	3.9601e-05
6.1929	3.9603e-05
6.1939	3.9605e-05
6.1949	3.9606e-05
6.1959	3.9608e-05
6.1969	3.961e-05
6.1979	3.9611e-05
6.1989	3.9613e-05
6.1999	3.9615e-05
6.2009	3.9617e-05
6.2019	3.7449e-05
6.2029	3.7456e-05
6.2039	3.7463e-05
6.2049	3.747e-05
6.2059	3.7477e-05
6.2069	3.7484e-05
6.2079	3.7492e-05
6.2089	3.7499e-05
6.2099	3.7506e-05
6.2109	3.7514e-05
6.2119	3.7521e-05
6.2129	3.7528e-05
6.2139	3.7536e-05
6.2149	3.7543e-05
6.2159	3.7551e-05
6.2169	3.7558e-05
6.2179	3.7566e-05
6.2189	3.7573e-05
6.2199	3.7581e-05
6.2209	3.7588e-05
6.2219	3.7596e-05
6.2229	3.7603e-05
6.2239	3.7611e-05
6.2249	3.7619e-05
6.2259	3.7626e-05
6.2269	3.7634e-05
6.2279	3.7641e-05
6.2289	3.7649e-05
6.2299	3.7656e-05
6.2309	3.7664e-05
6.2319	3.7671e-05
6.2329	3.7679e-05
6.2339	3.7686e-05
6.2349	3.7694e-05
6.2359	3.7701e-05
6.2369	3.7709e-05
6.2379	3.7716e-05
6.2389	3.7724e-05
6.2399	3.7731e-05
6.2409	3.7738e-05
6.2419	3.7746e-05
6.2429	3.7753e-05
6.2439	3.7761e-05
6.2449	3.7768e-05
6.2459	3.7776e-05
6.2469	3.7783e-05
6.2479	3.7791e-05
6.2489	3.7798e-05
6.2499	3.7806e-05
6.2509	3.7813e-05
6.2519	3.7821e-05
6.2529	3.7829e-05
6.2539	3.7837e-05
6.2549	3.7844e-05
6.2559	3.7852e-05
6.2569	3.786e-05
6.2579	3.7868e-05
6.2589	3.7876e-05
6.2599	3.7884e-05
6.2609	3.7892e-05
6.2619	3.79e-05
6.2629	3.7908e-05
6.2639	3.7916e-05
6.2649	3.7925e-05
6.2659	3.7933e-05
6.2669	3.7942e-05
6.2679	3.7951e-05
6.2689	3.796e-05
6.2699	3.797e-05
6.2709	3.7979e-05
6.2719	3.7989e-05
6.2729	3.7999e-05
6.2739	3.8009e-05
6.2749	3.7993e-05
6.2759	3.7987e-05
6.2769	3.7988e-05
6.2779	3.7997e-05
6.2789	3.8012e-05
6.2799	3.8032e-05
6.2809	3.8056e-05
6.2819	3.8082e-05
6.2829	3.8111e-05
6.2839	3.8142e-05
6.2849	3.8174e-05
6.2859	3.8207e-05
6.2869	3.8241e-05
6.2879	3.8275e-05
6.2889	3.8309e-05
6.2899	3.8342e-05
6.2909	3.8376e-05
6.2919	3.8409e-05
6.2929	3.8442e-05
6.2939	3.8474e-05
6.2949	3.8505e-05
6.2959	3.8536e-05
6.2969	3.8567e-05
6.2979	3.8596e-05
6.2989	3.8626e-05
6.2999	3.8654e-05
6.3009	3.8682e-05
6.3019	3.8708e-05
6.3029	3.8735e-05
6.3039	3.876e-05
6.3049	3.8785e-05
6.3059	3.8809e-05
6.3069	3.8833e-05
6.3079	3.8856e-05
6.3089	3.8878e-05
6.3099	3.89e-05
6.3109	3.8921e-05
6.3119	3.8942e-05
6.3129	3.8962e-05
6.3139	3.8982e-05
6.3149	3.9001e-05
6.3159	3.9019e-05
6.3169	3.9037e-05
6.3179	3.9055e-05
6.3189	3.9071e-05
6.3199	3.9088e-05
6.3209	3.9104e-05
6.3219	3.9119e-05
6.3229	3.9134e-05
6.3239	3.9149e-05
6.3249	3.9163e-05
6.3259	3.9176e-05
6.3269	3.919e-05
6.3279	3.9202e-05
6.3289	3.9215e-05
6.3299	3.9226e-05
6.3309	3.9238e-05
6.3319	3.9249e-05
6.3329	3.9259e-05
6.3339	3.9269e-05
6.3349	3.9279e-05
6.3359	3.9288e-05
6.3369	3.9297e-05
6.3379	3.9305e-05
6.3389	3.9313e-05
6.3399	3.9321e-05
6.3409	3.9328e-05
6.3419	3.9335e-05
6.3429	3.9341e-05
6.3439	3.9347e-05
6.3449	3.9353e-05
6.3459	3.9358e-05
6.3469	3.9363e-05
6.3479	3.9367e-05
6.3489	3.9372e-05
6.3499	3.9375e-05
6.3509	3.9379e-05
6.3519	3.9382e-05
6.3529	3.9385e-05
6.3539	3.9388e-05
6.3549	3.939e-05
6.3559	3.9392e-05
6.3569	3.9394e-05
6.3579	3.9395e-05
6.3589	3.9396e-05
6.3599	3.9396e-05
6.3609	3.9397e-05
6.3619	3.9397e-05
6.3629	3.9396e-05
6.3639	3.9396e-05
6.3649	3.9395e-05
6.3659	3.9393e-05
6.3669	3.9392e-05
6.3679	3.939e-05
6.3689	3.9388e-05
6.3699	3.9385e-05
6.3709	3.9383e-05
6.3719	3.938e-05
6.3729	3.9376e-05
6.3739	3.9373e-05
6.3749	3.9369e-05
6.3759	3.9365e-05
6.3769	3.936e-05
6.3779	3.9356e-05
6.3789	3.9351e-05
6.3799	3.9346e-05
6.3809	3.934e-05
6.3819	3.9335e-05
6.3829	3.9329e-05
6.3839	3.9322e-05
6.3849	3.9316e-05
6.3859	3.9309e-05
6.3869	3.9302e-05
6.3879	3.9295e-05
6.3889	3.9288e-05
6.3899	3.928e-05
6.3909	3.9272e-05
6.3919	3.9264e-05
6.3929	3.9256e-05
6.3939	3.9248e-05
6.3949	3.9239e-05
6.3959	3.923e-05
6.3969	3.9221e-05
6.3979	3.9212e-05
6.3989	3.9203e-05
6.3999	3.9193e-05
6.4009	3.9183e-05
6.4019	3.9174e-05
6.4029	3.9164e-05
6.4039	3.9153e-05
6.4049	3.9143e-05
6.4059	3.9133e-05
6.4069	3.9122e-05
6.4079	3.9111e-05
6.4089	3.9101e-05
6.4099	3.909e-05
6.4109	3.9079e-05
6.4119	3.9068e-05
6.4129	3.9056e-05
6.4139	3.9045e-05
6.4149	3.9034e-05
6.4159	3.9022e-05
6.4169	3.9011e-05
6.4179	3.8999e-05
6.4189	3.8988e-05
6.4199	3.8976e-05
6.4209	3.8964e-05
6.4219	3.8952e-05
6.4229	3.894e-05
6.4239	3.8928e-05
6.4249	3.8916e-05
6.4259	3.8904e-05
6.4269	3.8892e-05
6.4279	3.888e-05
6.4289	3.8868e-05
6.4299	3.8856e-05
6.4309	3.8844e-05
6.4319	3.8831e-05
6.4329	3.8819e-05
6.4339	3.8807e-05
6.4349	3.8795e-05
6.4359	3.8783e-05
6.4369	3.877e-05
6.4379	3.8758e-05
6.4389	3.8746e-05
6.4399	3.8734e-05
6.4409	3.8722e-05
6.4419	3.871e-05
6.4429	3.8698e-05
6.4439	3.8686e-05
6.4449	3.8673e-05
6.4459	3.8662e-05
6.4469	3.865e-05
6.4479	3.8638e-05
6.4489	3.8626e-05
6.4499	3.8614e-05
6.4509	3.8602e-05
6.4519	3.8591e-05
6.4529	3.8579e-05
6.4539	3.8568e-05
6.4549	3.8556e-05
6.4559	3.8545e-05
6.4569	3.8533e-05
6.4579	3.8522e-05
6.4589	3.8511e-05
6.4599	3.85e-05
6.4609	3.8489e-05
6.4619	3.8478e-05
6.4629	3.8467e-05
6.4639	3.8456e-05
6.4649	3.8446e-05
6.4659	3.8435e-05
6.4669	3.8425e-05
6.4679	3.8414e-05
6.4689	3.8404e-05
6.4699	3.8394e-05
6.4709	3.8384e-05
6.4719	3.8374e-05
6.4729	3.8364e-05
6.4739	3.8355e-05
6.4749	3.8345e-05
6.4759	3.8335e-05
6.4769	3.8326e-05
6.4779	3.8317e-05
6.4789	3.8308e-05
6.4799	3.8299e-05
6.4809	3.829e-05
6.4819	3.8281e-05
6.4829	3.8272e-05
6.4839	3.8263e-05
6.4849	3.8255e-05
6.4859	3.8246e-05
6.4869	3.8238e-05
6.4879	3.823e-05
6.4889	3.8222e-05
6.4899	3.8214e-05
6.4909	3.8206e-05
6.4919	3.8198e-05
6.4929	3.819e-05
6.4939	3.8183e-05
6.4949	3.8175e-05
6.4959	3.8168e-05
6.4969	3.816e-05
6.4979	3.8153e-05
6.4989	3.8146e-05
6.4999	3.8139e-05
6.5009	3.8131e-05
6.5019	3.8124e-05
6.5029	3.8117e-05
6.5039	3.8111e-05
6.5049	3.8104e-05
6.5059	3.8097e-05
6.5069	3.809e-05
6.5079	3.8084e-05
6.5089	3.8077e-05
6.5099	3.8071e-05
6.5109	3.8064e-05
6.5119	3.8058e-05
6.5129	3.8052e-05
6.5139	3.8045e-05
6.5149	3.8039e-05
6.5159	3.8033e-05
6.5169	3.8027e-05
6.5179	3.8021e-05
6.5189	3.8015e-05
6.5199	3.8009e-05
6.5209	3.8003e-05
6.5219	3.7997e-05
6.5229	3.7991e-05
6.5239	3.7986e-05
6.5249	3.798e-05
6.5259	3.7974e-05
6.5269	3.7968e-05
6.5279	3.7963e-05
6.5289	3.7957e-05
6.5299	3.7952e-05
6.5309	3.7946e-05
6.5319	3.7941e-05
6.5329	3.7935e-05
6.5339	3.793e-05
6.5349	3.7925e-05
6.5359	3.7919e-05
6.5369	3.7914e-05
6.5379	3.7909e-05
6.5389	3.7904e-05
6.5399	3.7899e-05
6.5409	3.7894e-05
6.5419	3.7889e-05
6.5429	3.7884e-05
6.5439	3.7879e-05
6.5449	3.7874e-05
6.5459	3.7869e-05
6.5469	3.7864e-05
6.5479	3.7859e-05
6.5489	3.7854e-05
6.5499	3.7849e-05
6.5509	3.7845e-05
6.5519	3.784e-05
6.5529	3.7835e-05
6.5539	3.7831e-05
6.5549	3.7826e-05
6.5559	3.7821e-05
6.5569	3.7817e-05
6.5579	3.7812e-05
6.5589	3.7808e-05
6.5599	3.7803e-05
6.5609	3.7799e-05
6.5619	3.7795e-05
6.5629	3.779e-05
6.5639	3.7786e-05
6.5649	3.7782e-05
6.5659	3.7778e-05
6.5669	3.7773e-05
6.5679	3.7769e-05
6.5689	3.7765e-05
6.5699	3.7761e-05
6.5709	3.7757e-05
6.5719	3.7753e-05
6.5729	3.7749e-05
6.5739	3.7745e-05
6.5749	3.7741e-05
6.5759	3.7737e-05
6.5769	3.7734e-05
6.5779	3.773e-05
6.5789	3.7726e-05
6.5799	3.7722e-05
6.5809	3.7719e-05
6.5819	3.7715e-05
6.5829	3.7712e-05
6.5839	3.7708e-05
6.5849	3.7705e-05
6.5859	3.7701e-05
6.5869	3.7698e-05
6.5879	3.7695e-05
6.5889	3.7691e-05
6.5899	3.7688e-05
6.5909	3.7685e-05
6.5919	3.7682e-05
6.5929	3.7679e-05
6.5939	3.7676e-05
6.5949	3.7673e-05
6.5959	3.767e-05
6.5969	3.7668e-05
6.5979	3.7665e-05
6.5989	3.7662e-05
6.5999	3.766e-05
6.6009	3.7657e-05
6.6019	3.7655e-05
6.6029	3.7652e-05
6.6039	3.765e-05
6.6049	3.7648e-05
6.6059	3.7646e-05
6.6069	3.7644e-05
6.6079	3.7642e-05
6.6089	3.764e-05
6.6099	3.7638e-05
6.6109	3.7636e-05
6.6119	3.7634e-05
6.6129	3.7633e-05
6.6139	3.7631e-05
6.6149	3.7629e-05
6.6159	3.7628e-05
6.6169	3.7626e-05
6.6179	3.7625e-05
6.6189	3.7624e-05
6.6199	3.7622e-05
6.6209	3.7621e-05
6.6219	3.762e-05
6.6229	3.7619e-05
6.6239	3.7618e-05
6.6249	3.7617e-05
6.6259	3.7616e-05
6.6269	3.7615e-05
6.6279	3.7614e-05
6.6289	3.7613e-05
6.6299	3.7613e-05
6.6309	3.7612e-05
6.6319	3.7611e-05
6.6329	3.7611e-05
6.6339	3.761e-05
6.6349	3.761e-05
6.6359	3.7609e-05
6.6369	3.7609e-05
6.6379	3.7608e-05
6.6389	3.7608e-05
6.6399	3.7607e-05
6.6409	3.7607e-05
6.6419	3.7607e-05
6.6429	3.7606e-05
6.6439	3.7606e-05
6.6449	3.7606e-05
6.6459	3.7606e-05
6.6469	3.7605e-05
6.6479	3.7605e-05
6.6489	3.7605e-05
6.6499	3.7605e-05
6.651	3.7605e-05
6.652	3.7605e-05
6.653	3.7604e-05
6.654	3.7604e-05
6.655	3.7604e-05
6.656	3.7604e-05
6.657	3.7604e-05
6.658	3.7604e-05
6.659	3.7603e-05
6.66	3.7603e-05
6.661	3.7603e-05
6.662	3.7603e-05
6.663	3.7603e-05
6.664	3.7602e-05
6.665	3.7602e-05
6.666	3.7602e-05
6.667	3.7602e-05
6.668	3.7601e-05
6.669	3.7601e-05
6.67	3.7601e-05
6.671	3.76e-05
6.672	3.76e-05
6.673	3.7599e-05
6.674	3.7599e-05
6.675	3.7598e-05
6.676	3.7598e-05
6.677	3.7597e-05
6.678	3.7597e-05
6.679	3.7596e-05
6.68	3.7595e-05
6.681	3.7594e-05
6.682	3.7593e-05
6.683	3.7592e-05
6.684	3.7591e-05
6.685	3.759e-05
6.686	3.7589e-05
6.687	3.7588e-05
6.688	3.7586e-05
6.689	3.7585e-05
6.69	3.7583e-05
6.691	3.7582e-05
6.692	3.758e-05
6.693	3.7578e-05
6.694	3.7576e-05
6.695	3.7575e-05
6.696	3.7573e-05
6.697	3.757e-05
6.698	3.7568e-05
6.699	3.7566e-05
6.7	3.7564e-05
6.701	3.7561e-05
6.702	3.7559e-05
6.703	3.7556e-05
6.704	3.7553e-05
6.705	3.7551e-05
6.706	3.7548e-05
6.707	3.7545e-05
6.708	3.7542e-05
6.709	3.7539e-05
6.71	3.7536e-05
6.711	3.7532e-05
6.712	3.7529e-05
6.713	3.7526e-05
6.714	3.7522e-05
6.715	3.7519e-05
6.716	3.7515e-05
6.717	3.7512e-05
6.718	3.7508e-05
6.719	3.7504e-05
6.72	3.7501e-05
6.721	3.7497e-05
6.722	3.7493e-05
6.723	3.7489e-05
6.724	3.7485e-05
6.725	3.7481e-05
6.726	3.7477e-05
6.727	3.7473e-05
6.728	3.7469e-05
6.729	3.7465e-05
6.73	3.7461e-05
6.731	3.7457e-05
6.732	3.7453e-05
6.733	3.7449e-05
6.734	3.7444e-05
6.735	3.744e-05
6.736	3.7436e-05
6.737	3.7432e-05
6.738	3.7428e-05
6.739	3.7424e-05
6.74	3.742e-05
6.741	3.7415e-05
6.742	3.7411e-05
6.743	3.7407e-05
6.744	3.7403e-05
6.745	3.7399e-05
6.746	3.7395e-05
6.747	3.7391e-05
6.748	3.7387e-05
6.749	3.7384e-05
6.75	3.738e-05
6.751	3.7376e-05
6.752	3.7372e-05
6.753	3.7368e-05
6.754	3.7365e-05
6.755	3.7361e-05
6.756	3.7358e-05
6.757	3.7354e-05
6.758	3.7351e-05
6.759	3.7348e-05
6.76	3.7344e-05
6.761	3.7341e-05
6.762	3.7338e-05
6.763	3.7335e-05
6.764	3.7332e-05
6.765	3.7329e-05
6.766	3.7327e-05
6.767	3.7324e-05
6.768	3.7321e-05
6.769	3.7319e-05
6.77	3.7317e-05
6.771	3.7314e-05
6.772	3.7312e-05
6.773	3.731e-05
6.774	3.7308e-05
6.775	3.7306e-05
6.776	3.7304e-05
6.777	3.7303e-05
6.778	3.7301e-05
6.779	3.73e-05
6.78	3.7299e-05
6.781	3.7297e-05
6.782	3.7296e-05
6.783	3.7295e-05
6.784	3.7295e-05
6.785	3.7294e-05
6.786	3.7293e-05
6.787	3.7293e-05
6.788	3.7292e-05
6.789	3.7292e-05
6.79	3.7292e-05
6.791	3.7292e-05
6.792	3.7292e-05
6.793	3.7292e-05
6.794	3.7293e-05
6.795	3.7293e-05
6.796	3.7293e-05
6.797	3.7294e-05
6.798	3.7295e-05
6.799	3.7296e-05
6.8	3.7297e-05
6.801	3.7298e-05
6.802	3.7299e-05
6.803	3.73e-05
6.804	3.7302e-05
6.805	3.7303e-05
6.806	3.7305e-05
6.807	3.7306e-05
6.808	3.7308e-05
6.809	3.731e-05
6.81	3.7312e-05
6.811	3.7314e-05
6.812	3.7316e-05
6.813	3.7318e-05
6.814	3.732e-05
6.815	3.7322e-05
6.816	3.7325e-05
6.817	3.7327e-05
6.818	3.733e-05
6.819	3.7332e-05
6.82	3.7335e-05
6.821	3.7338e-05
6.822	3.734e-05
6.823	3.7343e-05
6.824	3.7346e-05
6.825	3.7349e-05
6.826	3.7352e-05
6.827	3.7355e-05
6.828	3.7358e-05
6.829	3.7361e-05
6.83	3.7365e-05
6.831	3.7368e-05
6.832	3.7371e-05
6.833	3.7374e-05
6.834	3.7378e-05
6.835	3.7381e-05
6.836	3.7385e-05
6.837	3.7388e-05
6.838	3.7391e-05
6.839	3.7395e-05
6.84	3.7399e-05
6.841	3.7402e-05
6.842	3.7406e-05
6.843	3.7409e-05
6.844	3.7413e-05
6.845	3.7417e-05
6.846	3.742e-05
6.847	3.7424e-05
6.848	3.7428e-05
6.849	3.7431e-05
6.85	3.7435e-05
6.851	3.7439e-05
6.852	3.7442e-05
6.853	3.7446e-05
6.854	3.745e-05
6.855	3.7454e-05
6.856	3.7457e-05
6.857	3.7461e-05
6.858	3.7465e-05
6.859	3.7469e-05
6.86	3.7472e-05
6.861	3.7476e-05
6.862	3.748e-05
6.863	3.7483e-05
6.864	3.7487e-05
6.865	3.749e-05
6.866	3.7494e-05
6.867	3.7497e-05
6.868	3.7501e-05
6.869	3.7504e-05
6.87	3.7508e-05
6.871	3.7511e-05
6.872	3.7515e-05
6.873	3.7518e-05
6.874	3.7521e-05
6.875	3.7524e-05
6.876	3.7528e-05
6.877	3.7531e-05
6.878	3.7534e-05
6.879	3.7537e-05
6.88	3.754e-05
6.881	3.7543e-05
6.882	3.7546e-05
6.883	3.7548e-05
6.884	3.7551e-05
6.885	3.7554e-05
6.886	3.7557e-05
6.887	3.7559e-05
6.888	3.7562e-05
6.889	3.7564e-05
6.89	3.7567e-05
6.891	3.7569e-05
6.892	3.7571e-05
6.893	3.7574e-05
6.894	3.7576e-05
6.895	3.7578e-05
6.896	3.758e-05
6.897	3.7582e-05
6.898	3.7585e-05
6.899	3.7587e-05
6.9	3.7588e-05
6.901	3.759e-05
6.902	3.7592e-05
6.903	3.7594e-05
6.904	3.7596e-05
6.905	3.7598e-05
6.906	3.76e-05
6.907	3.7601e-05
6.908	3.7603e-05
6.909	3.7605e-05
6.91	3.7606e-05
6.911	3.7608e-05
6.912	3.761e-05
6.913	3.7611e-05
6.914	3.7613e-05
6.915	3.7614e-05
6.916	3.7616e-05
6.917	3.7617e-05
6.918	3.7619e-05
6.919	3.762e-05
6.92	3.7622e-05
6.921	3.7623e-05
6.922	3.7625e-05
6.923	3.7626e-05
6.924	3.7628e-05
6.925	3.7629e-05
6.926	3.7631e-05
6.927	3.7632e-05
6.928	3.7634e-05
6.929	3.7635e-05
6.93	3.7637e-05
6.931	3.7638e-05
6.932	3.7639e-05
6.933	3.7641e-05
6.934	3.7642e-05
6.935	3.7644e-05
6.936	3.7645e-05
6.937	3.7646e-05
6.938	3.7648e-05
6.939	3.7649e-05
6.94	3.765e-05
6.941	3.7652e-05
6.942	3.7653e-05
6.943	3.7654e-05
6.944	3.7656e-05
6.945	3.7657e-05
6.946	3.7658e-05
6.947	3.766e-05
6.948	3.7661e-05
6.949	3.7662e-05
6.95	3.7663e-05
6.951	3.7664e-05
6.952	3.7666e-05
6.953	3.7667e-05
6.954	3.7668e-05
6.955	3.7669e-05
6.956	3.767e-05
6.957	3.7672e-05
6.958	3.7673e-05
6.959	3.7674e-05
6.96	3.7675e-05
6.961	3.7676e-05
6.962	3.7677e-05
6.963	3.7679e-05
6.964	3.768e-05
6.965	3.7681e-05
6.966	3.7682e-05
6.967	3.7683e-05
6.968	3.7684e-05
6.969	3.7685e-05
6.97	3.7686e-05
6.971	3.7688e-05
6.972	3.7689e-05
6.973	3.769e-05
6.974	3.7691e-05
6.975	3.7692e-05
6.976	3.7694e-05
6.977	3.7695e-05
6.978	3.7696e-05
6.979	3.7697e-05
6.98	3.7698e-05
6.981	3.77e-05
6.982	3.7701e-05
6.983	3.7702e-05
6.984	3.7704e-05
6.985	3.7705e-05
6.986	3.7707e-05
6.987	3.7708e-05
6.988	3.771e-05
6.989	3.7711e-05
6.99	3.7713e-05
6.991	3.7714e-05
6.992	3.7716e-05
6.993	3.7718e-05
6.994	3.7719e-05
6.995	3.7721e-05
6.996	3.7723e-05
6.997	3.7725e-05
6.998	3.7727e-05
6.999	3.7729e-05
7	3.7731e-05


==> figures/data/SW1D_projection_error/projection_error_10_1.2_SW1D.txt <==
Time	Error
0	7.1201e-05
0.0010001	7.12e-05
0.0020003	7.1199e-05
0.0030004	7.1197e-05
0.0040006	7.1195e-05
0.0050007	7.1192e-05
0.0060009	7.1188e-05
0.007001	7.1183e-05
0.0080011	7.1178e-05
0.0090013	7.1172e-05
0.010001	7.1165e-05
0.011002	7.1158e-05
0.012002	7.115e-05
0.013002	7.1141e-05
0.014002	7.1131e-05
0.015002	7.1121e-05
0.016002	7.111e-05
0.017002	7.1099e-05
0.018003	7.1086e-05
0.019003	7.1073e-05
0.020003	7.1059e-05
0.021003	7.1045e-05
0.022003	7.103e-05
0.023003	7.1014e-05
0.024003	7.0997e-05
0.025004	7.098e-05
0.026004	7.0962e-05
0.027004	7.0943e-05
0.028004	7.0924e-05
0.029004	7.0904e-05
0.030004	7.0883e-05
0.031004	7.0861e-05
0.032005	7.0839e-05
0.033005	7.0816e-05
0.034005	7.0793e-05
0.035005	7.0768e-05
0.036005	7.0743e-05
0.037005	7.0718e-05
0.038005	7.0691e-05
0.039006	7.0664e-05
0.040006	7.0636e-05
0.041006	7.0608e-05
0.042006	7.0578e-05
0.043006	7.0549e-05
0.044006	7.0518e-05
0.045006	7.0487e-05
0.046007	7.0455e-05
0.047007	7.0422e-05
0.048007	7.0389e-05
0.049007	7.0354e-05
0.050007	7.032e-05
0.051007	7.0284e-05
0.052007	7.0248e-05
0.053008	7.0211e-05
0.054008	7.0174e-05
0.055008	7.0135e-05
0.056008	7.0096e-05
0.057008	7.0057e-05
0.058008	7.0016e-05
0.059008	6.9975e-05
0.060009	6.9934e-05
0.061009	6.9891e-05
0.062009	6.9848e-05
0.063009	6.9804e-05
0.064009	6.976e-05
0.065009	6.9715e-05
0.066009	6.9669e-05
0.06701	6.9622e-05
0.06801	6.9575e-05
0.06901	6.9527e-05
0.07001	6.9479e-05
0.07101	6.943e-05
0.07201	6.938e-05
0.07301	6.9329e-05
0.074011	6.9278e-05
0.075011	6.9226e-05
0.076011	6.9173e-05
0.077011	6.912e-05
0.078011	6.9066e-05
0.079011	6.9011e-05
0.080011	6.8956e-05
0.081012	6.89e-05
0.082012	6.8843e-05
0.083012	6.8786e-05
0.084012	6.8727e-05
0.085012	6.8669e-05
0.086012	6.8609e-05
0.087012	6.8549e-05
0.088013	6.8489e-05
0.089013	6.8427e-05
0.090013	6.8365e-05
0.091013	6.8302e-05
0.092013	6.8239e-05
0.093013	6.8175e-05
0.094013	6.811e-05
0.095014	6.8045e-05
0.096014	6.7979e-05
0.097014	6.7912e-05
0.098014	6.7845e-05
0.099014	6.7777e-05
0.10001	6.7708e-05
0.10101	6.7639e-05
0.10201	6.7569e-05
0.10301	6.7498e-05
0.10401	6.7427e-05
0.10502	6.7355e-05
0.10602	6.7282e-05
0.10702	6.7209e-05
0.10802	6.7135e-05
0.10902	6.7061e-05
0.11002	6.6985e-05
0.11102	6.691e-05
0.11202	6.6833e-05
0.11302	6.6756e-05
0.11402	6.6678e-05
0.11502	6.66e-05
0.11602	6.6521e-05
0.11702	6.6441e-05
0.11802	6.6361e-05
0.11902	6.628e-05
0.12002	6.6199e-05
0.12102	6.6116e-05
0.12202	6.6034e-05
0.12302	6.595e-05
0.12402	6.5866e-05
0.12502	6.5781e-05
0.12602	6.5696e-05
0.12702	6.561e-05
0.12802	6.5524e-05
0.12902	6.5437e-05
0.13002	6.5349e-05
0.13102	6.526e-05
0.13202	6.5171e-05
0.13302	6.5082e-05
0.13402	6.4992e-05
0.13502	6.4901e-05
0.13602	6.4809e-05
0.13702	6.4717e-05
0.13802	6.4625e-05
0.13902	6.4531e-05
0.14002	6.4437e-05
0.14102	6.4343e-05
0.14202	6.4248e-05
0.14302	6.4152e-05
0.14402	6.4056e-05
0.14502	6.3959e-05
0.14602	6.3862e-05
0.14702	6.3764e-05
0.14802	6.3665e-05
0.14902	6.3566e-05
0.15002	6.3466e-05
0.15102	6.3366e-05
0.15202	6.3265e-05
0.15302	6.3164e-05
0.15402	6.3062e-05
0.15502	6.2959e-05
0.15602	6.2856e-05
0.15702	6.2752e-05
0.15802	6.2648e-05
0.15902	6.2543e-05
0.16002	6.2438e-05
0.16102	6.2332e-05
0.16202	6.2225e-05
0.16302	6.2118e-05
0.16402	6.201e-05
0.16502	6.1902e-05
0.16602	6.1794e-05
0.16702	6.1684e-05
0.16802	6.1575e-05
0.16902	6.1464e-05
0.17002	6.1353e-05
0.17102	6.1242e-05
0.17202	6.113e-05
0.17302	6.1018e-05
0.17402	6.0905e-05
0.17503	6.0791e-05
0.17603	6.0677e-05
0.17703	6.0563e-05
0.17803	6.0448e-05
0.17903	6.0332e-05
0.18003	6.0216e-05
0.18103	6.0099e-05
0.18203	5.9982e-05
0.18303	5.9865e-05
0.18403	5.9747e-05
0.18503	5.9628e-05
0.18603	5.9509e-05
0.18703	5.939e-05
0.18803	5.927e-05
0.18903	5.9149e-05
0.19003	5.9029e-05
0.19103	5.8907e-05
0.19203	5.8785e-05
0.19303	5.8663e-05
0.19403	5.854e-05
0.19503	5.8417e-05
0.19603	5.8293e-05
0.19703	5.8169e-05
0.19803	5.8045e-05
0.19903	5.792e-05
0.20003	5.7794e-05
0.20103	5.7669e-05
0.20203	5.7542e-05
0.20303	5.7416e-05
0.20403	5.7289e-05
0.20503	5.7161e-05
0.20603	5.7033e-05
0.20703	5.6905e-05
0.20803	5.6776e-05
0.20903	5.6647e-05
0.21003	5.6517e-05
0.21103	5.6388e-05
0.21203	5.6257e-05
0.21303	5.6127e-05
0.21403	5.5996e-05
0.21503	5.5864e-05
0.21603	5.5733e-05
0.21703	5.5601e-05
0.21803	5.5468e-05
0.21903	5.5335e-05
0.22003	5.5202e-05
0.22103	5.5069e-05
0.22203	5.4935e-05
0.22303	5.4801e-05
0.22403	5.4667e-05
0.22503	5.4532e-05
0.22603	5.4397e-05
0.22703	5.4262e-05
0.22803	5.4126e-05
0.22903	5.399e-05
0.23003	5.3854e-05
0.23103	5.3718e-05
0.23203	5.3581e-05
0.23303	5.3445e-05
0.23403	5.3307e-05
0.23503	5.317e-05
0.23603	5.3032e-05
0.23703	5.2895e-05
0.23803	5.2757e-05
0.23903	5.2618e-05
0.24003	5.248e-05
0.24103	5.2341e-05
0.24203	5.2202e-05
0.24303	5.2063e-05
0.24403	5.1924e-05
0.24504	5.1785e-05
0.24604	5.1646e-05
0.24704	5.1506e-05
0.24804	5.1366e-05
0.24904	5.1226e-05
0.25004	5.1086e-05
0.25104	5.0946e-05
0.25204	5.0806e-05
0.25304	5.0666e-05
0.25404	5.0526e-05
0.25504	5.0385e-05
0.25604	5.0245e-05
0.25704	5.0104e-05
0.25804	4.9964e-05
0.25904	4.9823e-05
0.26004	4.9683e-05
0.26104	4.9542e-05
0.26204	4.9402e-05
0.26304	4.9261e-05
0.26404	4.9121e-05
0.26504	4.898e-05
0.26604	4.884e-05
0.26704	4.87e-05
0.26804	4.8559e-05
0.26904	4.8419e-05
0.27004	4.8279e-05
0.27104	4.8139e-05
0.27204	4.8e-05
0.27304	4.786e-05
0.27404	4.7721e-05
0.27504	4.7581e-05
0.27604	4.7442e-05
0.27704	4.7304e-05
0.27804	4.7165e-05
0.27904	4.7027e-05
0.28004	4.6889e-05
0.28104	4.6751e-05
0.28204	4.6613e-05
0.28304	4.6476e-05
0.28404	4.6339e-05
0.28504	4.6203e-05
0.28604	4.6066e-05
0.28704	4.5931e-05
0.28804	4.5795e-05
0.28904	4.566e-05
0.29004	4.5525e-05
0.29104	4.5391e-05
0.29204	4.5258e-05
0.29304	4.5124e-05
0.29404	4.4992e-05
0.29504	4.4859e-05
0.29604	4.4728e-05
0.29704	4.4597e-05
0.29804	4.4466e-05
0.29904	4.4336e-05
0.30004	4.4207e-05
0.30104	4.4078e-05
0.30204	4.395e-05
0.30304	4.3823e-05
0.30404	4.3696e-05
0.30504	4.357e-05
0.30604	4.3445e-05
0.30704	4.3321e-05
0.30804	4.3197e-05
0.30904	4.3074e-05
0.31004	4.2952e-05
0.31104	4.2831e-05
0.31204	4.2711e-05
0.31304	4.2592e-05
0.31404	4.2474e-05
0.31505	4.2356e-05
0.31605	4.224e-05
0.31705	4.2125e-05
0.31805	4.201e-05
0.31905	4.1897e-05
0.32005	4.1785e-05
0.32105	4.1674e-05
0.32205	4.1564e-05
0.32305	4.1455e-05
0.32405	4.1348e-05
0.32505	4.1241e-05
0.32605	4.1136e-05
0.32705	4.1033e-05
0.32805	4.093e-05
0.32905	4.0829e-05
0.33005	4.0729e-05
0.33105	4.0631e-05
0.33205	4.0534e-05
0.33305	4.0438e-05
0.33405	4.0344e-05
0.33505	4.0251e-05
0.33605	4.016e-05
0.33705	4.0071e-05
0.33805	3.9983e-05
0.33905	3.9896e-05
0.34005	3.9811e-05
0.34105	3.9728e-05
0.34205	3.9647e-05
0.34305	3.9567e-05
0.34405	3.9489e-05
0.34505	3.9413e-05
0.34605	3.9338e-05
0.34705	3.9266e-05
0.34805	3.9195e-05
0.34905	3.9126e-05
0.35005	3.9059e-05
0.35105	3.8994e-05
0.35205	3.8931e-05
0.35305	3.8869e-05
0.35405	3.881e-05
0.35505	3.8753e-05
0.35605	3.8697e-05
0.35705	3.8644e-05
0.35805	3.8593e-05
0.35905	3.8544e-05
0.36005	3.8497e-05
0.36105	3.8452e-05
0.36205	3.841e-05
0.36305	3.8369e-05
0.36405	3.8331e-05
0.36505	3.8295e-05
0.36605	3.8261e-05
0.36705	3.8229e-05
0.36805	3.82e-05
0.36905	3.8173e-05
0.37005	3.8148e-05
0.37105	3.8125e-05
0.37205	3.8105e-05
0.37305	3.8087e-05
0.37405	3.8071e-05
0.37505	3.8058e-05
0.37605	3.8047e-05
0.37705	3.8038e-05
0.37805	3.8032e-05
0.37905	3.8028e-05
0.38005	3.8026e-05
0.38105	3.8027e-05
0.38205	3.803e-05
0.38305	3.8035e-05
0.38405	3.8042e-05
0.38506	3.8052e-05
0.38606	3.8065e-05
0.38706	3.8079e-05
0.38806	3.8096e-05
0.38906	3.8116e-05
0.39006	3.8137e-05
0.39106	3.8161e-05
0.39206	3.8187e-05
0.39306	3.8216e-05
0.39406	3.8246e-05
0.39506	3.8279e-05
0.39606	3.8314e-05
0.39706	3.8351e-05
0.39806	3.8391e-05
0.39906	3.8432e-05
0.40006	3.8476e-05
0.40106	3.8522e-05
0.40206	3.857e-05
0.40306	3.862e-05
0.40406	3.8672e-05
0.40506	3.8726e-05
0.40606	3.8782e-05
0.40706	3.884e-05
0.40806	3.89e-05
0.40906	3.8962e-05
0.41006	3.9026e-05
0.41106	3.9091e-05
0.41206	3.9158e-05
0.41306	3.9227e-05
0.41406	3.9298e-05
0.41506	3.9371e-05
0.41606	3.9445e-05
0.41706	3.952e-05
0.41806	3.9598e-05
0.41906	3.9677e-05
0.42006	3.9757e-05
0.42106	3.9839e-05
0.42206	3.9922e-05
0.42306	4.0006e-05
0.42406	4.0092e-05
0.42506	4.0179e-05
0.42606	4.0268e-05
0.42706	4.0357e-05
0.42806	4.0448e-05
0.42906	4.054e-05
0.43006	4.0633e-05
0.43106	4.0727e-05
0.43206	4.0822e-05
0.43306	4.0917e-05
0.43406	4.1014e-05
0.43506	4.1112e-05
0.43606	4.121e-05
0.43706	4.1309e-05
0.43806	4.1409e-05
0.43906	4.151e-05
0.44006	4.1611e-05
0.44106	4.1712e-05
0.44206	4.1815e-05
0.44306	4.1917e-05
0.44406	4.2021e-05
0.44506	4.2124e-05
0.44606	4.2228e-05
0.44706	4.2332e-05
0.44806	4.2437e-05
0.44906	4.2542e-05
0.45006	4.2647e-05
0.45106	4.2752e-05
0.45206	4.2857e-05
0.45306	4.2962e-05
0.45406	4.3068e-05
0.45507	4.3173e-05
0.45607	4.3279e-05
0.45707	4.3384e-05
0.45807	4.3489e-05
0.45907	4.3594e-05
0.46007	4.3699e-05
0.46107	4.3804e-05
0.46207	4.3908e-05
0.46307	4.4012e-05
0.46407	4.4116e-05
0.46507	4.422e-05
0.46607	4.4323e-05
0.46707	4.4426e-05
0.46807	4.4528e-05
0.46907	4.463e-05
0.47007	4.4732e-05
0.47107	4.4833e-05
0.47207	4.4934e-05
0.47307	4.5034e-05
0.47407	4.5133e-05
0.47507	4.5232e-05
0.47607	4.533e-05
0.47707	4.5428e-05
0.47807	4.5525e-05
0.47907	4.5622e-05
0.48007	4.5718e-05
0.48107	4.5813e-05
0.48207	4.5907e-05
0.48307	4.6001e-05
0.48407	4.6094e-05
0.48507	4.6186e-05
0.48607	4.6278e-05
0.48707	4.6369e-05
0.48807	4.6459e-05
0.48907	4.6548e-05
0.49007	4.6637e-05
0.49107	4.6725e-05
0.49207	4.6812e-05
0.49307	4.6898e-05
0.49407	4.6984e-05
0.49507	4.7068e-05
0.49607	4.7152e-05
0.49707	4.7236e-05
0.49807	4.7318e-05
0.49907	4.74e-05
0.50007	4.748e-05
0.50107	2.6818e-05
0.50207	3.0774e-05
0.50307	3.3278e-05
0.50407	3.46e-05
0.50507	3.5385e-05
0.50607	3.5901e-05
0.50707	3.6266e-05
0.50807	3.6536e-05
0.50907	3.6746e-05
0.51007	3.6914e-05
0.51107	3.7051e-05
0.51207	3.7166e-05
0.51307	3.7264e-05
0.51407	3.7348e-05
0.51507	3.7421e-05
0.51607	3.7485e-05
0.51707	3.7542e-05
0.51807	3.7593e-05
0.51907	3.7639e-05
0.52007	3.768e-05
0.52107	3.7717e-05
0.52207	3.7751e-05
0.52307	3.7782e-05
0.52407	3.781e-05
0.52508	3.7835e-05
0.52608	3.7859e-05
0.52708	3.788e-05
0.52808	3.79e-05
0.52908	3.7917e-05
0.53008	3.7933e-05
0.53108	3.7948e-05
0.53208	3.7961e-05
0.53308	3.7973e-05
0.53408	3.7984e-05
0.53508	3.7993e-05
0.53608	3.8002e-05
0.53708	3.8009e-05
0.53808	3.8015e-05
0.53908	3.8021e-05
0.54008	3.8025e-05
0.54108	3.8029e-05
0.54208	3.8031e-05
0.54308	3.8033e-05
0.54408	3.8034e-05
0.54508	3.8034e-05
0.54608	3.8033e-05
0.54708	3.8032e-05
0.54808	3.803e-05
0.54908	3.8027e-05
0.55008	3.8024e-05
0.55108	3.802e-05
0.55208	3.8015e-05
0.55308	3.8009e-05
0.55408	3.8003e-05
0.55508	3.7997e-05
0.55608	3.7989e-05
0.55708	3.7981e-05
0.55808	3.7973e-05
0.55908	3.7964e-05
0.56008	3.7954e-05
0.56108	3.7944e-05
0.56208	3.7934e-05
0.56308	3.7923e-05
0.56408	3.7911e-05
0.56508	3.7899e-05
0.56608	3.7886e-05
0.56708	3.7873e-05
0.56808	3.786e-05
0.56908	3.7846e-05
0.57008	3.7831e-05
0.57108	3.7816e-05
0.57208	3.7801e-05
0.57308	3.7785e-05
0.57408	3.7769e-05
0.57508	3.7752e-05
0.57608	3.7735e-05
0.57708	3.7718e-05
0.57808	3.77e-05
0.57908	3.7682e-05
0.58008	3.7663e-05
0.58108	3.7644e-05
0.58208	3.7625e-05
0.58308	3.7606e-05
0.58408	3.7586e-05
0.58508	3.7565e-05
0.58608	3.7545e-05
0.58708	3.7524e-05
0.58808	3.7503e-05
0.58908	3.7481e-05
0.59008	3.746e-05
0.59108	3.7438e-05
0.59208	3.7415e-05
0.59308	3.7393e-05
0.59408	3.737e-05
0.59509	3.7347e-05
0.59609	3.7324e-05
0.59709	3.73e-05
0.59809	3.7276e-05
0.59909	3.7252e-05
0.60009	3.7228e-05
0.60109	3.7204e-05
0.60209	3.7179e-05
0.60309	3.7154e-05
0.60409	3.7129e-05
0.60509	3.7104e-05
0.60609	3.7079e-05
0.60709	3.7053e-05
0.60809	3.7028e-05
0.60909	3.7002e-05
0.61009	3.6976e-05
0.61109	3.695e-05
0.61209	3.6924e-05
0.61309	3.6897e-05
0.61409	3.6871e-05
0.61509	3.6845e-05
0.61609	3.6818e-05
0.61709	3.6791e-05
0.61809	3.6764e-05
0.61909	3.6737e-05
0.62009	3.6711e-05
0.62109	3.6684e-05
0.62209	3.6656e-05
0.62309	3.6629e-05
0.62409	3.6602e-05
0.62509	3.6575e-05
0.62609	3.6548e-05
0.62709	3.652e-05
0.62809	3.6493e-05
0.62909	3.6466e-05
0.63009	3.6439e-05
0.63109	3.6411e-05
0.63209	3.6384e-05
0.63309	3.6357e-05
0.63409	3.6329e-05
0.63509	3.6302e-05
0.63609	3.6275e-05
0.63709	3.6248e-05
0.63809	3.6221e-05
0.63909	3.6193e-05
0.64009	3.6166e-05
0.64109	3.6139e-05
0.64209	3.6113e-05
0.64309	3.6086e-05
0.64409	3.6059e-05
0.64509	3.6032e-05
0.64609	3.6006e-05
0.64709	3.5979e-05
0.64809	3.5953e-05
0.64909	3.5927e-05
0.65009	3.59e-05
0.65109	3.5874e-05
0.65209	3.5848e-05
0.65309	3.5823e-05
0.65409	3.5797e-05
0.65509	3.5771e-05
0.65609	3.5746e-05
0.65709	3.5721e-05
0.65809	3.5696e-05
0.65909	3.5671e-05
0.66009	3.5646e-05
0.66109	3.5622e-05
0.66209	3.5597e-05
0.66309	3.5573e-05
0.66409	3.5549e-05
0.6651	3.5525e-05
0.6661	3.5501e-05
0.6671	3.5478e-05
0.6681	3.5454e-05
0.6691	3.5431e-05
0.6701	3.5408e-05
0.6711	3.5386e-05
0.6721	3.5363e-05
0.6731	3.5341e-05
0.6741	3.5319e-05
0.6751	3.5297e-05
0.6761	3.5276e-05
0.6771	3.5255e-05
0.6781	3.5233e-05
0.6791	3.5213e-05
0.6801	3.5192e-05
0.6811	3.5172e-05
0.6821	3.5152e-05
0.6831	3.5132e-05
0.6841	3.5112e-05
0.6851	3.5093e-05
0.6861	3.5074e-05
0.6871	3.5055e-05
0.6881	3.5037e-05
0.6891	3.5019e-05
0.6901	3.5001e-05
0.6911	3.4983e-05
0.6921	3.4966e-05
0.6931	3.4949e-05
0.6941	3.4932e-05
0.6951	3.4916e-05
0.6961	3.49e-05
0.6971	3.4884e-05
0.6981	3.4868e-05
0.6991	3.4853e-05
0.7001	3.4838e-05
0.7011	3.4823e-05
0.7021	3.4809e-05
0.7031	3.4795e-05
0.7041	3.4781e-05
0.7051	3.4768e-05
0.7061	3.4755e-05
0.7071	3.4742e-05
0.7081	3.473e-05
0.7091	3.4718e-05
0.7101	3.4706e-05
0.7111	3.4695e-05
0.7121	3.4684e-05
0.7131	3.4673e-05
0.7141	3.4662e-05
0.7151	3.4652e-05
0.7161	3.4643e-05
0.7171	3.4633e-05
0.7181	3.4624e-05
0.7191	3.4615e-05
0.7201	3.4607e-05
0.7211	3.4599e-05
0.7221	3.4591e-05
0.7231	3.4584e-05
0.7241	3.4577e-05
0.7251	3.457e-05
0.7261	3.4564e-05
0.7271	3.4558e-05
0.7281	3.4552e-05
0.7291	3.4547e-05
0.7301	3.4542e-05
0.7311	3.4537e-05
0.7321	3.4533e-05
0.7331	3.4529e-05
0.7341	3.4525e-05
0.73511	3.4522e-05
0.73611	3.4519e-05
0.73711	3.4516e-05
0.73811	3.4514e-05
0.73911	3.4512e-05
0.74011	3.451e-05
0.74111	3.4509e-05
0.74211	3.4508e-05
0.74311	3.4508e-05
0.74411	3.4508e-05
0.74511	3.4508e-05
0.74611	3.4508e-05
0.74711	3.4509e-05
0.74811	3.451e-05
0.74911	3.4512e-05
0.75011	3.4514e-05
0.75111	3.4516e-05
0.75211	3.4518e-05
0.75311	3.4521e-05
0.75411	3.4524e-05
0.75511	3.4528e-05
0.75611	3.4531e-05
0.75711	3.4536e-05
0.75811	3.454e-05
0.75911	3.4545e-05
0.76011	3.455e-05
0.76111	3.4555e-05
0.76211	3.4561e-05
0.76311	3.4567e-05
0.76411	3.4573e-05
0.76511	3.458e-05
0.76611	3.4587e-05
0.76711	3.4594e-05
0.76811	3.4602e-05
0.76911	3.461e-05
0.77011	3.4618e-05
0.77111	3.4627e-05
0.77211	3.4636e-05
0.77311	3.4645e-05
0.77411	3.4654e-05
0.77511	3.4664e-05
0.77611	3.4674e-05
0.77711	3.4684e-05
0.77811	3.4695e-05
0.77911	3.4706e-05
0.78011	3.4717e-05
0.78111	3.4728e-05
0.78211	3.474e-05
0.78311	3.4752e-05
0.78411	3.4764e-05
0.78511	3.4777e-05
0.78611	3.4789e-05
0.78711	3.4802e-05
0.78811	3.4816e-05
0.78911	3.4829e-05
0.79011	3.4843e-05
0.79111	3.4857e-05
0.79211	3.4872e-05
0.79311	3.4886e-05
0.79411	3.4901e-05
0.79511	3.4916e-05
0.79611	3.4931e-05
0.79711	3.4947e-05
0.79811	3.4963e-05
0.79911	3.4979e-05
0.80011	3.4995e-05
0.80111	2.6593e-05
0.80211	2.666e-05
0.80311	2.6729e-05
0.80411	2.6802e-05
0.80512	2.9813e-05
0.80612	3.1469e-05
0.80712	3.2452e-05
0.80812	3.3077e-05
0.80912	3.3499e-05
0.81012	3.3796e-05
0.81112	3.4015e-05
0.81212	3.4181e-05
0.81312	3.4311e-05
0.81412	3.4415e-05
0.81512	3.45e-05
0.81612	3.4571e-05
0.81712	3.4631e-05
0.81812	3.4683e-05
0.81912	3.4728e-05
0.82012	3.4769e-05
0.82112	3.4805e-05
0.82212	3.4838e-05
0.82312	3.4868e-05
0.82412	3.4895e-05
0.82512	3.4921e-05
0.82612	3.4945e-05
0.82712	3.4968e-05
0.82812	3.499e-05
0.82912	3.5011e-05
0.83012	3.5031e-05
0.83112	3.505e-05
0.83212	3.5069e-05
0.83312	3.5087e-05
0.83412	3.5105e-05
0.83512	3.5122e-05
0.83612	3.5139e-05
0.83712	3.5156e-05
0.83812	3.5172e-05
0.83912	3.5189e-05
0.84012	3.5205e-05
0.84112	3.5221e-05
0.84212	3.5236e-05
0.84312	3.5252e-05
0.84412	3.5268e-05
0.84512	3.5283e-05
0.84612	3.5299e-05
0.84712	3.5314e-05
0.84812	3.5329e-05
0.84912	3.5345e-05
0.85012	3.536e-05
0.85112	3.5375e-05
0.85212	3.5391e-05
0.85312	3.5406e-05
0.85412	3.5421e-05
0.85512	3.5436e-05
0.85612	3.5452e-05
0.85712	3.5467e-05
0.85812	3.5482e-05
0.85912	3.5498e-05
0.86012	3.5513e-05
0.86112	3.5528e-05
0.86212	3.5544e-05
0.86312	3.5559e-05
0.86412	3.5575e-05
0.86512	3.559e-05
0.86612	3.5606e-05
0.86712	3.5621e-05
0.86812	3.5637e-05
0.86912	3.5652e-05
0.87012	3.5668e-05
0.87112	3.5684e-05
0.87212	3.5699e-05
0.87312	3.5715e-05
0.87412	3.5731e-05
0.87513	3.5747e-05
0.87613	3.5763e-05
0.87713	3.5779e-05
0.87813	3.5795e-05
0.87913	3.5811e-05
0.88013	3.5827e-05
0.88113	3.5843e-05
0.88213	3.5859e-05
0.88313	3.5875e-05
0.88413	3.5891e-05
0.88513	3.5908e-05
0.88613	3.5924e-05
0.88713	3.594e-05
0.88813	3.5957e-05
0.88913	3.5973e-05
0.89013	3.599e-05
0.89113	3.6006e-05
0.89213	3.6023e-05
0.89313	3.6039e-05
0.89413	3.6056e-05
0.89513	3.6072e-05
0.89613	3.6089e-05
0.89713	3.6106e-05
0.89813	3.6123e-05
0.89913	3.6139e-05
0.90013	3.6156e-05
0.90113	3.6173e-05
0.90213	3.619e-05
0.90313	3.6207e-05
0.90413	3.6224e-05
0.90513	3.6241e-05
0.90613	3.6258e-05
0.90713	3.6275e-05
0.90813	3.6292e-05
0.90913	3.6309e-05
0.91013	3.6326e-05
0.91113	3.6343e-05
0.91213	3.636e-05
0.91313	3.6377e-05
0.91413	3.6395e-05
0.91513	3.6412e-05
0.91613	3.6429e-05
0.91713	3.6446e-05
0.91813	3.6464e-05
0.91913	3.6481e-05
0.92013	3.6498e-05
0.92113	3.6516e-05
0.92213	3.6533e-05
0.92313	3.655e-05
0.92413	3.6568e-05
0.92513	3.6585e-05
0.92613	3.6602e-05
0.92713	3.662e-05
0.92813	3.6637e-05
0.92913	3.6655e-05
0.93013	3.6672e-05
0.93113	3.669e-05
0.93213	3.6707e-05
0.93313	3.6725e-05
0.93413	3.6742e-05
0.93513	3.6759e-05
0.93613	3.6777e-05
0.93713	3.6794e-05
0.93813	3.6812e-05
0.93913	3.6829e-05
0.94013	3.6847e-05
0.94113	3.6864e-05
0.94213	3.6882e-05
0.94313	3.6899e-05
0.94413	3.6917e-05
0.94514	3.6934e-05
0.94614	3.6952e-05
0.94714	3.6969e-05
0.94814	3.6987e-05
0.94914	3.7004e-05
0.95014	3.7022e-05
0.95114	3.7039e-05
0.95214	3.7056e-05
0.95314	3.7074e-05
0.95414	3.7091e-05
0.95514	3.7109e-05
0.95614	3.7126e-05
0.95714	3.7143e-05
0.95814	3.7161e-05
0.95914	3.7178e-05
0.96014	3.7195e-05
0.96114	3.7212e-05
0.96214	3.723e-05
0.96314	3.7247e-05
0.96414	3.7264e-05
0.96514	3.7281e-05
0.96614	3.7299e-05
0.96714	3.7316e-05
0.96814	3.7333e-05
0.96914	3.735e-05
0.97014	3.7367e-05
0.97114	3.7384e-05
0.97214	3.7401e-05
0.97314	3.7418e-05
0.97414	3.7435e-05
0.97514	3.7452e-05
0.97614	3.7469e-05
0.97714	3.7485e-05
0.97814	3.7502e-05
0.97914	3.7519e-05
0.98014	3.7536e-05
0.98114	3.7552e-05
0.98214	3.7569e-05
0.98314	3.7585e-05
0.98414	3.7602e-05
0.98514	3.7619e-05
0.98614	3.7635e-05
0.98714	3.7651e-05
0.98814	3.7668e-05
0.98914	3.7684e-05
0.99014	3.77e-05
0.99114	3.7717e-05
0.99214	3.7733e-05
0.99314	3.7749e-05
0.99414	3.7765e-05
0.99514	3.7781e-05
0.99614	3.7797e-05
0.99714	3.7813e-05
0.99814	3.7829e-05
0.99914	3.7844e-05
1.0001	3.786e-05
1.0011	3.7876e-05
1.0021	3.7891e-05
1.0031	3.7907e-05
1.0041	3.7922e-05
1.0051	3.7938e-05
1.0061	3.7953e-05
1.0071	3.7968e-05
1.0081	3.7984e-05
1.0091	3.7999e-05
1.0101	3.8014e-05
1.0111	3.8029e-05
1.0121	3.8044e-05
1.0131	3.8059e-05
1.0141	3.8074e-05
1.0151	3.8088e-05
1.0161	3.8103e-05
1.0171	3.8117e-05
1.0181	3.8132e-05
1.0191	3.8146e-05
1.0201	3.8161e-05
1.0211	3.8175e-05
1.0221	3.8189e-05
1.0231	3.8203e-05
1.0241	3.8217e-05
1.0251	3.8231e-05
1.0261	3.8245e-05
1.0271	3.8259e-05
1.0281	3.8273e-05
1.0291	3.8286e-05
1.0301	3.83e-05
1.0311	3.8313e-05
1.0321	3.8326e-05
1.0331	3.834e-05
1.0341	3.8353e-05
1.0351	3.8366e-05
1.0361	3.8379e-05
1.0371	3.8392e-05
1.0381	3.8405e-05
1.0391	3.8417e-05
1.0401	3.843e-05
1.0411	3.8443e-05
1.0421	3.8455e-05
1.0431	3.8467e-05
1.0441	3.848e-05
1.0451	3.8492e-05
1.0461	3.8504e-05
1.0471	3.8516e-05
1.0481	3.8527e-05
1.0491	3.8539e-05
1.0502	3.8551e-05
1.0512	3.8562e-05
1.0522	3.8574e-05
1.0532	3.8585e-05
1.0542	3.8597e-05
1.0552	3.8608e-05
1.0562	3.8619e-05
1.0572	3.863e-05
1.0582	3.8641e-05
1.0592	3.8651e-05
1.0602	3.8662e-05
1.0612	3.8673e-05
1.0622	3.8683e-05
1.0632	3.8693e-05
1.0642	3.8704e-05
1.0652	3.8714e-05
1.0662	3.8724e-05
1.0672	3.8734e-05
1.0682	3.8744e-05
1.0692	3.8754e-05
1.0702	3.8763e-05
1.0712	3.8773e-05
1.0722	3.8782e-05
1.0732	3.8792e-05
1.0742	3.8801e-05
1.0752	3.881e-05
1.0762	3.882e-05
1.0772	3.8829e-05
1.0782	3.8838e-05
1.0792	3.8847e-05
1.0802	3.8855e-05
1.0812	3.8864e-05
1.0822	3.8873e-05
1.0832	3.8881e-05
1.0842	3.889e-05
1.0852	3.8898e-05
1.0862	3.8907e-05
1.0872	3.8915e-05
1.0882	3.8923e-05
1.0892	3.8931e-05
1.0902	3.8939e-05
1.0912	3.8947e-05
1.0922	3.8955e-05
1.0932	3.8963e-05
1.0942	3.8971e-05
1.0952	3.8979e-05
1.0962	3.8987e-05
1.0972	3.8994e-05
1.0982	3.9002e-05
1.0992	3.901e-05
1.1002	3.9017e-05
1.1012	3.9025e-05
1.1022	3.9032e-05
1.1032	3.904e-05
1.1042	3.9047e-05
1.1052	3.9055e-05
1.1062	3.9063e-05
1.1072	3.907e-05
1.1082	3.9078e-05
1.1092	3.9085e-05
1.1102	3.9093e-05
1.1112	3.91e-05
1.1122	3.9108e-05
1.1132	3.9115e-05
1.1142	3.9123e-05
1.1152	3.9131e-05
1.1162	3.9139e-05
1.1172	3.9147e-05
1.1182	3.9154e-05
1.1192	3.9162e-05
1.1202	3.917e-05
1.1212	3.9179e-05
1.1222	3.9187e-05
1.1232	3.9195e-05
1.1242	3.9204e-05
1.1252	3.9212e-05
1.1262	3.9221e-05
1.1272	3.923e-05
1.1282	3.9239e-05
1.1292	3.9248e-05
1.1302	3.9257e-05
1.1312	3.9267e-05
1.1322	3.9277e-05
1.1332	3.9286e-05
1.1342	3.9296e-05
1.1352	3.9307e-05
1.1362	3.9317e-05
1.1372	3.9328e-05
1.1382	3.9339e-05
1.1392	3.935e-05
1.1402	3.9362e-05
1.1412	3.9374e-05
1.1422	3.9386e-05
1.1432	3.9398e-05
1.1442	3.9411e-05
1.1452	3.9424e-05
1.1462	3.9437e-05
1.1472	3.9451e-05
1.1482	3.9465e-05
1.1492	3.948e-05
1.1502	3.9494e-05
1.1512	3.951e-05
1.1522	3.9525e-05
1.1532	3.9542e-05
1.1542	3.9558e-05
1.1552	3.9575e-05
1.1562	3.9593e-05
1.1572	3.9611e-05
1.1582	3.9629e-05
1.1592	3.9648e-05
1.1602	3.9668e-05
1.1612	3.9688e-05
1.1622	3.9708e-05
1.1632	3.9729e-05
1.1642	3.9751e-05
1.1652	3.9773e-05
1.1662	3.9796e-05
1.1672	3.982e-05
1.1682	3.9844e-05
1.1692	3.9869e-05
1.1702	3.9895e-05
1.1712	3.9921e-05
1.1722	3.9948e-05
1.1732	3.9975e-05
1.1742	4.0004e-05
1.1752	4.0033e-05
1.1762	4.0063e-05
1.1772	4.0093e-05
1.1782	4.0125e-05
1.1792	4.0157e-05
1.1802	4.019e-05
1.1812	4.0224e-05
1.1822	4.0258e-05
1.1832	4.0294e-05
1.1842	4.033e-05
1.1852	4.0367e-05
1.1862	4.0405e-05
1.1872	4.0444e-05
1.1882	4.0484e-05
1.1892	4.0525e-05
1.1902	4.0567e-05
1.1912	4.0609e-05
1.1922	4.0653e-05
1.1932	4.0698e-05
1.1942	4.0743e-05
1.1952	4.079e-05
1.1962	4.0837e-05
1.1972	4.0886e-05
1.1982	4.0935e-05
1.1992	4.0986e-05
1.2002	4.1037e-05
1.2012	4.109e-05
1.2022	4.1143e-05
1.2032	4.1198e-05
1.2042	4.1254e-05
1.2052	4.1311e-05
1.2062	4.1368e-05
1.2072	4.1427e-05
1.2082	4.1487e-05
1.2092	4.1548e-05
1.2102	4.161e-05
1.2112	4.1673e-05
1.2122	4.1738e-05
1.2132	4.1803e-05
1.2142	4.1869e-05
1.2152	4.1937e-05
1.2162	4.2006e-05
1.2172	4.2075e-05
1.2182	4.2146e-05
1.2192	4.2218e-05
1.2202	4.2291e-05
1.2212	4.2365e-05
1.2222	4.244e-05
1.2232	4.2516e-05
1.2242	4.2594e-05
1.2252	4.2672e-05
1.2262	4.2751e-05
1.2272	4.2832e-05
1.2282	4.2913e-05
1.2292	4.2996e-05
1.2302	4.308e-05
1.2312	4.3165e-05
1.2322	4.325e-05
1.2332	4.3337e-05
1.2342	4.3425e-05
1.2352	4.3514e-05
1.2362	4.3604e-05
1.2372	4.3695e-05
1.2382	4.3786e-05
1.2392	4.3879e-05
1.2402	4.3973e-05
1.2412	4.4068e-05
1.2422	4.4163e-05
1.2432	4.426e-05
1.2442	4.4358e-05
1.2452	4.4456e-05
1.2462	4.4556e-05
1.2472	4.4656e-05
1.2482	4.4757e-05
1.2492	4.4859e-05
1.2502	4.4962e-05
1.2512	4.5066e-05
1.2522	4.517e-05
1.2532	4.5276e-05
1.2542	4.5382e-05
1.2552	4.5489e-05
1.2562	4.5597e-05
1.2572	4.5705e-05
1.2582	4.5814e-05
1.2592	4.5924e-05
1.2602	4.6035e-05
1.2612	4.6146e-05
1.2622	4.6258e-05
1.2632	4.6371e-05
1.2642	4.6484e-05
1.2652	4.6598e-05
1.2662	4.6712e-05
1.2672	4.6828e-05
1.2682	4.6943e-05
1.2692	4.7059e-05
1.2702	4.7176e-05
1.2712	4.7293e-05
1.2722	4.7411e-05
1.2732	4.7529e-05
1.2742	4.7648e-05
1.2752	4.7767e-05
1.2762	4.7887e-05
1.2772	4.8006e-05
1.2782	4.8127e-05
1.2792	4.8247e-05
1.2802	4.8368e-05
1.2812	4.849e-05
1.2822	4.8611e-05
1.2832	4.8733e-05
1.2842	4.8855e-05
1.2852	4.8978e-05
1.2862	4.91e-05
1.2872	4.9223e-05
1.2882	4.9346e-05
1.2892	4.9469e-05
1.2902	4.9592e-05
1.2912	4.9716e-05
1.2922	4.9839e-05
1.2932	4.9963e-05
1.2942	5.0087e-05
1.2952	5.021e-05
1.2962	5.0334e-05
1.2972	5.0458e-05
1.2982	5.0581e-05
1.2992	5.0705e-05
1.3002	5.0828e-05
1.3012	5.0952e-05
1.3022	5.1075e-05
1.3032	5.1199e-05
1.3042	5.1322e-05
1.3052	5.1445e-05
1.3062	5.1567e-05
1.3072	5.169e-05
1.3082	5.1812e-05
1.3092	5.1934e-05
1.3102	5.2056e-05
1.3112	5.2178e-05
1.3122	5.2299e-05
1.3132	5.242e-05
1.3142	5.254e-05
1.3152	5.266e-05
1.3162	5.278e-05
1.3172	5.2899e-05
1.3182	5.3018e-05
1.3192	5.3137e-05
1.3202	5.3255e-05
1.3212	5.3372e-05
1.3222	5.3489e-05
1.3232	5.3606e-05
1.3242	5.3722e-05
1.3252	5.3837e-05
1.3262	5.3952e-05
1.3272	5.4066e-05
1.3282	5.4179e-05
1.3292	5.4292e-05
1.3302	5.4404e-05
1.3312	5.4516e-05
1.3322	5.4627e-05
1.3332	5.4737e-05
1.3342	5.4846e-05
1.3352	5.4955e-05
1.3362	5.5062e-05
1.3372	5.5169e-05
1.3382	5.5275e-05
1.3392	5.5381e-05
1.3402	5.5485e-05
1.3412	5.5589e-05
1.3422	5.5691e-05
1.3432	5.5793e-05
1.3442	5.5894e-05
1.3452	5.5993e-05
1.3462	5.6092e-05
1.3472	5.619e-05
1.3482	5.6287e-05
1.3492	5.6383e-05
1.3502	5.6478e-05
1.3512	5.6571e-05
1.3522	5.6664e-05
1.3532	5.6755e-05
1.3542	5.6846e-05
1.3552	5.6935e-05
1.3562	5.7023e-05
1.3572	5.711e-05
1.3582	5.7196e-05
1.3592	5.7281e-05
1.3602	5.7364e-05
1.3612	5.7446e-05
1.3622	5.7527e-05
1.3632	5.7607e-05
1.3642	5.7685e-05
1.3652	5.7763e-05
1.3662	5.7838e-05
1.3672	5.7913e-05
1.3682	5.7986e-05
1.3692	5.8058e-05
1.3702	5.8128e-05
1.3712	5.8197e-05
1.3722	5.8265e-05
1.3732	5.8331e-05
1.3742	5.8396e-05
1.3752	5.846e-05
1.3762	5.8522e-05
1.3772	5.8582e-05
1.3782	5.8642e-05
1.3792	5.8699e-05
1.3802	5.8755e-05
1.3812	5.881e-05
1.3822	5.8863e-05
1.3832	5.8915e-05
1.3842	5.8965e-05
1.3852	5.9014e-05
1.3862	5.9061e-05
1.3872	5.9106e-05
1.3882	5.915e-05
1.3892	5.9193e-05
1.3902	5.9234e-05
1.3912	5.9273e-05
1.3922	5.9311e-05
1.3932	5.9347e-05
1.3942	5.9381e-05
1.3952	5.9414e-05
1.3962	5.9446e-05
1.3972	5.9475e-05
1.3982	5.9503e-05
1.3992	5.953e-05
1.4002	5.9555e-05
1.4012	5.9578e-05
1.4022	5.9599e-05
1.4032	5.9619e-05
1.4042	5.9638e-05
1.4052	5.9654e-05
1.4062	5.9669e-05
1.4072	5.9683e-05
1.4082	5.9695e-05
1.4092	5.9705e-05
1.4102	5.9713e-05
1.4112	5.972e-05
1.4122	5.9725e-05
1.4132	5.9729e-05
1.4142	5.9731e-05
1.4152	5.9732e-05
1.4162	5.973e-05
1.4172	5.9727e-05
1.4182	5.9723e-05
1.4192	5.9717e-05
1.4202	5.9709e-05
1.4212	5.97e-05
1.4222	5.9689e-05
1.4232	5.9677e-05
1.4242	5.9663e-05
1.4252	5.9648e-05
1.4262	5.9631e-05
1.4272	5.9612e-05
1.4282	5.9592e-05
1.4292	5.957e-05
1.4302	5.9547e-05
1.4312	5.9523e-05
1.4322	5.9496e-05
1.4332	5.9469e-05
1.4342	5.944e-05
1.4352	5.9409e-05
1.4362	5.9377e-05
1.4372	5.9344e-05
1.4382	5.9309e-05
1.4392	5.9273e-05
1.4402	5.9235e-05
1.4412	5.9196e-05
1.4422	5.9156e-05
1.4432	5.9114e-05
1.4442	5.9071e-05
1.4452	5.9027e-05
1.4462	5.8981e-05
1.4472	5.8934e-05
1.4482	5.8886e-05
1.4492	5.8836e-05
1.4502	5.8786e-05
1.4512	5.8734e-05
1.4522	5.8681e-05
1.4532	5.8626e-05
1.4542	5.8571e-05
1.4552	5.8514e-05
1.4562	5.8457e-05
1.4572	5.8398e-05
1.4582	5.8338e-05
1.4592	5.8277e-05
1.4602	5.8215e-05
1.4612	5.8152e-05
1.4622	5.8088e-05
1.4632	5.8023e-05
1.4642	5.7956e-05
1.4652	5.7889e-05
1.4662	5.7821e-05
1.4672	5.7753e-05
1.4682	5.7683e-05
1.4692	5.7612e-05
1.4702	5.7541e-05
1.4712	5.7468e-05
1.4722	5.7395e-05
1.4732	5.7321e-05
1.4742	5.7246e-05
1.4752	5.7171e-05
1.4762	5.7095e-05
1.4772	5.7018e-05
1.4782	5.694e-05
1.4792	5.6862e-05
1.4802	5.6783e-05
1.4812	5.6703e-05
1.4822	5.6623e-05
1.4832	5.6542e-05
1.4842	5.646e-05
1.4852	5.6378e-05
1.4862	5.6296e-05
1.4872	5.6212e-05
1.4882	5.6129e-05
1.4892	5.6045e-05
1.4902	5.596e-05
1.4912	5.5875e-05
1.4922	5.579e-05
1.4932	5.5704e-05
1.4942	5.5618e-05
1.4952	5.5531e-05
1.4962	5.5444e-05
1.4972	5.5357e-05
1.4982	5.5269e-05
1.4992	5.5181e-05
1.5002	5.5093e-05
1.5012	5.5004e-05
1.5022	5.4916e-05
1.5032	5.4827e-05
1.5042	5.4737e-05
1.5052	5.4648e-05
1.5062	5.4558e-05
1.5072	5.4469e-05
1.5082	5.4379e-05
1.5092	5.4289e-05
1.5102	5.4199e-05
1.5112	5.4108e-05
1.5122	5.4018e-05
1.5132	5.3927e-05
1.5142	5.3837e-05
1.5152	5.3746e-05
1.5162	5.3656e-05
1.5172	5.3565e-05
1.5182	5.3475e-05
1.5192	5.3384e-05
1.5202	5.3294e-05
1.5212	5.3203e-05
1.5222	5.3113e-05
1.5232	5.3022e-05
1.5242	5.2932e-05
1.5252	5.2842e-05
1.5262	5.2751e-05
1.5272	5.2661e-05
1.5282	5.2572e-05
1.5292	5.2482e-05
1.5302	5.2392e-05
1.5312	5.2303e-05
1.5322	5.2213e-05
1.5332	5.2124e-05
1.5342	5.2035e-05
1.5352	5.1947e-05
1.5362	5.1858e-05
1.5372	5.177e-05
1.5382	5.1682e-05
1.5392	5.1594e-05
1.5402	5.1507e-05
1.5412	5.1419e-05
1.5422	5.1333e-05
1.5432	5.1246e-05
1.5442	5.1159e-05
1.5452	5.1073e-05
1.5462	5.0988e-05
1.5472	5.0902e-05
1.5482	5.0817e-05
1.5492	5.0732e-05
1.5502	5.0648e-05
1.5512	5.0564e-05
1.5522	5.048e-05
1.5532	5.0396e-05
1.5542	5.0313e-05
1.5552	5.0231e-05
1.5562	5.0148e-05
1.5572	5.0067e-05
1.5582	4.9985e-05
1.5592	4.9904e-05
1.5602	4.9823e-05
1.5612	4.9743e-05
1.5622	4.9663e-05
1.5632	4.9584e-05
1.5642	4.9505e-05
1.5652	4.9426e-05
1.5662	4.9348e-05
1.5672	4.9271e-05
1.5682	4.9193e-05
1.5692	4.9117e-05
1.5702	4.904e-05
1.5712	4.8964e-05
1.5722	4.8889e-05
1.5732	4.8814e-05
1.5742	4.874e-05
1.5752	4.8666e-05
1.5762	4.8593e-05
1.5772	4.852e-05
1.5782	4.8447e-05
1.5792	4.8375e-05
1.5802	4.8304e-05
1.5812	4.8233e-05
1.5822	4.8162e-05
1.5832	4.8092e-05
1.5842	4.8023e-05
1.5852	4.7954e-05
1.5862	4.7886e-05
1.5872	4.7818e-05
1.5882	4.775e-05
1.5892	4.7684e-05
1.5902	4.7617e-05
1.5912	4.7551e-05
1.5922	4.7486e-05
1.5932	4.7421e-05
1.5942	4.7357e-05
1.5952	4.7294e-05
1.5962	4.7231e-05
1.5972	4.7168e-05
1.5982	4.7106e-05
1.5992	4.7044e-05
1.6002	4.6983e-05
1.6012	3.8538e-05
1.6022	3.8528e-05
1.6032	3.8518e-05
1.6042	3.851e-05
1.6052	3.8502e-05
1.6062	3.8495e-05
1.6072	3.8489e-05
1.6082	3.8484e-05
1.6092	3.848e-05
1.6102	3.8476e-05
1.6112	3.8473e-05
1.6122	3.8471e-05
1.6132	3.847e-05
1.6142	3.847e-05
1.6152	3.847e-05
1.6162	3.8471e-05
1.6172	3.9585e-05
1.6182	4.0535e-05
1.6192	4.1314e-05
1.6202	4.1934e-05
1.6212	4.242e-05
1.6222	4.2796e-05
1.6232	4.3082e-05
1.6242	4.3298e-05
1.6252	4.3458e-05
1.6262	4.3573e-05
1.6272	4.3654e-05
1.6282	4.3708e-05
1.6292	4.374e-05
1.6302	4.3755e-05
1.6312	4.3756e-05
1.6322	4.3747e-05
1.6332	4.3728e-05
1.6342	4.3703e-05
1.6352	4.3673e-05
1.6362	4.3638e-05
1.6372	4.36e-05
1.6382	4.3559e-05
1.6392	4.3517e-05
1.6402	4.3472e-05
1.6412	4.3427e-05
1.6422	4.3381e-05
1.6432	4.3334e-05
1.6442	4.3287e-05
1.6452	4.324e-05
1.6462	4.3193e-05
1.6472	4.3146e-05
1.6482	4.31e-05
1.6492	4.3054e-05
1.6502	4.3008e-05
1.6512	4.2963e-05
1.6522	4.2918e-05
1.6532	4.2874e-05
1.6542	4.283e-05
1.6552	4.2787e-05
1.6562	4.2745e-05
1.6572	4.2704e-05
1.6582	4.2663e-05
1.6592	4.2623e-05
1.6602	4.2583e-05
1.6612	4.2545e-05
1.6622	4.2507e-05
1.6632	4.247e-05
1.6642	4.2433e-05
1.6652	4.2398e-05
1.6662	4.2363e-05
1.6672	4.2328e-05
1.6682	4.2295e-05
1.6692	4.2262e-05
1.6702	4.223e-05
1.6712	4.2199e-05
1.6722	4.2168e-05
1.6732	4.2138e-05
1.6742	4.2109e-05
1.6752	4.208e-05
1.6762	4.2052e-05
1.6772	4.2025e-05
1.6782	4.1999e-05
1.6792	4.1973e-05
1.6802	4.1948e-05
1.6812	4.1924e-05
1.6822	4.19e-05
1.6832	4.1877e-05
1.6842	4.1854e-05
1.6852	4.1832e-05
1.6862	4.1811e-05
1.6872	4.1791e-05
1.6882	4.1771e-05
1.6892	4.1751e-05
1.6902	4.1733e-05
1.6912	4.1715e-05
1.6922	4.1697e-05
1.6932	4.168e-05
1.6942	4.1664e-05
1.6952	4.1649e-05
1.6962	4.1633e-05
1.6972	4.1619e-05
1.6982	4.1605e-05
1.6992	4.1592e-05
1.7002	4.1579e-05
1.7012	4.1567e-05
1.7022	4.1555e-05
1.7032	4.1544e-05
1.7042	4.1534e-05
1.7052	4.1524e-05
1.7062	4.1515e-05
1.7072	4.1506e-05
1.7082	4.1498e-05
1.7092	4.149e-05
1.7102	4.1483e-05
1.7112	4.1476e-05
1.7122	4.147e-05
1.7132	4.1464e-05
1.7142	4.1459e-05
1.7152	4.1455e-05
1.7162	4.145e-05
1.7172	4.1447e-05
1.7182	4.1444e-05
1.7192	4.1441e-05
1.7202	4.1439e-05
1.7212	4.1438e-05
1.7222	4.1436e-05
1.7232	4.1436e-05
1.7242	4.1436e-05
1.7252	4.1436e-05
1.7262	4.1437e-05
1.7272	4.1438e-05
1.7282	4.144e-05
1.7292	4.1442e-05
1.7302	4.1445e-05
1.7312	4.1448e-05
1.7322	4.1451e-05
1.7332	4.1455e-05
1.7342	4.146e-05
1.7352	4.1465e-05
1.7362	4.147e-05
1.7372	4.1476e-05
1.7382	4.1482e-05
1.7392	4.1489e-05
1.7402	4.1496e-05
1.7412	4.1503e-05
1.7422	4.1511e-05
1.7432	4.152e-05
1.7442	4.1528e-05
1.7452	4.1537e-05
1.7462	4.1547e-05
1.7472	4.1557e-05
1.7482	4.1567e-05
1.7492	4.1578e-05
1.7503	4.1589e-05
1.7513	4.1601e-05
1.7523	4.1612e-05
1.7533	4.1625e-05
1.7543	4.1637e-05
1.7553	4.165e-05
1.7563	4.1664e-05
1.7573	4.1678e-05
1.7583	4.1692e-05
1.7593	4.1706e-05
1.7603	4.1721e-05
1.7613	4.1736e-05
1.7623	4.1752e-05
1.7633	4.1768e-05
1.7643	4.1784e-05
1.7653	4.18e-05
1.7663	4.1817e-05
1.7673	4.1835e-05
1.7683	4.1852e-05
1.7693	4.187e-05
1.7703	4.1888e-05
1.7713	4.1907e-05
1.7723	4.1926e-05
1.7733	4.1945e-05
1.7743	4.1964e-05
1.7753	4.1984e-05
1.7763	4.2004e-05
1.7773	4.2025e-05
1.7783	4.2045e-05
1.7793	4.2066e-05
1.7803	4.2087e-05
1.7813	4.2109e-05
1.7823	4.2131e-05
1.7833	4.2153e-05
1.7843	4.2175e-05
1.7853	4.2198e-05
1.7863	4.2221e-05
1.7873	4.2244e-05
1.7883	4.2268e-05
1.7893	4.2291e-05
1.7903	4.2315e-05
1.7913	4.234e-05
1.7923	4.2364e-05
1.7933	4.2389e-05
1.7943	4.2414e-05
1.7953	4.2439e-05
1.7963	4.2465e-05
1.7973	4.249e-05
1.7983	4.2516e-05
1.7993	4.2542e-05
1.8003	4.2569e-05
1.8013	4.2595e-05
1.8023	4.2622e-05
1.8033	4.2649e-05
1.8043	4.2677e-05
1.8053	4.2704e-05
1.8063	4.2732e-05
1.8073	4.276e-05
1.8083	4.2788e-05
1.8093	4.2816e-05
1.8103	4.2844e-05
1.8113	4.2873e-05
1.8123	4.2902e-05
1.8133	4.2931e-05
1.8143	4.296e-05
1.8153	4.299e-05
1.8163	4.3019e-05
1.8173	4.3049e-05
1.8183	4.3079e-05
1.8193	4.3109e-05
1.8203	4.3139e-05
1.8213	4.317e-05
1.8223	4.32e-05
1.8233	4.3231e-05
1.8243	4.3262e-05
1.8253	4.3293e-05
1.8263	4.3324e-05
1.8273	4.3355e-05
1.8283	4.3387e-05
1.8293	4.3418e-05
1.8303	4.345e-05
1.8313	4.3482e-05
1.8323	4.3514e-05
1.8333	4.3546e-05
1.8343	4.3578e-05
1.8353	4.361e-05
1.8363	4.3643e-05
1.8373	4.3675e-05
1.8383	4.3708e-05
1.8393	4.3741e-05
1.8403	4.3774e-05
1.8413	4.3807e-05
1.8423	4.384e-05
1.8433	4.3873e-05
1.8443	4.3906e-05
1.8453	4.394e-05
1.8463	4.3973e-05
1.8473	4.4007e-05
1.8483	4.404e-05
1.8493	4.4074e-05
1.8503	4.4108e-05
1.8513	4.4142e-05
1.8523	4.4176e-05
1.8533	4.421e-05
1.8543	4.4244e-05
1.8553	4.4278e-05
1.8563	4.4312e-05
1.8573	4.4346e-05
1.8583	4.4381e-05
1.8593	4.4415e-05
1.8603	4.445e-05
1.8613	4.4484e-05
1.8623	4.4519e-05
1.8633	4.4553e-05
1.8643	4.4588e-05
1.8653	4.4623e-05
1.8663	4.4658e-05
1.8673	4.4692e-05
1.8683	4.4727e-05
1.8693	4.4762e-05
1.8703	4.4797e-05
1.8713	4.4832e-05
1.8723	4.4867e-05
1.8733	4.4902e-05
1.8743	4.4937e-05
1.8753	4.4972e-05
1.8763	4.5007e-05
1.8773	4.5042e-05
1.8783	4.5077e-05
1.8793	4.5112e-05
1.8803	4.5147e-05
1.8813	4.5183e-05
1.8823	4.5218e-05
1.8833	4.5253e-05
1.8843	4.5288e-05
1.8853	4.5323e-05
1.8863	4.5358e-05
1.8873	4.5394e-05
1.8883	4.5429e-05
1.8893	4.5464e-05
1.8903	4.5499e-05
1.8913	4.5534e-05
1.8923	4.5569e-05
1.8933	4.5605e-05
1.8943	4.564e-05
1.8953	4.5675e-05
1.8963	4.571e-05
1.8973	4.5745e-05
1.8983	4.578e-05
1.8993	4.5815e-05
1.9003	4.585e-05
1.9013	4.5885e-05
1.9023	4.592e-05
1.9033	4.5955e-05
1.9043	4.599e-05
1.9053	4.6025e-05
1.9063	4.606e-05
1.9073	4.6095e-05
1.9083	4.613e-05
1.9093	4.6165e-05
1.9103	4.62e-05
1.9113	4.6234e-05
1.9123	4.6269e-05
1.9133	4.6304e-05
1.9143	4.6339e-05
1.9153	4.6373e-05
1.9163	4.6408e-05
1.9173	4.6442e-05
1.9183	4.6477e-05
1.9193	4.6511e-05
1.9203	4.6546e-05
1.9213	4.658e-05
1.9223	4.6615e-05
1.9233	4.6649e-05
1.9243	4.6683e-05
1.9253	4.6717e-05
1.9263	4.6751e-05
1.9273	4.6786e-05
1.9283	4.682e-05
1.9293	4.6854e-05
1.9303	4.6888e-05
1.9313	4.6922e-05
1.9323	4.6955e-05
1.9333	4.6989e-05
1.9343	4.7023e-05
1.9353	4.7057e-05
1.9363	4.709e-05
1.9373	4.7124e-05
1.9383	4.7157e-05
1.9393	4.7191e-05
1.9403	4.7224e-05
1.9413	4.7258e-05
1.9423	4.7291e-05
1.9433	4.7324e-05
1.9443	4.7358e-05
1.9453	4.7391e-05
1.9463	4.7424e-05
1.9473	4.7457e-05
1.9483	4.749e-05
1.9493	4.7523e-05
1.9503	4.7556e-05
1.9513	4.7588e-05
1.9523	4.7621e-05
1.9533	4.7654e-05
1.9543	4.7686e-05
1.9553	4.7719e-05
1.9563	4.7751e-05
1.9573	4.7784e-05
1.9583	4.7816e-05
1.9593	4.7848e-05
1.9603	4.7881e-05
1.9613	4.7913e-05
1.9623	4.7945e-05
1.9633	4.7977e-05
1.9643	4.8009e-05
1.9653	4.8041e-05
1.9663	4.8073e-05
1.9673	4.8104e-05
1.9683	4.8136e-05
1.9693	4.8168e-05
1.9703	4.8199e-05
1.9713	4.8231e-05
1.9723	4.8262e-05
1.9733	4.8294e-05
1.9743	4.8325e-05
1.9753	4.8356e-05
1.9763	4.8387e-05
1.9773	4.8419e-05
1.9783	4.845e-05
1.9793	4.8481e-05
1.9803	4.8512e-05
1.9813	4.8542e-05
1.9823	4.8573e-05
1.9833	4.8604e-05
1.9843	4.8635e-05
1.9853	4.8665e-05
1.9863	4.8696e-05
1.9873	4.8726e-05
1.9883	4.8757e-05
1.9893	4.8787e-05
1.9903	4.8818e-05
1.9913	4.8848e-05
1.9923	4.8878e-05
1.9933	4.8908e-05
1.9943	4.8938e-05
1.9953	4.8968e-05
1.9963	4.8998e-05
1.9973	4.9028e-05
1.9983	4.9058e-05
1.9993	4.9088e-05
2.0003	4.9118e-05
2.0013	4.9147e-05
2.0023	4.9177e-05
2.0033	4.9207e-05
2.0043	4.9236e-05
2.0053	4.9266e-05
2.0063	4.9295e-05
2.0073	4.9324e-05
2.0083	4.9354e-05
2.0093	4.9383e-05
2.0103	4.9412e-05
2.0113	4.9441e-05
2.0123	4.947e-05
2.0133	4.9499e-05
2.0143	4.9529e-05
2.0153	4.9557e-05
2.0163	4.9586e-05
2.0173	4.9615e-05
2.0183	4.9644e-05
2.0193	4.9673e-05
2.0203	4.9702e-05
2.0213	4.973e-05
2.0223	4.9759e-05
2.0233	4.9788e-05
2.0243	4.9816e-05
2.0253	4.9845e-05
2.0263	4.9873e-05
2.0273	4.9902e-05
2.0283	4.993e-05
2.0293	4.9959e-05
2.0303	4.9987e-05
2.0313	5.0015e-05
2.0323	5.0044e-05
2.0333	5.0072e-05
2.0343	5.01e-05
2.0353	5.0128e-05
2.0363	5.0156e-05
2.0373	5.0185e-05
2.0383	5.0213e-05
2.0393	5.0241e-05
2.0403	5.0269e-05
2.0413	5.0297e-05
2.0423	5.0325e-05
2.0433	5.0353e-05
2.0443	5.0381e-05
2.0453	5.0409e-05
2.0463	5.0437e-05
2.0473	5.0465e-05
2.0483	5.0493e-05
2.0493	5.052e-05
2.0503	5.0548e-05
2.0513	5.0576e-05
2.0523	5.0604e-05
2.0533	5.0632e-05
2.0543	5.066e-05
2.0553	5.0687e-05
2.0563	5.0715e-05
2.0573	5.0743e-05
2.0583	5.0771e-05
2.0593	5.0798e-05
2.0603	5.0826e-05
2.0613	5.0854e-05
2.0623	5.0882e-05
2.0633	5.0909e-05
2.0643	5.0937e-05
2.0653	5.0965e-05
2.0663	5.0993e-05
2.0673	5.102e-05
2.0683	5.1048e-05
2.0693	5.1076e-05
2.0703	5.1104e-05
2.0713	5.1131e-05
2.0723	5.1159e-05
2.0733	5.1187e-05
2.0743	5.1215e-05
2.0753	5.1242e-05
2.0763	5.127e-05
2.0773	5.1298e-05
2.0783	5.1326e-05
2.0793	5.1354e-05
2.0803	5.1382e-05
2.0813	5.141e-05
2.0823	5.1437e-05
2.0833	5.1465e-05
2.0843	5.1493e-05
2.0853	5.1521e-05
2.0863	5.1549e-05
2.0873	5.1577e-05
2.0883	5.1605e-05
2.0893	5.1633e-05
2.0903	5.1661e-05
2.0913	5.1689e-05
2.0923	5.1718e-05
2.0933	5.1746e-05
2.0943	5.1774e-05
2.0953	5.1802e-05
2.0963	5.183e-05
2.0973	5.1859e-05
2.0983	5.1887e-05
2.0993	5.1915e-05
2.1003	5.1944e-05
2.1013	5.1972e-05
2.1023	5.2e-05
2.1033	5.2029e-05
2.1043	5.2057e-05
2.1053	5.2086e-05
2.1063	5.2115e-05
2.1073	5.2143e-05
2.1083	5.2172e-05
2.1093	5.2201e-05
2.1103	5.2229e-05
2.1113	5.2258e-05
2.1123	5.2287e-05
2.1133	5.2316e-05
2.1143	5.2345e-05
2.1153	5.2374e-05
2.1163	5.2403e-05
2.1173	5.2432e-05
2.1183	5.2461e-05
2.1193	5.249e-05
2.1203	5.252e-05
2.1213	5.2549e-05
2.1223	5.2578e-05
2.1233	5.2608e-05
2.1243	5.2637e-05
2.1253	5.2666e-05
2.1263	5.2696e-05
2.1273	5.2726e-05
2.1283	5.2755e-05
2.1293	5.2785e-05
2.1303	5.2815e-05
2.1313	5.2844e-05
2.1323	5.2874e-05
2.1333	5.2904e-05
2.1343	5.2934e-05
2.1353	5.2964e-05
2.1363	5.2994e-05
2.1373	5.3024e-05
2.1383	5.3054e-05
2.1393	5.3085e-05
2.1403	5.3115e-05
2.1413	5.3145e-05
2.1423	5.3176e-05
2.1433	5.3206e-05
2.1443	5.3237e-05
2.1453	5.3267e-05
2.1463	5.3298e-05
2.1473	5.3329e-05
2.1483	5.336e-05
2.1493	5.339e-05
2.1503	5.3421e-05
2.1513	5.3452e-05
2.1523	5.3483e-05
2.1533	5.3514e-05
2.1543	5.3545e-05
2.1553	5.3577e-05
2.1563	5.3608e-05
2.1573	5.3639e-05
2.1583	5.3671e-05
2.1593	5.3702e-05
2.1603	5.3733e-05
2.1613	5.3765e-05
2.1623	5.3797e-05
2.1633	5.3828e-05
2.1643	5.386e-05
2.1653	5.3892e-05
2.1663	5.3924e-05
2.1673	5.3956e-05
2.1683	5.3988e-05
2.1693	5.402e-05
2.1703	5.4052e-05
2.1713	5.4084e-05
2.1723	5.4116e-05
2.1733	5.4148e-05
2.1743	5.4181e-05
2.1753	5.4213e-05
2.1763	5.4245e-05
2.1773	5.4278e-05
2.1783	5.431e-05
2.1793	5.4343e-05
2.1803	5.4376e-05
2.1813	5.4408e-05
2.1823	5.4441e-05
2.1833	5.4474e-05
2.1843	5.4507e-05
2.1853	5.454e-05
2.1863	5.4573e-05
2.1873	5.4606e-05
2.1883	5.4639e-05
2.1893	5.4672e-05
2.1903	5.4705e-05
2.1913	5.4738e-05
2.1923	5.4772e-05
2.1933	5.4805e-05
2.1943	5.4838e-05
2.1953	5.4872e-05
2.1963	5.4905e-05
2.1973	5.4939e-05
2.1983	5.4973e-05
2.1993	5.5006e-05
2.2003	5.504e-05
2.2013	5.5074e-05
2.2023	5.5108e-05
2.2033	5.5141e-05
2.2043	5.5175e-05
2.2053	5.5209e-05
2.2063	5.5243e-05
2.2073	5.5277e-05
2.2083	5.5311e-05
2.2093	5.5345e-05
2.2103	5.538e-05
2.2113	5.5414e-05
2.2123	5.5448e-05
2.2133	5.5482e-05
2.2143	5.5517e-05
2.2153	5.5551e-05
2.2163	5.5585e-05
2.2173	5.562e-05
2.2183	5.5654e-05
2.2193	5.5689e-05
2.2203	5.5724e-05
2.2213	5.5758e-05
2.2223	5.5793e-05
2.2233	5.5827e-05
2.2243	5.5862e-05
2.2253	5.5897e-05
2.2263	5.5932e-05
2.2273	5.5967e-05
2.2283	5.6001e-05
2.2293	5.6036e-05
2.2303	5.6071e-05
2.2313	5.6106e-05
2.2323	5.6141e-05
2.2333	5.6176e-05
2.2343	5.6211e-05
2.2353	5.6246e-05
2.2363	5.6281e-05
2.2373	5.6317e-05
2.2383	5.6352e-05
2.2393	5.6387e-05
2.2403	5.6422e-05
2.2413	5.6457e-05
2.2423	5.6493e-05
2.2433	5.6528e-05
2.2443	5.6563e-05
2.2453	5.6599e-05
2.2463	5.6634e-05
2.2473	5.6669e-05
2.2483	5.6705e-05
2.2493	5.674e-05
2.2503	5.6776e-05
2.2513	5.6811e-05
2.2523	5.6847e-05
2.2533	5.6882e-05
2.2543	5.6918e-05
2.2553	5.6953e-05
2.2563	5.6989e-05
2.2573	5.7025e-05
2.2583	5.706e-05
2.2593	5.7096e-05
2.2603	5.7131e-05
2.2613	5.7167e-05
2.2623	5.7203e-05
2.2633	5.7239e-05
2.2643	5.7274e-05
2.2653	5.731e-05
2.2663	5.7346e-05
2.2673	5.7381e-05
2.2683	5.7417e-05
2.2693	5.7453e-05
2.2703	5.7489e-05
2.2713	5.7524e-05
2.2723	5.756e-05
2.2733	5.7596e-05
2.2743	5.7632e-05
2.2753	5.7668e-05
2.2763	5.7703e-05
2.2773	5.7739e-05
2.2783	5.7775e-05
2.2793	5.7811e-05
2.2803	5.7847e-05
2.2813	5.7882e-05
2.2823	5.7918e-05
2.2833	5.7954e-05
2.2843	5.799e-05
2.2853	5.8026e-05
2.2863	5.8062e-05
2.2873	5.8097e-05
2.2883	5.8133e-05
2.2893	5.8169e-05
2.2903	5.8205e-05
2.2913	5.8241e-05
2.2923	5.8276e-05
2.2933	5.8312e-05
2.2943	5.8348e-05
2.2953	5.8384e-05
2.2963	5.842e-05
2.2973	5.8455e-05
2.2983	5.8491e-05
2.2993	5.8527e-05
2.3003	5.8563e-05
2.3013	5.8598e-05
2.3023	5.8634e-05
2.3033	5.867e-05
2.3043	5.8705e-05
2.3053	5.8741e-05
2.3063	5.8777e-05
2.3073	5.8812e-05
2.3083	5.8848e-05
2.3093	5.8884e-05
2.3103	5.8919e-05
2.3113	5.8955e-05
2.3123	5.899e-05
2.3133	5.9026e-05
2.3143	5.9061e-05
2.3153	5.9097e-05
2.3163	5.9132e-05
2.3173	5.9168e-05
2.3183	5.9203e-05
2.3193	5.9238e-05
2.3203	5.9274e-05
2.3213	5.9309e-05
2.3223	5.9344e-05
2.3233	5.938e-05
2.3243	5.9415e-05
2.3253	5.945e-05
2.3263	5.9485e-05
2.3273	5.9521e-05
2.3283	5.9556e-05
2.3293	5.9591e-05
2.3303	5.9626e-05
2.3313	5.9661e-05
2.3323	5.9696e-05
2.3333	5.9731e-05
2.3343	5.9766e-05
2.3353	5.98e-05
2.3363	5.9835e-05
2.3373	5.987e-05
2.3383	5.9905e-05
2.3393	5.9939e-05
2.3403	5.9974e-05
2.3413	6.0009e-05
2.3423	6.0043e-05
2.3433	6.0078e-05
2.3443	6.0112e-05
2.3453	6.0147e-05
2.3463	6.0181e-05
2.3473	6.0215e-05
2.3483	6.025e-05
2.3493	6.0284e-05
2.3503	6.0318e-05
2.3513	6.0352e-05
2.3523	6.0386e-05
2.3533	6.042e-05
2.3543	6.0454e-05
2.3553	6.0488e-05
2.3563	6.0522e-05
2.3573	6.0556e-05
2.3583	6.0589e-05
2.3593	6.0623e-05
2.3603	6.0657e-05
2.3613	6.069e-05
2.3623	6.0724e-05
2.3633	6.0757e-05
2.3643	6.079e-05
2.3653	6.0824e-05
2.3663	6.0857e-05
2.3673	6.089e-05
2.3683	6.0923e-05
2.3693	6.0956e-05
2.3703	6.0989e-05
2.3713	6.1022e-05
2.3723	6.1054e-05
2.3733	6.1087e-05
2.3743	6.112e-05
2.3753	6.1152e-05
2.3763	6.1185e-05
2.3773	6.1217e-05
2.3783	6.1249e-05
2.3793	6.1282e-05
2.3803	6.1314e-05
2.3813	6.1346e-05
2.3823	6.1378e-05
2.3833	6.141e-05
2.3843	6.1442e-05
2.3853	6.1473e-05
2.3863	6.1505e-05
2.3873	6.1536e-05
2.3883	6.1568e-05
2.3893	6.1599e-05
2.3903	6.1631e-05
2.3913	6.1662e-05
2.3923	6.1693e-05
2.3933	6.1724e-05
2.3943	6.1755e-05
2.3953	6.1786e-05
2.3963	6.1816e-05
2.3973	6.1847e-05
2.3983	6.1877e-05
2.3993	6.1908e-05
2.4003	6.1938e-05
2.4013	6.1968e-05
2.4023	6.1998e-05
2.4033	6.2028e-05
2.4043	6.2058e-05
2.4053	6.2088e-05
2.4063	6.2118e-05
2.4073	6.2147e-05
2.4083	6.2177e-05
2.4093	6.2206e-05
2.4103	6.2235e-05
2.4113	6.2265e-05
2.4123	6.2294e-05
2.4133	6.2323e-05
2.4143	6.2351e-05
2.4153	6.238e-05
2.4163	6.2409e-05
2.4173	6.2437e-05
2.4183	6.2465e-05
2.4193	6.2494e-05
2.4203	6.2522e-05
2.4213	6.255e-05
2.4223	6.2578e-05
2.4233	6.2605e-05
2.4243	6.2633e-05
2.4253	6.2661e-05
2.4263	6.2688e-05
2.4273	6.2715e-05
2.4283	6.2742e-05
2.4293	6.2769e-05
2.4303	6.2796e-05
2.4313	6.2823e-05
2.4323	6.285e-05
2.4333	6.2876e-05
2.4343	6.2903e-05
2.4353	6.2929e-05
2.4363	6.2955e-05
2.4373	6.2981e-05
2.4383	6.3007e-05
2.4393	6.3033e-05
2.4403	6.3058e-05
2.4413	6.3084e-05
2.4423	6.3109e-05
2.4433	6.3134e-05
2.4443	6.3159e-05
2.4453	6.3184e-05
2.4463	6.3209e-05
2.4473	6.3234e-05
2.4483	6.3258e-05
2.4493	6.3283e-05
2.4504	6.3307e-05
2.4514	6.3331e-05
2.4524	6.3355e-05
2.4534	6.3379e-05
2.4544	6.3402e-05
2.4554	6.3426e-05
2.4564	6.3449e-05
2.4574	6.3472e-05
2.4584	6.3496e-05
2.4594	6.3519e-05
2.4604	6.3541e-05
2.4614	6.3564e-05
2.4624	6.3587e-05
2.4634	6.3609e-05
2.4644	6.3631e-05
2.4654	6.3653e-05
2.4664	6.3675e-05
2.4674	6.3697e-05
2.4684	6.3719e-05
2.4694	6.374e-05
2.4704	6.3761e-05
2.4714	6.3783e-05
2.4724	6.3804e-05
2.4734	6.3824e-05
2.4744	6.3845e-05
2.4754	6.3866e-05
2.4764	6.3886e-05
2.4774	6.3906e-05
2.4784	6.3927e-05
2.4794	6.3947e-05
2.4804	6.3966e-05
2.4814	6.3986e-05
2.4824	6.4005e-05
2.4834	6.4025e-05
2.4844	6.4044e-05
2.4854	6.4063e-05
2.4864	6.4082e-05
2.4874	6.4101e-05
2.4884	6.4119e-05
2.4894	6.4138e-05
2.4904	6.4156e-05
2.4914	6.4174e-05
2.4924	6.4192e-05
2.4934	6.421e-05
2.4944	6.4227e-05
2.4954	6.4245e-05
2.4964	6.4262e-05
2.4974	6.4279e-05
2.4984	6.4296e-05
2.4994	6.4313e-05
2.5004	6.433e-05
2.5014	6.4346e-05
2.5024	6.4363e-05
2.5034	6.4379e-05
2.5044	6.4395e-05
2.5054	6.4411e-05
2.5064	6.4427e-05
2.5074	6.4442e-05
2.5084	6.4457e-05
2.5094	6.4473e-05
2.5104	6.4488e-05
2.5114	6.4503e-05
2.5124	6.4517e-05
2.5134	6.4532e-05
2.5144	6.4547e-05
2.5154	6.4561e-05
2.5164	6.4575e-05
2.5174	6.4589e-05
2.5184	6.4603e-05
2.5194	6.4616e-05
2.5204	6.463e-05
2.5214	6.4643e-05
2.5224	6.4656e-05
2.5234	6.4669e-05
2.5244	6.4682e-05
2.5254	6.4695e-05
2.5264	6.4707e-05
2.5274	6.472e-05
2.5284	6.4732e-05
2.5294	6.4744e-05
2.5304	6.4756e-05
2.5314	6.4767e-05
2.5324	6.4779e-05
2.5334	6.479e-05
2.5344	6.4802e-05
2.5354	6.4813e-05
2.5364	6.4824e-05
2.5374	6.4834e-05
2.5384	6.4845e-05
2.5394	6.4855e-05
2.5404	6.4866e-05
2.5414	6.4876e-05
2.5424	6.4886e-05
2.5434	6.4896e-05
2.5444	6.4905e-05
2.5454	6.4915e-05
2.5464	6.4924e-05
2.5474	6.4933e-05
2.5484	6.4942e-05
2.5494	6.4951e-05
2.5504	6.496e-05
2.5514	6.4968e-05
2.5524	6.4977e-05
2.5534	6.4985e-05
2.5544	6.4993e-05
2.5554	6.5001e-05
2.5564	6.5009e-05
2.5574	6.5016e-05
2.5584	6.5024e-05
2.5594	6.5031e-05
2.5604	6.5038e-05
2.5614	6.5045e-05
2.5624	6.5052e-05
2.5634	6.5059e-05
2.5644	6.5065e-05
2.5654	6.5072e-05
2.5664	6.5078e-05
2.5674	6.5084e-05
2.5684	6.509e-05
2.5694	6.5096e-05
2.5704	6.5101e-05
2.5714	6.5107e-05
2.5724	6.5112e-05
2.5734	6.5118e-05
2.5744	6.5123e-05
2.5754	6.5128e-05
2.5764	6.5132e-05
2.5774	6.5137e-05
2.5784	6.5141e-05
2.5794	6.5146e-05
2.5804	6.515e-05
2.5814	6.5154e-05
2.5824	6.5158e-05
2.5834	6.5162e-05
2.5844	6.5165e-05
2.5854	6.5169e-05
2.5864	6.5172e-05
2.5874	6.5175e-05
2.5884	6.5178e-05
2.5894	6.5181e-05
2.5904	6.5184e-05
2.5914	6.5186e-05
2.5924	6.5189e-05
2.5934	6.5191e-05
2.5944	6.5194e-05
2.5954	6.5196e-05
2.5964	6.5198e-05
2.5974	6.5199e-05
2.5984	6.5201e-05
2.5994	6.5203e-05
2.6004	6.5204e-05
2.6014	6.5205e-05
2.6024	6.5206e-05
2.6034	6.5207e-05
2.6044	6.5208e-05
2.6054	6.5209e-05
2.6064	6.521e-05
2.6074	6.521e-05
2.6084	6.5211e-05
2.6094	6.5211e-05
2.6104	6.5211e-05
2.6114	6.5211e-05
2.6124	6.5211e-05
2.6134	6.5211e-05
2.6144	6.521e-05
2.6154	6.521e-05
2.6164	6.5209e-05
2.6174	6.5208e-05
2.6184	6.5207e-05
2.6194	6.5206e-05
2.6204	6.5205e-05
2.6214	6.5204e-05
2.6224	6.5203e-05
2.6234	6.5201e-05
2.6244	6.52e-05
2.6254	6.5198e-05
2.6264	6.5196e-05
2.6274	6.5194e-05
2.6284	6.5192e-05
2.6294	6.519e-05
2.6304	6.5188e-05
2.6314	6.5186e-05
2.6324	6.5183e-05
2.6334	6.5181e-05
2.6344	6.5178e-05
2.6354	6.5175e-05
2.6364	6.5172e-05
2.6374	6.5169e-05
2.6384	6.5166e-05
2.6394	6.5163e-05
2.6404	6.516e-05
2.6414	6.5156e-05
2.6424	6.5153e-05
2.6434	6.5149e-05
2.6444	6.5145e-05
2.6454	6.5142e-05
2.6464	6.5138e-05
2.6474	6.5134e-05
2.6484	6.513e-05
2.6494	6.5125e-05
2.6504	6.5121e-05
2.6514	6.5117e-05
2.6524	6.5112e-05
2.6534	6.5108e-05
2.6544	6.5103e-05
2.6554	6.5098e-05
2.6564	6.5093e-05
2.6574	6.5088e-05
2.6584	6.5083e-05
2.6594	6.5078e-05
2.6604	6.5073e-05
2.6614	6.5068e-05
2.6624	6.5063e-05
2.6634	6.5057e-05
2.6644	6.5052e-05
2.6654	6.5046e-05
2.6664	6.504e-05
2.6674	6.5035e-05
2.6684	6.5029e-05
2.6694	6.5023e-05
2.6704	6.5017e-05
2.6714	6.5011e-05
2.6724	6.5005e-05
2.6734	6.4998e-05
2.6744	6.4992e-05
2.6754	6.4986e-05
2.6764	6.4979e-05
2.6774	6.4973e-05
2.6784	6.4966e-05
2.6794	6.4959e-05
2.6804	6.4953e-05
2.6814	6.4946e-05
2.6824	6.4939e-05
2.6834	6.4932e-05
2.6844	6.4925e-05
2.6854	6.4918e-05
2.6864	6.4911e-05
2.6874	6.4904e-05
2.6884	6.4897e-05
2.6894	6.4889e-05
2.6904	6.4882e-05
2.6914	6.4875e-05
2.6924	6.4867e-05
2.6934	6.4859e-05
2.6944	6.4852e-05
2.6954	6.4844e-05
2.6964	6.4837e-05
2.6974	6.4829e-05
2.6984	6.4821e-05
2.6994	6.4813e-05
2.7004	6.4805e-05
2.7014	6.4797e-05
2.7024	6.4789e-05
2.7034	6.4781e-05
2.7044	6.4773e-05
2.7054	6.4765e-05
2.7064	6.4757e-05
2.7074	6.4748e-05
2.7084	6.474e-05
2.7094	6.4732e-05
2.7104	6.4723e-05
2.7114	6.4715e-05
2.7124	6.4706e-05
2.7134	6.4698e-05
2.7144	6.4689e-05
2.7154	6.4681e-05
2.7164	6.4672e-05
2.7174	6.4663e-05
2.7184	6.4655e-05
2.7194	6.4646e-05
2.7204	6.4637e-05
2.7214	6.4628e-05
2.7224	6.4619e-05
2.7234	6.461e-05
2.7244	6.4602e-05
2.7254	6.4593e-05
2.7264	6.4584e-05
2.7274	6.4575e-05
2.7284	6.4565e-05
2.7294	6.4556e-05
2.7304	6.4547e-05
2.7314	6.4538e-05
2.7324	6.4529e-05
2.7334	6.452e-05
2.7344	6.451e-05
2.7354	6.4501e-05
2.7364	6.4492e-05
2.7374	6.4483e-05
2.7384	6.4473e-05
2.7394	6.4464e-05
2.7404	6.4455e-05
2.7414	6.4445e-05
2.7424	6.4436e-05
2.7434	6.4426e-05
2.7444	6.4417e-05
2.7454	6.4407e-05
2.7464	6.4398e-05
2.7474	6.4388e-05
2.7484	6.4379e-05
2.7494	6.4369e-05
2.7504	6.436e-05
2.7514	6.435e-05
2.7524	6.4341e-05
2.7534	6.4331e-05
2.7544	6.4321e-05
2.7554	6.4312e-05
2.7564	6.4302e-05
2.7574	6.4292e-05
2.7584	6.4283e-05
2.7594	6.4273e-05
2.7604	6.4263e-05
2.7614	6.4254e-05
2.7624	6.4244e-05
2.7634	6.4234e-05
2.7644	6.4224e-05
2.7654	6.4215e-05
2.7664	6.4205e-05
2.7674	6.4195e-05
2.7684	6.4185e-05
2.7694	6.4176e-05
2.7704	6.4166e-05
2.7714	6.4156e-05
2.7724	6.4146e-05
2.7734	6.4136e-05
2.7744	6.4127e-05
2.7754	6.4117e-05
2.7764	6.4107e-05
2.7774	6.4097e-05
2.7784	6.4087e-05
2.7794	6.4078e-05
2.7804	6.4068e-05
2.7814	6.4058e-05
2.7824	6.4048e-05
2.7834	6.4038e-05
2.7844	6.4029e-05
2.7854	6.4019e-05
2.7864	6.4009e-05
2.7874	6.3999e-05
2.7884	6.3989e-05
2.7894	6.398e-05
2.7904	6.397e-05
2.7914	6.396e-05
2.7924	6.395e-05
2.7934	6.3941e-05
2.7944	6.3931e-05
2.7954	6.3921e-05
2.7964	6.3911e-05
2.7974	6.3902e-05
2.7984	6.3892e-05
2.7994	6.3882e-05
2.8004	6.3872e-05
2.8014	6.3863e-05
2.8024	6.3853e-05
2.8034	6.3843e-05
2.8044	6.3834e-05
2.8054	6.3824e-05
2.8064	6.3814e-05
2.8074	6.3805e-05
2.8084	6.3795e-05
2.8094	6.3785e-05
2.8104	6.3776e-05
2.8114	6.3766e-05
2.8124	6.3756e-05
2.8134	6.3747e-05
2.8144	6.3737e-05
2.8154	6.3728e-05
2.8164	6.3718e-05
2.8174	6.3709e-05
2.8184	6.3699e-05
2.8194	6.369e-05
2.8204	6.368e-05
2.8214	6.3671e-05
2.8224	6.3661e-05
2.8234	6.3652e-05
2.8244	6.3642e-05
2.8254	6.3633e-05
2.8264	6.3624e-05
2.8274	6.3614e-05
2.8284	6.3605e-05
2.8294	6.3595e-05
2.8304	6.3586e-05
2.8314	6.3577e-05
2.8324	6.3568e-05
2.8334	6.3558e-05
2.8344	6.3549e-05
2.8354	6.354e-05
2.8364	6.3531e-05
2.8374	6.3521e-05
2.8384	6.3512e-05
2.8394	6.3503e-05
2.8404	6.3494e-05
2.8414	6.3485e-05
2.8424	6.3476e-05
2.8434	6.3466e-05
2.8444	6.3457e-05
2.8454	6.3448e-05
2.8464	6.3439e-05
2.8474	6.343e-05
2.8484	6.3421e-05
2.8494	6.3412e-05
2.8504	6.3403e-05
2.8514	6.3395e-05
2.8524	6.3386e-05
2.8534	6.3377e-05
2.8544	6.3368e-05
2.8554	6.3359e-05
2.8564	6.335e-05
2.8574	6.3341e-05
2.8584	6.3333e-05
2.8594	6.3324e-05
2.8604	6.3315e-05
2.8614	6.3307e-05
2.8624	6.3298e-05
2.8634	6.3289e-05
2.8644	6.3281e-05
2.8654	6.3272e-05
2.8664	6.3263e-05
2.8674	6.3255e-05
2.8684	6.3246e-05
2.8694	6.3238e-05
2.8704	6.3229e-05
2.8714	6.3221e-05
2.8724	6.3212e-05
2.8734	6.3204e-05
2.8744	6.3196e-05
2.8754	6.3187e-05
2.8764	6.3179e-05
2.8774	6.3171e-05
2.8784	6.3162e-05
2.8794	6.3154e-05
2.8804	6.3146e-05
2.8814	6.3138e-05
2.8824	6.313e-05
2.8834	6.3121e-05
2.8844	6.3113e-05
2.8854	6.3105e-05
2.8864	6.3097e-05
2.8874	6.3089e-05
2.8884	6.3081e-05
2.8894	6.3073e-05
2.8904	6.3065e-05
2.8914	6.3057e-05
2.8924	6.3049e-05
2.8934	6.3041e-05
2.8944	6.3034e-05
2.8954	6.3026e-05
2.8964	6.3018e-05
2.8974	6.301e-05
2.8984	6.3002e-05
2.8994	6.2995e-05
2.9004	6.2987e-05
2.9014	6.2979e-05
2.9024	6.2972e-05
2.9034	6.2964e-05
2.9044	6.2956e-05
2.9054	6.2949e-05
2.9064	6.2941e-05
2.9074	6.2934e-05
2.9084	6.2926e-05
2.9094	6.2919e-05
2.9104	6.2912e-05
2.9114	6.2904e-05
2.9124	6.2897e-05
2.9134	6.289e-05
2.9144	6.2882e-05
2.9154	6.2875e-05
2.9164	6.2868e-05
2.9174	6.2861e-05
2.9184	6.2853e-05
2.9194	6.2846e-05
2.9204	6.2839e-05
2.9214	6.2832e-05
2.9224	6.2825e-05
2.9234	6.2818e-05
2.9244	6.2811e-05
2.9254	6.2804e-05
2.9264	6.2797e-05
2.9274	6.279e-05
2.9284	6.2783e-05
2.9294	6.2776e-05
2.9304	6.2769e-05
2.9314	6.2763e-05
2.9324	6.2756e-05
2.9334	6.2749e-05
2.9344	6.2742e-05
2.9354	6.2736e-05
2.9364	6.2729e-05
2.9374	6.2722e-05
2.9384	6.2716e-05
2.9394	6.2709e-05
2.9404	6.2703e-05
2.9414	6.2696e-05
2.9424	6.269e-05
2.9434	6.2683e-05
2.9444	6.2677e-05
2.9454	6.267e-05
2.9464	6.2664e-05
2.9474	6.2658e-05
2.9484	6.2651e-05
2.9494	6.2645e-05
2.9504	6.2639e-05
2.9514	6.2633e-05
2.9524	6.2627e-05
2.9534	6.262e-05
2.9544	6.2614e-05
2.9554	6.2608e-05
2.9564	6.2602e-05
2.9574	6.2596e-05
2.9584	6.259e-05
2.9594	6.2584e-05
2.9604	6.2578e-05
2.9614	6.2572e-05
2.9624	6.2566e-05
2.9634	6.256e-05
2.9644	6.2555e-05
2.9654	6.2549e-05
2.9664	6.2543e-05
2.9674	6.2537e-05
2.9684	6.2532e-05
2.9694	6.2526e-05
2.9704	6.252e-05
2.9714	6.2515e-05
2.9724	6.2509e-05
2.9734	6.2504e-05
2.9744	6.2498e-05
2.9754	6.2493e-05
2.9764	6.2487e-05
2.9774	6.2482e-05
2.9784	6.2476e-05
2.9794	6.2471e-05
2.9804	6.2466e-05
2.9814	6.246e-05
2.9824	6.2455e-05
2.9834	6.245e-05
2.9844	6.2445e-05
2.9854	6.2439e-05
2.9864	6.2434e-05
2.9874	6.2429e-05
2.9884	6.2424e-05
2.9894	6.2419e-05
2.9904	6.2414e-05
2.9914	6.2409e-05
2.9924	6.2404e-05
2.9934	6.2399e-05
2.9944	6.2394e-05
2.9954	6.2389e-05
2.9964	6.2384e-05
2.9974	6.238e-05
2.9984	6.2375e-05
2.9994	6.237e-05
3.0004	6.2365e-05
3.0014	6.2361e-05
3.0024	6.2356e-05
3.0034	6.2351e-05
3.0044	6.2347e-05
3.0054	6.2342e-05
3.0064	6.2338e-05
3.0074	6.2333e-05
3.0084	6.2329e-05
3.0094	6.2324e-05
3.0104	6.232e-05
3.0114	6.2315e-05
3.0124	6.2311e-05
3.0134	6.2307e-05
3.0144	6.2303e-05
3.0154	6.2298e-05
3.0164	6.2294e-05
3.0174	6.229e-05
3.0184	6.2286e-05
3.0194	6.2282e-05
3.0204	6.2277e-05
3.0214	6.2273e-05
3.0224	6.2269e-05
3.0234	6.2265e-05
3.0244	6.2261e-05
3.0254	6.2257e-05
3.0264	6.2254e-05
3.0274	6.225e-05
3.0284	6.2246e-05
3.0294	6.2242e-05
3.0304	6.2238e-05
3.0314	6.2234e-05
3.0324	6.2231e-05
3.0334	6.2227e-05
3.0344	6.2223e-05
3.0354	6.222e-05
3.0364	6.2216e-05
3.0374	6.2213e-05
3.0384	6.2209e-05
3.0394	6.2206e-05
3.0404	6.2202e-05
3.0414	6.2199e-05
3.0424	6.2195e-05
3.0434	6.2192e-05
3.0444	6.2189e-05
3.0454	6.2185e-05
3.0464	6.2182e-05
3.0474	6.2179e-05
3.0484	6.2176e-05
3.0494	6.2173e-05
3.0504	6.2169e-05
3.0514	6.2166e-05
3.0524	6.2163e-05
3.0534	6.216e-05
3.0544	6.2157e-05
3.0554	6.2154e-05
3.0564	6.2151e-05
3.0574	6.2148e-05
3.0584	6.2145e-05
3.0594	6.2143e-05
3.0604	6.214e-05
3.0614	6.2137e-05
3.0624	6.2134e-05
3.0634	6.2132e-05
3.0644	6.2129e-05
3.0654	6.2126e-05
3.0664	6.2124e-05
3.0674	6.2121e-05
3.0684	6.2119e-05
3.0694	6.2116e-05
3.0704	6.2114e-05
3.0714	6.2111e-05
3.0724	6.2109e-05
3.0734	6.2106e-05
3.0744	6.2104e-05
3.0754	6.2102e-05
3.0764	6.2099e-05
3.0774	6.2097e-05
3.0784	6.2095e-05
3.0794	6.2093e-05
3.0804	6.2091e-05
3.0814	6.2089e-05
3.0824	6.2087e-05
3.0834	6.2085e-05
3.0844	6.2083e-05
3.0854	6.2081e-05
3.0864	6.2079e-05
3.0874	6.2077e-05
3.0884	6.2075e-05
3.0894	6.2073e-05
3.0904	6.2071e-05
3.0914	6.207e-05
3.0924	6.2068e-05
3.0934	6.2066e-05
3.0944	6.2065e-05
3.0954	6.2063e-05
3.0964	6.2061e-05
3.0974	6.206e-05
3.0984	6.2058e-05
3.0994	6.2057e-05
3.1004	6.2055e-05
3.1014	6.2054e-05
3.1024	6.2053e-05
3.1034	6.2051e-05
3.1044	6.205e-05
3.1054	6.2049e-05
3.1064	6.2047e-05
3.1074	6.2046e-05
3.1084	6.2045e-05
3.1094	6.2044e-05
3.1104	6.2043e-05
3.1114	6.2042e-05
3.1124	6.2041e-05
3.1134	6.204e-05
3.1144	6.2039e-05
3.1154	6.2038e-05
3.1164	6.2037e-05
3.1174	6.2036e-05
3.1184	6.2036e-05
3.1194	6.2035e-05
3.1204	6.2034e-05
3.1214	6.2033e-05
3.1224	6.2033e-05
3.1234	6.2032e-05
3.1244	6.2032e-05
3.1254	6.2031e-05
3.1264	6.2031e-05
3.1274	6.203e-05
3.1284	6.203e-05
3.1294	6.2029e-05
3.1304	6.2029e-05
3.1314	6.2029e-05
3.1324	6.2028e-05
3.1334	6.2028e-05
3.1344	6.2028e-05
3.1354	6.2028e-05
3.1364	6.2028e-05
3.1374	6.2028e-05
3.1384	6.2028e-05
3.1394	6.2028e-05
3.1404	6.2028e-05
3.1414	6.2028e-05
3.1424	6.2028e-05
3.1434	6.2028e-05
3.1444	6.2028e-05
3.1454	6.2028e-05
3.1464	6.2028e-05
3.1474	6.2029e-05
3.1484	6.2029e-05
3.1494	6.2029e-05
3.1505	6.203e-05
3.1515	6.203e-05
3.1525	6.2031e-05
3.1535	6.2031e-05
3.1545	6.2032e-05
3.1555	6.2032e-05
3.1565	6.2033e-05
3.1575	6.2034e-05
3.1585	6.2034e-05
3.1595	6.2035e-05
3.1605	6.2036e-05
3.1615	6.2037e-05
3.1625	6.2038e-05
3.1635	6.2039e-05
3.1645	6.2039e-05
3.1655	6.204e-05
3.1665	6.2041e-05
3.1675	6.2043e-05
3.1685	6.2044e-05
3.1695	6.2045e-05
3.1705	6.2046e-05
3.1715	6.2047e-05
3.1725	6.2048e-05
3.1735	6.205e-05
3.1745	6.2051e-05
3.1755	6.2052e-05
3.1765	6.2054e-05
3.1775	6.2055e-05
3.1785	6.2057e-05
3.1795	6.2058e-05
3.1805	6.206e-05
3.1815	6.2061e-05
3.1825	6.2063e-05
3.1835	6.2065e-05
3.1845	6.2066e-05
3.1855	6.2068e-05
3.1865	6.207e-05
3.1875	6.2072e-05
3.1885	6.2073e-05
3.1895	6.2075e-05
3.1905	6.2077e-05
3.1915	6.2079e-05
3.1925	6.2081e-05
3.1935	6.2083e-05
3.1945	6.2085e-05
3.1955	6.2087e-05
3.1965	6.209e-05
3.1975	6.2092e-05
3.1985	6.2094e-05
3.1995	6.2096e-05
3.2005	6.2099e-05
3.2015	5.8944e-05
3.2025	5.8946e-05
3.2035	5.8949e-05
3.2045	5.8951e-05
3.2055	5.8953e-05
3.2065	5.8955e-05
3.2075	5.8957e-05
3.2085	5.896e-05
3.2095	5.8962e-05
3.2105	5.8964e-05
3.2115	5.8966e-05
3.2125	5.8967e-05
3.2135	5.8969e-05
3.2145	5.8971e-05
3.2155	5.8973e-05
3.2165	5.8974e-05
3.2175	5.8976e-05
3.2185	5.8977e-05
3.2195	5.8979e-05
3.2205	5.898e-05
3.2215	5.8981e-05
3.2225	5.8982e-05
3.2235	5.8983e-05
3.2245	5.8984e-05
3.2255	5.8984e-05
3.2265	5.8985e-05
3.2275	5.8985e-05
3.2285	5.8985e-05
3.2295	5.8985e-05
3.2305	5.8985e-05
3.2315	5.8984e-05
3.2325	5.8984e-05
3.2335	5.8983e-05
3.2345	5.8982e-05
3.2355	5.8981e-05
3.2365	5.898e-05
3.2375	5.8978e-05
3.2385	5.8977e-05
3.2395	5.8975e-05
3.2405	5.8973e-05
3.2415	5.897e-05
3.2425	5.8968e-05
3.2435	5.8965e-05
3.2445	5.8961e-05
3.2455	5.8958e-05
3.2465	5.8954e-05
3.2475	5.895e-05
3.2485	5.8946e-05
3.2495	5.8942e-05
3.2505	5.8937e-05
3.2515	5.8932e-05
3.2525	5.8926e-05
3.2535	5.892e-05
3.2545	5.8914e-05
3.2555	5.8908e-05
3.2565	5.8901e-05
3.2575	5.8894e-05
3.2585	5.8887e-05
3.2595	5.8879e-05
3.2605	5.8871e-05
3.2615	5.8862e-05
3.2625	5.8853e-05
3.2635	5.8844e-05
3.2645	5.8834e-05
3.2655	5.8824e-05
3.2665	5.8813e-05
3.2675	5.8802e-05
3.2685	5.879e-05
3.2695	5.8778e-05
3.2705	5.8766e-05
3.2715	5.8753e-05
3.2725	5.8739e-05
3.2735	5.8725e-05
3.2745	5.8711e-05
3.2755	5.8696e-05
3.2765	5.8681e-05
3.2775	5.8665e-05
3.2785	5.8648e-05
3.2795	5.8631e-05
3.2805	5.8613e-05
3.2815	5.8595e-05
3.2825	5.8576e-05
3.2835	5.8556e-05
3.2845	5.8536e-05
3.2855	5.7776e-05
3.2865	5.6959e-05
3.2875	5.6092e-05
3.2885	5.5184e-05
3.2895	5.4244e-05
3.2905	5.3281e-05
3.2915	5.2304e-05
3.2925	5.1323e-05
3.2935	5.0346e-05
3.2945	4.9383e-05
3.2955	4.8441e-05
3.2965	4.7529e-05
3.2975	4.6653e-05
3.2985	4.5818e-05
3.2995	4.5027e-05
3.3005	4.4284e-05
3.3015	4.3589e-05
3.3025	4.2942e-05
3.3035	4.2344e-05
3.3045	4.1793e-05
3.3055	4.1286e-05
3.3065	4.0823e-05
3.3075	4.0399e-05
3.3085	4.0013e-05
3.3095	3.9661e-05
3.3105	3.9341e-05
3.3115	3.9051e-05
3.3125	3.8787e-05
3.3135	3.8548e-05
3.3145	3.833e-05
3.3155	3.8133e-05
3.3165	3.7953e-05
3.3175	3.779e-05
3.3185	3.7642e-05
3.3195	3.7507e-05
3.3205	3.7384e-05
3.3215	3.7271e-05
3.3225	3.7169e-05
3.3235	3.7075e-05
3.3245	3.6989e-05
3.3255	3.6911e-05
3.3265	3.6839e-05
3.3275	3.6772e-05
3.3285	3.6711e-05
3.3295	3.6655e-05
3.3305	3.6603e-05
3.3315	3.6556e-05
3.3325	3.6512e-05
3.3335	3.6471e-05
3.3345	3.6433e-05
3.3355	3.6398e-05
3.3365	3.6365e-05
3.3375	3.6335e-05
3.3385	3.6306e-05
3.3395	3.628e-05
3.3405	3.6255e-05
3.3415	3.6233e-05
3.3425	3.6211e-05
3.3435	3.6191e-05
3.3445	3.6173e-05
3.3455	3.6155e-05
3.3465	3.6139e-05
3.3475	3.6124e-05
3.3485	3.611e-05
3.3495	3.6097e-05
3.3505	3.6084e-05
3.3515	3.6073e-05
3.3525	3.6062e-05
3.3535	3.6052e-05
3.3545	3.6043e-05
3.3555	3.6034e-05
3.3565	3.6026e-05
3.3575	3.6019e-05
3.3585	3.6013e-05
3.3595	3.6007e-05
3.3605	3.6001e-05
3.3615	3.5996e-05
3.3625	3.5992e-05
3.3635	3.5988e-05
3.3645	3.5984e-05
3.3655	3.5981e-05
3.3665	3.5979e-05
3.3675	3.5977e-05
3.3685	3.5975e-05
3.3695	3.5974e-05
3.3705	3.5974e-05
3.3715	3.5974e-05
3.3725	3.5974e-05
3.3735	3.5974e-05
3.3745	3.5975e-05
3.3755	3.5977e-05
3.3765	3.5979e-05
3.3775	3.5981e-05
3.3785	3.5984e-05
3.3795	3.5987e-05
3.3805	3.599e-05
3.3815	3.5994e-05
3.3825	3.5998e-05
3.3835	3.6003e-05
3.3845	3.6008e-05
3.3855	3.6013e-05
3.3865	3.6019e-05
3.3875	3.6025e-05
3.3885	3.6032e-05
3.3895	3.6039e-05
3.3905	3.6046e-05
3.3915	3.6054e-05
3.3925	3.6062e-05
3.3935	3.607e-05
3.3945	3.6079e-05
3.3955	3.6088e-05
3.3965	3.6098e-05
3.3975	3.6107e-05
3.3985	3.6118e-05
3.3995	3.6128e-05
3.4005	3.6139e-05
3.4015	3.6151e-05
3.4025	3.6162e-05
3.4035	3.6175e-05
3.4045	3.6187e-05
3.4055	3.62e-05
3.4065	3.6213e-05
3.4075	3.6227e-05
3.4085	3.6241e-05
3.4095	3.6255e-05
3.4105	3.6269e-05
3.4115	3.6285e-05
3.4125	3.63e-05
3.4135	3.6316e-05
3.4145	3.6332e-05
3.4155	3.6348e-05
3.4165	3.6365e-05
3.4175	3.6382e-05
3.4185	3.64e-05
3.4195	3.6418e-05
3.4205	3.6436e-05
3.4215	3.6455e-05
3.4225	3.6474e-05
3.4235	3.6494e-05
3.4245	3.6514e-05
3.4255	3.6534e-05
3.4265	3.6555e-05
3.4275	3.6576e-05
3.4285	3.6597e-05
3.4295	3.6619e-05
3.4305	3.6641e-05
3.4315	3.6663e-05
3.4325	3.6686e-05
3.4335	3.671e-05
3.4345	3.6733e-05
3.4355	3.6757e-05
3.4365	3.6782e-05
3.4375	3.6807e-05
3.4385	3.6832e-05
3.4395	3.6857e-05
3.4405	3.6883e-05
3.4415	3.691e-05
3.4425	3.6937e-05
3.4435	3.6964e-05
3.4445	3.6991e-05
3.4455	3.7019e-05
3.4465	3.7048e-05
3.4475	3.7076e-05
3.4485	3.7106e-05
3.4495	3.7135e-05
3.4505	3.7165e-05
3.4515	3.7195e-05
3.4525	3.7226e-05
3.4535	3.7257e-05
3.4545	3.7288e-05
3.4555	3.732e-05
3.4565	3.7353e-05
3.4575	3.7385e-05
3.4585	3.7418e-05
3.4595	3.7452e-05
3.4605	3.7485e-05
3.4615	3.752e-05
3.4625	3.7554e-05
3.4635	3.7589e-05
3.4645	3.7624e-05
3.4655	3.766e-05
3.4665	3.7696e-05
3.4675	3.7732e-05
3.4685	3.7769e-05
3.4695	3.7806e-05
3.4705	3.7844e-05
3.4715	3.7881e-05
3.4725	3.792e-05
3.4735	3.7958e-05
3.4745	3.7997e-05
3.4755	3.8036e-05
3.4765	3.8076e-05
3.4775	3.8115e-05
3.4785	3.8155e-05
3.4795	3.8196e-05
3.4805	3.8237e-05
3.4815	3.8278e-05
3.4825	3.8319e-05
3.4835	3.8361e-05
3.4845	3.8403e-05
3.4855	3.8445e-05
3.4865	3.8487e-05
3.4875	3.853e-05
3.4885	3.8573e-05
3.4895	3.8616e-05
3.4905	3.866e-05
3.4915	3.8704e-05
3.4925	3.8747e-05
3.4935	3.8792e-05
3.4945	3.8836e-05
3.4955	3.8881e-05
3.4965	3.8925e-05
3.4975	3.897e-05
3.4985	3.9015e-05
3.4995	3.9061e-05
3.5005	3.9106e-05
3.5015	3.9152e-05
3.5025	3.9198e-05
3.5035	3.9243e-05
3.5045	3.929e-05
3.5055	3.9336e-05
3.5065	3.9382e-05
3.5075	3.9428e-05
3.5085	3.9475e-05
3.5095	3.9521e-05
3.5105	3.9568e-05
3.5115	3.9615e-05
3.5125	3.9661e-05
3.5135	3.9708e-05
3.5145	3.9755e-05
3.5155	3.9802e-05
3.5165	3.9849e-05
3.5175	3.9896e-05
3.5185	3.9943e-05
3.5195	3.999e-05
3.5205	4.0036e-05
3.5215	4.0083e-05
3.5225	4.013e-05
3.5235	4.0177e-05
3.5245	4.0224e-05
3.5255	4.0271e-05
3.5265	4.0317e-05
3.5275	4.0364e-05
3.5285	4.0411e-05
3.5295	4.0457e-05
3.5305	4.0504e-05
3.5315	4.055e-05
3.5325	4.0596e-05
3.5335	4.0642e-05
3.5345	4.0688e-05
3.5355	4.0734e-05
3.5365	4.078e-05
3.5375	4.0826e-05
3.5385	4.0871e-05
3.5395	4.0917e-05
3.5405	4.0962e-05
3.5415	4.1007e-05
3.5425	4.1052e-05
3.5435	4.1097e-05
3.5445	4.1141e-05
3.5455	4.1186e-05
3.5465	4.123e-05
3.5475	4.1274e-05
3.5485	4.1318e-05
3.5495	4.1361e-05
3.5505	4.1405e-05
3.5515	4.1448e-05
3.5525	4.1491e-05
3.5535	4.1533e-05
3.5545	4.1576e-05
3.5555	4.1618e-05
3.5565	4.166e-05
3.5575	4.1702e-05
3.5585	4.1743e-05
3.5595	4.1784e-05
3.5605	4.1825e-05
3.5615	4.1866e-05
3.5625	4.1906e-05
3.5635	4.1946e-05
3.5645	4.1986e-05
3.5655	4.2025e-05
3.5665	4.2064e-05
3.5675	4.2103e-05
3.5685	4.2141e-05
3.5695	4.2179e-05
3.5705	4.2217e-05
3.5715	4.2254e-05
3.5725	4.2291e-05
3.5735	4.2328e-05
3.5745	4.2364e-05
3.5755	4.24e-05
3.5765	4.2436e-05
3.5775	4.2471e-05
3.5785	4.2505e-05
3.5795	4.254e-05
3.5805	4.2574e-05
3.5815	4.2607e-05
3.5825	4.264e-05
3.5835	4.2673e-05
3.5845	4.2705e-05
3.5855	4.2736e-05
3.5865	4.2768e-05
3.5875	4.2798e-05
3.5885	4.2828e-05
3.5895	4.2858e-05
3.5905	4.2887e-05
3.5915	4.2916e-05
3.5925	4.2944e-05
3.5935	4.2972e-05
3.5945	4.2999e-05
3.5955	4.3026e-05
3.5965	4.3052e-05
3.5975	4.3078e-05
3.5985	4.3103e-05
3.5995	4.3127e-05
3.6005	4.3151e-05
3.6015	4.3174e-05
3.6025	4.3197e-05
3.6035	4.3219e-05
3.6045	4.3241e-05
3.6055	4.3262e-05
3.6065	4.3282e-05
3.6075	4.3302e-05
3.6085	4.3321e-05
3.6095	4.334e-05
3.6105	4.3358e-05
3.6115	4.3375e-05
3.6125	4.3392e-05
3.6135	4.3408e-05
3.6145	4.3423e-05
3.6155	4.3438e-05
3.6165	4.3452e-05
3.6175	4.3466e-05
3.6185	4.3479e-05
3.6195	4.3491e-05
3.6205	4.3502e-05
3.6215	4.3513e-05
3.6225	4.3524e-05
3.6235	4.3533e-05
3.6245	4.3542e-05
3.6255	4.3551e-05
3.6265	4.3559e-05
3.6275	4.3566e-05
3.6285	4.3572e-05
3.6295	4.3578e-05
3.6305	4.3583e-05
3.6315	4.3588e-05
3.6325	4.3592e-05
3.6335	4.3595e-05
3.6345	4.3598e-05
3.6355	4.36e-05
3.6365	4.3602e-05
3.6375	4.3602e-05
3.6385	4.3603e-05
3.6395	4.3603e-05
3.6405	4.3602e-05
3.6415	4.36e-05
3.6425	4.3598e-05
3.6435	4.3596e-05
3.6445	4.3593e-05
3.6455	4.3589e-05
3.6465	4.3585e-05
3.6475	4.3581e-05
3.6485	4.3576e-05
3.6495	4.357e-05
3.6505	4.3564e-05
3.6515	4.3557e-05
3.6525	4.355e-05
3.6535	4.3543e-05
3.6545	4.3535e-05
3.6555	4.3526e-05
3.6565	4.3517e-05
3.6575	4.3508e-05
3.6585	4.3499e-05
3.6595	4.3489e-05
3.6605	4.3478e-05
3.6615	4.3467e-05
3.6625	4.3456e-05
3.6635	4.3445e-05
3.6645	4.3433e-05
3.6655	4.3421e-05
3.6665	4.3408e-05
3.6675	4.3396e-05
3.6685	4.3383e-05
3.6695	4.3369e-05
3.6705	4.3356e-05
3.6715	4.3342e-05
3.6725	4.3328e-05
3.6735	4.3313e-05
3.6745	4.3299e-05
3.6755	4.3284e-05
3.6765	4.3269e-05
3.6775	4.3254e-05
3.6785	4.3239e-05
3.6795	4.3223e-05
3.6805	4.3207e-05
3.6815	4.3192e-05
3.6825	4.3176e-05
3.6835	4.316e-05
3.6845	4.3143e-05
3.6855	4.3127e-05
3.6865	4.3111e-05
3.6875	4.3094e-05
3.6885	4.3077e-05
3.6895	4.3061e-05
3.6905	4.3044e-05
3.6915	4.3027e-05
3.6925	4.301e-05
3.6935	4.2994e-05
3.6945	4.2976e-05
3.6955	4.2959e-05
3.6965	4.2943e-05
3.6975	4.2926e-05
3.6985	4.2908e-05
3.6995	4.2891e-05
3.7005	4.2875e-05
3.7015	4.2857e-05
3.7025	4.2839e-05
3.7035	4.2824e-05
3.7045	4.2807e-05
3.7055	4.2788e-05
3.7065	4.2773e-05
3.7075	4.2758e-05
3.7085	4.2738e-05
3.7095	4.2721e-05
3.7105	4.2709e-05
3.7115	4.269e-05
3.7125	4.2671e-05
3.7135	4.2661e-05
3.7145	4.2646e-05
3.7155	4.2624e-05
3.7165	4.2613e-05
3.7175	4.2603e-05
3.7185	4.2581e-05
3.7195	4.2566e-05
3.7205	4.2563e-05
3.7215	4.2544e-05
3.7225	4.2524e-05
3.7235	4.2525e-05
3.7245	4.2515e-05
3.7255	4.249e-05
3.7265	4.2492e-05
3.7275	4.2494e-05
3.7285	4.2468e-05
3.7295	4.2466e-05
3.7305	4.2485e-05
3.7315	4.2463e-05
3.7325	4.2453e-05
3.7335	4.2489e-05
3.7345	4.2483e-05
3.7355	4.2458e-05
3.7365	4.2509e-05
3.7375	4.2538e-05
3.7385	4.2496e-05
3.7395	4.2544e-05
3.7405	4.2633e-05
3.7415	4.2593e-05
3.7425	4.2598e-05
3.7435	4.2757e-05
3.7445	4.2783e-05
3.7455	4.2707e-05
3.7465	4.287e-05
3.7475	4.3061e-05
3.7485	4.2965e-05
3.7495	4.297e-05
3.7505	4.3312e-05
3.7515	4.3432e-05
3.7525	4.3241e-05
3.7535	4.3405e-05
3.7545	4.388e-05
3.7555	4.3921e-05
3.7565	4.366e-05
3.7575	4.3934e-05
3.7585	4.4547e-05
3.7595	4.4621e-05
3.7605	4.4268e-05
3.7615	4.4454e-05
3.7625	4.5237e-05
3.7635	4.5604e-05
3.7645	4.5279e-05
3.7655	4.5044e-05
3.7665	4.57e-05
3.7675	4.6593e-05
3.7685	4.685e-05
3.7695	4.6463e-05
3.7705	4.6175e-05
3.7715	4.6751e-05
3.7725	4.7761e-05
3.7735	4.8397e-05
3.7745	4.8421e-05
3.7755	4.8018e-05
3.7765	4.7674e-05
3.7775	4.7872e-05
3.7785	4.8525e-05
3.7795	4.9201e-05
3.7805	4.9657e-05
3.7815	4.9874e-05
3.7825	4.9937e-05
3.7835	4.9968e-05
3.7845	5.007e-05
3.7855	5.0274e-05
3.7865	5.0534e-05
3.7875	5.0803e-05
3.7885	5.1086e-05
3.7895	5.1446e-05
3.7905	5.1984e-05
3.7915	5.277e-05
3.7925	5.3772e-05
3.7935	5.4877e-05
3.7945	5.5971e-05
3.7955	5.6991e-05
3.7965	5.7917e-05
3.7975	5.875e-05
3.7985	5.9498e-05
3.7995	6.017e-05
3.8005	6.0773e-05
3.8015	6.1311e-05
3.8025	6.1792e-05
3.8035	6.2218e-05
3.8045	6.2595e-05
3.8055	6.2927e-05
3.8065	6.3219e-05
3.8075	6.3475e-05
3.8085	6.3697e-05
3.8095	6.389e-05
3.8105	6.4054e-05
3.8115	6.4193e-05
3.8125	6.4309e-05
3.8135	6.4401e-05
3.8145	6.4473e-05
3.8155	6.4525e-05
3.8165	6.4559e-05
3.8175	6.4578e-05
3.8185	6.4582e-05
3.8195	6.4576e-05
3.8205	6.456e-05
3.8215	6.4538e-05
3.8225	6.4512e-05
3.8235	6.4482e-05
3.8245	6.4449e-05
3.8255	6.4415e-05
3.8265	6.4379e-05
3.8275	6.4341e-05
3.8285	6.4301e-05
3.8295	6.4261e-05
3.8305	6.422e-05
3.8315	6.4182e-05
3.8325	6.4146e-05
3.8335	6.4112e-05
3.8345	6.4082e-05
3.8355	6.4054e-05
3.8365	6.4026e-05
3.8375	6.3997e-05
3.8385	6.3965e-05
3.8395	6.3928e-05
3.8405	6.3884e-05
3.8415	6.3833e-05
3.8425	6.3774e-05
3.8435	6.3706e-05
3.8445	6.3632e-05
3.8455	6.355e-05
3.8465	6.3463e-05
3.8475	6.3372e-05
3.8485	6.3278e-05
3.8495	6.3183e-05
3.8506	6.3089e-05
3.8516	6.2997e-05
3.8526	6.2909e-05
3.8536	6.2825e-05
3.8546	6.2745e-05
3.8556	6.2671e-05
3.8566	6.2602e-05
3.8576	6.2539e-05
3.8586	6.2483e-05
3.8596	6.2433e-05
3.8606	6.2392e-05
3.8616	6.2361e-05
3.8626	6.2342e-05
3.8636	6.2337e-05
3.8646	6.2349e-05
3.8656	6.2379e-05
3.8666	6.243e-05
3.8676	6.2501e-05
3.8686	6.2594e-05
3.8696	6.2706e-05
3.8706	6.2834e-05
3.8716	6.2975e-05
3.8726	6.3125e-05
3.8736	6.328e-05
3.8746	6.3435e-05
3.8756	6.3587e-05
3.8766	6.3734e-05
3.8776	6.3873e-05
3.8786	6.4004e-05
3.8796	6.4125e-05
3.8806	6.4235e-05
3.8816	6.4336e-05
3.8826	6.4426e-05
3.8836	6.4508e-05
3.8846	6.4581e-05
3.8856	6.4646e-05
3.8866	6.4705e-05
3.8876	6.4757e-05
3.8886	6.4805e-05
3.8896	6.4847e-05
3.8906	6.4884e-05
3.8916	6.4916e-05
3.8926	6.4943e-05
3.8936	6.4964e-05
3.8946	6.4978e-05
3.8956	6.4986e-05
3.8966	6.4986e-05
3.8976	6.4979e-05
3.8986	6.4965e-05
3.8996	6.4944e-05
3.9006	6.4917e-05
3.9016	6.4883e-05
3.9026	6.4843e-05
3.9036	6.48e-05
3.9046	6.4752e-05
3.9056	6.4702e-05
3.9066	6.4651e-05
3.9076	6.4599e-05
3.9086	6.4549e-05
3.9096	6.45e-05
3.9106	6.4455e-05
3.9116	6.4413e-05
3.9126	6.4377e-05
3.9136	6.4347e-05
3.9146	6.4323e-05
3.9156	6.4306e-05
3.9166	6.4296e-05
3.9176	6.4293e-05
3.9186	6.4298e-05
3.9196	6.431e-05
3.9206	6.433e-05
3.9216	6.4356e-05
3.9226	6.4388e-05
3.9236	6.4427e-05
3.9246	6.4471e-05
3.9256	6.4519e-05
3.9266	6.4572e-05
3.9276	6.4628e-05
3.9286	6.4687e-05
3.9296	6.4747e-05
3.9306	6.4809e-05
3.9316	6.4872e-05
3.9326	6.4935e-05
3.9336	6.4998e-05
3.9346	6.506e-05
3.9356	6.5122e-05
3.9366	6.5183e-05
3.9376	6.5243e-05
3.9386	6.5302e-05
3.9396	6.5359e-05
3.9406	6.5415e-05
3.9416	6.5468e-05
3.9426	6.5519e-05
3.9436	6.5567e-05
3.9446	6.5612e-05
3.9456	6.5654e-05
3.9466	6.5692e-05
3.9476	6.5727e-05
3.9486	6.5757e-05
3.9496	6.5784e-05
3.9506	6.5808e-05
3.9516	6.5828e-05
3.9526	6.5845e-05
3.9536	6.5859e-05
3.9546	6.5871e-05
3.9556	6.5881e-05
3.9566	6.5891e-05
3.9576	6.59e-05
3.9586	6.5909e-05
3.9596	6.592e-05
3.9606	6.5931e-05
3.9616	6.5945e-05
3.9626	6.596e-05
3.9636	6.5978e-05
3.9646	6.5998e-05
3.9656	6.602e-05
3.9666	6.6044e-05
3.9676	6.6068e-05
3.9686	6.6093e-05
3.9696	6.6118e-05
3.9706	6.6141e-05
3.9716	6.6162e-05
3.9726	6.6181e-05
3.9736	6.6195e-05
3.9746	6.6205e-05
3.9756	6.621e-05
3.9766	6.621e-05
3.9776	6.6204e-05
3.9786	6.6192e-05
3.9796	6.6174e-05
3.9806	6.615e-05
3.9816	6.6121e-05
3.9826	6.6086e-05
3.9836	6.6047e-05
3.9846	6.6005e-05
3.9856	6.596e-05
3.9866	6.5914e-05
3.9876	6.5869e-05
3.9886	6.5826e-05
3.9896	6.5787e-05
3.9906	6.5755e-05
3.9916	6.5731e-05
3.9926	6.5718e-05
3.9936	6.5718e-05
3.9946	6.5732e-05
3.9956	6.576e-05
3.9966	6.5803e-05
3.9976	6.5859e-05
3.9986	6.5927e-05
3.9996	6.6004e-05
4.0006	6.6089e-05
4.0016	6.6177e-05
4.0026	6.6267e-05
4.0036	6.6356e-05
4.0046	6.6442e-05
4.0056	6.6521e-05
4.0066	6.6594e-05
4.0076	6.6659e-05
4.0086	6.6715e-05
4.0096	6.6762e-05
4.0106	6.6799e-05
4.0116	6.6826e-05
4.0126	6.6843e-05
4.0136	6.6852e-05
4.0146	6.6852e-05
4.0156	6.6844e-05
4.0166	6.683e-05
4.0176	6.681e-05
4.0186	6.6785e-05
4.0196	6.6758e-05
4.0206	6.6729e-05
4.0216	6.6702e-05
4.0226	6.6676e-05
4.0236	6.6655e-05
4.0246	6.6641e-05
4.0256	6.6635e-05
4.0266	6.6638e-05
4.0276	6.6652e-05
4.0286	6.6676e-05
4.0296	6.671e-05
4.0306	6.6753e-05
4.0316	6.6802e-05
4.0326	6.6857e-05
4.0336	6.6913e-05
4.0346	6.6969e-05
4.0356	6.7021e-05
4.0366	6.7068e-05
4.0376	6.7107e-05
4.0386	6.7137e-05
4.0396	6.7157e-05
4.0406	6.7166e-05
4.0416	6.7164e-05
4.0426	6.7152e-05
4.0436	6.713e-05
4.0446	6.71e-05
4.0456	6.7064e-05
4.0466	6.7025e-05
4.0476	6.6986e-05
4.0486	6.6949e-05
4.0496	6.6917e-05
4.0506	6.6893e-05
4.0516	6.6878e-05
4.0526	6.6872e-05
4.0536	6.6875e-05
4.0546	6.6885e-05
4.0556	6.6902e-05
4.0566	6.6923e-05
4.0576	6.6947e-05
4.0586	6.6972e-05
4.0596	6.6998e-05
4.0606	6.7024e-05
4.0616	6.7049e-05
4.0626	6.7074e-05
4.0636	6.7098e-05
4.0646	6.7122e-05
4.0656	6.7148e-05
4.0666	6.7174e-05
4.0676	6.7203e-05
4.0686	6.7233e-05
4.0696	6.7266e-05
4.0706	6.73e-05
4.0716	6.7336e-05
4.0726	6.7373e-05
4.0736	6.7411e-05
4.0746	6.7447e-05
4.0756	6.7483e-05
4.0766	6.7516e-05
4.0776	6.7548e-05
4.0786	6.7577e-05
4.0796	6.7604e-05
4.0806	6.7627e-05
4.0816	6.7649e-05
4.0826	6.7667e-05
4.0836	6.7684e-05
4.0846	6.7699e-05
4.0856	6.7713e-05
4.0866	6.7726e-05
4.0876	6.7738e-05
4.0886	6.7751e-05
4.0896	6.7765e-05
4.0906	6.778e-05
4.0916	6.7798e-05
4.0926	6.7817e-05
4.0936	6.784e-05
4.0946	6.7865e-05
4.0956	6.7894e-05
4.0966	6.7926e-05
4.0976	6.796e-05
4.0986	6.7997e-05
4.0996	6.8036e-05
4.1006	6.8075e-05
4.1016	6.8114e-05
4.1026	6.8152e-05
4.1036	6.8188e-05
4.1046	6.8222e-05
4.1056	6.8252e-05
4.1066	6.8277e-05
4.1076	6.8298e-05
4.1086	6.8314e-05
4.1096	6.8325e-05
4.1106	6.833e-05
4.1116	6.833e-05
4.1126	6.8325e-05
4.1136	6.8315e-05
4.1146	6.83e-05
4.1156	6.8282e-05
4.1166	6.826e-05
4.1176	6.8235e-05
4.1186	6.8208e-05
4.1196	6.8181e-05
4.1206	6.8153e-05
4.1216	6.8127e-05
4.1226	6.8102e-05
4.1236	6.8082e-05
4.1246	6.8066e-05
4.1256	6.8056e-05
4.1266	6.8053e-05
4.1276	6.8057e-05
4.1286	6.807e-05
4.1296	6.8091e-05
4.1306	6.8121e-05
4.1316	6.816e-05
4.1326	6.8206e-05
4.1336	6.826e-05
4.1346	6.832e-05
4.1356	6.8385e-05
4.1366	6.8454e-05
4.1376	6.8527e-05
4.1386	6.8601e-05
4.1396	6.8677e-05
4.1406	6.8753e-05
4.1416	6.8827e-05
4.1426	6.89e-05
4.1436	6.8971e-05
4.1446	6.9039e-05
4.1456	6.9103e-05
4.1466	6.9163e-05
4.1476	6.9219e-05
4.1486	6.9271e-05
4.1496	6.9317e-05
4.1506	6.9359e-05
4.1516	6.9395e-05
4.1526	6.9426e-05
4.1536	6.9452e-05
4.1546	6.9472e-05
4.1556	6.9487e-05
4.1566	6.9496e-05
4.1576	6.95e-05
4.1586	6.9498e-05
4.1596	6.9491e-05
4.1606	6.9479e-05
4.1616	6.9462e-05
4.1626	6.944e-05
4.1636	6.9414e-05
4.1646	6.9383e-05
4.1656	6.9348e-05
4.1666	6.931e-05
4.1676	6.9268e-05
4.1686	6.9223e-05
4.1696	6.9176e-05
4.1706	6.9126e-05
4.1716	6.9075e-05
4.1726	6.9023e-05
4.1736	6.8971e-05
4.1746	6.8919e-05
4.1756	6.8869e-05
4.1766	6.882e-05
4.1776	6.8774e-05
4.1786	6.8731e-05
4.1796	6.8693e-05
4.1806	6.8659e-05
4.1816	6.8632e-05
4.1826	6.8611e-05
4.1836	6.8597e-05
4.1846	6.859e-05
4.1856	6.8592e-05
4.1866	6.8601e-05
4.1876	6.8619e-05
4.1886	6.8644e-05
4.1896	6.8676e-05
4.1906	6.8716e-05
4.1916	6.8761e-05
4.1926	6.8812e-05
4.1936	6.8868e-05
4.1946	6.8927e-05
4.1956	6.8988e-05
4.1966	6.9051e-05
4.1976	6.9114e-05
4.1986	6.9177e-05
4.1996	6.9238e-05
4.2006	6.9297e-05
4.2016	6.9353e-05
4.2026	6.9406e-05
4.2036	6.9454e-05
4.2046	6.9498e-05
4.2056	6.9537e-05
4.2066	6.957e-05
4.2076	6.9597e-05
4.2086	6.9619e-05
4.2096	6.9634e-05
4.2106	6.9643e-05
4.2116	6.9647e-05
4.2126	6.9644e-05
4.2136	6.9635e-05
4.2146	6.962e-05
4.2156	6.9599e-05
4.2166	6.9573e-05
4.2176	6.9543e-05
4.2186	6.9507e-05
4.2196	6.9468e-05
4.2206	6.9425e-05
4.2216	6.938e-05
4.2226	6.9333e-05
4.2236	6.9285e-05
4.2246	6.9237e-05
4.2256	6.919e-05
4.2266	6.9145e-05
4.2276	6.9104e-05
4.2286	6.9066e-05
4.2296	6.9034e-05
4.2306	6.9007e-05
4.2316	6.8987e-05
4.2326	6.8973e-05
4.2336	6.8967e-05
4.2346	6.8967e-05
4.2356	6.8975e-05
4.2366	6.8989e-05
4.2376	6.9009e-05
4.2386	6.9034e-05
4.2396	6.9063e-05
4.2406	6.9096e-05
4.2416	6.9131e-05
4.2426	6.9168e-05
4.2436	6.9206e-05
4.2446	6.9244e-05
4.2456	6.928e-05
4.2466	6.9315e-05
4.2476	6.9348e-05
4.2486	6.9377e-05
4.2496	6.9404e-05
4.2506	6.9426e-05
4.2516	6.9445e-05
4.2526	6.9459e-05
4.2536	6.9469e-05
4.2546	6.9475e-05
4.2556	6.9476e-05
4.2566	6.9474e-05
4.2576	6.9468e-05
4.2586	6.9458e-05
4.2596	6.9445e-05
4.2606	6.9431e-05
4.2616	6.9414e-05
4.2626	6.9397e-05
4.2636	6.938e-05
4.2646	6.9363e-05
4.2656	6.9347e-05
4.2666	6.9333e-05
4.2676	6.9321e-05
4.2686	6.9312e-05
4.2696	6.9306e-05
4.2706	6.9303e-05
4.2716	6.9303e-05
4.2726	6.9305e-05
4.2736	6.9311e-05
4.2746	6.9319e-05
4.2756	6.9328e-05
4.2766	6.934e-05
4.2776	6.9353e-05
4.2786	6.9367e-05
4.2796	6.9382e-05
4.2806	6.9397e-05
4.2816	6.9413e-05
4.2826	6.9428e-05
4.2836	6.9444e-05
4.2846	6.9458e-05
4.2856	6.9473e-05
4.2866	6.9486e-05
4.2876	6.9499e-05
4.2886	6.9511e-05
4.2896	6.9523e-05
4.2906	6.9533e-05
4.2916	6.9542e-05
4.2926	6.955e-05
4.2936	6.9556e-05
4.2946	6.9562e-05
4.2956	6.9566e-05
4.2966	6.9568e-05
4.2976	6.9569e-05
4.2986	6.9568e-05
4.2996	6.9565e-05
4.3006	6.9561e-05
4.3016	6.9554e-05
4.3026	6.9546e-05
4.3036	6.9536e-05
4.3046	6.9524e-05
4.3056	6.951e-05
4.3066	6.9494e-05
4.3076	6.9477e-05
4.3086	6.9459e-05
4.3096	6.9439e-05
4.3106	6.9418e-05
4.3116	6.9396e-05
4.3126	6.9374e-05
4.3136	6.9352e-05
4.3146	6.933e-05
4.3156	6.9309e-05
4.3166	6.9289e-05
4.3176	6.9269e-05
4.3186	6.9252e-05
4.3196	6.9236e-05
4.3206	6.9222e-05
4.3216	6.921e-05
4.3226	6.9201e-05
4.3236	6.9195e-05
4.3246	6.919e-05
4.3256	6.9189e-05
4.3266	6.919e-05
4.3276	6.9194e-05
4.3286	6.9199e-05
4.3296	6.9207e-05
4.3306	6.9217e-05
4.3316	6.9229e-05
4.3326	6.9242e-05
4.3336	6.9256e-05
4.3346	6.9271e-05
4.3356	6.9287e-05
4.3366	6.9303e-05
4.3376	6.9318e-05
4.3386	6.9333e-05
4.3396	6.9347e-05
4.3406	6.936e-05
4.3416	6.9371e-05
4.3426	6.938e-05
4.3436	6.9387e-05
4.3446	6.9391e-05
4.3456	6.9393e-05
4.3466	6.9391e-05
4.3476	6.9387e-05
4.3486	6.9378e-05
4.3496	6.9367e-05
4.3506	6.9351e-05
4.3516	6.9332e-05
4.3526	6.9308e-05
4.3536	6.9281e-05
4.3546	6.925e-05
4.3556	6.9215e-05
4.3566	6.9177e-05
4.3576	6.9136e-05
4.3586	6.9092e-05
4.3596	6.9046e-05
4.3606	6.8999e-05
4.3616	6.895e-05
4.3626	6.8902e-05
4.3636	6.8854e-05
4.3646	6.8809e-05
4.3656	6.8766e-05
4.3666	6.8728e-05
4.3676	6.8694e-05
4.3686	6.8667e-05
4.3696	6.8646e-05
4.3706	6.8633e-05
4.3716	6.8626e-05
4.3726	6.8627e-05
4.3736	6.8634e-05
4.3746	6.8647e-05
4.3756	6.8666e-05
4.3766	6.8688e-05
4.3776	6.8713e-05
4.3786	6.8739e-05
4.3796	6.8766e-05
4.3806	6.8792e-05
4.3816	6.8816e-05
4.3826	6.8837e-05
4.3836	6.8855e-05
4.3846	6.8867e-05
4.3856	6.8874e-05
4.3866	6.8876e-05
4.3876	6.8871e-05
4.3886	6.886e-05
4.3896	6.8842e-05
4.3906	6.8817e-05
4.3916	6.8786e-05
4.3926	6.8748e-05
4.3936	6.8705e-05
4.3946	6.8657e-05
4.3956	6.8604e-05
4.3966	6.8548e-05
4.3976	6.849e-05
4.3986	6.843e-05
4.3996	6.8371e-05
4.4006	6.8313e-05
4.4016	6.8258e-05
4.4026	6.8207e-05
4.4036	6.8161e-05
4.4046	6.8119e-05
4.4056	6.8084e-05
4.4066	6.8054e-05
4.4076	6.803e-05
4.4086	6.8011e-05
4.4096	6.7996e-05
4.4106	6.7985e-05
4.4116	6.7977e-05
4.4126	6.7972e-05
4.4136	6.7969e-05
4.4146	6.7966e-05
4.4156	6.7965e-05
4.4166	6.7963e-05
4.4176	6.7961e-05
4.4186	6.7958e-05
4.4196	6.7953e-05
4.4206	6.7948e-05
4.4216	6.7941e-05
4.4226	6.7932e-05
4.4236	6.7921e-05
4.4246	6.7908e-05
4.4256	6.7893e-05
4.4266	6.7876e-05
4.4276	6.7858e-05
4.4286	6.7838e-05
4.4296	6.7817e-05
4.4306	6.7795e-05
4.4316	6.7773e-05
4.4326	6.775e-05
4.4336	6.7728e-05
4.4346	6.7707e-05
4.4356	6.7687e-05
4.4366	6.7669e-05
4.4376	6.7652e-05
4.4386	6.7637e-05
4.4396	6.7624e-05
4.4406	6.7614e-05
4.4416	6.7605e-05
4.4426	6.7597e-05
4.4436	6.7591e-05
4.4446	6.7586e-05
4.4456	6.7582e-05
4.4466	6.7578e-05
4.4476	6.7575e-05
4.4486	6.7571e-05
4.4496	6.7567e-05
4.4506	6.7563e-05
4.4516	6.7558e-05
4.4526	6.7552e-05
4.4536	6.7546e-05
4.4546	6.7539e-05
4.4556	6.7532e-05
4.4566	6.7524e-05
4.4576	6.7516e-05
4.4586	6.7507e-05
4.4596	6.7498e-05
4.4606	6.7489e-05
4.4616	6.748e-05
4.4626	6.7471e-05
4.4636	6.7461e-05
4.4646	6.7452e-05
4.4656	6.7442e-05
4.4666	6.7433e-05
4.4676	6.7423e-05
4.4686	6.7414e-05
4.4696	6.7404e-05
4.4706	6.7394e-05
4.4716	6.7384e-05
4.4726	6.7374e-05
4.4736	6.7363e-05
4.4746	6.7353e-05
4.4756	6.7342e-05
4.4766	6.7332e-05
4.4776	6.7321e-05
4.4786	6.7311e-05
4.4796	6.7301e-05
4.4806	6.7292e-05
4.4816	6.7283e-05
4.4826	6.7274e-05
4.4836	6.7267e-05
4.4846	6.726e-05
4.4856	6.7254e-05
4.4866	6.725e-05
4.4876	6.7247e-05
4.4886	6.7245e-05
4.4896	6.7244e-05
4.4906	6.7245e-05
4.4916	6.7247e-05
4.4926	6.7251e-05
4.4936	6.7256e-05
4.4946	6.7263e-05
4.4956	6.7271e-05
4.4966	6.728e-05
4.4976	6.729e-05
4.4986	6.7302e-05
4.4996	6.7315e-05
4.5006	6.733e-05
4.5016	6.7345e-05
4.5026	6.7362e-05
4.5036	6.7379e-05
4.5046	6.7398e-05
4.5056	6.7417e-05
4.5066	6.7437e-05
4.5076	6.7458e-05
4.5086	6.7479e-05
4.5096	6.7501e-05
4.5106	6.7523e-05
4.5116	6.7546e-05
4.5126	6.7568e-05
4.5136	6.759e-05
4.5146	6.7613e-05
4.5156	6.7634e-05
4.5166	6.7656e-05
4.5176	6.7677e-05
4.5186	6.7697e-05
4.5196	6.7716e-05
4.5206	6.7735e-05
4.5216	6.7754e-05
4.5226	6.7771e-05
4.5236	6.7789e-05
4.5246	6.7806e-05
4.5256	6.7822e-05
4.5266	6.7839e-05
4.5276	6.7856e-05
4.5286	6.7874e-05
4.5296	6.7892e-05
4.5306	6.7912e-05
4.5316	6.7932e-05
4.5326	6.7954e-05
4.5336	6.7978e-05
4.5346	6.8003e-05
4.5356	6.803e-05
4.5366	6.8058e-05
4.5376	6.8089e-05
4.5386	6.8121e-05
4.5396	6.8155e-05
4.5406	6.819e-05
4.5416	6.8226e-05
4.5426	6.8263e-05
4.5436	6.8301e-05
4.5446	6.8339e-05
4.5456	6.8378e-05
4.5466	6.8417e-05
4.5476	6.8455e-05
4.5486	6.8494e-05
4.5496	6.8531e-05
4.5507	6.8569e-05
4.5517	6.8605e-05
4.5527	6.8641e-05
4.5537	6.8676e-05
4.5547	6.8711e-05
4.5557	6.8745e-05
4.5567	6.8778e-05
4.5577	6.8811e-05
4.5587	6.8843e-05
4.5597	6.8876e-05
4.5607	6.8907e-05
4.5617	6.8939e-05
4.5627	6.8971e-05
4.5637	6.9003e-05
4.5647	6.9035e-05
4.5657	6.9068e-05
4.5667	6.9101e-05
4.5677	6.9135e-05
4.5687	6.9169e-05
4.5697	6.9204e-05
4.5707	6.9239e-05
4.5717	6.9274e-05
4.5727	6.931e-05
4.5737	6.9346e-05
4.5747	6.9382e-05
4.5757	6.9418e-05
4.5767	6.9454e-05
4.5777	6.9488e-05
4.5787	6.9523e-05
4.5797	6.9556e-05
4.5807	6.9589e-05
4.5817	6.9621e-05
4.5827	6.9652e-05
4.5837	6.9683e-05
4.5847	6.9713e-05
4.5857	6.9743e-05
4.5867	6.9772e-05
4.5877	6.9802e-05
4.5887	6.9833e-05
4.5897	6.9864e-05
4.5907	6.9896e-05
4.5917	6.9929e-05
4.5927	6.9963e-05
4.5937	6.9998e-05
4.5947	7.0034e-05
4.5957	7.0072e-05
4.5967	7.011e-05
4.5977	7.0149e-05
4.5987	7.0188e-05
4.5997	7.0227e-05
4.6007	7.0267e-05
4.6017	7.0306e-05
4.6027	7.0345e-05
4.6037	7.0383e-05
4.6047	7.0421e-05
4.6057	7.0458e-05
4.6067	7.0494e-05
4.6077	7.0529e-05
4.6087	7.0563e-05
4.6097	7.0597e-05
4.6107	7.063e-05
4.6117	7.0662e-05
4.6127	7.0693e-05
4.6137	7.0723e-05
4.6147	7.0752e-05
4.6157	7.078e-05
4.6167	7.0808e-05
4.6177	7.0834e-05
4.6187	7.0859e-05
4.6197	7.0882e-05
4.6207	7.0905e-05
4.6217	7.0927e-05
4.6227	7.0947e-05
4.6237	7.0966e-05
4.6247	7.0985e-05
4.6257	7.1003e-05
4.6267	7.102e-05
4.6277	7.1036e-05
4.6287	7.1053e-05
4.6297	7.1069e-05
4.6307	7.1084e-05
4.6317	7.11e-05
4.6327	7.1115e-05
4.6337	7.113e-05
4.6347	7.1144e-05
4.6357	7.1158e-05
4.6367	7.1171e-05
4.6377	7.1183e-05
4.6387	7.1195e-05
4.6397	7.1206e-05
4.6407	7.1215e-05
4.6417	7.1224e-05
4.6427	7.1231e-05
4.6437	7.1238e-05
4.6447	7.1245e-05
4.6457	7.125e-05
4.6467	7.1256e-05
4.6477	7.1261e-05
4.6487	7.1267e-05
4.6497	7.1274e-05
4.6507	7.1281e-05
4.6517	7.129e-05
4.6527	7.13e-05
4.6537	7.1312e-05
4.6547	7.1325e-05
4.6557	7.134e-05
4.6567	7.1357e-05
4.6577	7.1376e-05
4.6587	7.1397e-05
4.6597	7.1418e-05
4.6607	7.1441e-05
4.6617	7.1464e-05
4.6627	7.1487e-05
4.6637	7.151e-05
4.6647	7.1533e-05
4.6657	7.1554e-05
4.6667	7.1574e-05
4.6677	7.1593e-05
4.6687	7.1609e-05
4.6697	7.1623e-05
4.6707	7.1635e-05
4.6717	7.1645e-05
4.6727	7.1652e-05
4.6737	7.1657e-05
4.6747	7.1661e-05
4.6757	7.1663e-05
4.6767	7.1663e-05
4.6777	7.1662e-05
4.6787	7.1661e-05
4.6797	7.1659e-05
4.6807	7.1656e-05
4.6817	7.1653e-05
4.6827	7.165e-05
4.6837	7.1647e-05
4.6847	7.1643e-05
4.6857	7.1639e-05
4.6867	7.1634e-05
4.6877	7.1629e-05
4.6887	7.1622e-05
4.6897	7.1613e-05
4.6907	7.1603e-05
4.6917	7.159e-05
4.6927	7.1576e-05
4.6937	7.1559e-05
4.6947	7.1539e-05
4.6957	7.1518e-05
4.6967	7.1494e-05
4.6977	7.1468e-05
4.6987	7.1441e-05
4.6997	7.1412e-05
4.7007	7.1382e-05
4.7017	7.1352e-05
4.7027	7.1322e-05
4.7037	7.1292e-05
4.7047	7.1263e-05
4.7057	7.1235e-05
4.7067	7.1209e-05
4.7077	7.1185e-05
4.7087	7.1163e-05
4.7097	7.1143e-05
4.7107	7.1126e-05
4.7117	7.1112e-05
4.7127	7.11e-05
4.7137	7.109e-05
4.7147	7.1082e-05
4.7157	7.1077e-05
4.7167	7.1073e-05
4.7177	7.107e-05
4.7187	7.1068e-05
4.7197	7.1068e-05
4.7207	7.1067e-05
4.7217	7.1067e-05
4.7227	7.1067e-05
4.7237	7.1067e-05
4.7247	7.1067e-05
4.7257	7.1065e-05
4.7267	7.1064e-05
4.7277	7.1062e-05
4.7287	7.1059e-05
4.7297	7.1055e-05
4.7307	7.1051e-05
4.7317	7.1046e-05
4.7327	7.104e-05
4.7337	7.1034e-05
4.7347	7.1026e-05
4.7357	7.1018e-05
4.7367	7.1008e-05
4.7377	7.0996e-05
4.7387	7.0982e-05
4.7397	7.0966e-05
4.7407	7.0948e-05
4.7417	7.0927e-05
4.7427	7.0903e-05
4.7437	7.0876e-05
4.7447	7.0846e-05
4.7457	7.0814e-05
4.7467	7.0779e-05
4.7477	7.0743e-05
4.7487	7.0705e-05
4.7497	7.0667e-05
4.7507	7.0628e-05
4.7517	7.059e-05
4.7527	7.0554e-05
4.7537	7.0519e-05
4.7547	7.0487e-05
4.7557	7.0458e-05
4.7567	7.0433e-05
4.7577	7.0411e-05
4.7587	7.0393e-05
4.7597	7.038e-05
4.7607	7.0371e-05
4.7617	7.0365e-05
4.7627	7.0364e-05
4.7637	7.0366e-05
4.7647	7.0371e-05
4.7657	7.0378e-05
4.7667	7.0387e-05
4.7677	7.0398e-05
4.7687	7.0409e-05
4.7697	7.0421e-05
4.7707	7.0432e-05
4.7717	7.0441e-05
4.7727	7.045e-05
4.7737	7.0456e-05
4.7747	7.046e-05
4.7757	7.0462e-05
4.7767	7.0462e-05
4.7777	7.046e-05
4.7787	7.0455e-05
4.7797	7.0449e-05
4.7807	7.0441e-05
4.7817	7.0431e-05
4.7827	7.0419e-05
4.7837	7.0407e-05
4.7847	7.0393e-05
4.7857	7.0378e-05
4.7867	7.0362e-05
4.7877	7.0346e-05
4.7887	7.0329e-05
4.7897	7.0312e-05
4.7907	7.0296e-05
4.7917	7.0281e-05
4.7927	7.0267e-05
4.7937	7.0256e-05
4.7947	7.0247e-05
4.7957	7.0242e-05
4.7967	7.0241e-05
4.7977	7.0244e-05
4.7987	7.0253e-05
4.7997	7.0266e-05
4.8007	7.0286e-05
4.8017	7.031e-05
4.8027	7.034e-05
4.8037	7.0375e-05
4.8047	7.0415e-05
4.8057	7.0457e-05
4.8067	7.0503e-05
4.8077	7.055e-05
4.8087	7.0597e-05
4.8097	7.0645e-05
4.8107	7.0691e-05
4.8117	7.0736e-05
4.8127	7.0778e-05
4.8137	7.0817e-05
4.8147	7.0853e-05
4.8157	7.0885e-05
4.8167	7.0915e-05
4.8177	7.094e-05
4.8187	7.0963e-05
4.8197	7.0983e-05
4.8207	7.1001e-05
4.8217	7.1017e-05
4.8227	7.1031e-05
4.8237	7.1044e-05
4.8247	7.1056e-05
4.8257	7.1068e-05
4.8267	7.1079e-05
4.8277	7.1089e-05
4.8287	7.1099e-05
4.8297	7.1108e-05
4.8307	7.1116e-05
4.8317	7.1124e-05
4.8327	7.1132e-05
4.8337	7.1139e-05
4.8347	7.1146e-05
4.8357	7.1153e-05
4.8367	7.116e-05
4.8377	7.1168e-05
4.8387	7.1177e-05
4.8397	7.1188e-05
4.8407	7.12e-05
4.8417	7.1216e-05
4.8427	7.1234e-05
4.8437	7.1256e-05
4.8447	7.1281e-05
4.8457	7.131e-05
4.8467	7.1342e-05
4.8477	7.1377e-05
4.8487	7.1416e-05
4.8497	7.1457e-05
4.8507	7.1499e-05
4.8517	7.1543e-05
4.8527	7.1587e-05
4.8537	7.163e-05
4.8547	7.1673e-05
4.8557	7.1715e-05
4.8567	7.1755e-05
4.8577	7.1794e-05
4.8587	7.1831e-05
4.8597	7.1865e-05
4.8607	7.1899e-05
4.8617	7.1931e-05
4.8627	7.1962e-05
4.8637	7.1992e-05
4.8647	7.2022e-05
4.8657	7.2052e-05
4.8667	7.2083e-05
4.8677	7.2114e-05
4.8687	7.2146e-05
4.8697	7.2178e-05
4.8707	7.2211e-05
4.8717	7.2243e-05
4.8727	7.2276e-05
4.8737	7.2308e-05
4.8747	7.234e-05
4.8757	7.237e-05
4.8767	7.24e-05
4.8777	7.2427e-05
4.8787	7.2453e-05
4.8797	7.2477e-05
4.8807	7.2499e-05
4.8817	7.2519e-05
4.8827	7.2538e-05
4.8837	7.2555e-05
4.8847	7.2571e-05
4.8857	7.2586e-05
4.8867	7.26e-05
4.8877	7.2614e-05
4.8887	7.2626e-05
4.8897	7.2639e-05
4.8907	7.2651e-05
4.8917	7.2662e-05
4.8927	7.2672e-05
4.8937	7.2682e-05
4.8947	7.2691e-05
4.8957	7.2699e-05
4.8967	7.2706e-05
4.8977	7.2713e-05
4.8987	7.2719e-05
4.8997	7.2725e-05
4.9007	7.2732e-05
4.9017	7.2739e-05
4.9027	7.2747e-05
4.9037	7.2756e-05
4.9047	7.2767e-05
4.9057	7.2781e-05
4.9067	7.2796e-05
4.9077	7.2815e-05
4.9087	7.2835e-05
4.9097	7.2859e-05
4.9107	7.2884e-05
4.9117	7.2911e-05
4.9127	7.2939e-05
4.9137	7.2968e-05
4.9147	7.2997e-05
4.9157	7.3025e-05
4.9167	7.3051e-05
4.9177	7.3075e-05
4.9187	7.3096e-05
4.9197	7.3114e-05
4.9207	7.3128e-05
4.9217	7.3138e-05
4.9227	7.3145e-05
4.9237	7.3149e-05
4.9247	7.3149e-05
4.9257	7.3146e-05
4.9267	7.3142e-05
4.9277	7.3136e-05
4.9287	7.313e-05
4.9297	7.3123e-05
4.9307	7.3117e-05
4.9317	7.3111e-05
4.9327	7.3107e-05
4.9337	7.3105e-05
4.9347	7.3104e-05
4.9357	7.3105e-05
4.9367	7.3107e-05
4.9377	7.311e-05
4.9387	7.3114e-05
4.9397	7.3119e-05
4.9407	7.3124e-05
4.9417	7.3129e-05
4.9427	7.3133e-05
4.9437	7.3138e-05
4.9447	7.3142e-05
4.9457	7.3146e-05
4.9467	7.3151e-05
4.9477	7.3155e-05
4.9487	7.316e-05
4.9497	7.3166e-05
4.9507	7.3173e-05
4.9517	7.3181e-05
4.9527	7.3191e-05
4.9537	7.3203e-05
4.9547	7.3215e-05
4.9557	7.3229e-05
4.9567	7.3244e-05
4.9577	7.3259e-05
4.9587	7.3274e-05
4.9597	7.3288e-05
4.9607	7.33e-05
4.9617	7.3311e-05
4.9627	7.3319e-05
4.9637	7.3324e-05
4.9647	7.3326e-05
4.9657	7.3325e-05
4.9667	7.3321e-05
4.9677	7.3315e-05
4.9687	7.3306e-05
4.9697	7.3296e-05
4.9707	7.3284e-05
4.9717	7.3272e-05
4.9727	7.3259e-05
4.9737	7.3247e-05
4.9747	7.3236e-05
4.9757	7.3227e-05
4.9767	7.3218e-05
4.9777	7.3212e-05
4.9787	7.3207e-05
4.9797	7.3203e-05
4.9807	7.32e-05
4.9817	7.3197e-05
4.9827	7.3195e-05
4.9837	7.3193e-05
4.9847	7.3189e-05
4.9857	7.3185e-05
4.9867	7.318e-05
4.9877	7.3174e-05
4.9887	7.3166e-05
4.9897	7.3158e-05
4.9907	7.315e-05
4.9917	7.3141e-05
4.9927	7.3133e-05
4.9937	7.3126e-05
4.9947	7.3119e-05
4.9957	7.3115e-05
4.9967	7.3111e-05
4.9977	7.311e-05
4.9987	7.311e-05
4.9997	7.3111e-05
5.0007	7.3114e-05
5.0017	7.3117e-05
5.0027	7.312e-05
5.0037	7.3124e-05
5.0047	7.3126e-05
5.0057	7.3128e-05
5.0067	7.3129e-05
5.0077	7.3129e-05
5.0087	7.3127e-05
5.0097	7.3126e-05
5.0107	7.3123e-05
5.0117	7.3121e-05
5.0127	7.312e-05
5.0137	7.3119e-05
5.0147	7.312e-05
5.0157	7.3122e-05
5.0167	7.3127e-05
5.0177	7.3132e-05
5.0187	7.3139e-05
5.0197	7.3148e-05
5.0207	7.3156e-05
5.0217	7.3164e-05
5.0227	7.3172e-05
5.0237	7.3177e-05
5.0247	7.3181e-05
5.0257	7.3182e-05
5.0267	7.3179e-05
5.0277	7.3174e-05
5.0287	7.3166e-05
5.0297	7.3154e-05
5.0307	7.314e-05
5.0317	7.3124e-05
5.0327	7.3106e-05
5.0337	7.3087e-05
5.0347	7.3068e-05
5.0357	7.3049e-05
5.0367	7.3031e-05
5.0377	7.3014e-05
5.0387	7.2999e-05
5.0397	7.2986e-05
5.0407	7.2975e-05
5.0417	7.2966e-05
5.0427	7.2959e-05
5.0437	7.2953e-05
5.0447	7.2947e-05
5.0457	7.2942e-05
5.0467	7.2937e-05
5.0477	7.2932e-05
5.0487	7.2927e-05
5.0497	7.2921e-05
5.0507	7.2915e-05
5.0517	7.2908e-05
5.0527	7.2902e-05
5.0537	7.2897e-05
5.0547	7.2892e-05
5.0557	7.2889e-05
5.0567	7.2888e-05
5.0577	7.2888e-05
5.0587	7.289e-05
5.0597	7.2894e-05
5.0607	7.2899e-05
5.0617	7.2906e-05
5.0627	7.2913e-05
5.0637	7.2921e-05
5.0647	7.2929e-05
5.0657	7.2936e-05
5.0667	7.2943e-05
5.0677	7.295e-05
5.0687	7.2955e-05
5.0697	7.2961e-05
5.0707	7.2966e-05
5.0717	7.2972e-05
5.0727	7.2979e-05
5.0737	7.2987e-05
5.0747	7.2996e-05
5.0757	7.3008e-05
5.0767	7.3021e-05
5.0777	7.3035e-05
5.0787	7.3051e-05
5.0797	7.3067e-05
5.0807	7.3082e-05
5.0817	7.3096e-05
5.0827	7.3108e-05
5.0837	7.3117e-05
5.0847	7.3122e-05
5.0857	7.3123e-05
5.0867	7.312e-05
5.0877	7.3112e-05
5.0887	7.31e-05
5.0897	7.3084e-05
5.0907	7.3064e-05
5.0917	7.3043e-05
5.0927	7.3019e-05
5.0937	7.2995e-05
5.0947	7.297e-05
5.0957	7.2947e-05
5.0967	7.2925e-05
5.0977	7.2906e-05
5.0987	7.2888e-05
5.0997	7.2874e-05
5.1007	7.2863e-05
5.1017	7.2853e-05
5.1027	7.2847e-05
5.1037	7.2842e-05
5.1047	7.2839e-05
5.1057	7.2836e-05
5.1067	7.2835e-05
5.1077	7.2835e-05
5.1087	7.2835e-05
5.1097	7.2836e-05
5.1107	7.2837e-05
5.1117	7.284e-05
5.1127	7.2844e-05
5.1137	7.285e-05
5.1147	7.2857e-05
5.1157	7.2866e-05
5.1167	7.2877e-05
5.1177	7.289e-05
5.1187	7.2904e-05
5.1197	7.2918e-05
5.1207	7.2934e-05
5.1217	7.2949e-05
5.1227	7.2963e-05
5.1237	7.2976e-05
5.1247	7.2987e-05
5.1257	7.2997e-05
5.1267	7.3004e-05
5.1277	7.301e-05
5.1287	7.3014e-05
5.1297	7.3017e-05
5.1307	7.302e-05
5.1317	7.3023e-05
5.1327	7.3027e-05
5.1337	7.3033e-05
5.1347	7.304e-05
5.1357	7.3049e-05
5.1367	7.306e-05
5.1377	7.3072e-05
5.1387	7.3085e-05
5.1397	7.3097e-05
5.1407	7.3108e-05
5.1417	7.3117e-05
5.1427	7.3122e-05
5.1437	7.3123e-05
5.1447	7.312e-05
5.1457	7.3111e-05
5.1467	7.3097e-05
5.1477	7.3079e-05
5.1487	7.3055e-05
5.1497	7.3028e-05
5.1507	7.2998e-05
5.1517	7.2966e-05
5.1527	7.2933e-05
5.1537	7.29e-05
5.1547	7.2868e-05
5.1557	7.2839e-05
5.1567	7.2811e-05
5.1577	7.2787e-05
5.1587	7.2767e-05
5.1597	7.2749e-05
5.1607	7.2735e-05
5.1617	7.2724e-05
5.1627	7.2716e-05
5.1637	7.271e-05
5.1647	7.2705e-05
5.1657	7.2703e-05
5.1667	7.2701e-05
5.1677	7.27e-05
5.1687	7.27e-05
5.1697	7.2701e-05
5.1707	7.2703e-05
5.1717	7.2706e-05
5.1727	7.271e-05
5.1737	7.2716e-05
5.1747	7.2723e-05
5.1757	7.2732e-05
5.1767	7.2742e-05
5.1777	7.2754e-05
5.1787	7.2767e-05
5.1797	7.278e-05
5.1807	7.2793e-05
5.1817	7.2806e-05
5.1827	7.2818e-05
5.1837	7.2829e-05
5.1847	7.2839e-05
5.1857	7.2846e-05
5.1867	7.2852e-05
5.1877	7.2856e-05
5.1887	7.2858e-05
5.1897	7.2859e-05
5.1907	7.2859e-05
5.1917	7.2859e-05
5.1927	7.2858e-05
5.1937	7.2858e-05
5.1947	7.2858e-05
5.1957	7.2859e-05
5.1967	7.286e-05
5.1977	7.2862e-05
5.1987	7.2863e-05
5.1997	7.2864e-05
5.2007	7.2864e-05
5.2017	7.2862e-05
5.2027	7.2857e-05
5.2037	7.2849e-05
5.2047	7.2837e-05
5.2057	7.2821e-05
5.2067	7.28e-05
5.2077	7.2775e-05
5.2087	7.2745e-05
5.2097	7.271e-05
5.2107	7.2672e-05
5.2117	7.263e-05
5.2127	7.2587e-05
5.2137	7.2543e-05
5.2147	7.2499e-05
5.2157	7.2456e-05
5.2167	7.2416e-05
5.2177	7.238e-05
5.2187	7.2349e-05
5.2197	7.2323e-05
5.2207	7.2303e-05
5.2217	7.229e-05
5.2227	7.2283e-05
5.2237	7.2282e-05
5.2247	7.2286e-05
5.2257	7.2296e-05
5.2267	7.2309e-05
5.2277	7.2326e-05
5.2287	7.2344e-05
5.2297	7.2364e-05
5.2307	7.2383e-05
5.2317	7.2403e-05
5.2327	7.2421e-05
5.2337	7.2437e-05
5.2347	7.245e-05
5.2357	7.2462e-05
5.2367	7.2471e-05
5.2377	7.2477e-05
5.2387	7.2481e-05
5.2397	7.2483e-05
5.2407	7.2484e-05
5.2417	7.2482e-05
5.2427	7.248e-05
5.2437	7.2477e-05
5.2447	7.2474e-05
5.2457	7.247e-05
5.2467	7.2468e-05
5.2477	7.2465e-05
5.2487	7.2463e-05
5.2497	7.2462e-05
5.2508	7.2462e-05
5.2518	7.2462e-05
5.2528	7.2463e-05
5.2538	7.2463e-05
5.2548	7.2464e-05
5.2558	7.2464e-05
5.2568	7.2464e-05
5.2578	7.2462e-05
5.2588	7.2459e-05
5.2598	7.2455e-05
5.2608	7.2449e-05
5.2618	7.2441e-05
5.2628	7.2431e-05
5.2638	7.2419e-05
5.2648	7.2406e-05
5.2658	7.239e-05
5.2668	7.2372e-05
5.2678	7.2353e-05
5.2688	7.2333e-05
5.2698	7.2311e-05
5.2708	7.2289e-05
5.2718	7.2266e-05
5.2728	7.2242e-05
5.2738	7.2219e-05
5.2748	7.2196e-05
5.2758	7.2175e-05
5.2768	7.2154e-05
5.2778	7.2135e-05
5.2788	7.2119e-05
5.2798	7.2104e-05
5.2808	7.2093e-05
5.2818	7.2084e-05
5.2828	7.2078e-05
5.2838	7.2075e-05
5.2848	7.2076e-05
5.2858	7.208e-05
5.2868	7.2087e-05
5.2878	7.2097e-05
5.2888	7.2111e-05
5.2898	7.2126e-05
5.2908	7.2145e-05
5.2918	7.2165e-05
5.2928	7.2188e-05
5.2938	7.2211e-05
5.2948	7.2236e-05
5.2958	7.2261e-05
5.2968	7.2286e-05
5.2978	7.2311e-05
5.2988	7.2336e-05
5.2998	7.236e-05
5.3008	7.2382e-05
5.3018	7.2403e-05
5.3028	7.2422e-05
5.3038	7.2439e-05
5.3048	7.2454e-05
5.3058	7.2466e-05
5.3068	7.2477e-05
5.3078	7.2484e-05
5.3088	7.249e-05
5.3098	7.2493e-05
5.3108	7.2494e-05
5.3118	7.2492e-05
5.3128	7.2489e-05
5.3138	7.2484e-05
5.3148	7.2477e-05
5.3158	7.2468e-05
5.3168	7.2459e-05
5.3178	7.2449e-05
5.3188	7.2438e-05
5.3198	7.2428e-05
5.3208	7.2417e-05
5.3218	7.2407e-05
5.3228	7.2397e-05
5.3238	7.2389e-05
5.3248	7.2382e-05
5.3258	7.2377e-05
5.3268	7.2373e-05
5.3278	7.2371e-05
5.3288	7.2372e-05
5.3298	7.2374e-05
5.3308	7.2379e-05
5.3318	7.2386e-05
5.3328	7.2394e-05
5.3338	7.2405e-05
5.3348	7.2418e-05
5.3358	7.2433e-05
5.3368	7.2449e-05
5.3378	7.2466e-05
5.3388	7.2484e-05
5.3398	7.2504e-05
5.3408	7.2523e-05
5.3418	7.2543e-05
5.3428	7.2564e-05
5.3438	7.2584e-05
5.3448	7.2603e-05
5.3458	7.2622e-05
5.3468	7.264e-05
5.3478	7.2656e-05
5.3488	7.2672e-05
5.3498	7.2686e-05
5.3508	7.2698e-05
5.3518	7.2709e-05
5.3528	7.2718e-05
5.3538	7.2724e-05
5.3548	7.2729e-05
5.3558	7.2732e-05
5.3568	7.2733e-05
5.3578	7.2732e-05
5.3588	7.273e-05
5.3598	7.2725e-05
5.3608	7.2719e-05
5.3618	7.2712e-05
5.3628	7.2703e-05
5.3638	7.2693e-05
5.3648	7.2683e-05
5.3658	7.2671e-05
5.3668	7.266e-05
5.3678	7.2648e-05
5.3688	7.2636e-05
5.3698	7.2624e-05
5.3708	7.2612e-05
5.3718	7.2602e-05
5.3728	7.2591e-05
5.3738	7.2582e-05
5.3748	7.2574e-05
5.3758	7.2567e-05
5.3768	7.256e-05
5.3778	7.2555e-05
5.3788	7.2551e-05
5.3798	7.2548e-05
5.3808	7.2546e-05
5.3818	7.2545e-05
5.3828	7.2544e-05
5.3838	7.2544e-05
5.3848	7.2545e-05
5.3858	7.2546e-05
5.3868	7.2547e-05
5.3878	7.2548e-05
5.3888	7.2549e-05
5.3898	7.2549e-05
5.3908	7.2549e-05
5.3918	7.2549e-05
5.3928	7.2548e-05
5.3938	7.2546e-05
5.3948	7.2543e-05
5.3958	7.2539e-05
5.3968	7.2535e-05
5.3978	7.253e-05
5.3988	7.2524e-05
5.3998	7.2517e-05
5.4008	7.251e-05
5.4018	7.2503e-05
5.4028	7.2495e-05
5.4038	7.2488e-05
5.4048	7.2481e-05
5.4058	7.2474e-05
5.4068	7.2468e-05
5.4078	7.2463e-05
5.4088	7.2459e-05
5.4098	7.2456e-05
5.4108	7.2455e-05
5.4118	7.2455e-05
5.4128	7.2456e-05
5.4138	7.2458e-05
5.4148	7.2462e-05
5.4158	7.2467e-05
5.4168	7.2473e-05
5.4178	7.2479e-05
5.4188	7.2486e-05
5.4198	7.2493e-05
5.4208	7.2499e-05
5.4218	7.2504e-05
5.4228	7.2508e-05
5.4238	7.251e-05
5.4248	7.2511e-05
5.4258	7.2508e-05
5.4268	7.2503e-05
5.4278	7.2495e-05
5.4288	7.2483e-05
5.4298	7.2467e-05
5.4308	7.2448e-05
5.4318	7.2425e-05
5.4328	7.2399e-05
5.4338	7.2369e-05
5.4348	7.2335e-05
5.4358	7.2299e-05
5.4368	7.226e-05
5.4378	7.222e-05
5.4388	7.2178e-05
5.4398	7.2135e-05
5.4408	7.2092e-05
5.4418	7.205e-05
5.4428	7.2008e-05
5.4438	7.1969e-05
5.4448	7.1933e-05
5.4458	7.19e-05
5.4468	7.1871e-05
5.4478	7.1846e-05
5.4488	7.1826e-05
5.4498	7.1811e-05
5.4508	7.1801e-05
5.4518	7.1797e-05
5.4528	7.1797e-05
5.4538	7.1803e-05
5.4548	7.1813e-05
5.4558	7.1827e-05
5.4568	7.1844e-05
5.4578	7.1865e-05
5.4588	7.1888e-05
5.4598	7.1912e-05
5.4608	7.1937e-05
5.4618	7.1961e-05
5.4628	7.1986e-05
5.4638	7.2008e-05
5.4648	7.2029e-05
5.4658	7.2047e-05
5.4668	7.2062e-05
5.4678	7.2074e-05
5.4688	7.2081e-05
5.4698	7.2085e-05
5.4708	7.2084e-05
5.4718	7.2078e-05
5.4728	7.2068e-05
5.4738	7.2054e-05
5.4748	7.2035e-05
5.4758	7.2012e-05
5.4768	7.1985e-05
5.4778	7.1954e-05
5.4788	7.192e-05
5.4798	7.1884e-05
5.4808	7.1845e-05
5.4818	7.1804e-05
5.4828	7.1761e-05
5.4838	7.1718e-05
5.4848	7.1674e-05
5.4858	7.1631e-05
5.4868	7.1588e-05
5.4878	7.1546e-05
5.4888	7.1505e-05
5.4898	7.1467e-05
5.4908	7.143e-05
5.4918	7.1396e-05
5.4928	7.1364e-05
5.4938	7.1335e-05
5.4948	7.1309e-05
5.4958	7.1286e-05
5.4968	7.1266e-05
5.4978	7.1248e-05
5.4988	7.1233e-05
5.4998	7.1221e-05
5.5008	7.1211e-05
5.5018	7.1204e-05
5.5028	7.1198e-05
5.5038	7.1195e-05
5.5048	7.1194e-05
5.5058	7.1194e-05
5.5068	7.1196e-05
5.5078	7.12e-05
5.5088	7.1204e-05
5.5098	7.121e-05
5.5108	7.1217e-05
5.5118	7.1225e-05
5.5128	7.1234e-05
5.5138	7.1243e-05
5.5148	7.1253e-05
5.5158	7.1264e-05
5.5168	7.1275e-05
5.5178	7.1286e-05
5.5188	7.1298e-05
5.5198	7.1311e-05
5.5208	7.1323e-05
5.5218	7.1336e-05
5.5228	7.1348e-05
5.5238	7.1361e-05
5.5248	7.1373e-05
5.5258	7.1384e-05
5.5268	7.1395e-05
5.5278	7.1405e-05
5.5288	7.1414e-05
5.5298	7.1421e-05
5.5308	7.1427e-05
5.5318	7.143e-05
5.5328	7.1431e-05
5.5338	7.1429e-05
5.5348	7.1424e-05
5.5358	7.1416e-05
5.5368	7.1404e-05
5.5378	7.1389e-05
5.5388	7.1369e-05
5.5398	7.1346e-05
5.5408	7.1319e-05
5.5418	7.1287e-05
5.5428	7.1252e-05
5.5438	7.1213e-05
5.5448	7.1171e-05
5.5458	7.1126e-05
5.5468	7.1079e-05
5.5478	7.103e-05
5.5488	7.098e-05
5.5498	7.093e-05
5.5508	7.0881e-05
5.5518	7.0833e-05
5.5528	7.0787e-05
5.5538	7.0745e-05
5.5548	7.0708e-05
5.5558	7.0675e-05
5.5568	7.0649e-05
5.5578	7.0629e-05
5.5588	7.0617e-05
5.5598	7.0612e-05
5.5608	7.0614e-05
5.5618	7.0625e-05
5.5628	7.0643e-05
5.5638	7.0668e-05
5.5648	7.07e-05
5.5658	7.0737e-05
5.5668	7.0779e-05
5.5678	7.0825e-05
5.5688	7.0872e-05
5.5698	7.0921e-05
5.5708	7.097e-05
5.5718	7.1017e-05
5.5728	7.1062e-05
5.5738	7.1103e-05
5.5748	7.1139e-05
5.5758	7.1168e-05
5.5768	7.1191e-05
5.5778	7.1207e-05
5.5788	7.1215e-05
5.5798	7.1214e-05
5.5808	7.1205e-05
5.5818	7.1188e-05
5.5828	7.1162e-05
5.5838	7.1128e-05
5.5848	7.1087e-05
5.5858	7.1039e-05
5.5868	7.0986e-05
5.5878	7.0927e-05
5.5888	7.0866e-05
5.5898	7.0802e-05
5.5908	7.0738e-05
5.5918	7.0674e-05
5.5928	7.0613e-05
5.5938	7.0556e-05
5.5948	7.0504e-05
5.5958	7.0459e-05
5.5968	7.0422e-05
5.5978	7.0394e-05
5.5988	7.0375e-05
5.5998	7.0366e-05
5.6008	7.0368e-05
5.6018	7.0379e-05
5.6028	7.04e-05
5.6038	7.043e-05
5.6048	7.0469e-05
5.6058	7.0514e-05
5.6068	7.0565e-05
5.6078	7.0621e-05
5.6088	7.0679e-05
5.6098	7.074e-05
5.6108	7.08e-05
5.6118	7.086e-05
5.6128	7.0917e-05
5.6138	7.097e-05
5.6148	7.1019e-05
5.6158	7.1062e-05
5.6168	7.1098e-05
5.6178	7.1128e-05
5.6188	7.1149e-05
5.6198	7.1163e-05
5.6208	7.1169e-05
5.6218	7.1166e-05
5.6228	7.1156e-05
5.6238	7.1138e-05
5.6248	7.1113e-05
5.6258	7.1082e-05
5.6268	7.1045e-05
5.6278	7.1004e-05
5.6288	7.096e-05
5.6298	7.0915e-05
5.6308	7.0868e-05
5.6318	7.0822e-05
5.6328	7.0778e-05
5.6338	7.0738e-05
5.6348	7.0702e-05
5.6358	7.0671e-05
5.6368	7.0647e-05
5.6378	7.0629e-05
5.6388	7.0619e-05
5.6398	7.0617e-05
5.6408	7.0622e-05
5.6418	7.0634e-05
5.6428	7.0653e-05
5.6438	7.0678e-05
5.6448	7.0708e-05
5.6458	7.0743e-05
5.6468	7.0781e-05
5.6478	7.0821e-05
5.6488	7.0863e-05
5.6498	7.0906e-05
5.6508	7.0948e-05
5.6518	7.0988e-05
5.6528	7.1027e-05
5.6538	7.1063e-05
5.6548	7.1096e-05
5.6558	7.1125e-05
5.6568	7.115e-05
5.6578	7.117e-05
5.6588	7.1187e-05
5.6598	7.1199e-05
5.6608	7.1206e-05
5.6618	7.121e-05
5.6628	7.1209e-05
5.6638	7.1205e-05
5.6648	7.1198e-05
5.6658	7.1188e-05
5.6668	7.1176e-05
5.6678	7.1162e-05
5.6688	7.1147e-05
5.6698	7.1132e-05
5.6708	7.1116e-05
5.6718	7.11e-05
5.6728	7.1084e-05
5.6738	7.107e-05
5.6748	7.1057e-05
5.6758	7.1046e-05
5.6768	7.1036e-05
5.6778	7.1029e-05
5.6788	7.1024e-05
5.6798	7.1021e-05
5.6808	7.1021e-05
5.6818	7.1023e-05
5.6828	7.1028e-05
5.6838	7.1035e-05
5.6848	7.1044e-05
5.6858	7.1056e-05
5.6868	7.107e-05
5.6878	7.1086e-05
5.6888	7.1103e-05
5.6898	7.1122e-05
5.6908	7.1143e-05
5.6918	7.1165e-05
5.6928	7.1187e-05
5.6938	7.121e-05
5.6948	7.1234e-05
5.6958	7.1257e-05
5.6968	7.128e-05
5.6978	7.1302e-05
5.6988	7.1323e-05
5.6998	7.1343e-05
5.7008	7.1361e-05
5.7018	7.1378e-05
5.7028	7.1393e-05
5.7038	7.1406e-05
5.7048	7.1417e-05
5.7058	7.1426e-05
5.7068	7.1432e-05
5.7078	7.1437e-05
5.7088	7.1439e-05
5.7098	7.1438e-05
5.7108	7.1436e-05
5.7118	7.1431e-05
5.7128	7.1424e-05
5.7138	7.1416e-05
5.7148	7.1405e-05
5.7158	7.1393e-05
5.7168	7.1379e-05
5.7178	7.1364e-05
5.7188	7.1348e-05
5.7198	7.1331e-05
5.7208	7.1313e-05
5.7218	7.1295e-05
5.7228	7.1277e-05
5.7238	7.1259e-05
5.7248	7.1241e-05
5.7258	7.1224e-05
5.7268	7.1208e-05
5.7278	7.1194e-05
5.7288	7.118e-05
5.7298	7.1169e-05
5.7308	7.116e-05
5.7318	7.1153e-05
5.7328	7.1148e-05
5.7338	7.1147e-05
5.7348	7.1147e-05
5.7358	7.115e-05
5.7368	7.1156e-05
5.7378	7.1165e-05
5.7388	7.1176e-05
5.7398	7.1189e-05
5.7408	7.1204e-05
5.7418	7.122e-05
5.7428	7.1238e-05
5.7438	7.1258e-05
5.7448	7.1278e-05
5.7458	7.1298e-05
5.7468	7.1319e-05
5.7478	7.1339e-05
5.7488	7.1359e-05
5.7498	7.1378e-05
5.7508	7.1396e-05
5.7518	7.1413e-05
5.7528	7.1428e-05
5.7538	7.1441e-05
5.7548	7.1453e-05
5.7558	7.1462e-05
5.7568	7.1469e-05
5.7578	7.1474e-05
5.7588	7.1476e-05
5.7598	7.1476e-05
5.7608	7.1474e-05
5.7618	7.147e-05
5.7628	7.1463e-05
5.7638	7.1454e-05
5.7648	7.1443e-05
5.7658	7.1429e-05
5.7668	7.1414e-05
5.7678	7.1397e-05
5.7688	7.1378e-05
5.7698	7.1358e-05
5.7708	7.1337e-05
5.7718	7.1314e-05
5.7728	7.129e-05
5.7738	7.1265e-05
5.7748	7.1239e-05
5.7758	7.1213e-05
5.7768	7.1187e-05
5.7778	7.1161e-05
5.7788	7.1134e-05
5.7798	7.1108e-05
5.7808	7.1083e-05
5.7818	7.1059e-05
5.7828	7.1035e-05
5.7838	7.1013e-05
5.7848	7.0992e-05
5.7858	7.0973e-05
5.7868	7.0956e-05
5.7878	7.0941e-05
5.7888	7.0928e-05
5.7898	7.0918e-05
5.7908	7.0909e-05
5.7918	7.0904e-05
5.7928	7.09e-05
5.7938	7.09e-05
5.7948	7.0902e-05
5.7958	7.0907e-05
5.7968	7.0914e-05
5.7978	7.0924e-05
5.7988	7.0936e-05
5.7998	7.095e-05
5.8008	7.0966e-05
5.8018	7.0983e-05
5.8028	7.1003e-05
5.8038	7.1023e-05
5.8048	7.1045e-05
5.8058	7.1066e-05
5.8068	7.1089e-05
5.8078	7.1111e-05
5.8088	7.1133e-05
5.8098	7.1154e-05
5.8108	7.1174e-05
5.8118	7.1193e-05
5.8128	7.1211e-05
5.8138	7.1226e-05
5.8148	7.124e-05
5.8158	7.1252e-05
5.8168	7.1261e-05
5.8178	7.1267e-05
5.8188	7.1272e-05
5.8198	7.1273e-05
5.8208	7.1273e-05
5.8218	7.1269e-05
5.8228	7.1264e-05
5.8238	7.1256e-05
5.8248	7.1246e-05
5.8258	7.1234e-05
5.8268	7.122e-05
5.8278	7.1205e-05
5.8288	7.1189e-05
5.8298	7.1172e-05
5.8308	7.1154e-05
5.8318	7.1135e-05
5.8328	7.1117e-05
5.8338	7.1099e-05
5.8348	7.1081e-05
5.8358	7.1063e-05
5.8368	7.1047e-05
5.8378	7.1032e-05
5.8388	7.1018e-05
5.8398	7.1006e-05
5.8408	7.0996e-05
5.8418	7.0987e-05
5.8428	7.098e-05
5.8438	7.0975e-05
5.8448	7.0972e-05
5.8458	7.0971e-05
5.8468	7.0971e-05
5.8478	7.0974e-05
5.8488	7.0978e-05
5.8498	7.0983e-05
5.8508	7.099e-05
5.8518	7.0999e-05
5.8528	7.1008e-05
5.8538	7.1019e-05
5.8548	7.1031e-05
5.8558	7.1043e-05
5.8568	7.1056e-05
5.8578	7.107e-05
5.8588	7.1084e-05
5.8598	7.1098e-05
5.8608	7.1112e-05
5.8618	7.1127e-05
5.8628	7.1141e-05
5.8638	7.1155e-05
5.8648	7.1169e-05
5.8658	7.1183e-05
5.8668	7.1196e-05
5.8678	7.1209e-05
5.8688	7.1221e-05
5.8698	7.1232e-05
5.8708	7.1244e-05
5.8718	7.1254e-05
5.8728	7.1264e-05
5.8738	7.1274e-05
5.8748	7.1283e-05
5.8758	7.1291e-05
5.8768	7.1299e-05
5.8778	7.1306e-05
5.8788	7.1313e-05
5.8798	7.1319e-05
5.8808	7.1325e-05
5.8818	7.1331e-05
5.8828	7.1337e-05
5.8838	7.1342e-05
5.8848	7.1347e-05
5.8858	7.1352e-05
5.8868	7.1356e-05
5.8878	7.1361e-05
5.8888	7.1365e-05
5.8898	7.137e-05
5.8908	7.1374e-05
5.8918	7.1378e-05
5.8928	7.1383e-05
5.8938	7.1387e-05
5.8948	7.1391e-05
5.8958	7.1395e-05
5.8968	7.14e-05
5.8978	7.1404e-05
5.8988	7.1408e-05
5.8998	7.1412e-05
5.9008	7.1415e-05
5.9018	7.1419e-05
5.9028	7.1423e-05
5.9038	7.1426e-05
5.9048	7.1429e-05
5.9058	7.1432e-05
5.9068	7.1435e-05
5.9078	7.1438e-05
5.9088	7.1441e-05
5.9098	7.1443e-05
5.9108	7.1446e-05
5.9118	7.1448e-05
5.9128	7.1451e-05
5.9138	7.1453e-05
5.9148	7.1456e-05
5.9158	7.1459e-05
5.9168	7.1462e-05
5.9178	7.1465e-05
5.9188	7.1469e-05
5.9198	7.1474e-05
5.9208	7.1478e-05
5.9218	7.1484e-05
5.9228	7.149e-05
5.9238	7.1497e-05
5.9248	7.1505e-05
5.9258	7.1513e-05
5.9268	7.1523e-05
5.9278	7.1533e-05
5.9288	7.1545e-05
5.9298	7.1558e-05
5.9308	7.1571e-05
5.9318	7.1586e-05
5.9328	7.1602e-05
5.9338	7.1618e-05
5.9348	7.1636e-05
5.9358	7.1655e-05
5.9368	7.1674e-05
5.9378	7.1694e-05
5.9388	7.1715e-05
5.9398	7.1736e-05
5.9408	7.1758e-05
5.9418	7.178e-05
5.9428	7.1802e-05
5.9438	7.1823e-05
5.9448	7.1845e-05
5.9458	7.1866e-05
5.9468	7.1886e-05
5.9478	7.1905e-05
5.9488	7.1924e-05
5.9498	7.1941e-05
5.9509	7.1957e-05
5.9519	7.1972e-05
5.9529	7.1986e-05
5.9539	7.1998e-05
5.9549	7.2009e-05
5.9559	7.2019e-05
5.9569	7.2027e-05
5.9579	7.2035e-05
5.9589	7.2041e-05
5.9599	7.2047e-05
5.9609	7.2052e-05
5.9619	7.2056e-05
5.9629	7.2061e-05
5.9639	7.2065e-05
5.9649	7.207e-05
5.9659	7.2075e-05
5.9669	7.2081e-05
5.9679	7.2088e-05
5.9689	7.2096e-05
5.9699	7.2106e-05
5.9709	7.2118e-05
5.9719	7.2131e-05
5.9729	7.2146e-05
5.9739	7.2163e-05
5.9749	7.2183e-05
5.9759	7.2205e-05
5.9769	7.2229e-05
5.9779	7.2255e-05
5.9789	7.2283e-05
5.9799	7.2313e-05
5.9809	7.2345e-05
5.9819	7.2379e-05
5.9829	7.2415e-05
5.9839	7.2451e-05
5.9849	7.2489e-05
5.9859	7.2527e-05
5.9869	7.2566e-05
5.9879	7.2606e-05
5.9889	7.2645e-05
5.9899	7.2684e-05
5.9909	7.2722e-05
5.9919	7.276e-05
5.9929	7.2797e-05
5.9939	7.2832e-05
5.9949	7.2866e-05
5.9959	7.2899e-05
5.9969	7.293e-05
5.9979	7.2959e-05
5.9989	7.2987e-05
5.9999	7.3013e-05
6.0009	7.3038e-05
6.0019	7.3061e-05
6.0029	7.3082e-05
6.0039	7.3103e-05
6.0049	7.3122e-05
6.0059	7.314e-05
6.0069	7.3158e-05
6.0079	7.3175e-05
6.0089	7.3192e-05
6.0099	7.3209e-05
6.0109	7.3227e-05
6.0119	7.3244e-05
6.0129	7.3262e-05
6.0139	7.328e-05
6.0149	7.33e-05
6.0159	7.332e-05
6.0169	7.334e-05
6.0179	7.3362e-05
6.0189	7.3384e-05
6.0199	7.3407e-05
6.0209	7.3431e-05
6.0219	7.3455e-05
6.0229	7.348e-05
6.0239	7.3505e-05
6.0249	7.3531e-05
6.0259	7.3556e-05
6.0269	7.3581e-05
6.0279	7.3606e-05
6.0289	7.3631e-05
6.0299	7.3655e-05
6.0309	7.3679e-05
6.0319	7.3703e-05
6.0329	7.3725e-05
6.0339	7.3747e-05
6.0349	7.3769e-05
6.0359	7.379e-05
6.0369	7.381e-05
6.0379	7.383e-05
6.0389	7.385e-05
6.0399	7.387e-05
6.0409	7.389e-05
6.0419	7.3911e-05
6.0429	7.3932e-05
6.0439	7.3954e-05
6.0449	7.3977e-05
6.0459	7.4001e-05
6.0469	7.4027e-05
6.0479	7.4054e-05
6.0489	7.4084e-05
6.0499	7.4115e-05
6.0509	7.4149e-05
6.0519	7.4184e-05
6.0529	7.4222e-05
6.0539	7.4262e-05
6.0549	7.4303e-05
6.0559	7.4347e-05
6.0569	7.4392e-05
6.0579	7.4438e-05
6.0589	7.4486e-05
6.0599	7.4534e-05
6.0609	7.4582e-05
6.0619	7.4631e-05
6.0629	7.4679e-05
6.0639	7.4727e-05
6.0649	7.4773e-05
6.0659	7.4818e-05
6.0669	7.4861e-05
6.0679	7.4902e-05
6.0689	7.4941e-05
6.0699	7.4977e-05
6.0709	7.501e-05
6.0719	7.504e-05
6.0729	7.5066e-05
6.0739	7.5089e-05
6.0749	7.5109e-05
6.0759	7.5126e-05
6.0769	7.5139e-05
6.0779	7.5149e-05
6.0789	7.5156e-05
6.0799	7.5161e-05
6.0809	7.5163e-05
6.0819	7.5162e-05
6.0829	7.516e-05
6.0839	7.5157e-05
6.0849	7.5152e-05
6.0859	7.5147e-05
6.0869	7.5141e-05
6.0879	7.5136e-05
6.0889	7.5132e-05
6.0899	7.5128e-05
6.0909	7.5126e-05
6.0919	7.5126e-05
6.0929	7.5127e-05
6.0939	7.5131e-05
6.0949	7.5137e-05
6.0959	7.5145e-05
6.0969	7.5156e-05
6.0979	7.517e-05
6.0989	7.5186e-05
6.0999	7.5205e-05
6.1009	7.5226e-05
6.1019	7.2165e-05
6.1029	7.2188e-05
6.1039	7.2206e-05
6.1049	7.222e-05
6.1059	7.223e-05
6.1069	7.2235e-05
6.1079	7.2234e-05
6.1089	7.2227e-05
6.1099	7.2214e-05
6.1109	7.2195e-05
6.1119	7.2173e-05
6.1129	7.215e-05
6.1139	7.2131e-05
6.1149	7.2019e-05
6.1159	7.1918e-05
6.1169	7.1471e-05
6.1179	7.0438e-05
6.1189	6.8534e-05
6.1199	6.6481e-05
6.1209	6.6173e-05
6.1219	6.642e-05
6.1229	6.6625e-05
6.1239	6.7078e-05
6.1249	6.766e-05
6.1259	6.7863e-05
6.1269	6.7566e-05
6.1279	6.7073e-05
6.1289	6.6869e-05
6.1299	6.7055e-05
6.1309	6.7366e-05
6.1319	6.7624e-05
6.1329	6.781e-05
6.1339	6.7971e-05
6.1349	6.815e-05
6.1359	6.8352e-05
6.1369	6.8544e-05
6.1379	6.8683e-05
6.1389	6.8746e-05
6.1399	6.8738e-05
6.1409	6.8686e-05
6.1419	6.8627e-05
6.1429	6.8594e-05
6.1439	6.8606e-05
6.1449	6.8659e-05
6.1459	6.8743e-05
6.1469	6.8838e-05
6.1479	6.8932e-05
6.1489	6.9015e-05
6.1499	6.9083e-05
6.1509	6.9135e-05
6.1519	6.9171e-05
6.1529	6.9194e-05
6.1539	6.9207e-05
6.1549	6.9211e-05
6.1559	6.9208e-05
6.1569	6.9199e-05
6.1579	6.9184e-05
6.1589	6.9164e-05
6.1599	6.914e-05
6.1609	6.911e-05
6.1619	6.9076e-05
6.1629	6.9037e-05
6.1639	6.8996e-05
6.1649	6.8952e-05
6.1659	6.8906e-05
6.1669	6.8861e-05
6.1679	6.8817e-05
6.1689	6.8776e-05
6.1699	6.874e-05
6.1709	6.8709e-05
6.1719	6.8684e-05
6.1729	6.8667e-05
6.1739	6.866e-05
6.1749	6.8661e-05
6.1759	6.8673e-05
6.1769	6.8695e-05
6.1779	6.8728e-05
6.1789	6.8772e-05
6.1799	6.8827e-05
6.1809	6.8893e-05
6.1819	6.897e-05
6.1829	6.9057e-05
6.1839	6.9154e-05
6.1849	6.926e-05
6.1859	6.9376e-05
6.1869	6.9499e-05
6.1879	6.9629e-05
6.1889	6.9766e-05
6.1899	6.9907e-05
6.1909	7.0053e-05
6.1919	7.02e-05
6.1929	7.035e-05
6.1939	7.0499e-05
6.1949	7.0646e-05
6.1959	7.0792e-05
6.1969	7.0933e-05
6.1979	7.107e-05
6.1989	7.1202e-05
6.1999	7.1327e-05
6.2009	7.1444e-05
6.2019	7.1554e-05
6.2029	7.1655e-05
6.2039	7.1747e-05
6.2049	7.183e-05
6.2059	7.1904e-05
6.2069	7.1968e-05
6.2079	7.2022e-05
6.2089	7.2067e-05
6.2099	7.2103e-05
6.2109	7.2129e-05
6.2119	7.2146e-05
6.2129	7.2153e-05
6.2139	7.2152e-05
6.2149	7.2143e-05
6.2159	7.2125e-05
6.2169	7.2099e-05
6.2179	7.2066e-05
6.2189	7.2025e-05
6.2199	7.1977e-05
6.2209	7.1922e-05
6.2219	7.1861e-05
6.2229	7.1794e-05
6.2239	7.1721e-05
6.2249	7.1643e-05
6.2259	7.1559e-05
6.2269	7.1472e-05
6.2279	7.138e-05
6.2289	7.1285e-05
6.2299	7.1186e-05
6.2309	7.1086e-05
6.2319	7.0984e-05
6.2329	7.088e-05
6.2339	7.0777e-05
6.2349	7.0674e-05
6.2359	7.0572e-05
6.2369	7.0474e-05
6.2379	7.0378e-05
6.2389	7.0288e-05
6.2399	7.0203e-05
6.2409	7.0126e-05
6.2419	7.0057e-05
6.2429	6.9997e-05
6.2439	6.9948e-05
6.2449	6.991e-05
6.2459	6.9885e-05
6.2469	6.9873e-05
6.2479	6.9875e-05
6.2489	6.9891e-05
6.2499	6.9922e-05
6.2509	6.9967e-05
6.2519	7.0027e-05
6.2529	7.01e-05
6.2539	7.0187e-05
6.2549	7.0286e-05
6.2559	7.0395e-05
6.2569	7.0515e-05
6.2579	7.0643e-05
6.2589	7.0778e-05
6.2599	7.0918e-05
6.2609	7.1061e-05
6.2619	7.1206e-05
6.2629	7.1352e-05
6.2639	7.1496e-05
6.2649	7.1637e-05
6.2659	7.1775e-05
6.2669	7.1907e-05
6.2679	7.2032e-05
6.2689	7.215e-05
6.2699	7.226e-05
6.2709	7.2361e-05
6.2719	7.2453e-05
6.2729	7.2535e-05
6.2739	7.2607e-05
6.2749	7.2669e-05
6.2759	7.2721e-05
6.2769	7.2763e-05
6.2779	7.2795e-05
6.2789	7.2817e-05
6.2799	7.283e-05
6.2809	7.2834e-05
6.2819	7.2829e-05
6.2829	7.2815e-05
6.2839	7.2793e-05
6.2849	7.2763e-05
6.2859	7.2724e-05
6.2869	7.2679e-05
6.2879	7.2625e-05
6.2889	7.2565e-05
6.2899	7.2498e-05
6.2909	7.2424e-05
6.2919	7.2344e-05
6.2929	7.2259e-05
6.2939	7.2168e-05
6.2949	7.2072e-05
6.2959	7.1972e-05
6.2969	7.1869e-05
6.2979	7.1762e-05
6.2989	7.1654e-05
6.2999	7.1545e-05
6.3009	7.1436e-05
6.3019	7.1328e-05
6.3029	7.1223e-05
6.3039	7.1123e-05
6.3049	7.1028e-05
6.3059	7.094e-05
6.3069	7.0861e-05
6.3079	7.0793e-05
6.3089	7.0737e-05
6.3099	7.0694e-05
6.3109	7.0665e-05
6.3119	7.0652e-05
6.3129	7.0655e-05
6.3139	7.0675e-05
6.3149	7.0713e-05
6.3159	7.0767e-05
6.3169	7.0838e-05
6.3179	7.0925e-05
6.3189	7.1028e-05
6.3199	7.1144e-05
6.3209	7.1272e-05
6.3219	7.1411e-05
6.3229	7.1559e-05
6.3239	7.1714e-05
6.3249	7.1873e-05
6.3259	7.2036e-05
6.3269	7.2199e-05
6.3279	7.2362e-05
6.3289	7.2522e-05
6.3299	7.2678e-05
6.3309	7.2828e-05
6.3319	7.2972e-05
6.3329	7.3107e-05
6.3339	7.3234e-05
6.3349	7.3352e-05
6.3359	7.346e-05
6.3369	7.3558e-05
6.3379	7.3644e-05
6.3389	7.3721e-05
6.3399	7.3786e-05
6.3409	7.3841e-05
6.3419	7.3885e-05
6.3429	7.3918e-05
6.3439	7.3942e-05
6.3449	7.3955e-05
6.3459	7.3959e-05
6.3469	7.3954e-05
6.3479	7.394e-05
6.3489	7.3917e-05
6.3499	7.3886e-05
6.3509	7.3848e-05
6.3519	7.3801e-05
6.3529	7.3748e-05
6.3539	7.3687e-05
6.3549	7.362e-05
6.3559	7.3547e-05
6.3569	7.3468e-05
6.3579	7.3384e-05
6.3589	7.3295e-05
6.3599	7.3201e-05
6.3609	7.3105e-05
6.3619	7.3005e-05
6.3629	7.2904e-05
6.3639	7.2802e-05
6.3649	7.27e-05
6.3659	7.2599e-05
6.3669	7.2501e-05
6.3679	7.2407e-05
6.3689	7.2318e-05
6.3699	7.2236e-05
6.3709	7.2163e-05
6.3719	7.2099e-05
6.3729	7.2046e-05
6.3739	7.2005e-05
6.3749	7.1978e-05
6.3759	7.1965e-05
6.3769	7.1968e-05
6.3779	7.1985e-05
6.3789	7.2019e-05
6.3799	7.2067e-05
6.3809	7.213e-05
6.3819	7.2207e-05
6.3829	7.2296e-05
6.3839	7.2396e-05
6.3849	7.2505e-05
6.3859	7.2621e-05
6.3869	7.2741e-05
6.3879	7.2864e-05
6.3889	7.2988e-05
6.3899	7.3109e-05
6.3909	7.3227e-05
6.3919	7.334e-05
6.3929	7.3445e-05
6.3939	7.3543e-05
6.3949	7.3631e-05
6.3959	7.3709e-05
6.3969	7.3777e-05
6.3979	7.3834e-05
6.3989	7.3879e-05
6.3999	7.3914e-05
6.4009	7.3938e-05
6.4019	7.3951e-05
6.4029	7.3953e-05
6.4039	7.3945e-05
6.4049	7.3928e-05
6.4059	7.3901e-05
6.4069	7.3866e-05
6.4079	7.3822e-05
6.4089	7.3771e-05
6.4099	7.3713e-05
6.4109	7.3648e-05
6.4119	7.3578e-05
6.4129	7.3502e-05
6.4139	7.3423e-05
6.4149	7.334e-05
6.4159	7.3254e-05
6.4169	7.3167e-05
6.4179	7.3079e-05
6.4189	7.2992e-05
6.4199	7.2906e-05
6.4209	7.2823e-05
6.4219	7.2744e-05
6.4229	7.267e-05
6.4239	7.2603e-05
6.4249	7.2543e-05
6.4259	7.249e-05
6.4269	7.2447e-05
6.4279	7.2414e-05
6.4289	7.2391e-05
6.4299	7.2378e-05
6.4309	7.2375e-05
6.4319	7.2383e-05
6.4329	7.2402e-05
6.4339	7.2429e-05
6.4349	7.2466e-05
6.4359	7.251e-05
6.4369	7.2562e-05
6.4379	7.2621e-05
6.4389	7.2684e-05
6.4399	7.2752e-05
6.4409	7.2824e-05
6.4419	7.2897e-05
6.4429	7.2972e-05
6.4439	7.3048e-05
6.4449	7.3122e-05
6.4459	7.3196e-05
6.4469	7.3267e-05
6.4479	7.3335e-05
6.4489	7.34e-05
6.4499	7.3461e-05
6.4509	7.3516e-05
6.4519	7.3567e-05
6.4529	7.3612e-05
6.4539	7.3652e-05
6.4549	7.3685e-05
6.4559	7.3712e-05
6.4569	7.3732e-05
6.4579	7.3746e-05
6.4589	7.3753e-05
6.4599	7.3754e-05
6.4609	7.3748e-05
6.4619	7.3736e-05
6.4629	7.3717e-05
6.4639	7.3693e-05
6.4649	7.3663e-05
6.4659	7.3628e-05
6.4669	7.3587e-05
6.4679	7.3541e-05
6.4689	7.3491e-05
6.4699	7.3437e-05
6.4709	7.3379e-05
6.4719	7.3317e-05
6.4729	7.3253e-05
6.4739	7.3186e-05
6.4749	7.3116e-05
6.4759	7.3045e-05
6.4769	7.2972e-05
6.4779	7.2899e-05
6.4789	7.2826e-05
6.4799	7.2753e-05
6.4809	7.2681e-05
6.4819	7.261e-05
6.4829	7.2542e-05
6.4839	7.2477e-05
6.4849	7.2415e-05
6.4859	7.2357e-05
6.4869	7.2304e-05
6.4879	7.2256e-05
6.4889	7.2215e-05
6.4899	7.218e-05
6.4909	7.2151e-05
6.4919	7.213e-05
6.4929	7.2117e-05
6.4939	7.2111e-05
6.4949	7.2113e-05
6.4959	7.2123e-05
6.4969	7.2141e-05
6.4979	7.2166e-05
6.4989	7.2198e-05
6.4999	7.2236e-05
6.5009	7.2281e-05
6.5019	7.233e-05
6.5029	7.2385e-05
6.5039	7.2442e-05
6.5049	7.2503e-05
6.5059	7.2566e-05
6.5069	7.2629e-05
6.5079	7.2693e-05
6.5089	7.2756e-05
6.5099	7.2818e-05
6.5109	7.2878e-05
6.5119	7.2934e-05
6.5129	7.2987e-05
6.5139	7.3035e-05
6.5149	7.3079e-05
6.5159	7.3118e-05
6.5169	7.3152e-05
6.5179	7.318e-05
6.5189	7.3203e-05
6.5199	7.3219e-05
6.5209	7.323e-05
6.5219	7.3235e-05
6.5229	7.3235e-05
6.5239	7.3228e-05
6.5249	7.3217e-05
6.5259	7.3199e-05
6.5269	7.3177e-05
6.5279	7.3149e-05
6.5289	7.3117e-05
6.5299	7.308e-05
6.5309	7.3039e-05
6.5319	7.2994e-05
6.5329	7.2945e-05
6.5339	7.2893e-05
6.5349	7.2838e-05
6.5359	7.2781e-05
6.5369	7.2722e-05
6.5379	7.2662e-05
6.5389	7.2601e-05
6.5399	7.2539e-05
6.5409	7.2478e-05
6.5419	7.2419e-05
6.5429	7.2361e-05
6.5439	7.2305e-05
6.5449	7.2252e-05
6.5459	7.2204e-05
6.5469	7.2159e-05
6.5479	7.2119e-05
6.5489	7.2085e-05
6.5499	7.2057e-05
6.5509	7.2036e-05
6.5519	7.2021e-05
6.5529	7.2014e-05
6.5539	7.2013e-05
6.5549	7.202e-05
6.5559	7.2034e-05
6.5569	7.2055e-05
6.5579	7.2083e-05
6.5589	7.2118e-05
6.5599	7.2158e-05
6.5609	7.2203e-05
6.5619	7.2253e-05
6.5629	7.2307e-05
6.5639	7.2363e-05
6.5649	7.2422e-05
6.5659	7.2482e-05
6.5669	7.2542e-05
6.5679	7.2601e-05
6.5689	7.2659e-05
6.5699	7.2715e-05
6.5709	7.2768e-05
6.5719	7.2817e-05
6.5729	7.2861e-05
6.5739	7.2901e-05
6.5749	7.2935e-05
6.5759	7.2964e-05
6.5769	7.2986e-05
6.5779	7.3002e-05
6.5789	7.3012e-05
6.5799	7.3016e-05
6.5809	7.3014e-05
6.5819	7.3005e-05
6.5829	7.2991e-05
6.5839	7.297e-05
6.5849	7.2945e-05
6.5859	7.2914e-05
6.5869	7.2879e-05
6.5879	7.284e-05
6.5889	7.2798e-05
6.5899	7.2752e-05
6.5909	7.2704e-05
6.5919	7.2654e-05
6.5929	7.2603e-05
6.5939	7.2551e-05
6.5949	7.2498e-05
6.5959	7.2445e-05
6.5969	7.2393e-05
6.5979	7.2342e-05
6.5989	7.2291e-05
6.5999	7.2242e-05
6.6009	7.2194e-05
6.6019	7.2148e-05
6.6029	7.2103e-05
6.6039	7.206e-05
6.6049	7.2019e-05
6.6059	7.1979e-05
6.6069	7.194e-05
6.6079	7.1902e-05
6.6089	7.1866e-05
6.6099	7.1831e-05
6.6109	7.1797e-05
6.6119	7.1764e-05
6.6129	7.1732e-05
6.6139	7.1701e-05
6.6149	7.1672e-05
6.6159	7.1644e-05
6.6169	7.1617e-05
6.6179	7.1593e-05
6.6189	7.1571e-05
6.6199	7.1551e-05
6.6209	7.1533e-05
6.6219	7.1519e-05
6.6229	7.1508e-05
6.6239	7.15e-05
6.6249	7.1495e-05
6.6259	7.1493e-05
6.6269	7.1495e-05
6.6279	7.15e-05
6.6289	7.1507e-05
6.6299	7.1517e-05
6.6309	7.1529e-05
6.6319	7.1542e-05
6.6329	7.1556e-05
6.6339	7.157e-05
6.6349	7.1584e-05
6.6359	7.1597e-05
6.6369	7.1608e-05
6.6379	7.1616e-05
6.6389	7.1622e-05
6.6399	7.1624e-05
6.6409	7.1623e-05
6.6419	7.1617e-05
6.6429	7.1606e-05
6.6439	7.1591e-05
6.6449	7.1571e-05
6.6459	7.1546e-05
6.6469	7.1516e-05
6.6479	7.1481e-05
6.6489	7.1442e-05
6.6499	7.1399e-05
6.651	7.1352e-05
6.652	7.1302e-05
6.653	7.1249e-05
6.654	7.1195e-05
6.655	7.1138e-05
6.656	7.1081e-05
6.657	7.1024e-05
6.658	7.0968e-05
6.659	7.0913e-05
6.66	7.0861e-05
6.661	7.0811e-05
6.662	7.0765e-05
6.663	7.0724e-05
6.664	7.0687e-05
6.665	7.0655e-05
6.666	7.0629e-05
6.667	7.0609e-05
6.668	7.0595e-05
6.669	7.0586e-05
6.67	7.0582e-05
6.671	7.0583e-05
6.672	7.0588e-05
6.673	7.0597e-05
6.674	7.0609e-05
6.675	7.0622e-05
6.676	7.0637e-05
6.677	7.0652e-05
6.678	7.0667e-05
6.679	7.068e-05
6.68	7.0691e-05
6.681	7.0699e-05
6.682	7.0705e-05
6.683	7.0707e-05
6.684	7.0705e-05
6.685	7.0699e-05
6.686	7.069e-05
6.687	7.0677e-05
6.688	7.0661e-05
6.689	7.0642e-05
6.69	7.062e-05
6.691	7.0597e-05
6.692	7.0571e-05
6.693	7.0545e-05
6.694	7.0518e-05
6.695	7.0491e-05
6.696	7.0465e-05
6.697	7.044e-05
6.698	7.0417e-05
6.699	7.0395e-05
6.7	7.0375e-05
6.701	7.0358e-05
6.702	7.0343e-05
6.703	7.0331e-05
6.704	7.0321e-05
6.705	7.0313e-05
6.706	7.0308e-05
6.707	7.0304e-05
6.708	7.0303e-05
6.709	7.0303e-05
6.71	7.0304e-05
6.711	7.0307e-05
6.712	7.0311e-05
6.713	7.0315e-05
6.714	7.0319e-05
6.715	7.0324e-05
6.716	7.033e-05
6.717	7.0335e-05
6.718	7.034e-05
6.719	7.0345e-05
6.72	7.0351e-05
6.721	7.0356e-05
6.722	7.0361e-05
6.723	7.0367e-05
6.724	7.0372e-05
6.725	7.0378e-05
6.726	7.0384e-05
6.727	7.0391e-05
6.728	7.0398e-05
6.729	7.0405e-05
6.73	7.0414e-05
6.731	7.0422e-05
6.732	7.0432e-05
6.733	7.0442e-05
6.734	7.0453e-05
6.735	7.0464e-05
6.736	7.0476e-05
6.737	7.0488e-05
6.738	7.0501e-05
6.739	7.0513e-05
6.74	7.0525e-05
6.741	7.0538e-05
6.742	7.0549e-05
6.743	7.056e-05
6.744	7.057e-05
6.745	7.0579e-05
6.746	7.0587e-05
6.747	7.0593e-05
6.748	7.0598e-05
6.749	7.06e-05
6.75	7.0601e-05
6.751	7.06e-05
6.752	7.0597e-05
6.753	7.0592e-05
6.754	7.0585e-05
6.755	7.0577e-05
6.756	7.0566e-05
6.757	7.0555e-05
6.758	7.0542e-05
6.759	7.0527e-05
6.76	7.0512e-05
6.761	7.0497e-05
6.762	7.0481e-05
6.763	7.0465e-05
6.764	7.0449e-05
6.765	7.0434e-05
6.766	7.0419e-05
6.767	7.0406e-05
6.768	7.0394e-05
6.769	7.0383e-05
6.77	7.0375e-05
6.771	7.0368e-05
6.772	7.0364e-05
6.773	7.0361e-05
6.774	7.0362e-05
6.775	7.0364e-05
6.776	7.0369e-05
6.777	7.0377e-05
6.778	7.0387e-05
6.779	7.0399e-05
6.78	7.0413e-05
6.781	7.0429e-05
6.782	7.0448e-05
6.783	7.0467e-05
6.784	7.0488e-05
6.785	7.051e-05
6.786	7.0533e-05
6.787	7.0556e-05
6.788	7.058e-05
6.789	7.0603e-05
6.79	7.0625e-05
6.791	7.0647e-05
6.792	7.0667e-05
6.793	7.0686e-05
6.794	7.0702e-05
6.795	7.0717e-05
6.796	7.0729e-05
6.797	7.0739e-05
6.798	7.0745e-05
6.799	7.0749e-05
6.8	7.075e-05
6.801	7.0748e-05
6.802	7.0742e-05
6.803	7.0734e-05
6.804	7.0722e-05
6.805	7.0707e-05
6.806	7.069e-05
6.807	7.0669e-05
6.808	7.0646e-05
6.809	7.0621e-05
6.81	7.0594e-05
6.811	7.0564e-05
6.812	7.0533e-05
6.813	7.0501e-05
6.814	7.0468e-05
6.815	7.0434e-05
6.816	7.0399e-05
6.817	7.0364e-05
6.818	7.0329e-05
6.819	7.0294e-05
6.82	7.026e-05
6.821	7.0227e-05
6.822	7.0194e-05
6.823	7.0163e-05
6.824	7.0133e-05
6.825	7.0105e-05
6.826	7.0078e-05
6.827	7.0054e-05
6.828	7.0031e-05
6.829	7.0011e-05
6.83	6.9992e-05
6.831	6.9976e-05
6.832	6.9962e-05
6.833	6.9951e-05
6.834	6.9941e-05
6.835	6.9934e-05
6.836	6.993e-05
6.837	6.9927e-05
6.838	6.9926e-05
6.839	6.9927e-05
6.84	6.993e-05
6.841	6.9935e-05
6.842	6.9941e-05
6.843	6.9947e-05
6.844	6.9955e-05
6.845	6.9963e-05
6.846	6.9971e-05
6.847	6.998e-05
6.848	6.9988e-05
6.849	6.9995e-05
6.85	7.0001e-05
6.851	7.0006e-05
6.852	7.001e-05
6.853	7.0012e-05
6.854	7.0011e-05
6.855	7.0009e-05
6.856	7.0004e-05
6.857	6.9997e-05
6.858	6.9987e-05
6.859	6.9975e-05
6.86	6.996e-05
6.861	6.9942e-05
6.862	6.9922e-05
6.863	6.99e-05
6.864	6.9876e-05
6.865	6.9849e-05
6.866	6.9821e-05
6.867	6.9791e-05
6.868	6.976e-05
6.869	6.9727e-05
6.87	6.9694e-05
6.871	6.966e-05
6.872	6.9625e-05
6.873	6.959e-05
6.874	6.9555e-05
6.875	6.952e-05
6.876	6.9485e-05
6.877	6.9451e-05
6.878	6.9417e-05
6.879	6.9384e-05
6.88	6.9352e-05
6.881	6.932e-05
6.882	6.929e-05
6.883	6.9261e-05
6.884	6.9233e-05
6.885	6.9206e-05
6.886	6.9181e-05
6.887	6.9157e-05
6.888	6.9134e-05
6.889	6.9113e-05
6.89	6.9093e-05
6.891	6.9075e-05
6.892	6.9059e-05
6.893	6.9044e-05
6.894	6.9031e-05
6.895	6.902e-05
6.896	6.9011e-05
6.897	6.9004e-05
6.898	6.8998e-05
6.899	6.8994e-05
6.9	6.8992e-05
6.901	6.8992e-05
6.902	6.8994e-05
6.903	6.8997e-05
6.904	6.9002e-05
6.905	6.9008e-05
6.906	6.9016e-05
6.907	6.9025e-05
6.908	6.9034e-05
6.909	6.9045e-05
6.91	6.9057e-05
6.911	6.9069e-05
6.912	6.9081e-05
6.913	6.9093e-05
6.914	6.9105e-05
6.915	6.9116e-05
6.916	6.9127e-05
6.917	6.9137e-05
6.918	6.9146e-05
6.919	6.9153e-05
6.92	6.9159e-05
6.921	6.9163e-05
6.922	6.9166e-05
6.923	6.9166e-05
6.924	6.9164e-05
6.925	6.916e-05
6.926	6.9154e-05
6.927	6.9146e-05
6.928	6.9135e-05
6.929	6.9123e-05
6.93	6.9108e-05
6.931	6.9091e-05
6.932	6.9073e-05
6.933	6.9052e-05
6.934	6.9031e-05
6.935	6.9008e-05
6.936	6.8984e-05
6.937	6.8959e-05
6.938	6.8934e-05
6.939	6.8909e-05
6.94	6.8883e-05
6.941	6.8858e-05
6.942	6.8834e-05
6.943	6.881e-05
6.944	6.8787e-05
6.945	6.8765e-05
6.946	6.8744e-05
6.947	6.8725e-05
6.948	6.8708e-05
6.949	6.8693e-05
6.95	6.8679e-05
6.951	6.8668e-05
6.952	6.8658e-05
6.953	6.8651e-05
6.954	6.8646e-05
6.955	6.8642e-05
6.956	6.8641e-05
6.957	6.8642e-05
6.958	6.8644e-05
6.959	6.8648e-05
6.96	6.8654e-05
6.961	6.8661e-05
6.962	6.8669e-05
6.963	6.8678e-05
6.964	6.8688e-05
6.965	6.8699e-05
6.966	6.871e-05
6.967	6.8722e-05
6.968	6.8734e-05
6.969	6.8745e-05
6.97	6.8756e-05
6.971	6.8767e-05
6.972	6.8777e-05
6.973	6.8787e-05
6.974	6.8795e-05
6.975	6.8803e-05
6.976	6.8809e-05
6.977	6.8813e-05
6.978	6.8817e-05
6.979	6.8818e-05
6.98	6.8818e-05
6.981	6.8817e-05
6.982	6.8814e-05
6.983	6.8809e-05
6.984	6.8802e-05
6.985	6.8794e-05
6.986	6.8784e-05
6.987	6.8772e-05
6.988	6.8759e-05
6.989	6.8744e-05
6.99	6.8728e-05
6.991	6.8711e-05
6.992	6.8692e-05
6.993	6.8672e-05
6.994	6.8651e-05
6.995	6.863e-05
6.996	6.8608e-05
6.997	6.8585e-05
6.998	6.8562e-05
6.999	6.8539e-05
7	6.8517e-05


==> figures/data/SW1D_projection_error/projection_error_10_9999999_SW1D.txt <==
Time	Error
0	7.1201e-05
0.0010001	7.12e-05
0.0020003	7.1199e-05
0.0030004	7.1197e-05
0.0040006	7.1195e-05
0.0050007	7.1192e-05
0.0060009	7.1188e-05
0.007001	7.1183e-05
0.0080011	7.1178e-05
0.0090013	7.1172e-05
0.010001	7.1165e-05
0.011002	7.1158e-05
0.012002	7.115e-05
0.013002	7.1141e-05
0.014002	7.1131e-05
0.015002	7.1121e-05
0.016002	7.111e-05
0.017002	7.1099e-05
0.018003	7.1086e-05
0.019003	7.1073e-05
0.020003	7.1059e-05
0.021003	7.1045e-05
0.022003	7.103e-05
0.023003	7.1014e-05
0.024003	7.0997e-05
0.025004	7.098e-05
0.026004	7.0962e-05
0.027004	7.0943e-05
0.028004	7.0924e-05
0.029004	7.0904e-05
0.030004	7.0883e-05
0.031004	7.0861e-05
0.032005	7.0839e-05
0.033005	7.0816e-05
0.034005	7.0793e-05
0.035005	7.0768e-05
0.036005	7.0743e-05
0.037005	7.0718e-05
0.038005	7.0691e-05
0.039006	7.0664e-05
0.040006	7.0636e-05
0.041006	7.0608e-05
0.042006	7.0578e-05
0.043006	7.0549e-05
0.044006	7.0518e-05
0.045006	7.0487e-05
0.046007	7.0455e-05
0.047007	7.0422e-05
0.048007	7.0389e-05
0.049007	7.0354e-05
0.050007	7.032e-05
0.051007	7.0284e-05
0.052007	7.0248e-05
0.053008	7.0211e-05
0.054008	7.0174e-05
0.055008	7.0135e-05
0.056008	7.0096e-05
0.057008	7.0057e-05
0.058008	7.0016e-05
0.059008	6.9975e-05
0.060009	6.9934e-05
0.061009	6.9891e-05
0.062009	6.9848e-05
0.063009	6.9804e-05
0.064009	6.976e-05
0.065009	6.9715e-05
0.066009	6.9669e-05
0.06701	6.9622e-05
0.06801	6.9575e-05
0.06901	6.9527e-05
0.07001	6.9479e-05
0.07101	6.943e-05
0.07201	6.938e-05
0.07301	6.9329e-05
0.074011	6.9278e-05
0.075011	6.9226e-05
0.076011	6.9173e-05
0.077011	6.912e-05
0.078011	6.9066e-05
0.079011	6.9011e-05
0.080011	6.8956e-05
0.081012	6.89e-05
0.082012	6.8843e-05
0.083012	6.8786e-05
0.084012	6.8727e-05
0.085012	6.8669e-05
0.086012	6.8609e-05
0.087012	6.8549e-05
0.088013	6.8489e-05
0.089013	6.8427e-05
0.090013	6.8365e-05
0.091013	6.8302e-05
0.092013	6.8239e-05
0.093013	6.8175e-05
0.094013	6.811e-05
0.095014	6.8045e-05
0.096014	6.7979e-05
0.097014	6.7912e-05
0.098014	6.7845e-05
0.099014	6.7777e-05
0.10001	6.7708e-05
0.10101	6.7639e-05
0.10201	6.7569e-05
0.10301	6.7498e-05
0.10401	6.7427e-05
0.10502	6.7355e-05
0.10602	6.7282e-05
0.10702	6.7209e-05
0.10802	6.7135e-05
0.10902	6.7061e-05
0.11002	6.6985e-05
0.11102	6.691e-05
0.11202	6.6833e-05
0.11302	6.6756e-05
0.11402	6.6678e-05
0.11502	6.66e-05
0.11602	6.6521e-05
0.11702	6.6441e-05
0.11802	6.6361e-05
0.11902	6.628e-05
0.12002	6.6199e-05
0.12102	6.6116e-05
0.12202	6.6034e-05
0.12302	6.595e-05
0.12402	6.5866e-05
0.12502	6.5781e-05
0.12602	6.5696e-05
0.12702	6.561e-05
0.12802	6.5524e-05
0.12902	6.5437e-05
0.13002	6.5349e-05
0.13102	6.526e-05
0.13202	6.5171e-05
0.13302	6.5082e-05
0.13402	6.4992e-05
0.13502	6.4901e-05
0.13602	6.4809e-05
0.13702	6.4717e-05
0.13802	6.4625e-05
0.13902	6.4531e-05
0.14002	6.4437e-05
0.14102	6.4343e-05
0.14202	6.4248e-05
0.14302	6.4152e-05
0.14402	6.4056e-05
0.14502	6.3959e-05
0.14602	6.3862e-05
0.14702	6.3764e-05
0.14802	6.3665e-05
0.14902	6.3566e-05
0.15002	6.3466e-05
0.15102	6.3366e-05
0.15202	6.3265e-05
0.15302	6.3164e-05
0.15402	6.3062e-05
0.15502	6.2959e-05
0.15602	6.2856e-05
0.15702	6.2752e-05
0.15802	6.2648e-05
0.15902	6.2543e-05
0.16002	6.2438e-05
0.16102	6.2332e-05
0.16202	6.2225e-05
0.16302	6.2118e-05
0.16402	6.201e-05
0.16502	6.1902e-05
0.16602	6.1794e-05
0.16702	6.1684e-05
0.16802	6.1575e-05
0.16902	6.1464e-05
0.17002	6.1353e-05
0.17102	6.1242e-05
0.17202	6.113e-05
0.17302	6.1018e-05
0.17402	6.0905e-05
0.17503	6.0791e-05
0.17603	6.0677e-05
0.17703	6.0563e-05
0.17803	6.0448e-05
0.17903	6.0332e-05
0.18003	6.0216e-05
0.18103	6.0099e-05
0.18203	5.9982e-05
0.18303	5.9865e-05
0.18403	5.9747e-05
0.18503	5.9628e-05
0.18603	5.9509e-05
0.18703	5.939e-05
0.18803	5.927e-05
0.18903	5.9149e-05
0.19003	5.9029e-05
0.19103	5.8907e-05
0.19203	5.8785e-05
0.19303	5.8663e-05
0.19403	5.854e-05
0.19503	5.8417e-05
0.19603	5.8293e-05
0.19703	5.8169e-05
0.19803	5.8045e-05
0.19903	5.792e-05
0.20003	5.7794e-05
0.20103	5.7669e-05
0.20203	5.7542e-05
0.20303	5.7416e-05
0.20403	5.7289e-05
0.20503	5.7161e-05
0.20603	5.7033e-05
0.20703	5.6905e-05
0.20803	5.6776e-05
0.20903	5.6647e-05
0.21003	5.6517e-05
0.21103	5.6388e-05
0.21203	5.6257e-05
0.21303	5.6127e-05
0.21403	5.5996e-05
0.21503	5.5864e-05
0.21603	5.5733e-05
0.21703	5.5601e-05
0.21803	5.5468e-05
0.21903	5.5335e-05
0.22003	5.5202e-05
0.22103	5.5069e-05
0.22203	5.4935e-05
0.22303	5.4801e-05
0.22403	5.4667e-05
0.22503	5.4532e-05
0.22603	5.4397e-05
0.22703	5.4262e-05
0.22803	5.4126e-05
0.22903	5.399e-05
0.23003	5.3854e-05
0.23103	5.3718e-05
0.23203	5.3581e-05
0.23303	5.3445e-05
0.23403	5.3307e-05
0.23503	5.317e-05
0.23603	5.3032e-05
0.23703	5.2895e-05
0.23803	5.2757e-05
0.23903	5.2618e-05
0.24003	5.248e-05
0.24103	5.2341e-05
0.24203	5.2202e-05
0.24303	5.2063e-05
0.24403	5.1924e-05
0.24504	5.1785e-05
0.24604	5.1646e-05
0.24704	5.1506e-05
0.24804	5.1366e-05
0.24904	5.1226e-05
0.25004	5.1086e-05
0.25104	5.0946e-05
0.25204	5.0806e-05
0.25304	5.0666e-05
0.25404	5.0526e-05
0.25504	5.0385e-05
0.25604	5.0245e-05
0.25704	5.0104e-05
0.25804	4.9964e-05
0.25904	4.9823e-05
0.26004	4.9683e-05
0.26104	4.9542e-05
0.26204	4.9402e-05
0.26304	4.9261e-05
0.26404	4.9121e-05
0.26504	4.898e-05
0.26604	4.884e-05
0.26704	4.87e-05
0.26804	4.8559e-05
0.26904	4.8419e-05
0.27004	4.8279e-05
0.27104	4.8139e-05
0.27204	4.8e-05
0.27304	4.786e-05
0.27404	4.7721e-05
0.27504	4.7581e-05
0.27604	4.7442e-05
0.27704	4.7304e-05
0.27804	4.7165e-05
0.27904	4.7027e-05
0.28004	4.6889e-05
0.28104	4.6751e-05
0.28204	4.6613e-05
0.28304	4.6476e-05
0.28404	4.6339e-05
0.28504	4.6203e-05
0.28604	4.6066e-05
0.28704	4.5931e-05
0.28804	4.5795e-05
0.28904	4.566e-05
0.29004	4.5525e-05
0.29104	4.5391e-05
0.29204	4.5258e-05
0.29304	4.5124e-05
0.29404	4.4992e-05
0.29504	4.4859e-05
0.29604	4.4728e-05
0.29704	4.4597e-05
0.29804	4.4466e-05
0.29904	4.4336e-05
0.30004	4.4207e-05
0.30104	4.4078e-05
0.30204	4.395e-05
0.30304	4.3823e-05
0.30404	4.3696e-05
0.30504	4.357e-05
0.30604	4.3445e-05
0.30704	4.3321e-05
0.30804	4.3197e-05
0.30904	4.3074e-05
0.31004	4.2952e-05
0.31104	4.2831e-05
0.31204	4.2711e-05
0.31304	4.2592e-05
0.31404	4.2474e-05
0.31505	4.2356e-05
0.31605	4.224e-05
0.31705	4.2125e-05
0.31805	4.201e-05
0.31905	4.1897e-05
0.32005	4.1785e-05
0.32105	4.1674e-05
0.32205	4.1564e-05
0.32305	4.1455e-05
0.32405	4.1348e-05
0.32505	4.1241e-05
0.32605	4.1136e-05
0.32705	4.1033e-05
0.32805	4.093e-05
0.32905	4.0829e-05
0.33005	4.0729e-05
0.33105	4.0631e-05
0.33205	4.0534e-05
0.33305	4.0438e-05
0.33405	4.0344e-05
0.33505	4.0251e-05
0.33605	4.016e-05
0.33705	4.0071e-05
0.33805	3.9983e-05
0.33905	3.9896e-05
0.34005	3.9811e-05
0.34105	3.9728e-05
0.34205	3.9647e-05
0.34305	3.9567e-05
0.34405	3.9489e-05
0.34505	3.9413e-05
0.34605	3.9338e-05
0.34705	3.9266e-05
0.34805	3.9195e-05
0.34905	3.9126e-05
0.35005	3.9059e-05
0.35105	3.8994e-05
0.35205	3.8931e-05
0.35305	3.8869e-05
0.35405	3.881e-05
0.35505	3.8753e-05
0.35605	3.8697e-05
0.35705	3.8644e-05
0.35805	3.8593e-05
0.35905	3.8544e-05
0.36005	3.8497e-05
0.36105	3.8452e-05
0.36205	3.841e-05
0.36305	3.8369e-05
0.36405	3.8331e-05
0.36505	3.8295e-05
0.36605	3.8261e-05
0.36705	3.8229e-05
0.36805	3.82e-05
0.36905	3.8173e-05
0.37005	3.8148e-05
0.37105	3.8125e-05
0.37205	3.8105e-05
0.37305	3.8087e-05
0.37405	3.8071e-05
0.37505	3.8058e-05
0.37605	3.8047e-05
0.37705	3.8038e-05
0.37805	3.8032e-05
0.37905	3.8028e-05
0.38005	3.8026e-05
0.38105	3.8027e-05
0.38205	3.803e-05
0.38305	3.8035e-05
0.38405	3.8042e-05
0.38506	3.8052e-05
0.38606	3.8065e-05
0.38706	3.8079e-05
0.38806	3.8096e-05
0.38906	3.8116e-05
0.39006	3.8137e-05
0.39106	3.8161e-05
0.39206	3.8187e-05
0.39306	3.8216e-05
0.39406	3.8246e-05
0.39506	3.8279e-05
0.39606	3.8314e-05
0.39706	3.8351e-05
0.39806	3.8391e-05
0.39906	3.8432e-05
0.40006	3.8476e-05
0.40106	3.8522e-05
0.40206	3.857e-05
0.40306	3.862e-05
0.40406	3.8672e-05
0.40506	3.8726e-05
0.40606	3.8782e-05
0.40706	3.884e-05
0.40806	3.89e-05
0.40906	3.8962e-05
0.41006	3.9026e-05
0.41106	3.9091e-05
0.41206	3.9158e-05
0.41306	3.9227e-05
0.41406	3.9298e-05
0.41506	3.9371e-05
0.41606	3.9445e-05
0.41706	3.952e-05
0.41806	3.9598e-05
0.41906	3.9677e-05
0.42006	3.9757e-05
0.42106	3.9839e-05
0.42206	3.9922e-05
0.42306	4.0006e-05
0.42406	4.0092e-05
0.42506	4.0179e-05
0.42606	4.0268e-05
0.42706	4.0357e-05
0.42806	4.0448e-05
0.42906	4.054e-05
0.43006	4.0633e-05
0.43106	4.0727e-05
0.43206	4.0822e-05
0.43306	4.0917e-05
0.43406	4.1014e-05
0.43506	4.1112e-05
0.43606	4.121e-05
0.43706	4.1309e-05
0.43806	4.1409e-05
0.43906	4.151e-05
0.44006	4.1611e-05
0.44106	4.1712e-05
0.44206	4.1815e-05
0.44306	4.1917e-05
0.44406	4.2021e-05
0.44506	4.2124e-05
0.44606	4.2228e-05
0.44706	4.2332e-05
0.44806	4.2437e-05
0.44906	4.2542e-05
0.45006	4.2647e-05
0.45106	4.2752e-05
0.45206	4.2857e-05
0.45306	4.2962e-05
0.45406	4.3068e-05
0.45507	4.3173e-05
0.45607	4.3279e-05
0.45707	4.3384e-05
0.45807	4.3489e-05
0.45907	4.3594e-05
0.46007	4.3699e-05
0.46107	4.3804e-05
0.46207	4.3908e-05
0.46307	4.4012e-05
0.46407	4.4116e-05
0.46507	4.422e-05
0.46607	4.4323e-05
0.46707	4.4426e-05
0.46807	4.4528e-05
0.46907	4.463e-05
0.47007	4.4732e-05
0.47107	4.4833e-05
0.47207	4.4934e-05
0.47307	4.5034e-05
0.47407	4.5133e-05
0.47507	4.5232e-05
0.47607	4.533e-05
0.47707	4.5428e-05
0.47807	4.5525e-05
0.47907	4.5622e-05
0.48007	4.5718e-05
0.48107	4.5813e-05
0.48207	4.5907e-05
0.48307	4.6001e-05
0.48407	4.6094e-05
0.48507	4.6186e-05
0.48607	4.6278e-05
0.48707	4.6369e-05
0.48807	4.6459e-05
0.48907	4.6548e-05
0.49007	4.6637e-05
0.49107	4.6725e-05
0.49207	4.6812e-05
0.49307	4.6898e-05
0.49407	4.6984e-05
0.49507	4.7068e-05
0.49607	4.7152e-05
0.49707	4.7236e-05
0.49807	4.7318e-05
0.49907	4.74e-05
0.50007	4.748e-05
0.50107	4.756e-05
0.50207	4.764e-05
0.50307	4.7718e-05
0.50407	4.7796e-05
0.50507	4.7873e-05
0.50607	4.7949e-05
0.50707	4.8024e-05
0.50807	4.8099e-05
0.50907	4.8173e-05
0.51007	4.8246e-05
0.51107	4.8319e-05
0.51207	4.839e-05
0.51307	4.8461e-05
0.51407	4.8532e-05
0.51507	4.8601e-05
0.51607	4.867e-05
0.51707	4.8739e-05
0.51807	4.8806e-05
0.51907	4.8873e-05
0.52007	4.8939e-05
0.52107	4.9005e-05
0.52207	4.907e-05
0.52307	4.9134e-05
0.52407	4.9198e-05
0.52508	4.9261e-05
0.52608	4.9324e-05
0.52708	4.9386e-05
0.52808	4.9448e-05
0.52908	4.9509e-05
0.53008	4.9569e-05
0.53108	4.9629e-05
0.53208	4.9689e-05
0.53308	4.9748e-05
0.53408	4.9806e-05
0.53508	4.9864e-05
0.53608	4.9922e-05
0.53708	4.9979e-05
0.53808	5.0036e-05
0.53908	5.0092e-05
0.54008	5.0148e-05
0.54108	5.0204e-05
0.54208	5.0259e-05
0.54308	5.0314e-05
0.54408	5.0369e-05
0.54508	5.0423e-05
0.54608	5.0477e-05
0.54708	5.053e-05
0.54808	5.0584e-05
0.54908	5.0637e-05
0.55008	5.069e-05
0.55108	5.0742e-05
0.55208	5.0794e-05
0.55308	5.0847e-05
0.55408	5.0899e-05
0.55508	5.095e-05
0.55608	5.1002e-05
0.55708	5.1053e-05
0.55808	5.1104e-05
0.55908	5.1155e-05
0.56008	5.1206e-05
0.56108	5.1257e-05
0.56208	5.1308e-05
0.56308	5.1358e-05
0.56408	5.1409e-05
0.56508	5.1459e-05
0.56608	5.151e-05
0.56708	5.156e-05
0.56808	5.161e-05
0.56908	5.166e-05
0.57008	5.171e-05
0.57108	5.176e-05
0.57208	5.181e-05
0.57308	5.186e-05
0.57408	5.191e-05
0.57508	5.196e-05
0.57608	5.2011e-05
0.57708	5.2061e-05
0.57808	5.2111e-05
0.57908	5.2161e-05
0.58008	5.2211e-05
0.58108	5.2261e-05
0.58208	5.2312e-05
0.58308	5.2362e-05
0.58408	5.2412e-05
0.58508	5.2463e-05
0.58608	5.2513e-05
0.58708	5.2564e-05
0.58808	5.2615e-05
0.58908	5.2665e-05
0.59008	5.2716e-05
0.59108	5.2767e-05
0.59208	5.2818e-05
0.59308	5.287e-05
0.59408	5.2921e-05
0.59509	5.2972e-05
0.59609	5.3024e-05
0.59709	5.3076e-05
0.59809	5.3127e-05
0.59909	5.3179e-05
0.60009	5.3231e-05
0.60109	5.3283e-05
0.60209	5.3336e-05
0.60309	5.3388e-05
0.60409	5.3441e-05
0.60509	5.3493e-05
0.60609	5.3546e-05
0.60709	5.3599e-05
0.60809	5.3652e-05
0.60909	5.3705e-05
0.61009	5.3759e-05
0.61109	5.3812e-05
0.61209	5.3866e-05
0.61309	5.392e-05
0.61409	5.3974e-05
0.61509	5.4028e-05
0.61609	5.4082e-05
0.61709	5.4136e-05
0.61809	5.4191e-05
0.61909	5.4245e-05
0.62009	5.43e-05
0.62109	5.4355e-05
0.62209	5.441e-05
0.62309	5.4465e-05
0.62409	5.452e-05
0.62509	5.4575e-05
0.62609	5.4631e-05
0.62709	5.4686e-05
0.62809	5.4742e-05
0.62909	5.4798e-05
0.63009	5.4854e-05
0.63109	5.491e-05
0.63209	5.4966e-05
0.63309	5.5022e-05
0.63409	5.5079e-05
0.63509	5.5135e-05
0.63609	5.5192e-05
0.63709	5.5248e-05
0.63809	5.5305e-05
0.63909	5.5362e-05
0.64009	5.5419e-05
0.64109	5.5476e-05
0.64209	5.5533e-05
0.64309	5.559e-05
0.64409	5.5647e-05
0.64509	5.5704e-05
0.64609	5.5761e-05
0.64709	5.5819e-05
0.64809	5.5876e-05
0.64909	5.5934e-05
0.65009	5.5991e-05
0.65109	5.6049e-05
0.65209	5.6106e-05
0.65309	5.6164e-05
0.65409	5.6221e-05
0.65509	5.6279e-05
0.65609	5.6337e-05
0.65709	5.6394e-05
0.65809	5.6452e-05
0.65909	5.651e-05
0.66009	5.6567e-05
0.66109	5.6625e-05
0.66209	5.6683e-05
0.66309	5.674e-05
0.66409	5.6798e-05
0.6651	5.6856e-05
0.6661	5.6913e-05
0.6671	5.6971e-05
0.6681	5.7028e-05
0.6691	5.7086e-05
0.6701	5.7143e-05
0.6711	5.72e-05
0.6721	5.7258e-05
0.6731	5.7315e-05
0.6741	5.7372e-05
0.6751	5.7429e-05
0.6761	5.7486e-05
0.6771	5.7543e-05
0.6781	5.76e-05
0.6791	5.7657e-05
0.6801	5.7714e-05
0.6811	5.777e-05
0.6821	5.7827e-05
0.6831	5.7883e-05
0.6841	5.794e-05
0.6851	5.7996e-05
0.6861	5.8052e-05
0.6871	5.8108e-05
0.6881	5.8164e-05
0.6891	5.8219e-05
0.6901	5.8275e-05
0.6911	5.833e-05
0.6921	5.8386e-05
0.6931	5.8441e-05
0.6941	5.8496e-05
0.6951	5.855e-05
0.6961	5.8605e-05
0.6971	5.866e-05
0.6981	5.8714e-05
0.6991	5.8768e-05
0.7001	5.8822e-05
0.7011	5.8876e-05
0.7021	5.8929e-05
0.7031	5.8983e-05
0.7041	5.9036e-05
0.7051	5.9089e-05
0.7061	5.9142e-05
0.7071	5.9194e-05
0.7081	5.9247e-05
0.7091	5.9299e-05
0.7101	5.9351e-05
0.7111	5.9403e-05
0.7121	5.9454e-05
0.7131	5.9506e-05
0.7141	5.9557e-05
0.7151	5.9607e-05
0.7161	5.9658e-05
0.7171	5.9708e-05
0.7181	5.9759e-05
0.7191	5.9808e-05
0.7201	5.9858e-05
0.7211	5.9907e-05
0.7221	5.9956e-05
0.7231	6.0005e-05
0.7241	6.0054e-05
0.7251	6.0102e-05
0.7261	6.015e-05
0.7271	6.0198e-05
0.7281	6.0246e-05
0.7291	6.0293e-05
0.7301	6.034e-05
0.7311	6.0386e-05
0.7321	6.0433e-05
0.7331	6.0479e-05
0.7341	6.0525e-05
0.73511	6.057e-05
0.73611	6.0615e-05
0.73711	6.066e-05
0.73811	6.0705e-05
0.73911	6.0749e-05
0.74011	6.0793e-05
0.74111	6.0837e-05
0.74211	6.0881e-05
0.74311	6.0924e-05
0.74411	6.0966e-05
0.74511	6.1009e-05
0.74611	6.1051e-05
0.74711	6.1093e-05
0.74811	6.1134e-05
0.74911	6.1176e-05
0.75011	6.1216e-05
0.75111	6.1257e-05
0.75211	6.1297e-05
0.75311	6.1337e-05
0.75411	6.1377e-05
0.75511	6.1416e-05
0.75611	6.1455e-05
0.75711	6.1493e-05
0.75811	6.1532e-05
0.75911	6.1569e-05
0.76011	6.1607e-05
0.76111	6.1644e-05
0.76211	6.1681e-05
0.76311	6.1718e-05
0.76411	6.1754e-05
0.76511	6.179e-05
0.76611	6.1825e-05
0.76711	6.186e-05
0.76811	6.1895e-05
0.76911	6.193e-05
0.77011	6.1964e-05
0.77111	6.1997e-05
0.77211	6.2031e-05
0.77311	6.2064e-05
0.77411	6.2097e-05
0.77511	6.2129e-05
0.77611	6.2161e-05
0.77711	6.2193e-05
0.77811	6.2224e-05
0.77911	6.2255e-05
0.78011	6.2285e-05
0.78111	6.2316e-05
0.78211	6.2346e-05
0.78311	6.2375e-05
0.78411	6.2404e-05
0.78511	6.2433e-05
0.78611	6.2462e-05
0.78711	6.249e-05
0.78811	6.2517e-05
0.78911	6.2545e-05
0.79011	6.2572e-05
0.79111	6.2598e-05
0.79211	6.2625e-05
0.79311	6.2651e-05
0.79411	6.2676e-05
0.79511	6.2702e-05
0.79611	6.2727e-05
0.79711	6.2751e-05
0.79811	6.2775e-05
0.79911	6.2799e-05
0.80011	6.2823e-05
0.80111	6.2846e-05
0.80211	6.2869e-05
0.80311	6.2891e-05
0.80411	6.2913e-05
0.80512	6.2935e-05
0.80612	6.2956e-05
0.80712	6.2977e-05
0.80812	6.2998e-05
0.80912	6.3018e-05
0.81012	6.3038e-05
0.81112	6.3058e-05
0.81212	6.3077e-05
0.81312	6.3096e-05
0.81412	6.3115e-05
0.81512	6.3133e-05
0.81612	6.3151e-05
0.81712	6.3168e-05
0.81812	6.3186e-05
0.81912	6.3202e-05
0.82012	6.3219e-05
0.82112	6.3235e-05
0.82212	6.3251e-05
0.82312	6.3267e-05
0.82412	6.3282e-05
0.82512	6.3297e-05
0.82612	6.3311e-05
0.82712	6.3325e-05
0.82812	6.3339e-05
0.82912	6.3353e-05
0.83012	6.3366e-05
0.83112	6.3379e-05
0.83212	6.3391e-05
0.83312	6.3404e-05
0.83412	6.3416e-05
0.83512	6.3427e-05
0.83612	6.3438e-05
0.83712	6.3449e-05
0.83812	6.346e-05
0.83912	6.347e-05
0.84012	6.348e-05
0.84112	6.349e-05
0.84212	6.3499e-05
0.84312	6.3508e-05
0.84412	6.3517e-05
0.84512	6.3526e-05
0.84612	6.3534e-05
0.84712	6.3542e-05
0.84812	6.3549e-05
0.84912	6.3556e-05
0.85012	6.3563e-05
0.85112	6.357e-05
0.85212	6.3576e-05
0.85312	6.3582e-05
0.85412	6.3588e-05
0.85512	6.3594e-05
0.85612	6.3599e-05
0.85712	6.3604e-05
0.85812	6.3608e-05
0.85912	6.3613e-05
0.86012	6.3617e-05
0.86112	6.362e-05
0.86212	6.3624e-05
0.86312	6.3627e-05
0.86412	6.363e-05
0.86512	6.3633e-05
0.86612	6.3635e-05
0.86712	6.3637e-05
0.86812	6.3639e-05
0.86912	6.3641e-05
0.87012	6.3642e-05
0.87112	6.3643e-05
0.87212	6.3644e-05
0.87312	6.3645e-05
0.87412	6.3645e-05
0.87513	6.3645e-05
0.87613	6.3645e-05
0.87713	6.3644e-05
0.87813	6.3644e-05
0.87913	6.3643e-05
0.88013	6.3642e-05
0.88113	6.364e-05
0.88213	6.3639e-05
0.88313	6.3637e-05
0.88413	6.3635e-05
0.88513	6.3632e-05
0.88613	6.363e-05
0.88713	6.3627e-05
0.88813	6.3624e-05
0.88913	6.3621e-05
0.89013	6.3617e-05
0.89113	6.3614e-05
0.89213	6.361e-05
0.89313	6.3606e-05
0.89413	6.3601e-05
0.89513	6.3597e-05
0.89613	6.3592e-05
0.89713	6.3587e-05
0.89813	6.3582e-05
0.89913	6.3577e-05
0.90013	6.3571e-05
0.90113	6.3566e-05
0.90213	6.356e-05
0.90313	6.3554e-05
0.90413	6.3548e-05
0.90513	6.3541e-05
0.90613	6.3534e-05
0.90713	6.3528e-05
0.90813	6.3521e-05
0.90913	6.3514e-05
0.91013	6.3506e-05
0.91113	6.3499e-05
0.91213	6.3491e-05
0.91313	6.3483e-05
0.91413	6.3475e-05
0.91513	6.3467e-05
0.91613	6.3459e-05
0.91713	6.3451e-05
0.91813	6.3442e-05
0.91913	6.3433e-05
0.92013	6.3424e-05
0.92113	6.3415e-05
0.92213	6.3406e-05
0.92313	6.3397e-05
0.92413	6.3387e-05
0.92513	6.3378e-05
0.92613	6.3368e-05
0.92713	6.3358e-05
0.92813	6.3348e-05
0.92913	6.3338e-05
0.93013	6.3328e-05
0.93113	6.3318e-05
0.93213	6.3307e-05
0.93313	6.3297e-05
0.93413	6.3286e-05
0.93513	6.3275e-05
0.93613	6.3265e-05
0.93713	6.3254e-05
0.93813	6.3243e-05
0.93913	6.3231e-05
0.94013	6.322e-05
0.94113	6.3209e-05
0.94213	6.3197e-05
0.94313	6.3186e-05
0.94413	6.3174e-05
0.94514	6.3163e-05
0.94614	6.3151e-05
0.94714	6.3139e-05
0.94814	6.3127e-05
0.94914	6.3115e-05
0.95014	6.3103e-05
0.95114	6.3091e-05
0.95214	6.3079e-05
0.95314	6.3067e-05
0.95414	6.3055e-05
0.95514	6.3042e-05
0.95614	6.303e-05
0.95714	6.3017e-05
0.95814	6.3005e-05
0.95914	6.2993e-05
0.96014	6.298e-05
0.96114	6.2967e-05
0.96214	6.2955e-05
0.96314	6.2942e-05
0.96414	6.293e-05
0.96514	6.2917e-05
0.96614	6.2904e-05
0.96714	6.2892e-05
0.96814	6.2879e-05
0.96914	6.2866e-05
0.97014	6.2853e-05
0.97114	6.2841e-05
0.97214	6.2828e-05
0.97314	6.2815e-05
0.97414	6.2802e-05
0.97514	6.279e-05
0.97614	6.2777e-05
0.97714	6.2764e-05
0.97814	6.2751e-05
0.97914	6.2739e-05
0.98014	6.2726e-05
0.98114	6.2713e-05
0.98214	6.2701e-05
0.98314	6.2688e-05
0.98414	6.2676e-05
0.98514	6.2663e-05
0.98614	6.265e-05
0.98714	6.2638e-05
0.98814	6.2626e-05
0.98914	6.2613e-05
0.99014	6.2601e-05
0.99114	6.2589e-05
0.99214	6.2576e-05
0.99314	6.2564e-05
0.99414	6.2552e-05
0.99514	6.254e-05
0.99614	6.2528e-05
0.99714	6.2516e-05
0.99814	6.2504e-05
0.99914	6.2493e-05
1.0001	6.2481e-05
1.0011	6.2469e-05
1.0021	6.2458e-05
1.0031	6.2446e-05
1.0041	6.2435e-05
1.0051	6.2424e-05
1.0061	6.2412e-05
1.0071	6.2401e-05
1.0081	6.239e-05
1.0091	6.2379e-05
1.0101	6.2369e-05
1.0111	6.2358e-05
1.0121	6.2347e-05
1.0131	6.2337e-05
1.0141	6.2327e-05
1.0151	6.2317e-05
1.0161	6.2306e-05
1.0171	6.2297e-05
1.0181	6.2287e-05
1.0191	6.2277e-05
1.0201	6.2267e-05
1.0211	6.2258e-05
1.0221	6.2249e-05
1.0231	6.224e-05
1.0241	6.2231e-05
1.0251	6.2222e-05
1.0261	6.2213e-05
1.0271	6.2204e-05
1.0281	6.2196e-05
1.0291	6.2188e-05
1.0301	6.218e-05
1.0311	6.2172e-05
1.0321	6.2164e-05
1.0331	6.2157e-05
1.0341	6.2149e-05
1.0351	6.2142e-05
1.0361	6.2135e-05
1.0371	6.2128e-05
1.0381	6.2121e-05
1.0391	6.2115e-05
1.0401	6.2109e-05
1.0411	6.2103e-05
1.0421	6.2097e-05
1.0431	6.2091e-05
1.0441	6.2085e-05
1.0451	6.208e-05
1.0461	6.2075e-05
1.0471	6.207e-05
1.0481	6.2065e-05
1.0491	6.2061e-05
1.0502	6.2057e-05
1.0512	6.2053e-05
1.0522	6.2049e-05
1.0532	6.2045e-05
1.0542	6.2042e-05
1.0552	6.2039e-05
1.0562	6.2036e-05
1.0572	6.2033e-05
1.0582	6.2031e-05
1.0592	6.2029e-05
1.0602	6.2027e-05
1.0612	6.2025e-05
1.0622	6.2023e-05
1.0632	6.2022e-05
1.0642	6.2021e-05
1.0652	6.2021e-05
1.0662	6.202e-05
1.0672	6.202e-05
1.0682	6.202e-05
1.0692	6.202e-05
1.0702	6.2021e-05
1.0712	6.2022e-05
1.0722	6.2023e-05
1.0732	6.2024e-05
1.0742	6.2026e-05
1.0752	6.2028e-05
1.0762	6.203e-05
1.0772	6.2033e-05
1.0782	6.2036e-05
1.0792	6.2039e-05
1.0802	6.2042e-05
1.0812	6.2046e-05
1.0822	6.205e-05
1.0832	6.2054e-05
1.0842	6.2058e-05
1.0852	6.2063e-05
1.0862	6.2068e-05
1.0872	6.2074e-05
1.0882	6.208e-05
1.0892	6.2086e-05
1.0902	6.2092e-05
1.0912	6.2099e-05
1.0922	6.2106e-05
1.0932	6.2113e-05
1.0942	6.2121e-05
1.0952	6.2129e-05
1.0962	6.2137e-05
1.0972	6.2145e-05
1.0982	6.2154e-05
1.0992	6.2163e-05
1.1002	6.2173e-05
1.1012	6.2183e-05
1.1022	6.2193e-05
1.1032	6.2204e-05
1.1042	6.2215e-05
1.1052	6.2226e-05
1.1062	6.2237e-05
1.1072	6.2249e-05
1.1082	6.2261e-05
1.1092	6.2274e-05
1.1102	6.2287e-05
1.1112	6.23e-05
1.1122	6.2314e-05
1.1132	6.2328e-05
1.1142	6.2342e-05
1.1152	6.2357e-05
1.1162	6.2372e-05
1.1172	6.2387e-05
1.1182	6.2403e-05
1.1192	6.2419e-05
1.1202	6.2435e-05
1.1212	6.2452e-05
1.1222	6.2469e-05
1.1232	6.2487e-05
1.1242	6.2504e-05
1.1252	6.2523e-05
1.1262	6.2541e-05
1.1272	6.256e-05
1.1282	6.2579e-05
1.1292	6.2599e-05
1.1302	6.2619e-05
1.1312	6.2639e-05
1.1322	6.266e-05
1.1332	6.2681e-05
1.1342	6.2703e-05
1.1352	6.2725e-05
1.1362	6.2747e-05
1.1372	6.277e-05
1.1382	6.2793e-05
1.1392	6.2816e-05
1.1402	6.284e-05
1.1412	6.2864e-05
1.1422	6.2888e-05
1.1432	6.2913e-05
1.1442	6.2938e-05
1.1452	6.2964e-05
1.1462	6.299e-05
1.1472	6.3016e-05
1.1482	6.3043e-05
1.1492	6.307e-05
1.1502	6.3098e-05
1.1512	6.3125e-05
1.1522	6.3154e-05
1.1532	6.3182e-05
1.1542	6.3211e-05
1.1552	6.3241e-05
1.1562	6.327e-05
1.1572	6.3301e-05
1.1582	6.3331e-05
1.1592	6.3362e-05
1.1602	6.3393e-05
1.1612	6.3425e-05
1.1622	6.3457e-05
1.1632	6.3489e-05
1.1642	6.3522e-05
1.1652	6.3555e-05
1.1662	6.3589e-05
1.1672	6.3623e-05
1.1682	6.3657e-05
1.1692	6.3692e-05
1.1702	6.3727e-05
1.1712	6.3762e-05
1.1722	6.3798e-05
1.1732	6.3834e-05
1.1742	6.387e-05
1.1752	6.3907e-05
1.1762	6.3945e-05
1.1772	6.3982e-05
1.1782	6.402e-05
1.1792	6.4059e-05
1.1802	6.4097e-05
1.1812	6.4136e-05
1.1822	6.4176e-05
1.1832	6.4216e-05
1.1842	6.4256e-05
1.1852	6.4296e-05
1.1862	6.4337e-05
1.1872	6.4379e-05
1.1882	6.442e-05
1.1892	6.4462e-05
1.1902	6.4505e-05
1.1912	6.4547e-05
1.1922	6.4591e-05
1.1932	6.4634e-05
1.1942	6.4678e-05
1.1952	6.4722e-05
1.1962	6.4766e-05
1.1972	6.4811e-05
1.1982	6.4856e-05
1.1992	6.4902e-05
1.2002	6.4948e-05
1.2012	6.4994e-05
1.2022	6.5041e-05
1.2032	6.5087e-05
1.2042	6.5135e-05
1.2052	6.5182e-05
1.2062	6.523e-05
1.2072	6.5278e-05
1.2082	6.5327e-05
1.2092	6.5376e-05
1.2102	6.5425e-05
1.2112	6.5475e-05
1.2122	6.5525e-05
1.2132	6.5575e-05
1.2142	6.5625e-05
1.2152	6.5676e-05
1.2162	6.5727e-05
1.2172	6.5779e-05
1.2182	6.5831e-05
1.2192	6.5883e-05
1.2202	6.5935e-05
1.2212	6.5988e-05
1.2222	6.6041e-05
1.2232	6.6094e-05
1.2242	6.6148e-05
1.2252	6.6202e-05
1.2262	6.6256e-05
1.2272	6.631e-05
1.2282	6.6365e-05
1.2292	6.642e-05
1.2302	6.6476e-05
1.2312	6.6531e-05
1.2322	6.6587e-05
1.2332	6.6643e-05
1.2342	6.67e-05
1.2352	6.6757e-05
1.2362	6.6814e-05
1.2372	6.6871e-05
1.2382	6.6928e-05
1.2392	6.6986e-05
1.2402	6.7044e-05
1.2412	6.7103e-05
1.2422	6.7161e-05
1.2432	6.722e-05
1.2442	6.7279e-05
1.2452	6.7339e-05
1.2462	6.7398e-05
1.2472	6.7458e-05
1.2482	6.7518e-05
1.2492	6.7578e-05
1.2502	6.7639e-05
1.2512	6.77e-05
1.2522	6.7761e-05
1.2532	6.7822e-05
1.2542	6.7883e-05
1.2552	6.7945e-05
1.2562	6.8007e-05
1.2572	6.8069e-05
1.2582	6.8131e-05
1.2592	6.8194e-05
1.2602	6.8256e-05
1.2612	6.8319e-05
1.2622	6.8382e-05
1.2632	6.8446e-05
1.2642	6.8509e-05
1.2652	6.8573e-05
1.2662	6.8637e-05
1.2672	6.8701e-05
1.2682	6.8765e-05
1.2692	6.8829e-05
1.2702	6.8894e-05
1.2712	6.8958e-05
1.2722	6.9023e-05
1.2732	6.9088e-05
1.2742	6.9154e-05
1.2752	6.9219e-05
1.2762	6.9284e-05
1.2772	6.935e-05
1.2782	6.9416e-05
1.2792	6.9482e-05
1.2802	6.9548e-05
1.2812	6.9614e-05
1.2822	6.968e-05
1.2832	6.9747e-05
1.2842	6.9814e-05
1.2852	6.988e-05
1.2862	6.9947e-05
1.2872	7.0014e-05
1.2882	7.0081e-05
1.2892	7.0148e-05
1.2902	7.0216e-05
1.2912	7.0283e-05
1.2922	7.0351e-05
1.2932	7.0418e-05
1.2942	7.0486e-05
1.2952	7.0554e-05
1.2962	7.0622e-05
1.2972	7.069e-05
1.2982	7.0758e-05
1.2992	7.0826e-05
1.3002	7.0894e-05
1.3012	7.0962e-05
1.3022	7.103e-05
1.3032	7.1099e-05
1.3042	7.1167e-05
1.3052	7.1236e-05
1.3062	7.1304e-05
1.3072	7.1373e-05
1.3082	7.1441e-05
1.3092	7.151e-05
1.3102	7.1579e-05
1.3112	7.1648e-05
1.3122	7.1716e-05
1.3132	7.1785e-05
1.3142	7.1854e-05
1.3152	7.1923e-05
1.3162	7.1992e-05
1.3172	7.2061e-05
1.3182	7.2129e-05
1.3192	7.2198e-05
1.3202	7.2267e-05
1.3212	7.2336e-05
1.3222	7.2405e-05
1.3232	7.2474e-05
1.3242	7.2543e-05
1.3252	7.2612e-05
1.3262	7.2681e-05
1.3272	7.275e-05
1.3282	7.2818e-05
1.3292	7.2887e-05
1.3302	7.2956e-05
1.3312	7.3025e-05
1.3322	7.3093e-05
1.3332	7.3162e-05
1.3342	7.3231e-05
1.3352	7.3299e-05
1.3362	7.3368e-05
1.3372	7.3436e-05
1.3382	7.3505e-05
1.3392	7.3573e-05
1.3402	7.3642e-05
1.3412	7.371e-05
1.3422	7.3778e-05
1.3432	7.3846e-05
1.3442	7.3914e-05
1.3452	7.3982e-05
1.3462	7.405e-05
1.3472	7.4118e-05
1.3482	7.4186e-05
1.3492	7.4254e-05
1.3502	7.4321e-05
1.3512	7.4389e-05
1.3522	7.4456e-05
1.3532	7.4523e-05
1.3542	7.4591e-05
1.3552	7.4658e-05
1.3562	7.4725e-05
1.3572	7.4792e-05
1.3582	7.4858e-05
1.3592	7.4925e-05
1.3602	7.4991e-05
1.3612	7.5058e-05
1.3622	7.5124e-05
1.3632	7.519e-05
1.3642	7.5256e-05
1.3652	7.5322e-05
1.3662	7.5388e-05
1.3672	7.5454e-05
1.3682	7.5519e-05
1.3692	7.5585e-05
1.3702	7.565e-05
1.3712	7.5715e-05
1.3722	7.578e-05
1.3732	7.5845e-05
1.3742	7.5909e-05
1.3752	7.5974e-05
1.3762	7.6038e-05
1.3772	7.6102e-05
1.3782	7.6166e-05
1.3792	7.623e-05
1.3802	7.6294e-05
1.3812	7.6357e-05
1.3822	7.6421e-05
1.3832	7.6484e-05
1.3842	7.6547e-05
1.3852	7.6609e-05
1.3862	7.6672e-05
1.3872	7.6735e-05
1.3882	7.6797e-05
1.3892	7.6859e-05
1.3902	7.6921e-05
1.3912	7.6982e-05
1.3922	7.7044e-05
1.3932	7.7105e-05
1.3942	7.7166e-05
1.3952	7.7227e-05
1.3962	7.7288e-05
1.3972	7.7348e-05
1.3982	7.7409e-05
1.3992	7.7469e-05
1.4002	7.7529e-05
1.4012	7.7588e-05
1.4022	7.7648e-05
1.4032	7.7707e-05
1.4042	7.7766e-05
1.4052	7.7825e-05
1.4062	7.7884e-05
1.4072	7.7942e-05
1.4082	7.8e-05
1.4092	7.8058e-05
1.4102	7.8116e-05
1.4112	7.8173e-05
1.4122	7.8231e-05
1.4132	7.8288e-05
1.4142	7.8344e-05
1.4152	7.8401e-05
1.4162	7.8457e-05
1.4172	7.8514e-05
1.4182	7.8569e-05
1.4192	7.8625e-05
1.4202	7.8681e-05
1.4212	7.8736e-05
1.4222	7.8791e-05
1.4232	7.8845e-05
1.4242	7.89e-05
1.4252	7.8954e-05
1.4262	7.9008e-05
1.4272	7.9062e-05
1.4282	7.9115e-05
1.4292	7.9169e-05
1.4302	7.9222e-05
1.4312	7.9274e-05
1.4322	7.9327e-05
1.4332	7.9379e-05
1.4342	7.9431e-05
1.4352	7.9483e-05
1.4362	7.9534e-05
1.4372	7.9586e-05
1.4382	7.9637e-05
1.4392	7.9687e-05
1.4402	7.9738e-05
1.4412	7.9788e-05
1.4422	7.9838e-05
1.4432	7.9888e-05
1.4442	7.9937e-05
1.4452	7.9987e-05
1.4462	8.0036e-05
1.4472	8.0084e-05
1.4482	8.0133e-05
1.4492	8.0181e-05
1.4502	8.0229e-05
1.4512	8.0277e-05
1.4522	8.0324e-05
1.4532	8.0371e-05
1.4542	8.0418e-05
1.4552	8.0465e-05
1.4562	8.0511e-05
1.4572	8.0557e-05
1.4582	8.0603e-05
1.4592	8.0649e-05
1.4602	8.0694e-05
1.4612	8.0739e-05
1.4622	8.0784e-05
1.4632	8.0829e-05
1.4642	8.0873e-05
1.4652	8.0917e-05
1.4662	8.0961e-05
1.4672	8.1004e-05
1.4682	8.1048e-05
1.4692	8.1091e-05
1.4702	8.1133e-05
1.4712	8.1176e-05
1.4722	8.1218e-05
1.4732	8.126e-05
1.4742	8.1302e-05
1.4752	8.1343e-05
1.4762	8.1384e-05
1.4772	8.1425e-05
1.4782	8.1466e-05
1.4792	8.1507e-05
1.4802	8.1547e-05
1.4812	8.1587e-05
1.4822	8.1626e-05
1.4832	8.1666e-05
1.4842	8.1705e-05
1.4852	8.1744e-05
1.4862	8.1782e-05
1.4872	8.1821e-05
1.4882	8.1859e-05
1.4892	8.1897e-05
1.4902	8.1935e-05
1.4912	8.1972e-05
1.4922	8.2009e-05
1.4932	8.2046e-05
1.4942	8.2083e-05
1.4952	8.2119e-05
1.4962	8.2155e-05
1.4972	8.2191e-05
1.4982	8.2227e-05
1.4992	8.2262e-05
1.5002	8.2298e-05
1.5012	8.2332e-05
1.5022	8.2367e-05
1.5032	8.2402e-05
1.5042	8.2436e-05
1.5052	8.247e-05
1.5062	8.2504e-05
1.5072	8.2537e-05
1.5082	8.257e-05
1.5092	8.2603e-05
1.5102	8.2636e-05
1.5112	8.2669e-05
1.5122	8.2701e-05
1.5132	8.2733e-05
1.5142	8.2765e-05
1.5152	8.2797e-05
1.5162	8.2828e-05
1.5172	8.286e-05
1.5182	8.2891e-05
1.5192	8.2921e-05
1.5202	8.2952e-05
1.5212	8.2982e-05
1.5222	8.3012e-05
1.5232	8.3042e-05
1.5242	8.3072e-05
1.5252	8.3101e-05
1.5262	8.3131e-05
1.5272	8.316e-05
1.5282	8.3188e-05
1.5292	8.3217e-05
1.5302	8.3246e-05
1.5312	8.3274e-05
1.5322	8.3302e-05
1.5332	8.3329e-05
1.5342	8.3357e-05
1.5352	8.3384e-05
1.5362	8.3412e-05
1.5372	8.3439e-05
1.5382	8.3465e-05
1.5392	8.3492e-05
1.5402	8.3518e-05
1.5412	8.3545e-05
1.5422	8.3571e-05
1.5432	8.3596e-05
1.5442	8.3622e-05
1.5452	8.3647e-05
1.5462	8.3673e-05
1.5472	8.3698e-05
1.5482	8.3723e-05
1.5492	8.3747e-05
1.5502	8.3772e-05
1.5512	8.3796e-05
1.5522	8.382e-05
1.5532	8.3844e-05
1.5542	8.3868e-05
1.5552	8.3892e-05
1.5562	8.3915e-05
1.5572	8.3939e-05
1.5582	8.3962e-05
1.5592	8.3985e-05
1.5602	8.4007e-05
1.5612	8.403e-05
1.5622	8.4053e-05
1.5632	8.4075e-05
1.5642	8.4097e-05
1.5652	8.4119e-05
1.5662	8.4141e-05
1.5672	8.4163e-05
1.5682	8.4184e-05
1.5692	8.4206e-05
1.5702	8.4227e-05
1.5712	8.4248e-05
1.5722	8.4269e-05
1.5732	8.429e-05
1.5742	8.431e-05
1.5752	8.4331e-05
1.5762	8.4351e-05
1.5772	8.4372e-05
1.5782	8.4392e-05
1.5792	8.4412e-05
1.5802	8.4432e-05
1.5812	8.4451e-05
1.5822	8.4471e-05
1.5832	8.449e-05
1.5842	8.451e-05
1.5852	8.4529e-05
1.5862	8.4548e-05
1.5872	8.4567e-05
1.5882	8.4586e-05
1.5892	8.4605e-05
1.5902	8.4624e-05
1.5912	8.4642e-05
1.5922	8.466e-05
1.5932	8.4679e-05
1.5942	8.4697e-05
1.5952	8.4715e-05
1.5962	8.4733e-05
1.5972	8.4751e-05
1.5982	8.4769e-05
1.5992	8.4787e-05
1.6002	8.4804e-05
1.6012	8.4822e-05
1.6022	8.4839e-05
1.6032	8.4856e-05
1.6042	8.4874e-05
1.6052	8.4891e-05
1.6062	8.4908e-05
1.6072	8.4925e-05
1.6082	8.4942e-05
1.6092	8.4958e-05
1.6102	8.4975e-05
1.6112	8.4992e-05
1.6122	8.5008e-05
1.6132	8.5025e-05
1.6142	8.5041e-05
1.6152	8.5058e-05
1.6162	8.5074e-05
1.6172	8.509e-05
1.6182	8.5106e-05
1.6192	8.5122e-05
1.6202	8.5138e-05
1.6212	8.5154e-05
1.6222	8.517e-05
1.6232	8.5186e-05
1.6242	8.5202e-05
1.6252	8.5218e-05
1.6262	8.5233e-05
1.6272	8.5249e-05
1.6282	8.5264e-05
1.6292	8.528e-05
1.6302	8.5295e-05
1.6312	8.5311e-05
1.6322	8.5326e-05
1.6332	8.5342e-05
1.6342	8.5357e-05
1.6352	8.5372e-05
1.6362	8.5387e-05
1.6372	8.5403e-05
1.6382	8.5418e-05
1.6392	8.5433e-05
1.6402	8.5448e-05
1.6412	8.5463e-05
1.6422	8.5478e-05
1.6432	8.5493e-05
1.6442	8.5508e-05
1.6452	8.5523e-05
1.6462	8.5538e-05
1.6472	8.5553e-05
1.6482	8.5568e-05
1.6492	8.5583e-05
1.6502	8.5597e-05
1.6512	8.5612e-05
1.6522	8.5627e-05
1.6532	8.5642e-05
1.6542	8.5657e-05
1.6552	8.5672e-05
1.6562	8.5686e-05
1.6572	8.5701e-05
1.6582	8.5716e-05
1.6592	8.5731e-05
1.6602	8.5745e-05
1.6612	8.576e-05
1.6622	8.5775e-05
1.6632	8.579e-05
1.6642	8.5805e-05
1.6652	8.5819e-05
1.6662	8.5834e-05
1.6672	8.5849e-05
1.6682	8.5864e-05
1.6692	8.5879e-05
1.6702	8.5893e-05
1.6712	8.5908e-05
1.6722	8.5923e-05
1.6732	8.5938e-05
1.6742	8.5953e-05
1.6752	8.5968e-05
1.6762	8.5983e-05
1.6772	8.5998e-05
1.6782	8.6013e-05
1.6792	8.6028e-05
1.6802	8.6043e-05
1.6812	8.6058e-05
1.6822	8.6073e-05
1.6832	8.6088e-05
1.6842	8.6103e-05
1.6852	8.6118e-05
1.6862	8.6134e-05
1.6872	8.6149e-05
1.6882	8.6164e-05
1.6892	8.618e-05
1.6902	8.6195e-05
1.6912	8.621e-05
1.6922	8.6226e-05
1.6932	8.6241e-05
1.6942	8.6257e-05
1.6952	8.6272e-05
1.6962	8.6288e-05
1.6972	8.6304e-05
1.6982	8.6319e-05
1.6992	8.6335e-05
1.7002	8.6351e-05
1.7012	8.6367e-05
1.7022	8.6383e-05
1.7032	8.6399e-05
1.7042	8.6415e-05
1.7052	8.6431e-05
1.7062	8.6447e-05
1.7072	8.6463e-05
1.7082	8.6479e-05
1.7092	8.6495e-05
1.7102	8.6512e-05
1.7112	8.6528e-05
1.7122	8.6545e-05
1.7132	8.6561e-05
1.7142	8.6578e-05
1.7152	8.6594e-05
1.7162	8.6611e-05
1.7172	8.6628e-05
1.7182	8.6645e-05
1.7192	8.6662e-05
1.7202	8.6679e-05
1.7212	8.6696e-05
1.7222	8.6713e-05
1.7232	8.673e-05
1.7242	8.6747e-05
1.7252	8.6765e-05
1.7262	8.6782e-05
1.7272	8.68e-05
1.7282	8.6817e-05
1.7292	8.6835e-05
1.7302	8.6853e-05
1.7312	8.6871e-05
1.7322	8.6889e-05
1.7332	8.6907e-05
1.7342	8.6925e-05
1.7352	8.6943e-05
1.7362	8.6961e-05
1.7372	8.6979e-05
1.7382	8.6998e-05
1.7392	8.7016e-05
1.7402	8.7035e-05
1.7412	8.7053e-05
1.7422	8.7072e-05
1.7432	8.7091e-05
1.7442	8.711e-05
1.7452	8.7129e-05
1.7462	8.7148e-05
1.7472	8.7167e-05
1.7482	8.7187e-05
1.7492	8.7206e-05
1.7503	8.7225e-05
1.7513	8.7245e-05
1.7523	8.7265e-05
1.7533	8.7284e-05
1.7543	8.7304e-05
1.7553	8.7324e-05
1.7563	8.7344e-05
1.7573	8.7364e-05
1.7583	8.7385e-05
1.7593	8.7405e-05
1.7603	8.7425e-05
1.7613	8.7446e-05
1.7623	8.7467e-05
1.7633	8.7487e-05
1.7643	8.7508e-05
1.7653	8.7529e-05
1.7663	8.755e-05
1.7673	8.7571e-05
1.7683	8.7593e-05
1.7693	8.7614e-05
1.7703	8.7635e-05
1.7713	8.7657e-05
1.7723	8.7679e-05
1.7733	8.77e-05
1.7743	8.7722e-05
1.7753	8.7744e-05
1.7763	8.7766e-05
1.7773	8.7789e-05
1.7783	8.7811e-05
1.7793	8.7833e-05
1.7803	8.7856e-05
1.7813	8.7879e-05
1.7823	8.7901e-05
1.7833	8.7924e-05
1.7843	8.7947e-05
1.7853	8.797e-05
1.7863	8.7994e-05
1.7873	8.8017e-05
1.7883	8.804e-05
1.7893	8.8064e-05
1.7903	8.8088e-05
1.7913	8.8111e-05
1.7923	8.8135e-05
1.7933	8.8159e-05
1.7943	8.8183e-05
1.7953	8.8208e-05
1.7963	8.8232e-05
1.7973	8.8256e-05
1.7983	8.8281e-05
1.7993	8.8306e-05
1.8003	8.833e-05
1.8013	8.8355e-05
1.8023	8.838e-05
1.8033	8.8406e-05
1.8043	8.8431e-05
1.8053	8.8456e-05
1.8063	8.8482e-05
1.8073	8.8507e-05
1.8083	8.8533e-05
1.8093	8.8559e-05
1.8103	8.8585e-05
1.8113	8.8611e-05
1.8123	8.8637e-05
1.8133	8.8664e-05
1.8143	8.869e-05
1.8153	8.8717e-05
1.8163	8.8743e-05
1.8173	8.877e-05
1.8183	8.8797e-05
1.8193	8.8824e-05
1.8203	8.8851e-05
1.8213	8.8879e-05
1.8223	8.8906e-05
1.8233	8.8934e-05
1.8243	8.8961e-05
1.8253	8.8989e-05
1.8263	8.9017e-05
1.8273	8.9045e-05
1.8283	8.9073e-05
1.8293	8.9101e-05
1.8303	8.913e-05
1.8313	8.9158e-05
1.8323	8.9187e-05
1.8333	8.9216e-05
1.8343	8.9244e-05
1.8353	8.9273e-05
1.8363	8.9303e-05
1.8373	8.9332e-05
1.8383	8.9361e-05
1.8393	8.9391e-05
1.8403	8.942e-05
1.8413	8.945e-05
1.8423	8.948e-05
1.8433	8.951e-05
1.8443	8.954e-05
1.8453	8.957e-05
1.8463	8.96e-05
1.8473	8.9631e-05
1.8483	8.9661e-05
1.8493	8.9692e-05
1.8503	8.9723e-05
1.8513	8.9754e-05
1.8523	8.9785e-05
1.8533	8.9816e-05
1.8543	8.9847e-05
1.8553	8.9879e-05
1.8563	8.991e-05
1.8573	8.9942e-05
1.8583	8.9974e-05
1.8593	9.0006e-05
1.8603	9.0038e-05
1.8613	9.007e-05
1.8623	9.0102e-05
1.8633	9.0134e-05
1.8643	9.0167e-05
1.8653	9.02e-05
1.8663	9.0232e-05
1.8673	9.0265e-05
1.8683	9.0298e-05
1.8693	9.0331e-05
1.8703	9.0364e-05
1.8713	9.0398e-05
1.8723	9.0431e-05
1.8733	9.0465e-05
1.8743	9.0498e-05
1.8753	9.0532e-05
1.8763	9.0566e-05
1.8773	9.06e-05
1.8783	9.0634e-05
1.8793	9.0669e-05
1.8803	9.0703e-05
1.8813	9.0738e-05
1.8823	9.0772e-05
1.8833	9.0807e-05
1.8843	9.0842e-05
1.8853	9.0877e-05
1.8863	9.0912e-05
1.8873	9.0947e-05
1.8883	9.0982e-05
1.8893	9.1018e-05
1.8903	9.1053e-05
1.8913	9.1089e-05
1.8923	9.1125e-05
1.8933	9.1161e-05
1.8943	9.1197e-05
1.8953	9.1233e-05
1.8963	9.1269e-05
1.8973	9.1305e-05
1.8983	9.1342e-05
1.8993	9.1378e-05
1.9003	9.1415e-05
1.9013	9.1452e-05
1.9023	9.1489e-05
1.9033	9.1526e-05
1.9043	9.1563e-05
1.9053	9.16e-05
1.9063	9.1637e-05
1.9073	9.1675e-05
1.9083	9.1712e-05
1.9093	9.175e-05
1.9103	9.1788e-05
1.9113	9.1826e-05
1.9123	9.1864e-05
1.9133	9.1902e-05
1.9143	9.194e-05
1.9153	9.1978e-05
1.9163	9.2017e-05
1.9173	9.2055e-05
1.9183	9.2094e-05
1.9193	9.2133e-05
1.9203	9.2172e-05
1.9213	9.221e-05
1.9223	9.225e-05
1.9233	9.2289e-05
1.9243	9.2328e-05
1.9253	9.2367e-05
1.9263	9.2407e-05
1.9273	9.2446e-05
1.9283	9.2486e-05
1.9293	9.2526e-05
1.9303	9.2566e-05
1.9313	9.2606e-05
1.9323	9.2646e-05
1.9333	9.2686e-05
1.9343	9.2726e-05
1.9353	9.2767e-05
1.9363	9.2807e-05
1.9373	9.2848e-05
1.9383	9.2888e-05
1.9393	9.2929e-05
1.9403	9.297e-05
1.9413	9.3011e-05
1.9423	9.3052e-05
1.9433	9.3093e-05
1.9443	9.3134e-05
1.9453	9.3176e-05
1.9463	9.3217e-05
1.9473	9.3259e-05
1.9483	9.33e-05
1.9493	9.3342e-05
1.9503	9.3384e-05
1.9513	9.3426e-05
1.9523	9.3468e-05
1.9533	9.351e-05
1.9543	9.3552e-05
1.9553	9.3594e-05
1.9563	9.3637e-05
1.9573	9.3679e-05
1.9583	9.3722e-05
1.9593	9.3764e-05
1.9603	9.3807e-05
1.9613	9.385e-05
1.9623	9.3893e-05
1.9633	9.3936e-05
1.9643	9.3979e-05
1.9653	9.4022e-05
1.9663	9.4065e-05
1.9673	9.4109e-05
1.9683	9.4152e-05
1.9693	9.4196e-05
1.9703	9.4239e-05
1.9713	9.4283e-05
1.9723	9.4327e-05
1.9733	9.437e-05
1.9743	9.4414e-05
1.9753	9.4458e-05
1.9763	9.4502e-05
1.9773	9.4547e-05
1.9783	9.4591e-05
1.9793	9.4635e-05
1.9803	9.468e-05
1.9813	9.4724e-05
1.9823	9.4769e-05
1.9833	9.4813e-05
1.9843	9.4858e-05
1.9853	9.4903e-05
1.9863	9.4948e-05
1.9873	9.4993e-05
1.9883	9.5038e-05
1.9893	9.5083e-05
1.9903	9.5128e-05
1.9913	9.5173e-05
1.9923	9.5218e-05
1.9933	9.5264e-05
1.9943	9.5309e-05
1.9953	9.5355e-05
1.9963	9.54e-05
1.9973	9.5446e-05
1.9983	9.5492e-05
1.9993	9.5538e-05
2.0003	9.5583e-05
2.0013	9.5629e-05
2.0023	9.5675e-05
2.0033	9.5722e-05
2.0043	9.5768e-05
2.0053	9.5814e-05
2.0063	9.586e-05
2.0073	9.5907e-05
2.0083	9.5953e-05
2.0093	9.5999e-05
2.0103	9.6046e-05
2.0113	9.6093e-05
2.0123	9.6139e-05
2.0133	9.6186e-05
2.0143	9.6233e-05
2.0153	9.628e-05
2.0163	9.6327e-05
2.0173	9.6374e-05
2.0183	9.6421e-05
2.0193	9.6468e-05
2.0203	9.6515e-05
2.0213	9.6562e-05
2.0223	9.6609e-05
2.0233	9.6657e-05
2.0243	9.6704e-05
2.0253	9.6751e-05
2.0263	9.6799e-05
2.0273	9.6847e-05
2.0283	9.6894e-05
2.0293	9.6942e-05
2.0303	9.699e-05
2.0313	9.7037e-05
2.0323	9.7085e-05
2.0333	9.7133e-05
2.0343	9.7181e-05
2.0353	9.7229e-05
2.0363	9.7277e-05
2.0373	9.7325e-05
2.0383	9.7373e-05
2.0393	9.7421e-05
2.0403	9.747e-05
2.0413	9.7518e-05
2.0423	9.7566e-05
2.0433	9.7615e-05
2.0443	9.7663e-05
2.0453	9.7711e-05
2.0463	9.776e-05
2.0473	9.7809e-05
2.0483	9.7857e-05
2.0493	9.7906e-05
2.0503	9.7954e-05
2.0513	9.8003e-05
2.0523	9.8052e-05
2.0533	9.8101e-05
2.0543	9.815e-05
2.0553	9.8199e-05
2.0563	9.8248e-05
2.0573	9.8297e-05
2.0583	9.8346e-05
2.0593	9.8395e-05
2.0603	9.8444e-05
2.0613	9.8493e-05
2.0623	9.8542e-05
2.0633	9.8591e-05
2.0643	9.8641e-05
2.0653	9.869e-05
2.0663	9.8739e-05
2.0673	9.8789e-05
2.0683	9.8838e-05
2.0693	9.8887e-05
2.0703	9.8937e-05
2.0713	9.8986e-05
2.0723	9.9036e-05
2.0733	9.9085e-05
2.0743	9.9135e-05
2.0753	9.9185e-05
2.0763	9.9234e-05
2.0773	9.9284e-05
2.0783	9.9334e-05
2.0793	9.9383e-05
2.0803	9.9433e-05
2.0813	9.9483e-05
2.0823	9.9533e-05
2.0833	9.9583e-05
2.0843	9.9633e-05
2.0853	9.9683e-05
2.0863	9.9733e-05
2.0873	9.9783e-05
2.0883	9.9833e-05
2.0893	9.9883e-05
2.0903	9.9933e-05
2.0913	9.9983e-05
2.0923	0.00010003
2.0933	0.00010008
2.0943	0.00010013
2.0953	0.00010018
2.0963	0.00010023
2.0973	0.00010028
2.0983	0.00010033
2.0993	0.00010038
2.1003	0.00010043
2.1013	0.00010048
2.1023	0.00010054
2.1033	0.00010059
2.1043	0.00010064
2.1053	0.00010069
2.1063	0.00010074
2.1073	0.00010079
2.1083	0.00010084
2.1093	0.00010089
2.1103	0.00010094
2.1113	0.00010099
2.1123	0.00010104
2.1133	0.00010109
2.1143	0.00010114
2.1153	0.00010119
2.1163	0.00010124
2.1173	0.00010129
2.1183	0.00010134
2.1193	0.00010139
2.1203	0.00010144
2.1213	0.00010149
2.1223	0.00010154
2.1233	0.0001016
2.1243	0.00010165
2.1253	0.0001017
2.1263	0.00010175
2.1273	0.0001018
2.1283	0.00010185
2.1293	0.0001019
2.1303	0.00010195
2.1313	0.000102
2.1323	0.00010205
2.1333	0.0001021
2.1343	0.00010215
2.1353	0.0001022
2.1363	0.00010225
2.1373	0.0001023
2.1383	0.00010236
2.1393	0.00010241
2.1403	0.00010246
2.1413	0.00010251
2.1423	0.00010256
2.1433	0.00010261
2.1443	0.00010266
2.1453	0.00010271
2.1463	0.00010276
2.1473	0.00010281
2.1483	0.00010286
2.1493	0.00010291
2.1503	0.00010296
2.1513	0.00010302
2.1523	0.00010307
2.1533	0.00010312
2.1543	0.00010317
2.1553	0.00010322
2.1563	0.00010327
2.1573	0.00010332
2.1583	0.00010337
2.1593	0.00010342
2.1603	0.00010347
2.1613	0.00010352
2.1623	0.00010357
2.1633	0.00010362
2.1643	0.00010368
2.1653	0.00010373
2.1663	0.00010378
2.1673	0.00010383
2.1683	0.00010388
2.1693	0.00010393
2.1703	0.00010398
2.1713	0.00010403
2.1723	0.00010408
2.1733	0.00010413
2.1743	0.00010418
2.1753	0.00010423
2.1763	0.00010428
2.1773	0.00010433
2.1783	0.00010438
2.1793	0.00010444
2.1803	0.00010449
2.1813	0.00010454
2.1823	0.00010459
2.1833	0.00010464
2.1843	0.00010469
2.1853	0.00010474
2.1863	0.00010479
2.1873	0.00010484
2.1883	0.00010489
2.1893	0.00010494
2.1903	0.00010499
2.1913	0.00010504
2.1923	0.00010509
2.1933	0.00010514
2.1943	0.00010519
2.1953	0.00010524
2.1963	0.00010529
2.1973	0.00010534
2.1983	0.00010539
2.1993	0.00010544
2.2003	0.0001055
2.2013	0.00010555
2.2023	0.0001056
2.2033	0.00010565
2.2043	0.0001057
2.2053	0.00010575
2.2063	0.0001058
2.2073	0.00010585
2.2083	0.0001059
2.2093	0.00010595
2.2103	0.000106
2.2113	0.00010605
2.2123	0.0001061
2.2133	0.00010615
2.2143	0.0001062
2.2153	0.00010625
2.2163	0.0001063
2.2173	0.00010635
2.2183	0.0001064
2.2193	0.00010645
2.2203	0.0001065
2.2213	0.00010655
2.2223	0.0001066
2.2233	0.00010665
2.2243	0.0001067
2.2253	0.00010675
2.2263	0.0001068
2.2273	0.00010685
2.2283	0.0001069
2.2293	0.00010695
2.2303	0.000107
2.2313	0.00010705
2.2323	0.0001071
2.2333	0.00010715
2.2343	0.0001072
2.2353	0.00010725
2.2363	0.0001073
2.2373	0.00010735
2.2383	0.0001074
2.2393	0.00010744
2.2403	0.00010749
2.2413	0.00010754
2.2423	0.00010759
2.2433	0.00010764
2.2443	0.00010769
2.2453	0.00010774
2.2463	0.00010779
2.2473	0.00010784
2.2483	0.00010789
2.2493	0.00010794
2.2503	0.00010799
2.2513	0.00010804
2.2523	0.00010809
2.2533	0.00010814
2.2543	0.00010819
2.2553	0.00010823
2.2563	0.00010828
2.2573	0.00010833
2.2583	0.00010838
2.2593	0.00010843
2.2603	0.00010848
2.2613	0.00010853
2.2623	0.00010858
2.2633	0.00010863
2.2643	0.00010868
2.2653	0.00010873
2.2663	0.00010877
2.2673	0.00010882
2.2683	0.00010887
2.2693	0.00010892
2.2703	0.00010897
2.2713	0.00010902
2.2723	0.00010907
2.2733	0.00010912
2.2743	0.00010916
2.2753	0.00010921
2.2763	0.00010926
2.2773	0.00010931
2.2783	0.00010936
2.2793	0.00010941
2.2803	0.00010946
2.2813	0.0001095
2.2823	0.00010955
2.2833	0.0001096
2.2843	0.00010965
2.2853	0.0001097
2.2863	0.00010975
2.2873	0.00010979
2.2883	0.00010984
2.2893	0.00010989
2.2903	0.00010994
2.2913	0.00010999
2.2923	0.00011004
2.2933	0.00011008
2.2943	0.00011013
2.2953	0.00011018
2.2963	0.00011023
2.2973	0.00011028
2.2983	0.00011032
2.2993	0.00011037
2.3003	0.00011042
2.3013	0.00011047
2.3023	0.00011052
2.3033	0.00011056
2.3043	0.00011061
2.3053	0.00011066
2.3063	0.00011071
2.3073	0.00011075
2.3083	0.0001108
2.3093	0.00011085
2.3103	0.0001109
2.3113	0.00011095
2.3123	0.00011099
2.3133	0.00011104
2.3143	0.00011109
2.3153	0.00011114
2.3163	0.00011118
2.3173	0.00011123
2.3183	0.00011128
2.3193	0.00011133
2.3203	0.00011137
2.3213	0.00011142
2.3223	0.00011147
2.3233	0.00011151
2.3243	0.00011156
2.3253	0.00011161
2.3263	0.00011166
2.3273	0.0001117
2.3283	0.00011175
2.3293	0.0001118
2.3303	0.00011184
2.3313	0.00011189
2.3323	0.00011194
2.3333	0.00011199
2.3343	0.00011203
2.3353	0.00011208
2.3363	0.00011213
2.3373	0.00011217
2.3383	0.00011222
2.3393	0.00011227
2.3403	0.00011231
2.3413	0.00011236
2.3423	0.00011241
2.3433	0.00011245
2.3443	0.0001125
2.3453	0.00011255
2.3463	0.00011259
2.3473	0.00011264
2.3483	0.00011269
2.3493	0.00011273
2.3503	0.00011278
2.3513	0.00011282
2.3523	0.00011287
2.3533	0.00011292
2.3543	0.00011296
2.3553	0.00011301
2.3563	0.00011306
2.3573	0.0001131
2.3583	0.00011315
2.3593	0.0001132
2.3603	0.00011324
2.3613	0.00011329
2.3623	0.00011333
2.3633	0.00011338
2.3643	0.00011343
2.3653	0.00011347
2.3663	0.00011352
2.3673	0.00011356
2.3683	0.00011361
2.3693	0.00011366
2.3703	0.0001137
2.3713	0.00011375
2.3723	0.00011379
2.3733	0.00011384
2.3743	0.00011388
2.3753	0.00011393
2.3763	0.00011398
2.3773	0.00011402
2.3783	0.00011407
2.3793	0.00011411
2.3803	0.00011416
2.3813	0.0001142
2.3823	0.00011425
2.3833	0.0001143
2.3843	0.00011434
2.3853	0.00011439
2.3863	0.00011443
2.3873	0.00011448
2.3883	0.00011452
2.3893	0.00011457
2.3903	0.00011461
2.3913	0.00011466
2.3923	0.0001147
2.3933	0.00011475
2.3943	0.00011479
2.3953	0.00011484
2.3963	0.00011488
2.3973	0.00011493
2.3983	0.00011497
2.3993	0.00011502
2.4003	0.00011506
2.4013	0.00011511
2.4023	0.00011515
2.4033	0.0001152
2.4043	0.00011524
2.4053	0.00011529
2.4063	0.00011533
2.4073	0.00011538
2.4083	0.00011542
2.4093	0.00011547
2.4103	0.00011551
2.4113	0.00011556
2.4123	0.0001156
2.4133	0.00011565
2.4143	0.00011569
2.4153	0.00011574
2.4163	0.00011578
2.4173	0.00011583
2.4183	0.00011587
2.4193	0.00011592
2.4203	0.00011596
2.4213	0.00011601
2.4223	0.00011605
2.4233	0.0001161
2.4243	0.00011614
2.4253	0.00011618
2.4263	0.00011623
2.4273	0.00011627
2.4283	0.00011632
2.4293	0.00011636
2.4303	0.00011641
2.4313	0.00011645
2.4323	0.0001165
2.4333	0.00011654
2.4343	0.00011658
2.4353	0.00011663
2.4363	0.00011667
2.4373	0.00011672
2.4383	0.00011676
2.4393	0.00011681
2.4403	0.00011685
2.4413	0.00011689
2.4423	0.00011694
2.4433	0.00011698
2.4443	0.00011703
2.4453	0.00011707
2.4463	0.00011711
2.4473	0.00011716
2.4483	0.0001172
2.4493	0.00011725
2.4504	0.00011729
2.4514	0.00011733
2.4524	0.00011738
2.4534	0.00011742
2.4544	0.00011747
2.4554	0.00011751
2.4564	0.00011755
2.4574	0.0001176
2.4584	0.00011764
2.4594	0.00011769
2.4604	0.00011773
2.4614	0.00011777
2.4624	0.00011782
2.4634	0.00011786
2.4644	0.00011791
2.4654	0.00011795
2.4664	0.00011799
2.4674	0.00011804
2.4684	0.00011808
2.4694	0.00011812
2.4704	0.00011817
2.4714	0.00011821
2.4724	0.00011826
2.4734	0.0001183
2.4744	0.00011834
2.4754	0.00011839
2.4764	0.00011843
2.4774	0.00011847
2.4784	0.00011852
2.4794	0.00011856
2.4804	0.00011861
2.4814	0.00011865
2.4824	0.00011869
2.4834	0.00011874
2.4844	0.00011878
2.4854	0.00011882
2.4864	0.00011887
2.4874	0.00011891
2.4884	0.00011895
2.4894	0.000119
2.4904	0.00011904
2.4914	0.00011908
2.4924	0.00011913
2.4934	0.00011917
2.4944	0.00011921
2.4954	0.00011926
2.4964	0.0001193
2.4974	0.00011935
2.4984	0.00011939
2.4994	0.00011943
2.5004	0.00011948
2.5014	0.00011952
2.5024	0.00011956
2.5034	0.00011961
2.5044	0.00011965
2.5054	0.00011969
2.5064	0.00011974
2.5074	0.00011978
2.5084	0.00011982
2.5094	0.00011987
2.5104	0.00011991
2.5114	0.00011995
2.5124	0.00012
2.5134	0.00012004
2.5144	0.00012008
2.5154	0.00012013
2.5164	0.00012017
2.5174	0.00012021
2.5184	0.00012026
2.5194	0.0001203
2.5204	0.00012034
2.5214	0.00012039
2.5224	0.00012043
2.5234	0.00012047
2.5244	0.00012052
2.5254	0.00012056
2.5264	0.0001206
2.5274	0.00012065
2.5284	0.00012069
2.5294	0.00012073
2.5304	0.00012078
2.5314	0.00012082
2.5324	0.00012086
2.5334	0.00012091
2.5344	0.00012095
2.5354	0.00012099
2.5364	0.00012104
2.5374	0.00012108
2.5384	0.00012112
2.5394	0.00012117
2.5404	0.00012121
2.5414	0.00012125
2.5424	0.0001213
2.5434	0.00012134
2.5444	0.00012138
2.5454	0.00012143
2.5464	0.00012147
2.5474	0.00012151
2.5484	0.00012156
2.5494	0.0001216
2.5504	0.00012164
2.5514	0.00012169
2.5524	0.00012173
2.5534	0.00012177
2.5544	0.00012182
2.5554	0.00012186
2.5564	0.0001219
2.5574	0.00012195
2.5584	0.00012199
2.5594	0.00012203
2.5604	0.00012208
2.5614	0.00012212
2.5624	0.00012216
2.5634	0.00012221
2.5644	0.00012225
2.5654	0.00012229
2.5664	0.00012234
2.5674	0.00012238
2.5684	0.00012242
2.5694	0.00012247
2.5704	0.00012251
2.5714	0.00012255
2.5724	0.0001226
2.5734	0.00012264
2.5744	0.00012268
2.5754	0.00012273
2.5764	0.00012277
2.5774	0.00012281
2.5784	0.00012286
2.5794	0.0001229
2.5804	0.00012294
2.5814	0.00012299
2.5824	0.00012303
2.5834	0.00012307
2.5844	0.00012312
2.5854	0.00012316
2.5864	0.00012321
2.5874	0.00012325
2.5884	0.00012329
2.5894	0.00012334
2.5904	0.00012338
2.5914	0.00012342
2.5924	0.00012347
2.5934	0.00012351
2.5944	0.00012355
2.5954	0.0001236
2.5964	0.00012364
2.5974	0.00012368
2.5984	0.00012373
2.5994	0.00012377
2.6004	0.00012382
2.6014	0.00012386
2.6024	0.0001239
2.6034	0.00012395
2.6044	0.00012399
2.6054	0.00012403
2.6064	0.00012408
2.6074	0.00012412
2.6084	0.00012417
2.6094	0.00012421
2.6104	0.00012425
2.6114	0.0001243
2.6124	0.00012434
2.6134	0.00012438
2.6144	0.00012443
2.6154	0.00012447
2.6164	0.00012452
2.6174	0.00012456
2.6184	0.0001246
2.6194	0.00012465
2.6204	0.00012469
2.6214	0.00012474
2.6224	0.00012478
2.6234	0.00012482
2.6244	0.00012487
2.6254	0.00012491
2.6264	0.00012496
2.6274	0.000125
2.6284	0.00012504
2.6294	0.00012509
2.6304	0.00012513
2.6314	0.00012518
2.6324	0.00012522
2.6334	0.00012526
2.6344	0.00012531
2.6354	0.00012535
2.6364	0.0001254
2.6374	0.00012544
2.6384	0.00012549
2.6394	0.00012553
2.6404	0.00012557
2.6414	0.00012562
2.6424	0.00012566
2.6434	0.00012571
2.6444	0.00012575
2.6454	0.0001258
2.6464	0.00012584
2.6474	0.00012588
2.6484	0.00012593
2.6494	0.00012597
2.6504	0.00012602
2.6514	0.00012606
2.6524	0.00012611
2.6534	0.00012615
2.6544	0.00012619
2.6554	0.00012624
2.6564	0.00012628
2.6574	0.00012633
2.6584	0.00012637
2.6594	0.00012642
2.6604	0.00012646
2.6614	0.00012651
2.6624	0.00012655
2.6634	0.0001266
2.6644	0.00012664
2.6654	0.00012669
2.6664	0.00012673
2.6674	0.00012677
2.6684	0.00012682
2.6694	0.00012686
2.6704	0.00012691
2.6714	0.00012695
2.6724	0.000127
2.6734	0.00012704
2.6744	0.00012709
2.6754	0.00012713
2.6764	0.00012718
2.6774	0.00012722
2.6784	0.00012727
2.6794	0.00012731
2.6804	0.00012736
2.6814	0.0001274
2.6824	0.00012745
2.6834	0.00012749
2.6844	0.00012754
2.6854	0.00012758
2.6864	0.00012763
2.6874	0.00012767
2.6884	0.00012772
2.6894	0.00012776
2.6904	0.00012781
2.6914	0.00012785
2.6924	0.0001279
2.6934	0.00012794
2.6944	0.00012799
2.6954	0.00012804
2.6964	0.00012808
2.6974	0.00012813
2.6984	0.00012817
2.6994	0.00012822
2.7004	0.00012826
2.7014	0.00012831
2.7024	0.00012835
2.7034	0.0001284
2.7044	0.00012844
2.7054	0.00012849
2.7064	0.00012853
2.7074	0.00012858
2.7084	0.00012863
2.7094	0.00012867
2.7104	0.00012872
2.7114	0.00012876
2.7124	0.00012881
2.7134	0.00012885
2.7144	0.0001289
2.7154	0.00012894
2.7164	0.00012899
2.7174	0.00012904
2.7184	0.00012908
2.7194	0.00012913
2.7204	0.00012917
2.7214	0.00012922
2.7224	0.00012927
2.7234	0.00012931
2.7244	0.00012936
2.7254	0.0001294
2.7264	0.00012945
2.7274	0.00012949
2.7284	0.00012954
2.7294	0.00012959
2.7304	0.00012963
2.7314	0.00012968
2.7324	0.00012973
2.7334	0.00012977
2.7344	0.00012982
2.7354	0.00012986
2.7364	0.00012991
2.7374	0.00012996
2.7384	0.00013
2.7394	0.00013005
2.7404	0.00013009
2.7414	0.00013014
2.7424	0.00013019
2.7434	0.00013023
2.7444	0.00013028
2.7454	0.00013033
2.7464	0.00013037
2.7474	0.00013042
2.7484	0.00013046
2.7494	0.00013051
2.7504	0.00013056
2.7514	0.0001306
2.7524	0.00013065
2.7534	0.0001307
2.7544	0.00013074
2.7554	0.00013079
2.7564	0.00013084
2.7574	0.00013088
2.7584	0.00013093
2.7594	0.00013098
2.7604	0.00013102
2.7614	0.00013107
2.7624	0.00013112
2.7634	0.00013116
2.7644	0.00013121
2.7654	0.00013126
2.7664	0.0001313
2.7674	0.00013135
2.7684	0.0001314
2.7694	0.00013144
2.7704	0.00013149
2.7714	0.00013154
2.7724	0.00013158
2.7734	0.00013163
2.7744	0.00013168
2.7754	0.00013172
2.7764	0.00013177
2.7774	0.00013182
2.7784	0.00013187
2.7794	0.00013191
2.7804	0.00013196
2.7814	0.00013201
2.7824	0.00013205
2.7834	0.0001321
2.7844	0.00013215
2.7854	0.00013219
2.7864	0.00013224
2.7874	0.00013229
2.7884	0.00013234
2.7894	0.00013238
2.7904	0.00013243
2.7914	0.00013248
2.7924	0.00013252
2.7934	0.00013257
2.7944	0.00013262
2.7954	0.00013267
2.7964	0.00013271
2.7974	0.00013276
2.7984	0.00013281
2.7994	0.00013286
2.8004	0.0001329
2.8014	0.00013295
2.8024	0.000133
2.8034	0.00013305
2.8044	0.00013309
2.8054	0.00013314
2.8064	0.00013319
2.8074	0.00013324
2.8084	0.00013328
2.8094	0.00013333
2.8104	0.00013338
2.8114	0.00013343
2.8124	0.00013347
2.8134	0.00013352
2.8144	0.00013357
2.8154	0.00013362
2.8164	0.00013366
2.8174	0.00013371
2.8184	0.00013376
2.8194	0.00013381
2.8204	0.00013385
2.8214	0.0001339
2.8224	0.00013395
2.8234	0.000134
2.8244	0.00013404
2.8254	0.00013409
2.8264	0.00013414
2.8274	0.00013419
2.8284	0.00013424
2.8294	0.00013428
2.8304	0.00013433
2.8314	0.00013438
2.8324	0.00013443
2.8334	0.00013447
2.8344	0.00013452
2.8354	0.00013457
2.8364	0.00013462
2.8374	0.00013467
2.8384	0.00013471
2.8394	0.00013476
2.8404	0.00013481
2.8414	0.00013486
2.8424	0.00013491
2.8434	0.00013495
2.8444	0.000135
2.8454	0.00013505
2.8464	0.0001351
2.8474	0.00013515
2.8484	0.00013519
2.8494	0.00013524
2.8504	0.00013529
2.8514	0.00013534
2.8524	0.00013539
2.8534	0.00013543
2.8544	0.00013548
2.8554	0.00013553
2.8564	0.00013558
2.8574	0.00013563
2.8584	0.00013567
2.8594	0.00013572
2.8604	0.00013577
2.8614	0.00013582
2.8624	0.00013587
2.8634	0.00013591
2.8644	0.00013596
2.8654	0.00013601
2.8664	0.00013606
2.8674	0.00013611
2.8684	0.00013615
2.8694	0.0001362
2.8704	0.00013625
2.8714	0.0001363
2.8724	0.00013635
2.8734	0.0001364
2.8744	0.00013644
2.8754	0.00013649
2.8764	0.00013654
2.8774	0.00013659
2.8784	0.00013664
2.8794	0.00013668
2.8804	0.00013673
2.8814	0.00013678
2.8824	0.00013683
2.8834	0.00013688
2.8844	0.00013693
2.8854	0.00013697
2.8864	0.00013702
2.8874	0.00013707
2.8884	0.00013712
2.8894	0.00013717
2.8904	0.00013722
2.8914	0.00013726
2.8924	0.00013731
2.8934	0.00013736
2.8944	0.00013741
2.8954	0.00013746
2.8964	0.00013751
2.8974	0.00013755
2.8984	0.0001376
2.8994	0.00013765
2.9004	0.0001377
2.9014	0.00013775
2.9024	0.00013779
2.9034	0.00013784
2.9044	0.00013789
2.9054	0.00013794
2.9064	0.00013799
2.9074	0.00013804
2.9084	0.00013808
2.9094	0.00013813
2.9104	0.00013818
2.9114	0.00013823
2.9124	0.00013828
2.9134	0.00013833
2.9144	0.00013837
2.9154	0.00013842
2.9164	0.00013847
2.9174	0.00013852
2.9184	0.00013857
2.9194	0.00013861
2.9204	0.00013866
2.9214	0.00013871
2.9224	0.00013876
2.9234	0.00013881
2.9244	0.00013886
2.9254	0.0001389
2.9264	0.00013895
2.9274	0.000139
2.9284	0.00013905
2.9294	0.0001391
2.9304	0.00013915
2.9314	0.00013919
2.9324	0.00013924
2.9334	0.00013929
2.9344	0.00013934
2.9354	0.00013939
2.9364	0.00013943
2.9374	0.00013948
2.9384	0.00013953
2.9394	0.00013958
2.9404	0.00013963
2.9414	0.00013967
2.9424	0.00013972
2.9434	0.00013977
2.9444	0.00013982
2.9454	0.00013987
2.9464	0.00013992
2.9474	0.00013996
2.9484	0.00014001
2.9494	0.00014006
2.9504	0.00014011
2.9514	0.00014016
2.9524	0.0001402
2.9534	0.00014025
2.9544	0.0001403
2.9554	0.00014035
2.9564	0.0001404
2.9574	0.00014044
2.9584	0.00014049
2.9594	0.00014054
2.9604	0.00014059
2.9614	0.00014064
2.9624	0.00014068
2.9634	0.00014073
2.9644	0.00014078
2.9654	0.00014083
2.9664	0.00014087
2.9674	0.00014092
2.9684	0.00014097
2.9694	0.00014102
2.9704	0.00014107
2.9714	0.00014111
2.9724	0.00014116
2.9734	0.00014121
2.9744	0.00014126
2.9754	0.0001413
2.9764	0.00014135
2.9774	0.0001414
2.9784	0.00014145
2.9794	0.0001415
2.9804	0.00014154
2.9814	0.00014159
2.9824	0.00014164
2.9834	0.00014169
2.9844	0.00014173
2.9854	0.00014178
2.9864	0.00014183
2.9874	0.00014188
2.9884	0.00014192
2.9894	0.00014197
2.9904	0.00014202
2.9914	0.00014207
2.9924	0.00014211
2.9934	0.00014216
2.9944	0.00014221
2.9954	0.00014226
2.9964	0.0001423
2.9974	0.00014235
2.9984	0.0001424
2.9994	0.00014245
3.0004	0.00014249
3.0014	0.00014254
3.0024	0.00014259
3.0034	0.00014264
3.0044	0.00014268
3.0054	0.00014273
3.0064	0.00014278
3.0074	0.00014282
3.0084	0.00014287
3.0094	0.00014292
3.0104	0.00014297
3.0114	0.00014301
3.0124	0.00014306
3.0134	0.00014311
3.0144	0.00014315
3.0154	0.0001432
3.0164	0.00014325
3.0174	0.00014329
3.0184	0.00014334
3.0194	0.00014339
3.0204	0.00014344
3.0214	0.00014348
3.0224	0.00014353
3.0234	0.00014358
3.0244	0.00014362
3.0254	0.00014367
3.0264	0.00014372
3.0274	0.00014376
3.0284	0.00014381
3.0294	0.00014386
3.0304	0.0001439
3.0314	0.00014395
3.0324	0.000144
3.0334	0.00014404
3.0344	0.00014409
3.0354	0.00014414
3.0364	0.00014418
3.0374	0.00014423
3.0384	0.00014428
3.0394	0.00014432
3.0404	0.00014437
3.0414	0.00014442
3.0424	0.00014446
3.0434	0.00014451
3.0444	0.00014455
3.0454	0.0001446
3.0464	0.00014465
3.0474	0.00014469
3.0484	0.00014474
3.0494	0.00014479
3.0504	0.00014483
3.0514	0.00014488
3.0524	0.00014492
3.0534	0.00014497
3.0544	0.00014502
3.0554	0.00014506
3.0564	0.00014511
3.0574	0.00014516
3.0584	0.0001452
3.0594	0.00014525
3.0604	0.00014529
3.0614	0.00014534
3.0624	0.00014538
3.0634	0.00014543
3.0644	0.00014548
3.0654	0.00014552
3.0664	0.00014557
3.0674	0.00014561
3.0684	0.00014566
3.0694	0.00014571
3.0704	0.00014575
3.0714	0.0001458
3.0724	0.00014584
3.0734	0.00014589
3.0744	0.00014593
3.0754	0.00014598
3.0764	0.00014602
3.0774	0.00014607
3.0784	0.00014612
3.0794	0.00014616
3.0804	0.00014621
3.0814	0.00014625
3.0824	0.0001463
3.0834	0.00014634
3.0844	0.00014639
3.0854	0.00014643
3.0864	0.00014648
3.0874	0.00014652
3.0884	0.00014657
3.0894	0.00014661
3.0904	0.00014666
3.0914	0.0001467
3.0924	0.00014675
3.0934	0.00014679
3.0944	0.00014684
3.0954	0.00014688
3.0964	0.00014693
3.0974	0.00014697
3.0984	0.00014702
3.0994	0.00014706
3.1004	0.00014711
3.1014	0.00014715
3.1024	0.0001472
3.1034	0.00014724
3.1044	0.00014729
3.1054	0.00014733
3.1064	0.00014737
3.1074	0.00014742
3.1084	0.00014746
3.1094	0.00014751
3.1104	0.00014755
3.1114	0.0001476
3.1124	0.00014764
3.1134	0.00014769
3.1144	0.00014773
3.1154	0.00014777
3.1164	0.00014782
3.1174	0.00014786
3.1184	0.00014791
3.1194	0.00014795
3.1204	0.000148
3.1214	0.00014804
3.1224	0.00014808
3.1234	0.00014813
3.1244	0.00014817
3.1254	0.00014822
3.1264	0.00014826
3.1274	0.0001483
3.1284	0.00014835
3.1294	0.00014839
3.1304	0.00014844
3.1314	0.00014848
3.1324	0.00014852
3.1334	0.00014857
3.1344	0.00014861
3.1354	0.00014865
3.1364	0.0001487
3.1374	0.00014874
3.1384	0.00014879
3.1394	0.00014883
3.1404	0.00014887
3.1414	0.00014892
3.1424	0.00014896
3.1434	0.000149
3.1444	0.00014905
3.1454	0.00014909
3.1464	0.00014913
3.1474	0.00014918
3.1484	0.00014922
3.1494	0.00014926
3.1505	0.00014931
3.1515	0.00014935
3.1525	0.00014939
3.1535	0.00014944
3.1545	0.00014948
3.1555	0.00014952
3.1565	0.00014956
3.1575	0.00014961
3.1585	0.00014965
3.1595	0.00014969
3.1605	0.00014974
3.1615	0.00014978
3.1625	0.00014982
3.1635	0.00014986
3.1645	0.00014991
3.1655	0.00014995
3.1665	0.00014999
3.1675	0.00015004
3.1685	0.00015008
3.1695	0.00015012
3.1705	0.00015016
3.1715	0.00015021
3.1725	0.00015025
3.1735	0.00015029
3.1745	0.00015033
3.1755	0.00015038
3.1765	0.00015042
3.1775	0.00015046
3.1785	0.0001505
3.1795	0.00015055
3.1805	0.00015059
3.1815	0.00015063
3.1825	0.00015067
3.1835	0.00015071
3.1845	0.00015076
3.1855	0.0001508
3.1865	0.00015084
3.1875	0.00015088
3.1885	0.00015093
3.1895	0.00015097
3.1905	0.00015101
3.1915	0.00015105
3.1925	0.00015109
3.1935	0.00015113
3.1945	0.00015118
3.1955	0.00015122
3.1965	0.00015126
3.1975	0.0001513
3.1985	0.00015134
3.1995	0.00015139
3.2005	0.00015143
3.2015	0.00015147
3.2025	0.00015151
3.2035	0.00015155
3.2045	0.00015159
3.2055	0.00015164
3.2065	0.00015168
3.2075	0.00015172
3.2085	0.00015176
3.2095	0.0001518
3.2105	0.00015184
3.2115	0.00015188
3.2125	0.00015193
3.2135	0.00015197
3.2145	0.00015201
3.2155	0.00015205
3.2165	0.00015209
3.2175	0.00015213
3.2185	0.00015217
3.2195	0.00015221
3.2205	0.00015226
3.2215	0.0001523
3.2225	0.00015234
3.2235	0.00015238
3.2245	0.00015242
3.2255	0.00015246
3.2265	0.0001525
3.2275	0.00015254
3.2285	0.00015258
3.2295	0.00015262
3.2305	0.00015267
3.2315	0.00015271
3.2325	0.00015275
3.2335	0.00015279
3.2345	0.00015283
3.2355	0.00015287
3.2365	0.00015291
3.2375	0.00015295
3.2385	0.00015299
3.2395	0.00015303
3.2405	0.00015307
3.2415	0.00015311
3.2425	0.00015315
3.2435	0.0001532
3.2445	0.00015324
3.2455	0.00015328
3.2465	0.00015332
3.2475	0.00015336
3.2485	0.0001534
3.2495	0.00015344
3.2505	0.00015348
3.2515	0.00015352
3.2525	0.00015356
3.2535	0.0001536
3.2545	0.00015364
3.2555	0.00015368
3.2565	0.00015372
3.2575	0.00015376
3.2585	0.0001538
3.2595	0.00015384
3.2605	0.00015388
3.2615	0.00015392
3.2625	0.00015396
3.2635	0.000154
3.2645	0.00015404
3.2655	0.00015408
3.2665	0.00015412
3.2675	0.00015416
3.2685	0.0001542
3.2695	0.00015424
3.2705	0.00015428
3.2715	0.00015432
3.2725	0.00015436
3.2735	0.0001544
3.2745	0.00015444
3.2755	0.00015448
3.2765	0.00015452
3.2775	0.00015456
3.2785	0.0001546
3.2795	0.00015464
3.2805	0.00015468
3.2815	0.00015472
3.2825	0.00015476
3.2835	0.0001548
3.2845	0.00015484
3.2855	0.00015488
3.2865	0.00015492
3.2875	0.00015496
3.2885	0.000155
3.2895	0.00015504
3.2905	0.00015508
3.2915	0.00015512
3.2925	0.00015516
3.2935	0.0001552
3.2945	0.00015524
3.2955	0.00015528
3.2965	0.00015532
3.2975	0.00015536
3.2985	0.0001554
3.2995	0.00015544
3.3005	0.00015547
3.3015	0.00015551
3.3025	0.00015555
3.3035	0.00015559
3.3045	0.00015563
3.3055	0.00015567
3.3065	0.00015571
3.3075	0.00015575
3.3085	0.00015579
3.3095	0.00015583
3.3105	0.00015587
3.3115	0.00015591
3.3125	0.00015595
3.3135	0.00015599
3.3145	0.00015603
3.3155	0.00015607
3.3165	0.00015611
3.3175	0.00015614
3.3185	0.00015618
3.3195	0.00015622
3.3205	0.00015626
3.3215	0.0001563
3.3225	0.00015634
3.3235	0.00015638
3.3245	0.00015642
3.3255	0.00015646
3.3265	0.0001565
3.3275	0.00015654
3.3285	0.00015658
3.3295	0.00015662
3.3305	0.00015665
3.3315	0.00015669
3.3325	0.00015673
3.3335	0.00015677
3.3345	0.00015681
3.3355	0.00015685
3.3365	0.00015689
3.3375	0.00015693
3.3385	0.00015697
3.3395	0.00015701
3.3405	0.00015705
3.3415	0.00015709
3.3425	0.00015712
3.3435	0.00015716
3.3445	0.0001572
3.3455	0.00015724
3.3465	0.00015728
3.3475	0.00015732
3.3485	0.00015736
3.3495	0.0001574
3.3505	0.00015744
3.3515	0.00015748
3.3525	0.00015751
3.3535	0.00015755
3.3545	0.00015759
3.3555	0.00015763
3.3565	0.00015767
3.3575	0.00015771
3.3585	0.00015775
3.3595	0.00015779
3.3605	0.00015783
3.3615	0.00015787
3.3625	0.00015791
3.3635	0.00015794
3.3645	0.00015798
3.3655	0.00015802
3.3665	0.00015806
3.3675	0.0001581
3.3685	0.00015814
3.3695	0.00015818
3.3705	0.00015822
3.3715	0.00015826
3.3725	0.0001583
3.3735	0.00015833
3.3745	0.00015837
3.3755	0.00015841
3.3765	0.00015845
3.3775	0.00015849
3.3785	0.00015853
3.3795	0.00015857
3.3805	0.00015861
3.3815	0.00015865
3.3825	0.00015869
3.3835	0.00015872
3.3845	0.00015876
3.3855	0.0001588
3.3865	0.00015884
3.3875	0.00015888
3.3885	0.00015892
3.3895	0.00015896
3.3905	0.000159
3.3915	0.00015904
3.3925	0.00015908
3.3935	0.00015912
3.3945	0.00015915
3.3955	0.00015919
3.3965	0.00015923
3.3975	0.00015927
3.3985	0.00015931
3.3995	0.00015935
3.4005	0.00015939
3.4015	0.00015943
3.4025	0.00015947
3.4035	0.00015951
3.4045	0.00015955
3.4055	0.00015958
3.4065	0.00015962
3.4075	0.00015966
3.4085	0.0001597
3.4095	0.00015974
3.4105	0.00015978
3.4115	0.00015982
3.4125	0.00015986
3.4135	0.0001599
3.4145	0.00015994
3.4155	0.00015998
3.4165	0.00016002
3.4175	0.00016005
3.4185	0.00016009
3.4195	0.00016013
3.4205	0.00016017
3.4215	0.00016021
3.4225	0.00016025
3.4235	0.00016029
3.4245	0.00016033
3.4255	0.00016037
3.4265	0.00016041
3.4275	0.00016045
3.4285	0.00016049
3.4295	0.00016053
3.4305	0.00016057
3.4315	0.00016061
3.4325	0.00016064
3.4335	0.00016068
3.4345	0.00016072
3.4355	0.00016076
3.4365	0.0001608
3.4375	0.00016084
3.4385	0.00016088
3.4395	0.00016092
3.4405	0.00016096
3.4415	0.000161
3.4425	0.00016104
3.4435	0.00016108
3.4445	0.00016112
3.4455	0.00016116
3.4465	0.0001612
3.4475	0.00016124
3.4485	0.00016128
3.4495	0.00016132
3.4505	0.00016136
3.4515	0.0001614
3.4525	0.00016143
3.4535	0.00016147
3.4545	0.00016151
3.4555	0.00016155
3.4565	0.00016159
3.4575	0.00016163
3.4585	0.00016167
3.4595	0.00016171
3.4605	0.00016175
3.4615	0.00016179
3.4625	0.00016183
3.4635	0.00016187
3.4645	0.00016191
3.4655	0.00016195
3.4665	0.00016199
3.4675	0.00016203
3.4685	0.00016207
3.4695	0.00016211
3.4705	0.00016215
3.4715	0.00016219
3.4725	0.00016223
3.4735	0.00016227
3.4745	0.00016231
3.4755	0.00016235
3.4765	0.00016239
3.4775	0.00016243
3.4785	0.00016247
3.4795	0.00016251
3.4805	0.00016255
3.4815	0.00016259
3.4825	0.00016263
3.4835	0.00016267
3.4845	0.00016271
3.4855	0.00016275
3.4865	0.00016279
3.4875	0.00016283
3.4885	0.00016287
3.4895	0.00016291
3.4905	0.00016295
3.4915	0.000163
3.4925	0.00016304
3.4935	0.00016308
3.4945	0.00016312
3.4955	0.00016316
3.4965	0.0001632
3.4975	0.00016324
3.4985	0.00016328
3.4995	0.00016332
3.5005	0.00016336
3.5015	0.0001634
3.5025	0.00016344
3.5035	0.00016348
3.5045	0.00016352
3.5055	0.00016356
3.5065	0.0001636
3.5075	0.00016364
3.5085	0.00016368
3.5095	0.00016373
3.5105	0.00016377
3.5115	0.00016381
3.5125	0.00016385
3.5135	0.00016389
3.5145	0.00016393
3.5155	0.00016397
3.5165	0.00016401
3.5175	0.00016405
3.5185	0.00016409
3.5195	0.00016413
3.5205	0.00016418
3.5215	0.00016422
3.5225	0.00016426
3.5235	0.0001643
3.5245	0.00016434
3.5255	0.00016438
3.5265	0.00016442
3.5275	0.00016446
3.5285	0.0001645
3.5295	0.00016455
3.5305	0.00016459
3.5315	0.00016463
3.5325	0.00016467
3.5335	0.00016471
3.5345	0.00016475
3.5355	0.00016479
3.5365	0.00016484
3.5375	0.00016488
3.5385	0.00016492
3.5395	0.00016496
3.5405	0.000165
3.5415	0.00016504
3.5425	0.00016508
3.5435	0.00016513
3.5445	0.00016517
3.5455	0.00016521
3.5465	0.00016525
3.5475	0.00016529
3.5485	0.00016534
3.5495	0.00016538
3.5505	0.00016542
3.5515	0.00016546
3.5525	0.0001655
3.5535	0.00016554
3.5545	0.00016559
3.5555	0.00016563
3.5565	0.00016567
3.5575	0.00016571
3.5585	0.00016575
3.5595	0.0001658
3.5605	0.00016584
3.5615	0.00016588
3.5625	0.00016592
3.5635	0.00016597
3.5645	0.00016601
3.5655	0.00016605
3.5665	0.00016609
3.5675	0.00016613
3.5685	0.00016618
3.5695	0.00016622
3.5705	0.00016626
3.5715	0.0001663
3.5725	0.00016635
3.5735	0.00016639
3.5745	0.00016643
3.5755	0.00016647
3.5765	0.00016652
3.5775	0.00016656
3.5785	0.0001666
3.5795	0.00016664
3.5805	0.00016669
3.5815	0.00016673
3.5825	0.00016677
3.5835	0.00016682
3.5845	0.00016686
3.5855	0.0001669
3.5865	0.00016694
3.5875	0.00016699
3.5885	0.00016703
3.5895	0.00016707
3.5905	0.00016712
3.5915	0.00016716
3.5925	0.0001672
3.5935	0.00016725
3.5945	0.00016729
3.5955	0.00016733
3.5965	0.00016737
3.5975	0.00016742
3.5985	0.00016746
3.5995	0.0001675
3.6005	0.00016755
3.6015	0.00016759
3.6025	0.00016763
3.6035	0.00016768
3.6045	0.00016772
3.6055	0.00016777
3.6065	0.00016781
3.6075	0.00016785
3.6085	0.0001679
3.6095	0.00016794
3.6105	0.00016798
3.6115	0.00016803
3.6125	0.00016807
3.6135	0.00016811
3.6145	0.00016816
3.6155	0.0001682
3.6165	0.00016825
3.6175	0.00016829
3.6185	0.00016833
3.6195	0.00016838
3.6205	0.00016842
3.6215	0.00016847
3.6225	0.00016851
3.6235	0.00016855
3.6245	0.0001686
3.6255	0.00016864
3.6265	0.00016869
3.6275	0.00016873
3.6285	0.00016877
3.6295	0.00016882
3.6305	0.00016886
3.6315	0.00016891
3.6325	0.00016895
3.6335	0.000169
3.6345	0.00016904
3.6355	0.00016909
3.6365	0.00016913
3.6375	0.00016917
3.6385	0.00016922
3.6395	0.00016926
3.6405	0.00016931
3.6415	0.00016935
3.6425	0.0001694
3.6435	0.00016944
3.6445	0.00016949
3.6455	0.00016953
3.6465	0.00016958
3.6475	0.00016962
3.6485	0.00016967
3.6495	0.00016971
3.6505	0.00016976
3.6515	0.0001698
3.6525	0.00016985
3.6535	0.00016989
3.6545	0.00016994
3.6555	0.00016998
3.6565	0.00017003
3.6575	0.00017007
3.6585	0.00017012
3.6595	0.00017016
3.6605	0.00017021
3.6615	0.00017025
3.6625	0.0001703
3.6635	0.00017034
3.6645	0.00017039
3.6655	0.00017044
3.6665	0.00017048
3.6675	0.00017053
3.6685	0.00017057
3.6695	0.00017062
3.6705	0.00017066
3.6715	0.00017071
3.6725	0.00017076
3.6735	0.0001708
3.6745	0.00017085
3.6755	0.00017089
3.6765	0.00017094
3.6775	0.00017098
3.6785	0.00017103
3.6795	0.00017108
3.6805	0.00017112
3.6815	0.00017117
3.6825	0.00017122
3.6835	0.00017126
3.6845	0.00017131
3.6855	0.00017135
3.6865	0.0001714
3.6875	0.00017145
3.6885	0.00017149
3.6895	0.00017154
3.6905	0.00017159
3.6915	0.00017163
3.6925	0.00017168
3.6935	0.00017172
3.6945	0.00017177
3.6955	0.00017182
3.6965	0.00017186
3.6975	0.00017191
3.6985	0.00017196
3.6995	0.000172
3.7005	0.00017205
3.7015	0.0001721
3.7025	0.00017214
3.7035	0.00017219
3.7045	0.00017224
3.7055	0.00017229
3.7065	0.00017233
3.7075	0.00017238
3.7085	0.00017243
3.7095	0.00017247
3.7105	0.00017252
3.7115	0.00017257
3.7125	0.00017262
3.7135	0.00017266
3.7145	0.00017271
3.7155	0.00017276
3.7165	0.0001728
3.7175	0.00017285
3.7185	0.0001729
3.7195	0.00017295
3.7205	0.00017299
3.7215	0.00017304
3.7225	0.00017309
3.7235	0.00017314
3.7245	0.00017318
3.7255	0.00017323
3.7265	0.00017328
3.7275	0.00017333
3.7285	0.00017337
3.7295	0.00017342
3.7305	0.00017347
3.7315	0.00017352
3.7325	0.00017357
3.7335	0.00017361
3.7345	0.00017366
3.7355	0.00017371
3.7365	0.00017376
3.7375	0.00017381
3.7385	0.00017385
3.7395	0.0001739
3.7405	0.00017395
3.7415	0.000174
3.7425	0.00017405
3.7435	0.0001741
3.7445	0.00017414
3.7455	0.00017419
3.7465	0.00017424
3.7475	0.00017429
3.7485	0.00017434
3.7495	0.00017439
3.7505	0.00017443
3.7515	0.00017448
3.7525	0.00017453
3.7535	0.00017458
3.7545	0.00017463
3.7555	0.00017468
3.7565	0.00017473
3.7575	0.00017478
3.7585	0.00017482
3.7595	0.00017487
3.7605	0.00017492
3.7615	0.00017497
3.7625	0.00017502
3.7635	0.00017507
3.7645	0.00017512
3.7655	0.00017517
3.7665	0.00017522
3.7675	0.00017527
3.7685	0.00017531
3.7695	0.00017536
3.7705	0.00017541
3.7715	0.00017546
3.7725	0.00017551
3.7735	0.00017556
3.7745	0.00017561
3.7755	0.00017566
3.7765	0.00017571
3.7775	0.00017576
3.7785	0.00017581
3.7795	0.00017586
3.7805	0.00017591
3.7815	0.00017596
3.7825	0.00017601
3.7835	0.00017606
3.7845	0.00017611
3.7855	0.00017616
3.7865	0.00017621
3.7875	0.00017626
3.7885	0.00017631
3.7895	0.00017636
3.7905	0.00017641
3.7915	0.00017646
3.7925	0.00017651
3.7935	0.00017656
3.7945	0.00017661
3.7955	0.00017666
3.7965	0.00017671
3.7975	0.00017676
3.7985	0.00017681
3.7995	0.00017686
3.8005	0.00017691
3.8015	0.00017696
3.8025	0.00017701
3.8035	0.00017706
3.8045	0.00017711
3.8055	0.00017716
3.8065	0.00017721
3.8075	0.00017726
3.8085	0.00017731
3.8095	0.00017736
3.8105	0.00017741
3.8115	0.00017746
3.8125	0.00017752
3.8135	0.00017757
3.8145	0.00017762
3.8155	0.00017767
3.8165	0.00017772
3.8175	0.00017777
3.8185	0.00017782
3.8195	0.00017787
3.8205	0.00017792
3.8215	0.00017797
3.8225	0.00017803
3.8235	0.00017808
3.8245	0.00017813
3.8255	0.00017818
3.8265	0.00017823
3.8275	0.00017828
3.8285	0.00017833
3.8295	0.00017838
3.8305	0.00017844
3.8315	0.00017849
3.8325	0.00017854
3.8335	0.00017859
3.8345	0.00017864
3.8355	0.00017869
3.8365	0.00017875
3.8375	0.0001788
3.8385	0.00017885
3.8395	0.0001789
3.8405	0.00017895
3.8415	0.000179
3.8425	0.00017906
3.8435	0.00017911
3.8445	0.00017916
3.8455	0.00017921
3.8465	0.00017926
3.8475	0.00017932
3.8485	0.00017937
3.8495	0.00017942
3.8506	0.00017947
3.8516	0.00017952
3.8526	0.00017958
3.8536	0.00017963
3.8546	0.00017968
3.8556	0.00017973
3.8566	0.00017979
3.8576	0.00017984
3.8586	0.00017989
3.8596	0.00017994
3.8606	0.00018
3.8616	0.00018005
3.8626	0.0001801
3.8636	0.00018015
3.8646	0.00018021
3.8656	0.00018026
3.8666	0.00018031
3.8676	0.00018036
3.8686	0.00018042
3.8696	0.00018047
3.8706	0.00018052
3.8716	0.00018058
3.8726	0.00018063
3.8736	0.00018068
3.8746	0.00018073
3.8756	0.00018079
3.8766	0.00018084
3.8776	0.00018089
3.8786	0.00018095
3.8796	0.000181
3.8806	0.00018105
3.8816	0.00018111
3.8826	0.00018116
3.8836	0.00018121
3.8846	0.00018127
3.8856	0.00018132
3.8866	0.00018137
3.8876	0.00018143
3.8886	0.00018148
3.8896	0.00018153
3.8906	0.00018159
3.8916	0.00018164
3.8926	0.00018169
3.8936	0.00018175
3.8946	0.0001818
3.8956	0.00018186
3.8966	0.00018191
3.8976	0.00018196
3.8986	0.00018202
3.8996	0.00018207
3.9006	0.00018213
3.9016	0.00018218
3.9026	0.00018223
3.9036	0.00018229
3.9046	0.00018234
3.9056	0.0001824
3.9066	0.00018245
3.9076	0.0001825
3.9086	0.00018256
3.9096	0.00018261
3.9106	0.00018267
3.9116	0.00018272
3.9126	0.00018278
3.9136	0.00018283
3.9146	0.00018288
3.9156	0.00018294
3.9166	0.00018299
3.9176	0.00018305
3.9186	0.0001831
3.9196	0.00018316
3.9206	0.00018321
3.9216	0.00018327
3.9226	0.00018332
3.9236	0.00018338
3.9246	0.00018343
3.9256	0.00018349
3.9266	0.00018354
3.9276	0.00018359
3.9286	0.00018365
3.9296	0.0001837
3.9306	0.00018376
3.9316	0.00018381
3.9326	0.00018387
3.9336	0.00018392
3.9346	0.00018398
3.9356	0.00018404
3.9366	0.00018409
3.9376	0.00018415
3.9386	0.0001842
3.9396	0.00018426
3.9406	0.00018431
3.9416	0.00018437
3.9426	0.00018442
3.9436	0.00018448
3.9446	0.00018453
3.9456	0.00018459
3.9466	0.00018464
3.9476	0.0001847
3.9486	0.00018476
3.9496	0.00018481
3.9506	0.00018487
3.9516	0.00018492
3.9526	0.00018498
3.9536	0.00018503
3.9546	0.00018509
3.9556	0.00018515
3.9566	0.0001852
3.9576	0.00018526
3.9586	0.00018531
3.9596	0.00018537
3.9606	0.00018542
3.9616	0.00018548
3.9626	0.00018554
3.9636	0.00018559
3.9646	0.00018565
3.9656	0.00018571
3.9666	0.00018576
3.9676	0.00018582
3.9686	0.00018587
3.9696	0.00018593
3.9706	0.00018599
3.9716	0.00018604
3.9726	0.0001861
3.9736	0.00018616
3.9746	0.00018621
3.9756	0.00018627
3.9766	0.00018633
3.9776	0.00018638
3.9786	0.00018644
3.9796	0.00018649
3.9806	0.00018655
3.9816	0.00018661
3.9826	0.00018666
3.9836	0.00018672
3.9846	0.00018678
3.9856	0.00018684
3.9866	0.00018689
3.9876	0.00018695
3.9886	0.00018701
3.9896	0.00018706
3.9906	0.00018712
3.9916	0.00018718
3.9926	0.00018723
3.9936	0.00018729
3.9946	0.00018735
3.9956	0.00018741
3.9966	0.00018746
3.9976	0.00018752
3.9986	0.00018758
3.9996	0.00018763
4.0006	0.00018769
4.0016	0.00018775
4.0026	0.00018781
4.0036	0.00018786
4.0046	0.00018792
4.0056	0.00018798
4.0066	0.00018804
4.0076	0.00018809
4.0086	0.00018815
4.0096	0.00018821
4.0106	0.00018827
4.0116	0.00018832
4.0126	0.00018838
4.0136	0.00018844
4.0146	0.0001885
4.0156	0.00018855
4.0166	0.00018861
4.0176	0.00018867
4.0186	0.00018873
4.0196	0.00018879
4.0206	0.00018884
4.0216	0.0001889
4.0226	0.00018896
4.0236	0.00018902
4.0246	0.00018908
4.0256	0.00018913
4.0266	0.00018919
4.0276	0.00018925
4.0286	0.00018931
4.0296	0.00018937
4.0306	0.00018942
4.0316	0.00018948
4.0326	0.00018954
4.0336	0.0001896
4.0346	0.00018966
4.0356	0.00018972
4.0366	0.00018977
4.0376	0.00018983
4.0386	0.00018989
4.0396	0.00018995
4.0406	0.00019001
4.0416	0.00019007
4.0426	0.00019013
4.0436	0.00019018
4.0446	0.00019024
4.0456	0.0001903
4.0466	0.00019036
4.0476	0.00019042
4.0486	0.00019048
4.0496	0.00019054
4.0506	0.0001906
4.0516	0.00019065
4.0526	0.00019071
4.0536	0.00019077
4.0546	0.00019083
4.0556	0.00019089
4.0566	0.00019095
4.0576	0.00019101
4.0586	0.00019107
4.0596	0.00019113
4.0606	0.00019118
4.0616	0.00019124
4.0626	0.0001913
4.0636	0.00019136
4.0646	0.00019142
4.0656	0.00019148
4.0666	0.00019154
4.0676	0.0001916
4.0686	0.00019166
4.0696	0.00019172
4.0706	0.00019178
4.0716	0.00019184
4.0726	0.0001919
4.0736	0.00019196
4.0746	0.00019201
4.0756	0.00019207
4.0766	0.00019213
4.0776	0.00019219
4.0786	0.00019225
4.0796	0.00019231
4.0806	0.00019237
4.0816	0.00019243
4.0826	0.00019249
4.0836	0.00019255
4.0846	0.00019261
4.0856	0.00019267
4.0866	0.00019273
4.0876	0.00019279
4.0886	0.00019285
4.0896	0.00019291
4.0906	0.00019297
4.0916	0.00019303
4.0926	0.00019309
4.0936	0.00019315
4.0946	0.00019321
4.0956	0.00019327
4.0966	0.00019333
4.0976	0.00019339
4.0986	0.00019345
4.0996	0.00019351
4.1006	0.00019357
4.1016	0.00019363
4.1026	0.00019369
4.1036	0.00019375
4.1046	0.00019381
4.1056	0.00019387
4.1066	0.00019393
4.1076	0.00019399
4.1086	0.00019405
4.1096	0.00019411
4.1106	0.00019417
4.1116	0.00019423
4.1126	0.00019429
4.1136	0.00019435
4.1146	0.00019441
4.1156	0.00019447
4.1166	0.00019453
4.1176	0.0001946
4.1186	0.00019466
4.1196	0.00019472
4.1206	0.00019478
4.1216	0.00019484
4.1226	0.0001949
4.1236	0.00019496
4.1246	0.00019502
4.1256	0.00019508
4.1266	0.00019514
4.1276	0.0001952
4.1286	0.00019526
4.1296	0.00019532
4.1306	0.00019538
4.1316	0.00019544
4.1326	0.00019551
4.1336	0.00019557
4.1346	0.00019563
4.1356	0.00019569
4.1366	0.00019575
4.1376	0.00019581
4.1386	0.00019587
4.1396	0.00019593
4.1406	0.00019599
4.1416	0.00019605
4.1426	0.00019612
4.1436	0.00019618
4.1446	0.00019624
4.1456	0.0001963
4.1466	0.00019636
4.1476	0.00019642
4.1486	0.00019648
4.1496	0.00019654
4.1506	0.0001966
4.1516	0.00019667
4.1526	0.00019673
4.1536	0.00019679
4.1546	0.00019685
4.1556	0.00019691
4.1566	0.00019697
4.1576	0.00019703
4.1586	0.00019709
4.1596	0.00019716
4.1606	0.00019722
4.1616	0.00019728
4.1626	0.00019734
4.1636	0.0001974
4.1646	0.00019746
4.1656	0.00019752
4.1666	0.00019759
4.1676	0.00019765
4.1686	0.00019771
4.1696	0.00019777
4.1706	0.00019783
4.1716	0.00019789
4.1726	0.00019796
4.1736	0.00019802
4.1746	0.00019808
4.1756	0.00019814
4.1766	0.0001982
4.1776	0.00019826
4.1786	0.00019833
4.1796	0.00019839
4.1806	0.00019845
4.1816	0.00019851
4.1826	0.00019857
4.1836	0.00019863
4.1846	0.0001987
4.1856	0.00019876
4.1866	0.00019882
4.1876	0.00019888
4.1886	0.00019894
4.1896	0.000199
4.1906	0.00019907
4.1916	0.00019913
4.1926	0.00019919
4.1936	0.00019925
4.1946	0.00019931
4.1956	0.00019938
4.1966	0.00019944
4.1976	0.0001995
4.1986	0.00019956
4.1996	0.00019962
4.2006	0.00019969
4.2016	0.00019975
4.2026	0.00019981
4.2036	0.00019987
4.2046	0.00019993
4.2056	0.0002
4.2066	0.00020006
4.2076	0.00020012
4.2086	0.00020018
4.2096	0.00020024
4.2106	0.00020031
4.2116	0.00020037
4.2126	0.00020043
4.2136	0.00020049
4.2146	0.00020056
4.2156	0.00020062
4.2166	0.00020068
4.2176	0.00020074
4.2186	0.0002008
4.2196	0.00020087
4.2206	0.00020093
4.2216	0.00020099
4.2226	0.00020105
4.2236	0.00020112
4.2246	0.00020118
4.2256	0.00020124
4.2266	0.0002013
4.2276	0.00020136
4.2286	0.00020143
4.2296	0.00020149
4.2306	0.00020155
4.2316	0.00020161
4.2326	0.00020168
4.2336	0.00020174
4.2346	0.0002018
4.2356	0.00020186
4.2366	0.00020193
4.2376	0.00020199
4.2386	0.00020205
4.2396	0.00020211
4.2406	0.00020218
4.2416	0.00020224
4.2426	0.0002023
4.2436	0.00020236
4.2446	0.00020243
4.2456	0.00020249
4.2466	0.00020255
4.2476	0.00020261
4.2486	0.00020268
4.2496	0.00020274
4.2506	0.0002028
4.2516	0.00020286
4.2526	0.00020293
4.2536	0.00020299
4.2546	0.00020305
4.2556	0.00020311
4.2566	0.00020318
4.2576	0.00020324
4.2586	0.0002033
4.2596	0.00020336
4.2606	0.00020343
4.2616	0.00020349
4.2626	0.00020355
4.2636	0.00020361
4.2646	0.00020368
4.2656	0.00020374
4.2666	0.0002038
4.2676	0.00020386
4.2686	0.00020393
4.2696	0.00020399
4.2706	0.00020405
4.2716	0.00020411
4.2726	0.00020418
4.2736	0.00020424
4.2746	0.0002043
4.2756	0.00020437
4.2766	0.00020443
4.2776	0.00020449
4.2786	0.00020455
4.2796	0.00020462
4.2806	0.00020468
4.2816	0.00020474
4.2826	0.0002048
4.2836	0.00020487
4.2846	0.00020493
4.2856	0.00020499
4.2866	0.00020505
4.2876	0.00020512
4.2886	0.00020518
4.2896	0.00020524
4.2906	0.0002053
4.2916	0.00020537
4.2926	0.00020543
4.2936	0.00020549
4.2946	0.00020556
4.2956	0.00020562
4.2966	0.00020568
4.2976	0.00020574
4.2986	0.00020581
4.2996	0.00020587
4.3006	0.00020593
4.3016	0.00020599
4.3026	0.00020606
4.3036	0.00020612
4.3046	0.00020618
4.3056	0.00020624
4.3066	0.00020631
4.3076	0.00020637
4.3086	0.00020643
4.3096	0.0002065
4.3106	0.00020656
4.3116	0.00020662
4.3126	0.00020668
4.3136	0.00020675
4.3146	0.00020681
4.3156	0.00020687
4.3166	0.00020693
4.3176	0.000207
4.3186	0.00020706
4.3196	0.00020712
4.3206	0.00020718
4.3216	0.00020725
4.3226	0.00020731
4.3236	0.00020737
4.3246	0.00020744
4.3256	0.0002075
4.3266	0.00020756
4.3276	0.00020762
4.3286	0.00020769
4.3296	0.00020775
4.3306	0.00020781
4.3316	0.00020787
4.3326	0.00020794
4.3336	0.000208
4.3346	0.00020806
4.3356	0.00020812
4.3366	0.00020819
4.3376	0.00020825
4.3386	0.00020831
4.3396	0.00020837
4.3406	0.00020844
4.3416	0.0002085
4.3426	0.00020856
4.3436	0.00020862
4.3446	0.00020869
4.3456	0.00020875
4.3466	0.00020881
4.3476	0.00020888
4.3486	0.00020894
4.3496	0.000209
4.3506	0.00020906
4.3516	0.00020913
4.3526	0.00020919
4.3536	0.00020925
4.3546	0.00020931
4.3556	0.00020938
4.3566	0.00020944
4.3576	0.0002095
4.3586	0.00020956
4.3596	0.00020963
4.3606	0.00020969
4.3616	0.00020975
4.3626	0.00020981
4.3636	0.00020987
4.3646	0.00020994
4.3656	0.00021
4.3666	0.00021006
4.3676	0.00021012
4.3686	0.00021019
4.3696	0.00021025
4.3706	0.00021031
4.3716	0.00021037
4.3726	0.00021044
4.3736	0.0002105
4.3746	0.00021056
4.3756	0.00021062
4.3766	0.00021069
4.3776	0.00021075
4.3786	0.00021081
4.3796	0.00021087
4.3806	0.00021093
4.3816	0.000211
4.3826	0.00021106
4.3836	0.00021112
4.3846	0.00021118
4.3856	0.00021125
4.3866	0.00021131
4.3876	0.00021137
4.3886	0.00021143
4.3896	0.00021149
4.3906	0.00021156
4.3916	0.00021162
4.3926	0.00021168
4.3936	0.00021174
4.3946	0.00021181
4.3956	0.00021187
4.3966	0.00021193
4.3976	0.00021199
4.3986	0.00021205
4.3996	0.00021212
4.4006	0.00021218
4.4016	0.00021224
4.4026	0.0002123
4.4036	0.00021236
4.4046	0.00021243
4.4056	0.00021249
4.4066	0.00021255
4.4076	0.00021261
4.4086	0.00021267
4.4096	0.00021274
4.4106	0.0002128
4.4116	0.00021286
4.4126	0.00021292
4.4136	0.00021298
4.4146	0.00021304
4.4156	0.00021311
4.4166	0.00021317
4.4176	0.00021323
4.4186	0.00021329
4.4196	0.00021335
4.4206	0.00021342
4.4216	0.00021348
4.4226	0.00021354
4.4236	0.0002136
4.4246	0.00021366
4.4256	0.00021372
4.4266	0.00021379
4.4276	0.00021385
4.4286	0.00021391
4.4296	0.00021397
4.4306	0.00021403
4.4316	0.00021409
4.4326	0.00021416
4.4336	0.00021422
4.4346	0.00021428
4.4356	0.00021434
4.4366	0.0002144
4.4376	0.00021446
4.4386	0.00021452
4.4396	0.00021459
4.4406	0.00021465
4.4416	0.00021471
4.4426	0.00021477
4.4436	0.00021483
4.4446	0.00021489
4.4456	0.00021495
4.4466	0.00021501
4.4476	0.00021508
4.4486	0.00021514
4.4496	0.0002152
4.4506	0.00021526
4.4516	0.00021532
4.4526	0.00021538
4.4536	0.00021544
4.4546	0.0002155
4.4556	0.00021557
4.4566	0.00021563
4.4576	0.00021569
4.4586	0.00021575
4.4596	0.00021581
4.4606	0.00021587
4.4616	0.00021593
4.4626	0.00021599
4.4636	0.00021605
4.4646	0.00021611
4.4656	0.00021618
4.4666	0.00021624
4.4676	0.0002163
4.4686	0.00021636
4.4696	0.00021642
4.4706	0.00021648
4.4716	0.00021654
4.4726	0.0002166
4.4736	0.00021666
4.4746	0.00021672
4.4756	0.00021678
4.4766	0.00021684
4.4776	0.0002169
4.4786	0.00021697
4.4796	0.00021703
4.4806	0.00021709
4.4816	0.00021715
4.4826	0.00021721
4.4836	0.00021727
4.4846	0.00021733
4.4856	0.00021739
4.4866	0.00021745
4.4876	0.00021751
4.4886	0.00021757
4.4896	0.00021763
4.4906	0.00021769
4.4916	0.00021775
4.4926	0.00021781
4.4936	0.00021787
4.4946	0.00021793
4.4956	0.00021799
4.4966	0.00021805
4.4976	0.00021811
4.4986	0.00021817
4.4996	0.00021823
4.5006	0.00021829
4.5016	0.00021835
4.5026	0.00021841
4.5036	0.00021847
4.5046	0.00021853
4.5056	0.00021859
4.5066	0.00021865
4.5076	0.00021871
4.5086	0.00021877
4.5096	0.00021883
4.5106	0.00021889
4.5116	0.00021895
4.5126	0.00021901
4.5136	0.00021907
4.5146	0.00021913
4.5156	0.00021919
4.5166	0.00021925
4.5176	0.00021931
4.5186	0.00021937
4.5196	0.00021943
4.5206	0.00021949
4.5216	0.00021955
4.5226	0.00021961
4.5236	0.00021967
4.5246	0.00021972
4.5256	0.00021978
4.5266	0.00021984
4.5276	0.0002199
4.5286	0.00021996
4.5296	0.00022002
4.5306	0.00022008
4.5316	0.00022014
4.5326	0.0002202
4.5336	0.00022026
4.5346	0.00022032
4.5356	0.00022038
4.5366	0.00022043
4.5376	0.00022049
4.5386	0.00022055
4.5396	0.00022061
4.5406	0.00022067
4.5416	0.00022073
4.5426	0.00022079
4.5436	0.00022085
4.5446	0.00022091
4.5456	0.00022096
4.5466	0.00022102
4.5476	0.00022108
4.5486	0.00022114
4.5496	0.0002212
4.5507	0.00022126
4.5517	0.00022132
4.5527	0.00022137
4.5537	0.00022143
4.5547	0.00022149
4.5557	0.00022155
4.5567	0.00022161
4.5577	0.00022167
4.5587	0.00022172
4.5597	0.00022178
4.5607	0.00022184
4.5617	0.0002219
4.5627	0.00022196
4.5637	0.00022201
4.5647	0.00022207
4.5657	0.00022213
4.5667	0.00022219
4.5677	0.00022225
4.5687	0.0002223
4.5697	0.00022236
4.5707	0.00022242
4.5717	0.00022248
4.5727	0.00022254
4.5737	0.00022259
4.5747	0.00022265
4.5757	0.00022271
4.5767	0.00022277
4.5777	0.00022282
4.5787	0.00022288
4.5797	0.00022294
4.5807	0.000223
4.5817	0.00022305
4.5827	0.00022311
4.5837	0.00022317
4.5847	0.00022322
4.5857	0.00022328
4.5867	0.00022334
4.5877	0.0002234
4.5887	0.00022345
4.5897	0.00022351
4.5907	0.00022357
4.5917	0.00022362
4.5927	0.00022368
4.5937	0.00022374
4.5947	0.0002238
4.5957	0.00022385
4.5967	0.00022391
4.5977	0.00022397
4.5987	0.00022402
4.5997	0.00022408
4.6007	0.00022414
4.6017	0.00022419
4.6027	0.00022425
4.6037	0.00022431
4.6047	0.00022436
4.6057	0.00022442
4.6067	0.00022448
4.6077	0.00022453
4.6087	0.00022459
4.6097	0.00022464
4.6107	0.0002247
4.6117	0.00022476
4.6127	0.00022481
4.6137	0.00022487
4.6147	0.00022492
4.6157	0.00022498
4.6167	0.00022504
4.6177	0.00022509
4.6187	0.00022515
4.6197	0.0002252
4.6207	0.00022526
4.6217	0.00022532
4.6227	0.00022537
4.6237	0.00022543
4.6247	0.00022548
4.6257	0.00022554
4.6267	0.00022559
4.6277	0.00022565
4.6287	0.00022571
4.6297	0.00022576
4.6307	0.00022582
4.6317	0.00022587
4.6327	0.00022593
4.6337	0.00022598
4.6347	0.00022604
4.6357	0.00022609
4.6367	0.00022615
4.6377	0.0002262
4.6387	0.00022626
4.6397	0.00022631
4.6407	0.00022637
4.6417	0.00022642
4.6427	0.00022648
4.6437	0.00022653
4.6447	0.00022659
4.6457	0.00022664
4.6467	0.0002267
4.6477	0.00022675
4.6487	0.00022681
4.6497	0.00022686
4.6507	0.00022691
4.6517	0.00022697
4.6527	0.00022702
4.6537	0.00022708
4.6547	0.00022713
4.6557	0.00022719
4.6567	0.00022724
4.6577	0.00022729
4.6587	0.00022735
4.6597	0.0002274
4.6607	0.00022746
4.6617	0.00022751
4.6627	0.00022756
4.6637	0.00022762
4.6647	0.00022767
4.6657	0.00022773
4.6667	0.00022778
4.6677	0.00022783
4.6687	0.00022789
4.6697	0.00022794
4.6707	0.00022799
4.6717	0.00022805
4.6727	0.0002281
4.6737	0.00022815
4.6747	0.00022821
4.6757	0.00022826
4.6767	0.00022831
4.6777	0.00022837
4.6787	0.00022842
4.6797	0.00022847
4.6807	0.00022853
4.6817	0.00022858
4.6827	0.00022863
4.6837	0.00022869
4.6847	0.00022874
4.6857	0.00022879
4.6867	0.00022884
4.6877	0.0002289
4.6887	0.00022895
4.6897	0.000229
4.6907	0.00022906
4.6917	0.00022911
4.6927	0.00022916
4.6937	0.00022921
4.6947	0.00022927
4.6957	0.00022932
4.6967	0.00022937
4.6977	0.00022942
4.6987	0.00022947
4.6997	0.00022953
4.7007	0.00022958
4.7017	0.00022963
4.7027	0.00022968
4.7037	0.00022973
4.7047	0.00022979
4.7057	0.00022984
4.7067	0.00022989
4.7077	0.00022994
4.7087	0.00022999
4.7097	0.00023005
4.7107	0.0002301
4.7117	0.00023015
4.7127	0.0002302
4.7137	0.00023025
4.7147	0.0002303
4.7157	0.00023035
4.7167	0.00023041
4.7177	0.00023046
4.7187	0.00023051
4.7197	0.00023056
4.7207	0.00023061
4.7217	0.00023066
4.7227	0.00023071
4.7237	0.00023076
4.7247	0.00023081
4.7257	0.00023087
4.7267	0.00023092
4.7277	0.00023097
4.7287	0.00023102
4.7297	0.00023107
4.7307	0.00023112
4.7317	0.00023117
4.7327	0.00023122
4.7337	0.00023127
4.7347	0.00023132
4.7357	0.00023137
4.7367	0.00023142
4.7377	0.00023147
4.7387	0.00023152
4.7397	0.00023157
4.7407	0.00023162
4.7417	0.00023167
4.7427	0.00023172
4.7437	0.00023177
4.7447	0.00023182
4.7457	0.00023187
4.7467	0.00023192
4.7477	0.00023197
4.7487	0.00023202
4.7497	0.00023207
4.7507	0.00023212
4.7517	0.00023217
4.7527	0.00023222
4.7537	0.00023227
4.7547	0.00023232
4.7557	0.00023237
4.7567	0.00023242
4.7577	0.00023247
4.7587	0.00023252
4.7597	0.00023257
4.7607	0.00023262
4.7617	0.00023266
4.7627	0.00023271
4.7637	0.00023276
4.7647	0.00023281
4.7657	0.00023286
4.7667	0.00023291
4.7677	0.00023296
4.7687	0.00023301
4.7697	0.00023306
4.7707	0.0002331
4.7717	0.00023315
4.7727	0.0002332
4.7737	0.00023325
4.7747	0.0002333
4.7757	0.00023335
4.7767	0.0002334
4.7777	0.00023344
4.7787	0.00023349
4.7797	0.00023354
4.7807	0.00023359
4.7817	0.00023364
4.7827	0.00023369
4.7837	0.00023373
4.7847	0.00023378
4.7857	0.00023383
4.7867	0.00023388
4.7877	0.00023393
4.7887	0.00023397
4.7897	0.00023402
4.7907	0.00023407
4.7917	0.00023412
4.7927	0.00023416
4.7937	0.00023421
4.7947	0.00023426
4.7957	0.00023431
4.7967	0.00023435
4.7977	0.0002344
4.7987	0.00023445
4.7997	0.0002345
4.8007	0.00023454
4.8017	0.00023459
4.8027	0.00023464
4.8037	0.00023469
4.8047	0.00023473
4.8057	0.00023478
4.8067	0.00023483
4.8077	0.00023487
4.8087	0.00023492
4.8097	0.00023497
4.8107	0.00023501
4.8117	0.00023506
4.8127	0.00023511
4.8137	0.00023516
4.8147	0.0002352
4.8157	0.00023525
4.8167	0.00023529
4.8177	0.00023534
4.8187	0.00023539
4.8197	0.00023543
4.8207	0.00023548
4.8217	0.00023553
4.8227	0.00023557
4.8237	0.00023562
4.8247	0.00023567
4.8257	0.00023571
4.8267	0.00023576
4.8277	0.0002358
4.8287	0.00023585
4.8297	0.0002359
4.8307	0.00023594
4.8317	0.00023599
4.8327	0.00023603
4.8337	0.00023608
4.8347	0.00023613
4.8357	0.00023617
4.8367	0.00023622
4.8377	0.00023626
4.8387	0.00023631
4.8397	0.00023636
4.8407	0.0002364
4.8417	0.00023645
4.8427	0.00023649
4.8437	0.00023654
4.8447	0.00023658
4.8457	0.00023663
4.8467	0.00023667
4.8477	0.00023672
4.8487	0.00023676
4.8497	0.00023681
4.8507	0.00023686
4.8517	0.0002369
4.8527	0.00023695
4.8537	0.00023699
4.8547	0.00023704
4.8557	0.00023708
4.8567	0.00023713
4.8577	0.00023717
4.8587	0.00023722
4.8597	0.00023726
4.8607	0.00023731
4.8617	0.00023735
4.8627	0.0002374
4.8637	0.00023744
4.8647	0.00023748
4.8657	0.00023753
4.8667	0.00023757
4.8677	0.00023762
4.8687	0.00023766
4.8697	0.00023771
4.8707	0.00023775
4.8717	0.0002378
4.8727	0.00023784
4.8737	0.00023789
4.8747	0.00023793
4.8757	0.00023797
4.8767	0.00023802
4.8777	0.00023806
4.8787	0.00023811
4.8797	0.00023815
4.8807	0.0002382
4.8817	0.00023824
4.8827	0.00023828
4.8837	0.00023833
4.8847	0.00023837
4.8857	0.00023842
4.8867	0.00023846
4.8877	0.00023851
4.8887	0.00023855
4.8897	0.00023859
4.8907	0.00023864
4.8917	0.00023868
4.8927	0.00023873
4.8937	0.00023877
4.8947	0.00023881
4.8957	0.00023886
4.8967	0.0002389
4.8977	0.00023894
4.8987	0.00023899
4.8997	0.00023903
4.9007	0.00023908
4.9017	0.00023912
4.9027	0.00023916
4.9037	0.00023921
4.9047	0.00023925
4.9057	0.00023929
4.9067	0.00023934
4.9077	0.00023938
4.9087	0.00023942
4.9097	0.00023947
4.9107	0.00023951
4.9117	0.00023956
4.9127	0.0002396
4.9137	0.00023964
4.9147	0.00023969
4.9157	0.00023973
4.9167	0.00023977
4.9177	0.00023982
4.9187	0.00023986
4.9197	0.0002399
4.9207	0.00023995
4.9217	0.00023999
4.9227	0.00024003
4.9237	0.00024008
4.9247	0.00024012
4.9257	0.00024016
4.9267	0.00024021
4.9277	0.00024025
4.9287	0.00024029
4.9297	0.00024033
4.9307	0.00024038
4.9317	0.00024042
4.9327	0.00024046
4.9337	0.00024051
4.9347	0.00024055
4.9357	0.00024059
4.9367	0.00024064
4.9377	0.00024068
4.9387	0.00024072
4.9397	0.00024077
4.9407	0.00024081
4.9417	0.00024085
4.9427	0.0002409
4.9437	0.00024094
4.9447	0.00024098
4.9457	0.00024102
4.9467	0.00024107
4.9477	0.00024111
4.9487	0.00024115
4.9497	0.0002412
4.9507	0.00024124
4.9517	0.00024128
4.9527	0.00024133
4.9537	0.00024137
4.9547	0.00024141
4.9557	0.00024145
4.9567	0.0002415
4.9577	0.00024154
4.9587	0.00024158
4.9597	0.00024163
4.9607	0.00024167
4.9617	0.00024171
4.9627	0.00024175
4.9637	0.0002418
4.9647	0.00024184
4.9657	0.00024188
4.9667	0.00024193
4.9677	0.00024197
4.9687	0.00024201
4.9697	0.00024206
4.9707	0.0002421
4.9717	0.00024214
4.9727	0.00024218
4.9737	0.00024223
4.9747	0.00024227
4.9757	0.00024231
4.9767	0.00024236
4.9777	0.0002424
4.9787	0.00024244
4.9797	0.00024249
4.9807	0.00024253
4.9817	0.00024257
4.9827	0.00024261
4.9837	0.00024266
4.9847	0.0002427
4.9857	0.00024274
4.9867	0.00024279
4.9877	0.00024283
4.9887	0.00024287
4.9897	0.00024292
4.9907	0.00024296
4.9917	0.000243
4.9927	0.00024305
4.9937	0.00024309
4.9947	0.00024313
4.9957	0.00024318
4.9967	0.00024322
4.9977	0.00024326
4.9987	0.00024331
4.9997	0.00024335
5.0007	0.00024339
5.0017	0.00024344
5.0027	0.00024348
5.0037	0.00024352
5.0047	0.00024357
5.0057	0.00024361
5.0067	0.00024365
5.0077	0.0002437
5.0087	0.00024374
5.0097	0.00024378
5.0107	0.00024383
5.0117	0.00024387
5.0127	0.00024391
5.0137	0.00024396
5.0147	0.000244
5.0157	0.00024404
5.0167	0.00024409
5.0177	0.00024413
5.0187	0.00024418
5.0197	0.00024422
5.0207	0.00024426
5.0217	0.00024431
5.0227	0.00024435
5.0237	0.00024439
5.0247	0.00024444
5.0257	0.00024448
5.0267	0.00024453
5.0277	0.00024457
5.0287	0.00024461
5.0297	0.00024466
5.0307	0.0002447
5.0317	0.00024475
5.0327	0.00024479
5.0337	0.00024483
5.0347	0.00024488
5.0357	0.00024492
5.0367	0.00024497
5.0377	0.00024501
5.0387	0.00024506
5.0397	0.0002451
5.0407	0.00024514
5.0417	0.00024519
5.0427	0.00024523
5.0437	0.00024528
5.0447	0.00024532
5.0457	0.00024537
5.0467	0.00024541
5.0477	0.00024546
5.0487	0.0002455
5.0497	0.00024555
5.0507	0.00024559
5.0517	0.00024564
5.0527	0.00024568
5.0537	0.00024573
5.0547	0.00024577
5.0557	0.00024582
5.0567	0.00024586
5.0577	0.00024591
5.0587	0.00024595
5.0597	0.000246
5.0607	0.00024604
5.0617	0.00024609
5.0627	0.00024613
5.0637	0.00024618
5.0647	0.00024622
5.0657	0.00024627
5.0667	0.00024632
5.0677	0.00024636
5.0687	0.00024641
5.0697	0.00024645
5.0707	0.0002465
5.0717	0.00024655
5.0727	0.00024659
5.0737	0.00024664
5.0747	0.00024668
5.0757	0.00024673
5.0767	0.00024678
5.0777	0.00024682
5.0787	0.00024687
5.0797	0.00024692
5.0807	0.00024696
5.0817	0.00024701
5.0827	0.00024705
5.0837	0.0002471
5.0847	0.00024715
5.0857	0.0002472
5.0867	0.00024724
5.0877	0.00024729
5.0887	0.00024734
5.0897	0.00024738
5.0907	0.00024743
5.0917	0.00024748
5.0927	0.00024752
5.0937	0.00024757
5.0947	0.00024762
5.0957	0.00024767
5.0967	0.00024771
5.0977	0.00024776
5.0987	0.00024781
5.0997	0.00024786
5.1007	0.00024791
5.1017	0.00024795
5.1027	0.000248
5.1037	0.00024805
5.1047	0.0002481
5.1057	0.00024815
5.1067	0.00024819
5.1077	0.00024824
5.1087	0.00024829
5.1097	0.00024834
5.1107	0.00024839
5.1117	0.00024844
5.1127	0.00024849
5.1137	0.00024853
5.1147	0.00024858
5.1157	0.00024863
5.1167	0.00024868
5.1177	0.00024873
5.1187	0.00024878
5.1197	0.00024883
5.1207	0.00024888
5.1217	0.00024893
5.1227	0.00024898
5.1237	0.00024903
5.1247	0.00024908
5.1257	0.00024913
5.1267	0.00024918
5.1277	0.00024923
5.1287	0.00024928
5.1297	0.00024933
5.1307	0.00024938
5.1317	0.00024943
5.1327	0.00024948
5.1337	0.00024953
5.1347	0.00024958
5.1357	0.00024963
5.1367	0.00024968
5.1377	0.00024973
5.1387	0.00024978
5.1397	0.00024984
5.1407	0.00024989
5.1417	0.00024994
5.1427	0.00024999
5.1437	0.00025004
5.1447	0.00025009
5.1457	0.00025014
5.1467	0.0002502
5.1477	0.00025025
5.1487	0.0002503
5.1497	0.00025035
5.1507	0.0002504
5.1517	0.00025046
5.1527	0.00025051
5.1537	0.00025056
5.1547	0.00025061
5.1557	0.00025067
5.1567	0.00025072
5.1577	0.00025077
5.1587	0.00025083
5.1597	0.00025088
5.1607	0.00025093
5.1617	0.00025099
5.1627	0.00025104
5.1637	0.00025109
5.1647	0.00025115
5.1657	0.0002512
5.1667	0.00025125
5.1677	0.00025131
5.1687	0.00025136
5.1697	0.00025142
5.1707	0.00025147
5.1717	0.00025153
5.1727	0.00025158
5.1737	0.00025164
5.1747	0.00025169
5.1757	0.00025175
5.1767	0.0002518
5.1777	0.00025186
5.1787	0.00025191
5.1797	0.00025197
5.1807	0.00025202
5.1817	0.00025208
5.1827	0.00025213
5.1837	0.00025219
5.1847	0.00025225
5.1857	0.0002523
5.1867	0.00025236
5.1877	0.00025241
5.1887	0.00025247
5.1897	0.00025253
5.1907	0.00025258
5.1917	0.00025264
5.1927	0.0002527
5.1937	0.00025275
5.1947	0.00025281
5.1957	0.00025287
5.1967	0.00025293
5.1977	0.00025298
5.1987	0.00025304
5.1997	0.0002531
5.2007	0.00025316
5.2017	0.00025322
5.2027	0.00025327
5.2037	0.00025333
5.2047	0.00025339
5.2057	0.00025345
5.2067	0.00025351
5.2077	0.00025357
5.2087	0.00025363
5.2097	0.00025369
5.2107	0.00025374
5.2117	0.0002538
5.2127	0.00025386
5.2137	0.00025392
5.2147	0.00025398
5.2157	0.00025404
5.2167	0.0002541
5.2177	0.00025416
5.2187	0.00025422
5.2197	0.00025428
5.2207	0.00025434
5.2217	0.00025441
5.2227	0.00025447
5.2237	0.00025453
5.2247	0.00025459
5.2257	0.00025465
5.2267	0.00025471
5.2277	0.00025477
5.2287	0.00025483
5.2297	0.0002549
5.2307	0.00025496
5.2317	0.00025502
5.2327	0.00025508
5.2337	0.00025514
5.2347	0.00025521
5.2357	0.00025527
5.2367	0.00025533
5.2377	0.00025539
5.2387	0.00025546
5.2397	0.00025552
5.2407	0.00025558
5.2417	0.00025565
5.2427	0.00025571
5.2437	0.00025578
5.2447	0.00025584
5.2457	0.0002559
5.2467	0.00025597
5.2477	0.00025603
5.2487	0.0002561
5.2497	0.00025616
5.2508	0.00025623
5.2518	0.00025629
5.2528	0.00025635
5.2538	0.00025642
5.2548	0.00025649
5.2558	0.00025655
5.2568	0.00025662
5.2578	0.00025668
5.2588	0.00025675
5.2598	0.00025681
5.2608	0.00025688
5.2618	0.00025695
5.2628	0.00025701
5.2638	0.00025708
5.2648	0.00025715
5.2658	0.00025721
5.2668	0.00025728
5.2678	0.00025735
5.2688	0.00025741
5.2698	0.00025748
5.2708	0.00025755
5.2718	0.00025762
5.2728	0.00025768
5.2738	0.00025775
5.2748	0.00025782
5.2758	0.00025789
5.2768	0.00025796
5.2778	0.00025803
5.2788	0.00025809
5.2798	0.00025816
5.2808	0.00025823
5.2818	0.0002583
5.2828	0.00025837
5.2838	0.00025844
5.2848	0.00025851
5.2858	0.00025858
5.2868	0.00025865
5.2878	0.00025872
5.2888	0.00025879
5.2898	0.00025886
5.2908	0.00025893
5.2918	0.000259
5.2928	0.00025907
5.2938	0.00025914
5.2948	0.00025921
5.2958	0.00025929
5.2968	0.00025936
5.2978	0.00025943
5.2988	0.0002595
5.2998	0.00025957
5.3008	0.00025964
5.3018	0.00025972
5.3028	0.00025979
5.3038	0.00025986
5.3048	0.00025993
5.3058	0.00026001
5.3068	0.00026008
5.3078	0.00026015
5.3088	0.00026022
5.3098	0.0002603
5.3108	0.00026037
5.3118	0.00026044
5.3128	0.00026052
5.3138	0.00026059
5.3148	0.00026067
5.3158	0.00026074
5.3168	0.00026081
5.3178	0.00026089
5.3188	0.00026096
5.3198	0.00026104
5.3208	0.00026111
5.3218	0.00026119
5.3228	0.00026126
5.3238	0.00026134
5.3248	0.00026141
5.3258	0.00026149
5.3268	0.00026157
5.3278	0.00026164
5.3288	0.00026172
5.3298	0.00026179
5.3308	0.00026187
5.3318	0.00026195
5.3328	0.00026202
5.3338	0.0002621
5.3348	0.00026218
5.3358	0.00026225
5.3368	0.00026233
5.3378	0.00026241
5.3388	0.00026249
5.3398	0.00026256
5.3408	0.00026264
5.3418	0.00026272
5.3428	0.0002628
5.3438	0.00026288
5.3448	0.00026295
5.3458	0.00026303
5.3468	0.00026311
5.3478	0.00026319
5.3488	0.00026327
5.3498	0.00026335
5.3508	0.00026343
5.3518	0.00026351
5.3528	0.00026359
5.3538	0.00026366
5.3548	0.00026374
5.3558	0.00026382
5.3568	0.0002639
5.3578	0.00026398
5.3588	0.00026406
5.3598	0.00026415
5.3608	0.00026423
5.3618	0.00026431
5.3628	0.00026439
5.3638	0.00026447
5.3648	0.00026455
5.3658	0.00026463
5.3668	0.00026471
5.3678	0.00026479
5.3688	0.00026487
5.3698	0.00026496
5.3708	0.00026504
5.3718	0.00026512
5.3728	0.0002652
5.3738	0.00026528
5.3748	0.00026537
5.3758	0.00026545
5.3768	0.00026553
5.3778	0.00026562
5.3788	0.0002657
5.3798	0.00026578
5.3808	0.00026586
5.3818	0.00026595
5.3828	0.00026603
5.3838	0.00026612
5.3848	0.0002662
5.3858	0.00026628
5.3868	0.00026637
5.3878	0.00026645
5.3888	0.00026654
5.3898	0.00026662
5.3908	0.0002667
5.3918	0.00026679
5.3928	0.00026687
5.3938	0.00026696
5.3948	0.00026704
5.3958	0.00026713
5.3968	0.00026721
5.3978	0.0002673
5.3988	0.00026738
5.3998	0.00026747
5.4008	0.00026756
5.4018	0.00026764
5.4028	0.00026773
5.4038	0.00026781
5.4048	0.0002679
5.4058	0.00026799
5.4068	0.00026807
5.4078	0.00026816
5.4088	0.00026825
5.4098	0.00026833
5.4108	0.00026842
5.4118	0.00026851
5.4128	0.00026859
5.4138	0.00026868
5.4148	0.00026877
5.4158	0.00026886
5.4168	0.00026895
5.4178	0.00026903
5.4188	0.00026912
5.4198	0.00026921
5.4208	0.0002693
5.4218	0.00026939
5.4228	0.00026947
5.4238	0.00026956
5.4248	0.00026965
5.4258	0.00026974
5.4268	0.00026983
5.4278	0.00026992
5.4288	0.00027001
5.4298	0.0002701
5.4308	0.00027018
5.4318	0.00027027
5.4328	0.00027036
5.4338	0.00027045
5.4348	0.00027054
5.4358	0.00027063
5.4368	0.00027072
5.4378	0.00027081
5.4388	0.0002709
5.4398	0.00027099
5.4408	0.00027108
5.4418	0.00027117
5.4428	0.00027126
5.4438	0.00027136
5.4448	0.00027145
5.4458	0.00027154
5.4468	0.00027163
5.4478	0.00027172
5.4488	0.00027181
5.4498	0.0002719
5.4508	0.00027199
5.4518	0.00027208
5.4528	0.00027218
5.4538	0.00027227
5.4548	0.00027236
5.4558	0.00027245
5.4568	0.00027254
5.4578	0.00027264
5.4588	0.00027273
5.4598	0.00027282
5.4608	0.00027291
5.4618	0.000273
5.4628	0.0002731
5.4638	0.00027319
5.4648	0.00027328
5.4658	0.00027338
5.4668	0.00027347
5.4678	0.00027356
5.4688	0.00027365
5.4698	0.00027375
5.4708	0.00027384
5.4718	0.00027393
5.4728	0.00027403
5.4738	0.00027412
5.4748	0.00027422
5.4758	0.00027431
5.4768	0.0002744
5.4778	0.0002745
5.4788	0.00027459
5.4798	0.00027468
5.4808	0.00027478
5.4818	0.00027487
5.4828	0.00027497
5.4838	0.00027506
5.4848	0.00027516
5.4858	0.00027525
5.4868	0.00027535
5.4878	0.00027544
5.4888	0.00027554
5.4898	0.00027563
5.4908	0.00027573
5.4918	0.00027582
5.4928	0.00027592
5.4938	0.00027601
5.4948	0.00027611
5.4958	0.0002762
5.4968	0.0002763
5.4978	0.00027639
5.4988	0.00027649
5.4998	0.00027658
5.5008	0.00027668
5.5018	0.00027677
5.5028	0.00027687
5.5038	0.00027697
5.5048	0.00027706
5.5058	0.00027716
5.5068	0.00027725
5.5078	0.00027735
5.5088	0.00027745
5.5098	0.00027754
5.5108	0.00027764
5.5118	0.00027774
5.5128	0.00027783
5.5138	0.00027793
5.5148	0.00027803
5.5158	0.00027812
5.5168	0.00027822
5.5178	0.00027832
5.5188	0.00027841
5.5198	0.00027851
5.5208	0.00027861
5.5218	0.00027871
5.5228	0.0002788
5.5238	0.0002789
5.5248	0.000279
5.5258	0.00027909
5.5268	0.00027919
5.5278	0.00027929
5.5288	0.00027939
5.5298	0.00027948
5.5308	0.00027958
5.5318	0.00027968
5.5328	0.00027978
5.5338	0.00027988
5.5348	0.00027997
5.5358	0.00028007
5.5368	0.00028017
5.5378	0.00028027
5.5388	0.00028036
5.5398	0.00028046
5.5408	0.00028056
5.5418	0.00028066
5.5428	0.00028076
5.5438	0.00028086
5.5448	0.00028095
5.5458	0.00028105
5.5468	0.00028115
5.5478	0.00028125
5.5488	0.00028135
5.5498	0.00028145
5.5508	0.00028155
5.5518	0.00028164
5.5528	0.00028174
5.5538	0.00028184
5.5548	0.00028194
5.5558	0.00028204
5.5568	0.00028214
5.5578	0.00028224
5.5588	0.00028234
5.5598	0.00028243
5.5608	0.00028253
5.5618	0.00028263
5.5628	0.00028273
5.5638	0.00028283
5.5648	0.00028293
5.5658	0.00028303
5.5668	0.00028313
5.5678	0.00028323
5.5688	0.00028333
5.5698	0.00028343
5.5708	0.00028352
5.5718	0.00028362
5.5728	0.00028372
5.5738	0.00028382
5.5748	0.00028392
5.5758	0.00028402
5.5768	0.00028412
5.5778	0.00028422
5.5788	0.00028432
5.5798	0.00028442
5.5808	0.00028452
5.5818	0.00028462
5.5828	0.00028472
5.5838	0.00028482
5.5848	0.00028492
5.5858	0.00028502
5.5868	0.00028512
5.5878	0.00028522
5.5888	0.00028532
5.5898	0.00028542
5.5908	0.00028552
5.5918	0.00028562
5.5928	0.00028572
5.5938	0.00028582
5.5948	0.00028591
5.5958	0.00028601
5.5968	0.00028611
5.5978	0.00028621
5.5988	0.00028631
5.5998	0.00028641
5.6008	0.00028651
5.6018	0.00028661
5.6028	0.00028671
5.6038	0.00028681
5.6048	0.00028691
5.6058	0.00028701
5.6068	0.00028711
5.6078	0.00028721
5.6088	0.00028731
5.6098	0.00028741
5.6108	0.00028751
5.6118	0.00028761
5.6128	0.00028771
5.6138	0.00028781
5.6148	0.00028791
5.6158	0.00028801
5.6168	0.00028811
5.6178	0.00028821
5.6188	0.00028831
5.6198	0.00028841
5.6208	0.00028851
5.6218	0.00028861
5.6228	0.00028871
5.6238	0.00028881
5.6248	0.00028891
5.6258	0.00028901
5.6268	0.00028911
5.6278	0.00028921
5.6288	0.00028931
5.6298	0.00028941
5.6308	0.00028951
5.6318	0.00028961
5.6328	0.00028971
5.6338	0.00028981
5.6348	0.00028991
5.6358	0.00029001
5.6368	0.00029011
5.6378	0.00029021
5.6388	0.00029031
5.6398	0.00029041
5.6408	0.00029051
5.6418	0.00029061
5.6428	0.00029071
5.6438	0.00029081
5.6448	0.00029091
5.6458	0.00029101
5.6468	0.00029111
5.6478	0.00029121
5.6488	0.00029131
5.6498	0.00029141
5.6508	0.00029151
5.6518	0.00029161
5.6528	0.00029171
5.6538	0.0002918
5.6548	0.0002919
5.6558	0.000292
5.6568	0.0002921
5.6578	0.0002922
5.6588	0.0002923
5.6598	0.0002924
5.6608	0.0002925
5.6618	0.0002926
5.6628	0.0002927
5.6638	0.0002928
5.6648	0.0002929
5.6658	0.000293
5.6668	0.0002931
5.6678	0.00029319
5.6688	0.00029329
5.6698	0.00029339
5.6708	0.00029349
5.6718	0.00029359
5.6728	0.00029369
5.6738	0.00029379
5.6748	0.00029389
5.6758	0.00029399
5.6768	0.00029409
5.6778	0.00029418
5.6788	0.00029428
5.6798	0.00029438
5.6808	0.00029448
5.6818	0.00029458
5.6828	0.00029468
5.6838	0.00029478
5.6848	0.00029487
5.6858	0.00029497
5.6868	0.00029507
5.6878	0.00029517
5.6888	0.00029527
5.6898	0.00029537
5.6908	0.00029546
5.6918	0.00029556
5.6928	0.00029566
5.6938	0.00029576
5.6948	0.00029586
5.6958	0.00029595
5.6968	0.00029605
5.6978	0.00029615
5.6988	0.00029625
5.6998	0.00029635
5.7008	0.00029644
5.7018	0.00029654
5.7028	0.00029664
5.7038	0.00029674
5.7048	0.00029683
5.7058	0.00029693
5.7068	0.00029703
5.7078	0.00029713
5.7088	0.00029722
5.7098	0.00029732
5.7108	0.00029742
5.7118	0.00029751
5.7128	0.00029761
5.7138	0.00029771
5.7148	0.0002978
5.7158	0.0002979
5.7168	0.000298
5.7178	0.0002981
5.7188	0.00029819
5.7198	0.00029829
5.7208	0.00029838
5.7218	0.00029848
5.7228	0.00029858
5.7238	0.00029867
5.7248	0.00029877
5.7258	0.00029887
5.7268	0.00029896
5.7278	0.00029906
5.7288	0.00029915
5.7298	0.00029925
5.7308	0.00029935
5.7318	0.00029944
5.7328	0.00029954
5.7338	0.00029963
5.7348	0.00029973
5.7358	0.00029982
5.7368	0.00029992
5.7378	0.00030001
5.7388	0.00030011
5.7398	0.0003002
5.7408	0.0003003
5.7418	0.00030039
5.7428	0.00030049
5.7438	0.00030058
5.7448	0.00030068
5.7458	0.00030077
5.7468	0.00030087
5.7478	0.00030096
5.7488	0.00030106
5.7498	0.00030115
5.7508	0.00030124
5.7518	0.00030134
5.7528	0.00030143
5.7538	0.00030153
5.7548	0.00030162
5.7558	0.00030171
5.7568	0.00030181
5.7578	0.0003019
5.7588	0.000302
5.7598	0.00030209
5.7608	0.00030218
5.7618	0.00030227
5.7628	0.00030237
5.7638	0.00030246
5.7648	0.00030255
5.7658	0.00030265
5.7668	0.00030274
5.7678	0.00030283
5.7688	0.00030292
5.7698	0.00030302
5.7708	0.00030311
5.7718	0.0003032
5.7728	0.00030329
5.7738	0.00030339
5.7748	0.00030348
5.7758	0.00030357
5.7768	0.00030366
5.7778	0.00030375
5.7788	0.00030384
5.7798	0.00030394
5.7808	0.00030403
5.7818	0.00030412
5.7828	0.00030421
5.7838	0.0003043
5.7848	0.00030439
5.7858	0.00030448
5.7868	0.00030457
5.7878	0.00030466
5.7888	0.00030475
5.7898	0.00030484
5.7908	0.00030494
5.7918	0.00030503
5.7928	0.00030512
5.7938	0.00030521
5.7948	0.0003053
5.7958	0.00030538
5.7968	0.00030547
5.7978	0.00030556
5.7988	0.00030565
5.7998	0.00030574
5.8008	0.00030583
5.8018	0.00030592
5.8028	0.00030601
5.8038	0.0003061
5.8048	0.00030619
5.8058	0.00030628
5.8068	0.00030637
5.8078	0.00030645
5.8088	0.00030654
5.8098	0.00030663
5.8108	0.00030672
5.8118	0.00030681
5.8128	0.00030689
5.8138	0.00030698
5.8148	0.00030707
5.8158	0.00030716
5.8168	0.00030724
5.8178	0.00030733
5.8188	0.00030742
5.8198	0.00030751
5.8208	0.00030759
5.8218	0.00030768
5.8228	0.00030777
5.8238	0.00030785
5.8248	0.00030794
5.8258	0.00030803
5.8268	0.00030811
5.8278	0.0003082
5.8288	0.00030828
5.8298	0.00030837
5.8308	0.00030846
5.8318	0.00030854
5.8328	0.00030863
5.8338	0.00030871
5.8348	0.0003088
5.8358	0.00030888
5.8368	0.00030897
5.8378	0.00030905
5.8388	0.00030914
5.8398	0.00030922
5.8408	0.00030931
5.8418	0.00030939
5.8428	0.00030948
5.8438	0.00030956
5.8448	0.00030964
5.8458	0.00030973
5.8468	0.00030981
5.8478	0.0003099
5.8488	0.00030998
5.8498	0.00031006
5.8508	0.00031015
5.8518	0.00031023
5.8528	0.00031031
5.8538	0.0003104
5.8548	0.00031048
5.8558	0.00031056
5.8568	0.00031064
5.8578	0.00031073
5.8588	0.00031081
5.8598	0.00031089
5.8608	0.00031097
5.8618	0.00031105
5.8628	0.00031114
5.8638	0.00031122
5.8648	0.0003113
5.8658	0.00031138
5.8668	0.00031146
5.8678	0.00031154
5.8688	0.00031162
5.8698	0.00031171
5.8708	0.00031179
5.8718	0.00031187
5.8728	0.00031195
5.8738	0.00031203
5.8748	0.00031211
5.8758	0.00031219
5.8768	0.00031227
5.8778	0.00031235
5.8788	0.00031243
5.8798	0.00031251
5.8808	0.00031259
5.8818	0.00031267
5.8828	0.00031275
5.8838	0.00031282
5.8848	0.0003129
5.8858	0.00031298
5.8868	0.00031306
5.8878	0.00031314
5.8888	0.00031322
5.8898	0.0003133
5.8908	0.00031338
5.8918	0.00031345
5.8928	0.00031353
5.8938	0.00031361
5.8948	0.00031369
5.8958	0.00031376
5.8968	0.00031384
5.8978	0.00031392
5.8988	0.000314
5.8998	0.00031407
5.9008	0.00031415
5.9018	0.00031423
5.9028	0.0003143
5.9038	0.00031438
5.9048	0.00031446
5.9058	0.00031453
5.9068	0.00031461
5.9078	0.00031468
5.9088	0.00031476
5.9098	0.00031484
5.9108	0.00031491
5.9118	0.00031499
5.9128	0.00031506
5.9138	0.00031514
5.9148	0.00031521
5.9158	0.00031529
5.9168	0.00031536
5.9178	0.00031544
5.9188	0.00031551
5.9198	0.00031559
5.9208	0.00031566
5.9218	0.00031574
5.9228	0.00031581
5.9238	0.00031588
5.9248	0.00031596
5.9258	0.00031603
5.9268	0.0003161
5.9278	0.00031618
5.9288	0.00031625
5.9298	0.00031632
5.9308	0.0003164
5.9318	0.00031647
5.9328	0.00031654
5.9338	0.00031662
5.9348	0.00031669
5.9358	0.00031676
5.9368	0.00031683
5.9378	0.00031691
5.9388	0.00031698
5.9398	0.00031705
5.9408	0.00031712
5.9418	0.00031719
5.9428	0.00031727
5.9438	0.00031734
5.9448	0.00031741
5.9458	0.00031748
5.9468	0.00031755
5.9478	0.00031762
5.9488	0.00031769
5.9498	0.00031776
5.9509	0.00031783
5.9519	0.0003179
5.9529	0.00031797
5.9539	0.00031804
5.9549	0.00031811
5.9559	0.00031818
5.9569	0.00031825
5.9579	0.00031832
5.9589	0.00031839
5.9599	0.00031846
5.9609	0.00031853
5.9619	0.0003186
5.9629	0.00031867
5.9639	0.00031874
5.9649	0.00031881
5.9659	0.00031888
5.9669	0.00031895
5.9679	0.00031902
5.9689	0.00031908
5.9699	0.00031915
5.9709	0.00031922
5.9719	0.00031929
5.9729	0.00031936
5.9739	0.00031943
5.9749	0.00031949
5.9759	0.00031956
5.9769	0.00031963
5.9779	0.0003197
5.9789	0.00031976
5.9799	0.00031983
5.9809	0.0003199
5.9819	0.00031997
5.9829	0.00032003
5.9839	0.0003201
5.9849	0.00032017
5.9859	0.00032023
5.9869	0.0003203
5.9879	0.00032037
5.9889	0.00032043
5.9899	0.0003205
5.9909	0.00032057
5.9919	0.00032063
5.9929	0.0003207
5.9939	0.00032076
5.9949	0.00032083
5.9959	0.0003209
5.9969	0.00032096
5.9979	0.00032103
5.9989	0.00032109
5.9999	0.00032116
6.0009	0.00032122
6.0019	0.00032129
6.0029	0.00032135
6.0039	0.00032142
6.0049	0.00032148
6.0059	0.00032155
6.0069	0.00032161
6.0079	0.00032168
6.0089	0.00032174
6.0099	0.00032181
6.0109	0.00032187
6.0119	0.00032194
6.0129	0.000322
6.0139	0.00032207
6.0149	0.00032213
6.0159	0.00032219
6.0169	0.00032226
6.0179	0.00032232
6.0189	0.00032239
6.0199	0.00032245
6.0209	0.00032251
6.0219	0.00032258
6.0229	0.00032264
6.0239	0.0003227
6.0249	0.00032277
6.0259	0.00032283
6.0269	0.00032289
6.0279	0.00032296
6.0289	0.00032302
6.0299	0.00032308
6.0309	0.00032315
6.0319	0.00032321
6.0329	0.00032327
6.0339	0.00032334
6.0349	0.0003234
6.0359	0.00032346
6.0369	0.00032352
6.0379	0.00032359
6.0389	0.00032365
6.0399	0.00032371
6.0409	0.00032378
6.0419	0.00032384
6.0429	0.0003239
6.0439	0.00032396
6.0449	0.00032403
6.0459	0.00032409
6.0469	0.00032415
6.0479	0.00032421
6.0489	0.00032427
6.0499	0.00032434
6.0509	0.0003244
6.0519	0.00032446
6.0529	0.00032452
6.0539	0.00032459
6.0549	0.00032465
6.0559	0.00032471
6.0569	0.00032477
6.0579	0.00032483
6.0589	0.0003249
6.0599	0.00032496
6.0609	0.00032502
6.0619	0.00032508
6.0629	0.00032514
6.0639	0.00032521
6.0649	0.00032527
6.0659	0.00032533
6.0669	0.00032539
6.0679	0.00032545
6.0689	0.00032551
6.0699	0.00032558
6.0709	0.00032564
6.0719	0.0003257
6.0729	0.00032576
6.0739	0.00032582
6.0749	0.00032589
6.0759	0.00032595
6.0769	0.00032601
6.0779	0.00032607
6.0789	0.00032613
6.0799	0.00032619
6.0809	0.00032626
6.0819	0.00032632
6.0829	0.00032638
6.0839	0.00032644
6.0849	0.0003265
6.0859	0.00032656
6.0869	0.00032663
6.0879	0.00032669
6.0889	0.00032675
6.0899	0.00032681
6.0909	0.00032687
6.0919	0.00032694
6.0929	0.000327
6.0939	0.00032706
6.0949	0.00032712
6.0959	0.00032718
6.0969	0.00032725
6.0979	0.00032731
6.0989	0.00032737
6.0999	0.00032743
6.1009	0.0003275
6.1019	0.00032756
6.1029	0.00032762
6.1039	0.00032768
6.1049	0.00032774
6.1059	0.00032781
6.1069	0.00032787
6.1079	0.00032793
6.1089	0.00032799
6.1099	0.00032806
6.1109	0.00032812
6.1119	0.00032818
6.1129	0.00032824
6.1139	0.00032831
6.1149	0.00032837
6.1159	0.00032843
6.1169	0.0003285
6.1179	0.00032856
6.1189	0.00032862
6.1199	0.00032868
6.1209	0.00032875
6.1219	0.00032881
6.1229	0.00032887
6.1239	0.00032894
6.1249	0.000329
6.1259	0.00032906
6.1269	0.00032913
6.1279	0.00032919
6.1289	0.00032926
6.1299	0.00032932
6.1309	0.00032938
6.1319	0.00032945
6.1329	0.00032951
6.1339	0.00032957
6.1349	0.00032964
6.1359	0.0003297
6.1369	0.00032977
6.1379	0.00032983
6.1389	0.0003299
6.1399	0.00032996
6.1409	0.00033003
6.1419	0.00033009
6.1429	0.00033015
6.1439	0.00033022
6.1449	0.00033028
6.1459	0.00033035
6.1469	0.00033041
6.1479	0.00033048
6.1489	0.00033054
6.1499	0.00033061
6.1509	0.00033068
6.1519	0.00033074
6.1529	0.00033081
6.1539	0.00033087
6.1549	0.00033094
6.1559	0.000331
6.1569	0.00033107
6.1579	0.00033114
6.1589	0.0003312
6.1599	0.00033127
6.1609	0.00033134
6.1619	0.0003314
6.1629	0.00033147
6.1639	0.00033154
6.1649	0.0003316
6.1659	0.00033167
6.1669	0.00033174
6.1679	0.0003318
6.1689	0.00033187
6.1699	0.00033194
6.1709	0.00033201
6.1719	0.00033207
6.1729	0.00033214
6.1739	0.00033221
6.1749	0.00033228
6.1759	0.00033234
6.1769	0.00033241
6.1779	0.00033248
6.1789	0.00033255
6.1799	0.00033262
6.1809	0.00033269
6.1819	0.00033275
6.1829	0.00033282
6.1839	0.00033289
6.1849	0.00033296
6.1859	0.00033303
6.1869	0.0003331
6.1879	0.00033317
6.1889	0.00033324
6.1899	0.00033331
6.1909	0.00033338
6.1919	0.00033345
6.1929	0.00033352
6.1939	0.00033359
6.1949	0.00033366
6.1959	0.00033373
6.1969	0.0003338
6.1979	0.00033387
6.1989	0.00033394
6.1999	0.00033401
6.2009	0.00033408
6.2019	0.00033415
6.2029	0.00033422
6.2039	0.0003343
6.2049	0.00033437
6.2059	0.00033444
6.2069	0.00033451
6.2079	0.00033458
6.2089	0.00033465
6.2099	0.00033473
6.2109	0.0003348
6.2119	0.00033487
6.2129	0.00033494
6.2139	0.00033502
6.2149	0.00033509
6.2159	0.00033516
6.2169	0.00033523
6.2179	0.00033531
6.2189	0.00033538
6.2199	0.00033545
6.2209	0.00033553
6.2219	0.0003356
6.2229	0.00033568
6.2239	0.00033575
6.2249	0.00033582
6.2259	0.0003359
6.2269	0.00033597
6.2279	0.00033605
6.2289	0.00033612
6.2299	0.0003362
6.2309	0.00033627
6.2319	0.00033635
6.2329	0.00033642
6.2339	0.0003365
6.2349	0.00033657
6.2359	0.00033665
6.2369	0.00033672
6.2379	0.0003368
6.2389	0.00033687
6.2399	0.00033695
6.2409	0.00033703
6.2419	0.0003371
6.2429	0.00033718
6.2439	0.00033726
6.2449	0.00033733
6.2459	0.00033741
6.2469	0.00033749
6.2479	0.00033756
6.2489	0.00033764
6.2499	0.00033772
6.2509	0.0003378
6.2519	0.00033787
6.2529	0.00033795
6.2539	0.00033803
6.2549	0.00033811
6.2559	0.00033819
6.2569	0.00033826
6.2579	0.00033834
6.2589	0.00033842
6.2599	0.0003385
6.2609	0.00033858
6.2619	0.00033866
6.2629	0.00033874
6.2639	0.00033882
6.2649	0.0003389
6.2659	0.00033898
6.2669	0.00033906
6.2679	0.00033914
6.2689	0.00033922
6.2699	0.0003393
6.2709	0.00033938
6.2719	0.00033946
6.2729	0.00033954
6.2739	0.00033962
6.2749	0.0003397
6.2759	0.00033978
6.2769	0.00033986
6.2779	0.00033994
6.2789	0.00034002
6.2799	0.00034011
6.2809	0.00034019
6.2819	0.00034027
6.2829	0.00034035
6.2839	0.00034043
6.2849	0.00034052
6.2859	0.0003406
6.2869	0.00034068
6.2879	0.00034076
6.2889	0.00034085
6.2899	0.00034093
6.2909	0.00034101
6.2919	0.0003411
6.2929	0.00034118
6.2939	0.00034126
6.2949	0.00034135
6.2959	0.00034143
6.2969	0.00034152
6.2979	0.0003416
6.2989	0.00034168
6.2999	0.00034177
6.3009	0.00034185
6.3019	0.00034194
6.3029	0.00034202
6.3039	0.00034211
6.3049	0.00034219
6.3059	0.00034228
6.3069	0.00034236
6.3079	0.00034245
6.3089	0.00034254
6.3099	0.00034262
6.3109	0.00034271
6.3119	0.00034279
6.3129	0.00034288
6.3139	0.00034297
6.3149	0.00034305
6.3159	0.00034314
6.3169	0.00034323
6.3179	0.00034331
6.3189	0.0003434
6.3199	0.00034349
6.3209	0.00034358
6.3219	0.00034366
6.3229	0.00034375
6.3239	0.00034384
6.3249	0.00034393
6.3259	0.00034402
6.3269	0.0003441
6.3279	0.00034419
6.3289	0.00034428
6.3299	0.00034437
6.3309	0.00034446
6.3319	0.00034455
6.3329	0.00034464
6.3339	0.00034473
6.3349	0.00034482
6.3359	0.00034491
6.3369	0.000345
6.3379	0.00034509
6.3389	0.00034518
6.3399	0.00034527
6.3409	0.00034536
6.3419	0.00034545
6.3429	0.00034554
6.3439	0.00034563
6.3449	0.00034572
6.3459	0.00034581
6.3469	0.0003459
6.3479	0.00034599
6.3489	0.00034609
6.3499	0.00034618
6.3509	0.00034627
6.3519	0.00034636
6.3529	0.00034645
6.3539	0.00034655
6.3549	0.00034664
6.3559	0.00034673
6.3569	0.00034682
6.3579	0.00034692
6.3589	0.00034701
6.3599	0.0003471
6.3609	0.00034719
6.3619	0.00034729
6.3629	0.00034738
6.3639	0.00034747
6.3649	0.00034757
6.3659	0.00034766
6.3669	0.00034775
6.3679	0.00034785
6.3689	0.00034794
6.3699	0.00034804
6.3709	0.00034813
6.3719	0.00034823
6.3729	0.00034832
6.3739	0.00034841
6.3749	0.00034851
6.3759	0.0003486
6.3769	0.0003487
6.3779	0.00034879
6.3789	0.00034889
6.3799	0.00034898
6.3809	0.00034908
6.3819	0.00034918
6.3829	0.00034927
6.3839	0.00034937
6.3849	0.00034946
6.3859	0.00034956
6.3869	0.00034965
6.3879	0.00034975
6.3889	0.00034985
6.3899	0.00034994
6.3909	0.00035004
6.3919	0.00035014
6.3929	0.00035023
6.3939	0.00035033
6.3949	0.00035043
6.3959	0.00035052
6.3969	0.00035062
6.3979	0.00035072
6.3989	0.00035081
6.3999	0.00035091
6.4009	0.00035101
6.4019	0.00035111
6.4029	0.0003512
6.4039	0.0003513
6.4049	0.0003514
6.4059	0.0003515
6.4069	0.00035159
6.4079	0.00035169
6.4089	0.00035179
6.4099	0.00035189
6.4109	0.00035198
6.4119	0.00035208
6.4129	0.00035218
6.4139	0.00035228
6.4149	0.00035238
6.4159	0.00035247
6.4169	0.00035257
6.4179	0.00035267
6.4189	0.00035277
6.4199	0.00035287
6.4209	0.00035297
6.4219	0.00035306
6.4229	0.00035316
6.4239	0.00035326
6.4249	0.00035336
6.4259	0.00035346
6.4269	0.00035356
6.4279	0.00035366
6.4289	0.00035376
6.4299	0.00035385
6.4309	0.00035395
6.4319	0.00035405
6.4329	0.00035415
6.4339	0.00035425
6.4349	0.00035435
6.4359	0.00035445
6.4369	0.00035455
6.4379	0.00035465
6.4389	0.00035474
6.4399	0.00035484
6.4409	0.00035494
6.4419	0.00035504
6.4429	0.00035514
6.4439	0.00035524
6.4449	0.00035534
6.4459	0.00035544
6.4469	0.00035554
6.4479	0.00035564
6.4489	0.00035573
6.4499	0.00035583
6.4509	0.00035593
6.4519	0.00035603
6.4529	0.00035613
6.4539	0.00035623
6.4549	0.00035633
6.4559	0.00035643
6.4569	0.00035653
6.4579	0.00035663
6.4589	0.00035673
6.4599	0.00035682
6.4609	0.00035692
6.4619	0.00035702
6.4629	0.00035712
6.4639	0.00035722
6.4649	0.00035732
6.4659	0.00035742
6.4669	0.00035752
6.4679	0.00035762
6.4689	0.00035771
6.4699	0.00035781
6.4709	0.00035791
6.4719	0.00035801
6.4729	0.00035811
6.4739	0.00035821
6.4749	0.00035831
6.4759	0.0003584
6.4769	0.0003585
6.4779	0.0003586
6.4789	0.0003587
6.4799	0.0003588
6.4809	0.0003589
6.4819	0.00035899
6.4829	0.00035909
6.4839	0.00035919
6.4849	0.00035929
6.4859	0.00035939
6.4869	0.00035949
6.4879	0.00035958
6.4889	0.00035968
6.4899	0.00035978
6.4909	0.00035988
6.4919	0.00035998
6.4929	0.00036007
6.4939	0.00036017
6.4949	0.00036027
6.4959	0.00036037
6.4969	0.00036046
6.4979	0.00036056
6.4989	0.00036066
6.4999	0.00036076
6.5009	0.00036085
6.5019	0.00036095
6.5029	0.00036105
6.5039	0.00036115
6.5049	0.00036124
6.5059	0.00036134
6.5069	0.00036144
6.5079	0.00036154
6.5089	0.00036163
6.5099	0.00036173
6.5109	0.00036183
6.5119	0.00036192
6.5129	0.00036202
6.5139	0.00036212
6.5149	0.00036221
6.5159	0.00036231
6.5169	0.00036241
6.5179	0.0003625
6.5189	0.0003626
6.5199	0.0003627
6.5209	0.00036279
6.5219	0.00036289
6.5229	0.00036299
6.5239	0.00036308
6.5249	0.00036318
6.5259	0.00036328
6.5269	0.00036337
6.5279	0.00036347
6.5289	0.00036356
6.5299	0.00036366
6.5309	0.00036376
6.5319	0.00036385
6.5329	0.00036395
6.5339	0.00036404
6.5349	0.00036414
6.5359	0.00036424
6.5369	0.00036433
6.5379	0.00036443
6.5389	0.00036452
6.5399	0.00036462
6.5409	0.00036471
6.5419	0.00036481
6.5429	0.00036491
6.5439	0.000365
6.5449	0.0003651
6.5459	0.00036519
6.5469	0.00036529
6.5479	0.00036538
6.5489	0.00036548
6.5499	0.00036558
6.5509	0.00036567
6.5519	0.00036577
6.5529	0.00036586
6.5539	0.00036596
6.5549	0.00036605
6.5559	0.00036615
6.5569	0.00036624
6.5579	0.00036634
6.5589	0.00036643
6.5599	0.00036653
6.5609	0.00036662
6.5619	0.00036672
6.5629	0.00036682
6.5639	0.00036691
6.5649	0.00036701
6.5659	0.0003671
6.5669	0.0003672
6.5679	0.00036729
6.5689	0.00036739
6.5699	0.00036748
6.5709	0.00036758
6.5719	0.00036767
6.5729	0.00036777
6.5739	0.00036786
6.5749	0.00036796
6.5759	0.00036805
6.5769	0.00036815
6.5779	0.00036824
6.5789	0.00036834
6.5799	0.00036843
6.5809	0.00036853
6.5819	0.00036862
6.5829	0.00036872
6.5839	0.00036882
6.5849	0.00036891
6.5859	0.00036901
6.5869	0.0003691
6.5879	0.0003692
6.5889	0.00036929
6.5899	0.00036939
6.5909	0.00036948
6.5919	0.00036958
6.5929	0.00036967
6.5939	0.00036977
6.5949	0.00036986
6.5959	0.00036996
6.5969	0.00037005
6.5979	0.00037015
6.5989	0.00037025
6.5999	0.00037034
6.6009	0.00037044
6.6019	0.00037053
6.6029	0.00037063
6.6039	0.00037072
6.6049	0.00037082
6.6059	0.00037091
6.6069	0.00037101
6.6079	0.00037111
6.6089	0.0003712
6.6099	0.0003713
6.6109	0.00037139
6.6119	0.00037149
6.6129	0.00037158
6.6139	0.00037168
6.6149	0.00037178
6.6159	0.00037187
6.6169	0.00037197
6.6179	0.00037206
6.6189	0.00037216
6.6199	0.00037225
6.6209	0.00037235
6.6219	0.00037245
6.6229	0.00037254
6.6239	0.00037264
6.6249	0.00037273
6.6259	0.00037283
6.6269	0.00037293
6.6279	0.00037302
6.6289	0.00037312
6.6299	0.00037322
6.6309	0.00037331
6.6319	0.00037341
6.6329	0.0003735
6.6339	0.0003736
6.6349	0.0003737
6.6359	0.00037379
6.6369	0.00037389
6.6379	0.00037398
6.6389	0.00037408
6.6399	0.00037418
6.6409	0.00037427
6.6419	0.00037437
6.6429	0.00037447
6.6439	0.00037456
6.6449	0.00037466
6.6459	0.00037476
6.6469	0.00037485
6.6479	0.00037495
6.6489	0.00037505
6.6499	0.00037514
6.651	0.00037524
6.652	0.00037534
6.653	0.00037543
6.654	0.00037553
6.655	0.00037563
6.656	0.00037572
6.657	0.00037582
6.658	0.00037592
6.659	0.00037601
6.66	0.00037611
6.661	0.00037621
6.662	0.0003763
6.663	0.0003764
6.664	0.0003765
6.665	0.00037659
6.666	0.00037669
6.667	0.00037679
6.668	0.00037688
6.669	0.00037698
6.67	0.00037708
6.671	0.00037718
6.672	0.00037727
6.673	0.00037737
6.674	0.00037747
6.675	0.00037756
6.676	0.00037766
6.677	0.00037776
6.678	0.00037785
6.679	0.00037795
6.68	0.00037805
6.681	0.00037815
6.682	0.00037824
6.683	0.00037834
6.684	0.00037844
6.685	0.00037853
6.686	0.00037863
6.687	0.00037873
6.688	0.00037882
6.689	0.00037892
6.69	0.00037902
6.691	0.00037912
6.692	0.00037921
6.693	0.00037931
6.694	0.00037941
6.695	0.0003795
6.696	0.0003796
6.697	0.0003797
6.698	0.00037979
6.699	0.00037989
6.7	0.00037999
6.701	0.00038008
6.702	0.00038018
6.703	0.00038028
6.704	0.00038037
6.705	0.00038047
6.706	0.00038057
6.707	0.00038066
6.708	0.00038076
6.709	0.00038086
6.71	0.00038095
6.711	0.00038105
6.712	0.00038115
6.713	0.00038124
6.714	0.00038134
6.715	0.00038143
6.716	0.00038153
6.717	0.00038163
6.718	0.00038172
6.719	0.00038182
6.72	0.00038192
6.721	0.00038201
6.722	0.00038211
6.723	0.0003822
6.724	0.0003823
6.725	0.00038239
6.726	0.00038249
6.727	0.00038259
6.728	0.00038268
6.729	0.00038278
6.73	0.00038287
6.731	0.00038297
6.732	0.00038306
6.733	0.00038316
6.734	0.00038325
6.735	0.00038335
6.736	0.00038344
6.737	0.00038354
6.738	0.00038363
6.739	0.00038373
6.74	0.00038382
6.741	0.00038392
6.742	0.00038401
6.743	0.00038411
6.744	0.0003842
6.745	0.00038429
6.746	0.00038439
6.747	0.00038448
6.748	0.00038458
6.749	0.00038467
6.75	0.00038476
6.751	0.00038486
6.752	0.00038495
6.753	0.00038505
6.754	0.00038514
6.755	0.00038523
6.756	0.00038532
6.757	0.00038542
6.758	0.00038551
6.759	0.0003856
6.76	0.0003857
6.761	0.00038579
6.762	0.00038588
6.763	0.00038597
6.764	0.00038607
6.765	0.00038616
6.766	0.00038625
6.767	0.00038634
6.768	0.00038643
6.769	0.00038653
6.77	0.00038662
6.771	0.00038671
6.772	0.0003868
6.773	0.00038689
6.774	0.00038698
6.775	0.00038707
6.776	0.00038716
6.777	0.00038726
6.778	0.00038735
6.779	0.00038744
6.78	0.00038753
6.781	0.00038762
6.782	0.00038771
6.783	0.0003878
6.784	0.00038789
6.785	0.00038798
6.786	0.00038807
6.787	0.00038816
6.788	0.00038825
6.789	0.00038834
6.79	0.00038843
6.791	0.00038851
6.792	0.0003886
6.793	0.00038869
6.794	0.00038878
6.795	0.00038887
6.796	0.00038896
6.797	0.00038905
6.798	0.00038914
6.799	0.00038922
6.8	0.00038931
6.801	0.0003894
6.802	0.00038949
6.803	0.00038958
6.804	0.00038966
6.805	0.00038975
6.806	0.00038984
6.807	0.00038993
6.808	0.00039001
6.809	0.0003901
6.81	0.00039019
6.811	0.00039027
6.812	0.00039036
6.813	0.00039045
6.814	0.00039054
6.815	0.00039062
6.816	0.00039071
6.817	0.0003908
6.818	0.00039088
6.819	0.00039097
6.82	0.00039105
6.821	0.00039114
6.822	0.00039123
6.823	0.00039131
6.824	0.0003914
6.825	0.00039149
6.826	0.00039157
6.827	0.00039166
6.828	0.00039174
6.829	0.00039183
6.83	0.00039191
6.831	0.000392
6.832	0.00039209
6.833	0.00039217
6.834	0.00039226
6.835	0.00039234
6.836	0.00039243
6.837	0.00039251
6.838	0.0003926
6.839	0.00039268
6.84	0.00039277
6.841	0.00039286
6.842	0.00039294
6.843	0.00039303
6.844	0.00039311
6.845	0.0003932
6.846	0.00039328
6.847	0.00039337
6.848	0.00039345
6.849	0.00039354
6.85	0.00039362
6.851	0.00039371
6.852	0.0003938
6.853	0.00039388
6.854	0.00039397
6.855	0.00039405
6.856	0.00039414
6.857	0.00039422
6.858	0.00039431
6.859	0.00039439
6.86	0.00039448
6.861	0.00039457
6.862	0.00039465
6.863	0.00039474
6.864	0.00039482
6.865	0.00039491
6.866	0.000395
6.867	0.00039508
6.868	0.00039517
6.869	0.00039526
6.87	0.00039534
6.871	0.00039543
6.872	0.00039552
6.873	0.0003956
6.874	0.00039569
6.875	0.00039578
6.876	0.00039586
6.877	0.00039595
6.878	0.00039604
6.879	0.00039613
6.88	0.00039621
6.881	0.0003963
6.882	0.00039639
6.883	0.00039648
6.884	0.00039657
6.885	0.00039666
6.886	0.00039674
6.887	0.00039683
6.888	0.00039692
6.889	0.00039701
6.89	0.0003971
6.891	0.00039719
6.892	0.00039728
6.893	0.00039737
6.894	0.00039746
6.895	0.00039755
6.896	0.00039764
6.897	0.00039773
6.898	0.00039782
6.899	0.00039791
6.9	0.000398
6.901	0.00039809
6.902	0.00039819
6.903	0.00039828
6.904	0.00039837
6.905	0.00039846
6.906	0.00039855
6.907	0.00039865
6.908	0.00039874
6.909	0.00039883
6.91	0.00039893
6.911	0.00039902
6.912	0.00039911
6.913	0.00039921
6.914	0.0003993
6.915	0.0003994
6.916	0.00039949
6.917	0.00039959
6.918	0.00039968
6.919	0.00039978
6.92	0.00039987
6.921	0.00039997
6.922	0.00040006
6.923	0.00040016
6.924	0.00040026
6.925	0.00040035
6.926	0.00040045
6.927	0.00040055
6.928	0.00040065
6.929	0.00040075
6.93	0.00040084
6.931	0.00040094
6.932	0.00040104
6.933	0.00040114
6.934	0.00040124
6.935	0.00040134
6.936	0.00040144
6.937	0.00040154
6.938	0.00040164
6.939	0.00040174
6.94	0.00040184
6.941	0.00040194
6.942	0.00040205
6.943	0.00040215
6.944	0.00040225
6.945	0.00040235
6.946	0.00040246
6.947	0.00040256
6.948	0.00040266
6.949	0.00040277
6.95	0.00040287
6.951	0.00040297
6.952	0.00040308
6.953	0.00040318
6.954	0.00040329
6.955	0.00040339
6.956	0.0004035
6.957	0.00040361
6.958	0.00040371
6.959	0.00040382
6.96	0.00040393
6.961	0.00040403
6.962	0.00040414
6.963	0.00040425
6.964	0.00040435
6.965	0.00040446
6.966	0.00040457
6.967	0.00040468
6.968	0.00040479
6.969	0.0004049
6.97	0.00040501
6.971	0.00040512
6.972	0.00040523
6.973	0.00040534
6.974	0.00040545
6.975	0.00040556
6.976	0.00040567
6.977	0.00040578
6.978	0.00040589
6.979	0.000406
6.98	0.00040611
6.981	0.00040623
6.982	0.00040634
6.983	0.00040645
6.984	0.00040656
6.985	0.00040668
6.986	0.00040679
6.987	0.0004069
6.988	0.00040702
6.989	0.00040713
6.99	0.00040724
6.991	0.00040736
6.992	0.00040747
6.993	0.00040759
6.994	0.0004077
6.995	0.00040782
6.996	0.00040793
6.997	0.00040805
6.998	0.00040816
6.999	0.00040828
7	0.00040839


==> figures/data/SW1D_projection_error/projection_error_8_1.1_SW1D.txt <==
Time	Error
0	0.00036874
0.0010001	0.00036873
0.0020003	0.00036873
0.0030004	0.00036872
0.0040006	0.00036871
0.0050007	0.0003687
0.0060009	0.00036869
0.007001	0.00036867
0.0080011	0.00036865
0.0090013	0.00036863
0.010001	0.00036861
0.011002	0.00036858
0.012002	0.00036855
0.013002	0.00036852
0.014002	0.00036848
0.015002	0.00036844
0.016002	0.0003684
0.017002	0.00036836
0.018003	0.00036832
0.019003	0.00036827
0.020003	0.00036822
0.021003	0.00036816
0.022003	0.00036811
0.023003	0.00036805
0.024003	0.00036799
0.025004	0.00036793
0.026004	0.00036786
0.027004	0.00036779
0.028004	0.00036772
0.029004	0.00036765
0.030004	0.00036757
0.031004	0.00036749
0.032005	0.00036741
0.033005	0.00036732
0.034005	0.00036724
0.035005	0.00036715
0.036005	0.00036706
0.037005	0.00036696
0.038005	0.00036687
0.039006	0.00036677
0.040006	0.00036666
0.041006	0.00036656
0.042006	0.00036645
0.043006	0.00036634
0.044006	0.00036623
0.045006	0.00036611
0.046007	0.000366
0.047007	0.00036588
0.048007	0.00036575
0.049007	0.00036563
0.050007	0.0003655
0.051007	0.00036537
0.052007	0.00036524
0.053008	0.0003651
0.054008	0.00036497
0.055008	0.00036483
0.056008	0.00036468
0.057008	0.00036454
0.058008	0.00036439
0.059008	0.00036424
0.060009	0.00036409
0.061009	0.00036393
0.062009	0.00036377
0.063009	0.00036361
0.064009	0.00036345
0.065009	0.00036328
0.066009	0.00036311
0.06701	0.00036294
0.06801	0.00036277
0.06901	0.00036259
0.07001	0.00036242
0.07101	0.00036224
0.07201	0.00036205
0.07301	0.00036187
0.074011	0.00036168
0.075011	0.00036149
0.076011	0.00036129
0.077011	0.0003611
0.078011	0.0003609
0.079011	0.0003607
0.080011	0.0003605
0.081012	0.00036029
0.082012	0.00036008
0.083012	0.00035987
0.084012	0.00035966
0.085012	0.00035944
0.086012	0.00035923
0.087012	0.000359
0.088013	0.00035878
0.089013	0.00035856
0.090013	0.00035833
0.091013	0.0003581
0.092013	0.00035787
0.093013	0.00035763
0.094013	0.00035739
0.095014	0.00035715
0.096014	0.00035691
0.097014	0.00035667
0.098014	0.00035642
0.099014	0.00035617
0.10001	0.00035592
0.10101	0.00035566
0.10201	0.00035541
0.10301	0.00035515
0.10401	0.00035488
0.10502	0.00035462
0.10602	0.00035435
0.10702	0.00035408
0.10802	0.00035381
0.10902	0.00035354
0.11002	0.00035326
0.11102	0.00035299
0.11202	0.0003527
0.11302	0.00035242
0.11402	0.00035214
0.11502	0.00035185
0.11602	0.00035156
0.11702	0.00035127
0.11802	0.00035097
0.11902	0.00035067
0.12002	0.00035037
0.12102	0.00035007
0.12202	0.00034977
0.12302	0.00034946
0.12402	0.00034915
0.12502	0.00034884
0.12602	0.00034853
0.12702	0.00034821
0.12802	0.0003479
0.12902	0.00034758
0.13002	0.00034725
0.13102	0.00034693
0.13202	0.0003466
0.13302	0.00034627
0.13402	0.00034594
0.13502	0.00034561
0.13602	0.00034527
0.13702	0.00034493
0.13802	0.00034459
0.13902	0.00034425
0.14002	0.00034391
0.14102	0.00034356
0.14202	0.00034321
0.14302	0.00034286
0.14402	0.0003425
0.14502	0.00034215
0.14602	0.00034179
0.14702	0.00034143
0.14802	0.00034107
0.14902	0.0003407
0.15002	0.00034034
0.15102	0.00033997
0.15202	0.0003396
0.15302	0.00033922
0.15402	0.00033885
0.15502	0.00033847
0.15602	0.00033809
0.15702	0.00033771
0.15802	0.00033733
0.15902	0.00033694
0.16002	0.00033655
0.16102	0.00033616
0.16202	0.00033577
0.16302	0.00033538
0.16402	0.00033498
0.16502	0.00033458
0.16602	0.00033418
0.16702	0.00033378
0.16802	0.00033338
0.16902	0.00033297
0.17002	0.00033256
0.17102	0.00033215
0.17202	0.00033174
0.17302	0.00033133
0.17402	0.00033091
0.17503	0.00033049
0.17603	0.00033007
0.17703	0.00032965
0.17803	0.00032923
0.17903	0.0003288
0.18003	0.00032837
0.18103	0.00032794
0.18203	0.00032751
0.18303	0.00032708
0.18403	0.00032664
0.18503	0.0003262
0.18603	0.00032576
0.18703	0.00032532
0.18803	0.00032488
0.18903	0.00032444
0.19003	0.00032399
0.19103	0.00032354
0.19203	0.00032309
0.19303	0.00032264
0.19403	0.00032219
0.19503	0.00032173
0.19603	0.00032127
0.19703	0.00032081
0.19803	0.00032035
0.19903	0.00031989
0.20003	0.00031943
0.20103	0.00031896
0.20203	0.00031849
0.20303	0.00031802
0.20403	0.00031755
0.20503	0.00031708
0.20603	0.00031661
0.20703	0.00031613
0.20803	0.00031565
0.20903	0.00031517
0.21003	0.00031469
0.21103	0.00031421
0.21203	0.00031373
0.21303	0.00031324
0.21403	0.00031275
0.21503	0.00031227
0.21603	0.00031178
0.21703	0.00031128
0.21803	0.00031079
0.21903	0.0003103
0.22003	0.0003098
0.22103	0.0003093
0.22203	0.0003088
0.22303	0.0003083
0.22403	0.0003078
0.22503	0.0003073
0.22603	0.0003068
0.22703	0.00030629
0.22803	0.00030578
0.22903	0.00030527
0.23003	0.00030476
0.23103	0.00030425
0.23203	0.00030374
0.23303	0.00030323
0.23403	0.00030271
0.23503	0.00030219
0.23603	0.00030168
0.23703	0.00030116
0.23803	0.00030064
0.23903	0.00030012
0.24003	0.00029959
0.24103	0.00029907
0.24203	0.00029855
0.24303	0.00029802
0.24403	0.00029749
0.24504	0.00029697
0.24604	0.00029644
0.24704	0.00029591
0.24804	0.00029538
0.24904	0.00029484
0.25004	0.00029431
0.25104	0.00029378
0.25204	0.00029324
0.25304	0.00029271
0.25404	0.00029217
0.25504	0.00029163
0.25604	0.00029109
0.25704	0.00029055
0.25804	0.00029001
0.25904	0.00028947
0.26004	0.00028893
0.26104	0.00028839
0.26204	0.00028785
0.26304	0.0002873
0.26404	0.00028676
0.26504	0.00028621
0.26604	0.00028567
0.26704	0.00028512
0.26804	0.00028457
0.26904	0.00028403
0.27004	0.00028348
0.27104	0.00028293
0.27204	0.00028238
0.27304	0.00028183
0.27404	0.00028128
0.27504	0.00028073
0.27604	0.00028018
0.27704	0.00027963
0.27804	0.00027907
0.27904	0.00027852
0.28004	0.00027797
0.28104	0.00027742
0.28204	0.00027686
0.28304	0.00027631
0.28404	0.00027576
0.28504	0.0002752
0.28604	0.00027465
0.28704	0.00027409
0.28804	0.00027354
0.28904	0.00027299
0.29004	0.00027243
0.29104	0.00027188
0.29204	0.00027132
0.29304	0.00027077
0.29404	0.00027022
0.29504	0.00026966
0.29604	0.00026911
0.29704	0.00026855
0.29804	0.000268
0.29904	0.00026745
0.30004	0.0002669
0.30104	0.00026634
0.30204	0.00026579
0.30304	0.00026524
0.30404	0.00026469
0.30504	0.00026414
0.30604	0.00026359
0.30704	0.00026304
0.30804	0.00026249
0.30904	0.00026194
0.31004	0.00026139
0.31104	0.00026084
0.31204	0.0002603
0.31304	0.00025975
0.31404	0.00025921
0.31505	0.00025866
0.31605	0.00025812
0.31705	0.00025758
0.31805	0.00025703
0.31905	0.00025649
0.32005	0.00025595
0.32105	0.00025542
0.32205	0.00025488
0.32305	0.00025434
0.32405	0.00025381
0.32505	0.00025327
0.32605	0.00025274
0.32705	0.00025221
0.32805	0.00025168
0.32905	0.00025115
0.33005	0.00025062
0.33105	0.0002501
0.33205	0.00024957
0.33305	0.00024905
0.33405	0.00024853
0.33505	0.00024801
0.33605	0.00024749
0.33705	0.00024697
0.33805	0.00024646
0.33905	0.00024595
0.34005	0.00024544
0.34105	0.00024493
0.34205	0.00024442
0.34305	0.00024391
0.34405	0.00024341
0.34505	0.00024291
0.34605	0.00024241
0.34705	0.00024192
0.34805	0.00024142
0.34905	0.00024093
0.35005	0.00024044
0.35105	0.00023995
0.35205	0.00023947
0.35305	0.00023899
0.35405	0.00023851
0.35505	0.00023803
0.35605	0.00023756
0.35705	0.00023709
0.35805	0.00023662
0.35905	0.00023615
0.36005	0.00023569
0.36105	0.00023523
0.36205	0.00023477
0.36305	0.00023432
0.36405	0.00023387
0.36505	0.00023342
0.36605	0.00023298
0.36705	0.00023253
0.36805	0.0002321
0.36905	0.00023166
0.37005	0.00023123
0.37105	0.0002308
0.37205	0.00023038
0.37305	0.00022996
0.37405	0.00022954
0.37505	0.00022913
0.37605	0.00022872
0.37705	0.00022831
0.37805	0.00022791
0.37905	0.00022751
0.38005	0.00022712
0.38105	0.00022673
0.38205	0.00022634
0.38305	0.00022596
0.38405	0.00022558
0.38506	0.00022521
0.38606	0.00022484
0.38706	0.00022448
0.38806	0.00022412
0.38906	0.00022376
0.39006	0.00022341
0.39106	0.00022306
0.39206	0.00022272
0.39306	0.00022239
0.39406	0.00022205
0.39506	0.00022173
0.39606	0.0002214
0.39706	0.00022108
0.39806	0.00022077
0.39906	0.00022046
0.40006	0.00022016
0.40106	0.00021986
0.40206	0.00021957
0.40306	0.00021928
0.40406	0.000219
0.40506	0.00021872
0.40606	0.00021845
0.40706	0.00021819
0.40806	0.00021793
0.40906	0.00021767
0.41006	0.00021742
0.41106	0.00021718
0.41206	0.00021694
0.41306	0.00021671
0.41406	0.00021648
0.41506	0.00021626
0.41606	0.00021604
0.41706	0.00021583
0.41806	0.00021563
0.41906	0.00021543
0.42006	0.00021524
0.42106	0.00021506
0.42206	0.00021488
0.42306	0.0002147
0.42406	0.00021454
0.42506	0.00021437
0.42606	0.00021422
0.42706	0.00021407
0.42806	0.00021393
0.42906	0.00021379
0.43006	0.00021366
0.43106	0.00021354
0.43206	0.00021342
0.43306	0.00021331
0.43406	0.00021321
0.43506	0.00021311
0.43606	0.00021302
0.43706	0.00021293
0.43806	0.00021285
0.43906	0.00021278
0.44006	0.00021271
0.44106	0.00021266
0.44206	0.0002126
0.44306	0.00021256
0.44406	0.00021252
0.44506	0.00021248
0.44606	0.00021246
0.44706	0.00021244
0.44806	0.00021243
0.44906	0.00021242
0.45006	0.00021242
0.45106	0.00021243
0.45206	0.00021244
0.45306	0.00021246
0.45406	0.00021249
0.45507	0.00021252
0.45607	0.00021256
0.45707	0.00021261
0.45807	0.00021266
0.45907	0.00021272
0.46007	0.00021278
0.46107	0.00021286
0.46207	0.00021294
0.46307	0.00021302
0.46407	0.00021311
0.46507	0.00021321
0.46607	0.00021332
0.46707	0.00021343
0.46807	0.00021355
0.46907	0.00021367
0.47007	0.0002138
0.47107	0.00021394
0.47207	0.00021408
0.47307	0.00021423
0.47407	0.00021438
0.47507	0.00021455
0.47607	0.00021471
0.47707	0.00021489
0.47807	0.00021507
0.47907	0.00021525
0.48007	0.00021544
0.48107	0.00021564
0.48207	0.00021584
0.48307	0.00021605
0.48407	0.00021627
0.48507	0.00021649
0.48607	0.00021672
0.48707	0.00021695
0.48807	0.00021719
0.48907	0.00021743
0.49007	0.00021768
0.49107	0.00021793
0.49207	0.00021819
0.49307	0.00021846
0.49407	0.00021873
0.49507	0.000219
0.49607	0.00021928
0.49707	0.00021957
0.49807	0.00021986
0.49907	0.00022015
0.50007	0.00022045
0.50107	0.00022076
0.50207	0.00022106
0.50307	0.00022138
0.50407	0.0002217
0.50507	0.00022202
0.50607	0.00022235
0.50707	0.00022268
0.50807	0.00022302
0.50907	0.00022336
0.51007	0.0002237
0.51107	0.00022405
0.51207	0.0002244
0.51307	0.00022476
0.51407	0.00022512
0.51507	0.00022548
0.51607	0.00022585
0.51707	0.00022622
0.51807	0.0002266
0.51907	0.00022698
0.52007	0.00022736
0.52107	0.00022774
0.52207	0.00022813
0.52307	0.00022852
0.52407	0.00022892
0.52508	0.00022932
0.52608	0.00022972
0.52708	0.00023012
0.52808	0.00023053
0.52908	0.00023094
0.53008	0.00023135
0.53108	0.00023176
0.53208	0.00023218
0.53308	0.0002326
0.53408	0.00023302
0.53508	0.00023344
0.53608	0.00023387
0.53708	0.0002343
0.53808	0.00023473
0.53908	0.00023516
0.54008	0.00023559
0.54108	0.00023603
0.54208	0.00023647
0.54308	0.00023691
0.54408	0.00023735
0.54508	0.00023779
0.54608	0.00023823
0.54708	0.00023868
0.54808	0.00023912
0.54908	0.00023957
0.55008	0.00024002
0.55108	0.00024047
0.55208	0.00024092
0.55308	0.00024137
0.55408	0.00024182
0.55508	0.00024227
0.55608	0.00024273
0.55708	0.00024318
0.55808	0.00024364
0.55908	0.00024409
0.56008	0.00024455
0.56108	0.000245
0.56208	0.00024546
0.56308	0.00024591
0.56408	0.00024637
0.56508	0.00024683
0.56608	0.00024728
0.56708	0.00024774
0.56808	0.0002482
0.56908	0.00024865
0.57008	0.00024911
0.57108	0.00024957
0.57208	0.00025002
0.57308	0.00025048
0.57408	0.00025093
0.57508	0.00025139
0.57608	0.00025184
0.57708	0.00025229
0.57808	0.00025275
0.57908	0.0002532
0.58008	0.00025365
0.58108	0.0002541
0.58208	0.00025455
0.58308	0.000255
0.58408	0.00025544
0.58508	0.00025589
0.58608	0.00025634
0.58708	0.00025678
0.58808	0.00025723
0.58908	0.00025767
0.59008	0.00025811
0.59108	0.00025855
0.59208	0.00025899
0.59308	0.00025942
0.59408	0.00025986
0.59509	0.00026029
0.59609	0.00026073
0.59709	0.00026116
0.59809	0.00026159
0.59909	0.00026202
0.60009	0.00026244
0.60109	0.00026287
0.60209	0.00026329
0.60309	0.00026372
0.60409	0.00026414
0.60509	0.00026455
0.60609	0.00026497
0.60709	0.00026539
0.60809	0.0002658
0.60909	0.00026621
0.61009	0.00026662
0.61109	0.00026703
0.61209	0.00026743
0.61309	0.00026784
0.61409	0.00026824
0.61509	0.00026864
0.61609	0.00026904
0.61709	0.00026943
0.61809	0.00026983
0.61909	0.00027022
0.62009	0.00027061
0.62109	0.000271
0.62209	0.00027138
0.62309	0.00027177
0.62409	0.00027215
0.62509	0.00027253
0.62609	0.0002729
0.62709	0.00027328
0.62809	0.00027365
0.62909	0.00027402
0.63009	0.00027439
0.63109	0.00027476
0.63209	0.00027512
0.63309	0.00027548
0.63409	0.00027584
0.63509	0.0002762
0.63609	0.00027656
0.63709	0.00027691
0.63809	0.00027726
0.63909	0.00027761
0.64009	0.00027796
0.64109	0.0002783
0.64209	0.00027864
0.64309	0.00027898
0.64409	0.00027932
0.64509	0.00027965
0.64609	0.00027999
0.64709	0.00028032
0.64809	0.00028065
0.64909	0.00028097
0.65009	0.0002813
0.65109	0.00028162
0.65209	0.00028194
0.65309	0.00028225
0.65409	0.00028257
0.65509	0.00028288
0.65609	0.00028319
0.65709	0.0002835
0.65809	0.00028381
0.65909	0.00028411
0.66009	0.00028441
0.66109	0.00028471
0.66209	0.00028501
0.66309	0.0002853
0.66409	0.0002856
0.6651	0.00028589
0.6661	0.00028618
0.6671	0.00028646
0.6681	0.00028675
0.6691	0.00028703
0.6701	0.00028731
0.6711	0.00028759
0.6721	0.00028786
0.6731	0.00028814
0.6741	0.00028841
0.6751	0.00028868
0.6761	0.00028895
0.6771	0.00028921
0.6781	0.00028948
0.6791	0.00028974
0.6801	0.00029
0.6811	0.00029025
0.6821	0.00029051
0.6831	0.00029076
0.6841	0.00029101
0.6851	0.00029126
0.6861	0.00029151
0.6871	0.00029176
0.6881	0.000292
0.6891	0.00029224
0.6901	0.00029248
0.6911	0.00029272
0.6921	0.00029296
0.6931	0.00029319
0.6941	0.00029342
0.6951	0.00029365
0.6961	0.00029388
0.6971	0.00029411
0.6981	0.00029433
0.6991	0.00029456
0.7001	0.00029478
0.7011	0.000295
0.7021	0.00029522
0.7031	0.00029543
0.7041	0.00029565
0.7051	0.00029586
0.7061	0.00029607
0.7071	0.00029628
0.7081	0.00029649
0.7091	0.0002967
0.7101	0.0002969
0.7111	0.00029711
0.7121	0.00029731
0.7131	0.00029751
0.7141	0.00029771
0.7151	0.0002979
0.7161	0.0002981
0.7171	0.00029829
0.7181	0.00029848
0.7191	0.00029868
0.7201	0.00029886
0.7211	0.00029905
0.7221	0.00029924
0.7231	0.00029942
0.7241	0.00029961
0.7251	0.00029979
0.7261	0.00029997
0.7271	0.00030015
0.7281	0.00030033
0.7291	0.0003005
0.7301	0.00030068
0.7311	0.00030085
0.7321	0.00030102
0.7331	0.0003012
0.7341	0.00030137
0.73511	0.00030153
0.73611	0.0003017
0.73711	0.00030187
0.73811	0.00030203
0.73911	0.0003022
0.74011	0.00030236
0.74111	0.00030252
0.74211	0.00030268
0.74311	0.00030284
0.74411	0.00030299
0.74511	0.00030315
0.74611	0.00030331
0.74711	0.00030346
0.74811	0.00030361
0.74911	0.00030376
0.75011	0.00030391
0.75111	0.00030406
0.75211	0.00030421
0.75311	0.00030436
0.75411	0.0003045
0.75511	0.00030465
0.75611	0.00030479
0.75711	0.00030494
0.75811	0.00030508
0.75911	0.00030522
0.76011	0.00030536
0.76111	0.0003055
0.76211	0.00030563
0.76311	0.00030577
0.76411	0.00030591
0.76511	0.00030604
0.76611	0.00030618
0.76711	0.00030631
0.76811	0.00030644
0.76911	0.00030657
0.77011	0.0003067
0.77111	0.00030683
0.77211	0.00030696
0.77311	0.00030709
0.77411	0.00030721
0.77511	0.00030734
0.77611	0.00030746
0.77711	0.00030758
0.77811	0.00030771
0.77911	0.00030783
0.78011	0.00030795
0.78111	0.00030807
0.78211	0.00030819
0.78311	0.00030831
0.78411	0.00030843
0.78511	0.00030854
0.78611	0.00030866
0.78711	0.00030877
0.78811	0.00030889
0.78911	0.000309
0.79011	0.00030911
0.79111	0.00030923
0.79211	0.00030934
0.79311	0.00030945
0.79411	0.00030956
0.79511	0.00030967
0.79611	0.00030977
0.79711	0.00030988
0.79811	0.00030999
0.79911	0.00031009
0.80011	0.0003102
0.80111	0.0003103
0.80211	0.00031041
0.80311	0.00031051
0.80411	0.00031061
0.80512	0.00031071
0.80612	0.00031081
0.80712	0.00031091
0.80812	0.00031101
0.80912	0.00031111
0.81012	0.00031121
0.81112	0.00031131
0.81212	0.0003114
0.81312	0.0003115
0.81412	0.00031159
0.81512	0.00031169
0.81612	0.00031178
0.81712	0.00031187
0.81812	0.00031197
0.81912	0.00031206
0.82012	0.00031215
0.82112	0.00031224
0.82212	0.00031233
0.82312	0.00031242
0.82412	0.00031251
0.82512	0.00031259
0.82612	0.00031268
0.82712	0.00031277
0.82812	0.00031285
0.82912	0.00031294
0.83012	0.00031302
0.83112	0.00031311
0.83212	0.00031319
0.83312	0.00031327
0.83412	0.00031335
0.83512	0.00031343
0.83612	0.00031351
0.83712	0.00031359
0.83812	0.00031367
0.83912	0.00031375
0.84012	0.00031383
0.84112	0.00031391
0.84212	0.00031398
0.84312	0.00031406
0.84412	0.00031414
0.84512	0.00031421
0.84612	0.00031429
0.84712	0.00031436
0.84812	0.00031443
0.84912	0.00031451
0.85012	0.00031458
0.85112	0.00031465
0.85212	0.00031472
0.85312	0.00031479
0.85412	0.00031486
0.85512	0.00031493
0.85612	0.000315
0.85712	0.00031506
0.85812	0.00031513
0.85912	0.0003152
0.86012	0.00031526
0.86112	0.00031533
0.86212	0.00031539
0.86312	0.00031546
0.86412	0.00031552
0.86512	0.00031558
0.86612	0.00031564
0.86712	0.00031571
0.86812	0.00031577
0.86912	0.00031583
0.87012	0.00031589
0.87112	0.00031595
0.87212	0.00031601
0.87312	0.00031606
0.87412	0.00031612
0.87513	0.00031618
0.87613	0.00031623
0.87713	0.00031629
0.87813	0.00031634
0.87913	0.0003164
0.88013	0.00031645
0.88113	0.00031651
0.88213	0.00031656
0.88313	0.00031661
0.88413	0.00031666
0.88513	0.00031671
0.88613	0.00031676
0.88713	0.00031681
0.88813	0.00031686
0.88913	0.00031691
0.89013	0.00031696
0.89113	0.00031701
0.89213	0.00031705
0.89313	0.0003171
0.89413	0.00031714
0.89513	0.00031719
0.89613	0.00031723
0.89713	0.00031728
0.89813	0.00031732
0.89913	0.00031736
0.90013	0.0003174
0.90113	0.00031744
0.90213	0.00031749
0.90313	0.00031753
0.90413	0.00031757
0.90513	0.0003176
0.90613	0.00031764
0.90713	0.00031768
0.90813	0.00031772
0.90913	0.00031775
0.91013	0.00031779
0.91113	0.00031782
0.91213	0.00031786
0.91313	0.00031789
0.91413	0.00031793
0.91513	0.00031796
0.91613	0.00031799
0.91713	0.00031802
0.91813	0.00031805
0.91913	0.00031808
0.92013	0.00031811
0.92113	0.00031814
0.92213	0.00031817
0.92313	0.0003182
0.92413	0.00031823
0.92513	0.00031825
0.92613	0.00031828
0.92713	0.00031831
0.92813	0.00031833
0.92913	0.00031836
0.93013	0.00031838
0.93113	0.0003184
0.93213	0.00031842
0.93313	0.00031845
0.93413	0.00031847
0.93513	0.00031849
0.93613	0.00031851
0.93713	0.00031853
0.93813	0.00031855
0.93913	0.00031857
0.94013	0.00031858
0.94113	0.0003186
0.94213	0.00031862
0.94313	0.00031863
0.94413	0.00031865
0.94514	0.00031866
0.94614	0.00031868
0.94714	0.00031869
0.94814	0.0003187
0.94914	0.00031872
0.95014	0.00031873
0.95114	0.00031874
0.95214	0.00031875
0.95314	0.00031876
0.95414	0.00031877
0.95514	0.00031878
0.95614	0.00031878
0.95714	0.00031879
0.95814	0.0003188
0.95914	0.00031881
0.96014	0.00031881
0.96114	0.00031882
0.96214	0.00031882
0.96314	0.00031882
0.96414	0.00031883
0.96514	0.00031883
0.96614	0.00031883
0.96714	0.00031883
0.96814	0.00031883
0.96914	0.00031884
0.97014	0.00031883
0.97114	0.00031883
0.97214	0.00031883
0.97314	0.00031883
0.97414	0.00031883
0.97514	0.00031882
0.97614	0.00031882
0.97714	0.00031882
0.97814	0.00031881
0.97914	0.00031881
0.98014	0.0003188
0.98114	0.00031879
0.98214	0.00031879
0.98314	0.00031878
0.98414	0.00031877
0.98514	0.00031876
0.98614	0.00031875
0.98714	0.00031874
0.98814	0.00031873
0.98914	0.00031872
0.99014	0.00031871
0.99114	0.00031869
0.99214	0.00031868
0.99314	0.00031867
0.99414	0.00031865
0.99514	0.00031864
0.99614	0.00031862
0.99714	0.00031861
0.99814	0.00031859
0.99914	0.00031857
1.0001	0.00031856
1.0011	0.00031854
1.0021	0.00031852
1.0031	0.0003185
1.0041	0.00031848
1.0051	0.00031846
1.0061	0.00031844
1.0071	0.00031842
1.0081	0.00031839
1.0091	0.00031837
1.0101	0.00031835
1.0111	0.00031832
1.0121	0.0003183
1.0131	0.00031828
1.0141	0.00031825
1.0151	0.00031822
1.0161	0.0003182
1.0171	0.00031817
1.0181	0.00031814
1.0191	0.00031812
1.0201	0.00031809
1.0211	0.00031806
1.0221	0.00031803
1.0231	0.000318
1.0241	0.00031797
1.0251	0.00031794
1.0261	0.00031791
1.0271	0.00031787
1.0281	0.00031784
1.0291	0.00031781
1.0301	0.00031777
1.0311	0.00031774
1.0321	0.00031771
1.0331	0.00031767
1.0341	0.00031764
1.0351	0.0003176
1.0361	0.00031756
1.0371	0.00031753
1.0381	0.00031749
1.0391	0.00031745
1.0401	0.00031741
1.0411	0.00031737
1.0421	0.00031733
1.0431	0.00031729
1.0441	0.00031725
1.0451	0.00031721
1.0461	0.00031717
1.0471	0.00031713
1.0481	0.00031709
1.0491	0.00031704
1.0502	0.000317
1.0512	0.00031696
1.0522	0.00031691
1.0532	0.00031687
1.0542	0.00031683
1.0552	0.00031678
1.0562	0.00031673
1.0572	0.00031669
1.0582	0.00031664
1.0592	0.00031659
1.0602	0.00031655
1.0612	0.0003165
1.0622	0.00031645
1.0632	0.0003164
1.0642	0.00031635
1.0652	0.0003163
1.0662	0.00031625
1.0672	0.0003162
1.0682	0.00031615
1.0692	0.0003161
1.0702	0.00031605
1.0712	0.000316
1.0722	0.00031595
1.0732	0.00031589
1.0742	0.00031584
1.0752	0.00031579
1.0762	0.00031573
1.0772	0.00031568
1.0782	0.00031563
1.0792	0.00031557
1.0802	0.00031552
1.0812	0.00031546
1.0822	0.00031541
1.0832	0.00031535
1.0842	0.00031529
1.0852	0.00031524
1.0862	0.00031518
1.0872	0.00031512
1.0882	0.00031506
1.0892	0.00031501
1.0902	0.00031495
1.0912	0.00031489
1.0922	0.00031483
1.0932	0.00031477
1.0942	0.00031471
1.0952	0.00031465
1.0962	0.00031459
1.0972	0.00031453
1.0982	0.00031447
1.0992	0.00031441
1.1002	0.00031435
1.1012	0.00031429
1.1022	0.00031422
1.1032	0.00031416
1.1042	0.0003141
1.1052	0.00031404
1.1062	0.00031397
1.1072	0.00031391
1.1082	0.00031385
1.1092	0.00031378
1.1102	0.00031372
1.1112	0.00031366
1.1122	0.00031359
1.1132	0.00031353
1.1142	0.00031346
1.1152	0.0003134
1.1162	0.00031333
1.1172	0.00031327
1.1182	0.0003132
1.1192	0.00031314
1.1202	0.00031307
1.1212	0.000313
1.1222	0.00031294
1.1232	0.00031287
1.1242	0.00031281
1.1252	0.00031274
1.1262	0.00031267
1.1272	0.0003126
1.1282	0.00031254
1.1292	0.00031247
1.1302	0.0003124
1.1312	0.00031234
1.1322	0.00031227
1.1332	0.0003122
1.1342	0.00031213
1.1352	0.00031206
1.1362	0.000312
1.1372	0.00031193
1.1382	0.00031186
1.1392	0.00031179
1.1402	0.00031172
1.1412	0.00031165
1.1422	0.00031158
1.1432	0.00031152
1.1442	0.00031145
1.1452	0.00031138
1.1462	0.00031131
1.1472	0.00031124
1.1482	0.00031117
1.1492	0.0003111
1.1502	0.00031103
1.1512	0.00031096
1.1522	0.00031089
1.1532	0.00031082
1.1542	0.00031075
1.1552	0.00031068
1.1562	0.00031061
1.1572	0.00031055
1.1582	0.00031048
1.1592	0.00031041
1.1602	0.00031034
1.1612	0.00031027
1.1622	0.0003102
1.1632	0.00031013
1.1642	0.00031006
1.1652	0.00030999
1.1662	0.00030992
1.1672	0.00030985
1.1682	0.00030978
1.1692	0.00030971
1.1702	0.00030964
1.1712	0.00030957
1.1722	0.0003095
1.1732	0.00030944
1.1742	0.00030937
1.1752	0.0003093
1.1762	0.00030923
1.1772	0.00030916
1.1782	0.00030909
1.1792	0.00030902
1.1802	0.00030895
1.1812	0.00030889
1.1822	0.00030882
1.1832	0.00030875
1.1842	0.00030868
1.1852	0.00030861
1.1862	0.00030855
1.1872	0.00030848
1.1882	0.00030841
1.1892	0.00030834
1.1902	0.00030828
1.1912	0.00030821
1.1922	0.00030814
1.1932	0.00030808
1.1942	0.00030801
1.1952	0.00030794
1.1962	0.00030788
1.1972	0.00030781
1.1982	0.00030775
1.1992	0.00030768
1.2002	0.00030762
1.2012	0.00030755
1.2022	0.00030749
1.2032	0.00030742
1.2042	0.00030736
1.2052	0.00030729
1.2062	0.00030723
1.2072	0.00030716
1.2082	0.0003071
1.2092	0.00030704
1.2102	0.00030697
1.2112	0.00030691
1.2122	0.00030685
1.2132	0.00030679
1.2142	0.00030673
1.2152	0.00030666
1.2162	0.0003066
1.2172	0.00030654
1.2182	0.00030648
1.2192	0.00030642
1.2202	0.00030636
1.2212	0.0003063
1.2222	0.00030624
1.2232	0.00030618
1.2242	0.00030612
1.2252	0.00030606
1.2262	0.000306
1.2272	0.00030595
1.2282	0.00030589
1.2292	0.00030583
1.2302	0.00030578
1.2312	0.00030572
1.2322	0.00030566
1.2332	0.00030561
1.2342	0.00030555
1.2352	0.0003055
1.2362	0.00030544
1.2372	0.00030539
1.2382	0.00030533
1.2392	0.00030528
1.2402	0.00030523
1.2412	0.00030517
1.2422	0.00030512
1.2432	0.00030507
1.2442	0.00030502
1.2452	0.00030497
1.2462	0.00030492
1.2472	0.00030487
1.2482	0.00030482
1.2492	0.00030477
1.2502	0.00030472
1.2512	0.00030467
1.2522	0.00030462
1.2532	0.00030457
1.2542	0.00030453
1.2552	0.00030448
1.2562	0.00030443
1.2572	0.00030439
1.2582	0.00030434
1.2592	0.0003043
1.2602	0.00030425
1.2612	0.00030421
1.2622	0.00030417
1.2632	0.00030412
1.2642	0.00030408
1.2652	0.00030404
1.2662	0.000304
1.2672	0.00030396
1.2682	0.00030392
1.2692	0.00030388
1.2702	0.00030384
1.2712	0.0003038
1.2722	0.00030376
1.2732	0.00030373
1.2742	0.00030369
1.2752	0.00030365
1.2762	0.00030362
1.2772	0.00030358
1.2782	0.00030355
1.2792	0.00030351
1.2802	0.00030348
1.2812	0.00030345
1.2822	0.00030341
1.2832	0.00030338
1.2842	0.00030335
1.2852	0.00030332
1.2862	0.00030329
1.2872	0.00030326
1.2882	0.00030323
1.2892	0.0003032
1.2902	0.00030318
1.2912	0.00030315
1.2922	0.00030312
1.2932	0.0003031
1.2942	0.00030307
1.2952	0.00030305
1.2962	0.00030302
1.2972	0.000303
1.2982	0.00030298
1.2992	0.00030295
1.3002	0.00030293
1.3012	0.00030291
1.3022	0.00030289
1.3032	0.00030287
1.3042	0.00030285
1.3052	0.00030283
1.3062	0.00030282
1.3072	0.0003028
1.3082	0.00030278
1.3092	0.00030277
1.3102	0.00030275
1.3112	0.00030274
1.3122	0.00030273
1.3132	0.00030271
1.3142	0.0003027
1.3152	0.00030269
1.3162	0.00030268
1.3172	0.00030267
1.3182	0.00030266
1.3192	0.00030265
1.3202	0.00030264
1.3212	0.00030263
1.3222	0.00030263
1.3232	0.00030262
1.3242	0.00030262
1.3252	0.00030261
1.3262	0.00030261
1.3272	0.00030261
1.3282	0.0003026
1.3292	0.0003026
1.3302	0.0003026
1.3312	0.0003026
1.3322	0.0003026
1.3332	0.0003026
1.3342	0.0003026
1.3352	0.00030261
1.3362	0.00030261
1.3372	0.00030262
1.3382	0.00030262
1.3392	0.00030263
1.3402	0.00030263
1.3412	0.00030264
1.3422	0.00030265
1.3432	0.00030266
1.3442	0.00030267
1.3452	0.00030268
1.3462	0.00030269
1.3472	0.0003027
1.3482	0.00030271
1.3492	0.00030272
1.3502	0.00030274
1.3512	0.00030275
1.3522	0.00030277
1.3532	0.00030278
1.3542	0.0003028
1.3552	0.00030282
1.3562	0.00030284
1.3572	0.00030286
1.3582	0.00030288
1.3592	0.0003029
1.3602	0.00030292
1.3612	0.00030294
1.3622	0.00030296
1.3632	0.00030299
1.3642	0.00030301
1.3652	0.00030304
1.3662	0.00030306
1.3672	0.00030309
1.3682	0.00030312
1.3692	0.00030315
1.3702	0.00030318
1.3712	0.00030321
1.3722	0.00030324
1.3732	0.00030327
1.3742	0.0003033
1.3752	0.00030334
1.3762	0.00030337
1.3772	0.0003034
1.3782	0.00030344
1.3792	0.00030348
1.3802	0.00030351
1.3812	0.00030355
1.3822	0.00030359
1.3832	0.00030363
1.3842	0.00030367
1.3852	0.00030371
1.3862	0.00030375
1.3872	0.0003038
1.3882	0.00030384
1.3892	0.00030388
1.3902	0.00030393
1.3912	0.00030397
1.3922	0.00030402
1.3932	0.00030407
1.3942	0.00030412
1.3952	0.00030416
1.3962	0.00030421
1.3972	0.00030426
1.3982	0.00030432
1.3992	0.00030437
1.4002	0.00030442
1.4012	8.2058e-05
1.4022	0.00011601
1.4032	0.00015468
1.4042	0.00017605
1.4052	0.00018874
1.4062	0.00019703
1.4072	0.00020286
1.4082	0.0002072
1.4092	0.00021057
1.4102	0.00021328
1.4112	0.00021552
1.4122	0.00021741
1.4132	0.00021905
1.4142	0.00022049
1.4152	0.00022176
1.4162	0.00022291
1.4172	0.00022396
1.4182	0.00022492
1.4192	0.00022582
1.4202	0.00022665
1.4212	0.00022743
1.4222	0.00022817
1.4232	0.00022887
1.4242	0.00022955
1.4252	0.00023019
1.4262	0.00023081
1.4272	0.00023141
1.4282	0.00023199
1.4292	0.00023256
1.4302	0.00023311
1.4312	0.00023364
1.4322	0.00023417
1.4332	0.00023468
1.4342	0.00023519
1.4352	0.00023569
1.4362	0.00023618
1.4372	0.00023666
1.4382	0.00023714
1.4392	0.00023762
1.4402	0.00023808
1.4412	0.00023855
1.4422	0.00023901
1.4432	0.00023947
1.4442	0.00023992
1.4452	0.00024037
1.4462	0.00024082
1.4472	0.00024126
1.4482	0.00024171
1.4492	0.00024215
1.4502	0.00024259
1.4512	0.00024303
1.4522	0.00024346
1.4532	0.0002439
1.4542	0.00024433
1.4552	0.00024477
1.4562	0.0002452
1.4572	0.00024563
1.4582	0.00024606
1.4592	0.00024649
1.4602	0.00024692
1.4612	0.00024735
1.4622	0.00024778
1.4632	0.00024821
1.4642	0.00024863
1.4652	0.00024906
1.4662	0.00024949
1.4672	0.00024992
1.4682	0.00025034
1.4692	0.00025077
1.4702	0.0002512
1.4712	0.00025162
1.4722	0.00025205
1.4732	0.00025248
1.4742	0.0002529
1.4752	0.00025333
1.4762	0.00025376
1.4772	0.00025418
1.4782	0.00025461
1.4792	0.00025504
1.4802	0.00025546
1.4812	0.00025589
1.4822	0.00025631
1.4832	0.00025674
1.4842	0.00025717
1.4852	0.00025759
1.4862	0.00025802
1.4872	0.00025845
1.4882	0.00025887
1.4892	0.0002593
1.4902	0.00025972
1.4912	0.00026015
1.4922	0.00026058
1.4932	0.000261
1.4942	0.00026143
1.4952	0.00026186
1.4962	0.00026228
1.4972	0.00026271
1.4982	0.00026313
1.4992	0.00026356
1.5002	0.00026398
1.5012	0.00026441
1.5022	0.00026484
1.5032	0.00026526
1.5042	0.00026569
1.5052	0.00026611
1.5062	0.00026654
1.5072	0.00026696
1.5082	0.00026738
1.5092	0.00026781
1.5102	0.00026823
1.5112	0.00026866
1.5122	0.00026908
1.5132	0.0002695
1.5142	0.00026993
1.5152	0.00027035
1.5162	0.00027077
1.5172	0.00027119
1.5182	0.00027161
1.5192	0.00027204
1.5202	0.00027246
1.5212	0.00027288
1.5222	0.0002733
1.5232	0.00027372
1.5242	0.00027414
1.5252	0.00027455
1.5262	0.00027497
1.5272	0.00027539
1.5282	0.00027581
1.5292	0.00027623
1.5302	0.00027664
1.5312	0.00027706
1.5322	0.00027747
1.5332	0.00027789
1.5342	0.0002783
1.5352	0.00027872
1.5362	0.00027913
1.5372	0.00027954
1.5382	0.00027995
1.5392	0.00028036
1.5402	0.00028077
1.5412	0.00028118
1.5422	0.00028159
1.5432	0.000282
1.5442	0.00028241
1.5452	0.00028282
1.5462	0.00028322
1.5472	0.00028363
1.5482	0.00028403
1.5492	0.00028444
1.5502	0.00028484
1.5512	0.00028524
1.5522	0.00028564
1.5532	0.00028605
1.5542	0.00028645
1.5552	0.00028685
1.5562	0.00028724
1.5572	0.00028764
1.5582	0.00028804
1.5592	0.00028843
1.5602	0.00028883
1.5612	0.00028922
1.5622	0.00028962
1.5632	0.00029001
1.5642	0.0002904
1.5652	0.00029079
1.5662	0.00029118
1.5672	0.00029157
1.5682	0.00029195
1.5692	0.00029234
1.5702	0.00029273
1.5712	0.00029311
1.5722	0.00029349
1.5732	0.00029388
1.5742	0.00029426
1.5752	0.00029464
1.5762	0.00029502
1.5772	0.00029539
1.5782	0.00029577
1.5792	0.00029615
1.5802	0.00029652
1.5812	0.0002969
1.5822	0.00029727
1.5832	0.00029764
1.5842	0.00029801
1.5852	0.00029838
1.5862	0.00029875
1.5872	0.00029911
1.5882	0.00029948
1.5892	0.00029985
1.5902	0.00030021
1.5912	0.00030057
1.5922	0.00030093
1.5932	0.00030129
1.5942	0.00030165
1.5952	0.00030201
1.5962	0.00030236
1.5972	0.00030272
1.5982	0.00030307
1.5992	0.00030343
1.6002	0.00030378
1.6012	0.00030413
1.6022	0.00030448
1.6032	0.00030482
1.6042	0.00030517
1.6052	0.00030551
1.6062	0.00030586
1.6072	0.0003062
1.6082	0.00030654
1.6092	0.00030688
1.6102	0.00030722
1.6112	0.00030756
1.6122	0.00030789
1.6132	0.00030823
1.6142	0.00030856
1.6152	0.00030889
1.6162	0.00030922
1.6172	0.00030955
1.6182	0.00030988
1.6192	0.00031021
1.6202	0.00031053
1.6212	0.00031086
1.6222	0.00031118
1.6232	0.0003115
1.6242	0.00031182
1.6252	0.00031214
1.6262	0.00031246
1.6272	0.00031277
1.6282	0.00031309
1.6292	0.0003134
1.6302	0.00031371
1.6312	0.00031402
1.6322	0.00031433
1.6332	0.00031464
1.6342	0.00031494
1.6352	0.00031525
1.6362	0.00031555
1.6372	0.00031585
1.6382	0.00031615
1.6392	0.00031645
1.6402	0.00031675
1.6412	0.00031705
1.6422	0.00031734
1.6432	0.00031763
1.6442	0.00031793
1.6452	0.00031822
1.6462	0.00031851
1.6472	0.00031879
1.6482	0.00031908
1.6492	0.00031936
1.6502	0.00031965
1.6512	0.00031993
1.6522	0.00032021
1.6532	0.00032049
1.6542	0.00032077
1.6552	0.00032104
1.6562	0.00032132
1.6572	0.00032159
1.6582	0.00032186
1.6592	0.00032213
1.6602	0.0003224
1.6612	0.00032267
1.6622	0.00032294
1.6632	0.0003232
1.6642	0.00032346
1.6652	0.00032373
1.6662	0.00032399
1.6672	0.00032424
1.6682	0.0003245
1.6692	0.00032476
1.6702	0.00032501
1.6712	0.00032527
1.6722	0.00032552
1.6732	0.00032577
1.6742	0.00032602
1.6752	0.00032626
1.6762	0.00032651
1.6772	0.00032676
1.6782	0.000327
1.6792	0.00032724
1.6802	0.00032748
1.6812	0.00032772
1.6822	0.00032796
1.6832	0.00032819
1.6842	0.00032843
1.6852	0.00032866
1.6862	0.00032889
1.6872	0.00032912
1.6882	0.00032935
1.6892	0.00032958
1.6902	0.0003298
1.6912	0.00033003
1.6922	0.00033025
1.6932	0.00033047
1.6942	0.00033069
1.6952	0.00033091
1.6962	0.00033113
1.6972	0.00033135
1.6982	0.00033156
1.6992	0.00033177
1.7002	0.00033199
1.7012	0.0003322
1.7022	0.0003324
1.7032	0.00033261
1.7042	0.00033282
1.7052	0.00033302
1.7062	0.00033323
1.7072	0.00033343
1.7082	0.00033363
1.7092	0.00033383
1.7102	0.00033403
1.7112	0.00033422
1.7122	0.00033442
1.7132	0.00033461
1.7142	0.0003348
1.7152	0.00033499
1.7162	0.00033518
1.7172	0.00033537
1.7182	0.00033556
1.7192	0.00033574
1.7202	0.00033593
1.7212	0.00033611
1.7222	0.00033629
1.7232	0.00033647
1.7242	0.00033665
1.7252	0.00033683
1.7262	0.000337
1.7272	0.00033718
1.7282	0.00033735
1.7292	0.00033752
1.7302	0.0003377
1.7312	0.00033786
1.7322	0.00033803
1.7332	0.0003382
1.7342	0.00033836
1.7352	0.00033853
1.7362	0.00033869
1.7372	0.00033885
1.7382	0.00033901
1.7392	0.00033917
1.7402	0.00033933
1.7412	0.00033949
1.7422	0.00033964
1.7432	0.00033979
1.7442	0.00033995
1.7452	0.0003401
1.7462	0.00034025
1.7472	0.0003404
1.7482	0.00034054
1.7492	0.00034069
1.7503	0.00034083
1.7513	0.00034098
1.7523	0.00034112
1.7533	0.00034126
1.7543	0.0003414
1.7553	0.00034154
1.7563	0.00034168
1.7573	0.00034181
1.7583	0.00034195
1.7593	0.00034208
1.7603	0.00034221
1.7613	0.00034234
1.7623	0.00034247
1.7633	0.0003426
1.7643	0.00034273
1.7653	0.00034286
1.7663	0.00034298
1.7673	0.0003431
1.7683	0.00034323
1.7693	0.00034335
1.7703	0.00034347
1.7713	0.00034359
1.7723	0.00034371
1.7733	0.00034382
1.7743	0.00034394
1.7753	0.00034405
1.7763	0.00034417
1.7773	0.00034428
1.7783	0.00034439
1.7793	0.0003445
1.7803	0.00034461
1.7813	0.00034472
1.7823	0.00034482
1.7833	0.00034493
1.7843	0.00034503
1.7853	0.00034513
1.7863	0.00034524
1.7873	0.00034534
1.7883	0.00034544
1.7893	0.00034554
1.7903	0.00034563
1.7913	0.00034573
1.7923	0.00034583
1.7933	0.00034592
1.7943	0.00034601
1.7953	0.00034611
1.7963	0.0003462
1.7973	0.00034629
1.7983	0.00034638
1.7993	0.00034646
1.8003	0.00034655
1.8013	0.00034664
1.8023	0.00034672
1.8033	0.0003468
1.8043	0.00034689
1.8053	0.00034697
1.8063	0.00034705
1.8073	0.00034713
1.8083	0.00034721
1.8093	0.00034729
1.8103	0.00034736
1.8113	0.00034744
1.8123	0.00034751
1.8133	0.00034759
1.8143	0.00034766
1.8153	0.00034773
1.8163	0.0003478
1.8173	0.00034787
1.8183	0.00034794
1.8193	0.00034801
1.8203	0.00034808
1.8213	0.00034814
1.8223	0.00034821
1.8233	0.00034827
1.8243	0.00034833
1.8253	0.0003484
1.8263	0.00034846
1.8273	0.00034852
1.8283	0.00034858
1.8293	0.00034864
1.8303	0.00034869
1.8313	0.00034875
1.8323	0.00034881
1.8333	0.00034886
1.8343	0.00034892
1.8353	0.00034897
1.8363	0.00034902
1.8373	0.00034907
1.8383	0.00034912
1.8393	0.00034917
1.8403	0.00034922
1.8413	0.00034927
1.8423	0.00034932
1.8433	0.00034937
1.8443	0.00034941
1.8453	0.00034946
1.8463	0.0003495
1.8473	0.00034954
1.8483	0.00034958
1.8493	0.00034963
1.8503	0.00034967
1.8513	0.00034971
1.8523	0.00034975
1.8533	0.00034978
1.8543	0.00034982
1.8553	0.00034986
1.8563	0.00034989
1.8573	0.00034993
1.8583	0.00034996
1.8593	0.00035
1.8603	0.00035003
1.8613	0.00035006
1.8623	0.00035009
1.8633	0.00035013
1.8643	0.00035016
1.8653	0.00035018
1.8663	0.00035021
1.8673	0.00035024
1.8683	0.00035027
1.8693	0.00035029
1.8703	0.00035032
1.8713	0.00035035
1.8723	0.00035037
1.8733	0.00035039
1.8743	0.00035042
1.8753	0.00035044
1.8763	0.00035046
1.8773	0.00035048
1.8783	0.0003505
1.8793	0.00035052
1.8803	0.00035054
1.8813	0.00035056
1.8823	0.00035058
1.8833	0.00035059
1.8843	0.00035061
1.8853	0.00035063
1.8863	0.00035064
1.8873	0.00035065
1.8883	0.00035067
1.8893	0.00035068
1.8903	0.00035069
1.8913	0.00035071
1.8923	0.00035072
1.8933	0.00035073
1.8943	0.00035074
1.8953	0.00035075
1.8963	0.00035076
1.8973	0.00035077
1.8983	0.00035077
1.8993	0.00035078
1.9003	0.00035079
1.9013	0.0003508
1.9023	0.0003508
1.9033	0.00035081
1.9043	0.00035081
1.9053	0.00035082
1.9063	0.00035082
1.9073	0.00035082
1.9083	0.00035082
1.9093	0.00035083
1.9103	0.00035083
1.9113	0.00035083
1.9123	0.00035083
1.9133	0.00035083
1.9143	0.00035083
1.9153	0.00035083
1.9163	0.00035083
1.9173	0.00035083
1.9183	0.00035082
1.9193	0.00035082
1.9203	0.00035082
1.9213	0.00035081
1.9223	0.00035081
1.9233	0.00035081
1.9243	0.0003508
1.9253	0.0003508
1.9263	0.00035079
1.9273	0.00035078
1.9283	0.00035078
1.9293	0.00035077
1.9303	0.00035076
1.9313	0.00035075
1.9323	0.00035075
1.9333	0.00035074
1.9343	0.00035073
1.9353	0.00035072
1.9363	0.00035071
1.9373	0.0003507
1.9383	0.00035069
1.9393	0.00035068
1.9403	0.00035066
1.9413	0.00035065
1.9423	0.00035064
1.9433	0.00035063
1.9443	0.00035062
1.9453	0.0003506
1.9463	0.00035059
1.9473	0.00035058
1.9483	0.00035056
1.9493	0.00035055
1.9503	0.00035053
1.9513	0.00035052
1.9523	0.0003505
1.9533	0.00035049
1.9543	0.00035047
1.9553	0.00035045
1.9563	0.00035044
1.9573	0.00035042
1.9583	0.0003504
1.9593	0.00035038
1.9603	0.00035037
1.9613	0.00035035
1.9623	0.00035033
1.9633	0.00035031
1.9643	0.00035029
1.9653	0.00035027
1.9663	0.00035025
1.9673	0.00035023
1.9683	0.00035021
1.9693	0.00035019
1.9703	0.00035017
1.9713	0.00035015
1.9723	0.00035013
1.9733	0.00035011
1.9743	0.00035009
1.9753	0.00035007
1.9763	0.00035005
1.9773	0.00035002
1.9783	0.00035
1.9793	0.00034998
1.9803	0.00034996
1.9813	0.00034993
1.9823	0.00034991
1.9833	0.00034989
1.9843	0.00034986
1.9853	0.00034984
1.9863	0.00034982
1.9873	0.00034979
1.9883	0.00034977
1.9893	0.00034974
1.9903	0.00034972
1.9913	0.00034969
1.9923	0.00034967
1.9933	0.00034964
1.9943	0.00034962
1.9953	0.00034959
1.9963	0.00034957
1.9973	0.00034954
1.9983	0.00034952
1.9993	0.00034949
2.0003	0.00034947
2.0013	0.00034944
2.0023	0.00034941
2.0033	0.00034939
2.0043	0.00034936
2.0053	0.00034933
2.0063	0.00034931
2.0073	0.00034928
2.0083	0.00034925
2.0093	0.00034923
2.0103	0.0003492
2.0113	0.00034917
2.0123	0.00034915
2.0133	0.00034912
2.0143	0.00034909
2.0153	0.00034906
2.0163	0.00034904
2.0173	0.00034901
2.0183	0.00034898
2.0193	0.00034895
2.0203	0.00034892
2.0213	0.0003489
2.0223	0.00034887
2.0233	0.00034884
2.0243	0.00034881
2.0253	0.00034878
2.0263	0.00034875
2.0273	0.00034873
2.0283	0.0003487
2.0293	0.00034867
2.0303	0.00034864
2.0313	0.00034861
2.0323	0.00034858
2.0333	0.00034856
2.0343	0.00034853
2.0353	0.0003485
2.0363	0.00034847
2.0373	0.00034844
2.0383	0.00034841
2.0393	0.00034838
2.0403	0.00034835
2.0413	0.00034832
2.0423	0.0003483
2.0433	0.00034827
2.0443	0.00034824
2.0453	0.00034821
2.0463	0.00034818
2.0473	0.00034815
2.0483	0.00034812
2.0493	0.00034809
2.0503	0.00034806
2.0513	0.00034803
2.0523	0.00034801
2.0533	0.00034798
2.0543	0.00034795
2.0553	0.00034792
2.0563	0.00034789
2.0573	0.00034786
2.0583	0.00034783
2.0593	0.0003478
2.0603	0.00034777
2.0613	0.00034774
2.0623	0.00034772
2.0633	0.00034769
2.0643	0.00034766
2.0653	0.00034763
2.0663	0.0003476
2.0673	0.00034757
2.0683	0.00034754
2.0693	0.00034751
2.0703	0.00034748
2.0713	0.00034746
2.0723	0.00034743
2.0733	0.0003474
2.0743	0.00034737
2.0753	0.00034734
2.0763	0.00034731
2.0773	0.00034728
2.0783	0.00034725
2.0793	0.00034723
2.0803	0.0003472
2.0813	0.00034717
2.0823	0.00034714
2.0833	0.00034711
2.0843	0.00034708
2.0853	0.00034705
2.0863	0.00034703
2.0873	0.000347
2.0883	0.00034697
2.0893	0.00034694
2.0903	0.00034691
2.0913	0.00034688
2.0923	0.00034685
2.0933	0.00034683
2.0943	0.0003468
2.0953	0.00034677
2.0963	0.00034674
2.0973	0.00034671
2.0983	0.00034669
2.0993	0.00034666
2.1003	0.00034663
2.1013	0.0003466
2.1023	0.00034657
2.1033	0.00034655
2.1043	0.00034652
2.1053	0.00034649
2.1063	0.00034646
2.1073	0.00034643
2.1083	0.00034641
2.1093	0.00034638
2.1103	0.00034635
2.1113	0.00034632
2.1123	0.00034629
2.1133	0.00034627
2.1143	0.00034624
2.1153	0.00034621
2.1163	0.00034618
2.1173	0.00034615
2.1183	0.00034613
2.1193	0.0003461
2.1203	0.00034607
2.1213	0.00034604
2.1223	0.00034602
2.1233	0.00034599
2.1243	0.00034596
2.1253	0.00034593
2.1263	0.0003459
2.1273	0.00034588
2.1283	0.00034585
2.1293	0.00034582
2.1303	0.00034579
2.1313	0.00034577
2.1323	0.00034574
2.1333	0.00034571
2.1343	0.00034568
2.1353	0.00034565
2.1363	0.00034563
2.1373	0.0003456
2.1383	0.00034557
2.1393	0.00034554
2.1403	0.00034551
2.1413	0.00034549
2.1423	0.00034546
2.1433	0.00034543
2.1443	0.0003454
2.1453	0.00034537
2.1463	0.00034535
2.1473	0.00034532
2.1483	0.00034529
2.1493	0.00034526
2.1503	0.00034523
2.1513	0.0003452
2.1523	0.00034518
2.1533	0.00034515
2.1543	0.00034512
2.1553	0.00034509
2.1563	0.00034506
2.1573	0.00034503
2.1583	0.000345
2.1593	0.00034497
2.1603	0.00034494
2.1613	0.00034492
2.1623	0.00034489
2.1633	0.00034486
2.1643	0.00034483
2.1653	0.0003448
2.1663	0.00034477
2.1673	0.00034474
2.1683	0.00034471
2.1693	0.00034468
2.1703	0.00034465
2.1713	0.00034462
2.1723	0.00034459
2.1733	0.00034456
2.1743	0.00034453
2.1753	0.0003445
2.1763	0.00034447
2.1773	0.00034444
2.1783	0.00034441
2.1793	0.00034437
2.1803	0.00034434
2.1813	0.00034431
2.1823	0.00034428
2.1833	0.00034425
2.1843	0.00034422
2.1853	0.00034418
2.1863	0.00034415
2.1873	0.00034412
2.1883	0.00034409
2.1893	0.00034405
2.1903	0.00034402
2.1913	0.00034399
2.1923	0.00034396
2.1933	0.00034392
2.1943	0.00034389
2.1953	0.00034386
2.1963	0.00034382
2.1973	0.00034379
2.1983	0.00034375
2.1993	0.00034372
2.2003	0.00034368
2.2013	0.00034365
2.2023	0.00034361
2.2033	0.00034358
2.2043	0.00034354
2.2053	0.00034351
2.2063	0.00034347
2.2073	0.00034343
2.2083	0.0003434
2.2093	0.00034336
2.2103	0.00034332
2.2113	0.00034329
2.2123	0.00034325
2.2133	0.00034321
2.2143	0.00034317
2.2153	0.00034314
2.2163	0.0003431
2.2173	0.00034306
2.2183	0.00034302
2.2193	0.00034298
2.2203	0.00034294
2.2213	0.0003429
2.2223	0.00034286
2.2233	0.00034282
2.2243	0.00034278
2.2253	0.00034274
2.2263	0.0003427
2.2273	0.00034266
2.2283	0.00034261
2.2293	0.00034257
2.2303	0.00034253
2.2313	0.00034249
2.2323	0.00034244
2.2333	0.0003424
2.2343	0.00034236
2.2353	0.00034231
2.2363	0.00034227
2.2373	0.00034222
2.2383	0.00034218
2.2393	0.00034213
2.2403	0.00034209
2.2413	0.00034204
2.2423	0.000342
2.2433	0.00034195
2.2443	0.0003419
2.2453	0.00034186
2.2463	0.00034181
2.2473	0.00034176
2.2483	0.00034171
2.2493	0.00034166
2.2503	0.00034161
2.2513	0.00034156
2.2523	0.00034151
2.2533	0.00034146
2.2543	0.00034141
2.2553	0.00034136
2.2563	0.00034131
2.2573	0.00034126
2.2583	0.00034121
2.2593	0.00034116
2.2603	0.0003411
2.2613	0.00034105
2.2623	0.000341
2.2633	0.00034094
2.2643	0.00034089
2.2653	0.00034084
2.2663	0.00034078
2.2673	0.00034073
2.2683	0.00034067
2.2693	0.00034061
2.2703	0.00034056
2.2713	0.0003405
2.2723	0.00034044
2.2733	0.00034039
2.2743	0.00034033
2.2753	0.00034027
2.2763	0.00034021
2.2773	0.00034015
2.2783	0.00034009
2.2793	0.00034003
2.2803	0.00033997
2.2813	0.00033991
2.2823	0.00033985
2.2833	0.00033979
2.2843	0.00033973
2.2853	0.00033967
2.2863	0.0003396
2.2873	0.00033954
2.2883	0.00033948
2.2893	0.00033941
2.2903	0.00033935
2.2913	0.00033928
2.2923	0.00033922
2.2933	0.00033915
2.2943	0.00033909
2.2953	0.00033902
2.2963	0.00033896
2.2973	0.00033889
2.2983	0.00033882
2.2993	0.00033876
2.3003	0.00033869
2.3013	0.00033862
2.3023	0.00033855
2.3033	0.00033848
2.3043	0.00033841
2.3053	0.00033834
2.3063	0.00033827
2.3073	0.0003382
2.3083	0.00033813
2.3093	0.00033806
2.3103	0.00033799
2.3113	0.00033792
2.3123	0.00033784
2.3133	0.00033777
2.3143	0.0003377
2.3153	0.00033762
2.3163	0.00033755
2.3173	0.00033748
2.3183	0.0003374
2.3193	0.00033733
2.3203	0.00033725
2.3213	0.00033718
2.3223	0.0003371
2.3233	0.00033703
2.3243	0.00033695
2.3253	0.00033687
2.3263	0.0003368
2.3273	0.00033672
2.3283	0.00033664
2.3293	0.00033656
2.3303	0.00033649
2.3313	0.00033641
2.3323	0.00033633
2.3333	0.00033625
2.3343	0.00033617
2.3353	0.00033609
2.3363	0.00033601
2.3373	0.00033593
2.3383	0.00033585
2.3393	0.00033577
2.3403	0.00033569
2.3413	0.00033561
2.3423	0.00033552
2.3433	0.00033544
2.3443	0.00033536
2.3453	0.00033528
2.3463	0.0003352
2.3473	0.00033511
2.3483	0.00033503
2.3493	0.00033495
2.3503	0.00033486
2.3513	0.00033478
2.3523	0.0003347
2.3533	0.00033461
2.3543	0.00033453
2.3553	0.00033444
2.3563	0.00033436
2.3573	0.00033427
2.3583	0.00033419
2.3593	0.0003341
2.3603	0.00033402
2.3613	0.00033393
2.3623	0.00033385
2.3633	0.00033376
2.3643	0.00033367
2.3653	0.00033359
2.3663	0.0003335
2.3673	0.00033342
2.3683	0.00033333
2.3693	0.00033324
2.3703	0.00033316
2.3713	0.00033307
2.3723	0.00033298
2.3733	0.00033289
2.3743	0.00033281
2.3753	0.00033272
2.3763	0.00033263
2.3773	0.00033255
2.3783	0.00033246
2.3793	0.00033237
2.3803	0.00033228
2.3813	0.0003322
2.3823	0.00033211
2.3833	0.00033202
2.3843	0.00033193
2.3853	0.00033184
2.3863	0.00033176
2.3873	0.00033167
2.3883	0.00033158
2.3893	0.00033149
2.3903	0.00033141
2.3913	0.00033132
2.3923	0.00033123
2.3933	0.00033114
2.3943	0.00033105
2.3953	0.00033097
2.3963	0.00033088
2.3973	0.00033079
2.3983	0.0003307
2.3993	0.00033062
2.4003	0.00033053
2.4013	8.2488e-05
2.4023	8.26e-05
2.4033	8.267e-05
2.4043	8.2712e-05
2.4053	0.00010771
2.4063	0.00014293
2.4073	0.00016816
2.4083	0.00018577
2.4093	0.00019846
2.4103	0.00020793
2.4113	0.00021523
2.4123	0.000221
2.4133	0.00022567
2.4143	0.00022952
2.4153	0.00023276
2.4163	0.0002355
2.4173	0.00023787
2.4183	0.00023992
2.4193	0.00024173
2.4203	0.00024332
2.4213	0.00024474
2.4223	0.00024602
2.4233	0.00024717
2.4243	0.00024821
2.4253	0.00024916
2.4263	0.00025003
2.4273	0.00025083
2.4283	0.00025157
2.4293	0.00025225
2.4303	0.00025288
2.4313	0.00025347
2.4323	0.00025402
2.4333	0.00025454
2.4343	0.00025503
2.4353	0.00025548
2.4363	0.00025591
2.4373	0.00025632
2.4383	0.00025671
2.4393	0.00025707
2.4403	0.00025742
2.4413	0.00025775
2.4423	0.00025807
2.4433	0.00025837
2.4443	0.00025866
2.4453	0.00025894
2.4463	0.0002592
2.4473	0.00025946
2.4483	0.00025971
2.4493	0.00025995
2.4504	0.00026017
2.4514	0.0002604
2.4524	0.00026061
2.4534	0.00026082
2.4544	0.00026102
2.4554	0.00026122
2.4564	0.00026141
2.4574	0.0002616
2.4584	0.00026178
2.4594	0.00026195
2.4604	0.00026213
2.4614	0.00026229
2.4624	0.00026246
2.4634	0.00026262
2.4644	0.00026278
2.4654	0.00026293
2.4664	0.00026309
2.4674	0.00026324
2.4684	0.00026338
2.4694	0.00026353
2.4704	0.00026367
2.4714	0.00026381
2.4724	0.00026395
2.4734	0.00026409
2.4744	0.00026423
2.4754	0.00026436
2.4764	0.00026449
2.4774	0.00026463
2.4784	0.00026476
2.4794	0.00026488
2.4804	0.00026501
2.4814	0.00026514
2.4824	0.00026527
2.4834	0.00026539
2.4844	0.00026552
2.4854	0.00026564
2.4864	0.00026576
2.4874	0.00026589
2.4884	0.00026601
2.4894	0.00026613
2.4904	0.00026625
2.4914	0.00026637
2.4924	0.00026649
2.4934	0.00026661
2.4944	0.00026673
2.4954	0.00026686
2.4964	0.00026698
2.4974	0.00026709
2.4984	0.00026721
2.4994	0.00026733
2.5004	0.00026745
2.5014	0.00026757
2.5024	0.00026769
2.5034	0.00026781
2.5044	0.00026793
2.5054	0.00026806
2.5064	0.00026818
2.5074	0.0002683
2.5084	0.00026842
2.5094	0.00026854
2.5104	0.00026866
2.5114	0.00026878
2.5124	0.0002689
2.5134	0.00026903
2.5144	0.00026915
2.5154	0.00026927
2.5164	0.0002694
2.5174	0.00026952
2.5184	0.00026965
2.5194	0.00026977
2.5204	0.0002699
2.5214	0.00027002
2.5224	0.00027015
2.5234	0.00027028
2.5244	0.0002704
2.5254	0.00027053
2.5264	0.00027066
2.5274	0.00027079
2.5284	0.00027092
2.5294	0.00027105
2.5304	0.00027118
2.5314	0.00027131
2.5324	0.00027144
2.5334	0.00027157
2.5344	0.00027171
2.5354	0.00027184
2.5364	0.00027198
2.5374	0.00027211
2.5384	0.00027225
2.5394	0.00027238
2.5404	0.00027252
2.5414	0.00027266
2.5424	0.0002728
2.5434	0.00027293
2.5444	0.00027307
2.5454	0.00027321
2.5464	0.00027336
2.5474	0.0002735
2.5484	0.00027364
2.5494	0.00027378
2.5504	0.00027393
2.5514	0.00027407
2.5524	0.00027422
2.5534	0.00027436
2.5544	0.00027451
2.5554	0.00027466
2.5564	0.0002748
2.5574	0.00027495
2.5584	0.0002751
2.5594	0.00027525
2.5604	0.0002754
2.5614	0.00027555
2.5624	0.00027571
2.5634	0.00027586
2.5644	0.00027601
2.5654	0.00027617
2.5664	0.00027632
2.5674	0.00027648
2.5684	0.00027663
2.5694	0.00027679
2.5704	0.00027695
2.5714	0.00027711
2.5724	0.00027727
2.5734	0.00027743
2.5744	0.00027759
2.5754	0.00027775
2.5764	0.00027791
2.5774	0.00027808
2.5784	0.00027824
2.5794	0.0002784
2.5804	0.00027857
2.5814	0.00027873
2.5824	0.0002789
2.5834	0.00027907
2.5844	0.00027923
2.5854	0.0002794
2.5864	0.00027957
2.5874	0.00027974
2.5884	0.00027991
2.5894	0.00028008
2.5904	0.00028026
2.5914	0.00028043
2.5924	0.0002806
2.5934	0.00028077
2.5944	0.00028095
2.5954	0.00028112
2.5964	0.0002813
2.5974	0.00028148
2.5984	0.00028165
2.5994	0.00028183
2.6004	0.00028201
2.6014	0.00028219
2.6024	0.00028237
2.6034	0.00028255
2.6044	0.00028273
2.6054	0.00028291
2.6064	0.00028309
2.6074	0.00028327
2.6084	0.00028345
2.6094	0.00028364
2.6104	0.00028382
2.6114	0.00028401
2.6124	0.00028419
2.6134	0.00028438
2.6144	0.00028456
2.6154	0.00028475
2.6164	0.00028494
2.6174	0.00028512
2.6184	0.00028531
2.6194	0.0002855
2.6204	0.00028569
2.6214	0.00028588
2.6224	0.00028607
2.6234	0.00028626
2.6244	0.00028645
2.6254	0.00028664
2.6264	0.00028683
2.6274	0.00028703
2.6284	0.00028722
2.6294	0.00028741
2.6304	0.00028761
2.6314	0.0002878
2.6324	0.000288
2.6334	0.00028819
2.6344	0.00028839
2.6354	0.00028858
2.6364	0.00028878
2.6374	0.00028897
2.6384	0.00028917
2.6394	0.00028937
2.6404	0.00028956
2.6414	0.00028976
2.6424	0.00028996
2.6434	0.00029016
2.6444	0.00029036
2.6454	0.00029055
2.6464	0.00029075
2.6474	0.00029095
2.6484	0.00029115
2.6494	0.00029135
2.6504	0.00029155
2.6514	0.00029175
2.6524	0.00029195
2.6534	0.00029215
2.6544	0.00029235
2.6554	0.00029256
2.6564	0.00029276
2.6574	0.00029296
2.6584	0.00029316
2.6594	0.00029336
2.6604	0.00029356
2.6614	0.00029376
2.6624	0.00029397
2.6634	0.00029417
2.6644	0.00029437
2.6654	0.00029457
2.6664	0.00029478
2.6674	0.00029498
2.6684	0.00029518
2.6694	0.00029538
2.6704	0.00029559
2.6714	0.00029579
2.6724	0.00029599
2.6734	0.00029619
2.6744	0.00029639
2.6754	0.0002966
2.6764	0.0002968
2.6774	0.000297
2.6784	0.0002972
2.6794	0.00029741
2.6804	0.00029761
2.6814	0.00029781
2.6824	0.00029801
2.6834	0.00029821
2.6844	0.00029841
2.6854	0.00029862
2.6864	0.00029882
2.6874	0.00029902
2.6884	0.00029922
2.6894	0.00029942
2.6904	0.00029962
2.6914	0.00029982
2.6924	0.00030002
2.6934	0.00030022
2.6944	0.00030042
2.6954	0.00030062
2.6964	0.00030082
2.6974	0.00030102
2.6984	0.00030121
2.6994	0.00030141
2.7004	0.00030161
2.7014	0.00030181
2.7024	0.000302
2.7034	0.0003022
2.7044	0.0003024
2.7054	0.00030259
2.7064	0.00030279
2.7074	0.00030298
2.7084	0.00030318
2.7094	0.00030337
2.7104	0.00030356
2.7114	0.00030376
2.7124	0.00030395
2.7134	0.00030414
2.7144	0.00030433
2.7154	0.00030453
2.7164	0.00030472
2.7174	0.00030491
2.7184	0.0003051
2.7194	0.00030529
2.7204	0.00030547
2.7214	0.00030566
2.7224	0.00030585
2.7234	0.00030604
2.7244	0.00030622
2.7254	0.00030641
2.7264	0.00030659
2.7274	0.00030678
2.7284	0.00030696
2.7294	0.00030714
2.7304	0.00030733
2.7314	0.00030751
2.7324	0.00030769
2.7334	0.00030787
2.7344	0.00030805
2.7354	0.00030823
2.7364	0.00030841
2.7374	0.00030858
2.7384	0.00030876
2.7394	0.00030893
2.7404	0.00030911
2.7414	0.00030928
2.7424	0.00030946
2.7434	0.00030963
2.7444	0.0003098
2.7454	0.00030997
2.7464	0.00031014
2.7474	0.00031031
2.7484	0.00031048
2.7494	0.00031065
2.7504	0.00031082
2.7514	0.00031098
2.7524	0.00031115
2.7534	0.00031131
2.7544	0.00031148
2.7554	0.00031164
2.7564	0.0003118
2.7574	0.00031196
2.7584	0.00031212
2.7594	0.00031228
2.7604	0.00031244
2.7614	0.0003126
2.7624	0.00031275
2.7634	0.00031291
2.7644	0.00031306
2.7654	0.00031322
2.7664	0.00031337
2.7674	0.00031352
2.7684	0.00031367
2.7694	0.00031382
2.7704	0.00031397
2.7714	0.00031412
2.7724	0.00031426
2.7734	0.00031441
2.7744	0.00031455
2.7754	0.0003147
2.7764	0.00031484
2.7774	0.00031498
2.7784	0.00031512
2.7794	0.00031526
2.7804	0.0003154
2.7814	0.00031554
2.7824	0.00031568
2.7834	0.00031581
2.7844	0.00031595
2.7854	0.00031608
2.7864	0.00031622
2.7874	0.00031635
2.7884	0.00031648
2.7894	0.00031661
2.7904	0.00031674
2.7914	0.00031687
2.7924	0.00031699
2.7934	0.00031712
2.7944	0.00031725
2.7954	0.00031737
2.7964	0.00031749
2.7974	0.00031762
2.7984	0.00031774
2.7994	0.00031786
2.8004	0.00031798
2.8014	0.0003181
2.8024	0.00031821
2.8034	0.00031833
2.8044	0.00031845
2.8054	0.00031856
2.8064	0.00031867
2.8074	0.00031879
2.8084	0.0003189
2.8094	0.00031901
2.8104	0.00031912
2.8114	0.00031923
2.8124	0.00031934
2.8134	0.00031944
2.8144	0.00031955
2.8154	0.00031965
2.8164	0.00031976
2.8174	0.00031986
2.8184	0.00031997
2.8194	0.00032007
2.8204	0.00032017
2.8214	0.00032027
2.8224	0.00032037
2.8234	0.00032047
2.8244	0.00032056
2.8254	0.00032066
2.8264	0.00032075
2.8274	0.00032085
2.8284	0.00032094
2.8294	0.00032104
2.8304	0.00032113
2.8314	0.00032122
2.8324	0.00032131
2.8334	0.0003214
2.8344	0.00032149
2.8354	0.00032158
2.8364	0.00032167
2.8374	0.00032175
2.8384	0.00032184
2.8394	0.00032193
2.8404	0.00032201
2.8414	0.0003221
2.8424	0.00032218
2.8434	0.00032226
2.8444	0.00032234
2.8454	0.00032242
2.8464	0.0003225
2.8474	0.00032258
2.8484	0.00032266
2.8494	0.00032274
2.8504	0.00032282
2.8514	0.0003229
2.8524	0.00032297
2.8534	0.00032305
2.8544	0.00032313
2.8554	0.0003232
2.8564	0.00032327
2.8574	0.00032335
2.8584	0.00032342
2.8594	0.00032349
2.8604	0.00032357
2.8614	0.00032364
2.8624	0.00032371
2.8634	0.00032378
2.8644	0.00032385
2.8654	0.00032392
2.8664	0.00032399
2.8674	0.00032405
2.8684	0.00032412
2.8694	0.00032419
2.8704	0.00032426
2.8714	0.00032432
2.8724	0.00032439
2.8734	0.00032445
2.8744	0.00032452
2.8754	0.00032458
2.8764	0.00032465
2.8774	0.00032471
2.8784	0.00032477
2.8794	0.00032484
2.8804	0.0003249
2.8814	0.00032496
2.8824	0.00032502
2.8834	0.00032509
2.8844	0.00032515
2.8854	0.00032521
2.8864	0.00032527
2.8874	0.00032533
2.8884	0.00032539
2.8894	0.00032545
2.8904	0.00032551
2.8914	0.00032557
2.8924	0.00032562
2.8934	0.00032568
2.8944	0.00032574
2.8954	0.0003258
2.8964	0.00032586
2.8974	0.00032591
2.8984	0.00032597
2.8994	0.00032603
2.9004	0.00032608
2.9014	0.00032614
2.9024	0.0003262
2.9034	0.00032625
2.9044	0.00032631
2.9054	0.00032636
2.9064	0.00032642
2.9074	0.00032647
2.9084	0.00032653
2.9094	0.00032658
2.9104	0.00032664
2.9114	0.00032669
2.9124	0.00032675
2.9134	0.0003268
2.9144	0.00032685
2.9154	0.00032691
2.9164	0.00032696
2.9174	0.00032702
2.9184	0.00032707
2.9194	0.00032712
2.9204	0.00032718
2.9214	0.00032723
2.9224	0.00032728
2.9234	0.00032733
2.9244	0.00032739
2.9254	0.00032744
2.9264	0.00032749
2.9274	0.00032755
2.9284	0.0003276
2.9294	0.00032765
2.9304	0.0003277
2.9314	0.00032776
2.9324	0.00032781
2.9334	0.00032786
2.9344	0.00032791
2.9354	0.00032796
2.9364	0.00032802
2.9374	0.00032807
2.9384	0.00032812
2.9394	0.00032817
2.9404	0.00032822
2.9414	0.00032828
2.9424	0.00032833
2.9434	0.00032838
2.9444	0.00032843
2.9454	0.00032848
2.9464	0.00032854
2.9474	0.00032859
2.9484	0.00032864
2.9494	0.00032869
2.9504	0.00032874
2.9514	0.0003288
2.9524	0.00032885
2.9534	0.0003289
2.9544	0.00032895
2.9554	0.000329
2.9564	0.00032906
2.9574	0.00032911
2.9584	0.00032916
2.9594	0.00032921
2.9604	0.00032926
2.9614	0.00032932
2.9624	0.00032937
2.9634	0.00032942
2.9644	0.00032947
2.9654	0.00032952
2.9664	0.00032958
2.9674	0.00032963
2.9684	0.00032968
2.9694	0.00032973
2.9704	0.00032979
2.9714	0.00032984
2.9724	0.00032989
2.9734	0.00032994
2.9744	0.00033
2.9754	0.00033005
2.9764	0.0003301
2.9774	0.00033015
2.9784	0.00033021
2.9794	0.00033026
2.9804	0.00033031
2.9814	0.00033037
2.9824	0.00033042
2.9834	0.00033047
2.9844	0.00033053
2.9854	0.00033058
2.9864	0.00033063
2.9874	0.00033069
2.9884	0.00033074
2.9894	0.00033079
2.9904	0.00033085
2.9914	0.0003309
2.9924	0.00033095
2.9934	0.00033101
2.9944	0.00033106
2.9954	0.00033111
2.9964	0.00033117
2.9974	0.00033122
2.9984	0.00033127
2.9994	0.00033133
3.0004	0.00033138
3.0014	0.00033144
3.0024	0.00033149
3.0034	0.00033154
3.0044	0.0003316
3.0054	0.00033165
3.0064	0.00033171
3.0074	0.00033176
3.0084	0.00033182
3.0094	0.00033187
3.0104	0.00033193
3.0114	0.00033198
3.0124	0.00033203
3.0134	0.00033209
3.0144	0.00033214
3.0154	0.0003322
3.0164	0.00033225
3.0174	0.00033231
3.0184	0.00033236
3.0194	0.00033242
3.0204	0.00033247
3.0214	0.00033253
3.0224	0.00033258
3.0234	0.00033264
3.0244	0.00033269
3.0254	0.00033275
3.0264	0.0003328
3.0274	0.00033286
3.0284	0.00033291
3.0294	0.00033297
3.0304	0.00033302
3.0314	0.00033308
3.0324	0.00033313
3.0334	0.00033319
3.0344	0.00033325
3.0354	0.0003333
3.0364	0.00033336
3.0374	0.00033341
3.0384	0.00033347
3.0394	0.00033352
3.0404	0.00033358
3.0414	0.00033363
3.0424	0.00033369
3.0434	0.00033375
3.0444	0.0003338
3.0454	0.00033386
3.0464	0.00033391
3.0474	0.00033397
3.0484	0.00033402
3.0494	0.00033408
3.0504	0.00033413
3.0514	0.00033419
3.0524	0.00033425
3.0534	0.0003343
3.0544	0.00033436
3.0554	0.00033441
3.0564	0.00033447
3.0574	0.00033452
3.0584	0.00033458
3.0594	0.00033464
3.0604	0.00033469
3.0614	0.00033475
3.0624	0.0003348
3.0634	0.00033486
3.0644	0.00033491
3.0654	0.00033497
3.0664	0.00033502
3.0674	0.00033508
3.0684	0.00033514
3.0694	0.00033519
3.0704	0.00033525
3.0714	0.0003353
3.0724	0.00033536
3.0734	0.00033541
3.0744	0.00033547
3.0754	0.00033552
3.0764	0.00033558
3.0774	0.00033563
3.0784	0.00033569
3.0794	0.00033574
3.0804	0.0003358
3.0814	0.00033585
3.0824	0.00033591
3.0834	0.00033596
3.0844	0.00033602
3.0854	0.00033607
3.0864	0.00033613
3.0874	0.00033618
3.0884	0.00033624
3.0894	0.00033629
3.0904	0.00033635
3.0914	0.0003364
3.0924	0.00033646
3.0934	0.00033651
3.0944	0.00033657
3.0954	0.00033662
3.0964	0.00033668
3.0974	0.00033673
3.0984	0.00033678
3.0994	0.00033684
3.1004	0.00033689
3.1014	0.00033695
3.1024	0.000337
3.1034	0.00033705
3.1044	0.00033711
3.1054	0.00033716
3.1064	0.00033721
3.1074	0.00033727
3.1084	0.00033732
3.1094	0.00033738
3.1104	0.00033743
3.1114	0.00033748
3.1124	0.00033754
3.1134	0.00033759
3.1144	0.00033764
3.1154	0.00033769
3.1164	0.00033775
3.1174	0.0003378
3.1184	0.00033785
3.1194	0.0003379
3.1204	0.00033796
3.1214	0.00033801
3.1224	0.00033806
3.1234	0.00033811
3.1244	0.00033817
3.1254	0.00033822
3.1264	0.00033827
3.1274	0.00033832
3.1284	0.00033837
3.1294	0.00033843
3.1304	0.00033848
3.1314	0.00033853
3.1324	0.00033858
3.1334	0.00033863
3.1344	0.00033868
3.1354	0.00033873
3.1364	0.00033878
3.1374	0.00033883
3.1384	0.00033888
3.1394	0.00033893
3.1404	0.00033898
3.1414	0.00033903
3.1424	0.00033909
3.1434	0.00033914
3.1444	0.00033918
3.1454	0.00033923
3.1464	0.00033928
3.1474	0.00033933
3.1484	0.00033938
3.1494	0.00033943
3.1505	0.00033948
3.1515	0.00033953
3.1525	0.00033958
3.1535	0.00033963
3.1545	0.00033968
3.1555	0.00033972
3.1565	0.00033977
3.1575	0.00033982
3.1585	0.00033987
3.1595	0.00033992
3.1605	0.00033996
3.1615	0.00034001
3.1625	0.00034006
3.1635	0.00034011
3.1645	0.00034015
3.1655	0.0003402
3.1665	0.00034025
3.1675	0.00034029
3.1685	0.00034034
3.1695	0.00034039
3.1705	0.00034043
3.1715	0.00034048
3.1725	0.00034053
3.1735	0.00034057
3.1745	0.00034062
3.1755	0.00034066
3.1765	0.00034071
3.1775	0.00034075
3.1785	0.0003408
3.1795	0.00034084
3.1805	0.00034089
3.1815	0.00034093
3.1825	0.00034098
3.1835	0.00034102
3.1845	0.00034107
3.1855	0.00034111
3.1865	0.00034115
3.1875	0.0003412
3.1885	0.00034124
3.1895	0.00034128
3.1905	0.00034133
3.1915	0.00034137
3.1925	0.00034141
3.1935	0.00034146
3.1945	0.0003415
3.1955	0.00034154
3.1965	0.00034158
3.1975	0.00034162
3.1985	0.00034167
3.1995	0.00034171
3.2005	0.00034175
3.2015	0.00034179
3.2025	0.00034183
3.2035	0.00034187
3.2045	0.00034191
3.2055	0.00034195
3.2065	0.00034199
3.2075	0.00034203
3.2085	0.00034207
3.2095	0.00034211
3.2105	0.00034215
3.2115	0.00034219
3.2125	0.00034223
3.2135	0.00034227
3.2145	0.00034231
3.2155	0.00034235
3.2165	0.00034239
3.2175	0.00034243
3.2185	0.00034247
3.2195	0.0003425
3.2205	0.00034254
3.2215	0.00034258
3.2225	0.00034262
3.2235	0.00034265
3.2245	0.00034269
3.2255	0.00034273
3.2265	0.00034277
3.2275	0.0003428
3.2285	0.00034284
3.2295	0.00034288
3.2305	0.00034291
3.2315	0.00034295
3.2325	0.00034298
3.2335	0.00034302
3.2345	0.00034305
3.2355	0.00034309
3.2365	0.00034312
3.2375	0.00034316
3.2385	0.00034319
3.2395	0.00034323
3.2405	0.00034326
3.2415	0.0003433
3.2425	0.00034333
3.2435	0.00034336
3.2445	0.0003434
3.2455	0.00034343
3.2465	0.00034346
3.2475	0.0003435
3.2485	0.00034353
3.2495	0.00034356
3.2505	0.0003436
3.2515	0.00034363
3.2525	0.00034366
3.2535	0.00034369
3.2545	0.00034372
3.2555	0.00034375
3.2565	0.00034379
3.2575	0.00034382
3.2585	0.00034385
3.2595	0.00034388
3.2605	0.00034391
3.2615	0.00034394
3.2625	0.00034397
3.2635	0.000344
3.2645	0.00034403
3.2655	0.00034406
3.2665	0.00034409
3.2675	0.00034412
3.2685	0.00034415
3.2695	0.00034417
3.2705	0.0003442
3.2715	0.00034423
3.2725	0.00034426
3.2735	0.00034429
3.2745	0.00034432
3.2755	0.00034434
3.2765	0.00034437
3.2775	0.0003444
3.2785	0.00034443
3.2795	0.00034445
3.2805	0.00034448
3.2815	0.00034451
3.2825	0.00034453
3.2835	0.00034456
3.2845	0.00034458
3.2855	0.00034461
3.2865	0.00034463
3.2875	0.00034466
3.2885	0.00034469
3.2895	0.00034471
3.2905	0.00034474
3.2915	0.00034476
3.2925	0.00034478
3.2935	0.00034481
3.2945	0.00034483
3.2955	0.00034486
3.2965	0.00034488
3.2975	0.0003449
3.2985	0.00034493
3.2995	0.00034495
3.3005	0.00034497
3.3015	0.000345
3.3025	0.00034502
3.3035	0.00034504
3.3045	0.00034506
3.3055	0.00034508
3.3065	0.00034511
3.3075	0.00034513
3.3085	0.00034515
3.3095	0.00034517
3.3105	0.00034519
3.3115	0.00034521
3.3125	0.00034523
3.3135	0.00034525
3.3145	0.00034527
3.3155	0.00034529
3.3165	0.00034531
3.3175	0.00034533
3.3185	0.00034535
3.3195	0.00034537
3.3205	0.00034539
3.3215	0.00034541
3.3225	0.00034543
3.3235	0.00034545
3.3245	0.00034547
3.3255	0.00034548
3.3265	0.0003455
3.3275	0.00034552
3.3285	0.00034554
3.3295	0.00034555
3.3305	0.00034557
3.3315	0.00034559
3.3325	0.00034561
3.3335	0.00034562
3.3345	0.00034564
3.3355	0.00034566
3.3365	0.00034567
3.3375	0.00034569
3.3385	0.0003457
3.3395	0.00034572
3.3405	0.00034574
3.3415	0.00034575
3.3425	0.00034577
3.3435	0.00034578
3.3445	0.0003458
3.3455	0.00034581
3.3465	0.00034582
3.3475	0.00034584
3.3485	0.00034585
3.3495	0.00034587
3.3505	0.00034588
3.3515	0.00034589
3.3525	0.00034591
3.3535	0.00034592
3.3545	0.00034593
3.3555	0.00034595
3.3565	0.00034596
3.3575	0.00034597
3.3585	0.00034598
3.3595	0.000346
3.3605	0.00034601
3.3615	0.00034602
3.3625	0.00034603
3.3635	0.00034604
3.3645	0.00034606
3.3655	0.00034607
3.3665	0.00034608
3.3675	0.00034609
3.3685	0.0003461
3.3695	0.00034611
3.3705	0.00034612
3.3715	0.00034613
3.3725	0.00034614
3.3735	0.00034615
3.3745	0.00034616
3.3755	0.00034617
3.3765	0.00034618
3.3775	0.00034619
3.3785	0.0003462
3.3795	0.00034621
3.3805	0.00034621
3.3815	0.00034622
3.3825	0.00034623
3.3835	0.00034624
3.3845	0.00034625
3.3855	0.00034626
3.3865	0.00034626
3.3875	0.00034627
3.3885	0.00034628
3.3895	0.00034628
3.3905	0.00034629
3.3915	0.0003463
3.3925	0.00034631
3.3935	0.00034631
3.3945	0.00034632
3.3955	0.00034632
3.3965	0.00034633
3.3975	0.00034634
3.3985	0.00034634
3.3995	0.00034635
3.4005	0.00034635
3.4015	0.00034636
3.4025	0.00034636
3.4035	0.00034637
3.4045	0.00034637
3.4055	0.00034638
3.4065	0.00034638
3.4075	0.00034639
3.4085	0.00034639
3.4095	0.0003464
3.4105	0.0003464
3.4115	0.0003464
3.4125	0.00034641
3.4135	0.00034641
3.4145	0.00034641
3.4155	0.00034642
3.4165	0.00034642
3.4175	0.00034642
3.4185	0.00034643
3.4195	0.00034643
3.4205	0.00034643
3.4215	0.00034643
3.4225	0.00034644
3.4235	0.00034644
3.4245	0.00034644
3.4255	0.00034644
3.4265	0.00034644
3.4275	0.00034645
3.4285	0.00034645
3.4295	0.00034645
3.4305	0.00034645
3.4315	0.00034645
3.4325	0.00034645
3.4335	0.00034645
3.4345	0.00034645
3.4355	0.00034645
3.4365	0.00034645
3.4375	0.00034645
3.4385	0.00034645
3.4395	0.00034645
3.4405	0.00034645
3.4415	0.00034645
3.4425	0.00034645
3.4435	0.00034645
3.4445	0.00034645
3.4455	0.00034645
3.4465	0.00034645
3.4475	0.00034644
3.4485	0.00034644
3.4495	0.00034644
3.4505	0.00034644
3.4515	0.00034644
3.4525	0.00034644
3.4535	0.00034643
3.4545	0.00034643
3.4555	0.00034643
3.4565	0.00034643
3.4575	0.00034642
3.4585	0.00034642
3.4595	0.00034642
3.4605	0.00034642
3.4615	0.00034641
3.4625	0.00034641
3.4635	0.00034641
3.4645	0.0003464
3.4655	0.0003464
3.4665	0.00034639
3.4675	0.00034639
3.4685	0.00034639
3.4695	0.00034638
3.4705	0.00034638
3.4715	0.00034637
3.4725	0.00034637
3.4735	0.00034636
3.4745	0.00034636
3.4755	0.00034635
3.4765	0.00034635
3.4775	0.00034634
3.4785	0.00034634
3.4795	0.00034633
3.4805	0.00034633
3.4815	0.00034632
3.4825	0.00034632
3.4835	0.00034631
3.4845	0.0003463
3.4855	0.0003463
3.4865	0.00034629
3.4875	0.00034628
3.4885	0.00034628
3.4895	0.00034627
3.4905	0.00034626
3.4915	0.00034626
3.4925	0.00034625
3.4935	0.00034624
3.4945	0.00034624
3.4955	0.00034623
3.4965	0.00034622
3.4975	0.00034621
3.4985	0.0003462
3.4995	0.0003462
3.5005	0.00034619
3.5015	0.00034618
3.5025	0.00034617
3.5035	0.00034616
3.5045	0.00034616
3.5055	0.00034615
3.5065	0.00034614
3.5075	0.00034613
3.5085	0.00034612
3.5095	0.00034611
3.5105	0.0003461
3.5115	0.00034609
3.5125	0.00034608
3.5135	0.00034607
3.5145	0.00034606
3.5155	0.00034605
3.5165	0.00034604
3.5175	0.00034603
3.5185	0.00034602
3.5195	0.00034601
3.5205	0.000346
3.5215	0.00034599
3.5225	0.00034598
3.5235	0.00034597
3.5245	0.00034596
3.5255	0.00034595
3.5265	0.00034594
3.5275	0.00034593
3.5285	0.00034592
3.5295	0.0003459
3.5305	0.00034589
3.5315	0.00034588
3.5325	0.00034587
3.5335	0.00034586
3.5345	0.00034585
3.5355	0.00034583
3.5365	0.00034582
3.5375	0.00034581
3.5385	0.0003458
3.5395	0.00034578
3.5405	0.00034577
3.5415	0.00034576
3.5425	0.00034575
3.5435	0.00034573
3.5445	0.00034572
3.5455	0.00034571
3.5465	0.00034569
3.5475	0.00034568
3.5485	0.00034567
3.5495	0.00034565
3.5505	0.00034564
3.5515	0.00034563
3.5525	0.00034561
3.5535	0.0003456
3.5545	0.00034558
3.5555	0.00034557
3.5565	0.00034555
3.5575	0.00034554
3.5585	0.00034553
3.5595	0.00034551
3.5605	0.0003455
3.5615	0.00034548
3.5625	0.00034547
3.5635	0.00034545
3.5645	0.00034543
3.5655	0.00034542
3.5665	0.0003454
3.5675	0.00034539
3.5685	0.00034537
3.5695	0.00034536
3.5705	0.00034534
3.5715	0.00034532
3.5725	0.00034531
3.5735	0.00034529
3.5745	0.00034528
3.5755	0.00034526
3.5765	0.00034524
3.5775	0.00034523
3.5785	0.00034521
3.5795	0.00034519
3.5805	0.00034518
3.5815	0.00034516
3.5825	0.00034514
3.5835	0.00034512
3.5845	0.00034511
3.5855	0.00034509
3.5865	0.00034507
3.5875	0.00034505
3.5885	0.00034504
3.5895	0.00034502
3.5905	0.000345
3.5915	0.00034498
3.5925	0.00034496
3.5935	0.00034495
3.5945	0.00034493
3.5955	0.00034491
3.5965	0.00034489
3.5975	0.00034487
3.5985	0.00034485
3.5995	0.00034483
3.6005	0.00034481
3.6015	0.00034479
3.6025	0.00034478
3.6035	0.00034476
3.6045	0.00034474
3.6055	0.00034472
3.6065	0.0003447
3.6075	0.00034468
3.6085	0.00034466
3.6095	0.00034464
3.6105	0.00034462
3.6115	0.0003446
3.6125	0.00034458
3.6135	0.00034456
3.6145	0.00034454
3.6155	0.00034452
3.6165	0.00034449
3.6175	0.00034447
3.6185	0.00034445
3.6195	0.00034443
3.6205	0.00034441
3.6215	0.00034439
3.6225	0.00034437
3.6235	0.00034435
3.6245	0.00034433
3.6255	0.0003443
3.6265	0.00034428
3.6275	0.00034426
3.6285	0.00034424
3.6295	0.00034422
3.6305	0.00034419
3.6315	0.00034417
3.6325	0.00034415
3.6335	0.00034413
3.6345	0.0003441
3.6355	0.00034408
3.6365	0.00034406
3.6375	0.00034404
3.6385	0.00034401
3.6395	0.00034399
3.6405	0.00034397
3.6415	0.00034395
3.6425	0.00034392
3.6435	0.0003439
3.6445	0.00034388
3.6455	0.00034385
3.6465	0.00034383
3.6475	0.0003438
3.6485	0.00034378
3.6495	0.00034376
3.6505	0.00034373
3.6515	0.00034371
3.6525	0.00034368
3.6535	0.00034366
3.6545	0.00034364
3.6555	0.00034361
3.6565	0.00034359
3.6575	0.00034356
3.6585	0.00034354
3.6595	0.00034351
3.6605	0.00034349
3.6615	0.00034346
3.6625	0.00034344
3.6635	0.00034341
3.6645	0.00034339
3.6655	0.00034336
3.6665	0.00034334
3.6675	0.00034331
3.6685	0.00034329
3.6695	0.00034326
3.6705	0.00034324
3.6715	0.00034321
3.6725	0.00034318
3.6735	0.00034316
3.6745	0.00034313
3.6755	0.00034311
3.6765	0.00034308
3.6775	0.00034305
3.6785	0.00034303
3.6795	0.000343
3.6805	0.00034298
3.6815	0.00034295
3.6825	0.00034292
3.6835	0.0003429
3.6845	0.00034287
3.6855	0.00034284
3.6865	0.00034282
3.6875	0.00034279
3.6885	0.00034276
3.6895	0.00034273
3.6905	0.00034271
3.6915	0.00034268
3.6925	0.00034265
3.6935	0.00034263
3.6945	0.0003426
3.6955	0.00034257
3.6965	0.00034254
3.6975	0.00034252
3.6985	0.00034249
3.6995	0.00034246
3.7005	0.00034243
3.7015	0.00034241
3.7025	0.00034238
3.7035	0.00034235
3.7045	0.00034232
3.7055	0.00034229
3.7065	0.00034226
3.7075	0.00034224
3.7085	0.00034221
3.7095	0.00034218
3.7105	0.00034215
3.7115	0.00034212
3.7125	0.00034209
3.7135	0.00034207
3.7145	0.00034204
3.7155	0.00034201
3.7165	0.00034198
3.7175	0.00034195
3.7185	0.00034192
3.7195	0.00034189
3.7205	0.00034186
3.7215	0.00034184
3.7225	0.00034181
3.7235	0.00034178
3.7245	0.00034175
3.7255	0.00034172
3.7265	0.00034169
3.7275	0.00034166
3.7285	0.00034163
3.7295	0.0003416
3.7305	0.00034157
3.7315	0.00034154
3.7325	0.00034151
3.7335	0.00034148
3.7345	0.00034146
3.7355	0.00034143
3.7365	0.0003414
3.7375	0.00034137
3.7385	0.00034134
3.7395	0.00034131
3.7405	0.00034128
3.7415	0.00034125
3.7425	0.00034122
3.7435	0.00034119
3.7445	0.00034116
3.7455	0.00034113
3.7465	0.0003411
3.7475	0.00034107
3.7485	0.00034104
3.7495	0.00034101
3.7505	0.00034098
3.7515	0.00034095
3.7525	0.00034092
3.7535	0.00034089
3.7545	0.00034086
3.7555	0.00034083
3.7565	0.0003408
3.7575	0.00034077
3.7585	0.00034074
3.7595	0.00034071
3.7605	0.00034068
3.7615	0.00034064
3.7625	0.00034061
3.7635	0.00034058
3.7645	0.00034055
3.7655	0.00034052
3.7665	0.00034049
3.7675	0.00034046
3.7685	0.00034043
3.7695	0.0003404
3.7705	0.00034037
3.7715	0.00034034
3.7725	0.00034031
3.7735	0.00034028
3.7745	0.00034025
3.7755	0.00034022
3.7765	0.00034019
3.7775	0.00034016
3.7785	0.00034013
3.7795	0.0003401
3.7805	0.00034007
3.7815	0.00034003
3.7825	0.00034
3.7835	0.00033997
3.7845	0.00033994
3.7855	0.00033991
3.7865	0.00033988
3.7875	0.00033985
3.7885	0.00033982
3.7895	0.00033979
3.7905	0.00033976
3.7915	0.00033973
3.7925	0.0003397
3.7935	0.00033967
3.7945	0.00033964
3.7955	0.00033961
3.7965	0.00033958
3.7975	0.00033955
3.7985	0.00033952
3.7995	0.00033948
3.8005	0.00033945
3.8015	0.00033942
3.8025	0.00033939
3.8035	0.00033936
3.8045	0.00033933
3.8055	0.0003393
3.8065	0.00033927
3.8075	0.00033924
3.8085	0.00033921
3.8095	0.00033918
3.8105	0.00033915
3.8115	0.00033912
3.8125	0.00033909
3.8135	0.00033906
3.8145	0.00033903
3.8155	0.000339
3.8165	0.00033897
3.8175	0.00033894
3.8185	0.00033891
3.8195	0.00033888
3.8205	0.00033885
3.8215	0.00033882
3.8225	0.00033879
3.8235	0.00033876
3.8245	0.00033873
3.8255	0.0003387
3.8265	0.00033867
3.8275	0.00033864
3.8285	0.00033861
3.8295	0.00033858
3.8305	0.00033855
3.8315	0.00033852
3.8325	0.00033849
3.8335	0.00033846
3.8345	0.00033843
3.8355	0.0003384
3.8365	0.00033837
3.8375	0.00033834
3.8385	0.00033831
3.8395	0.00033828
3.8405	0.00033825
3.8415	0.00033822
3.8425	0.00033819
3.8435	0.00033816
3.8445	0.00033813
3.8455	0.0003381
3.8465	0.00033807
3.8475	0.00033804
3.8485	0.00033802
3.8495	0.00033799
3.8506	0.00033796
3.8516	0.00033793
3.8526	0.0003379
3.8536	0.00033787
3.8546	0.00033784
3.8556	0.00033781
3.8566	0.00033778
3.8576	0.00033775
3.8586	0.00033772
3.8596	0.0003377
3.8606	0.00033767
3.8616	0.00033764
3.8626	0.00033761
3.8636	0.00033758
3.8646	0.00033755
3.8656	0.00033752
3.8666	0.0003375
3.8676	0.00033747
3.8686	0.00033744
3.8696	0.00033741
3.8706	0.00033738
3.8716	0.00033735
3.8726	0.00033733
3.8736	0.0003373
3.8746	0.00033727
3.8756	0.00033724
3.8766	0.00033721
3.8776	0.00033719
3.8786	0.00033716
3.8796	0.00033713
3.8806	0.0003371
3.8816	0.00033707
3.8826	0.00033705
3.8836	0.00033702
3.8846	0.00033699
3.8856	0.00033696
3.8866	0.00033694
3.8876	0.00033691
3.8886	0.00033688
3.8896	0.00033685
3.8906	0.00033683
3.8916	0.0003368
3.8926	0.00033677
3.8936	0.00033674
3.8946	0.00033672
3.8956	0.00033669
3.8966	0.00033666
3.8976	0.00033664
3.8986	0.00033661
3.8996	0.00033658
3.9006	0.00033656
3.9016	0.00033653
3.9026	0.0003365
3.9036	0.00033648
3.9046	0.00033645
3.9056	0.00033642
3.9066	0.0003364
3.9076	0.00033637
3.9086	0.00033634
3.9096	0.00033632
3.9106	0.00033629
3.9116	0.00033626
3.9126	0.00033624
3.9136	0.00033621
3.9146	0.00033619
3.9156	0.00033616
3.9166	0.00033613
3.9176	0.00033611
3.9186	0.00033608
3.9196	0.00033606
3.9206	0.00033603
3.9216	0.000336
3.9226	0.00033598
3.9236	0.00033595
3.9246	0.00033593
3.9256	0.0003359
3.9266	0.00033588
3.9276	0.00033585
3.9286	0.00033583
3.9296	0.0003358
3.9306	0.00033577
3.9316	0.00033575
3.9326	0.00033572
3.9336	0.0003357
3.9346	0.00033567
3.9356	0.00033565
3.9366	0.00033562
3.9376	0.0003356
3.9386	0.00033557
3.9396	0.00033555
3.9406	0.00033552
3.9416	0.0003355
3.9426	0.00033547
3.9436	0.00033545
3.9446	0.00033543
3.9456	0.0003354
3.9466	0.00033538
3.9476	0.00033535
3.9486	0.00033533
3.9496	0.0003353
3.9506	0.00033528
3.9516	0.00033525
3.9526	0.00033523
3.9536	0.00033521
3.9546	0.00033518
3.9556	0.00033516
3.9566	0.00033513
3.9576	0.00033511
3.9586	0.00033508
3.9596	0.00033506
3.9606	0.00033504
3.9616	0.00033501
3.9626	0.00033499
3.9636	0.00033496
3.9646	0.00033494
3.9656	0.00033492
3.9666	0.00033489
3.9676	0.00033487
3.9686	0.00033485
3.9696	0.00033482
3.9706	0.0003348
3.9716	0.00033478
3.9726	0.00033475
3.9736	0.00033473
3.9746	0.0003347
3.9756	0.00033468
3.9766	0.00033466
3.9776	0.00033463
3.9786	0.00033461
3.9796	0.00033459
3.9806	0.00033456
3.9816	0.00033454
3.9826	0.00033452
3.9836	0.00033449
3.9846	0.00033447
3.9856	0.00033445
3.9866	0.00033443
3.9876	0.0003344
3.9886	0.00033438
3.9896	0.00033436
3.9906	0.00033433
3.9916	0.00033431
3.9926	0.00033429
3.9936	0.00033426
3.9946	0.00033424
3.9956	0.00033422
3.9966	0.0003342
3.9976	0.00033417
3.9986	0.00033415
3.9996	0.00033413
4.0006	0.0003341
4.0016	0.00031984
4.0026	0.00031972
4.0036	0.00031959
4.0046	0.00031946
4.0056	0.00031932
4.0066	0.00031917
4.0076	0.00031705
4.0086	0.00031453
4.0096	0.00031225
4.0106	0.00031033
4.0116	0.00030875
4.0126	0.00030743
4.0136	0.00030632
4.0146	0.00030537
4.0156	0.00030455
4.0166	0.00030381
4.0176	0.00030316
4.0186	0.00030257
4.0196	0.00030203
4.0206	0.00030153
4.0216	0.00030106
4.0226	0.00030062
4.0236	0.00030021
4.0246	0.00029981
4.0256	0.00029943
4.0266	0.00029907
4.0276	0.00029872
4.0286	0.00029838
4.0296	0.00029805
4.0306	0.00029773
4.0316	0.00029741
4.0326	0.0002971
4.0336	0.0002968
4.0346	0.0002965
4.0356	0.00029621
4.0366	0.00029592
4.0376	0.00029563
4.0386	0.00029535
4.0396	0.00029507
4.0406	0.00029479
4.0416	0.00029451
4.0426	0.00029424
4.0436	0.00029396
4.0446	0.00029369
4.0456	0.00029342
4.0466	0.00029316
4.0476	0.00029289
4.0486	0.00029262
4.0496	0.00029236
4.0506	0.00029209
4.0516	0.00029183
4.0526	0.00029156
4.0536	0.0002913
4.0546	0.00029104
4.0556	0.00029078
4.0566	0.00029052
4.0576	0.00029025
4.0586	0.00028999
4.0596	0.00028973
4.0606	0.00028947
4.0616	0.00028921
4.0626	0.00028895
4.0636	0.00028869
4.0646	0.00028843
4.0656	0.00028818
4.0666	0.00028792
4.0676	0.00028766
4.0686	0.0002874
4.0696	0.00028714
4.0706	0.00028688
4.0716	0.00028662
4.0726	0.00028636
4.0736	0.00028611
4.0746	0.00028585
4.0756	0.00028559
4.0766	0.00028533
4.0776	0.00028507
4.0786	0.00028482
4.0796	0.00028456
4.0806	0.0002843
4.0816	0.00028404
4.0826	0.00028379
4.0836	0.00028353
4.0846	0.00028327
4.0856	0.00028302
4.0866	0.00028276
4.0876	0.0002825
4.0886	0.00028224
4.0896	0.00028199
4.0906	0.00028173
4.0916	0.00028148
4.0926	0.00028122
4.0936	0.00028096
4.0946	0.00028071
4.0956	0.00028045
4.0966	0.0002802
4.0976	0.00027994
4.0986	0.00027969
4.0996	0.00027943
4.1006	0.00027918
4.1016	0.00027892
4.1026	0.00027867
4.1036	0.00027841
4.1046	0.00027816
4.1056	0.00027791
4.1066	0.00027765
4.1076	0.0002774
4.1086	0.00027715
4.1096	0.00027689
4.1106	0.00027664
4.1116	0.00027639
4.1126	0.00027614
4.1136	0.00027589
4.1146	0.00027564
4.1156	0.00027539
4.1166	0.00027514
4.1176	0.00027489
4.1186	0.00027464
4.1196	0.00027439
4.1206	0.00027414
4.1216	0.00027389
4.1226	0.00027364
4.1236	0.00027339
4.1246	0.00027315
4.1256	0.0002729
4.1266	0.00027265
4.1276	0.00027241
4.1286	0.00027216
4.1296	0.00027192
4.1306	0.00027167
4.1316	0.00027143
4.1326	0.00027118
4.1336	0.00027094
4.1346	0.0002707
4.1356	0.00027045
4.1366	0.00027021
4.1376	0.00026997
4.1386	0.00026973
4.1396	0.00026949
4.1406	0.00026925
4.1416	0.00026901
4.1426	0.00026877
4.1436	0.00026853
4.1446	0.00026829
4.1456	0.00026805
4.1466	0.00026782
4.1476	0.00026758
4.1486	0.00026735
4.1496	0.00026711
4.1506	0.00026688
4.1516	0.00026664
4.1526	0.00026641
4.1536	0.00026617
4.1546	0.00026594
4.1556	0.00026571
4.1566	0.00026548
4.1576	0.00026525
4.1586	0.00026502
4.1596	0.00026479
4.1606	0.00026456
4.1616	0.00026433
4.1626	0.0002641
4.1636	0.00026388
4.1646	0.00026365
4.1656	0.00026342
4.1666	0.0002632
4.1676	0.00026297
4.1686	0.00026275
4.1696	0.00026253
4.1706	0.00026231
4.1716	0.00026208
4.1726	0.00026186
4.1736	0.00026164
4.1746	0.00026142
4.1756	0.0002612
4.1766	0.00026099
4.1776	0.00026077
4.1786	0.00026055
4.1796	0.00026033
4.1806	0.00026012
4.1816	0.0002599
4.1826	0.00025969
4.1836	0.00025948
4.1846	0.00025926
4.1856	0.00025905
4.1866	0.00025884
4.1876	0.00025863
4.1886	0.00025842
4.1896	0.00025821
4.1906	0.000258
4.1916	0.0002578
4.1926	0.00025759
4.1936	0.00025738
4.1946	0.00025718
4.1956	0.00025697
4.1966	0.00025677
4.1976	0.00025657
4.1986	0.00025637
4.1996	0.00025617
4.2006	0.00025597
4.2016	0.00025577
4.2026	0.00025557
4.2036	0.00025537
4.2046	0.00025517
4.2056	0.00025498
4.2066	0.00025478
4.2076	0.00025459
4.2086	0.00025439
4.2096	0.0002542
4.2106	0.00025401
4.2116	0.00025382
4.2126	0.00025363
4.2136	0.00025344
4.2146	0.00025325
4.2156	0.00025306
4.2166	0.00025288
4.2176	0.00025269
4.2186	0.00025251
4.2196	0.00025232
4.2206	0.00025214
4.2216	0.00025196
4.2226	0.00025177
4.2236	0.00025159
4.2246	0.00025142
4.2256	0.00025124
4.2266	0.00025106
4.2276	0.00025088
4.2286	0.00025071
4.2296	0.00025053
4.2306	0.00025036
4.2316	0.00025019
4.2326	0.00025002
4.2336	0.00024984
4.2346	0.00024967
4.2356	0.00024951
4.2366	0.00024934
4.2376	0.00024917
4.2386	0.00024901
4.2396	0.00024884
4.2406	0.00024868
4.2416	0.00024852
4.2426	0.00024835
4.2436	0.00024819
4.2446	0.00024803
4.2456	0.00024788
4.2466	0.00024772
4.2476	0.00024756
4.2486	0.00024741
4.2496	0.00024725
4.2506	0.0002471
4.2516	0.00024695
4.2526	0.0002468
4.2536	0.00024665
4.2546	0.0002465
4.2556	0.00024635
4.2566	0.00024621
4.2576	0.00024606
4.2586	0.00024592
4.2596	0.00024578
4.2606	0.00024563
4.2616	0.00024549
4.2626	0.00024536
4.2636	0.00024522
4.2646	0.00024508
4.2656	0.00024495
4.2666	0.00024481
4.2676	0.00024468
4.2686	0.00024455
4.2696	0.00024442
4.2706	0.00024429
4.2716	0.00024416
4.2726	0.00024403
4.2736	0.00024391
4.2746	0.00024378
4.2756	0.00024366
4.2766	0.00024354
4.2776	0.00024342
4.2786	0.0002433
4.2796	0.00024318
4.2806	0.00024307
4.2816	0.00024295
4.2826	0.00024284
4.2836	0.00024272
4.2846	0.00024261
4.2856	0.0002425
4.2866	0.0002424
4.2876	0.00024229
4.2886	0.00024219
4.2896	0.00024208
4.2906	0.00024198
4.2916	0.00024188
4.2926	0.00024178
4.2936	0.00024168
4.2946	0.00024158
4.2956	0.00024149
4.2966	0.0002414
4.2976	0.0002413
4.2986	0.00024121
4.2996	0.00024112
4.3006	0.00024104
4.3016	0.00024095
4.3026	0.00024087
4.3036	0.00024078
4.3046	0.0002407
4.3056	0.00024062
4.3066	0.00024054
4.3076	0.00024047
4.3086	0.00024039
4.3096	0.00024032
4.3106	0.00024025
4.3116	0.00024018
4.3126	0.00024011
4.3136	0.00024004
4.3146	0.00023998
4.3156	0.00023991
4.3166	0.00023985
4.3176	0.00023979
4.3186	0.00023973
4.3196	0.00023968
4.3206	0.00023962
4.3216	0.00023957
4.3226	0.00023951
4.3236	0.00023946
4.3246	0.00023942
4.3256	0.00023937
4.3266	0.00023932
4.3276	0.00023928
4.3286	0.00023924
4.3296	0.0002392
4.3306	0.00023916
4.3316	0.00023912
4.3326	0.00023909
4.3336	0.00023906
4.3346	0.00023903
4.3356	0.000239
4.3366	0.00023897
4.3376	0.00023894
4.3386	0.00023892
4.3396	0.0002389
4.3406	0.00023888
4.3416	0.00023886
4.3426	0.00023884
4.3436	0.00023883
4.3446	0.00023881
4.3456	0.0002388
4.3466	0.00023879
4.3476	0.00023879
4.3486	0.00023878
4.3496	0.00023878
4.3506	0.00023877
4.3516	0.00023877
4.3526	0.00023878
4.3536	0.00023878
4.3546	0.00023879
4.3556	0.00023879
4.3566	0.0002388
4.3576	0.00023881
4.3586	0.00023883
4.3596	0.00023884
4.3606	0.00023886
4.3616	0.00023887
4.3626	0.00023889
4.3636	0.00023892
4.3646	0.00023894
4.3656	0.00023897
4.3666	0.00023899
4.3676	0.00023902
4.3686	0.00023905
4.3696	0.00023909
4.3706	0.00023912
4.3716	0.00023916
4.3726	0.0002392
4.3736	0.00023924
4.3746	0.00023928
4.3756	0.00023932
4.3766	0.00023937
4.3776	0.00023942
4.3786	0.00023946
4.3796	0.00023952
4.3806	0.00023957
4.3816	0.00023962
4.3826	0.00023968
4.3836	0.00023974
4.3846	0.0002398
4.3856	0.00023986
4.3866	0.00023992
4.3876	0.00023999
4.3886	0.00024005
4.3896	0.00024012
4.3906	0.00024019
4.3916	0.00024026
4.3926	0.00024034
4.3936	0.00024041
4.3946	0.00024049
4.3956	0.00024057
4.3966	0.00024065
4.3976	0.00024073
4.3986	0.00024081
4.3996	0.0002409
4.4006	0.00024098
4.4016	0.00024107
4.4026	0.00024116
4.4036	0.00024125
4.4046	0.00024134
4.4056	0.00024144
4.4066	0.00024153
4.4076	0.00024163
4.4086	0.00024173
4.4096	0.00024183
4.4106	0.00024193
4.4116	0.00024203
4.4126	0.00024213
4.4136	0.00024224
4.4146	0.00024235
4.4156	0.00024246
4.4166	0.00024256
4.4176	0.00024268
4.4186	0.00024279
4.4196	0.0002429
4.4206	0.00024302
4.4216	0.00024313
4.4226	0.00024325
4.4236	0.00024337
4.4246	0.00024349
4.4256	0.00024361
4.4266	0.00024373
4.4276	0.00024385
4.4286	0.00024398
4.4296	0.0002441
4.4306	0.00024423
4.4316	0.00024436
4.4326	0.00024448
4.4336	0.00024461
4.4346	0.00024474
4.4356	0.00024487
4.4366	0.00024501
4.4376	0.00024514
4.4386	0.00024527
4.4396	0.00024541
4.4406	0.00024555
4.4416	0.00024568
4.4426	0.00024582
4.4436	0.00024596
4.4446	0.0002461
4.4456	0.00024624
4.4466	0.00024638
4.4476	0.00024652
4.4486	0.00024666
4.4496	0.0002468
4.4506	0.00024695
4.4516	0.00024709
4.4526	0.00024724
4.4536	0.00024738
4.4546	0.00024753
4.4556	0.00024767
4.4566	0.00024782
4.4576	0.00024797
4.4586	0.00024812
4.4596	0.00024827
4.4606	0.00024841
4.4616	0.00024856
4.4626	0.00024871
4.4636	0.00024886
4.4646	0.00024901
4.4656	0.00024917
4.4666	0.00024932
4.4676	0.00024947
4.4686	0.00024962
4.4696	0.00024977
4.4706	0.00024993
4.4716	0.00025008
4.4726	0.00025023
4.4736	0.00025038
4.4746	0.00025054
4.4756	0.00025069
4.4766	0.00025084
4.4776	0.000251
4.4786	0.00025115
4.4796	0.00025131
4.4806	0.00025146
4.4816	0.00025161
4.4826	0.00025177
4.4836	0.00025192
4.4846	0.00025208
4.4856	0.00025223
4.4866	0.00025238
4.4876	0.00025254
4.4886	0.00025269
4.4896	0.00025284
4.4906	0.000253
4.4916	0.00025315
4.4926	0.0002533
4.4936	0.00025346
4.4946	0.00025361
4.4956	0.00025376
4.4966	0.00025392
4.4976	0.00025407
4.4986	0.00025422
4.4996	0.00025437
4.5006	0.00025452
4.5016	0.00025468
4.5026	0.00025483
4.5036	0.00025498
4.5046	0.00025513
4.5056	0.00025528
4.5066	0.00025543
4.5076	0.00025558
4.5086	0.00025573
4.5096	0.00025588
4.5106	0.00025602
4.5116	0.00025617
4.5126	0.00025632
4.5136	0.00025647
4.5146	0.00025661
4.5156	0.00025676
4.5166	0.0002569
4.5176	0.00025705
4.5186	0.00025719
4.5196	0.00025734
4.5206	0.00025748
4.5216	0.00025763
4.5226	0.00025777
4.5236	0.00025791
4.5246	0.00025805
4.5256	0.00025819
4.5266	0.00025833
4.5276	0.00025847
4.5286	0.00025861
4.5296	0.00025875
4.5306	0.00025889
4.5316	0.00025903
4.5326	0.00025916
4.5336	0.0002593
4.5346	0.00025944
4.5356	0.00025957
4.5366	0.00025971
4.5376	0.00025984
4.5386	0.00025997
4.5396	0.00026011
4.5406	0.00026024
4.5416	0.00026037
4.5426	0.0002605
4.5436	0.00026063
4.5446	0.00026076
4.5456	0.00026089
4.5466	0.00026102
4.5476	0.00026114
4.5486	0.00026127
4.5496	0.0002614
4.5507	0.00026152
4.5517	0.00026165
4.5527	0.00026177
4.5537	0.00026189
4.5547	0.00026202
4.5557	0.00026214
4.5567	0.00026226
4.5577	0.00026238
4.5587	0.0002625
4.5597	0.00026262
4.5607	0.00026274
4.5617	0.00026285
4.5627	0.00026297
4.5637	0.00026309
4.5647	0.0002632
4.5657	0.00026332
4.5667	0.00026343
4.5677	0.00026354
4.5687	0.00026366
4.5697	0.00026377
4.5707	0.00026388
4.5717	0.00026399
4.5727	0.0002641
4.5737	0.00026421
4.5747	0.00026432
4.5757	0.00026442
4.5767	0.00026453
4.5777	0.00026464
4.5787	0.00026474
4.5797	0.00026485
4.5807	0.00026495
4.5817	0.00026505
4.5827	0.00026516
4.5837	0.00026526
4.5847	0.00026536
4.5857	0.00026546
4.5867	0.00026556
4.5877	0.00026566
4.5887	0.00026576
4.5897	0.00026585
4.5907	0.00026595
4.5917	0.00026605
4.5927	0.00026614
4.5937	0.00026624
4.5947	0.00026633
4.5957	0.00026642
4.5967	0.00026652
4.5977	0.00026661
4.5987	0.0002667
4.5997	0.00026679
4.6007	0.00026688
4.6017	0.00026697
4.6027	0.00026706
4.6037	0.00026715
4.6047	0.00026723
4.6057	0.00026732
4.6067	0.00026741
4.6077	0.00026749
4.6087	0.00026758
4.6097	0.00026766
4.6107	0.00026775
4.6117	0.00026783
4.6127	0.00026791
4.6137	0.00026799
4.6147	0.00026807
4.6157	0.00026815
4.6167	0.00026823
4.6177	0.00026831
4.6187	0.00026839
4.6197	0.00026847
4.6207	0.00026855
4.6217	0.00026863
4.6227	0.0002687
4.6237	0.00026878
4.6247	0.00026885
4.6257	0.00026893
4.6267	0.000269
4.6277	0.00026907
4.6287	0.00026915
4.6297	0.00026922
4.6307	0.00026929
4.6317	0.00026936
4.6327	0.00026943
4.6337	0.0002695
4.6347	0.00026957
4.6357	0.00026964
4.6367	0.00026971
4.6377	0.00026978
4.6387	0.00026985
4.6397	0.00026992
4.6407	0.00026998
4.6417	0.00027005
4.6427	0.00027011
4.6437	0.00027018
4.6447	0.00027025
4.6457	0.00027031
4.6467	0.00027037
4.6477	0.00027044
4.6487	0.0002705
4.6497	0.00027056
4.6507	0.00027062
4.6517	0.00027069
4.6527	0.00027075
4.6537	0.00027081
4.6547	0.00027087
4.6557	0.00027093
4.6567	0.00027099
4.6577	0.00027105
4.6587	0.00027111
4.6597	0.00027117
4.6607	0.00027122
4.6617	0.00027128
4.6627	0.00027134
4.6637	0.0002714
4.6647	0.00027145
4.6657	0.00027151
4.6667	0.00027156
4.6677	0.00027162
4.6687	0.00027167
4.6697	0.00027173
4.6707	0.00027178
4.6717	0.00027184
4.6727	0.00027189
4.6737	0.00027195
4.6747	0.000272
4.6757	0.00027205
4.6767	0.0002721
4.6777	0.00027216
4.6787	0.00027221
4.6797	0.00027226
4.6807	0.00027231
4.6817	0.00027236
4.6827	0.00027241
4.6837	0.00027247
4.6847	0.00027252
4.6857	0.00027257
4.6867	0.00027262
4.6877	0.00027267
4.6887	0.00027271
4.6897	0.00027276
4.6907	0.00027281
4.6917	0.00027286
4.6927	0.00027291
4.6937	0.00027296
4.6947	0.00027301
4.6957	0.00027305
4.6967	0.0002731
4.6977	0.00027315
4.6987	0.0002732
4.6997	0.00027324
4.7007	0.00027329
4.7017	0.00027334
4.7027	0.00027338
4.7037	0.00027343
4.7047	0.00027348
4.7057	0.00027352
4.7067	0.00027357
4.7077	0.00027362
4.7087	0.00027366
4.7097	0.00027371
4.7107	0.00027375
4.7117	0.0002738
4.7127	0.00027384
4.7137	0.00027389
4.7147	0.00027393
4.7157	0.00027398
4.7167	0.00027402
4.7177	0.00027407
4.7187	0.00027411
4.7197	0.00027416
4.7207	0.0002742
4.7217	0.00027425
4.7227	0.00027429
4.7237	0.00027433
4.7247	0.00027438
4.7257	0.00027442
4.7267	0.00027447
4.7277	0.00027451
4.7287	0.00027456
4.7297	0.0002746
4.7307	0.00027464
4.7317	0.00027469
4.7327	0.00027473
4.7337	0.00027477
4.7347	0.00027482
4.7357	0.00027486
4.7367	0.00027491
4.7377	0.00027495
4.7387	0.00027499
4.7397	0.00027504
4.7407	0.00027508
4.7417	0.00027512
4.7427	0.00027517
4.7437	0.00027521
4.7447	0.00027526
4.7457	0.0002753
4.7467	0.00027534
4.7477	0.00027539
4.7487	0.00027543
4.7497	0.00027548
4.7507	0.00027552
4.7517	0.00027556
4.7527	0.00027561
4.7537	0.00027565
4.7547	0.0002757
4.7557	0.00027574
4.7567	0.00027578
4.7577	0.00027583
4.7587	0.00027587
4.7597	0.00027592
4.7607	0.00027596
4.7617	0.00027601
4.7627	0.00027605
4.7637	0.0002761
4.7647	0.00027614
4.7657	0.00027619
4.7667	0.00027623
4.7677	0.00027628
4.7687	0.00027632
4.7697	0.00027637
4.7707	0.00027641
4.7717	0.00027646
4.7727	0.0002765
4.7737	0.00027655
4.7747	0.00027659
4.7757	0.00027664
4.7767	0.00027669
4.7777	0.00027673
4.7787	0.00027678
4.7797	0.00027682
4.7807	0.00027687
4.7817	0.00027692
4.7827	0.00027696
4.7837	0.00027701
4.7847	0.00027706
4.7857	0.00027711
4.7867	0.00027715
4.7877	0.0002772
4.7887	0.00027725
4.7897	0.0002773
4.7907	0.00027734
4.7917	0.00027739
4.7927	0.00027744
4.7937	0.00027749
4.7947	0.00027754
4.7957	0.00027758
4.7967	0.00027763
4.7977	0.00027768
4.7987	0.00027773
4.7997	0.00027778
4.8007	0.00027783
4.8017	0.00027788
4.8027	0.00027793
4.8037	0.00027798
4.8047	0.00027803
4.8057	0.00027808
4.8067	0.00027813
4.8077	0.00027818
4.8087	0.00027823
4.8097	0.00027828
4.8107	0.00027833
4.8117	0.00027838
4.8127	0.00027843
4.8137	0.00027848
4.8147	0.00027854
4.8157	0.00027859
4.8167	0.00027864
4.8177	0.00027869
4.8187	0.00027874
4.8197	0.0002788
4.8207	0.00027885
4.8217	0.0002789
4.8227	0.00027895
4.8237	0.00027901
4.8247	0.00027906
4.8257	0.00027911
4.8267	0.00027917
4.8277	0.00027922
4.8287	0.00027927
4.8297	0.00027933
4.8307	0.00027938
4.8317	0.00027944
4.8327	0.00027949
4.8337	0.00027955
4.8347	0.0002796
4.8357	0.00027966
4.8367	0.00027971
4.8377	0.00027977
4.8387	0.00027982
4.8397	0.00027988
4.8407	0.00027993
4.8417	0.00027999
4.8427	0.00028005
4.8437	0.0002801
4.8447	0.00028016
4.8457	0.00028022
4.8467	0.00028027
4.8477	0.00028033
4.8487	0.00028039
4.8497	0.00028045
4.8507	0.0002805
4.8517	0.00028056
4.8527	0.00028062
4.8537	0.00028068
4.8547	0.00028073
4.8557	0.00028079
4.8567	0.00028085
4.8577	0.00028091
4.8587	0.00028097
4.8597	0.00028103
4.8607	0.00028109
4.8617	0.00028115
4.8627	0.00028121
4.8637	0.00028127
4.8647	0.00028133
4.8657	0.00028139
4.8667	0.00028145
4.8677	0.00028151
4.8687	0.00028157
4.8697	0.00028163
4.8707	0.00028169
4.8717	0.00028175
4.8727	0.00028181
4.8737	0.00028187
4.8747	0.00028193
4.8757	0.00028199
4.8767	0.00028205
4.8777	0.00028212
4.8787	0.00028218
4.8797	0.00028224
4.8807	0.0002823
4.8817	0.00028236
4.8827	0.00028243
4.8837	0.00028249
4.8847	0.00028255
4.8857	0.00028261
4.8867	0.00028268
4.8877	0.00028274
4.8887	0.0002828
4.8897	0.00028287
4.8907	0.00028293
4.8917	0.00028299
4.8927	0.00028306
4.8937	0.00028312
4.8947	0.00028319
4.8957	0.00028325
4.8967	0.00028331
4.8977	0.00028338
4.8987	0.00028344
4.8997	0.00028351
4.9007	0.00028357
4.9017	0.00028364
4.9027	0.0002837
4.9037	0.00028377
4.9047	0.00028383
4.9057	0.0002839
4.9067	0.00028396
4.9077	0.00028403
4.9087	0.00028409
4.9097	0.00028416
4.9107	0.00028422
4.9117	0.00028429
4.9127	0.00028435
4.9137	0.00028442
4.9147	0.00028449
4.9157	0.00028455
4.9167	0.00028462
4.9177	0.00028469
4.9187	0.00028475
4.9197	0.00028482
4.9207	0.00028488
4.9217	0.00028495
4.9227	0.00028502
4.9237	0.00028508
4.9247	0.00028515
4.9257	0.00028522
4.9267	0.00028529
4.9277	0.00028535
4.9287	0.00028542
4.9297	0.00028549
4.9307	0.00028555
4.9317	0.00028562
4.9327	0.00028569
4.9337	0.00028576
4.9347	0.00028582
4.9357	0.00028589
4.9367	0.00028596
4.9377	0.00028603
4.9387	0.00028609
4.9397	0.00028616
4.9407	0.00028623
4.9417	0.0002863
4.9427	0.00028637
4.9437	0.00028643
4.9447	0.0002865
4.9457	0.00028657
4.9467	0.00028664
4.9477	0.00028671
4.9487	0.00028677
4.9497	0.00028684
4.9507	0.00028691
4.9517	0.00028698
4.9527	0.00028705
4.9537	0.00028712
4.9547	0.00028719
4.9557	0.00028725
4.9567	0.00028732
4.9577	0.00028739
4.9587	0.00028746
4.9597	0.00028753
4.9607	0.0002876
4.9617	0.00028767
4.9627	0.00028773
4.9637	0.0002878
4.9647	0.00028787
4.9657	0.00028794
4.9667	0.00028801
4.9677	0.00028808
4.9687	0.00028815
4.9697	0.00028822
4.9707	0.00028828
4.9717	0.00028835
4.9727	0.00028842
4.9737	0.00028849
4.9747	0.00028856
4.9757	0.00028863
4.9767	0.0002887
4.9777	0.00028877
4.9787	0.00028883
4.9797	0.0002889
4.9807	0.00028897
4.9817	0.00028904
4.9827	0.00028911
4.9837	0.00028918
4.9847	0.00028925
4.9857	0.00028932
4.9867	0.00028939
4.9877	0.00028945
4.9887	0.00028952
4.9897	0.00028959
4.9907	0.00028966
4.9917	0.00028973
4.9927	0.0002898
4.9937	0.00028987
4.9947	0.00028993
4.9957	0.00029
4.9967	0.00029007
4.9977	0.00029014
4.9987	0.00029021
4.9997	0.00029028
5.0007	0.00029035
5.0017	0.00029041
5.0027	0.00029048
5.0037	0.00029055
5.0047	0.00029062
5.0057	0.00029069
5.0067	0.00029076
5.0077	0.00029082
5.0087	0.00029089
5.0097	0.00029096
5.0107	0.00029103
5.0117	0.0002911
5.0127	0.00029116
5.0137	0.00029123
5.0147	0.0002913
5.0157	0.00029137
5.0167	0.00029143
5.0177	0.0002915
5.0187	0.00029157
5.0197	0.00029164
5.0207	0.0002917
5.0217	0.00029177
5.0227	0.00029184
5.0237	0.00029191
5.0247	0.00029197
5.0257	0.00029204
5.0267	0.00029211
5.0277	0.00029218
5.0287	0.00029224
5.0297	0.00029231
5.0307	0.00029238
5.0317	0.00029244
5.0327	0.00029251
5.0337	0.00029258
5.0347	0.00029264
5.0357	0.00029271
5.0367	0.00029278
5.0377	0.00029284
5.0387	0.00029291
5.0397	0.00029297
5.0407	0.00029304
5.0417	0.00029311
5.0427	0.00029317
5.0437	0.00029324
5.0447	0.0002933
5.0457	0.00029337
5.0467	0.00029343
5.0477	0.0002935
5.0487	0.00029357
5.0497	0.00029363
5.0507	0.0002937
5.0517	0.00029376
5.0527	0.00029383
5.0537	0.00029389
5.0547	0.00029396
5.0557	0.00029402
5.0567	0.00029409
5.0577	0.00029415
5.0587	0.00029421
5.0597	0.00029428
5.0607	0.00029434
5.0617	0.00029441
5.0627	0.00029447
5.0637	0.00029453
5.0647	0.0002946
5.0657	0.00029466
5.0667	0.00029473
5.0677	0.00029479
5.0687	0.00029485
5.0697	0.00029492
5.0707	0.00029498
5.0717	0.00029504
5.0727	0.00029511
5.0737	0.00029517
5.0747	0.00029523
5.0757	0.00029529
5.0767	0.00029536
5.0777	0.00029542
5.0787	0.00029548
5.0797	0.00029554
5.0807	0.00029561
5.0817	0.00029567
5.0827	0.00029573
5.0837	0.00029579
5.0847	0.00029585
5.0857	0.00029591
5.0867	0.00029598
5.0877	0.00029604
5.0887	0.0002961
5.0897	0.00029616
5.0907	0.00029622
5.0917	0.00029628
5.0927	0.00029634
5.0937	0.0002964
5.0947	0.00029646
5.0957	0.00029652
5.0967	0.00029658
5.0977	0.00029664
5.0987	0.0002967
5.0997	0.00029676
5.1007	0.00029682
5.1017	0.00029688
5.1027	0.00029694
5.1037	0.000297
5.1047	0.00029706
5.1057	0.00029712
5.1067	0.00029718
5.1077	0.00029723
5.1087	0.00029729
5.1097	0.00029735
5.1107	0.00029741
5.1117	0.00029747
5.1127	0.00029753
5.1137	0.00029758
5.1147	0.00029764
5.1157	0.0002977
5.1167	0.00029776
5.1177	0.00029781
5.1187	0.00029787
5.1197	0.00029793
5.1207	0.00029799
5.1217	0.00029804
5.1227	0.0002981
5.1237	0.00029816
5.1247	0.00029821
5.1257	0.00029827
5.1267	0.00029832
5.1277	0.00029838
5.1287	0.00029844
5.1297	0.00029849
5.1307	0.00029855
5.1317	0.0002986
5.1327	0.00029866
5.1337	0.00029871
5.1347	0.00029877
5.1357	0.00029882
5.1367	0.00029888
5.1377	0.00029893
5.1387	0.00029899
5.1397	0.00029904
5.1407	0.00029909
5.1417	0.00029915
5.1427	0.0002992
5.1437	0.00029926
5.1447	0.00029931
5.1457	0.00029936
5.1467	0.00029942
5.1477	0.00029947
5.1487	0.00029952
5.1497	0.00029957
5.1507	0.00029963
5.1517	0.00029968
5.1527	0.00029973
5.1537	0.00029978
5.1547	0.00029984
5.1557	0.00029989
5.1567	0.00029994
5.1577	0.00029999
5.1587	0.00030004
5.1597	0.00030009
5.1607	0.00030014
5.1617	0.00030019
5.1627	0.00030024
5.1637	0.0003003
5.1647	0.00030035
5.1657	0.0003004
5.1667	0.00030045
5.1677	0.0003005
5.1687	0.00030055
5.1697	0.00030059
5.1707	0.00030064
5.1717	0.00030069
5.1727	0.00030074
5.1737	0.00030079
5.1747	0.00030084
5.1757	0.00030089
5.1767	0.00030094
5.1777	0.00030099
5.1787	0.00030103
5.1797	0.00030108
5.1807	0.00030113
5.1817	0.00030118
5.1827	0.00030122
5.1837	0.00030127
5.1847	0.00030132
5.1857	0.00030136
5.1867	0.00030141
5.1877	0.00030146
5.1887	0.0003015
5.1897	0.00030155
5.1907	0.0003016
5.1917	0.00030164
5.1927	0.00030169
5.1937	0.00030173
5.1947	0.00030178
5.1957	0.00030182
5.1967	0.00030187
5.1977	0.00030191
5.1987	0.00030196
5.1997	0.000302
5.2007	0.00030205
5.2017	0.00030209
5.2027	0.00030213
5.2037	0.00030218
5.2047	0.00030222
5.2057	0.00030226
5.2067	0.00030231
5.2077	0.00030235
5.2087	0.00030239
5.2097	0.00030244
5.2107	0.00030248
5.2117	0.00030252
5.2127	0.00030256
5.2137	0.0003026
5.2147	0.00030265
5.2157	0.00030269
5.2167	0.00030273
5.2177	0.00030277
5.2187	0.00030281
5.2197	0.00030285
5.2207	0.00030289
5.2217	0.00030293
5.2227	0.00030297
5.2237	0.00030301
5.2247	0.00030305
5.2257	0.00030309
5.2267	0.00030313
5.2277	0.00030317
5.2287	0.00030321
5.2297	0.00030325
5.2307	0.00030329
5.2317	0.00030333
5.2327	0.00030336
5.2337	0.0003034
5.2347	0.00030344
5.2357	0.00030348
5.2367	0.00030352
5.2377	0.00030355
5.2387	0.00030359
5.2397	0.00030363
5.2407	0.00030366
5.2417	0.0003037
5.2427	0.00030374
5.2437	0.00030377
5.2447	0.00030381
5.2457	0.00030384
5.2467	0.00030388
5.2477	0.00030392
5.2487	0.00030395
5.2497	0.00030399
5.2508	0.00030402
5.2518	0.00030405
5.2528	0.00030409
5.2538	0.00030412
5.2548	0.00030416
5.2558	0.00030419
5.2568	0.00030422
5.2578	0.00030426
5.2588	0.00030429
5.2598	0.00030432
5.2608	0.00030436
5.2618	0.00030439
5.2628	0.00030442
5.2638	0.00030445
5.2648	0.00030449
5.2658	0.00030452
5.2668	0.00030455
5.2678	0.00030458
5.2688	0.00030461
5.2698	0.00030464
5.2708	0.00030467
5.2718	0.0003047
5.2728	0.00030473
5.2738	0.00030476
5.2748	0.00030479
5.2758	0.00030482
5.2768	0.00030485
5.2778	0.00030488
5.2788	0.00030491
5.2798	0.00030494
5.2808	0.00030497
5.2818	0.000305
5.2828	0.00030502
5.2838	0.00030505
5.2848	0.00030508
5.2858	0.00030511
5.2868	0.00030514
5.2878	0.00030516
5.2888	0.00030519
5.2898	0.00030522
5.2908	0.00030524
5.2918	0.00030527
5.2928	0.0003053
5.2938	0.00030532
5.2948	0.00030535
5.2958	0.00030537
5.2968	0.0003054
5.2978	0.00030542
5.2988	0.00030545
5.2998	0.00030547
5.3008	0.0003055
5.3018	0.00030552
5.3028	0.00030555
5.3038	0.00030557
5.3048	0.00030559
5.3058	0.00030562
5.3068	0.00030564
5.3078	0.00030566
5.3088	0.00030569
5.3098	0.00030571
5.3108	0.00030573
5.3118	0.00030575
5.3128	0.00030578
5.3138	0.0003058
5.3148	0.00030582
5.3158	0.00030584
5.3168	0.00030586
5.3178	0.00030588
5.3188	0.00030591
5.3198	0.00030593
5.3208	0.00030595
5.3218	0.00030597
5.3228	0.00030599
5.3238	0.00030601
5.3248	0.00030603
5.3258	0.00030605
5.3268	0.00030607
5.3278	0.00030609
5.3288	0.0003061
5.3298	0.00030612
5.3308	0.00030614
5.3318	0.00030616
5.3328	0.00030618
5.3338	0.0003062
5.3348	0.00030621
5.3358	0.00030623
5.3368	0.00030625
5.3378	0.00030627
5.3388	0.00030628
5.3398	0.0003063
5.3408	0.00030632
5.3418	0.00030633
5.3428	0.00030635
5.3438	0.00030637
5.3448	0.00030638
5.3458	0.0003064
5.3468	0.00030641
5.3478	0.00030643
5.3488	0.00030644
5.3498	0.00030646
5.3508	0.00030647
5.3518	0.00030649
5.3528	0.0003065
5.3538	0.00030652
5.3548	0.00030653
5.3558	0.00030655
5.3568	0.00030656
5.3578	0.00030657
5.3588	0.00030659
5.3598	0.0003066
5.3608	0.00030661
5.3618	0.00030663
5.3628	0.00030664
5.3638	0.00030665
5.3648	0.00030667
5.3658	0.00030668
5.3668	0.00030669
5.3678	0.0003067
5.3688	0.00030671
5.3698	0.00030673
5.3708	0.00030674
5.3718	0.00030675
5.3728	0.00030676
5.3738	0.00030677
5.3748	0.00030678
5.3758	0.00030679
5.3768	0.0003068
5.3778	0.00030681
5.3788	0.00030682
5.3798	0.00030683
5.3808	0.00030684
5.3818	0.00030685
5.3828	0.00030686
5.3838	0.00030687
5.3848	0.00030688
5.3858	0.00030689
5.3868	0.0003069
5.3878	0.00030691
5.3888	0.00030692
5.3898	0.00030693
5.3908	0.00030694
5.3918	0.00030695
5.3928	0.00030695
5.3938	0.00030696
5.3948	0.00030697
5.3958	0.00030698
5.3968	0.00030699
5.3978	0.00030699
5.3988	0.000307
5.3998	0.00030701
5.4008	0.00030702
5.4018	0.00030702
5.4028	0.00030703
5.4038	0.00030704
5.4048	0.00030705
5.4058	0.00030705
5.4068	0.00030706
5.4078	0.00030707
5.4088	0.00030707
5.4098	0.00030708
5.4108	0.00030708
5.4118	0.00030709
5.4128	0.0003071
5.4138	0.0003071
5.4148	0.00030711
5.4158	0.00030711
5.4168	0.00030712
5.4178	0.00030713
5.4188	0.00030713
5.4198	0.00030714
5.4208	0.00030714
5.4218	0.00030715
5.4228	0.00030715
5.4238	0.00030716
5.4248	0.00030716
5.4258	0.00030717
5.4268	0.00030717
5.4278	0.00030717
5.4288	0.00030718
5.4298	0.00030718
5.4308	0.00030719
5.4318	0.00030719
5.4328	0.0003072
5.4338	0.0003072
5.4348	0.0003072
5.4358	0.00030721
5.4368	0.00030721
5.4378	0.00030722
5.4388	0.00030722
5.4398	0.00030722
5.4408	0.00030723
5.4418	0.00030723
5.4428	0.00030723
5.4438	0.00030724
5.4448	0.00030724
5.4458	0.00030724
5.4468	0.00030725
5.4478	0.00030725
5.4488	0.00030725
5.4498	0.00030726
5.4508	0.00030726
5.4518	0.00030726
5.4528	0.00030726
5.4538	0.00030727
5.4548	0.00030727
5.4558	0.00030727
5.4568	0.00030727
5.4578	0.00030728
5.4588	0.00030728
5.4598	0.00030728
5.4608	0.00030728
5.4618	0.00030729
5.4628	0.00030729
5.4638	0.00030729
5.4648	0.00030729
5.4658	0.00030729
5.4668	0.0003073
5.4678	0.0003073
5.4688	0.0003073
5.4698	0.0003073
5.4708	0.0003073
5.4718	0.00030731
5.4728	0.00030731
5.4738	0.00030731
5.4748	0.00030731
5.4758	0.00030731
5.4768	0.00030732
5.4778	0.00030732
5.4788	0.00030732
5.4798	0.00030732
5.4808	0.00030732
5.4818	0.00030732
5.4828	0.00030733
5.4838	0.00030733
5.4848	0.00030733
5.4858	0.00030733
5.4868	0.00030733
5.4878	0.00030733
5.4888	0.00030733
5.4898	0.00030734
5.4908	0.00030734
5.4918	0.00030734
5.4928	0.00030734
5.4938	0.00030734
5.4948	0.00030734
5.4958	0.00030734
5.4968	0.00030735
5.4978	0.00030735
5.4988	0.00030735
5.4998	0.00030735
5.5008	0.00030735
5.5018	0.00030735
5.5028	0.00030735
5.5038	0.00030735
5.5048	0.00030736
5.5058	0.00030736
5.5068	0.00030736
5.5078	0.00030736
5.5088	0.00030736
5.5098	0.00030736
5.5108	0.00030736
5.5118	0.00030736
5.5128	0.00030737
5.5138	0.00030737
5.5148	0.00030737
5.5158	0.00030737
5.5168	0.00030737
5.5178	0.00030737
5.5188	0.00030737
5.5198	0.00030738
5.5208	0.00030738
5.5218	0.00030738
5.5228	0.00030738
5.5238	0.00030738
5.5248	0.00030738
5.5258	0.00030738
5.5268	0.00030738
5.5278	0.00030739
5.5288	0.00030739
5.5298	0.00030739
5.5308	0.00030739
5.5318	0.00030739
5.5328	0.00030739
5.5338	0.00030739
5.5348	0.0003074
5.5358	0.0003074
5.5368	0.0003074
5.5378	0.0003074
5.5388	0.0003074
5.5398	0.0003074
5.5408	0.0003074
5.5418	0.00030741
5.5428	0.00030741
5.5438	0.00030741
5.5448	0.00030741
5.5458	0.00030741
5.5468	0.00030741
5.5478	0.00030742
5.5488	0.00030742
5.5498	0.00030742
5.5508	0.00030742
5.5518	0.00030742
5.5528	0.00030742
5.5538	0.00030743
5.5548	0.00030743
5.5558	0.00030743
5.5568	0.00030743
5.5578	0.00030743
5.5588	0.00030744
5.5598	0.00030744
5.5608	0.00030744
5.5618	0.00030744
5.5628	0.00030744
5.5638	0.00030745
5.5648	0.00030745
5.5658	0.00030745
5.5668	0.00030745
5.5678	0.00030745
5.5688	0.00030746
5.5698	0.00030746
5.5708	0.00030746
5.5718	0.00030746
5.5728	0.00030747
5.5738	0.00030747
5.5748	0.00030747
5.5758	0.00030747
5.5768	0.00030748
5.5778	0.00030748
5.5788	0.00030748
5.5798	0.00030748
5.5808	0.00030749
5.5818	0.00030749
5.5828	0.00030749
5.5838	0.00030749
5.5848	0.0003075
5.5858	0.0003075
5.5868	0.0003075
5.5878	0.0003075
5.5888	0.00030751
5.5898	0.00030751
5.5908	0.00030751
5.5918	0.00030752
5.5928	0.00030752
5.5938	0.00030752
5.5948	0.00030752
5.5958	0.00030753
5.5968	0.00030753
5.5978	0.00030753
5.5988	0.00030754
5.5998	0.00030754
5.6008	0.00030754
5.6018	0.00030755
5.6028	0.00030755
5.6038	0.00030755
5.6048	0.00030756
5.6058	0.00030756
5.6068	0.00030756
5.6078	0.00030757
5.6088	0.00030757
5.6098	0.00030757
5.6108	0.00030758
5.6118	0.00030758
5.6128	0.00030758
5.6138	0.00030759
5.6148	0.00030759
5.6158	0.00030759
5.6168	0.0003076
5.6178	0.0003076
5.6188	0.00030761
5.6198	0.00030761
5.6208	0.00030761
5.6218	0.00030762
5.6228	0.00030762
5.6238	0.00030762
5.6248	0.00030763
5.6258	0.00030763
5.6268	0.00030764
5.6278	0.00030764
5.6288	0.00030764
5.6298	0.00030765
5.6308	0.00030765
5.6318	0.00030766
5.6328	0.00030766
5.6338	0.00030767
5.6348	0.00030767
5.6358	0.00030767
5.6368	0.00030768
5.6378	0.00030768
5.6388	0.00030769
5.6398	0.00030769
5.6408	0.0003077
5.6418	0.0003077
5.6428	0.00030771
5.6438	0.00030771
5.6448	0.00030771
5.6458	0.00030772
5.6468	0.00030772
5.6478	0.00030773
5.6488	0.00030773
5.6498	0.00030774
5.6508	0.00030774
5.6518	0.00030775
5.6528	0.00030775
5.6538	0.00030776
5.6548	0.00030776
5.6558	0.00030777
5.6568	0.00030777
5.6578	0.00030778
5.6588	0.00030778
5.6598	0.00030779
5.6608	0.00030779
5.6618	0.0003078
5.6628	0.0003078
5.6638	0.00030781
5.6648	0.00030781
5.6658	0.00030782
5.6668	0.00030782
5.6678	0.00030783
5.6688	0.00030783
5.6698	0.00030784
5.6708	0.00030784
5.6718	0.00030785
5.6728	0.00030785
5.6738	0.00030786
5.6748	0.00030787
5.6758	0.00030787
5.6768	0.00030788
5.6778	0.00030788
5.6788	0.00030789
5.6798	0.00030789
5.6808	0.0003079
5.6818	0.0003079
5.6828	0.00030791
5.6838	0.00030792
5.6848	0.00030792
5.6858	0.00030793
5.6868	0.00030793
5.6878	0.00030794
5.6888	0.00030794
5.6898	0.00030795
5.6908	0.00030796
5.6918	0.00030796
5.6928	0.00030797
5.6938	0.00030797
5.6948	0.00030798
5.6958	0.00030799
5.6968	0.00030799
5.6978	0.000308
5.6988	0.000308
5.6998	0.00030801
5.7008	0.00030802
5.7018	0.00030802
5.7028	0.00030803
5.7038	0.00030803
5.7048	0.00030804
5.7058	0.00030805
5.7068	0.00030805
5.7078	0.00030806
5.7088	0.00030806
5.7098	0.00030807
5.7108	0.00030808
5.7118	0.00030808
5.7128	0.00030809
5.7138	0.0003081
5.7148	0.0003081
5.7158	0.00030811
5.7168	0.00030811
5.7178	0.00030812
5.7188	0.00030813
5.7198	0.00030813
5.7208	0.00030814
5.7218	0.00030815
5.7228	0.00030815
5.7238	0.00030816
5.7248	0.00030817
5.7258	0.00030817
5.7268	0.00030818
5.7278	0.00030818
5.7288	0.00030819
5.7298	0.0003082
5.7308	0.0003082
5.7318	0.00030821
5.7328	0.00030822
5.7338	0.00030822
5.7348	0.00030823
5.7358	0.00030824
5.7368	0.00030824
5.7378	0.00030825
5.7388	0.00030826
5.7398	0.00030826
5.7408	0.00030827
5.7418	0.00030828
5.7428	0.00030828
5.7438	0.00030829
5.7448	0.0003083
5.7458	0.0003083
5.7468	0.00030831
5.7478	0.00030832
5.7488	0.00030832
5.7498	0.00030833
5.7508	0.00030834
5.7518	0.00030834
5.7528	0.00030835
5.7538	0.00030836
5.7548	0.00030836
5.7558	0.00030837
5.7568	0.00030838
5.7578	0.00030838
5.7588	0.00030839
5.7598	0.0003084
5.7608	0.0003084
5.7618	0.00030841
5.7628	0.00030842
5.7638	0.00030843
5.7648	0.00030843
5.7658	0.00030844
5.7668	0.00030845
5.7678	0.00030845
5.7688	0.00030846
5.7698	0.00030847
5.7708	0.00030847
5.7718	0.00030848
5.7728	0.00030849
5.7738	0.00030849
5.7748	0.0003085
5.7758	0.00030851
5.7768	0.00030852
5.7778	0.00030852
5.7788	0.00030853
5.7798	0.00030854
5.7808	0.00030854
5.7818	0.00030855
5.7828	0.00030856
5.7838	0.00030857
5.7848	0.00030857
5.7858	0.00030858
5.7868	0.00030859
5.7878	0.00030859
5.7888	0.0003086
5.7898	0.00030861
5.7908	0.00030862
5.7918	0.00030862
5.7928	0.00030863
5.7938	0.00030864
5.7948	0.00030864
5.7958	0.00030865
5.7968	0.00030866
5.7978	0.00030867
5.7988	0.00030867
5.7998	0.00030868
5.8008	0.00030869
5.8018	0.0003087
5.8028	0.0003087
5.8038	0.00030871
5.8048	0.00030872
5.8058	0.00030872
5.8068	0.00030873
5.8078	0.00030874
5.8088	0.00030875
5.8098	0.00030875
5.8108	0.00030876
5.8118	0.00030877
5.8128	0.00030878
5.8138	0.00030879
5.8148	0.00030879
5.8158	0.0003088
5.8168	0.00030881
5.8178	0.00030882
5.8188	0.00030882
5.8198	0.00030883
5.8208	0.00030884
5.8218	0.00030885
5.8228	0.00030885
5.8238	0.00030886
5.8248	0.00030887
5.8258	0.00030888
5.8268	0.00030889
5.8278	0.00030889
5.8288	0.0003089
5.8298	0.00030891
5.8308	0.00030892
5.8318	0.00030893
5.8328	0.00030893
5.8338	0.00030894
5.8348	0.00030895
5.8358	0.00030896
5.8368	0.00030897
5.8378	0.00030898
5.8388	0.00030898
5.8398	0.00030899
5.8408	0.000309
5.8418	0.00030901
5.8428	0.00030902
5.8438	0.00030903
5.8448	0.00030903
5.8458	0.00030904
5.8468	0.00030905
5.8478	0.00030906
5.8488	0.00030907
5.8498	0.00030908
5.8508	0.00030909
5.8518	0.0003091
5.8528	0.0003091
5.8538	0.00030911
5.8548	0.00030912
5.8558	0.00030913
5.8568	0.00030914
5.8578	0.00030915
5.8588	0.00030916
5.8598	0.00030917
5.8608	0.00030918
5.8618	0.00030919
5.8628	0.0003092
5.8638	0.0003092
5.8648	0.00030921
5.8658	0.00030922
5.8668	0.00030923
5.8678	0.00030924
5.8688	0.00030925
5.8698	0.00030926
5.8708	0.00030927
5.8718	0.00030928
5.8728	0.00030929
5.8738	0.0003093
5.8748	0.00030931
5.8758	0.00030932
5.8768	0.00030933
5.8778	0.00030934
5.8788	0.00030935
5.8798	0.00030936
5.8808	0.00030937
5.8818	0.00030938
5.8828	0.00030939
5.8838	0.0003094
5.8848	0.00030941
5.8858	0.00030942
5.8868	0.00030943
5.8878	0.00030944
5.8888	0.00030945
5.8898	0.00030946
5.8908	0.00030947
5.8918	0.00030948
5.8928	0.00030949
5.8938	0.00030951
5.8948	0.00030952
5.8958	0.00030953
5.8968	0.00030954
5.8978	0.00030955
5.8988	0.00030956
5.8998	0.00030957
5.9008	0.00030958
5.9018	0.00030959
5.9028	0.0003096
5.9038	0.00030962
5.9048	0.00030963
5.9058	0.00030964
5.9068	0.00030965
5.9078	0.00030966
5.9088	0.00030967
5.9098	0.00030968
5.9108	0.0003097
5.9118	0.00030971
5.9128	0.00030972
5.9138	0.00030973
5.9148	0.00030974
5.9158	0.00030976
5.9168	0.00030977
5.9178	0.00030978
5.9188	0.00030979
5.9198	0.0003098
5.9208	0.00030982
5.9218	0.00030983
5.9228	0.00030984
5.9238	0.00030985
5.9248	0.00030987
5.9258	0.00030988
5.9268	0.00030989
5.9278	0.0003099
5.9288	0.00030992
5.9298	0.00030993
5.9308	0.00030994
5.9318	0.00030996
5.9328	0.00030997
5.9338	0.00030998
5.9348	0.00030999
5.9358	0.00031001
5.9368	0.00031002
5.9378	0.00031004
5.9388	0.00031005
5.9398	0.00031006
5.9408	0.00031008
5.9418	0.00031009
5.9428	0.0003101
5.9438	0.00031012
5.9448	0.00031013
5.9458	0.00031015
5.9468	0.00031016
5.9478	0.00031017
5.9488	0.00031019
5.9498	0.0003102
5.9509	0.00031022
5.9519	0.00031023
5.9529	0.00031025
5.9539	0.00031026
5.9549	0.00031028
5.9559	0.00031029
5.9569	0.00031031
5.9579	0.00031032
5.9589	0.00031034
5.9599	0.00031035
5.9609	0.00031037
5.9619	0.00031038
5.9629	0.0003104
5.9639	0.00031041
5.9649	0.00031043
5.9659	0.00031044
5.9669	0.00031046
5.9679	0.00031048
5.9689	0.00031049
5.9699	0.00031051
5.9709	0.00031052
5.9719	0.00031054
5.9729	0.00031056
5.9739	0.00031057
5.9749	0.00031059
5.9759	0.00031061
5.9769	0.00031062
5.9779	0.00031064
5.9789	0.00031066
5.9799	0.00031067
5.9809	0.00031069
5.9819	0.00031071
5.9829	0.00031072
5.9839	0.00031074
5.9849	0.00031076
5.9859	0.00031078
5.9869	0.00031079
5.9879	0.00031081
5.9889	0.00031083
5.9899	0.00031085
5.9909	0.00031086
5.9919	0.00031088
5.9929	0.0003109
5.9939	0.00031092
5.9949	0.00031094
5.9959	0.00031096
5.9969	0.00031097
5.9979	0.00031099
5.9989	0.00031101
5.9999	0.00031103
6.0009	0.00031105
6.0019	0.00031107
6.0029	0.00031109
6.0039	0.00031111
6.0049	0.00031113
6.0059	0.00031114
6.0069	0.00031116
6.0079	0.00031118
6.0089	0.0003112
6.0099	0.00031122
6.0109	0.00031124
6.0119	0.00031126
6.0129	0.00031128
6.0139	0.0003113
6.0149	0.00031132
6.0159	0.00031134
6.0169	0.00031136
6.0179	0.00031138
6.0189	0.0003114
6.0199	0.00031142
6.0209	0.00031144
6.0219	0.00031146
6.0229	0.00031148
6.0239	0.00031151
6.0249	0.00031153
6.0259	0.00031155
6.0269	0.00031157
6.0279	0.00031159
6.0289	0.00031161
6.0299	0.00031163
6.0309	0.00031165
6.0319	0.00031167
6.0329	0.0003117
6.0339	0.00031172
6.0349	0.00031174
6.0359	0.00031176
6.0369	0.00031178
6.0379	0.00031181
6.0389	0.00031183
6.0399	0.00031185
6.0409	0.00031187
6.0419	0.00031189
6.0429	0.00031192
6.0439	0.00031194
6.0449	0.00031196
6.0459	0.00031198
6.0469	0.00031201
6.0479	0.00031203
6.0489	0.00031205
6.0499	0.00031207
6.0509	0.0003121
6.0519	0.00031212
6.0529	0.00031214
6.0539	0.00031217
6.0549	0.00031219
6.0559	0.00031221
6.0569	0.00031224
6.0579	0.00031226
6.0589	0.00031228
6.0599	0.00031231
6.0609	0.00031233
6.0619	0.00031235
6.0629	0.00031238
6.0639	0.0003124
6.0649	0.00031243
6.0659	0.00031245
6.0669	0.00031247
6.0679	0.0003125
6.0689	0.00031252
6.0699	0.00031255
6.0709	0.00031257
6.0719	0.00031259
6.0729	0.00031262
6.0739	0.00031264
6.0749	0.00031267
6.0759	0.00031269
6.0769	0.00031272
6.0779	0.00031274
6.0789	0.00031277
6.0799	0.00031279
6.0809	0.00031282
6.0819	0.00031284
6.0829	0.00031287
6.0839	0.00031289
6.0849	0.00031292
6.0859	0.00031294
6.0869	0.00031297
6.0879	0.00031299
6.0889	0.00031302
6.0899	0.00031304
6.0909	0.00031307
6.0919	0.00031309
6.0929	0.00031312
6.0939	0.00031315
6.0949	0.00031317
6.0959	0.0003132
6.0969	0.00031322
6.0979	0.00031325
6.0989	0.00031327
6.0999	0.0003133
6.1009	0.00031333
6.1019	0.00031335
6.1029	0.00031338
6.1039	0.0003134
6.1049	0.00031343
6.1059	0.00031346
6.1069	0.00031348
6.1079	0.00031351
6.1089	0.00031354
6.1099	0.00031356
6.1109	0.00031359
6.1119	0.00031362
6.1129	0.00031364
6.1139	0.00031367
6.1149	0.0003137
6.1159	0.00031372
6.1169	0.00031375
6.1179	0.00031378
6.1189	0.0003138
6.1199	0.00031383
6.1209	0.00031386
6.1219	0.00031388
6.1229	0.00031391
6.1239	0.00031394
6.1249	0.00031397
6.1259	0.00031399
6.1269	0.00031402
6.1279	0.00031405
6.1289	0.00031407
6.1299	0.0003141
6.1309	0.00031413
6.1319	0.00031416
6.1329	0.00031418
6.1339	0.00031421
6.1349	0.00031424
6.1359	0.00031427
6.1369	0.00031429
6.1379	0.00031432
6.1389	0.00031435
6.1399	0.00031438
6.1409	0.0003144
6.1419	0.00031443
6.1429	0.00031446
6.1439	0.00031449
6.1449	0.00031451
6.1459	0.00031454
6.1469	0.00031457
6.1479	0.0003146
6.1489	0.00031462
6.1499	0.00031465
6.1509	0.00031468
6.1519	0.00031471
6.1529	0.00031474
6.1539	0.00031476
6.1549	0.00031479
6.1559	0.00031482
6.1569	0.00031485
6.1579	0.00031488
6.1589	0.0003149
6.1599	0.00031493
6.1609	0.00031496
6.1619	0.00031499
6.1629	0.00031502
6.1639	0.00031504
6.1649	0.00031507
6.1659	0.0003151
6.1669	0.00031513
6.1679	0.00031516
6.1689	0.00031518
6.1699	0.00031521
6.1709	0.00031524
6.1719	0.00031527
6.1729	0.0003153
6.1739	0.00031532
6.1749	0.00031535
6.1759	0.00031538
6.1769	0.00031541
6.1779	0.00031543
6.1789	0.00031546
6.1799	0.00031549
6.1809	0.00031552
6.1819	0.00031555
6.1829	0.00031557
6.1839	0.0003156
6.1849	0.00031563
6.1859	0.00031566
6.1869	0.00031568
6.1879	0.00031571
6.1889	0.00031574
6.1899	0.00031577
6.1909	0.0003158
6.1919	0.00031582
6.1929	0.00031585
6.1939	0.00031588
6.1949	0.0003159
6.1959	0.00031593
6.1969	0.00031596
6.1979	0.00031599
6.1989	0.00031601
6.1999	0.00031604
6.2009	0.00031607
6.2019	0.0003161
6.2029	0.00031612
6.2039	0.00031615
6.2049	0.00031618
6.2059	0.0003162
6.2069	0.00031623
6.2079	0.00031626
6.2089	0.00031628
6.2099	0.00031631
6.2109	0.00031633
6.2119	0.00031636
6.2129	0.00031639
6.2139	0.00031641
6.2149	0.00031644
6.2159	0.00031646
6.2169	0.00031649
6.2179	0.00031652
6.2189	0.00031654
6.2199	0.00031657
6.2209	0.00031659
6.2219	0.00031662
6.2229	0.00031664
6.2239	0.00031667
6.2249	0.00031669
6.2259	0.00031672
6.2269	0.00031674
6.2279	0.00031677
6.2289	0.00031679
6.2299	0.00031681
6.2309	0.00031684
6.2319	0.00031686
6.2329	0.00031689
6.2339	0.00031691
6.2349	0.00031693
6.2359	0.00031696
6.2369	0.00031698
6.2379	0.000317
6.2389	0.00031703
6.2399	0.00031705
6.2409	0.00031707
6.2419	0.00031709
6.2429	0.00031712
6.2439	0.00031714
6.2449	0.00031716
6.2459	0.00031718
6.2469	0.0003172
6.2479	0.00031723
6.2489	0.00031725
6.2499	0.00031727
6.2509	0.00031729
6.2519	0.00031731
6.2529	0.00031733
6.2539	0.00031735
6.2549	0.00031737
6.2559	0.00031739
6.2569	0.00031741
6.2579	0.00031743
6.2589	0.00031745
6.2599	0.00031747
6.2609	0.00031749
6.2619	0.0003175
6.2629	0.00031752
6.2639	0.00031754
6.2649	0.00031756
6.2659	0.00031758
6.2669	0.00031759
6.2679	0.00031761
6.2689	0.00031763
6.2699	0.00031765
6.2709	0.00031766
6.2719	0.00031768
6.2729	0.0003177
6.2739	0.00031771
6.2749	0.00031773
6.2759	0.00031774
6.2769	0.00031776
6.2779	0.00031777
6.2789	0.00031779
6.2799	0.0003178
6.2809	0.00031782
6.2819	0.00031783
6.2829	0.00031784
6.2839	0.00031786
6.2849	0.00031787
6.2859	0.00031788
6.2869	0.0003179
6.2879	0.00031791
6.2889	0.00031792
6.2899	0.00031793
6.2909	0.00031795
6.2919	0.00031796
6.2929	0.00031797
6.2939	0.00031798
6.2949	0.00031799
6.2959	0.000318
6.2969	0.00031801
6.2979	0.00031802
6.2989	0.00031803
6.2999	0.00031804
6.3009	0.00031805
6.3019	0.00031806
6.3029	0.00031807
6.3039	0.00031808
6.3049	0.00031809
6.3059	0.00031809
6.3069	0.0003181
6.3079	0.00031811
6.3089	0.00031812
6.3099	0.00031812
6.3109	0.00031813
6.3119	0.00031814
6.3129	0.00031814
6.3139	0.00031815
6.3149	0.00031815
6.3159	0.00031816
6.3169	0.00031816
6.3179	0.00031817
6.3189	0.00031817
6.3199	0.00031818
6.3209	0.00031818
6.3219	0.00031819
6.3229	0.00031819
6.3239	0.00031819
6.3249	0.0003182
6.3259	0.0003182
6.3269	0.0003182
6.3279	0.0003182
6.3289	0.00031821
6.3299	0.00031821
6.3309	0.00031821
6.3319	0.00031821
6.3329	0.00031821
6.3339	0.00031821
6.3349	0.00031821
6.3359	0.00031821
6.3369	0.00031822
6.3379	0.00031822
6.3389	0.00031821
6.3399	0.00031821
6.3409	0.00031821
6.3419	0.00031821
6.3429	0.00031821
6.3439	0.00031821
6.3449	0.00031821
6.3459	0.00031821
6.3469	0.0003182
6.3479	0.0003182
6.3489	0.0003182
6.3499	0.0003182
6.3509	0.00031819
6.3519	0.00031819
6.3529	0.00031819
6.3539	0.00031818
6.3549	0.00031818
6.3559	0.00031818
6.3569	0.00031817
6.3579	0.00031817
6.3589	0.00031816
6.3599	0.00031816
6.3609	0.00031815
6.3619	0.00031815
6.3629	0.00031814
6.3639	0.00031814
6.3649	0.00031813
6.3659	0.00031813
6.3669	0.00031812
6.3679	0.00031811
6.3689	0.00031811
6.3699	0.0003181
6.3709	0.00031809
6.3719	0.00031809
6.3729	0.00031808
6.3739	0.00031807
6.3749	0.00031806
6.3759	0.00031806
6.3769	0.00031805
6.3779	0.00031804
6.3789	0.00031803
6.3799	0.00031802
6.3809	0.00031801
6.3819	0.00031801
6.3829	0.000318
6.3839	0.00031799
6.3849	0.00031798
6.3859	0.00031797
6.3869	0.00031796
6.3879	0.00031795
6.3889	0.00031794
6.3899	0.00031793
6.3909	0.00031792
6.3919	0.00031791
6.3929	0.0003179
6.3939	0.00031789
6.3949	0.00031788
6.3959	0.00031787
6.3969	0.00031786
6.3979	0.00031785
6.3989	0.00031784
6.3999	0.00031782
6.4009	0.00031781
6.4019	0.0003178
6.4029	0.00031779
6.4039	0.00031778
6.4049	0.00031777
6.4059	0.00031775
6.4069	0.00031774
6.4079	0.00031773
6.4089	0.00031772
6.4099	0.00031771
6.4109	0.00031769
6.4119	0.00031768
6.4129	0.00031767
6.4139	0.00031766
6.4149	0.00031764
6.4159	0.00031763
6.4169	0.00031762
6.4179	0.0003176
6.4189	0.00031759
6.4199	0.00031758
6.4209	0.00031756
6.4219	0.00031755
6.4229	0.00031754
6.4239	0.00031752
6.4249	0.00031751
6.4259	0.0003175
6.4269	0.00031748
6.4279	0.00031747
6.4289	0.00031745
6.4299	0.00031744
6.4309	0.00031742
6.4319	0.00031741
6.4329	0.0003174
6.4339	0.00031738
6.4349	0.00031737
6.4359	0.00031735
6.4369	0.00031734
6.4379	0.00031732
6.4389	0.00031731
6.4399	0.00031729
6.4409	0.00031728
6.4419	0.00031726
6.4429	0.00031725
6.4439	0.00031723
6.4449	0.00031722
6.4459	0.0003172
6.4469	0.00031719
6.4479	0.00031717
6.4489	0.00031716
6.4499	0.00031714
6.4509	0.00031713
6.4519	0.00031711
6.4529	0.00031709
6.4539	0.00031708
6.4549	0.00031706
6.4559	0.00031705
6.4569	0.00031703
6.4579	0.00031702
6.4589	0.000317
6.4599	0.00031698
6.4609	0.00031697
6.4619	0.00031695
6.4629	0.00031694
6.4639	0.00031692
6.4649	0.0003169
6.4659	0.00031689
6.4669	0.00031687
6.4679	0.00031686
6.4689	0.00031684
6.4699	0.00031682
6.4709	0.00031681
6.4719	0.00031679
6.4729	0.00031678
6.4739	0.00031676
6.4749	0.00031674
6.4759	0.00031673
6.4769	0.00031671
6.4779	0.00031669
6.4789	0.00031668
6.4799	0.00031666
6.4809	0.00031665
6.4819	0.00031663
6.4829	0.00031661
6.4839	0.0003166
6.4849	0.00031658
6.4859	0.00031656
6.4869	0.00031655
6.4879	0.00031653
6.4889	0.00031652
6.4899	0.0003165
6.4909	0.00031648
6.4919	0.00031647
6.4929	0.00031645
6.4939	0.00031643
6.4949	0.00031642
6.4959	0.0003164
6.4969	0.00031639
6.4979	0.00031637
6.4989	0.00031635
6.4999	0.00031634
6.5009	0.00031632
6.5019	0.00031631
6.5029	0.00031629
6.5039	0.00031627
6.5049	0.00031626
6.5059	0.00031624
6.5069	0.00031623
6.5079	0.00031621
6.5089	0.0003162
6.5099	0.00031618
6.5109	0.00031616
6.5119	0.00031615
6.5129	0.00031613
6.5139	0.00031612
6.5149	0.0003161
6.5159	0.00031609
6.5169	0.00031607
6.5179	0.00031606
6.5189	0.00031604
6.5199	0.00031603
6.5209	0.00031601
6.5219	0.000316
6.5229	0.00031598
6.5239	0.00031597
6.5249	0.00031595
6.5259	0.00031594
6.5269	0.00031593
6.5279	0.00031591
6.5289	0.0003159
6.5299	0.00031588
6.5309	0.00031587
6.5319	0.00031585
6.5329	0.00031584
6.5339	0.00031583
6.5349	0.00031581
6.5359	0.0003158
6.5369	0.00031579
6.5379	0.00031577
6.5389	0.00031576
6.5399	0.00031575
6.5409	0.00031573
6.5419	0.00031572
6.5429	0.00031571
6.5439	0.0003157
6.5449	0.00031568
6.5459	0.00031567
6.5469	0.00031566
6.5479	0.00031565
6.5489	0.00031564
6.5499	0.00031562
6.5509	0.00031561
6.5519	0.0003156
6.5529	0.00031559
6.5539	0.00031558
6.5549	0.00031557
6.5559	0.00031556
6.5569	0.00031555
6.5579	0.00031553
6.5589	0.00031552
6.5599	0.00031551
6.5609	0.0003155
6.5619	0.00031549
6.5629	0.00031549
6.5639	0.00031548
6.5649	0.00031547
6.5659	0.00031546
6.5669	0.00031545
6.5679	0.00031544
6.5689	0.00031543
6.5699	0.00031542
6.5709	0.00031541
6.5719	0.00031541
6.5729	0.0003154
6.5739	0.00031539
6.5749	0.00031538
6.5759	0.00031538
6.5769	0.00031537
6.5779	0.00031536
6.5789	0.00031536
6.5799	0.00031535
6.5809	0.00031534
6.5819	0.00031534
6.5829	0.00031533
6.5839	0.00031533
6.5849	0.00031532
6.5859	0.00031532
6.5869	0.00031531
6.5879	0.00031531
6.5889	0.0003153
6.5899	0.0003153
6.5909	0.0003153
6.5919	0.00031529
6.5929	0.00031529
6.5939	0.00031529
6.5949	0.00031528
6.5959	0.00031528
6.5969	0.00031528
6.5979	0.00031528
6.5989	0.00031528
6.5999	0.00031527
6.6009	0.00031527
6.6019	0.00029214
6.6029	0.00029186
6.6039	0.00029141
6.6049	0.00029079
6.6059	0.00029001
6.6069	0.00028906
6.6079	0.00028795
6.6089	0.00027827
6.6099	0.00027387
6.6109	0.00027195
6.6119	0.00027122
6.6129	0.00027107
6.6139	0.00027118
6.6149	0.00027141
6.6159	0.0002717
6.6169	0.00027201
6.6179	0.00027232
6.6189	0.00027263
6.6199	0.00027292
6.6209	0.0002732
6.6219	0.00027347
6.6229	0.00027373
6.6239	0.00027398
6.6249	0.00027421
6.6259	0.00027444
6.6269	0.00027465
6.6279	0.00027486
6.6289	0.00027507
6.6299	0.00027526
6.6309	0.00027545
6.6319	0.00027563
6.6329	0.00027581
6.6339	0.00027598
6.6349	0.00027615
6.6359	0.00027631
6.6369	0.00027647
6.6379	0.00027663
6.6389	0.00027678
6.6399	0.00027693
6.6409	0.00027708
6.6419	0.00027722
6.6429	0.00027737
6.6439	0.0002775
6.6449	0.00027764
6.6459	0.00027778
6.6469	0.00027791
6.6479	0.00027804
6.6489	0.00027817
6.6499	0.0002783
6.651	0.00027842
6.652	0.00027854
6.653	0.00027867
6.654	0.00027879
6.655	0.00027891
6.656	0.00027902
6.657	0.00027914
6.658	0.00027926
6.659	0.00027937
6.66	0.00027948
6.661	0.00027959
6.662	0.0002797
6.663	0.00027981
6.664	0.00027992
6.665	0.00028002
6.666	0.00028013
6.667	0.00028023
6.668	0.00028034
6.669	0.00028044
6.67	0.00028054
6.671	0.00028064
6.672	0.00028074
6.673	0.00028084
6.674	0.00028093
6.675	0.00028103
6.676	0.00028112
6.677	0.00028122
6.678	0.00028131
6.679	0.0002814
6.68	0.00028149
6.681	0.00028158
6.682	0.00028167
6.683	0.00028176
6.684	0.00028185
6.685	0.00028194
6.686	0.00028202
6.687	0.00028211
6.688	0.00028219
6.689	0.00028227
6.69	0.00028235
6.691	0.00028244
6.692	0.00028252
6.693	0.00028259
6.694	0.00028267
6.695	0.00028275
6.696	0.00028283
6.697	0.0002829
6.698	0.00028298
6.699	0.00028305
6.7	0.00028312
6.701	0.0002832
6.702	0.00028327
6.703	0.00028334
6.704	0.00028341
6.705	0.00028347
6.706	0.00028354
6.707	0.00028361
6.708	0.00028367
6.709	0.00028374
6.71	0.0002838
6.711	0.00028387
6.712	0.00028393
6.713	0.00028399
6.714	0.00028405
6.715	0.00028411
6.716	0.00028417
6.717	0.00028423
6.718	0.00028428
6.719	0.00028434
6.72	0.00028439
6.721	0.00028445
6.722	0.0002845
6.723	0.00028455
6.724	0.00028461
6.725	0.00028466
6.726	0.00028471
6.727	0.00028476
6.728	0.0002848
6.729	0.00028485
6.73	0.0002849
6.731	0.00028494
6.732	0.00028499
6.733	0.00028503
6.734	0.00028508
6.735	0.00028512
6.736	0.00028516
6.737	0.0002852
6.738	0.00028524
6.739	0.00028528
6.74	0.00028532
6.741	0.00028536
6.742	0.00028539
6.743	0.00028543
6.744	0.00028547
6.745	0.0002855
6.746	0.00028553
6.747	0.00028557
6.748	0.0002856
6.749	0.00028563
6.75	0.00028566
6.751	0.00028569
6.752	0.00028572
6.753	0.00028575
6.754	0.00028578
6.755	0.0002858
6.756	0.00028583
6.757	0.00028585
6.758	0.00028588
6.759	0.0002859
6.76	0.00028593
6.761	0.00028595
6.762	0.00028597
6.763	0.00028599
6.764	0.00028601
6.765	0.00028604
6.766	0.00028605
6.767	0.00028607
6.768	0.00028609
6.769	0.00028611
6.77	0.00028613
6.771	0.00028614
6.772	0.00028616
6.773	0.00028618
6.774	0.00028619
6.775	0.0002862
6.776	0.00028622
6.777	0.00028623
6.778	0.00028624
6.779	0.00028626
6.78	0.00028627
6.781	0.00028628
6.782	0.00028629
6.783	0.0002863
6.784	0.00028631
6.785	0.00028632
6.786	0.00028633
6.787	0.00028633
6.788	0.00028634
6.789	0.00028635
6.79	0.00028636
6.791	0.00028636
6.792	0.00028637
6.793	0.00028637
6.794	0.00028638
6.795	0.00028638
6.796	0.00028639
6.797	0.00028639
6.798	0.0002864
6.799	0.0002864
6.8	0.0002864
6.801	0.0002864
6.802	0.00028641
6.803	0.00028641
6.804	0.00028641
6.805	0.00028641
6.806	0.00028641
6.807	0.00028641
6.808	0.00028641
6.809	0.00028641
6.81	0.00028641
6.811	0.00028641
6.812	0.00028641
6.813	0.00028641
6.814	0.0002864
6.815	0.0002864
6.816	0.0002864
6.817	0.0002864
6.818	0.00028639
6.819	0.00028639
6.82	0.00028639
6.821	0.00028638
6.822	0.00028638
6.823	0.00028638
6.824	0.00028637
6.825	0.00028637
6.826	0.00028636
6.827	0.00028636
6.828	0.00028635
6.829	0.00028635
6.83	0.00028634
6.831	0.00028634
6.832	0.00028633
6.833	0.00028632
6.834	0.00028632
6.835	0.00028631
6.836	0.0002863
6.837	0.0002863
6.838	0.00028629
6.839	0.00028628
6.84	0.00028627
6.841	0.00028627
6.842	0.00028626
6.843	0.00028625
6.844	0.00028624
6.845	0.00028623
6.846	0.00028623
6.847	0.00028622
6.848	0.00028621
6.849	0.0002862
6.85	0.00028619
6.851	0.00028618
6.852	0.00028617
6.853	0.00028616
6.854	0.00028615
6.855	0.00028614
6.856	0.00028613
6.857	0.00028612
6.858	0.0002861
6.859	0.00028609
6.86	0.00028608
6.861	0.00028607
6.862	0.00028606
6.863	0.00028605
6.864	0.00028603
6.865	0.00028602
6.866	0.00028601
6.867	0.000286
6.868	0.00028598
6.869	0.00028597
6.87	0.00028595
6.871	0.00028594
6.872	0.00028593
6.873	0.00028591
6.874	0.0002859
6.875	0.00028588
6.876	0.00028587
6.877	0.00028585
6.878	0.00028584
6.879	0.00028582
6.88	0.00028581
6.881	0.00028579
6.882	0.00028577
6.883	0.00028576
6.884	0.00028574
6.885	0.00028572
6.886	0.0002857
6.887	0.00028569
6.888	0.00028567
6.889	0.00028565
6.89	0.00028563
6.891	0.00028561
6.892	0.00028559
6.893	0.00028557
6.894	0.00028555
6.895	0.00028553
6.896	0.00028551
6.897	0.00028549
6.898	0.00028547
6.899	0.00028545
6.9	0.00028543
6.901	0.0002854
6.902	0.00028538
6.903	0.00028536
6.904	0.00028534
6.905	0.00028531
6.906	0.00028529
6.907	0.00028527
6.908	0.00028524
6.909	0.00028522
6.91	0.00028519
6.911	0.00028517
6.912	0.00028514
6.913	0.00028512
6.914	0.00028509
6.915	0.00028506
6.916	0.00028504
6.917	0.00028501
6.918	0.00028498
6.919	0.00028495
6.92	0.00028493
6.921	0.0002849
6.922	0.00028487
6.923	0.00028484
6.924	0.00028481
6.925	0.00028478
6.926	0.00028475
6.927	0.00028473
6.928	0.0002847
6.929	0.00028467
6.93	0.00028463
6.931	0.0002846
6.932	0.00028457
6.933	0.00028454
6.934	0.00028451
6.935	0.00028448
6.936	0.00028445
6.937	0.00028442
6.938	0.00028439
6.939	0.00028435
6.94	0.00028432
6.941	0.00028429
6.942	0.00028426
6.943	0.00028422
6.944	0.00028419
6.945	0.00028416
6.946	0.00028413
6.947	0.00028409
6.948	0.00028406
6.949	0.00028403
6.95	0.00028399
6.951	0.00028396
6.952	0.00028393
6.953	0.0002839
6.954	0.00028386
6.955	0.00028383
6.956	0.0002838
6.957	0.00028377
6.958	0.00028373
6.959	0.0002837
6.96	0.00028367
6.961	0.00028364
6.962	0.00028361
6.963	0.00028357
6.964	0.00028354
6.965	0.00028351
6.966	0.00028348
6.967	0.00028345
6.968	0.00028342
6.969	0.00028339
6.97	0.00028336
6.971	0.00028333
6.972	0.0002833
6.973	0.00028327
6.974	0.00028325
6.975	0.00028322
6.976	0.00028319
6.977	0.00028316
6.978	0.00028314
6.979	0.00028311
6.98	0.00028309
6.981	0.00028306
6.982	0.00028304
6.983	0.00028301
6.984	0.00028299
6.985	0.00028297
6.986	0.00028294
6.987	0.00028292
6.988	0.0002829
6.989	0.00028288
6.99	0.00028286
6.991	0.00028284
6.992	0.00028283
6.993	0.00028281
6.994	0.00028279
6.995	0.00028278
6.996	0.00028276
6.997	0.00028275
6.998	0.00028274
6.999	0.00028272
7	0.00028271


==> figures/data/SW1D_projection_error/projection_error_8_9999999_SW1D.txt <==
Time	Error
0	0.00036874
0.0010001	0.00036873
0.0020003	0.00036873
0.0030004	0.00036872
0.0040006	0.00036871
0.0050007	0.0003687
0.0060009	0.00036869
0.007001	0.00036867
0.0080011	0.00036865
0.0090013	0.00036863
0.010001	0.00036861
0.011002	0.00036858
0.012002	0.00036855
0.013002	0.00036852
0.014002	0.00036848
0.015002	0.00036844
0.016002	0.0003684
0.017002	0.00036836
0.018003	0.00036832
0.019003	0.00036827
0.020003	0.00036822
0.021003	0.00036816
0.022003	0.00036811
0.023003	0.00036805
0.024003	0.00036799
0.025004	0.00036793
0.026004	0.00036786
0.027004	0.00036779
0.028004	0.00036772
0.029004	0.00036765
0.030004	0.00036757
0.031004	0.00036749
0.032005	0.00036741
0.033005	0.00036732
0.034005	0.00036724
0.035005	0.00036715
0.036005	0.00036706
0.037005	0.00036696
0.038005	0.00036687
0.039006	0.00036677
0.040006	0.00036666
0.041006	0.00036656
0.042006	0.00036645
0.043006	0.00036634
0.044006	0.00036623
0.045006	0.00036611
0.046007	0.000366
0.047007	0.00036588
0.048007	0.00036575
0.049007	0.00036563
0.050007	0.0003655
0.051007	0.00036537
0.052007	0.00036524
0.053008	0.0003651
0.054008	0.00036497
0.055008	0.00036483
0.056008	0.00036468
0.057008	0.00036454
0.058008	0.00036439
0.059008	0.00036424
0.060009	0.00036409
0.061009	0.00036393
0.062009	0.00036377
0.063009	0.00036361
0.064009	0.00036345
0.065009	0.00036328
0.066009	0.00036311
0.06701	0.00036294
0.06801	0.00036277
0.06901	0.00036259
0.07001	0.00036242
0.07101	0.00036224
0.07201	0.00036205
0.07301	0.00036187
0.074011	0.00036168
0.075011	0.00036149
0.076011	0.00036129
0.077011	0.0003611
0.078011	0.0003609
0.079011	0.0003607
0.080011	0.0003605
0.081012	0.00036029
0.082012	0.00036008
0.083012	0.00035987
0.084012	0.00035966
0.085012	0.00035944
0.086012	0.00035923
0.087012	0.000359
0.088013	0.00035878
0.089013	0.00035856
0.090013	0.00035833
0.091013	0.0003581
0.092013	0.00035787
0.093013	0.00035763
0.094013	0.00035739
0.095014	0.00035715
0.096014	0.00035691
0.097014	0.00035667
0.098014	0.00035642
0.099014	0.00035617
0.10001	0.00035592
0.10101	0.00035566
0.10201	0.00035541
0.10301	0.00035515
0.10401	0.00035488
0.10502	0.00035462
0.10602	0.00035435
0.10702	0.00035408
0.10802	0.00035381
0.10902	0.00035354
0.11002	0.00035326
0.11102	0.00035299
0.11202	0.0003527
0.11302	0.00035242
0.11402	0.00035214
0.11502	0.00035185
0.11602	0.00035156
0.11702	0.00035127
0.11802	0.00035097
0.11902	0.00035067
0.12002	0.00035037
0.12102	0.00035007
0.12202	0.00034977
0.12302	0.00034946
0.12402	0.00034915
0.12502	0.00034884
0.12602	0.00034853
0.12702	0.00034821
0.12802	0.0003479
0.12902	0.00034758
0.13002	0.00034725
0.13102	0.00034693
0.13202	0.0003466
0.13302	0.00034627
0.13402	0.00034594
0.13502	0.00034561
0.13602	0.00034527
0.13702	0.00034493
0.13802	0.00034459
0.13902	0.00034425
0.14002	0.00034391
0.14102	0.00034356
0.14202	0.00034321
0.14302	0.00034286
0.14402	0.0003425
0.14502	0.00034215
0.14602	0.00034179
0.14702	0.00034143
0.14802	0.00034107
0.14902	0.0003407
0.15002	0.00034034
0.15102	0.00033997
0.15202	0.0003396
0.15302	0.00033922
0.15402	0.00033885
0.15502	0.00033847
0.15602	0.00033809
0.15702	0.00033771
0.15802	0.00033733
0.15902	0.00033694
0.16002	0.00033655
0.16102	0.00033616
0.16202	0.00033577
0.16302	0.00033538
0.16402	0.00033498
0.16502	0.00033458
0.16602	0.00033418
0.16702	0.00033378
0.16802	0.00033338
0.16902	0.00033297
0.17002	0.00033256
0.17102	0.00033215
0.17202	0.00033174
0.17302	0.00033133
0.17402	0.00033091
0.17503	0.00033049
0.17603	0.00033007
0.17703	0.00032965
0.17803	0.00032923
0.17903	0.0003288
0.18003	0.00032837
0.18103	0.00032794
0.18203	0.00032751
0.18303	0.00032708
0.18403	0.00032664
0.18503	0.0003262
0.18603	0.00032576
0.18703	0.00032532
0.18803	0.00032488
0.18903	0.00032444
0.19003	0.00032399
0.19103	0.00032354
0.19203	0.00032309
0.19303	0.00032264
0.19403	0.00032219
0.19503	0.00032173
0.19603	0.00032127
0.19703	0.00032081
0.19803	0.00032035
0.19903	0.00031989
0.20003	0.00031943
0.20103	0.00031896
0.20203	0.00031849
0.20303	0.00031802
0.20403	0.00031755
0.20503	0.00031708
0.20603	0.00031661
0.20703	0.00031613
0.20803	0.00031565
0.20903	0.00031517
0.21003	0.00031469
0.21103	0.00031421
0.21203	0.00031373
0.21303	0.00031324
0.21403	0.00031275
0.21503	0.00031227
0.21603	0.00031178
0.21703	0.00031128
0.21803	0.00031079
0.21903	0.0003103
0.22003	0.0003098
0.22103	0.0003093
0.22203	0.0003088
0.22303	0.0003083
0.22403	0.0003078
0.22503	0.0003073
0.22603	0.0003068
0.22703	0.00030629
0.22803	0.00030578
0.22903	0.00030527
0.23003	0.00030476
0.23103	0.00030425
0.23203	0.00030374
0.23303	0.00030323
0.23403	0.00030271
0.23503	0.00030219
0.23603	0.00030168
0.23703	0.00030116
0.23803	0.00030064
0.23903	0.00030012
0.24003	0.00029959
0.24103	0.00029907
0.24203	0.00029855
0.24303	0.00029802
0.24403	0.00029749
0.24504	0.00029697
0.24604	0.00029644
0.24704	0.00029591
0.24804	0.00029538
0.24904	0.00029484
0.25004	0.00029431
0.25104	0.00029378
0.25204	0.00029324
0.25304	0.00029271
0.25404	0.00029217
0.25504	0.00029163
0.25604	0.00029109
0.25704	0.00029055
0.25804	0.00029001
0.25904	0.00028947
0.26004	0.00028893
0.26104	0.00028839
0.26204	0.00028785
0.26304	0.0002873
0.26404	0.00028676
0.26504	0.00028621
0.26604	0.00028567
0.26704	0.00028512
0.26804	0.00028457
0.26904	0.00028403
0.27004	0.00028348
0.27104	0.00028293
0.27204	0.00028238
0.27304	0.00028183
0.27404	0.00028128
0.27504	0.00028073
0.27604	0.00028018
0.27704	0.00027963
0.27804	0.00027907
0.27904	0.00027852
0.28004	0.00027797
0.28104	0.00027742
0.28204	0.00027686
0.28304	0.00027631
0.28404	0.00027576
0.28504	0.0002752
0.28604	0.00027465
0.28704	0.00027409
0.28804	0.00027354
0.28904	0.00027299
0.29004	0.00027243
0.29104	0.00027188
0.29204	0.00027132
0.29304	0.00027077
0.29404	0.00027022
0.29504	0.00026966
0.29604	0.00026911
0.29704	0.00026855
0.29804	0.000268
0.29904	0.00026745
0.30004	0.0002669
0.30104	0.00026634
0.30204	0.00026579
0.30304	0.00026524
0.30404	0.00026469
0.30504	0.00026414
0.30604	0.00026359
0.30704	0.00026304
0.30804	0.00026249
0.30904	0.00026194
0.31004	0.00026139
0.31104	0.00026084
0.31204	0.0002603
0.31304	0.00025975
0.31404	0.00025921
0.31505	0.00025866
0.31605	0.00025812
0.31705	0.00025758
0.31805	0.00025703
0.31905	0.00025649
0.32005	0.00025595
0.32105	0.00025542
0.32205	0.00025488
0.32305	0.00025434
0.32405	0.00025381
0.32505	0.00025327
0.32605	0.00025274
0.32705	0.00025221
0.32805	0.00025168
0.32905	0.00025115
0.33005	0.00025062
0.33105	0.0002501
0.33205	0.00024957
0.33305	0.00024905
0.33405	0.00024853
0.33505	0.00024801
0.33605	0.00024749
0.33705	0.00024697
0.33805	0.00024646
0.33905	0.00024595
0.34005	0.00024544
0.34105	0.00024493
0.34205	0.00024442
0.34305	0.00024391
0.34405	0.00024341
0.34505	0.00024291
0.34605	0.00024241
0.34705	0.00024192
0.34805	0.00024142
0.34905	0.00024093
0.35005	0.00024044
0.35105	0.00023995
0.35205	0.00023947
0.35305	0.00023899
0.35405	0.00023851
0.35505	0.00023803
0.35605	0.00023756
0.35705	0.00023709
0.35805	0.00023662
0.35905	0.00023615
0.36005	0.00023569
0.36105	0.00023523
0.36205	0.00023477
0.36305	0.00023432
0.36405	0.00023387
0.36505	0.00023342
0.36605	0.00023298
0.36705	0.00023253
0.36805	0.0002321
0.36905	0.00023166
0.37005	0.00023123
0.37105	0.0002308
0.37205	0.00023038
0.37305	0.00022996
0.37405	0.00022954
0.37505	0.00022913
0.37605	0.00022872
0.37705	0.00022831
0.37805	0.00022791
0.37905	0.00022751
0.38005	0.00022712
0.38105	0.00022673
0.38205	0.00022634
0.38305	0.00022596
0.38405	0.00022558
0.38506	0.00022521
0.38606	0.00022484
0.38706	0.00022448
0.38806	0.00022412
0.38906	0.00022376
0.39006	0.00022341
0.39106	0.00022306
0.39206	0.00022272
0.39306	0.00022239
0.39406	0.00022205
0.39506	0.00022173
0.39606	0.0002214
0.39706	0.00022108
0.39806	0.00022077
0.39906	0.00022046
0.40006	0.00022016
0.40106	0.00021986
0.40206	0.00021957
0.40306	0.00021928
0.40406	0.000219
0.40506	0.00021872
0.40606	0.00021845
0.40706	0.00021819
0.40806	0.00021793
0.40906	0.00021767
0.41006	0.00021742
0.41106	0.00021718
0.41206	0.00021694
0.41306	0.00021671
0.41406	0.00021648
0.41506	0.00021626
0.41606	0.00021604
0.41706	0.00021583
0.41806	0.00021563
0.41906	0.00021543
0.42006	0.00021524
0.42106	0.00021506
0.42206	0.00021488
0.42306	0.0002147
0.42406	0.00021454
0.42506	0.00021437
0.42606	0.00021422
0.42706	0.00021407
0.42806	0.00021393
0.42906	0.00021379
0.43006	0.00021366
0.43106	0.00021354
0.43206	0.00021342
0.43306	0.00021331
0.43406	0.00021321
0.43506	0.00021311
0.43606	0.00021302
0.43706	0.00021293
0.43806	0.00021285
0.43906	0.00021278
0.44006	0.00021271
0.44106	0.00021266
0.44206	0.0002126
0.44306	0.00021256
0.44406	0.00021252
0.44506	0.00021248
0.44606	0.00021246
0.44706	0.00021244
0.44806	0.00021243
0.44906	0.00021242
0.45006	0.00021242
0.45106	0.00021243
0.45206	0.00021244
0.45306	0.00021246
0.45406	0.00021249
0.45507	0.00021252
0.45607	0.00021256
0.45707	0.00021261
0.45807	0.00021266
0.45907	0.00021272
0.46007	0.00021278
0.46107	0.00021286
0.46207	0.00021294
0.46307	0.00021302
0.46407	0.00021311
0.46507	0.00021321
0.46607	0.00021332
0.46707	0.00021343
0.46807	0.00021355
0.46907	0.00021367
0.47007	0.0002138
0.47107	0.00021394
0.47207	0.00021408
0.47307	0.00021423
0.47407	0.00021438
0.47507	0.00021455
0.47607	0.00021471
0.47707	0.00021489
0.47807	0.00021507
0.47907	0.00021525
0.48007	0.00021544
0.48107	0.00021564
0.48207	0.00021584
0.48307	0.00021605
0.48407	0.00021627
0.48507	0.00021649
0.48607	0.00021672
0.48707	0.00021695
0.48807	0.00021719
0.48907	0.00021743
0.49007	0.00021768
0.49107	0.00021793
0.49207	0.00021819
0.49307	0.00021846
0.49407	0.00021873
0.49507	0.000219
0.49607	0.00021928
0.49707	0.00021957
0.49807	0.00021986
0.49907	0.00022015
0.50007	0.00022045
0.50107	0.00022076
0.50207	0.00022106
0.50307	0.00022138
0.50407	0.0002217
0.50507	0.00022202
0.50607	0.00022235
0.50707	0.00022268
0.50807	0.00022302
0.50907	0.00022336
0.51007	0.0002237
0.51107	0.00022405
0.51207	0.0002244
0.51307	0.00022476
0.51407	0.00022512
0.51507	0.00022548
0.51607	0.00022585
0.51707	0.00022622
0.51807	0.0002266
0.51907	0.00022698
0.52007	0.00022736
0.52107	0.00022774
0.52207	0.00022813
0.52307	0.00022852
0.52407	0.00022892
0.52508	0.00022932
0.52608	0.00022972
0.52708	0.00023012
0.52808	0.00023053
0.52908	0.00023094
0.53008	0.00023135
0.53108	0.00023176
0.53208	0.00023218
0.53308	0.0002326
0.53408	0.00023302
0.53508	0.00023344
0.53608	0.00023387
0.53708	0.0002343
0.53808	0.00023473
0.53908	0.00023516
0.54008	0.00023559
0.54108	0.00023603
0.54208	0.00023647
0.54308	0.00023691
0.54408	0.00023735
0.54508	0.00023779
0.54608	0.00023823
0.54708	0.00023868
0.54808	0.00023912
0.54908	0.00023957
0.55008	0.00024002
0.55108	0.00024047
0.55208	0.00024092
0.55308	0.00024137
0.55408	0.00024182
0.55508	0.00024227
0.55608	0.00024273
0.55708	0.00024318
0.55808	0.00024364
0.55908	0.00024409
0.56008	0.00024455
0.56108	0.000245
0.56208	0.00024546
0.56308	0.00024591
0.56408	0.00024637
0.56508	0.00024683
0.56608	0.00024728
0.56708	0.00024774
0.56808	0.0002482
0.56908	0.00024865
0.57008	0.00024911
0.57108	0.00024957
0.57208	0.00025002
0.57308	0.00025048
0.57408	0.00025093
0.57508	0.00025139
0.57608	0.00025184
0.57708	0.00025229
0.57808	0.00025275
0.57908	0.0002532
0.58008	0.00025365
0.58108	0.0002541
0.58208	0.00025455
0.58308	0.000255
0.58408	0.00025544
0.58508	0.00025589
0.58608	0.00025634
0.58708	0.00025678
0.58808	0.00025723
0.58908	0.00025767
0.59008	0.00025811
0.59108	0.00025855
0.59208	0.00025899
0.59308	0.00025942
0.59408	0.00025986
0.59509	0.00026029
0.59609	0.00026073
0.59709	0.00026116
0.59809	0.00026159
0.59909	0.00026202
0.60009	0.00026244
0.60109	0.00026287
0.60209	0.00026329
0.60309	0.00026372
0.60409	0.00026414
0.60509	0.00026455
0.60609	0.00026497
0.60709	0.00026539
0.60809	0.0002658
0.60909	0.00026621
0.61009	0.00026662
0.61109	0.00026703
0.61209	0.00026743
0.61309	0.00026784
0.61409	0.00026824
0.61509	0.00026864
0.61609	0.00026904
0.61709	0.00026943
0.61809	0.00026983
0.61909	0.00027022
0.62009	0.00027061
0.62109	0.000271
0.62209	0.00027138
0.62309	0.00027177
0.62409	0.00027215
0.62509	0.00027253
0.62609	0.0002729
0.62709	0.00027328
0.62809	0.00027365
0.62909	0.00027402
0.63009	0.00027439
0.63109	0.00027476
0.63209	0.00027512
0.63309	0.00027548
0.63409	0.00027584
0.63509	0.0002762
0.63609	0.00027656
0.63709	0.00027691
0.63809	0.00027726
0.63909	0.00027761
0.64009	0.00027796
0.64109	0.0002783
0.64209	0.00027864
0.64309	0.00027898
0.64409	0.00027932
0.64509	0.00027965
0.64609	0.00027999
0.64709	0.00028032
0.64809	0.00028065
0.64909	0.00028097
0.65009	0.0002813
0.65109	0.00028162
0.65209	0.00028194
0.65309	0.00028225
0.65409	0.00028257
0.65509	0.00028288
0.65609	0.00028319
0.65709	0.0002835
0.65809	0.00028381
0.65909	0.00028411
0.66009	0.00028441
0.66109	0.00028471
0.66209	0.00028501
0.66309	0.0002853
0.66409	0.0002856
0.6651	0.00028589
0.6661	0.00028618
0.6671	0.00028646
0.6681	0.00028675
0.6691	0.00028703
0.6701	0.00028731
0.6711	0.00028759
0.6721	0.00028786
0.6731	0.00028814
0.6741	0.00028841
0.6751	0.00028868
0.6761	0.00028895
0.6771	0.00028921
0.6781	0.00028948
0.6791	0.00028974
0.6801	0.00029
0.6811	0.00029025
0.6821	0.00029051
0.6831	0.00029076
0.6841	0.00029101
0.6851	0.00029126
0.6861	0.00029151
0.6871	0.00029176
0.6881	0.000292
0.6891	0.00029224
0.6901	0.00029248
0.6911	0.00029272
0.6921	0.00029296
0.6931	0.00029319
0.6941	0.00029342
0.6951	0.00029365
0.6961	0.00029388
0.6971	0.00029411
0.6981	0.00029433
0.6991	0.00029456
0.7001	0.00029478
0.7011	0.000295
0.7021	0.00029522
0.7031	0.00029543
0.7041	0.00029565
0.7051	0.00029586
0.7061	0.00029607
0.7071	0.00029628
0.7081	0.00029649
0.7091	0.0002967
0.7101	0.0002969
0.7111	0.00029711
0.7121	0.00029731
0.7131	0.00029751
0.7141	0.00029771
0.7151	0.0002979
0.7161	0.0002981
0.7171	0.00029829
0.7181	0.00029848
0.7191	0.00029868
0.7201	0.00029886
0.7211	0.00029905
0.7221	0.00029924
0.7231	0.00029942
0.7241	0.00029961
0.7251	0.00029979
0.7261	0.00029997
0.7271	0.00030015
0.7281	0.00030033
0.7291	0.0003005
0.7301	0.00030068
0.7311	0.00030085
0.7321	0.00030102
0.7331	0.0003012
0.7341	0.00030137
0.73511	0.00030153
0.73611	0.0003017
0.73711	0.00030187
0.73811	0.00030203
0.73911	0.0003022
0.74011	0.00030236
0.74111	0.00030252
0.74211	0.00030268
0.74311	0.00030284
0.74411	0.00030299
0.74511	0.00030315
0.74611	0.00030331
0.74711	0.00030346
0.74811	0.00030361
0.74911	0.00030376
0.75011	0.00030391
0.75111	0.00030406
0.75211	0.00030421
0.75311	0.00030436
0.75411	0.0003045
0.75511	0.00030465
0.75611	0.00030479
0.75711	0.00030494
0.75811	0.00030508
0.75911	0.00030522
0.76011	0.00030536
0.76111	0.0003055
0.76211	0.00030563
0.76311	0.00030577
0.76411	0.00030591
0.76511	0.00030604
0.76611	0.00030618
0.76711	0.00030631
0.76811	0.00030644
0.76911	0.00030657
0.77011	0.0003067
0.77111	0.00030683
0.77211	0.00030696
0.77311	0.00030709
0.77411	0.00030721
0.77511	0.00030734
0.77611	0.00030746
0.77711	0.00030758
0.77811	0.00030771
0.77911	0.00030783
0.78011	0.00030795
0.78111	0.00030807
0.78211	0.00030819
0.78311	0.00030831
0.78411	0.00030843
0.78511	0.00030854
0.78611	0.00030866
0.78711	0.00030877
0.78811	0.00030889
0.78911	0.000309
0.79011	0.00030911
0.79111	0.00030923
0.79211	0.00030934
0.79311	0.00030945
0.79411	0.00030956
0.79511	0.00030967
0.79611	0.00030977
0.79711	0.00030988
0.79811	0.00030999
0.79911	0.00031009
0.80011	0.0003102
0.80111	0.0003103
0.80211	0.00031041
0.80311	0.00031051
0.80411	0.00031061
0.80512	0.00031071
0.80612	0.00031081
0.80712	0.00031091
0.80812	0.00031101
0.80912	0.00031111
0.81012	0.00031121
0.81112	0.00031131
0.81212	0.0003114
0.81312	0.0003115
0.81412	0.00031159
0.81512	0.00031169
0.81612	0.00031178
0.81712	0.00031187
0.81812	0.00031197
0.81912	0.00031206
0.82012	0.00031215
0.82112	0.00031224
0.82212	0.00031233
0.82312	0.00031242
0.82412	0.00031251
0.82512	0.00031259
0.82612	0.00031268
0.82712	0.00031277
0.82812	0.00031285
0.82912	0.00031294
0.83012	0.00031302
0.83112	0.00031311
0.83212	0.00031319
0.83312	0.00031327
0.83412	0.00031335
0.83512	0.00031343
0.83612	0.00031351
0.83712	0.00031359
0.83812	0.00031367
0.83912	0.00031375
0.84012	0.00031383
0.84112	0.00031391
0.84212	0.00031398
0.84312	0.00031406
0.84412	0.00031414
0.84512	0.00031421
0.84612	0.00031429
0.84712	0.00031436
0.84812	0.00031443
0.84912	0.00031451
0.85012	0.00031458
0.85112	0.00031465
0.85212	0.00031472
0.85312	0.00031479
0.85412	0.00031486
0.85512	0.00031493
0.85612	0.000315
0.85712	0.00031506
0.85812	0.00031513
0.85912	0.0003152
0.86012	0.00031526
0.86112	0.00031533
0.86212	0.00031539
0.86312	0.00031546
0.86412	0.00031552
0.86512	0.00031558
0.86612	0.00031564
0.86712	0.00031571
0.86812	0.00031577
0.86912	0.00031583
0.87012	0.00031589
0.87112	0.00031595
0.87212	0.00031601
0.87312	0.00031606
0.87412	0.00031612
0.87513	0.00031618
0.87613	0.00031623
0.87713	0.00031629
0.87813	0.00031634
0.87913	0.0003164
0.88013	0.00031645
0.88113	0.00031651
0.88213	0.00031656
0.88313	0.00031661
0.88413	0.00031666
0.88513	0.00031671
0.88613	0.00031676
0.88713	0.00031681
0.88813	0.00031686
0.88913	0.00031691
0.89013	0.00031696
0.89113	0.00031701
0.89213	0.00031705
0.89313	0.0003171
0.89413	0.00031714
0.89513	0.00031719
0.89613	0.00031723
0.89713	0.00031728
0.89813	0.00031732
0.89913	0.00031736
0.90013	0.0003174
0.90113	0.00031744
0.90213	0.00031749
0.90313	0.00031753
0.90413	0.00031757
0.90513	0.0003176
0.90613	0.00031764
0.90713	0.00031768
0.90813	0.00031772
0.90913	0.00031775
0.91013	0.00031779
0.91113	0.00031782
0.91213	0.00031786
0.91313	0.00031789
0.91413	0.00031793
0.91513	0.00031796
0.91613	0.00031799
0.91713	0.00031802
0.91813	0.00031805
0.91913	0.00031808
0.92013	0.00031811
0.92113	0.00031814
0.92213	0.00031817
0.92313	0.0003182
0.92413	0.00031823
0.92513	0.00031825
0.92613	0.00031828
0.92713	0.00031831
0.92813	0.00031833
0.92913	0.00031836
0.93013	0.00031838
0.93113	0.0003184
0.93213	0.00031842
0.93313	0.00031845
0.93413	0.00031847
0.93513	0.00031849
0.93613	0.00031851
0.93713	0.00031853
0.93813	0.00031855
0.93913	0.00031857
0.94013	0.00031858
0.94113	0.0003186
0.94213	0.00031862
0.94313	0.00031863
0.94413	0.00031865
0.94514	0.00031866
0.94614	0.00031868
0.94714	0.00031869
0.94814	0.0003187
0.94914	0.00031872
0.95014	0.00031873
0.95114	0.00031874
0.95214	0.00031875
0.95314	0.00031876
0.95414	0.00031877
0.95514	0.00031878
0.95614	0.00031878
0.95714	0.00031879
0.95814	0.0003188
0.95914	0.00031881
0.96014	0.00031881
0.96114	0.00031882
0.96214	0.00031882
0.96314	0.00031882
0.96414	0.00031883
0.96514	0.00031883
0.96614	0.00031883
0.96714	0.00031883
0.96814	0.00031883
0.96914	0.00031884
0.97014	0.00031883
0.97114	0.00031883
0.97214	0.00031883
0.97314	0.00031883
0.97414	0.00031883
0.97514	0.00031882
0.97614	0.00031882
0.97714	0.00031882
0.97814	0.00031881
0.97914	0.00031881
0.98014	0.0003188
0.98114	0.00031879
0.98214	0.00031879
0.98314	0.00031878
0.98414	0.00031877
0.98514	0.00031876
0.98614	0.00031875
0.98714	0.00031874
0.98814	0.00031873
0.98914	0.00031872
0.99014	0.00031871
0.99114	0.00031869
0.99214	0.00031868
0.99314	0.00031867
0.99414	0.00031865
0.99514	0.00031864
0.99614	0.00031862
0.99714	0.00031861
0.99814	0.00031859
0.99914	0.00031857
1.0001	0.00031856
1.0011	0.00031854
1.0021	0.00031852
1.0031	0.0003185
1.0041	0.00031848
1.0051	0.00031846
1.0061	0.00031844
1.0071	0.00031842
1.0081	0.00031839
1.0091	0.00031837
1.0101	0.00031835
1.0111	0.00031832
1.0121	0.0003183
1.0131	0.00031828
1.0141	0.00031825
1.0151	0.00031822
1.0161	0.0003182
1.0171	0.00031817
1.0181	0.00031814
1.0191	0.00031812
1.0201	0.00031809
1.0211	0.00031806
1.0221	0.00031803
1.0231	0.000318
1.0241	0.00031797
1.0251	0.00031794
1.0261	0.00031791
1.0271	0.00031787
1.0281	0.00031784
1.0291	0.00031781
1.0301	0.00031777
1.0311	0.00031774
1.0321	0.00031771
1.0331	0.00031767
1.0341	0.00031764
1.0351	0.0003176
1.0361	0.00031756
1.0371	0.00031753
1.0381	0.00031749
1.0391	0.00031745
1.0401	0.00031741
1.0411	0.00031737
1.0421	0.00031733
1.0431	0.00031729
1.0441	0.00031725
1.0451	0.00031721
1.0461	0.00031717
1.0471	0.00031713
1.0481	0.00031709
1.0491	0.00031704
1.0502	0.000317
1.0512	0.00031696
1.0522	0.00031691
1.0532	0.00031687
1.0542	0.00031683
1.0552	0.00031678
1.0562	0.00031673
1.0572	0.00031669
1.0582	0.00031664
1.0592	0.00031659
1.0602	0.00031655
1.0612	0.0003165
1.0622	0.00031645
1.0632	0.0003164
1.0642	0.00031635
1.0652	0.0003163
1.0662	0.00031625
1.0672	0.0003162
1.0682	0.00031615
1.0692	0.0003161
1.0702	0.00031605
1.0712	0.000316
1.0722	0.00031595
1.0732	0.00031589
1.0742	0.00031584
1.0752	0.00031579
1.0762	0.00031573
1.0772	0.00031568
1.0782	0.00031563
1.0792	0.00031557
1.0802	0.00031552
1.0812	0.00031546
1.0822	0.00031541
1.0832	0.00031535
1.0842	0.00031529
1.0852	0.00031524
1.0862	0.00031518
1.0872	0.00031512
1.0882	0.00031506
1.0892	0.00031501
1.0902	0.00031495
1.0912	0.00031489
1.0922	0.00031483
1.0932	0.00031477
1.0942	0.00031471
1.0952	0.00031465
1.0962	0.00031459
1.0972	0.00031453
1.0982	0.00031447
1.0992	0.00031441
1.1002	0.00031435
1.1012	0.00031429
1.1022	0.00031422
1.1032	0.00031416
1.1042	0.0003141
1.1052	0.00031404
1.1062	0.00031397
1.1072	0.00031391
1.1082	0.00031385
1.1092	0.00031378
1.1102	0.00031372
1.1112	0.00031366
1.1122	0.00031359
1.1132	0.00031353
1.1142	0.00031346
1.1152	0.0003134
1.1162	0.00031333
1.1172	0.00031327
1.1182	0.0003132
1.1192	0.00031314
1.1202	0.00031307
1.1212	0.000313
1.1222	0.00031294
1.1232	0.00031287
1.1242	0.00031281
1.1252	0.00031274
1.1262	0.00031267
1.1272	0.0003126
1.1282	0.00031254
1.1292	0.00031247
1.1302	0.0003124
1.1312	0.00031234
1.1322	0.00031227
1.1332	0.0003122
1.1342	0.00031213
1.1352	0.00031206
1.1362	0.000312
1.1372	0.00031193
1.1382	0.00031186
1.1392	0.00031179
1.1402	0.00031172
1.1412	0.00031165
1.1422	0.00031158
1.1432	0.00031152
1.1442	0.00031145
1.1452	0.00031138
1.1462	0.00031131
1.1472	0.00031124
1.1482	0.00031117
1.1492	0.0003111
1.1502	0.00031103
1.1512	0.00031096
1.1522	0.00031089
1.1532	0.00031082
1.1542	0.00031075
1.1552	0.00031068
1.1562	0.00031061
1.1572	0.00031055
1.1582	0.00031048
1.1592	0.00031041
1.1602	0.00031034
1.1612	0.00031027
1.1622	0.0003102
1.1632	0.00031013
1.1642	0.00031006
1.1652	0.00030999
1.1662	0.00030992
1.1672	0.00030985
1.1682	0.00030978
1.1692	0.00030971
1.1702	0.00030964
1.1712	0.00030957
1.1722	0.0003095
1.1732	0.00030944
1.1742	0.00030937
1.1752	0.0003093
1.1762	0.00030923
1.1772	0.00030916
1.1782	0.00030909
1.1792	0.00030902
1.1802	0.00030895
1.1812	0.00030889
1.1822	0.00030882
1.1832	0.00030875
1.1842	0.00030868
1.1852	0.00030861
1.1862	0.00030855
1.1872	0.00030848
1.1882	0.00030841
1.1892	0.00030834
1.1902	0.00030828
1.1912	0.00030821
1.1922	0.00030814
1.1932	0.00030808
1.1942	0.00030801
1.1952	0.00030794
1.1962	0.00030788
1.1972	0.00030781
1.1982	0.00030775
1.1992	0.00030768
1.2002	0.00030762
1.2012	0.00030755
1.2022	0.00030749
1.2032	0.00030742
1.2042	0.00030736
1.2052	0.00030729
1.2062	0.00030723
1.2072	0.00030716
1.2082	0.0003071
1.2092	0.00030704
1.2102	0.00030697
1.2112	0.00030691
1.2122	0.00030685
1.2132	0.00030679
1.2142	0.00030673
1.2152	0.00030666
1.2162	0.0003066
1.2172	0.00030654
1.2182	0.00030648
1.2192	0.00030642
1.2202	0.00030636
1.2212	0.0003063
1.2222	0.00030624
1.2232	0.00030618
1.2242	0.00030612
1.2252	0.00030606
1.2262	0.000306
1.2272	0.00030595
1.2282	0.00030589
1.2292	0.00030583
1.2302	0.00030578
1.2312	0.00030572
1.2322	0.00030566
1.2332	0.00030561
1.2342	0.00030555
1.2352	0.0003055
1.2362	0.00030544
1.2372	0.00030539
1.2382	0.00030533
1.2392	0.00030528
1.2402	0.00030523
1.2412	0.00030517
1.2422	0.00030512
1.2432	0.00030507
1.2442	0.00030502
1.2452	0.00030497
1.2462	0.00030492
1.2472	0.00030487
1.2482	0.00030482
1.2492	0.00030477
1.2502	0.00030472
1.2512	0.00030467
1.2522	0.00030462
1.2532	0.00030457
1.2542	0.00030453
1.2552	0.00030448
1.2562	0.00030443
1.2572	0.00030439
1.2582	0.00030434
1.2592	0.0003043
1.2602	0.00030425
1.2612	0.00030421
1.2622	0.00030417
1.2632	0.00030412
1.2642	0.00030408
1.2652	0.00030404
1.2662	0.000304
1.2672	0.00030396
1.2682	0.00030392
1.2692	0.00030388
1.2702	0.00030384
1.2712	0.0003038
1.2722	0.00030376
1.2732	0.00030373
1.2742	0.00030369
1.2752	0.00030365
1.2762	0.00030362
1.2772	0.00030358
1.2782	0.00030355
1.2792	0.00030351
1.2802	0.00030348
1.2812	0.00030345
1.2822	0.00030341
1.2832	0.00030338
1.2842	0.00030335
1.2852	0.00030332
1.2862	0.00030329
1.2872	0.00030326
1.2882	0.00030323
1.2892	0.0003032
1.2902	0.00030318
1.2912	0.00030315
1.2922	0.00030312
1.2932	0.0003031
1.2942	0.00030307
1.2952	0.00030305
1.2962	0.00030302
1.2972	0.000303
1.2982	0.00030298
1.2992	0.00030295
1.3002	0.00030293
1.3012	0.00030291
1.3022	0.00030289
1.3032	0.00030287
1.3042	0.00030285
1.3052	0.00030283
1.3062	0.00030282
1.3072	0.0003028
1.3082	0.00030278
1.3092	0.00030277
1.3102	0.00030275
1.3112	0.00030274
1.3122	0.00030273
1.3132	0.00030271
1.3142	0.0003027
1.3152	0.00030269
1.3162	0.00030268
1.3172	0.00030267
1.3182	0.00030266
1.3192	0.00030265
1.3202	0.00030264
1.3212	0.00030263
1.3222	0.00030263
1.3232	0.00030262
1.3242	0.00030262
1.3252	0.00030261
1.3262	0.00030261
1.3272	0.00030261
1.3282	0.0003026
1.3292	0.0003026
1.3302	0.0003026
1.3312	0.0003026
1.3322	0.0003026
1.3332	0.0003026
1.3342	0.0003026
1.3352	0.00030261
1.3362	0.00030261
1.3372	0.00030262
1.3382	0.00030262
1.3392	0.00030263
1.3402	0.00030263
1.3412	0.00030264
1.3422	0.00030265
1.3432	0.00030266
1.3442	0.00030267
1.3452	0.00030268
1.3462	0.00030269
1.3472	0.0003027
1.3482	0.00030271
1.3492	0.00030272
1.3502	0.00030274
1.3512	0.00030275
1.3522	0.00030277
1.3532	0.00030278
1.3542	0.0003028
1.3552	0.00030282
1.3562	0.00030284
1.3572	0.00030286
1.3582	0.00030288
1.3592	0.0003029
1.3602	0.00030292
1.3612	0.00030294
1.3622	0.00030296
1.3632	0.00030299
1.3642	0.00030301
1.3652	0.00030304
1.3662	0.00030306
1.3672	0.00030309
1.3682	0.00030312
1.3692	0.00030315
1.3702	0.00030318
1.3712	0.00030321
1.3722	0.00030324
1.3732	0.00030327
1.3742	0.0003033
1.3752	0.00030334
1.3762	0.00030337
1.3772	0.0003034
1.3782	0.00030344
1.3792	0.00030348
1.3802	0.00030351
1.3812	0.00030355
1.3822	0.00030359
1.3832	0.00030363
1.3842	0.00030367
1.3852	0.00030371
1.3862	0.00030375
1.3872	0.0003038
1.3882	0.00030384
1.3892	0.00030388
1.3902	0.00030393
1.3912	0.00030397
1.3922	0.00030402
1.3932	0.00030407
1.3942	0.00030412
1.3952	0.00030416
1.3962	0.00030421
1.3972	0.00030426
1.3982	0.00030432
1.3992	0.00030437
1.4002	0.00030442
1.4012	0.00030447
1.4022	0.00030453
1.4032	0.00030458
1.4042	0.00030464
1.4052	0.0003047
1.4062	0.00030475
1.4072	0.00030481
1.4082	0.00030487
1.4092	0.00030493
1.4102	0.00030499
1.4112	0.00030505
1.4122	0.00030511
1.4132	0.00030518
1.4142	0.00030524
1.4152	0.0003053
1.4162	0.00030537
1.4172	0.00030543
1.4182	0.0003055
1.4192	0.00030557
1.4202	0.00030564
1.4212	0.00030571
1.4222	0.00030577
1.4232	0.00030585
1.4242	0.00030592
1.4252	0.00030599
1.4262	0.00030606
1.4272	0.00030613
1.4282	0.00030621
1.4292	0.00030628
1.4302	0.00030636
1.4312	0.00030643
1.4322	0.00030651
1.4332	0.00030659
1.4342	0.00030667
1.4352	0.00030675
1.4362	0.00030683
1.4372	0.00030691
1.4382	0.00030699
1.4392	0.00030707
1.4402	0.00030715
1.4412	0.00030724
1.4422	0.00030732
1.4432	0.00030741
1.4442	0.00030749
1.4452	0.00030758
1.4462	0.00030767
1.4472	0.00030775
1.4482	0.00030784
1.4492	0.00030793
1.4502	0.00030802
1.4512	0.00030811
1.4522	0.0003082
1.4532	0.00030829
1.4542	0.00030839
1.4552	0.00030848
1.4562	0.00030857
1.4572	0.00030867
1.4582	0.00030876
1.4592	0.00030886
1.4602	0.00030896
1.4612	0.00030905
1.4622	0.00030915
1.4632	0.00030925
1.4642	0.00030935
1.4652	0.00030945
1.4662	0.00030955
1.4672	0.00030965
1.4682	0.00030975
1.4692	0.00030986
1.4702	0.00030996
1.4712	0.00031006
1.4722	0.00031017
1.4732	0.00031027
1.4742	0.00031038
1.4752	0.00031048
1.4762	0.00031059
1.4772	0.0003107
1.4782	0.00031081
1.4792	0.00031092
1.4802	0.00031102
1.4812	0.00031113
1.4822	0.00031125
1.4832	0.00031136
1.4842	0.00031147
1.4852	0.00031158
1.4862	0.00031169
1.4872	0.00031181
1.4882	0.00031192
1.4892	0.00031203
1.4902	0.00031215
1.4912	0.00031227
1.4922	0.00031238
1.4932	0.0003125
1.4942	0.00031262
1.4952	0.00031273
1.4962	0.00031285
1.4972	0.00031297
1.4982	0.00031309
1.4992	0.00031321
1.5002	0.00031333
1.5012	0.00031345
1.5022	0.00031357
1.5032	0.0003137
1.5042	0.00031382
1.5052	0.00031394
1.5062	0.00031406
1.5072	0.00031419
1.5082	0.00031431
1.5092	0.00031444
1.5102	0.00031456
1.5112	0.00031469
1.5122	0.00031482
1.5132	0.00031494
1.5142	0.00031507
1.5152	0.0003152
1.5162	0.00031533
1.5172	0.00031546
1.5182	0.00031559
1.5192	0.00031571
1.5202	0.00031584
1.5212	0.00031598
1.5222	0.00031611
1.5232	0.00031624
1.5242	0.00031637
1.5252	0.0003165
1.5262	0.00031663
1.5272	0.00031677
1.5282	0.0003169
1.5292	0.00031704
1.5302	0.00031717
1.5312	0.0003173
1.5322	0.00031744
1.5332	0.00031757
1.5342	0.00031771
1.5352	0.00031785
1.5362	0.00031798
1.5372	0.00031812
1.5382	0.00031826
1.5392	0.00031839
1.5402	0.00031853
1.5412	0.00031867
1.5422	0.00031881
1.5432	0.00031895
1.5442	0.00031909
1.5452	0.00031923
1.5462	0.00031937
1.5472	0.00031951
1.5482	0.00031965
1.5492	0.00031979
1.5502	0.00031993
1.5512	0.00032007
1.5522	0.00032021
1.5532	0.00032036
1.5542	0.0003205
1.5552	0.00032064
1.5562	0.00032078
1.5572	0.00032093
1.5582	0.00032107
1.5592	0.00032121
1.5602	0.00032136
1.5612	0.0003215
1.5622	0.00032165
1.5632	0.00032179
1.5642	0.00032194
1.5652	0.00032208
1.5662	0.00032223
1.5672	0.00032237
1.5682	0.00032252
1.5692	0.00032266
1.5702	0.00032281
1.5712	0.00032296
1.5722	0.0003231
1.5732	0.00032325
1.5742	0.0003234
1.5752	0.00032354
1.5762	0.00032369
1.5772	0.00032384
1.5782	0.00032399
1.5792	0.00032413
1.5802	0.00032428
1.5812	0.00032443
1.5822	0.00032458
1.5832	0.00032473
1.5842	0.00032487
1.5852	0.00032502
1.5862	0.00032517
1.5872	0.00032532
1.5882	0.00032547
1.5892	0.00032562
1.5902	0.00032577
1.5912	0.00032592
1.5922	0.00032607
1.5932	0.00032622
1.5942	0.00032636
1.5952	0.00032651
1.5962	0.00032666
1.5972	0.00032681
1.5982	0.00032696
1.5992	0.00032711
1.6002	0.00032726
1.6012	0.00032741
1.6022	0.00032756
1.6032	0.00032771
1.6042	0.00032786
1.6052	0.00032801
1.6062	0.00032816
1.6072	0.00032831
1.6082	0.00032847
1.6092	0.00032862
1.6102	0.00032877
1.6112	0.00032892
1.6122	0.00032907
1.6132	0.00032922
1.6142	0.00032937
1.6152	0.00032952
1.6162	0.00032967
1.6172	0.00032982
1.6182	0.00032997
1.6192	0.00033012
1.6202	0.00033027
1.6212	0.00033042
1.6222	0.00033057
1.6232	0.00033072
1.6242	0.00033087
1.6252	0.00033102
1.6262	0.00033117
1.6272	0.00033132
1.6282	0.00033147
1.6292	0.00033162
1.6302	0.00033177
1.6312	0.00033192
1.6322	0.00033207
1.6332	0.00033221
1.6342	0.00033236
1.6352	0.00033251
1.6362	0.00033266
1.6372	0.00033281
1.6382	0.00033296
1.6392	0.00033311
1.6402	0.00033326
1.6412	0.0003334
1.6422	0.00033355
1.6432	0.0003337
1.6442	0.00033385
1.6452	0.000334
1.6462	0.00033414
1.6472	0.00033429
1.6482	0.00033444
1.6492	0.00033459
1.6502	0.00033473
1.6512	0.00033488
1.6522	0.00033503
1.6532	0.00033517
1.6542	0.00033532
1.6552	0.00033546
1.6562	0.00033561
1.6572	0.00033576
1.6582	0.0003359
1.6592	0.00033605
1.6602	0.00033619
1.6612	0.00033634
1.6622	0.00033648
1.6632	0.00033662
1.6642	0.00033677
1.6652	0.00033691
1.6662	0.00033706
1.6672	0.0003372
1.6682	0.00033734
1.6692	0.00033749
1.6702	0.00033763
1.6712	0.00033777
1.6722	0.00033791
1.6732	0.00033805
1.6742	0.0003382
1.6752	0.00033834
1.6762	0.00033848
1.6772	0.00033862
1.6782	0.00033876
1.6792	0.0003389
1.6802	0.00033904
1.6812	0.00033918
1.6822	0.00033932
1.6832	0.00033946
1.6842	0.0003396
1.6852	0.00033973
1.6862	0.00033987
1.6872	0.00034001
1.6882	0.00034015
1.6892	0.00034028
1.6902	0.00034042
1.6912	0.00034056
1.6922	0.00034069
1.6932	0.00034083
1.6942	0.00034097
1.6952	0.0003411
1.6962	0.00034124
1.6972	0.00034137
1.6982	0.0003415
1.6992	0.00034164
1.7002	0.00034177
1.7012	0.0003419
1.7022	0.00034204
1.7032	0.00034217
1.7042	0.0003423
1.7052	0.00034243
1.7062	0.00034256
1.7072	0.00034269
1.7082	0.00034282
1.7092	0.00034295
1.7102	0.00034308
1.7112	0.00034321
1.7122	0.00034334
1.7132	0.00034347
1.7142	0.0003436
1.7152	0.00034373
1.7162	0.00034385
1.7172	0.00034398
1.7182	0.00034411
1.7192	0.00034423
1.7202	0.00034436
1.7212	0.00034448
1.7222	0.00034461
1.7232	0.00034473
1.7242	0.00034486
1.7252	0.00034498
1.7262	0.0003451
1.7272	0.00034523
1.7282	0.00034535
1.7292	0.00034547
1.7302	0.00034559
1.7312	0.00034571
1.7322	0.00034583
1.7332	0.00034595
1.7342	0.00034607
1.7352	0.00034619
1.7362	0.00034631
1.7372	0.00034643
1.7382	0.00034654
1.7392	0.00034666
1.7402	0.00034678
1.7412	0.00034689
1.7422	0.00034701
1.7432	0.00034712
1.7442	0.00034724
1.7452	0.00034735
1.7462	0.00034747
1.7472	0.00034758
1.7482	0.00034769
1.7492	0.00034781
1.7503	0.00034792
1.7513	0.00034803
1.7523	0.00034814
1.7533	0.00034825
1.7543	0.00034836
1.7553	0.00034847
1.7563	0.00034858
1.7573	0.00034869
1.7583	0.00034879
1.7593	0.0003489
1.7603	0.00034901
1.7613	0.00034911
1.7623	0.00034922
1.7633	0.00034933
1.7643	0.00034943
1.7653	0.00034953
1.7663	0.00034964
1.7673	0.00034974
1.7683	0.00034984
1.7693	0.00034995
1.7703	0.00035005
1.7713	0.00035015
1.7723	0.00035025
1.7733	0.00035035
1.7743	0.00035045
1.7753	0.00035055
1.7763	0.00035065
1.7773	0.00035074
1.7783	0.00035084
1.7793	0.00035094
1.7803	0.00035103
1.7813	0.00035113
1.7823	0.00035123
1.7833	0.00035132
1.7843	0.00035141
1.7853	0.00035151
1.7863	0.0003516
1.7873	0.00035169
1.7883	0.00035179
1.7893	0.00035188
1.7903	0.00035197
1.7913	0.00035206
1.7923	0.00035215
1.7933	0.00035224
1.7943	0.00035233
1.7953	0.00035241
1.7963	0.0003525
1.7973	0.00035259
1.7983	0.00035267
1.7993	0.00035276
1.8003	0.00035285
1.8013	0.00035293
1.8023	0.00035301
1.8033	0.0003531
1.8043	0.00035318
1.8053	0.00035326
1.8063	0.00035334
1.8073	0.00035343
1.8083	0.00035351
1.8093	0.00035359
1.8103	0.00035367
1.8113	0.00035375
1.8123	0.00035382
1.8133	0.0003539
1.8143	0.00035398
1.8153	0.00035406
1.8163	0.00035413
1.8173	0.00035421
1.8183	0.00035428
1.8193	0.00035436
1.8203	0.00035443
1.8213	0.0003545
1.8223	0.00035458
1.8233	0.00035465
1.8243	0.00035472
1.8253	0.00035479
1.8263	0.00035486
1.8273	0.00035493
1.8283	0.000355
1.8293	0.00035507
1.8303	0.00035514
1.8313	0.00035521
1.8323	0.00035527
1.8333	0.00035534
1.8343	0.0003554
1.8353	0.00035547
1.8363	0.00035553
1.8373	0.0003556
1.8383	0.00035566
1.8393	0.00035573
1.8403	0.00035579
1.8413	0.00035585
1.8423	0.00035591
1.8433	0.00035597
1.8443	0.00035603
1.8453	0.00035609
1.8463	0.00035615
1.8473	0.00035621
1.8483	0.00035627
1.8493	0.00035632
1.8503	0.00035638
1.8513	0.00035644
1.8523	0.00035649
1.8533	0.00035655
1.8543	0.0003566
1.8553	0.00035665
1.8563	0.00035671
1.8573	0.00035676
1.8583	0.00035681
1.8593	0.00035686
1.8603	0.00035691
1.8613	0.00035696
1.8623	0.00035701
1.8633	0.00035706
1.8643	0.00035711
1.8653	0.00035716
1.8663	0.00035721
1.8673	0.00035725
1.8683	0.0003573
1.8693	0.00035735
1.8703	0.00035739
1.8713	0.00035744
1.8723	0.00035748
1.8733	0.00035752
1.8743	0.00035757
1.8753	0.00035761
1.8763	0.00035765
1.8773	0.00035769
1.8783	0.00035773
1.8793	0.00035777
1.8803	0.00035781
1.8813	0.00035785
1.8823	0.00035789
1.8833	0.00035793
1.8843	0.00035797
1.8853	0.000358
1.8863	0.00035804
1.8873	0.00035808
1.8883	0.00035811
1.8893	0.00035815
1.8903	0.00035818
1.8913	0.00035821
1.8923	0.00035825
1.8933	0.00035828
1.8943	0.00035831
1.8953	0.00035834
1.8963	0.00035837
1.8973	0.0003584
1.8983	0.00035843
1.8993	0.00035846
1.9003	0.00035849
1.9013	0.00035852
1.9023	0.00035855
1.9033	0.00035857
1.9043	0.0003586
1.9053	0.00035863
1.9063	0.00035865
1.9073	0.00035868
1.9083	0.0003587
1.9093	0.00035873
1.9103	0.00035875
1.9113	0.00035877
1.9123	0.00035879
1.9133	0.00035882
1.9143	0.00035884
1.9153	0.00035886
1.9163	0.00035888
1.9173	0.0003589
1.9183	0.00035892
1.9193	0.00035894
1.9203	0.00035895
1.9213	0.00035897
1.9223	0.00035899
1.9233	0.00035901
1.9243	0.00035902
1.9253	0.00035904
1.9263	0.00035905
1.9273	0.00035907
1.9283	0.00035908
1.9293	0.0003591
1.9303	0.00035911
1.9313	0.00035912
1.9323	0.00035913
1.9333	0.00035914
1.9343	0.00035916
1.9353	0.00035917
1.9363	0.00035918
1.9373	0.00035919
1.9383	0.0003592
1.9393	0.0003592
1.9403	0.00035921
1.9413	0.00035922
1.9423	0.00035923
1.9433	0.00035924
1.9443	0.00035924
1.9453	0.00035925
1.9463	0.00035925
1.9473	0.00035926
1.9483	0.00035926
1.9493	0.00035927
1.9503	0.00035927
1.9513	0.00035927
1.9523	0.00035928
1.9533	0.00035928
1.9543	0.00035928
1.9553	0.00035928
1.9563	0.00035928
1.9573	0.00035928
1.9583	0.00035928
1.9593	0.00035928
1.9603	0.00035928
1.9613	0.00035928
1.9623	0.00035928
1.9633	0.00035928
1.9643	0.00035927
1.9653	0.00035927
1.9663	0.00035927
1.9673	0.00035926
1.9683	0.00035926
1.9693	0.00035925
1.9703	0.00035925
1.9713	0.00035924
1.9723	0.00035924
1.9733	0.00035923
1.9743	0.00035922
1.9753	0.00035922
1.9763	0.00035921
1.9773	0.0003592
1.9783	0.00035919
1.9793	0.00035918
1.9803	0.00035917
1.9813	0.00035916
1.9823	0.00035915
1.9833	0.00035914
1.9843	0.00035913
1.9853	0.00035912
1.9863	0.00035911
1.9873	0.0003591
1.9883	0.00035908
1.9893	0.00035907
1.9903	0.00035906
1.9913	0.00035904
1.9923	0.00035903
1.9933	0.00035901
1.9943	0.000359
1.9953	0.00035898
1.9963	0.00035897
1.9973	0.00035895
1.9983	0.00035894
1.9993	0.00035892
2.0003	0.0003589
2.0013	0.00035889
2.0023	0.00035887
2.0033	0.00035885
2.0043	0.00035883
2.0053	0.00035881
2.0063	0.00035879
2.0073	0.00035877
2.0083	0.00035875
2.0093	0.00035873
2.0103	0.00035871
2.0113	0.00035869
2.0123	0.00035867
2.0133	0.00035865
2.0143	0.00035863
2.0153	0.0003586
2.0163	0.00035858
2.0173	0.00035856
2.0183	0.00035854
2.0193	0.00035851
2.0203	0.00035849
2.0213	0.00035846
2.0223	0.00035844
2.0233	0.00035841
2.0243	0.00035839
2.0253	0.00035836
2.0263	0.00035834
2.0273	0.00035831
2.0283	0.00035829
2.0293	0.00035826
2.0303	0.00035823
2.0313	0.0003582
2.0323	0.00035818
2.0333	0.00035815
2.0343	0.00035812
2.0353	0.00035809
2.0363	0.00035806
2.0373	0.00035804
2.0383	0.00035801
2.0393	0.00035798
2.0403	0.00035795
2.0413	0.00035792
2.0423	0.00035789
2.0433	0.00035786
2.0443	0.00035782
2.0453	0.00035779
2.0463	0.00035776
2.0473	0.00035773
2.0483	0.0003577
2.0493	0.00035767
2.0503	0.00035763
2.0513	0.0003576
2.0523	0.00035757
2.0533	0.00035753
2.0543	0.0003575
2.0553	0.00035747
2.0563	0.00035743
2.0573	0.0003574
2.0583	0.00035736
2.0593	0.00035733
2.0603	0.00035729
2.0613	0.00035726
2.0623	0.00035722
2.0633	0.00035719
2.0643	0.00035715
2.0653	0.00035712
2.0663	0.00035708
2.0673	0.00035704
2.0683	0.00035701
2.0693	0.00035697
2.0703	0.00035693
2.0713	0.0003569
2.0723	0.00035686
2.0733	0.00035682
2.0743	0.00035678
2.0753	0.00035674
2.0763	0.00035671
2.0773	0.00035667
2.0783	0.00035663
2.0793	0.00035659
2.0803	0.00035655
2.0813	0.00035651
2.0823	0.00035647
2.0833	0.00035643
2.0843	0.00035639
2.0853	0.00035635
2.0863	0.00035631
2.0873	0.00035627
2.0883	0.00035623
2.0893	0.00035619
2.0903	0.00035615
2.0913	0.00035611
2.0923	0.00035607
2.0933	0.00035603
2.0943	0.00035598
2.0953	0.00035594
2.0963	0.0003559
2.0973	0.00035586
2.0983	0.00035582
2.0993	0.00035577
2.1003	0.00035573
2.1013	0.00035569
2.1023	0.00035565
2.1033	0.0003556
2.1043	0.00035556
2.1053	0.00035552
2.1063	0.00035548
2.1073	0.00035543
2.1083	0.00035539
2.1093	0.00035534
2.1103	0.0003553
2.1113	0.00035526
2.1123	0.00035521
2.1133	0.00035517
2.1143	0.00035513
2.1153	0.00035508
2.1163	0.00035504
2.1173	0.00035499
2.1183	0.00035495
2.1193	0.0003549
2.1203	0.00035486
2.1213	0.00035481
2.1223	0.00035477
2.1233	0.00035472
2.1243	0.00035468
2.1253	0.00035463
2.1263	0.00035459
2.1273	0.00035454
2.1283	0.0003545
2.1293	0.00035445
2.1303	0.0003544
2.1313	0.00035436
2.1323	0.00035431
2.1333	0.00035427
2.1343	0.00035422
2.1353	0.00035417
2.1363	0.00035413
2.1373	0.00035408
2.1383	0.00035404
2.1393	0.00035399
2.1403	0.00035394
2.1413	0.0003539
2.1423	0.00035385
2.1433	0.0003538
2.1443	0.00035376
2.1453	0.00035371
2.1463	0.00035366
2.1473	0.00035362
2.1483	0.00035357
2.1493	0.00035352
2.1503	0.00035348
2.1513	0.00035343
2.1523	0.00035338
2.1533	0.00035334
2.1543	0.00035329
2.1553	0.00035324
2.1563	0.00035319
2.1573	0.00035315
2.1583	0.0003531
2.1593	0.00035305
2.1603	0.00035301
2.1613	0.00035296
2.1623	0.00035291
2.1633	0.00035286
2.1643	0.00035282
2.1653	0.00035277
2.1663	0.00035272
2.1673	0.00035267
2.1683	0.00035263
2.1693	0.00035258
2.1703	0.00035253
2.1713	0.00035249
2.1723	0.00035244
2.1733	0.00035239
2.1743	0.00035234
2.1753	0.0003523
2.1763	0.00035225
2.1773	0.0003522
2.1783	0.00035215
2.1793	0.00035211
2.1803	0.00035206
2.1813	0.00035201
2.1823	0.00035197
2.1833	0.00035192
2.1843	0.00035187
2.1853	0.00035182
2.1863	0.00035178
2.1873	0.00035173
2.1883	0.00035168
2.1893	0.00035164
2.1903	0.00035159
2.1913	0.00035154
2.1923	0.00035149
2.1933	0.00035145
2.1943	0.0003514
2.1953	0.00035135
2.1963	0.00035131
2.1973	0.00035126
2.1983	0.00035121
2.1993	0.00035117
2.2003	0.00035112
2.2013	0.00035107
2.2023	0.00035103
2.2033	0.00035098
2.2043	0.00035094
2.2053	0.00035089
2.2063	0.00035084
2.2073	0.0003508
2.2083	0.00035075
2.2093	0.0003507
2.2103	0.00035066
2.2113	0.00035061
2.2123	0.00035057
2.2133	0.00035052
2.2143	0.00035048
2.2153	0.00035043
2.2163	0.00035038
2.2173	0.00035034
2.2183	0.00035029
2.2193	0.00035025
2.2203	0.0003502
2.2213	0.00035016
2.2223	0.00035011
2.2233	0.00035007
2.2243	0.00035002
2.2253	0.00034998
2.2263	0.00034993
2.2273	0.00034989
2.2283	0.00034984
2.2293	0.0003498
2.2303	0.00034976
2.2313	0.00034971
2.2323	0.00034967
2.2333	0.00034962
2.2343	0.00034958
2.2353	0.00034953
2.2363	0.00034949
2.2373	0.00034945
2.2383	0.0003494
2.2393	0.00034936
2.2403	0.00034932
2.2413	0.00034927
2.2423	0.00034923
2.2433	0.00034919
2.2443	0.00034915
2.2453	0.0003491
2.2463	0.00034906
2.2473	0.00034902
2.2483	0.00034897
2.2493	0.00034893
2.2503	0.00034889
2.2513	0.00034885
2.2523	0.00034881
2.2533	0.00034876
2.2543	0.00034872
2.2553	0.00034868
2.2563	0.00034864
2.2573	0.0003486
2.2583	0.00034856
2.2593	0.00034852
2.2603	0.00034848
2.2613	0.00034844
2.2623	0.00034839
2.2633	0.00034835
2.2643	0.00034831
2.2653	0.00034827
2.2663	0.00034823
2.2673	0.00034819
2.2683	0.00034815
2.2693	0.00034811
2.2703	0.00034808
2.2713	0.00034804
2.2723	0.000348
2.2733	0.00034796
2.2743	0.00034792
2.2753	0.00034788
2.2763	0.00034784
2.2773	0.0003478
2.2783	0.00034777
2.2793	0.00034773
2.2803	0.00034769
2.2813	0.00034765
2.2823	0.00034761
2.2833	0.00034758
2.2843	0.00034754
2.2853	0.0003475
2.2863	0.00034747
2.2873	0.00034743
2.2883	0.00034739
2.2893	0.00034736
2.2903	0.00034732
2.2913	0.00034728
2.2923	0.00034725
2.2933	0.00034721
2.2943	0.00034718
2.2953	0.00034714
2.2963	0.00034711
2.2973	0.00034707
2.2983	0.00034704
2.2993	0.000347
2.3003	0.00034697
2.3013	0.00034693
2.3023	0.0003469
2.3033	0.00034686
2.3043	0.00034683
2.3053	0.0003468
2.3063	0.00034676
2.3073	0.00034673
2.3083	0.0003467
2.3093	0.00034666
2.3103	0.00034663
2.3113	0.0003466
2.3123	0.00034657
2.3133	0.00034653
2.3143	0.0003465
2.3153	0.00034647
2.3163	0.00034644
2.3173	0.00034641
2.3183	0.00034638
2.3193	0.00034635
2.3203	0.00034631
2.3213	0.00034628
2.3223	0.00034625
2.3233	0.00034622
2.3243	0.00034619
2.3253	0.00034616
2.3263	0.00034613
2.3273	0.0003461
2.3283	0.00034608
2.3293	0.00034605
2.3303	0.00034602
2.3313	0.00034599
2.3323	0.00034596
2.3333	0.00034593
2.3343	0.0003459
2.3353	0.00034588
2.3363	0.00034585
2.3373	0.00034582
2.3383	0.0003458
2.3393	0.00034577
2.3403	0.00034574
2.3413	0.00034571
2.3423	0.00034569
2.3433	0.00034566
2.3443	0.00034564
2.3453	0.00034561
2.3463	0.00034559
2.3473	0.00034556
2.3483	0.00034554
2.3493	0.00034551
2.3503	0.00034549
2.3513	0.00034546
2.3523	0.00034544
2.3533	0.00034541
2.3543	0.00034539
2.3553	0.00034537
2.3563	0.00034534
2.3573	0.00034532
2.3583	0.0003453
2.3593	0.00034527
2.3603	0.00034525
2.3613	0.00034523
2.3623	0.00034521
2.3633	0.00034519
2.3643	0.00034516
2.3653	0.00034514
2.3663	0.00034512
2.3673	0.0003451
2.3683	0.00034508
2.3693	0.00034506
2.3703	0.00034504
2.3713	0.00034502
2.3723	0.000345
2.3733	0.00034498
2.3743	0.00034496
2.3753	0.00034494
2.3763	0.00034492
2.3773	0.0003449
2.3783	0.00034489
2.3793	0.00034487
2.3803	0.00034485
2.3813	0.00034483
2.3823	0.00034481
2.3833	0.0003448
2.3843	0.00034478
2.3853	0.00034476
2.3863	0.00034475
2.3873	0.00034473
2.3883	0.00034471
2.3893	0.0003447
2.3903	0.00034468
2.3913	0.00034467
2.3923	0.00034465
2.3933	0.00034464
2.3943	0.00034462
2.3953	0.00034461
2.3963	0.00034459
2.3973	0.00034458
2.3983	0.00034457
2.3993	0.00034455
2.4003	0.00034454
2.4013	0.00034453
2.4023	0.00034451
2.4033	0.0003445
2.4043	0.00034449
2.4053	0.00034447
2.4063	0.00034446
2.4073	0.00034445
2.4083	0.00034444
2.4093	0.00034443
2.4103	0.00034442
2.4113	0.00034441
2.4123	0.0003444
2.4133	0.00034439
2.4143	0.00034438
2.4153	0.00034437
2.4163	0.00034436
2.4173	0.00034435
2.4183	0.00034434
2.4193	0.00034433
2.4203	0.00034432
2.4213	0.00034431
2.4223	0.0003443
2.4233	0.0003443
2.4243	0.00034429
2.4253	0.00034428
2.4263	0.00034427
2.4273	0.00034427
2.4283	0.00034426
2.4293	0.00034425
2.4303	0.00034425
2.4313	0.00034424
2.4323	0.00034424
2.4333	0.00034423
2.4343	0.00034422
2.4353	0.00034422
2.4363	0.00034421
2.4373	0.00034421
2.4383	0.00034421
2.4393	0.0003442
2.4403	0.0003442
2.4413	0.00034419
2.4423	0.00034419
2.4433	0.00034419
2.4443	0.00034418
2.4453	0.00034418
2.4463	0.00034418
2.4473	0.00034418
2.4483	0.00034418
2.4493	0.00034417
2.4504	0.00034417
2.4514	0.00034417
2.4524	0.00034417
2.4534	0.00034417
2.4544	0.00034417
2.4554	0.00034417
2.4564	0.00034417
2.4574	0.00034417
2.4584	0.00034417
2.4594	0.00034417
2.4604	0.00034417
2.4614	0.00034417
2.4624	0.00034417
2.4634	0.00034417
2.4644	0.00034418
2.4654	0.00034418
2.4664	0.00034418
2.4674	0.00034418
2.4684	0.00034419
2.4694	0.00034419
2.4704	0.00034419
2.4714	0.00034419
2.4724	0.0003442
2.4734	0.0003442
2.4744	0.00034421
2.4754	0.00034421
2.4764	0.00034422
2.4774	0.00034422
2.4784	0.00034423
2.4794	0.00034423
2.4804	0.00034424
2.4814	0.00034424
2.4824	0.00034425
2.4834	0.00034425
2.4844	0.00034426
2.4854	0.00034427
2.4864	0.00034427
2.4874	0.00034428
2.4884	0.00034429
2.4894	0.0003443
2.4904	0.0003443
2.4914	0.00034431
2.4924	0.00034432
2.4934	0.00034433
2.4944	0.00034434
2.4954	0.00034435
2.4964	0.00034436
2.4974	0.00034437
2.4984	0.00034438
2.4994	0.00034439
2.5004	0.0003444
2.5014	0.00034441
2.5024	0.00034442
2.5034	0.00034443
2.5044	0.00034444
2.5054	0.00034445
2.5064	0.00034446
2.5074	0.00034447
2.5084	0.00034449
2.5094	0.0003445
2.5104	0.00034451
2.5114	0.00034452
2.5124	0.00034454
2.5134	0.00034455
2.5144	0.00034456
2.5154	0.00034458
2.5164	0.00034459
2.5174	0.0003446
2.5184	0.00034462
2.5194	0.00034463
2.5204	0.00034465
2.5214	0.00034466
2.5224	0.00034468
2.5234	0.00034469
2.5244	0.00034471
2.5254	0.00034472
2.5264	0.00034474
2.5274	0.00034476
2.5284	0.00034477
2.5294	0.00034479
2.5304	0.00034481
2.5314	0.00034482
2.5324	0.00034484
2.5334	0.00034486
2.5344	0.00034488
2.5354	0.00034489
2.5364	0.00034491
2.5374	0.00034493
2.5384	0.00034495
2.5394	0.00034497
2.5404	0.00034499
2.5414	0.00034501
2.5424	0.00034502
2.5434	0.00034504
2.5444	0.00034506
2.5454	0.00034508
2.5464	0.0003451
2.5474	0.00034513
2.5484	0.00034515
2.5494	0.00034517
2.5504	0.00034519
2.5514	0.00034521
2.5524	0.00034523
2.5534	0.00034525
2.5544	0.00034527
2.5554	0.0003453
2.5564	0.00034532
2.5574	0.00034534
2.5584	0.00034536
2.5594	0.00034539
2.5604	0.00034541
2.5614	0.00034543
2.5624	0.00034546
2.5634	0.00034548
2.5644	0.00034551
2.5654	0.00034553
2.5664	0.00034555
2.5674	0.00034558
2.5684	0.0003456
2.5694	0.00034563
2.5704	0.00034565
2.5714	0.00034568
2.5724	0.00034571
2.5734	0.00034573
2.5744	0.00034576
2.5754	0.00034578
2.5764	0.00034581
2.5774	0.00034584
2.5784	0.00034586
2.5794	0.00034589
2.5804	0.00034592
2.5814	0.00034594
2.5824	0.00034597
2.5834	0.000346
2.5844	0.00034603
2.5854	0.00034606
2.5864	0.00034608
2.5874	0.00034611
2.5884	0.00034614
2.5894	0.00034617
2.5904	0.0003462
2.5914	0.00034623
2.5924	0.00034626
2.5934	0.00034629
2.5944	0.00034632
2.5954	0.00034635
2.5964	0.00034638
2.5974	0.00034641
2.5984	0.00034644
2.5994	0.00034647
2.6004	0.0003465
2.6014	0.00034653
2.6024	0.00034656
2.6034	0.00034659
2.6044	0.00034663
2.6054	0.00034666
2.6064	0.00034669
2.6074	0.00034672
2.6084	0.00034676
2.6094	0.00034679
2.6104	0.00034682
2.6114	0.00034685
2.6124	0.00034689
2.6134	0.00034692
2.6144	0.00034695
2.6154	0.00034699
2.6164	0.00034702
2.6174	0.00034705
2.6184	0.00034709
2.6194	0.00034712
2.6204	0.00034716
2.6214	0.00034719
2.6224	0.00034723
2.6234	0.00034726
2.6244	0.0003473
2.6254	0.00034733
2.6264	0.00034737
2.6274	0.0003474
2.6284	0.00034744
2.6294	0.00034748
2.6304	0.00034751
2.6314	0.00034755
2.6324	0.00034758
2.6334	0.00034762
2.6344	0.00034766
2.6354	0.0003477
2.6364	0.00034773
2.6374	0.00034777
2.6384	0.00034781
2.6394	0.00034784
2.6404	0.00034788
2.6414	0.00034792
2.6424	0.00034796
2.6434	0.000348
2.6444	0.00034804
2.6454	0.00034807
2.6464	0.00034811
2.6474	0.00034815
2.6484	0.00034819
2.6494	0.00034823
2.6504	0.00034827
2.6514	0.00034831
2.6524	0.00034835
2.6534	0.00034839
2.6544	0.00034843
2.6554	0.00034847
2.6564	0.00034851
2.6574	0.00034855
2.6584	0.00034859
2.6594	0.00034863
2.6604	0.00034867
2.6614	0.00034871
2.6624	0.00034875
2.6634	0.00034879
2.6644	0.00034884
2.6654	0.00034888
2.6664	0.00034892
2.6674	0.00034896
2.6684	0.000349
2.6694	0.00034904
2.6704	0.00034909
2.6714	0.00034913
2.6724	0.00034917
2.6734	0.00034921
2.6744	0.00034926
2.6754	0.0003493
2.6764	0.00034934
2.6774	0.00034939
2.6784	0.00034943
2.6794	0.00034947
2.6804	0.00034952
2.6814	0.00034956
2.6824	0.0003496
2.6834	0.00034965
2.6844	0.00034969
2.6854	0.00034974
2.6864	0.00034978
2.6874	0.00034983
2.6884	0.00034987
2.6894	0.00034991
2.6904	0.00034996
2.6914	0.00035
2.6924	0.00035005
2.6934	0.0003501
2.6944	0.00035014
2.6954	0.00035019
2.6964	0.00035023
2.6974	0.00035028
2.6984	0.00035032
2.6994	0.00035037
2.7004	0.00035042
2.7014	0.00035046
2.7024	0.00035051
2.7034	0.00035055
2.7044	0.0003506
2.7054	0.00035065
2.7064	0.00035069
2.7074	0.00035074
2.7084	0.00035079
2.7094	0.00035084
2.7104	0.00035088
2.7114	0.00035093
2.7124	0.00035098
2.7134	0.00035103
2.7144	0.00035107
2.7154	0.00035112
2.7164	0.00035117
2.7174	0.00035122
2.7184	0.00035127
2.7194	0.00035131
2.7204	0.00035136
2.7214	0.00035141
2.7224	0.00035146
2.7234	0.00035151
2.7244	0.00035156
2.7254	0.00035161
2.7264	0.00035165
2.7274	0.0003517
2.7284	0.00035175
2.7294	0.0003518
2.7304	0.00035185
2.7314	0.0003519
2.7324	0.00035195
2.7334	0.000352
2.7344	0.00035205
2.7354	0.0003521
2.7364	0.00035215
2.7374	0.0003522
2.7384	0.00035225
2.7394	0.0003523
2.7404	0.00035235
2.7414	0.0003524
2.7424	0.00035245
2.7434	0.0003525
2.7444	0.00035255
2.7454	0.0003526
2.7464	0.00035265
2.7474	0.00035271
2.7484	0.00035276
2.7494	0.00035281
2.7504	0.00035286
2.7514	0.00035291
2.7524	0.00035296
2.7534	0.00035301
2.7544	0.00035307
2.7554	0.00035312
2.7564	0.00035317
2.7574	0.00035322
2.7584	0.00035327
2.7594	0.00035332
2.7604	0.00035338
2.7614	0.00035343
2.7624	0.00035348
2.7634	0.00035353
2.7644	0.00035359
2.7654	0.00035364
2.7664	0.00035369
2.7674	0.00035374
2.7684	0.0003538
2.7694	0.00035385
2.7704	0.0003539
2.7714	0.00035395
2.7724	0.00035401
2.7734	0.00035406
2.7744	0.00035411
2.7754	0.00035417
2.7764	0.00035422
2.7774	0.00035427
2.7784	0.00035433
2.7794	0.00035438
2.7804	0.00035443
2.7814	0.00035449
2.7824	0.00035454
2.7834	0.0003546
2.7844	0.00035465
2.7854	0.0003547
2.7864	0.00035476
2.7874	0.00035481
2.7884	0.00035486
2.7894	0.00035492
2.7904	0.00035497
2.7914	0.00035503
2.7924	0.00035508
2.7934	0.00035514
2.7944	0.00035519
2.7954	0.00035524
2.7964	0.0003553
2.7974	0.00035535
2.7984	0.00035541
2.7994	0.00035546
2.8004	0.00035552
2.8014	0.00035557
2.8024	0.00035563
2.8034	0.00035568
2.8044	0.00035574
2.8054	0.00035579
2.8064	0.00035585
2.8074	0.0003559
2.8084	0.00035596
2.8094	0.00035601
2.8104	0.00035607
2.8114	0.00035612
2.8124	0.00035618
2.8134	0.00035624
2.8144	0.00035629
2.8154	0.00035635
2.8164	0.0003564
2.8174	0.00035646
2.8184	0.00035651
2.8194	0.00035657
2.8204	0.00035662
2.8214	0.00035668
2.8224	0.00035674
2.8234	0.00035679
2.8244	0.00035685
2.8254	0.0003569
2.8264	0.00035696
2.8274	0.00035702
2.8284	0.00035707
2.8294	0.00035713
2.8304	0.00035718
2.8314	0.00035724
2.8324	0.0003573
2.8334	0.00035735
2.8344	0.00035741
2.8354	0.00035747
2.8364	0.00035752
2.8374	0.00035758
2.8384	0.00035763
2.8394	0.00035769
2.8404	0.00035775
2.8414	0.0003578
2.8424	0.00035786
2.8434	0.00035792
2.8444	0.00035797
2.8454	0.00035803
2.8464	0.00035809
2.8474	0.00035814
2.8484	0.0003582
2.8494	0.00035826
2.8504	0.00035831
2.8514	0.00035837
2.8524	0.00035843
2.8534	0.00035848
2.8544	0.00035854
2.8554	0.0003586
2.8564	0.00035866
2.8574	0.00035871
2.8584	0.00035877
2.8594	0.00035883
2.8604	0.00035888
2.8614	0.00035894
2.8624	0.000359
2.8634	0.00035905
2.8644	0.00035911
2.8654	0.00035917
2.8664	0.00035923
2.8674	0.00035928
2.8684	0.00035934
2.8694	0.0003594
2.8704	0.00035945
2.8714	0.00035951
2.8724	0.00035957
2.8734	0.00035963
2.8744	0.00035968
2.8754	0.00035974
2.8764	0.0003598
2.8774	0.00035986
2.8784	0.00035991
2.8794	0.00035997
2.8804	0.00036003
2.8814	0.00036008
2.8824	0.00036014
2.8834	0.0003602
2.8844	0.00036026
2.8854	0.00036031
2.8864	0.00036037
2.8874	0.00036043
2.8884	0.00036049
2.8894	0.00036054
2.8904	0.0003606
2.8914	0.00036066
2.8924	0.00036072
2.8934	0.00036077
2.8944	0.00036083
2.8954	0.00036089
2.8964	0.00036095
2.8974	0.000361
2.8984	0.00036106
2.8994	0.00036112
2.9004	0.00036118
2.9014	0.00036123
2.9024	0.00036129
2.9034	0.00036135
2.9044	0.00036141
2.9054	0.00036146
2.9064	0.00036152
2.9074	0.00036158
2.9084	0.00036164
2.9094	0.00036169
2.9104	0.00036175
2.9114	0.00036181
2.9124	0.00036186
2.9134	0.00036192
2.9144	0.00036198
2.9154	0.00036204
2.9164	0.00036209
2.9174	0.00036215
2.9184	0.00036221
2.9194	0.00036227
2.9204	0.00036232
2.9214	0.00036238
2.9224	0.00036244
2.9234	0.0003625
2.9244	0.00036255
2.9254	0.00036261
2.9264	0.00036267
2.9274	0.00036273
2.9284	0.00036278
2.9294	0.00036284
2.9304	0.0003629
2.9314	0.00036295
2.9324	0.00036301
2.9334	0.00036307
2.9344	0.00036313
2.9354	0.00036318
2.9364	0.00036324
2.9374	0.0003633
2.9384	0.00036336
2.9394	0.00036341
2.9404	0.00036347
2.9414	0.00036353
2.9424	0.00036358
2.9434	0.00036364
2.9444	0.0003637
2.9454	0.00036376
2.9464	0.00036381
2.9474	0.00036387
2.9484	0.00036393
2.9494	0.00036398
2.9504	0.00036404
2.9514	0.0003641
2.9524	0.00036415
2.9534	0.00036421
2.9544	0.00036427
2.9554	0.00036432
2.9564	0.00036438
2.9574	0.00036444
2.9584	0.0003645
2.9594	0.00036455
2.9604	0.00036461
2.9614	0.00036467
2.9624	0.00036472
2.9634	0.00036478
2.9644	0.00036484
2.9654	0.00036489
2.9664	0.00036495
2.9674	0.00036501
2.9684	0.00036506
2.9694	0.00036512
2.9704	0.00036518
2.9714	0.00036523
2.9724	0.00036529
2.9734	0.00036534
2.9744	0.0003654
2.9754	0.00036546
2.9764	0.00036551
2.9774	0.00036557
2.9784	0.00036563
2.9794	0.00036568
2.9804	0.00036574
2.9814	0.0003658
2.9824	0.00036585
2.9834	0.00036591
2.9844	0.00036596
2.9854	0.00036602
2.9864	0.00036608
2.9874	0.00036613
2.9884	0.00036619
2.9894	0.00036624
2.9904	0.0003663
2.9914	0.00036636
2.9924	0.00036641
2.9934	0.00036647
2.9944	0.00036652
2.9954	0.00036658
2.9964	0.00036663
2.9974	0.00036669
2.9984	0.00036675
2.9994	0.0003668
3.0004	0.00036686
3.0014	0.00036691
3.0024	0.00036697
3.0034	0.00036702
3.0044	0.00036708
3.0054	0.00036713
3.0064	0.00036719
3.0074	0.00036724
3.0084	0.0003673
3.0094	0.00036736
3.0104	0.00036741
3.0114	0.00036747
3.0124	0.00036752
3.0134	0.00036758
3.0144	0.00036763
3.0154	0.00036769
3.0164	0.00036774
3.0174	0.0003678
3.0184	0.00036785
3.0194	0.00036791
3.0204	0.00036796
3.0214	0.00036802
3.0224	0.00036807
3.0234	0.00036812
3.0244	0.00036818
3.0254	0.00036823
3.0264	0.00036829
3.0274	0.00036834
3.0284	0.0003684
3.0294	0.00036845
3.0304	0.00036851
3.0314	0.00036856
3.0324	0.00036861
3.0334	0.00036867
3.0344	0.00036872
3.0354	0.00036878
3.0364	0.00036883
3.0374	0.00036889
3.0384	0.00036894
3.0394	0.00036899
3.0404	0.00036905
3.0414	0.0003691
3.0424	0.00036916
3.0434	0.00036921
3.0444	0.00036926
3.0454	0.00036932
3.0464	0.00036937
3.0474	0.00036942
3.0484	0.00036948
3.0494	0.00036953
3.0504	0.00036958
3.0514	0.00036964
3.0524	0.00036969
3.0534	0.00036974
3.0544	0.0003698
3.0554	0.00036985
3.0564	0.0003699
3.0574	0.00036996
3.0584	0.00037001
3.0594	0.00037006
3.0604	0.00037012
3.0614	0.00037017
3.0624	0.00037022
3.0634	0.00037028
3.0644	0.00037033
3.0654	0.00037038
3.0664	0.00037043
3.0674	0.00037049
3.0684	0.00037054
3.0694	0.00037059
3.0704	0.00037064
3.0714	0.0003707
3.0724	0.00037075
3.0734	0.0003708
3.0744	0.00037085
3.0754	0.00037091
3.0764	0.00037096
3.0774	0.00037101
3.0784	0.00037106
3.0794	0.00037111
3.0804	0.00037117
3.0814	0.00037122
3.0824	0.00037127
3.0834	0.00037132
3.0844	0.00037137
3.0854	0.00037142
3.0864	0.00037148
3.0874	0.00037153
3.0884	0.00037158
3.0894	0.00037163
3.0904	0.00037168
3.0914	0.00037173
3.0924	0.00037178
3.0934	0.00037184
3.0944	0.00037189
3.0954	0.00037194
3.0964	0.00037199
3.0974	0.00037204
3.0984	0.00037209
3.0994	0.00037214
3.1004	0.00037219
3.1014	0.00037224
3.1024	0.0003723
3.1034	0.00037235
3.1044	0.0003724
3.1054	0.00037245
3.1064	0.0003725
3.1074	0.00037255
3.1084	0.0003726
3.1094	0.00037265
3.1104	0.0003727
3.1114	0.00037275
3.1124	0.0003728
3.1134	0.00037285
3.1144	0.0003729
3.1154	0.00037295
3.1164	0.000373
3.1174	0.00037305
3.1184	0.0003731
3.1194	0.00037315
3.1204	0.0003732
3.1214	0.00037325
3.1224	0.0003733
3.1234	0.00037335
3.1244	0.0003734
3.1254	0.00037345
3.1264	0.0003735
3.1274	0.00037355
3.1284	0.0003736
3.1294	0.00037364
3.1304	0.00037369
3.1314	0.00037374
3.1324	0.00037379
3.1334	0.00037384
3.1344	0.00037389
3.1354	0.00037394
3.1364	0.00037399
3.1374	0.00037404
3.1384	0.00037409
3.1394	0.00037413
3.1404	0.00037418
3.1414	0.00037423
3.1424	0.00037428
3.1434	0.00037433
3.1444	0.00037438
3.1454	0.00037442
3.1464	0.00037447
3.1474	0.00037452
3.1484	0.00037457
3.1494	0.00037462
3.1505	0.00037467
3.1515	0.00037471
3.1525	0.00037476
3.1535	0.00037481
3.1545	0.00037486
3.1555	0.0003749
3.1565	0.00037495
3.1575	0.000375
3.1585	0.00037505
3.1595	0.00037509
3.1605	0.00037514
3.1615	0.00037519
3.1625	0.00037524
3.1635	0.00037528
3.1645	0.00037533
3.1655	0.00037538
3.1665	0.00037543
3.1675	0.00037547
3.1685	0.00037552
3.1695	0.00037557
3.1705	0.00037561
3.1715	0.00037566
3.1725	0.00037571
3.1735	0.00037575
3.1745	0.0003758
3.1755	0.00037585
3.1765	0.00037589
3.1775	0.00037594
3.1785	0.00037599
3.1795	0.00037603
3.1805	0.00037608
3.1815	0.00037612
3.1825	0.00037617
3.1835	0.00037622
3.1845	0.00037626
3.1855	0.00037631
3.1865	0.00037635
3.1875	0.0003764
3.1885	0.00037645
3.1895	0.00037649
3.1905	0.00037654
3.1915	0.00037658
3.1925	0.00037663
3.1935	0.00037667
3.1945	0.00037672
3.1955	0.00037676
3.1965	0.00037681
3.1975	0.00037686
3.1985	0.0003769
3.1995	0.00037695
3.2005	0.00037699
3.2015	0.00037704
3.2025	0.00037708
3.2035	0.00037713
3.2045	0.00037717
3.2055	0.00037722
3.2065	0.00037726
3.2075	0.0003773
3.2085	0.00037735
3.2095	0.00037739
3.2105	0.00037744
3.2115	0.00037748
3.2125	0.00037753
3.2135	0.00037757
3.2145	0.00037762
3.2155	0.00037766
3.2165	0.0003777
3.2175	0.00037775
3.2185	0.00037779
3.2195	0.00037784
3.2205	0.00037788
3.2215	0.00037792
3.2225	0.00037797
3.2235	0.00037801
3.2245	0.00037806
3.2255	0.0003781
3.2265	0.00037814
3.2275	0.00037819
3.2285	0.00037823
3.2295	0.00037827
3.2305	0.00037832
3.2315	0.00037836
3.2325	0.0003784
3.2335	0.00037845
3.2345	0.00037849
3.2355	0.00037853
3.2365	0.00037857
3.2375	0.00037862
3.2385	0.00037866
3.2395	0.0003787
3.2405	0.00037875
3.2415	0.00037879
3.2425	0.00037883
3.2435	0.00037887
3.2445	0.00037892
3.2455	0.00037896
3.2465	0.000379
3.2475	0.00037904
3.2485	0.00037909
3.2495	0.00037913
3.2505	0.00037917
3.2515	0.00037921
3.2525	0.00037925
3.2535	0.0003793
3.2545	0.00037934
3.2555	0.00037938
3.2565	0.00037942
3.2575	0.00037946
3.2585	0.00037951
3.2595	0.00037955
3.2605	0.00037959
3.2615	0.00037963
3.2625	0.00037967
3.2635	0.00037971
3.2645	0.00037976
3.2655	0.0003798
3.2665	0.00037984
3.2675	0.00037988
3.2685	0.00037992
3.2695	0.00037996
3.2705	0.00038
3.2715	0.00038004
3.2725	0.00038009
3.2735	0.00038013
3.2745	0.00038017
3.2755	0.00038021
3.2765	0.00038025
3.2775	0.00038029
3.2785	0.00038033
3.2795	0.00038037
3.2805	0.00038041
3.2815	0.00038045
3.2825	0.00038049
3.2835	0.00038053
3.2845	0.00038057
3.2855	0.00038061
3.2865	0.00038065
3.2875	0.00038069
3.2885	0.00038073
3.2895	0.00038077
3.2905	0.00038081
3.2915	0.00038085
3.2925	0.00038089
3.2935	0.00038093
3.2945	0.00038097
3.2955	0.00038101
3.2965	0.00038105
3.2975	0.00038109
3.2985	0.00038113
3.2995	0.00038117
3.3005	0.00038121
3.3015	0.00038125
3.3025	0.00038129
3.3035	0.00038133
3.3045	0.00038137
3.3055	0.00038141
3.3065	0.00038145
3.3075	0.00038149
3.3085	0.00038153
3.3095	0.00038157
3.3105	0.00038161
3.3115	0.00038164
3.3125	0.00038168
3.3135	0.00038172
3.3145	0.00038176
3.3155	0.0003818
3.3165	0.00038184
3.3175	0.00038188
3.3185	0.00038192
3.3195	0.00038196
3.3205	0.00038199
3.3215	0.00038203
3.3225	0.00038207
3.3235	0.00038211
3.3245	0.00038215
3.3255	0.00038219
3.3265	0.00038222
3.3275	0.00038226
3.3285	0.0003823
3.3295	0.00038234
3.3305	0.00038238
3.3315	0.00038242
3.3325	0.00038245
3.3335	0.00038249
3.3345	0.00038253
3.3355	0.00038257
3.3365	0.00038261
3.3375	0.00038264
3.3385	0.00038268
3.3395	0.00038272
3.3405	0.00038276
3.3415	0.00038279
3.3425	0.00038283
3.3435	0.00038287
3.3445	0.00038291
3.3455	0.00038294
3.3465	0.00038298
3.3475	0.00038302
3.3485	0.00038306
3.3495	0.00038309
3.3505	0.00038313
3.3515	0.00038317
3.3525	0.00038321
3.3535	0.00038324
3.3545	0.00038328
3.3555	0.00038332
3.3565	0.00038335
3.3575	0.00038339
3.3585	0.00038343
3.3595	0.00038347
3.3605	0.0003835
3.3615	0.00038354
3.3625	0.00038358
3.3635	0.00038361
3.3645	0.00038365
3.3655	0.00038369
3.3665	0.00038372
3.3675	0.00038376
3.3685	0.0003838
3.3695	0.00038383
3.3705	0.00038387
3.3715	0.00038391
3.3725	0.00038394
3.3735	0.00038398
3.3745	0.00038401
3.3755	0.00038405
3.3765	0.00038409
3.3775	0.00038412
3.3785	0.00038416
3.3795	0.0003842
3.3805	0.00038423
3.3815	0.00038427
3.3825	0.0003843
3.3835	0.00038434
3.3845	0.00038438
3.3855	0.00038441
3.3865	0.00038445
3.3875	0.00038448
3.3885	0.00038452
3.3895	0.00038456
3.3905	0.00038459
3.3915	0.00038463
3.3925	0.00038466
3.3935	0.0003847
3.3945	0.00038473
3.3955	0.00038477
3.3965	0.0003848
3.3975	0.00038484
3.3985	0.00038488
3.3995	0.00038491
3.4005	0.00038495
3.4015	0.00038498
3.4025	0.00038502
3.4035	0.00038505
3.4045	0.00038509
3.4055	0.00038512
3.4065	0.00038516
3.4075	0.00038519
3.4085	0.00038523
3.4095	0.00038526
3.4105	0.0003853
3.4115	0.00038533
3.4125	0.00038537
3.4135	0.0003854
3.4145	0.00038544
3.4155	0.00038547
3.4165	0.00038551
3.4175	0.00038554
3.4185	0.00038558
3.4195	0.00038561
3.4205	0.00038565
3.4215	0.00038568
3.4225	0.00038572
3.4235	0.00038575
3.4245	0.00038579
3.4255	0.00038582
3.4265	0.00038586
3.4275	0.00038589
3.4285	0.00038593
3.4295	0.00038596
3.4305	0.000386
3.4315	0.00038603
3.4325	0.00038606
3.4335	0.0003861
3.4345	0.00038613
3.4355	0.00038617
3.4365	0.0003862
3.4375	0.00038624
3.4385	0.00038627
3.4395	0.00038631
3.4405	0.00038634
3.4415	0.00038637
3.4425	0.00038641
3.4435	0.00038644
3.4445	0.00038648
3.4455	0.00038651
3.4465	0.00038655
3.4475	0.00038658
3.4485	0.00038661
3.4495	0.00038665
3.4505	0.00038668
3.4515	0.00038672
3.4525	0.00038675
3.4535	0.00038678
3.4545	0.00038682
3.4555	0.00038685
3.4565	0.00038689
3.4575	0.00038692
3.4585	0.00038695
3.4595	0.00038699
3.4605	0.00038702
3.4615	0.00038706
3.4625	0.00038709
3.4635	0.00038712
3.4645	0.00038716
3.4655	0.00038719
3.4665	0.00038722
3.4675	0.00038726
3.4685	0.00038729
3.4695	0.00038733
3.4705	0.00038736
3.4715	0.00038739
3.4725	0.00038743
3.4735	0.00038746
3.4745	0.00038749
3.4755	0.00038753
3.4765	0.00038756
3.4775	0.00038759
3.4785	0.00038763
3.4795	0.00038766
3.4805	0.00038769
3.4815	0.00038773
3.4825	0.00038776
3.4835	0.0003878
3.4845	0.00038783
3.4855	0.00038786
3.4865	0.0003879
3.4875	0.00038793
3.4885	0.00038796
3.4895	0.000388
3.4905	0.00038803
3.4915	0.00038806
3.4925	0.0003881
3.4935	0.00038813
3.4945	0.00038816
3.4955	0.0003882
3.4965	0.00038823
3.4975	0.00038826
3.4985	0.0003883
3.4995	0.00038833
3.5005	0.00038836
3.5015	0.00038839
3.5025	0.00038843
3.5035	0.00038846
3.5045	0.00038849
3.5055	0.00038853
3.5065	0.00038856
3.5075	0.00038859
3.5085	0.00038863
3.5095	0.00038866
3.5105	0.00038869
3.5115	0.00038873
3.5125	0.00038876
3.5135	0.00038879
3.5145	0.00038883
3.5155	0.00038886
3.5165	0.00038889
3.5175	0.00038893
3.5185	0.00038896
3.5195	0.00038899
3.5205	0.00038902
3.5215	0.00038906
3.5225	0.00038909
3.5235	0.00038912
3.5245	0.00038916
3.5255	0.00038919
3.5265	0.00038922
3.5275	0.00038926
3.5285	0.00038929
3.5295	0.00038932
3.5305	0.00038935
3.5315	0.00038939
3.5325	0.00038942
3.5335	0.00038945
3.5345	0.00038949
3.5355	0.00038952
3.5365	0.00038955
3.5375	0.00038959
3.5385	0.00038962
3.5395	0.00038965
3.5405	0.00038968
3.5415	0.00038972
3.5425	0.00038975
3.5435	0.00038978
3.5445	0.00038982
3.5455	0.00038985
3.5465	0.00038988
3.5475	0.00038992
3.5485	0.00038995
3.5495	0.00038998
3.5505	0.00039001
3.5515	0.00039005
3.5525	0.00039008
3.5535	0.00039011
3.5545	0.00039015
3.5555	0.00039018
3.5565	0.00039021
3.5575	0.00039024
3.5585	0.00039028
3.5595	0.00039031
3.5605	0.00039034
3.5615	0.00039038
3.5625	0.00039041
3.5635	0.00039044
3.5645	0.00039048
3.5655	0.00039051
3.5665	0.00039054
3.5675	0.00039057
3.5685	0.00039061
3.5695	0.00039064
3.5705	0.00039067
3.5715	0.00039071
3.5725	0.00039074
3.5735	0.00039077
3.5745	0.00039081
3.5755	0.00039084
3.5765	0.00039087
3.5775	0.0003909
3.5785	0.00039094
3.5795	0.00039097
3.5805	0.000391
3.5815	0.00039104
3.5825	0.00039107
3.5835	0.0003911
3.5845	0.00039114
3.5855	0.00039117
3.5865	0.0003912
3.5875	0.00039123
3.5885	0.00039127
3.5895	0.0003913
3.5905	0.00039133
3.5915	0.00039137
3.5925	0.0003914
3.5935	0.00039143
3.5945	0.00039147
3.5955	0.0003915
3.5965	0.00039153
3.5975	0.00039157
3.5985	0.0003916
3.5995	0.00039163
3.6005	0.00039167
3.6015	0.0003917
3.6025	0.00039173
3.6035	0.00039177
3.6045	0.0003918
3.6055	0.00039183
3.6065	0.00039186
3.6075	0.0003919
3.6085	0.00039193
3.6095	0.00039196
3.6105	0.000392
3.6115	0.00039203
3.6125	0.00039206
3.6135	0.0003921
3.6145	0.00039213
3.6155	0.00039216
3.6165	0.0003922
3.6175	0.00039223
3.6185	0.00039226
3.6195	0.0003923
3.6205	0.00039233
3.6215	0.00039237
3.6225	0.0003924
3.6235	0.00039243
3.6245	0.00039247
3.6255	0.0003925
3.6265	0.00039253
3.6275	0.00039257
3.6285	0.0003926
3.6295	0.00039263
3.6305	0.00039267
3.6315	0.0003927
3.6325	0.00039273
3.6335	0.00039277
3.6345	0.0003928
3.6355	0.00039283
3.6365	0.00039287
3.6375	0.0003929
3.6385	0.00039294
3.6395	0.00039297
3.6405	0.000393
3.6415	0.00039304
3.6425	0.00039307
3.6435	0.0003931
3.6445	0.00039314
3.6455	0.00039317
3.6465	0.00039321
3.6475	0.00039324
3.6485	0.00039327
3.6495	0.00039331
3.6505	0.00039334
3.6515	0.00039338
3.6525	0.00039341
3.6535	0.00039344
3.6545	0.00039348
3.6555	0.00039351
3.6565	0.00039355
3.6575	0.00039358
3.6585	0.00039361
3.6595	0.00039365
3.6605	0.00039368
3.6615	0.00039372
3.6625	0.00039375
3.6635	0.00039379
3.6645	0.00039382
3.6655	0.00039385
3.6665	0.00039389
3.6675	0.00039392
3.6685	0.00039396
3.6695	0.00039399
3.6705	0.00039403
3.6715	0.00039406
3.6725	0.00039409
3.6735	0.00039413
3.6745	0.00039416
3.6755	0.0003942
3.6765	0.00039423
3.6775	0.00039427
3.6785	0.0003943
3.6795	0.00039434
3.6805	0.00039437
3.6815	0.00039441
3.6825	0.00039444
3.6835	0.00039447
3.6845	0.00039451
3.6855	0.00039454
3.6865	0.00039458
3.6875	0.00039461
3.6885	0.00039465
3.6895	0.00039468
3.6905	0.00039472
3.6915	0.00039475
3.6925	0.00039479
3.6935	0.00039482
3.6945	0.00039486
3.6955	0.00039489
3.6965	0.00039493
3.6975	0.00039496
3.6985	0.000395
3.6995	0.00039503
3.7005	0.00039507
3.7015	0.0003951
3.7025	0.00039514
3.7035	0.00039517
3.7045	0.00039521
3.7055	0.00039525
3.7065	0.00039528
3.7075	0.00039532
3.7085	0.00039535
3.7095	0.00039539
3.7105	0.00039542
3.7115	0.00039546
3.7125	0.00039549
3.7135	0.00039553
3.7145	0.00039556
3.7155	0.0003956
3.7165	0.00039564
3.7175	0.00039567
3.7185	0.00039571
3.7195	0.00039574
3.7205	0.00039578
3.7215	0.00039581
3.7225	0.00039585
3.7235	0.00039589
3.7245	0.00039592
3.7255	0.00039596
3.7265	0.00039599
3.7275	0.00039603
3.7285	0.00039607
3.7295	0.0003961
3.7305	0.00039614
3.7315	0.00039617
3.7325	0.00039621
3.7335	0.00039625
3.7345	0.00039628
3.7355	0.00039632
3.7365	0.00039636
3.7375	0.00039639
3.7385	0.00039643
3.7395	0.00039646
3.7405	0.0003965
3.7415	0.00039654
3.7425	0.00039657
3.7435	0.00039661
3.7445	0.00039665
3.7455	0.00039668
3.7465	0.00039672
3.7475	0.00039676
3.7485	0.00039679
3.7495	0.00039683
3.7505	0.00039687
3.7515	0.0003969
3.7525	0.00039694
3.7535	0.00039698
3.7545	0.00039702
3.7555	0.00039705
3.7565	0.00039709
3.7575	0.00039713
3.7585	0.00039716
3.7595	0.0003972
3.7605	0.00039724
3.7615	0.00039728
3.7625	0.00039731
3.7635	0.00039735
3.7645	0.00039739
3.7655	0.00039742
3.7665	0.00039746
3.7675	0.0003975
3.7685	0.00039754
3.7695	0.00039757
3.7705	0.00039761
3.7715	0.00039765
3.7725	0.00039769
3.7735	0.00039773
3.7745	0.00039776
3.7755	0.0003978
3.7765	0.00039784
3.7775	0.00039788
3.7785	0.00039791
3.7795	0.00039795
3.7805	0.00039799
3.7815	0.00039803
3.7825	0.00039807
3.7835	0.0003981
3.7845	0.00039814
3.7855	0.00039818
3.7865	0.00039822
3.7875	0.00039826
3.7885	0.0003983
3.7895	0.00039833
3.7905	0.00039837
3.7915	0.00039841
3.7925	0.00039845
3.7935	0.00039849
3.7945	0.00039853
3.7955	0.00039857
3.7965	0.0003986
3.7975	0.00039864
3.7985	0.00039868
3.7995	0.00039872
3.8005	0.00039876
3.8015	0.0003988
3.8025	0.00039884
3.8035	0.00039888
3.8045	0.00039892
3.8055	0.00039895
3.8065	0.00039899
3.8075	0.00039903
3.8085	0.00039907
3.8095	0.00039911
3.8105	0.00039915
3.8115	0.00039919
3.8125	0.00039923
3.8135	0.00039927
3.8145	0.00039931
3.8155	0.00039935
3.8165	0.00039939
3.8175	0.00039943
3.8185	0.00039947
3.8195	0.00039951
3.8205	0.00039955
3.8215	0.00039959
3.8225	0.00039963
3.8235	0.00039967
3.8245	0.00039971
3.8255	0.00039975
3.8265	0.00039979
3.8275	0.00039983
3.8285	0.00039987
3.8295	0.00039991
3.8305	0.00039995
3.8315	0.00039999
3.8325	0.00040003
3.8335	0.00040007
3.8345	0.00040011
3.8355	0.00040015
3.8365	0.00040019
3.8375	0.00040023
3.8385	0.00040027
3.8395	0.00040031
3.8405	0.00040035
3.8415	0.00040039
3.8425	0.00040043
3.8435	0.00040047
3.8445	0.00040051
3.8455	0.00040055
3.8465	0.0004006
3.8475	0.00040064
3.8485	0.00040068
3.8495	0.00040072
3.8506	0.00040076
3.8516	0.0004008
3.8526	0.00040084
3.8536	0.00040088
3.8546	0.00040093
3.8556	0.00040097
3.8566	0.00040101
3.8576	0.00040105
3.8586	0.00040109
3.8596	0.00040113
3.8606	0.00040117
3.8616	0.00040122
3.8626	0.00040126
3.8636	0.0004013
3.8646	0.00040134
3.8656	0.00040138
3.8666	0.00040143
3.8676	0.00040147
3.8686	0.00040151
3.8696	0.00040155
3.8706	0.00040159
3.8716	0.00040164
3.8726	0.00040168
3.8736	0.00040172
3.8746	0.00040176
3.8756	0.00040181
3.8766	0.00040185
3.8776	0.00040189
3.8786	0.00040193
3.8796	0.00040198
3.8806	0.00040202
3.8816	0.00040206
3.8826	0.0004021
3.8836	0.00040215
3.8846	0.00040219
3.8856	0.00040223
3.8866	0.00040228
3.8876	0.00040232
3.8886	0.00040236
3.8896	0.00040241
3.8906	0.00040245
3.8916	0.00040249
3.8926	0.00040254
3.8936	0.00040258
3.8946	0.00040262
3.8956	0.00040267
3.8966	0.00040271
3.8976	0.00040275
3.8986	0.0004028
3.8996	0.00040284
3.9006	0.00040288
3.9016	0.00040293
3.9026	0.00040297
3.9036	0.00040302
3.9046	0.00040306
3.9056	0.0004031
3.9066	0.00040315
3.9076	0.00040319
3.9086	0.00040324
3.9096	0.00040328
3.9106	0.00040333
3.9116	0.00040337
3.9126	0.00040341
3.9136	0.00040346
3.9146	0.0004035
3.9156	0.00040355
3.9166	0.00040359
3.9176	0.00040364
3.9186	0.00040368
3.9196	0.00040373
3.9206	0.00040377
3.9216	0.00040382
3.9226	0.00040386
3.9236	0.00040391
3.9246	0.00040395
3.9256	0.000404
3.9266	0.00040404
3.9276	0.00040409
3.9286	0.00040413
3.9296	0.00040418
3.9306	0.00040422
3.9316	0.00040427
3.9326	0.00040431
3.9336	0.00040436
3.9346	0.00040441
3.9356	0.00040445
3.9366	0.0004045
3.9376	0.00040454
3.9386	0.00040459
3.9396	0.00040463
3.9406	0.00040468
3.9416	0.00040473
3.9426	0.00040477
3.9436	0.00040482
3.9446	0.00040487
3.9456	0.00040491
3.9466	0.00040496
3.9476	0.000405
3.9486	0.00040505
3.9496	0.0004051
3.9506	0.00040514
3.9516	0.00040519
3.9526	0.00040524
3.9536	0.00040528
3.9546	0.00040533
3.9556	0.00040538
3.9566	0.00040542
3.9576	0.00040547
3.9586	0.00040552
3.9596	0.00040557
3.9606	0.00040561
3.9616	0.00040566
3.9626	0.00040571
3.9636	0.00040575
3.9646	0.0004058
3.9656	0.00040585
3.9666	0.0004059
3.9676	0.00040594
3.9686	0.00040599
3.9696	0.00040604
3.9706	0.00040609
3.9716	0.00040614
3.9726	0.00040618
3.9736	0.00040623
3.9746	0.00040628
3.9756	0.00040633
3.9766	0.00040637
3.9776	0.00040642
3.9786	0.00040647
3.9796	0.00040652
3.9806	0.00040657
3.9816	0.00040662
3.9826	0.00040666
3.9836	0.00040671
3.9846	0.00040676
3.9856	0.00040681
3.9866	0.00040686
3.9876	0.00040691
3.9886	0.00040696
3.9896	0.00040701
3.9906	0.00040705
3.9916	0.0004071
3.9926	0.00040715
3.9936	0.0004072
3.9946	0.00040725
3.9956	0.0004073
3.9966	0.00040735
3.9976	0.0004074
3.9986	0.00040745
3.9996	0.0004075
4.0006	0.00040755
4.0016	0.0004076
4.0026	0.00040765
4.0036	0.0004077
4.0046	0.00040774
4.0056	0.00040779
4.0066	0.00040784
4.0076	0.00040789
4.0086	0.00040794
4.0096	0.00040799
4.0106	0.00040804
4.0116	0.00040809
4.0126	0.00040814
4.0136	0.0004082
4.0146	0.00040825
4.0156	0.0004083
4.0166	0.00040835
4.0176	0.0004084
4.0186	0.00040845
4.0196	0.0004085
4.0206	0.00040855
4.0216	0.0004086
4.0226	0.00040865
4.0236	0.0004087
4.0246	0.00040875
4.0256	0.0004088
4.0266	0.00040885
4.0276	0.00040891
4.0286	0.00040896
4.0296	0.00040901
4.0306	0.00040906
4.0316	0.00040911
4.0326	0.00040916
4.0336	0.00040921
4.0346	0.00040926
4.0356	0.00040932
4.0366	0.00040937
4.0376	0.00040942
4.0386	0.00040947
4.0396	0.00040952
4.0406	0.00040958
4.0416	0.00040963
4.0426	0.00040968
4.0436	0.00040973
4.0446	0.00040978
4.0456	0.00040984
4.0466	0.00040989
4.0476	0.00040994
4.0486	0.00040999
4.0496	0.00041005
4.0506	0.0004101
4.0516	0.00041015
4.0526	0.0004102
4.0536	0.00041026
4.0546	0.00041031
4.0556	0.00041036
4.0566	0.00041041
4.0576	0.00041047
4.0586	0.00041052
4.0596	0.00041057
4.0606	0.00041063
4.0616	0.00041068
4.0626	0.00041073
4.0636	0.00041079
4.0646	0.00041084
4.0656	0.00041089
4.0666	0.00041095
4.0676	0.000411
4.0686	0.00041105
4.0696	0.00041111
4.0706	0.00041116
4.0716	0.00041121
4.0726	0.00041127
4.0736	0.00041132
4.0746	0.00041138
4.0756	0.00041143
4.0766	0.00041148
4.0776	0.00041154
4.0786	0.00041159
4.0796	0.00041165
4.0806	0.0004117
4.0816	0.00041176
4.0826	0.00041181
4.0836	0.00041186
4.0846	0.00041192
4.0856	0.00041197
4.0866	0.00041203
4.0876	0.00041208
4.0886	0.00041214
4.0896	0.00041219
4.0906	0.00041225
4.0916	0.0004123
4.0926	0.00041236
4.0936	0.00041241
4.0946	0.00041247
4.0956	0.00041252
4.0966	0.00041258
4.0976	0.00041263
4.0986	0.00041269
4.0996	0.00041275
4.1006	0.0004128
4.1016	0.00041286
4.1026	0.00041291
4.1036	0.00041297
4.1046	0.00041302
4.1056	0.00041308
4.1066	0.00041314
4.1076	0.00041319
4.1086	0.00041325
4.1096	0.0004133
4.1106	0.00041336
4.1116	0.00041342
4.1126	0.00041347
4.1136	0.00041353
4.1146	0.00041359
4.1156	0.00041364
4.1166	0.0004137
4.1176	0.00041376
4.1186	0.00041381
4.1196	0.00041387
4.1206	0.00041393
4.1216	0.00041398
4.1226	0.00041404
4.1236	0.0004141
4.1246	0.00041415
4.1256	0.00041421
4.1266	0.00041427
4.1276	0.00041433
4.1286	0.00041438
4.1296	0.00041444
4.1306	0.0004145
4.1316	0.00041455
4.1326	0.00041461
4.1336	0.00041467
4.1346	0.00041473
4.1356	0.00041479
4.1366	0.00041484
4.1376	0.0004149
4.1386	0.00041496
4.1396	0.00041502
4.1406	0.00041507
4.1416	0.00041513
4.1426	0.00041519
4.1436	0.00041525
4.1446	0.00041531
4.1456	0.00041537
4.1466	0.00041542
4.1476	0.00041548
4.1486	0.00041554
4.1496	0.0004156
4.1506	0.00041566
4.1516	0.00041572
4.1526	0.00041578
4.1536	0.00041583
4.1546	0.00041589
4.1556	0.00041595
4.1566	0.00041601
4.1576	0.00041607
4.1586	0.00041613
4.1596	0.00041619
4.1606	0.00041625
4.1616	0.00041631
4.1626	0.00041637
4.1636	0.00041643
4.1646	0.00041649
4.1656	0.00041655
4.1666	0.00041661
4.1676	0.00041666
4.1686	0.00041672
4.1696	0.00041678
4.1706	0.00041684
4.1716	0.0004169
4.1726	0.00041696
4.1736	0.00041702
4.1746	0.00041708
4.1756	0.00041714
4.1766	0.0004172
4.1776	0.00041727
4.1786	0.00041733
4.1796	0.00041739
4.1806	0.00041745
4.1816	0.00041751
4.1826	0.00041757
4.1836	0.00041763
4.1846	0.00041769
4.1856	0.00041775
4.1866	0.00041781
4.1876	0.00041787
4.1886	0.00041793
4.1896	0.00041799
4.1906	0.00041805
4.1916	0.00041812
4.1926	0.00041818
4.1936	0.00041824
4.1946	0.0004183
4.1956	0.00041836
4.1966	0.00041842
4.1976	0.00041848
4.1986	0.00041855
4.1996	0.00041861
4.2006	0.00041867
4.2016	0.00041873
4.2026	0.00041879
4.2036	0.00041885
4.2046	0.00041892
4.2056	0.00041898
4.2066	0.00041904
4.2076	0.0004191
4.2086	0.00041916
4.2096	0.00041923
4.2106	0.00041929
4.2116	0.00041935
4.2126	0.00041941
4.2136	0.00041948
4.2146	0.00041954
4.2156	0.0004196
4.2166	0.00041966
4.2176	0.00041973
4.2186	0.00041979
4.2196	0.00041985
4.2206	0.00041991
4.2216	0.00041998
4.2226	0.00042004
4.2236	0.0004201
4.2246	0.00042017
4.2256	0.00042023
4.2266	0.00042029
4.2276	0.00042036
4.2286	0.00042042
4.2296	0.00042048
4.2306	0.00042055
4.2316	0.00042061
4.2326	0.00042067
4.2336	0.00042074
4.2346	0.0004208
4.2356	0.00042087
4.2366	0.00042093
4.2376	0.00042099
4.2386	0.00042106
4.2396	0.00042112
4.2406	0.00042119
4.2416	0.00042125
4.2426	0.00042131
4.2436	0.00042138
4.2446	0.00042144
4.2456	0.00042151
4.2466	0.00042157
4.2476	0.00042164
4.2486	0.0004217
4.2496	0.00042176
4.2506	0.00042183
4.2516	0.00042189
4.2526	0.00042196
4.2536	0.00042202
4.2546	0.00042209
4.2556	0.00042215
4.2566	0.00042222
4.2576	0.00042228
4.2586	0.00042235
4.2596	0.00042241
4.2606	0.00042248
4.2616	0.00042254
4.2626	0.00042261
4.2636	0.00042268
4.2646	0.00042274
4.2656	0.00042281
4.2666	0.00042287
4.2676	0.00042294
4.2686	0.000423
4.2696	0.00042307
4.2706	0.00042313
4.2716	0.0004232
4.2726	0.00042327
4.2736	0.00042333
4.2746	0.0004234
4.2756	0.00042346
4.2766	0.00042353
4.2776	0.0004236
4.2786	0.00042366
4.2796	0.00042373
4.2806	0.0004238
4.2816	0.00042386
4.2826	0.00042393
4.2836	0.000424
4.2846	0.00042406
4.2856	0.00042413
4.2866	0.0004242
4.2876	0.00042426
4.2886	0.00042433
4.2896	0.0004244
4.2906	0.00042446
4.2916	0.00042453
4.2926	0.0004246
4.2936	0.00042467
4.2946	0.00042473
4.2956	0.0004248
4.2966	0.00042487
4.2976	0.00042493
4.2986	0.000425
4.2996	0.00042507
4.3006	0.00042514
4.3016	0.0004252
4.3026	0.00042527
4.3036	0.00042534
4.3046	0.00042541
4.3056	0.00042548
4.3066	0.00042554
4.3076	0.00042561
4.3086	0.00042568
4.3096	0.00042575
4.3106	0.00042582
4.3116	0.00042588
4.3126	0.00042595
4.3136	0.00042602
4.3146	0.00042609
4.3156	0.00042616
4.3166	0.00042623
4.3176	0.00042629
4.3186	0.00042636
4.3196	0.00042643
4.3206	0.0004265
4.3216	0.00042657
4.3226	0.00042664
4.3236	0.00042671
4.3246	0.00042678
4.3256	0.00042684
4.3266	0.00042691
4.3276	0.00042698
4.3286	0.00042705
4.3296	0.00042712
4.3306	0.00042719
4.3316	0.00042726
4.3326	0.00042733
4.3336	0.0004274
4.3346	0.00042747
4.3356	0.00042754
4.3366	0.00042761
4.3376	0.00042768
4.3386	0.00042775
4.3396	0.00042782
4.3406	0.00042789
4.3416	0.00042796
4.3426	0.00042803
4.3436	0.0004281
4.3446	0.00042817
4.3456	0.00042824
4.3466	0.00042831
4.3476	0.00042838
4.3486	0.00042845
4.3496	0.00042852
4.3506	0.00042859
4.3516	0.00042866
4.3526	0.00042873
4.3536	0.0004288
4.3546	0.00042887
4.3556	0.00042894
4.3566	0.00042901
4.3576	0.00042908
4.3586	0.00042915
4.3596	0.00042922
4.3606	0.00042929
4.3616	0.00042937
4.3626	0.00042944
4.3636	0.00042951
4.3646	0.00042958
4.3656	0.00042965
4.3666	0.00042972
4.3676	0.00042979
4.3686	0.00042986
4.3696	0.00042994
4.3706	0.00043001
4.3716	0.00043008
4.3726	0.00043015
4.3736	0.00043022
4.3746	0.00043029
4.3756	0.00043037
4.3766	0.00043044
4.3776	0.00043051
4.3786	0.00043058
4.3796	0.00043065
4.3806	0.00043072
4.3816	0.0004308
4.3826	0.00043087
4.3836	0.00043094
4.3846	0.00043101
4.3856	0.00043109
4.3866	0.00043116
4.3876	0.00043123
4.3886	0.0004313
4.3896	0.00043138
4.3906	0.00043145
4.3916	0.00043152
4.3926	0.00043159
4.3936	0.00043167
4.3946	0.00043174
4.3956	0.00043181
4.3966	0.00043188
4.3976	0.00043196
4.3986	0.00043203
4.3996	0.0004321
4.4006	0.00043218
4.4016	0.00043225
4.4026	0.00043232
4.4036	0.0004324
4.4046	0.00043247
4.4056	0.00043254
4.4066	0.00043262
4.4076	0.00043269
4.4086	0.00043276
4.4096	0.00043284
4.4106	0.00043291
4.4116	0.00043298
4.4126	0.00043306
4.4136	0.00043313
4.4146	0.0004332
4.4156	0.00043328
4.4166	0.00043335
4.4176	0.00043343
4.4186	0.0004335
4.4196	0.00043357
4.4206	0.00043365
4.4216	0.00043372
4.4226	0.0004338
4.4236	0.00043387
4.4246	0.00043395
4.4256	0.00043402
4.4266	0.00043409
4.4276	0.00043417
4.4286	0.00043424
4.4296	0.00043432
4.4306	0.00043439
4.4316	0.00043447
4.4326	0.00043454
4.4336	0.00043462
4.4346	0.00043469
4.4356	0.00043477
4.4366	0.00043484
4.4376	0.00043492
4.4386	0.00043499
4.4396	0.00043507
4.4406	0.00043514
4.4416	0.00043522
4.4426	0.00043529
4.4436	0.00043537
4.4446	0.00043544
4.4456	0.00043552
4.4466	0.00043559
4.4476	0.00043567
4.4486	0.00043575
4.4496	0.00043582
4.4506	0.0004359
4.4516	0.00043597
4.4526	0.00043605
4.4536	0.00043612
4.4546	0.0004362
4.4556	0.00043628
4.4566	0.00043635
4.4576	0.00043643
4.4586	0.0004365
4.4596	0.00043658
4.4606	0.00043666
4.4616	0.00043673
4.4626	0.00043681
4.4636	0.00043689
4.4646	0.00043696
4.4656	0.00043704
4.4666	0.00043711
4.4676	0.00043719
4.4686	0.00043727
4.4696	0.00043734
4.4706	0.00043742
4.4716	0.0004375
4.4726	0.00043757
4.4736	0.00043765
4.4746	0.00043773
4.4756	0.00043781
4.4766	0.00043788
4.4776	0.00043796
4.4786	0.00043804
4.4796	0.00043811
4.4806	0.00043819
4.4816	0.00043827
4.4826	0.00043835
4.4836	0.00043842
4.4846	0.0004385
4.4856	0.00043858
4.4866	0.00043865
4.4876	0.00043873
4.4886	0.00043881
4.4896	0.00043889
4.4906	0.00043897
4.4916	0.00043904
4.4926	0.00043912
4.4936	0.0004392
4.4946	0.00043928
4.4956	0.00043935
4.4966	0.00043943
4.4976	0.00043951
4.4986	0.00043959
4.4996	0.00043967
4.5006	0.00043974
4.5016	0.00043982
4.5026	0.0004399
4.5036	0.00043998
4.5046	0.00044006
4.5056	0.00044014
4.5066	0.00044021
4.5076	0.00044029
4.5086	0.00044037
4.5096	0.00044045
4.5106	0.00044053
4.5116	0.00044061
4.5126	0.00044069
4.5136	0.00044076
4.5146	0.00044084
4.5156	0.00044092
4.5166	0.000441
4.5176	0.00044108
4.5186	0.00044116
4.5196	0.00044124
4.5206	0.00044132
4.5216	0.0004414
4.5226	0.00044148
4.5236	0.00044155
4.5246	0.00044163
4.5256	0.00044171
4.5266	0.00044179
4.5276	0.00044187
4.5286	0.00044195
4.5296	0.00044203
4.5306	0.00044211
4.5316	0.00044219
4.5326	0.00044227
4.5336	0.00044235
4.5346	0.00044243
4.5356	0.00044251
4.5366	0.00044259
4.5376	0.00044267
4.5386	0.00044275
4.5396	0.00044283
4.5406	0.00044291
4.5416	0.00044299
4.5426	0.00044307
4.5436	0.00044315
4.5446	0.00044323
4.5456	0.00044331
4.5466	0.00044339
4.5476	0.00044347
4.5486	0.00044355
4.5496	0.00044363
4.5507	0.00044371
4.5517	0.00044379
4.5527	0.00044387
4.5537	0.00044395
4.5547	0.00044403
4.5557	0.00044412
4.5567	0.0004442
4.5577	0.00044428
4.5587	0.00044436
4.5597	0.00044444
4.5607	0.00044452
4.5617	0.0004446
4.5627	0.00044468
4.5637	0.00044476
4.5647	0.00044484
4.5657	0.00044492
4.5667	0.00044501
4.5677	0.00044509
4.5687	0.00044517
4.5697	0.00044525
4.5707	0.00044533
4.5717	0.00044541
4.5727	0.00044549
4.5737	0.00044558
4.5747	0.00044566
4.5757	0.00044574
4.5767	0.00044582
4.5777	0.0004459
4.5787	0.00044598
4.5797	0.00044607
4.5807	0.00044615
4.5817	0.00044623
4.5827	0.00044631
4.5837	0.00044639
4.5847	0.00044648
4.5857	0.00044656
4.5867	0.00044664
4.5877	0.00044672
4.5887	0.0004468
4.5897	0.00044689
4.5907	0.00044697
4.5917	0.00044705
4.5927	0.00044713
4.5937	0.00044722
4.5947	0.0004473
4.5957	0.00044738
4.5967	0.00044746
4.5977	0.00044755
4.5987	0.00044763
4.5997	0.00044771
4.6007	0.00044779
4.6017	0.00044788
4.6027	0.00044796
4.6037	0.00044804
4.6047	0.00044813
4.6057	0.00044821
4.6067	0.00044829
4.6077	0.00044837
4.6087	0.00044846
4.6097	0.00044854
4.6107	0.00044862
4.6117	0.00044871
4.6127	0.00044879
4.6137	0.00044887
4.6147	0.00044896
4.6157	0.00044904
4.6167	0.00044912
4.6177	0.00044921
4.6187	0.00044929
4.6197	0.00044937
4.6207	0.00044946
4.6217	0.00044954
4.6227	0.00044963
4.6237	0.00044971
4.6247	0.00044979
4.6257	0.00044988
4.6267	0.00044996
4.6277	0.00045004
4.6287	0.00045013
4.6297	0.00045021
4.6307	0.0004503
4.6317	0.00045038
4.6327	0.00045046
4.6337	0.00045055
4.6347	0.00045063
4.6357	0.00045072
4.6367	0.0004508
4.6377	0.00045089
4.6387	0.00045097
4.6397	0.00045105
4.6407	0.00045114
4.6417	0.00045122
4.6427	0.00045131
4.6437	0.00045139
4.6447	0.00045148
4.6457	0.00045156
4.6467	0.00045165
4.6477	0.00045173
4.6487	0.00045182
4.6497	0.0004519
4.6507	0.00045199
4.6517	0.00045207
4.6527	0.00045216
4.6537	0.00045224
4.6547	0.00045233
4.6557	0.00045241
4.6567	0.0004525
4.6577	0.00045258
4.6587	0.00045267
4.6597	0.00045275
4.6607	0.00045284
4.6617	0.00045292
4.6627	0.00045301
4.6637	0.00045309
4.6647	0.00045318
4.6657	0.00045326
4.6667	0.00045335
4.6677	0.00045343
4.6687	0.00045352
4.6697	0.00045361
4.6707	0.00045369
4.6717	0.00045378
4.6727	0.00045386
4.6737	0.00045395
4.6747	0.00045403
4.6757	0.00045412
4.6767	0.00045421
4.6777	0.00045429
4.6787	0.00045438
4.6797	0.00045446
4.6807	0.00045455
4.6817	0.00045464
4.6827	0.00045472
4.6837	0.00045481
4.6847	0.00045489
4.6857	0.00045498
4.6867	0.00045507
4.6877	0.00045515
4.6887	0.00045524
4.6897	0.00045533
4.6907	0.00045541
4.6917	0.0004555
4.6927	0.00045559
4.6937	0.00045567
4.6947	0.00045576
4.6957	0.00045585
4.6967	0.00045593
4.6977	0.00045602
4.6987	0.00045611
4.6997	0.00045619
4.7007	0.00045628
4.7017	0.00045637
4.7027	0.00045645
4.7037	0.00045654
4.7047	0.00045663
4.7057	0.00045672
4.7067	0.0004568
4.7077	0.00045689
4.7087	0.00045698
4.7097	0.00045706
4.7107	0.00045715
4.7117	0.00045724
4.7127	0.00045733
4.7137	0.00045741
4.7147	0.0004575
4.7157	0.00045759
4.7167	0.00045768
4.7177	0.00045776
4.7187	0.00045785
4.7197	0.00045794
4.7207	0.00045803
4.7217	0.00045811
4.7227	0.0004582
4.7237	0.00045829
4.7247	0.00045838
4.7257	0.00045846
4.7267	0.00045855
4.7277	0.00045864
4.7287	0.00045873
4.7297	0.00045882
4.7307	0.0004589
4.7317	0.00045899
4.7327	0.00045908
4.7337	0.00045917
4.7347	0.00045926
4.7357	0.00045935
4.7367	0.00045943
4.7377	0.00045952
4.7387	0.00045961
4.7397	0.0004597
4.7407	0.00045979
4.7417	0.00045988
4.7427	0.00045996
4.7437	0.00046005
4.7447	0.00046014
4.7457	0.00046023
4.7467	0.00046032
4.7477	0.00046041
4.7487	0.0004605
4.7497	0.00046058
4.7507	0.00046067
4.7517	0.00046076
4.7527	0.00046085
4.7537	0.00046094
4.7547	0.00046103
4.7557	0.00046112
4.7567	0.00046121
4.7577	0.0004613
4.7587	0.00046138
4.7597	0.00046147
4.7607	0.00046156
4.7617	0.00046165
4.7627	0.00046174
4.7637	0.00046183
4.7647	0.00046192
4.7657	0.00046201
4.7667	0.0004621
4.7677	0.00046219
4.7687	0.00046228
4.7697	0.00046237
4.7707	0.00046246
4.7717	0.00046255
4.7727	0.00046264
4.7737	0.00046273
4.7747	0.00046281
4.7757	0.0004629
4.7767	0.00046299
4.7777	0.00046308
4.7787	0.00046317
4.7797	0.00046326
4.7807	0.00046335
4.7817	0.00046344
4.7827	0.00046353
4.7837	0.00046362
4.7847	0.00046371
4.7857	0.0004638
4.7867	0.00046389
4.7877	0.00046398
4.7887	0.00046407
4.7897	0.00046416
4.7907	0.00046425
4.7917	0.00046435
4.7927	0.00046444
4.7937	0.00046453
4.7947	0.00046462
4.7957	0.00046471
4.7967	0.0004648
4.7977	0.00046489
4.7987	0.00046498
4.7997	0.00046507
4.8007	0.00046516
4.8017	0.00046525
4.8027	0.00046534
4.8037	0.00046543
4.8047	0.00046552
4.8057	0.00046561
4.8067	0.0004657
4.8077	0.00046579
4.8087	0.00046589
4.8097	0.00046598
4.8107	0.00046607
4.8117	0.00046616
4.8127	0.00046625
4.8137	0.00046634
4.8147	0.00046643
4.8157	0.00046652
4.8167	0.00046661
4.8177	0.00046671
4.8187	0.0004668
4.8197	0.00046689
4.8207	0.00046698
4.8217	0.00046707
4.8227	0.00046716
4.8237	0.00046725
4.8247	0.00046734
4.8257	0.00046744
4.8267	0.00046753
4.8277	0.00046762
4.8287	0.00046771
4.8297	0.0004678
4.8307	0.00046789
4.8317	0.00046799
4.8327	0.00046808
4.8337	0.00046817
4.8347	0.00046826
4.8357	0.00046835
4.8367	0.00046844
4.8377	0.00046854
4.8387	0.00046863
4.8397	0.00046872
4.8407	0.00046881
4.8417	0.0004689
4.8427	0.000469
4.8437	0.00046909
4.8447	0.00046918
4.8457	0.00046927
4.8467	0.00046937
4.8477	0.00046946
4.8487	0.00046955
4.8497	0.00046964
4.8507	0.00046973
4.8517	0.00046983
4.8527	0.00046992
4.8537	0.00047001
4.8547	0.0004701
4.8557	0.0004702
4.8567	0.00047029
4.8577	0.00047038
4.8587	0.00047048
4.8597	0.00047057
4.8607	0.00047066
4.8617	0.00047075
4.8627	0.00047085
4.8637	0.00047094
4.8647	0.00047103
4.8657	0.00047112
4.8667	0.00047122
4.8677	0.00047131
4.8687	0.0004714
4.8697	0.0004715
4.8707	0.00047159
4.8717	0.00047168
4.8727	0.00047178
4.8737	0.00047187
4.8747	0.00047196
4.8757	0.00047206
4.8767	0.00047215
4.8777	0.00047224
4.8787	0.00047233
4.8797	0.00047243
4.8807	0.00047252
4.8817	0.00047261
4.8827	0.00047271
4.8837	0.0004728
4.8847	0.0004729
4.8857	0.00047299
4.8867	0.00047308
4.8877	0.00047318
4.8887	0.00047327
4.8897	0.00047336
4.8907	0.00047346
4.8917	0.00047355
4.8927	0.00047364
4.8937	0.00047374
4.8947	0.00047383
4.8957	0.00047393
4.8967	0.00047402
4.8977	0.00047411
4.8987	0.00047421
4.8997	0.0004743
4.9007	0.0004744
4.9017	0.00047449
4.9027	0.00047458
4.9037	0.00047468
4.9047	0.00047477
4.9057	0.00047487
4.9067	0.00047496
4.9077	0.00047506
4.9087	0.00047515
4.9097	0.00047524
4.9107	0.00047534
4.9117	0.00047543
4.9127	0.00047553
4.9137	0.00047562
4.9147	0.00047572
4.9157	0.00047581
4.9167	0.00047591
4.9177	0.000476
4.9187	0.00047609
4.9197	0.00047619
4.9207	0.00047628
4.9217	0.00047638
4.9227	0.00047647
4.9237	0.00047657
4.9247	0.00047666
4.9257	0.00047676
4.9267	0.00047685
4.9277	0.00047695
4.9287	0.00047704
4.9297	0.00047714
4.9307	0.00047723
4.9317	0.00047733
4.9327	0.00047742
4.9337	0.00047752
4.9347	0.00047761
4.9357	0.00047771
4.9367	0.0004778
4.9377	0.0004779
4.9387	0.00047799
4.9397	0.00047809
4.9407	0.00047818
4.9417	0.00047828
4.9427	0.00047838
4.9437	0.00047847
4.9447	0.00047857
4.9457	0.00047866
4.9467	0.00047876
4.9477	0.00047885
4.9487	0.00047895
4.9497	0.00047904
4.9507	0.00047914
4.9517	0.00047924
4.9527	0.00047933
4.9537	0.00047943
4.9547	0.00047952
4.9557	0.00047962
4.9567	0.00047971
4.9577	0.00047981
4.9587	0.00047991
4.9597	0.00048
4.9607	0.0004801
4.9617	0.00048019
4.9627	0.00048029
4.9637	0.00048039
4.9647	0.00048048
4.9657	0.00048058
4.9667	0.00048067
4.9677	0.00048077
4.9687	0.00048087
4.9697	0.00048096
4.9707	0.00048106
4.9717	0.00048116
4.9727	0.00048125
4.9737	0.00048135
4.9747	0.00048144
4.9757	0.00048154
4.9767	0.00048164
4.9777	0.00048173
4.9787	0.00048183
4.9797	0.00048193
4.9807	0.00048202
4.9817	0.00048212
4.9827	0.00048222
4.9837	0.00048231
4.9847	0.00048241
4.9857	0.00048251
4.9867	0.0004826
4.9877	0.0004827
4.9887	0.0004828
4.9897	0.00048289
4.9907	0.00048299
4.9917	0.00048309
4.9927	0.00048319
4.9937	0.00048328
4.9947	0.00048338
4.9957	0.00048348
4.9967	0.00048357
4.9977	0.00048367
4.9987	0.00048377
4.9997	0.00048386
5.0007	0.00048396
5.0017	0.00048406
5.0027	0.00048416
5.0037	0.00048425
5.0047	0.00048435
5.0057	0.00048445
5.0067	0.00048455
5.0077	0.00048464
5.0087	0.00048474
5.0097	0.00048484
5.0107	0.00048494
5.0117	0.00048503
5.0127	0.00048513
5.0137	0.00048523
5.0147	0.00048533
5.0157	0.00048542
5.0167	0.00048552
5.0177	0.00048562
5.0187	0.00048572
5.0197	0.00048582
5.0207	0.00048591
5.0217	0.00048601
5.0227	0.00048611
5.0237	0.00048621
5.0247	0.0004863
5.0257	0.0004864
5.0267	0.0004865
5.0277	0.0004866
5.0287	0.0004867
5.0297	0.00048679
5.0307	0.00048689
5.0317	0.00048699
5.0327	0.00048709
5.0337	0.00048719
5.0347	0.00048729
5.0357	0.00048738
5.0367	0.00048748
5.0377	0.00048758
5.0387	0.00048768
5.0397	0.00048778
5.0407	0.00048788
5.0417	0.00048797
5.0427	0.00048807
5.0437	0.00048817
5.0447	0.00048827
5.0457	0.00048837
5.0467	0.00048847
5.0477	0.00048857
5.0487	0.00048866
5.0497	0.00048876
5.0507	0.00048886
5.0517	0.00048896
5.0527	0.00048906
5.0537	0.00048916
5.0547	0.00048926
5.0557	0.00048936
5.0567	0.00048946
5.0577	0.00048955
5.0587	0.00048965
5.0597	0.00048975
5.0607	0.00048985
5.0617	0.00048995
5.0627	0.00049005
5.0637	0.00049015
5.0647	0.00049025
5.0657	0.00049035
5.0667	0.00049045
5.0677	0.00049055
5.0687	0.00049064
5.0697	0.00049074
5.0707	0.00049084
5.0717	0.00049094
5.0727	0.00049104
5.0737	0.00049114
5.0747	0.00049124
5.0757	0.00049134
5.0767	0.00049144
5.0777	0.00049154
5.0787	0.00049164
5.0797	0.00049174
5.0807	0.00049184
5.0817	0.00049194
5.0827	0.00049204
5.0837	0.00049214
5.0847	0.00049224
5.0857	0.00049234
5.0867	0.00049244
5.0877	0.00049254
5.0887	0.00049264
5.0897	0.00049274
5.0907	0.00049284
5.0917	0.00049294
5.0927	0.00049304
5.0937	0.00049314
5.0947	0.00049324
5.0957	0.00049334
5.0967	0.00049344
5.0977	0.00049354
5.0987	0.00049364
5.0997	0.00049374
5.1007	0.00049384
5.1017	0.00049394
5.1027	0.00049404
5.1037	0.00049414
5.1047	0.00049424
5.1057	0.00049434
5.1067	0.00049444
5.1077	0.00049454
5.1087	0.00049464
5.1097	0.00049474
5.1107	0.00049484
5.1117	0.00049494
5.1127	0.00049504
5.1137	0.00049514
5.1147	0.00049524
5.1157	0.00049535
5.1167	0.00049545
5.1177	0.00049555
5.1187	0.00049565
5.1197	0.00049575
5.1207	0.00049585
5.1217	0.00049595
5.1227	0.00049605
5.1237	0.00049615
5.1247	0.00049625
5.1257	0.00049635
5.1267	0.00049646
5.1277	0.00049656
5.1287	0.00049666
5.1297	0.00049676
5.1307	0.00049686
5.1317	0.00049696
5.1327	0.00049706
5.1337	0.00049716
5.1347	0.00049726
5.1357	0.00049737
5.1367	0.00049747
5.1377	0.00049757
5.1387	0.00049767
5.1397	0.00049777
5.1407	0.00049787
5.1417	0.00049797
5.1427	0.00049808
5.1437	0.00049818
5.1447	0.00049828
5.1457	0.00049838
5.1467	0.00049848
5.1477	0.00049858
5.1487	0.00049869
5.1497	0.00049879
5.1507	0.00049889
5.1517	0.00049899
5.1527	0.00049909
5.1537	0.00049919
5.1547	0.0004993
5.1557	0.0004994
5.1567	0.0004995
5.1577	0.0004996
5.1587	0.0004997
5.1597	0.00049981
5.1607	0.00049991
5.1617	0.00050001
5.1627	0.00050011
5.1637	0.00050021
5.1647	0.00050032
5.1657	0.00050042
5.1667	0.00050052
5.1677	0.00050062
5.1687	0.00050072
5.1697	0.00050083
5.1707	0.00050093
5.1717	0.00050103
5.1727	0.00050113
5.1737	0.00050124
5.1747	0.00050134
5.1757	0.00050144
5.1767	0.00050154
5.1777	0.00050165
5.1787	0.00050175
5.1797	0.00050185
5.1807	0.00050195
5.1817	0.00050206
5.1827	0.00050216
5.1837	0.00050226
5.1847	0.00050237
5.1857	0.00050247
5.1867	0.00050257
5.1877	0.00050267
5.1887	0.00050278
5.1897	0.00050288
5.1907	0.00050298
5.1917	0.00050309
5.1927	0.00050319
5.1937	0.00050329
5.1947	0.00050339
5.1957	0.0005035
5.1967	0.0005036
5.1977	0.0005037
5.1987	0.00050381
5.1997	0.00050391
5.2007	0.00050401
5.2017	0.00050412
5.2027	0.00050422
5.2037	0.00050432
5.2047	0.00050443
5.2057	0.00050453
5.2067	0.00050463
5.2077	0.00050474
5.2087	0.00050484
5.2097	0.00050494
5.2107	0.00050505
5.2117	0.00050515
5.2127	0.00050525
5.2137	0.00050536
5.2147	0.00050546
5.2157	0.00050557
5.2167	0.00050567
5.2177	0.00050577
5.2187	0.00050588
5.2197	0.00050598
5.2207	0.00050608
5.2217	0.00050619
5.2227	0.00050629
5.2237	0.0005064
5.2247	0.0005065
5.2257	0.0005066
5.2267	0.00050671
5.2277	0.00050681
5.2287	0.00050692
5.2297	0.00050702
5.2307	0.00050712
5.2317	0.00050723
5.2327	0.00050733
5.2337	0.00050744
5.2347	0.00050754
5.2357	0.00050764
5.2367	0.00050775
5.2377	0.00050785
5.2387	0.00050796
5.2397	0.00050806
5.2407	0.00050817
5.2417	0.00050827
5.2427	0.00050838
5.2437	0.00050848
5.2447	0.00050858
5.2457	0.00050869
5.2467	0.00050879
5.2477	0.0005089
5.2487	0.000509
5.2497	0.00050911
5.2508	0.00050921
5.2518	0.00050932
5.2528	0.00050942
5.2538	0.00050953
5.2548	0.00050963
5.2558	0.00050974
5.2568	0.00050984
5.2578	0.00050995
5.2588	0.00051005
5.2598	0.00051016
5.2608	0.00051026
5.2618	0.00051037
5.2628	0.00051047
5.2638	0.00051058
5.2648	0.00051068
5.2658	0.00051079
5.2668	0.00051089
5.2678	0.000511
5.2688	0.0005111
5.2698	0.00051121
5.2708	0.00051131
5.2718	0.00051142
5.2728	0.00051152
5.2738	0.00051163
5.2748	0.00051173
5.2758	0.00051184
5.2768	0.00051195
5.2778	0.00051205
5.2788	0.00051216
5.2798	0.00051226
5.2808	0.00051237
5.2818	0.00051247
5.2828	0.00051258
5.2838	0.00051268
5.2848	0.00051279
5.2858	0.0005129
5.2868	0.000513
5.2878	0.00051311
5.2888	0.00051321
5.2898	0.00051332
5.2908	0.00051343
5.2918	0.00051353
5.2928	0.00051364
5.2938	0.00051374
5.2948	0.00051385
5.2958	0.00051396
5.2968	0.00051406
5.2978	0.00051417
5.2988	0.00051427
5.2998	0.00051438
5.3008	0.00051449
5.3018	0.00051459
5.3028	0.0005147
5.3038	0.00051481
5.3048	0.00051491
5.3058	0.00051502
5.3068	0.00051512
5.3078	0.00051523
5.3088	0.00051534
5.3098	0.00051544
5.3108	0.00051555
5.3118	0.00051566
5.3128	0.00051576
5.3138	0.00051587
5.3148	0.00051598
5.3158	0.00051608
5.3168	0.00051619
5.3178	0.0005163
5.3188	0.0005164
5.3198	0.00051651
5.3208	0.00051662
5.3218	0.00051672
5.3228	0.00051683
5.3238	0.00051694
5.3248	0.00051705
5.3258	0.00051715
5.3268	0.00051726
5.3278	0.00051737
5.3288	0.00051747
5.3298	0.00051758
5.3308	0.00051769
5.3318	0.00051779
5.3328	0.0005179
5.3338	0.00051801
5.3348	0.00051812
5.3358	0.00051822
5.3368	0.00051833
5.3378	0.00051844
5.3388	0.00051855
5.3398	0.00051865
5.3408	0.00051876
5.3418	0.00051887
5.3428	0.00051898
5.3438	0.00051908
5.3448	0.00051919
5.3458	0.0005193
5.3468	0.00051941
5.3478	0.00051951
5.3488	0.00051962
5.3498	0.00051973
5.3508	0.00051984
5.3518	0.00051995
5.3528	0.00052005
5.3538	0.00052016
5.3548	0.00052027
5.3558	0.00052038
5.3568	0.00052048
5.3578	0.00052059
5.3588	0.0005207
5.3598	0.00052081
5.3608	0.00052092
5.3618	0.00052102
5.3628	0.00052113
5.3638	0.00052124
5.3648	0.00052135
5.3658	0.00052146
5.3668	0.00052157
5.3678	0.00052167
5.3688	0.00052178
5.3698	0.00052189
5.3708	0.000522
5.3718	0.00052211
5.3728	0.00052222
5.3738	0.00052232
5.3748	0.00052243
5.3758	0.00052254
5.3768	0.00052265
5.3778	0.00052276
5.3788	0.00052287
5.3798	0.00052298
5.3808	0.00052309
5.3818	0.00052319
5.3828	0.0005233
5.3838	0.00052341
5.3848	0.00052352
5.3858	0.00052363
5.3868	0.00052374
5.3878	0.00052385
5.3888	0.00052396
5.3898	0.00052407
5.3908	0.00052417
5.3918	0.00052428
5.3928	0.00052439
5.3938	0.0005245
5.3948	0.00052461
5.3958	0.00052472
5.3968	0.00052483
5.3978	0.00052494
5.3988	0.00052505
5.3998	0.00052516
5.4008	0.00052527
5.4018	0.00052538
5.4028	0.00052549
5.4038	0.00052559
5.4048	0.0005257
5.4058	0.00052581
5.4068	0.00052592
5.4078	0.00052603
5.4088	0.00052614
5.4098	0.00052625
5.4108	0.00052636
5.4118	0.00052647
5.4128	0.00052658
5.4138	0.00052669
5.4148	0.0005268
5.4158	0.00052691
5.4168	0.00052702
5.4178	0.00052713
5.4188	0.00052724
5.4198	0.00052735
5.4208	0.00052746
5.4218	0.00052757
5.4228	0.00052768
5.4238	0.00052779
5.4248	0.0005279
5.4258	0.00052801
5.4268	0.00052812
5.4278	0.00052823
5.4288	0.00052834
5.4298	0.00052845
5.4308	0.00052856
5.4318	0.00052867
5.4328	0.00052878
5.4338	0.00052889
5.4348	0.000529
5.4358	0.00052911
5.4368	0.00052923
5.4378	0.00052934
5.4388	0.00052945
5.4398	0.00052956
5.4408	0.00052967
5.4418	0.00052978
5.4428	0.00052989
5.4438	0.00053
5.4448	0.00053011
5.4458	0.00053022
5.4468	0.00053033
5.4478	0.00053044
5.4488	0.00053055
5.4498	0.00053067
5.4508	0.00053078
5.4518	0.00053089
5.4528	0.000531
5.4538	0.00053111
5.4548	0.00053122
5.4558	0.00053133
5.4568	0.00053144
5.4578	0.00053155
5.4588	0.00053167
5.4598	0.00053178
5.4608	0.00053189
5.4618	0.000532
5.4628	0.00053211
5.4638	0.00053222
5.4648	0.00053233
5.4658	0.00053245
5.4668	0.00053256
5.4678	0.00053267
5.4688	0.00053278
5.4698	0.00053289
5.4708	0.000533
5.4718	0.00053312
5.4728	0.00053323
5.4738	0.00053334
5.4748	0.00053345
5.4758	0.00053356
5.4768	0.00053367
5.4778	0.00053379
5.4788	0.0005339
5.4798	0.00053401
5.4808	0.00053412
5.4818	0.00053423
5.4828	0.00053435
5.4838	0.00053446
5.4848	0.00053457
5.4858	0.00053468
5.4868	0.0005348
5.4878	0.00053491
5.4888	0.00053502
5.4898	0.00053513
5.4908	0.00053524
5.4918	0.00053536
5.4928	0.00053547
5.4938	0.00053558
5.4948	0.00053569
5.4958	0.00053581
5.4968	0.00053592
5.4978	0.00053603
5.4988	0.00053615
5.4998	0.00053626
5.5008	0.00053637
5.5018	0.00053648
5.5028	0.0005366
5.5038	0.00053671
5.5048	0.00053682
5.5058	0.00053693
5.5068	0.00053705
5.5078	0.00053716
5.5088	0.00053727
5.5098	0.00053739
5.5108	0.0005375
5.5118	0.00053761
5.5128	0.00053773
5.5138	0.00053784
5.5148	0.00053795
5.5158	0.00053807
5.5168	0.00053818
5.5178	0.00053829
5.5188	0.00053841
5.5198	0.00053852
5.5208	0.00053863
5.5218	0.00053875
5.5228	0.00053886
5.5238	0.00053897
5.5248	0.00053909
5.5258	0.0005392
5.5268	0.00053931
5.5278	0.00053943
5.5288	0.00053954
5.5298	0.00053965
5.5308	0.00053977
5.5318	0.00053988
5.5328	0.00054
5.5338	0.00054011
5.5348	0.00054022
5.5358	0.00054034
5.5368	0.00054045
5.5378	0.00054057
5.5388	0.00054068
5.5398	0.00054079
5.5408	0.00054091
5.5418	0.00054102
5.5428	0.00054114
5.5438	0.00054125
5.5448	0.00054137
5.5458	0.00054148
5.5468	0.00054159
5.5478	0.00054171
5.5488	0.00054182
5.5498	0.00054194
5.5508	0.00054205
5.5518	0.00054217
5.5528	0.00054228
5.5538	0.0005424
5.5548	0.00054251
5.5558	0.00054263
5.5568	0.00054274
5.5578	0.00054285
5.5588	0.00054297
5.5598	0.00054308
5.5608	0.0005432
5.5618	0.00054331
5.5628	0.00054343
5.5638	0.00054354
5.5648	0.00054366
5.5658	0.00054377
5.5668	0.00054389
5.5678	0.000544
5.5688	0.00054412
5.5698	0.00054423
5.5708	0.00054435
5.5718	0.00054447
5.5728	0.00054458
5.5738	0.0005447
5.5748	0.00054481
5.5758	0.00054493
5.5768	0.00054504
5.5778	0.00054516
5.5788	0.00054527
5.5798	0.00054539
5.5808	0.0005455
5.5818	0.00054562
5.5828	0.00054574
5.5838	0.00054585
5.5848	0.00054597
5.5858	0.00054608
5.5868	0.0005462
5.5878	0.00054631
5.5888	0.00054643
5.5898	0.00054655
5.5908	0.00054666
5.5918	0.00054678
5.5928	0.00054689
5.5938	0.00054701
5.5948	0.00054713
5.5958	0.00054724
5.5968	0.00054736
5.5978	0.00054748
5.5988	0.00054759
5.5998	0.00054771
5.6008	0.00054782
5.6018	0.00054794
5.6028	0.00054806
5.6038	0.00054817
5.6048	0.00054829
5.6058	0.00054841
5.6068	0.00054852
5.6078	0.00054864
5.6088	0.00054876
5.6098	0.00054887
5.6108	0.00054899
5.6118	0.00054911
5.6128	0.00054922
5.6138	0.00054934
5.6148	0.00054946
5.6158	0.00054958
5.6168	0.00054969
5.6178	0.00054981
5.6188	0.00054993
5.6198	0.00055004
5.6208	0.00055016
5.6218	0.00055028
5.6228	0.0005504
5.6238	0.00055051
5.6248	0.00055063
5.6258	0.00055075
5.6268	0.00055086
5.6278	0.00055098
5.6288	0.0005511
5.6298	0.00055122
5.6308	0.00055133
5.6318	0.00055145
5.6328	0.00055157
5.6338	0.00055169
5.6348	0.00055181
5.6358	0.00055192
5.6368	0.00055204
5.6378	0.00055216
5.6388	0.00055228
5.6398	0.00055239
5.6408	0.00055251
5.6418	0.00055263
5.6428	0.00055275
5.6438	0.00055287
5.6448	0.00055298
5.6458	0.0005531
5.6468	0.00055322
5.6478	0.00055334
5.6488	0.00055346
5.6498	0.00055358
5.6508	0.00055369
5.6518	0.00055381
5.6528	0.00055393
5.6538	0.00055405
5.6548	0.00055417
5.6558	0.00055429
5.6568	0.0005544
5.6578	0.00055452
5.6588	0.00055464
5.6598	0.00055476
5.6608	0.00055488
5.6618	0.000555
5.6628	0.00055512
5.6638	0.00055524
5.6648	0.00055535
5.6658	0.00055547
5.6668	0.00055559
5.6678	0.00055571
5.6688	0.00055583
5.6698	0.00055595
5.6708	0.00055607
5.6718	0.00055619
5.6728	0.00055631
5.6738	0.00055643
5.6748	0.00055655
5.6758	0.00055667
5.6768	0.00055679
5.6778	0.0005569
5.6788	0.00055702
5.6798	0.00055714
5.6808	0.00055726
5.6818	0.00055738
5.6828	0.0005575
5.6838	0.00055762
5.6848	0.00055774
5.6858	0.00055786
5.6868	0.00055798
5.6878	0.0005581
5.6888	0.00055822
5.6898	0.00055834
5.6908	0.00055846
5.6918	0.00055858
5.6928	0.0005587
5.6938	0.00055882
5.6948	0.00055894
5.6958	0.00055906
5.6968	0.00055918
5.6978	0.0005593
5.6988	0.00055942
5.6998	0.00055954
5.7008	0.00055966
5.7018	0.00055978
5.7028	0.0005599
5.7038	0.00056002
5.7048	0.00056015
5.7058	0.00056027
5.7068	0.00056039
5.7078	0.00056051
5.7088	0.00056063
5.7098	0.00056075
5.7108	0.00056087
5.7118	0.00056099
5.7128	0.00056111
5.7138	0.00056123
5.7148	0.00056135
5.7158	0.00056147
5.7168	0.0005616
5.7178	0.00056172
5.7188	0.00056184
5.7198	0.00056196
5.7208	0.00056208
5.7218	0.0005622
5.7228	0.00056232
5.7238	0.00056244
5.7248	0.00056257
5.7258	0.00056269
5.7268	0.00056281
5.7278	0.00056293
5.7288	0.00056305
5.7298	0.00056317
5.7308	0.0005633
5.7318	0.00056342
5.7328	0.00056354
5.7338	0.00056366
5.7348	0.00056378
5.7358	0.0005639
5.7368	0.00056403
5.7378	0.00056415
5.7388	0.00056427
5.7398	0.00056439
5.7408	0.00056451
5.7418	0.00056464
5.7428	0.00056476
5.7438	0.00056488
5.7448	0.000565
5.7458	0.00056513
5.7468	0.00056525
5.7478	0.00056537
5.7488	0.00056549
5.7498	0.00056562
5.7508	0.00056574
5.7518	0.00056586
5.7528	0.00056598
5.7538	0.00056611
5.7548	0.00056623
5.7558	0.00056635
5.7568	0.00056647
5.7578	0.0005666
5.7588	0.00056672
5.7598	0.00056684
5.7608	0.00056697
5.7618	0.00056709
5.7628	0.00056721
5.7638	0.00056734
5.7648	0.00056746
5.7658	0.00056758
5.7668	0.00056771
5.7678	0.00056783
5.7688	0.00056795
5.7698	0.00056808
5.7708	0.0005682
5.7718	0.00056832
5.7728	0.00056845
5.7738	0.00056857
5.7748	0.00056869
5.7758	0.00056882
5.7768	0.00056894
5.7778	0.00056906
5.7788	0.00056919
5.7798	0.00056931
5.7808	0.00056944
5.7818	0.00056956
5.7828	0.00056968
5.7838	0.00056981
5.7848	0.00056993
5.7858	0.00057006
5.7868	0.00057018
5.7878	0.0005703
5.7888	0.00057043
5.7898	0.00057055
5.7908	0.00057068
5.7918	0.0005708
5.7928	0.00057093
5.7938	0.00057105
5.7948	0.00057118
5.7958	0.0005713
5.7968	0.00057142
5.7978	0.00057155
5.7988	0.00057167
5.7998	0.0005718
5.8008	0.00057192
5.8018	0.00057205
5.8028	0.00057217
5.8038	0.0005723
5.8048	0.00057242
5.8058	0.00057255
5.8068	0.00057267
5.8078	0.0005728
5.8088	0.00057292
5.8098	0.00057305
5.8108	0.00057317
5.8118	0.0005733
5.8128	0.00057343
5.8138	0.00057355
5.8148	0.00057368
5.8158	0.0005738
5.8168	0.00057393
5.8178	0.00057405
5.8188	0.00057418
5.8198	0.0005743
5.8208	0.00057443
5.8218	0.00057456
5.8228	0.00057468
5.8238	0.00057481
5.8248	0.00057493
5.8258	0.00057506
5.8268	0.00057519
5.8278	0.00057531
5.8288	0.00057544
5.8298	0.00057556
5.8308	0.00057569
5.8318	0.00057582
5.8328	0.00057594
5.8338	0.00057607
5.8348	0.0005762
5.8358	0.00057632
5.8368	0.00057645
5.8378	0.00057657
5.8388	0.0005767
5.8398	0.00057683
5.8408	0.00057695
5.8418	0.00057708
5.8428	0.00057721
5.8438	0.00057734
5.8448	0.00057746
5.8458	0.00057759
5.8468	0.00057772
5.8478	0.00057784
5.8488	0.00057797
5.8498	0.0005781
5.8508	0.00057822
5.8518	0.00057835
5.8528	0.00057848
5.8538	0.00057861
5.8548	0.00057873
5.8558	0.00057886
5.8568	0.00057899
5.8578	0.00057912
5.8588	0.00057924
5.8598	0.00057937
5.8608	0.0005795
5.8618	0.00057963
5.8628	0.00057975
5.8638	0.00057988
5.8648	0.00058001
5.8658	0.00058014
5.8668	0.00058027
5.8678	0.00058039
5.8688	0.00058052
5.8698	0.00058065
5.8708	0.00058078
5.8718	0.00058091
5.8728	0.00058103
5.8738	0.00058116
5.8748	0.00058129
5.8758	0.00058142
5.8768	0.00058155
5.8778	0.00058168
5.8788	0.0005818
5.8798	0.00058193
5.8808	0.00058206
5.8818	0.00058219
5.8828	0.00058232
5.8838	0.00058245
5.8848	0.00058258
5.8858	0.00058271
5.8868	0.00058283
5.8878	0.00058296
5.8888	0.00058309
5.8898	0.00058322
5.8908	0.00058335
5.8918	0.00058348
5.8928	0.00058361
5.8938	0.00058374
5.8948	0.00058387
5.8958	0.000584
5.8968	0.00058413
5.8978	0.00058426
5.8988	0.00058439
5.8998	0.00058452
5.9008	0.00058464
5.9018	0.00058477
5.9028	0.0005849
5.9038	0.00058503
5.9048	0.00058516
5.9058	0.00058529
5.9068	0.00058542
5.9078	0.00058555
5.9088	0.00058568
5.9098	0.00058581
5.9108	0.00058594
5.9118	0.00058607
5.9128	0.0005862
5.9138	0.00058633
5.9148	0.00058646
5.9158	0.00058659
5.9168	0.00058673
5.9178	0.00058686
5.9188	0.00058699
5.9198	0.00058712
5.9208	0.00058725
5.9218	0.00058738
5.9228	0.00058751
5.9238	0.00058764
5.9248	0.00058777
5.9258	0.0005879
5.9268	0.00058803
5.9278	0.00058816
5.9288	0.00058829
5.9298	0.00058843
5.9308	0.00058856
5.9318	0.00058869
5.9328	0.00058882
5.9338	0.00058895
5.9348	0.00058908
5.9358	0.00058921
5.9368	0.00058934
5.9378	0.00058948
5.9388	0.00058961
5.9398	0.00058974
5.9408	0.00058987
5.9418	0.00059
5.9428	0.00059013
5.9438	0.00059027
5.9448	0.0005904
5.9458	0.00059053
5.9468	0.00059066
5.9478	0.00059079
5.9488	0.00059092
5.9498	0.00059106
5.9509	0.00059119
5.9519	0.00059132
5.9529	0.00059145
5.9539	0.00059159
5.9549	0.00059172
5.9559	0.00059185
5.9569	0.00059198
5.9579	0.00059212
5.9589	0.00059225
5.9599	0.00059238
5.9609	0.00059251
5.9619	0.00059265
5.9629	0.00059278
5.9639	0.00059291
5.9649	0.00059304
5.9659	0.00059318
5.9669	0.00059331
5.9679	0.00059344
5.9689	0.00059358
5.9699	0.00059371
5.9709	0.00059384
5.9719	0.00059398
5.9729	0.00059411
5.9739	0.00059424
5.9749	0.00059438
5.9759	0.00059451
5.9769	0.00059464
5.9779	0.00059478
5.9789	0.00059491
5.9799	0.00059504
5.9809	0.00059518
5.9819	0.00059531
5.9829	0.00059544
5.9839	0.00059558
5.9849	0.00059571
5.9859	0.00059585
5.9869	0.00059598
5.9879	0.00059611
5.9889	0.00059625
5.9899	0.00059638
5.9909	0.00059652
5.9919	0.00059665
5.9929	0.00059678
5.9939	0.00059692
5.9949	0.00059705
5.9959	0.00059719
5.9969	0.00059732
5.9979	0.00059746
5.9989	0.00059759
5.9999	0.00059773
6.0009	0.00059786
6.0019	0.000598
6.0029	0.00059813
6.0039	0.00059827
6.0049	0.0005984
6.0059	0.00059853
6.0069	0.00059867
6.0079	0.00059881
6.0089	0.00059894
6.0099	0.00059908
6.0109	0.00059921
6.0119	0.00059935
6.0129	0.00059948
6.0139	0.00059962
6.0149	0.00059975
6.0159	0.00059989
6.0169	0.00060002
6.0179	0.00060016
6.0189	0.00060029
6.0199	0.00060043
6.0209	0.00060057
6.0219	0.0006007
6.0229	0.00060084
6.0239	0.00060097
6.0249	0.00060111
6.0259	0.00060124
6.0269	0.00060138
6.0279	0.00060152
6.0289	0.00060165
6.0299	0.00060179
6.0309	0.00060193
6.0319	0.00060206
6.0329	0.0006022
6.0339	0.00060233
6.0349	0.00060247
6.0359	0.00060261
6.0369	0.00060274
6.0379	0.00060288
6.0389	0.00060302
6.0399	0.00060315
6.0409	0.00060329
6.0419	0.00060343
6.0429	0.00060356
6.0439	0.0006037
6.0449	0.00060384
6.0459	0.00060397
6.0469	0.00060411
6.0479	0.00060425
6.0489	0.00060439
6.0499	0.00060452
6.0509	0.00060466
6.0519	0.0006048
6.0529	0.00060494
6.0539	0.00060507
6.0549	0.00060521
6.0559	0.00060535
6.0569	0.00060549
6.0579	0.00060562
6.0589	0.00060576
6.0599	0.0006059
6.0609	0.00060604
6.0619	0.00060617
6.0629	0.00060631
6.0639	0.00060645
6.0649	0.00060659
6.0659	0.00060673
6.0669	0.00060686
6.0679	0.000607
6.0689	0.00060714
6.0699	0.00060728
6.0709	0.00060742
6.0719	0.00060756
6.0729	0.00060769
6.0739	0.00060783
6.0749	0.00060797
6.0759	0.00060811
6.0769	0.00060825
6.0779	0.00060839
6.0789	0.00060853
6.0799	0.00060866
6.0809	0.0006088
6.0819	0.00060894
6.0829	0.00060908
6.0839	0.00060922
6.0849	0.00060936
6.0859	0.0006095
6.0869	0.00060964
6.0879	0.00060978
6.0889	0.00060992
6.0899	0.00061005
6.0909	0.00061019
6.0919	0.00061033
6.0929	0.00061047
6.0939	0.00061061
6.0949	0.00061075
6.0959	0.00061089
6.0969	0.00061103
6.0979	0.00061117
6.0989	0.00061131
6.0999	0.00061145
6.1009	0.00061159
6.1019	0.00061173
6.1029	0.00061187
6.1039	0.00061201
6.1049	0.00061215
6.1059	0.00061229
6.1069	0.00061243
6.1079	0.00061257
6.1089	0.00061271
6.1099	0.00061285
6.1109	0.00061299
6.1119	0.00061313
6.1129	0.00061327
6.1139	0.00061341
6.1149	0.00061355
6.1159	0.0006137
6.1169	0.00061384
6.1179	0.00061398
6.1189	0.00061412
6.1199	0.00061426
6.1209	0.0006144
6.1219	0.00061454
6.1229	0.00061468
6.1239	0.00061482
6.1249	0.00061496
6.1259	0.00061511
6.1269	0.00061525
6.1279	0.00061539
6.1289	0.00061553
6.1299	0.00061567
6.1309	0.00061581
6.1319	0.00061595
6.1329	0.0006161
6.1339	0.00061624
6.1349	0.00061638
6.1359	0.00061652
6.1369	0.00061666
6.1379	0.0006168
6.1389	0.00061695
6.1399	0.00061709
6.1409	0.00061723
6.1419	0.00061737
6.1429	0.00061751
6.1439	0.00061766
6.1449	0.0006178
6.1459	0.00061794
6.1469	0.00061808
6.1479	0.00061822
6.1489	0.00061837
6.1499	0.00061851
6.1509	0.00061865
6.1519	0.00061879
6.1529	0.00061894
6.1539	0.00061908
6.1549	0.00061922
6.1559	0.00061936
6.1569	0.00061951
6.1579	0.00061965
6.1589	0.00061979
6.1599	0.00061994
6.1609	0.00062008
6.1619	0.00062022
6.1629	0.00062037
6.1639	0.00062051
6.1649	0.00062065
6.1659	0.00062079
6.1669	0.00062094
6.1679	0.00062108
6.1689	0.00062122
6.1699	0.00062137
6.1709	0.00062151
6.1719	0.00062165
6.1729	0.0006218
6.1739	0.00062194
6.1749	0.00062209
6.1759	0.00062223
6.1769	0.00062237
6.1779	0.00062252
6.1789	0.00062266
6.1799	0.0006228
6.1809	0.00062295
6.1819	0.00062309
6.1829	0.00062324
6.1839	0.00062338
6.1849	0.00062352
6.1859	0.00062367
6.1869	0.00062381
6.1879	0.00062396
6.1889	0.0006241
6.1899	0.00062424
6.1909	0.00062439
6.1919	0.00062453
6.1929	0.00062468
6.1939	0.00062482
6.1949	0.00062497
6.1959	0.00062511
6.1969	0.00062526
6.1979	0.0006254
6.1989	0.00062555
6.1999	0.00062569
6.2009	0.00062584
6.2019	0.00062598
6.2029	0.00062613
6.2039	0.00062627
6.2049	0.00062642
6.2059	0.00062656
6.2069	0.00062671
6.2079	0.00062685
6.2089	0.000627
6.2099	0.00062714
6.2109	0.00062729
6.2119	0.00062743
6.2129	0.00062758
6.2139	0.00062772
6.2149	0.00062787
6.2159	0.00062801
6.2169	0.00062816
6.2179	0.0006283
6.2189	0.00062845
6.2199	0.0006286
6.2209	0.00062874
6.2219	0.00062889
6.2229	0.00062903
6.2239	0.00062918
6.2249	0.00062933
6.2259	0.00062947
6.2269	0.00062962
6.2279	0.00062976
6.2289	0.00062991
6.2299	0.00063006
6.2309	0.0006302
6.2319	0.00063035
6.2329	0.0006305
6.2339	0.00063064
6.2349	0.00063079
6.2359	0.00063094
6.2369	0.00063108
6.2379	0.00063123
6.2389	0.00063138
6.2399	0.00063152
6.2409	0.00063167
6.2419	0.00063182
6.2429	0.00063196
6.2439	0.00063211
6.2449	0.00063226
6.2459	0.0006324
6.2469	0.00063255
6.2479	0.0006327
6.2489	0.00063284
6.2499	0.00063299
6.2509	0.00063314
6.2519	0.00063329
6.2529	0.00063343
6.2539	0.00063358
6.2549	0.00063373
6.2559	0.00063388
6.2569	0.00063402
6.2579	0.00063417
6.2589	0.00063432
6.2599	0.00063447
6.2609	0.00063462
6.2619	0.00063476
6.2629	0.00063491
6.2639	0.00063506
6.2649	0.00063521
6.2659	0.00063535
6.2669	0.0006355
6.2679	0.00063565
6.2689	0.0006358
6.2699	0.00063595
6.2709	0.0006361
6.2719	0.00063624
6.2729	0.00063639
6.2739	0.00063654
6.2749	0.00063669
6.2759	0.00063684
6.2769	0.00063699
6.2779	0.00063713
6.2789	0.00063728
6.2799	0.00063743
6.2809	0.00063758
6.2819	0.00063773
6.2829	0.00063788
6.2839	0.00063803
6.2849	0.00063818
6.2859	0.00063833
6.2869	0.00063847
6.2879	0.00063862
6.2889	0.00063877
6.2899	0.00063892
6.2909	0.00063907
6.2919	0.00063922
6.2929	0.00063937
6.2939	0.00063952
6.2949	0.00063967
6.2959	0.00063982
6.2969	0.00063997
6.2979	0.00064012
6.2989	0.00064027
6.2999	0.00064041
6.3009	0.00064056
6.3019	0.00064071
6.3029	0.00064086
6.3039	0.00064101
6.3049	0.00064116
6.3059	0.00064131
6.3069	0.00064146
6.3079	0.00064161
6.3089	0.00064176
6.3099	0.00064191
6.3109	0.00064206
6.3119	0.00064221
6.3129	0.00064236
6.3139	0.00064251
6.3149	0.00064266
6.3159	0.00064281
6.3169	0.00064296
6.3179	0.00064311
6.3189	0.00064326
6.3199	0.00064341
6.3209	0.00064356
6.3219	0.00064371
6.3229	0.00064386
6.3239	0.00064401
6.3249	0.00064416
6.3259	0.00064431
6.3269	0.00064446
6.3279	0.00064461
6.3289	0.00064477
6.3299	0.00064492
6.3309	0.00064507
6.3319	0.00064522
6.3329	0.00064537
6.3339	0.00064552
6.3349	0.00064567
6.3359	0.00064582
6.3369	0.00064597
6.3379	0.00064612
6.3389	0.00064627
6.3399	0.00064642
6.3409	0.00064657
6.3419	0.00064672
6.3429	0.00064687
6.3439	0.00064703
6.3449	0.00064718
6.3459	0.00064733
6.3469	0.00064748
6.3479	0.00064763
6.3489	0.00064778
6.3499	0.00064793
6.3509	0.00064808
6.3519	0.00064823
6.3529	0.00064839
6.3539	0.00064854
6.3549	0.00064869
6.3559	0.00064884
6.3569	0.00064899
6.3579	0.00064914
6.3589	0.00064929
6.3599	0.00064944
6.3609	0.0006496
6.3619	0.00064975
6.3629	0.0006499
6.3639	0.00065005
6.3649	0.0006502
6.3659	0.00065035
6.3669	0.0006505
6.3679	0.00065066
6.3689	0.00065081
6.3699	0.00065096
6.3709	0.00065111
6.3719	0.00065126
6.3729	0.00065141
6.3739	0.00065157
6.3749	0.00065172
6.3759	0.00065187
6.3769	0.00065202
6.3779	0.00065217
6.3789	0.00065232
6.3799	0.00065248
6.3809	0.00065263
6.3819	0.00065278
6.3829	0.00065293
6.3839	0.00065308
6.3849	0.00065324
6.3859	0.00065339
6.3869	0.00065354
6.3879	0.00065369
6.3889	0.00065385
6.3899	0.000654
6.3909	0.00065415
6.3919	0.0006543
6.3929	0.00065446
6.3939	0.00065461
6.3949	0.00065476
6.3959	0.00065491
6.3969	0.00065507
6.3979	0.00065522
6.3989	0.00065537
6.3999	0.00065552
6.4009	0.00065568
6.4019	0.00065583
6.4029	0.00065598
6.4039	0.00065613
6.4049	0.00065629
6.4059	0.00065644
6.4069	0.00065659
6.4079	0.00065675
6.4089	0.0006569
6.4099	0.00065705
6.4109	0.0006572
6.4119	0.00065736
6.4129	0.00065751
6.4139	0.00065766
6.4149	0.00065782
6.4159	0.00065797
6.4169	0.00065812
6.4179	0.00065828
6.4189	0.00065843
6.4199	0.00065858
6.4209	0.00065874
6.4219	0.00065889
6.4229	0.00065904
6.4239	0.0006592
6.4249	0.00065935
6.4259	0.00065951
6.4269	0.00065966
6.4279	0.00065981
6.4289	0.00065997
6.4299	0.00066012
6.4309	0.00066027
6.4319	0.00066043
6.4329	0.00066058
6.4339	0.00066074
6.4349	0.00066089
6.4359	0.00066104
6.4369	0.0006612
6.4379	0.00066135
6.4389	0.00066151
6.4399	0.00066166
6.4409	0.00066182
6.4419	0.00066197
6.4429	0.00066212
6.4439	0.00066228
6.4449	0.00066243
6.4459	0.00066259
6.4469	0.00066274
6.4479	0.0006629
6.4489	0.00066305
6.4499	0.0006632
6.4509	0.00066336
6.4519	0.00066351
6.4529	0.00066367
6.4539	0.00066382
6.4549	0.00066398
6.4559	0.00066413
6.4569	0.00066429
6.4579	0.00066444
6.4589	0.0006646
6.4599	0.00066475
6.4609	0.00066491
6.4619	0.00066506
6.4629	0.00066522
6.4639	0.00066537
6.4649	0.00066552
6.4659	0.00066568
6.4669	0.00066583
6.4679	0.00066599
6.4689	0.00066614
6.4699	0.0006663
6.4709	0.00066645
6.4719	0.00066661
6.4729	0.00066676
6.4739	0.00066692
6.4749	0.00066707
6.4759	0.00066723
6.4769	0.00066738
6.4779	0.00066754
6.4789	0.00066769
6.4799	0.00066785
6.4809	0.000668
6.4819	0.00066816
6.4829	0.00066831
6.4839	0.00066847
6.4849	0.00066862
6.4859	0.00066878
6.4869	0.00066893
6.4879	0.00066909
6.4889	0.00066924
6.4899	0.0006694
6.4909	0.00066955
6.4919	0.00066971
6.4929	0.00066986
6.4939	0.00067002
6.4949	0.00067017
6.4959	0.00067033
6.4969	0.00067048
6.4979	0.00067064
6.4989	0.00067079
6.4999	0.00067095
6.5009	0.0006711
6.5019	0.00067126
6.5029	0.00067141
6.5039	0.00067157
6.5049	0.00067172
6.5059	0.00067188
6.5069	0.00067203
6.5079	0.00067218
6.5089	0.00067234
6.5099	0.00067249
6.5109	0.00067265
6.5119	0.0006728
6.5129	0.00067296
6.5139	0.00067311
6.5149	0.00067327
6.5159	0.00067342
6.5169	0.00067358
6.5179	0.00067373
6.5189	0.00067389
6.5199	0.00067404
6.5209	0.00067419
6.5219	0.00067435
6.5229	0.0006745
6.5239	0.00067466
6.5249	0.00067481
6.5259	0.00067497
6.5269	0.00067512
6.5279	0.00067527
6.5289	0.00067543
6.5299	0.00067558
6.5309	0.00067574
6.5319	0.00067589
6.5329	0.00067605
6.5339	0.0006762
6.5349	0.00067635
6.5359	0.00067651
6.5369	0.00067666
6.5379	0.00067682
6.5389	0.00067697
6.5399	0.00067713
6.5409	0.00067728
6.5419	0.00067743
6.5429	0.00067759
6.5439	0.00067774
6.5449	0.0006779
6.5459	0.00067805
6.5469	0.0006782
6.5479	0.00067836
6.5489	0.00067851
6.5499	0.00067867
6.5509	0.00067882
6.5519	0.00067897
6.5529	0.00067913
6.5539	0.00067928
6.5549	0.00067943
6.5559	0.00067959
6.5569	0.00067974
6.5579	0.0006799
6.5589	0.00068005
6.5599	0.0006802
6.5609	0.00068036
6.5619	0.00068051
6.5629	0.00068067
6.5639	0.00068082
6.5649	0.00068097
6.5659	0.00068113
6.5669	0.00068128
6.5679	0.00068143
6.5689	0.00068159
6.5699	0.00068174
6.5709	0.0006819
6.5719	0.00068205
6.5729	0.0006822
6.5739	0.00068236
6.5749	0.00068251
6.5759	0.00068266
6.5769	0.00068282
6.5779	0.00068297
6.5789	0.00068313
6.5799	0.00068328
6.5809	0.00068343
6.5819	0.00068359
6.5829	0.00068374
6.5839	0.00068389
6.5849	0.00068405
6.5859	0.0006842
6.5869	0.00068436
6.5879	0.00068451
6.5889	0.00068466
6.5899	0.00068482
6.5909	0.00068497
6.5919	0.00068512
6.5929	0.00068528
6.5939	0.00068543
6.5949	0.00068559
6.5959	0.00068574
6.5969	0.00068589
6.5979	0.00068605
6.5989	0.0006862
6.5999	0.00068636
6.6009	0.00068651
6.6019	0.00068666
6.6029	0.00068682
6.6039	0.00068697
6.6049	0.00068713
6.6059	0.00068728
6.6069	0.00068744
6.6079	0.00068759
6.6089	0.00068774
6.6099	0.0006879
6.6109	0.00068805
6.6119	0.00068821
6.6129	0.00068836
6.6139	0.00068852
6.6149	0.00068867
6.6159	0.00068882
6.6169	0.00068898
6.6179	0.00068913
6.6189	0.00068929
6.6199	0.00068944
6.6209	0.0006896
6.6219	0.00068975
6.6229	0.00068991
6.6239	0.00069006
6.6249	0.00069021
6.6259	0.00069037
6.6269	0.00069052
6.6279	0.00069068
6.6289	0.00069083
6.6299	0.00069099
6.6309	0.00069114
6.6319	0.0006913
6.6329	0.00069145
6.6339	0.00069161
6.6349	0.00069176
6.6359	0.00069192
6.6369	0.00069207
6.6379	0.00069223
6.6389	0.00069238
6.6399	0.00069254
6.6409	0.00069269
6.6419	0.00069285
6.6429	0.000693
6.6439	0.00069315
6.6449	0.00069331
6.6459	0.00069346
6.6469	0.00069362
6.6479	0.00069377
6.6489	0.00069393
6.6499	0.00069408
6.651	0.00069424
6.652	0.00069439
6.653	0.00069455
6.654	0.0006947
6.655	0.00069486
6.656	0.00069501
6.657	0.00069517
6.658	0.00069532
6.659	0.00069548
6.66	0.00069563
6.661	0.00069579
6.662	0.00069594
6.663	0.0006961
6.664	0.00069625
6.665	0.00069641
6.666	0.00069656
6.667	0.00069671
6.668	0.00069687
6.669	0.00069702
6.67	0.00069718
6.671	0.00069733
6.672	0.00069749
6.673	0.00069764
6.674	0.00069779
6.675	0.00069795
6.676	0.0006981
6.677	0.00069826
6.678	0.00069841
6.679	0.00069856
6.68	0.00069872
6.681	0.00069887
6.682	0.00069903
6.683	0.00069918
6.684	0.00069933
6.685	0.00069949
6.686	0.00069964
6.687	0.00069979
6.688	0.00069995
6.689	0.0007001
6.69	0.00070025
6.691	0.00070041
6.692	0.00070056
6.693	0.00070071
6.694	0.00070086
6.695	0.00070102
6.696	0.00070117
6.697	0.00070132
6.698	0.00070147
6.699	0.00070163
6.7	0.00070178
6.701	0.00070193
6.702	0.00070208
6.703	0.00070224
6.704	0.00070239
6.705	0.00070254
6.706	0.00070269
6.707	0.00070284
6.708	0.00070299
6.709	0.00070314
6.71	0.00070329
6.711	0.00070345
6.712	0.0007036
6.713	0.00070375
6.714	0.0007039
6.715	0.00070405
6.716	0.0007042
6.717	0.00070435
6.718	0.0007045
6.719	0.00070465
6.72	0.0007048
6.721	0.00070495
6.722	0.0007051
6.723	0.00070525
6.724	0.00070539
6.725	0.00070554
6.726	0.00070569
6.727	0.00070584
6.728	0.00070599
6.729	0.00070614
6.73	0.00070629
6.731	0.00070644
6.732	0.00070658
6.733	0.00070673
6.734	0.00070688
6.735	0.00070703
6.736	0.00070717
6.737	0.00070732
6.738	0.00070747
6.739	0.00070762
6.74	0.00070776
6.741	0.00070791
6.742	0.00070806
6.743	0.0007082
6.744	0.00070835
6.745	0.0007085
6.746	0.00070864
6.747	0.00070879
6.748	0.00070893
6.749	0.00070908
6.75	0.00070923
6.751	0.00070937
6.752	0.00070952
6.753	0.00070966
6.754	0.00070981
6.755	0.00070995
6.756	0.0007101
6.757	0.00071024
6.758	0.00071039
6.759	0.00071053
6.76	0.00071068
6.761	0.00071082
6.762	0.00071097
6.763	0.00071111
6.764	0.00071126
6.765	0.0007114
6.766	0.00071154
6.767	0.00071169
6.768	0.00071183
6.769	0.00071198
6.77	0.00071212
6.771	0.00071226
6.772	0.00071241
6.773	0.00071255
6.774	0.00071269
6.775	0.00071284
6.776	0.00071298
6.777	0.00071312
6.778	0.00071327
6.779	0.00071341
6.78	0.00071355
6.781	0.0007137
6.782	0.00071384
6.783	0.00071398
6.784	0.00071413
6.785	0.00071427
6.786	0.00071441
6.787	0.00071456
6.788	0.0007147
6.789	0.00071484
6.79	0.00071498
6.791	0.00071513
6.792	0.00071527
6.793	0.00071541
6.794	0.00071555
6.795	0.0007157
6.796	0.00071584
6.797	0.00071598
6.798	0.00071613
6.799	0.00071627
6.8	0.00071641
6.801	0.00071655
6.802	0.0007167
6.803	0.00071684
6.804	0.00071698
6.805	0.00071713
6.806	0.00071727
6.807	0.00071741
6.808	0.00071755
6.809	0.0007177
6.81	0.00071784
6.811	0.00071798
6.812	0.00071813
6.813	0.00071827
6.814	0.00071841
6.815	0.00071855
6.816	0.0007187
6.817	0.00071884
6.818	0.00071898
6.819	0.00071913
6.82	0.00071927
6.821	0.00071941
6.822	0.00071956
6.823	0.0007197
6.824	0.00071984
6.825	0.00071999
6.826	0.00072013
6.827	0.00072027
6.828	0.00072042
6.829	0.00072056
6.83	0.0007207
6.831	0.00072085
6.832	0.00072099
6.833	0.00072114
6.834	0.00072128
6.835	0.00072142
6.836	0.00072157
6.837	0.00072171
6.838	0.00072186
6.839	0.000722
6.84	0.00072214
6.841	0.00072229
6.842	0.00072243
6.843	0.00072258
6.844	0.00072272
6.845	0.00072286
6.846	0.00072301
6.847	0.00072315
6.848	0.0007233
6.849	0.00072344
6.85	0.00072358
6.851	0.00072373
6.852	0.00072387
6.853	0.00072402
6.854	0.00072416
6.855	0.00072431
6.856	0.00072445
6.857	0.00072459
6.858	0.00072474
6.859	0.00072488
6.86	0.00072503
6.861	0.00072517
6.862	0.00072531
6.863	0.00072546
6.864	0.0007256
6.865	0.00072575
6.866	0.00072589
6.867	0.00072604
6.868	0.00072618
6.869	0.00072632
6.87	0.00072647
6.871	0.00072661
6.872	0.00072676
6.873	0.0007269
6.874	0.00072704
6.875	0.00072719
6.876	0.00072733
6.877	0.00072747
6.878	0.00072762
6.879	0.00072776
6.88	0.0007279
6.881	0.00072805
6.882	0.00072819
6.883	0.00072833
6.884	0.00072848
6.885	0.00072862
6.886	0.00072876
6.887	0.0007289
6.888	0.00072905
6.889	0.00072919
6.89	0.00072933
6.891	0.00072947
6.892	0.00072962
6.893	0.00072976
6.894	0.0007299
6.895	0.00073004
6.896	0.00073018
6.897	0.00073032
6.898	0.00073047
6.899	0.00073061
6.9	0.00073075
6.901	0.00073089
6.902	0.00073103
6.903	0.00073117
6.904	0.00073131
6.905	0.00073145
6.906	0.00073159
6.907	0.00073173
6.908	0.00073187
6.909	0.00073201
6.91	0.00073215
6.911	0.00073228
6.912	0.00073242
6.913	0.00073256
6.914	0.0007327
6.915	0.00073284
6.916	0.00073298
6.917	0.00073311
6.918	0.00073325
6.919	0.00073339
6.92	0.00073352
6.921	0.00073366
6.922	0.0007338
6.923	0.00073393
6.924	0.00073407
6.925	0.00073421
6.926	0.00073434
6.927	0.00073448
6.928	0.00073461
6.929	0.00073475
6.93	0.00073488
6.931	0.00073501
6.932	0.00073515
6.933	0.00073528
6.934	0.00073541
6.935	0.00073555
6.936	0.00073568
6.937	0.00073581
6.938	0.00073595
6.939	0.00073608
6.94	0.00073621
6.941	0.00073634
6.942	0.00073647
6.943	0.0007366
6.944	0.00073673
6.945	0.00073686
6.946	0.00073699
6.947	0.00073712
6.948	0.00073725
6.949	0.00073738
6.95	0.00073751
6.951	0.00073764
6.952	0.00073777
6.953	0.0007379
6.954	0.00073802
6.955	0.00073815
6.956	0.00073828
6.957	0.0007384
6.958	0.00073853
6.959	0.00073866
6.96	0.00073878
6.961	0.00073891
6.962	0.00073903
6.963	0.00073916
6.964	0.00073928
6.965	0.00073941
6.966	0.00073953
6.967	0.00073966
6.968	0.00073978
6.969	0.0007399
6.97	0.00074003
6.971	0.00074015
6.972	0.00074027
6.973	0.00074039
6.974	0.00074052
6.975	0.00074064
6.976	0.00074076
6.977	0.00074088
6.978	0.000741
6.979	0.00074112
6.98	0.00074124
6.981	0.00074136
6.982	0.00074148
6.983	0.0007416
6.984	0.00074172
6.985	0.00074184
6.986	0.00074196
6.987	0.00074207
6.988	0.00074219
6.989	0.00074231
6.99	0.00074243
6.991	0.00074255
6.992	0.00074266
6.993	0.00074278
6.994	0.0007429
6.995	0.00074301
6.996	0.00074313
6.997	0.00074325
6.998	0.00074336
6.999	0.00074348
7	0.00074359


==> figures/data/SW1D_singular_values/avg_singular_values_SW1D.txt <==
Index	Values
1	1
2	0.004667
3	0.0010951
4	0.00049717
5	0.00011965
6	3.8217e-05
7	1.8706e-05
8	1.1806e-05
9	7.3644e-06
10	3.57e-06
11	2.345e-06
12	1.1832e-06
13	6.7747e-07
14	4.2772e-07
15	2.1926e-07
16	1.6747e-07
17	8.5293e-08
18	5.2516e-08
19	2.7692e-08
20	1.7719e-08
21	1.0169e-08
22	7.2784e-09
23	5.3968e-09
24	3.5631e-09
25	2.4704e-09
26	1.7153e-09
27	1.144e-09
28	7.5992e-10
29	5.7193e-10
30	3.8633e-10
31	2.8665e-10
32	1.6483e-10
33	1.2283e-10
34	8.8412e-11
35	6.1342e-11
36	4.23e-11
37	3.1923e-11
38	2.5617e-11
39	1.7658e-11
40	1.2514e-11
41	9.3641e-12
42	6.4251e-12
43	4.8632e-12
44	3.7297e-12
45	2.5161e-12
46	1.4921e-12
47	1.0965e-12
48	7.3003e-13
49	5.3762e-13
50	4.0134e-13
51	2.767e-13
52	2.2041e-13
53	1.5832e-13
54	9.0951e-14
55	7.2962e-14
56	5.5541e-14
57	4.1589e-14
58	2.846e-14
59	1.8696e-14
60	1.3188e-14
61	1.2377e-14
62	8.7301e-15
63	7.3789e-15
64	5.6766e-15
65	4.963e-15
66	4.5977e-15
67	4.3132e-15
68	4.1502e-15
69	3.9423e-15
70	3.858e-15
71	3.7797e-15
72	3.7313e-15
73	3.6854e-15
74	3.6406e-15
75	3.5943e-15
76	3.5503e-15
77	3.5072e-15
78	3.4653e-15
79	3.4218e-15
80	3.3796e-15
81	3.3374e-15
82	3.2966e-15
83	3.2537e-15
84	3.213e-15
85	3.1706e-15
86	3.1289e-15
87	3.0872e-15
88	3.0448e-15
89	3.0037e-15
90	2.9603e-15
91	2.9154e-15
92	2.8709e-15
93	2.8269e-15
94	2.7829e-15
95	2.7348e-15
96	2.6859e-15
97	2.6335e-15
98	2.5749e-15
99	2.5118e-15
100	2.4261e-15


==> figures/data/SW1D_singular_values/full_singular_values_SW1D.txt <==
Index	Values
1	1
2	0.11851
3	0.0047452
4	0.0027144
5	0.0023105
6	0.0014288
7	0.0010561
8	0.00093448
9	0.00064379
10	0.00047344
11	0.00038613
12	0.00030733
13	0.00023754
14	0.00018209
15	0.0001391
16	0.00010999
17	8.5871e-05
18	7.4457e-05
19	6.2791e-05
20	5.4399e-05
21	4.4021e-05
22	3.6336e-05
23	2.9526e-05
24	2.449e-05
25	2.0158e-05
26	1.7112e-05
27	1.4306e-05
28	1.2862e-05
29	1.1181e-05
30	9.9224e-06
31	8.3586e-06
32	7.1709e-06
33	6.0593e-06
34	5.1993e-06
35	4.4264e-06
36	3.8459e-06
37	3.3627e-06
38	3.1493e-06
39	2.7912e-06
40	2.4884e-06
41	2.2382e-06
42	2.1321e-06
43	1.7815e-06
44	1.7398e-06
45	1.4791e-06
46	1.3538e-06
47	1.1515e-06
48	1.1055e-06
49	9.5952e-07
50	8.8526e-07
51	7.6493e-07
52	7.4108e-07
53	6.3195e-07
54	5.8114e-07
55	4.9706e-07
56	4.7971e-07
57	4.1178e-07
58	3.7376e-07
59	3.1982e-07
60	3.0713e-07
61	2.6976e-07
62	2.4505e-07
63	2.1129e-07
64	1.9186e-07
65	1.7434e-07
66	1.6063e-07
67	1.3788e-07
68	1.2364e-07
69	1.1279e-07
70	1.0422e-07
71	8.9495e-08
72	8.2667e-08
73	7.5669e-08
74	6.8282e-08
75	6.0928e-08
76	5.8056e-08
77	4.9657e-08
78	4.6811e-08
79	4.181e-08
80	3.7758e-08
81	3.393e-08
82	3.1819e-08
83	2.7189e-08
84	2.5868e-08
85	2.2984e-08
86	2.0798e-08
87	1.836e-08
88	1.7698e-08
89	1.5136e-08
90	1.4224e-08
91	1.2773e-08
92	1.1734e-08
93	1.0188e-08
94	1.0068e-08
95	8.6805e-09
96	8.0161e-09
97	7.3305e-09
98	6.6437e-09
99	5.8622e-09
100	5.6683e-09
101	4.8536e-09
102	4.6266e-09
103	4.1472e-09
104	3.6929e-09
105	3.4898e-09
106	3.1146e-09
107	2.8103e-09
108	2.6603e-09
109	2.3114e-09
110	2.1905e-09
111	1.9776e-09
112	1.774e-09
113	1.6733e-09
114	1.4921e-09
115	1.3745e-09
116	1.2656e-09
117	1.154e-09
118	1.051e-09
119	9.7885e-10
120	8.7888e-10
121	8.1394e-10
122	7.4806e-10
123	6.6999e-10
124	6.3505e-10
125	5.6105e-10
126	5.3178e-10
127	4.7607e-10
128	4.4444e-10
129	4.0406e-10
130	3.7365e-10
131	3.4223e-10
132	3.1619e-10
133	2.8954e-10
134	2.6852e-10
135	2.4454e-10
136	2.2956e-10
137	2.0605e-10
138	1.9743e-10
139	1.7455e-10
140	1.6972e-10
141	1.502e-10
142	1.4466e-10
143	1.2955e-10
144	1.2384e-10
145	1.1013e-10
146	1.0676e-10
147	9.2975e-11
148	9.1414e-11
149	7.9854e-11
150	7.6263e-11
151	6.8672e-11
152	6.3245e-11
153	5.9034e-11
154	5.2444e-11
155	5.0675e-11
156	4.3828e-11
157	4.3294e-11
158	3.7641e-11
159	3.6161e-11
160	3.266e-11
161	3.0169e-11
162	2.851e-11
163	2.5214e-11
164	2.4861e-11
165	2.1538e-11
166	2.1035e-11
167	1.8527e-11
168	1.7568e-11
169	1.5897e-11
170	1.4659e-11
171	1.3664e-11
172	1.2251e-11
173	1.1785e-11
174	1.0441e-11
175	1.0085e-11
176	9.128e-12
177	8.4505e-12
178	7.9338e-12
179	7.0744e-12
180	6.8259e-12
181	5.9518e-12
182	5.8379e-12
183	5.0496e-12
184	4.9576e-12
185	4.3162e-12
186	4.2057e-12
187	3.6961e-12
188	3.5913e-12
189	3.1831e-12
190	3.0938e-12
191	2.7542e-12
192	2.6619e-12
193	2.3695e-12
194	2.2811e-12
195	2.0252e-12
196	1.9501e-12
197	1.7271e-12
198	1.6632e-12
199	1.4735e-12
200	1.4156e-12
201	1.2578e-12
202	1.2028e-12
203	1.0746e-12
204	1.0237e-12
205	9.1872e-13
206	8.7357e-13
207	7.8598e-13
208	7.4851e-13
209	6.7301e-13
210	6.4175e-13
211	5.769e-13
212	5.4958e-13
213	4.9579e-13
214	4.7e-13
215	4.2501e-13
216	4.0184e-13
217	3.6266e-13
218	3.4356e-13
219	3.0771e-13
220	2.9358e-13
221	2.6049e-13
222	2.506e-13
223	2.2046e-13
224	2.1374e-13
225	1.872e-13
226	1.8188e-13
227	1.5982e-13
228	1.5425e-13
229	1.3699e-13
230	1.304e-13
231	1.1756e-13
232	1.1002e-13
233	1.0074e-13
234	9.2747e-14
235	8.6339e-14
236	7.8326e-14
237	7.4165e-14
238	6.6724e-14
239	6.3577e-14
240	5.7406e-14
241	5.4051e-14
242	4.9454e-14
243	4.5792e-14
244	4.2677e-14
245	3.9026e-14
246	3.7179e-14
247	3.4162e-14
248	3.2276e-14
249	3.005e-14
250	2.8011e-14
251	2.6782e-14
252	2.4759e-14
253	2.3704e-14
254	2.2085e-14
255	2.0546e-14
256	2.0173e-14
257	1.855e-14
258	1.7503e-14
259	1.7244e-14
260	1.5865e-14
261	1.4968e-14
262	1.4169e-14
263	1.4132e-14
264	1.289e-14
265	1.2293e-14
266	1.1459e-14
267	1.1044e-14
268	1.0725e-14
269	1.0159e-14
270	9.5686e-15
271	9.4853e-15
272	9.3846e-15
273	9.2418e-15
274	9.0314e-15
275	8.6852e-15
276	8.4523e-15
277	8.343e-15
278	8.1143e-15
279	7.6228e-15
280	7.2199e-15
281	7.0654e-15
282	7.0354e-15
283	6.8644e-15
284	6.7072e-15
285	6.5022e-15
286	6.3513e-15
287	6.2591e-15
288	6.2074e-15
289	6.1313e-15
290	6.0784e-15
291	6.0528e-15
292	5.9769e-15
293	5.9607e-15
294	5.8469e-15
295	5.7804e-15
296	5.7761e-15
297	5.5939e-15
298	5.5144e-15
299	5.3561e-15
300	5.0418e-15
301	4.8796e-15
302	4.3701e-15
303	4.0401e-15
304	3.8974e-15
305	3.8952e-15
306	3.6303e-15
307	3.5801e-15
308	3.4983e-15
309	3.4597e-15
310	3.4533e-15
311	3.3971e-15
312	3.3637e-15
313	3.3177e-15
314	3.3007e-15
315	3.2691e-15
316	3.2505e-15
317	3.2374e-15
318	3.2221e-15
319	3.2007e-15
320	3.169e-15
321	3.1535e-15
322	3.1345e-15
323	3.1244e-15
324	3.0981e-15
325	3.0815e-15
326	3.0685e-15
327	3.0526e-15
328	3.0396e-15
329	3.0094e-15
330	2.9863e-15
331	2.9659e-15
332	2.9563e-15
333	2.948e-15
334	2.9359e-15
335	2.9244e-15
336	2.9139e-15
337	2.8857e-15
338	2.8744e-15
339	2.8668e-15
340	2.8428e-15
341	2.8278e-15
342	2.8248e-15
343	2.808e-15
344	2.8057e-15
345	2.8028e-15
346	2.7849e-15
347	2.7842e-15
348	2.7678e-15
349	2.7525e-15
350	2.7497e-15
351	2.7357e-15
352	2.734e-15
353	2.7169e-15
354	2.6971e-15
355	2.682e-15
356	2.6742e-15
357	2.6682e-15
358	2.6622e-15
359	2.6549e-15
360	2.6453e-15
361	2.6401e-15
362	2.6283e-15
363	2.6184e-15
364	2.6141e-15
365	2.5999e-15
366	2.5948e-15
367	2.585e-15
368	2.5761e-15
369	2.5659e-15
370	2.5639e-15
371	2.5591e-15
372	2.551e-15
373	2.5406e-15
374	2.5367e-15
375	2.5207e-15
376	2.5124e-15
377	2.5049e-15
378	2.498e-15
379	2.4867e-15
380	2.4786e-15
381	2.4729e-15
382	2.4669e-15
383	2.4583e-15
384	2.4542e-15
385	2.4401e-15
386	2.4338e-15
387	2.4275e-15
388	2.4246e-15
389	2.4148e-15
390	2.4082e-15
391	2.4007e-15
392	2.3949e-15
393	2.3887e-15
394	2.3812e-15
395	2.3769e-15
396	2.3721e-15
397	2.3585e-15
398	2.3559e-15
399	2.3443e-15
400	2.3412e-15
401	2.3379e-15
402	2.3276e-15
403	2.3217e-15
404	2.309e-15
405	2.3048e-15
406	2.3003e-15
407	2.2991e-15
408	2.2906e-15
409	2.2828e-15
410	2.2825e-15
411	2.2789e-15
412	2.2779e-15
413	2.2713e-15
414	2.2615e-15
415	2.257e-15
416	2.2481e-15
417	2.2378e-15
418	2.2335e-15
419	2.2327e-15
420	2.2252e-15
421	2.2222e-15
422	2.2148e-15
423	2.2111e-15
424	2.2031e-15
425	2.1979e-15
426	2.1928e-15
427	2.192e-15
428	2.1862e-15
429	2.1857e-15
430	2.1782e-15
431	2.1682e-15
432	2.1638e-15
433	2.1635e-15
434	2.1566e-15
435	2.1451e-15
436	2.1422e-15
437	2.1384e-15
438	2.1356e-15
439	2.1274e-15
440	2.1261e-15
441	2.1195e-15
442	2.1144e-15
443	2.1093e-15
444	2.1038e-15
445	2.0991e-15
446	2.0949e-15
447	2.0894e-15
448	2.0831e-15
449	2.0824e-15
450	2.0808e-15
451	2.0705e-15
452	2.0699e-15
453	2.0637e-15
454	2.0588e-15
455	2.0507e-15
456	2.0479e-15
457	2.0413e-15
458	2.0381e-15
459	2.0303e-15
460	2.0298e-15
461	2.0247e-15
462	2.0229e-15
463	2.0191e-15
464	2.0154e-15
465	2.014e-15
466	2.0081e-15
467	2.0074e-15
468	2.007e-15
469	2.0017e-15
470	1.9942e-15
471	1.9905e-15
472	1.9904e-15
473	1.9785e-15
474	1.9781e-15
475	1.9643e-15
476	1.9615e-15
477	1.9591e-15
478	1.9582e-15
479	1.9533e-15
480	1.9514e-15
481	1.9389e-15
482	1.9363e-15
483	1.932e-15
484	1.9273e-15
485	1.9216e-15
486	1.9153e-15
487	1.9142e-15
488	1.9099e-15
489	1.902e-15
490	1.9012e-15
491	1.8994e-15
492	1.8942e-15
493	1.8911e-15
494	1.8904e-15
495	1.8855e-15
496	1.8796e-15
497	1.8783e-15
498	1.8681e-15
499	1.8661e-15
500	1.8616e-15
501	1.8603e-15
502	1.8587e-15
503	1.852e-15
504	1.8507e-15
505	1.8433e-15
506	1.8399e-15
507	1.8331e-15
508	1.832e-15
509	1.8269e-15
510	1.8234e-15
511	1.8207e-15
512	1.8159e-15
513	1.8109e-15
514	1.8101e-15
515	1.8076e-15
516	1.7984e-15
517	1.7979e-15
518	1.7961e-15
519	1.7922e-15
520	1.788e-15
521	1.7834e-15
522	1.7827e-15
523	1.7792e-15
524	1.773e-15
525	1.7686e-15
526	1.7627e-15
527	1.7619e-15
528	1.7558e-15
529	1.7527e-15
530	1.7523e-15
531	1.751e-15
532	1.7463e-15
533	1.7434e-15
534	1.7395e-15
535	1.737e-15
536	1.7344e-15
537	1.7305e-15
538	1.7282e-15
539	1.7186e-15
540	1.7177e-15
541	1.7168e-15
542	1.7123e-15
543	1.7047e-15
544	1.7034e-15
545	1.7011e-15
546	1.6961e-15
547	1.6913e-15
548	1.691e-15
549	1.688e-15
550	1.6863e-15
551	1.6806e-15
552	1.678e-15
553	1.6776e-15
554	1.6707e-15
555	1.6687e-15
556	1.665e-15
557	1.6597e-15
558	1.6573e-15
559	1.6508e-15
560	1.6483e-15
561	1.648e-15
562	1.643e-15
563	1.6385e-15
564	1.638e-15
565	1.6358e-15
566	1.6263e-15
567	1.6261e-15
568	1.6229e-15
569	1.6173e-15
570	1.6142e-15
571	1.612e-15
572	1.6108e-15
573	1.6059e-15
574	1.6035e-15
575	1.5973e-15
576	1.5964e-15
577	1.5898e-15
578	1.5891e-15
579	1.5868e-15
580	1.5843e-15
581	1.5821e-15
582	1.5753e-15
583	1.5723e-15
584	1.5714e-15
585	1.5688e-15
586	1.566e-15
587	1.562e-15
588	1.5583e-15
589	1.5577e-15
590	1.5563e-15
591	1.5446e-15
592	1.5431e-15
593	1.5401e-15
594	1.5367e-15
595	1.533e-15
596	1.5312e-15
597	1.531e-15
598	1.5293e-15
599	1.5249e-15
600	1.5194e-15
601	1.5148e-15
602	1.5143e-15
603	1.5082e-15
604	1.5058e-15
605	1.5033e-15
606	1.4995e-15
607	1.4987e-15
608	1.4964e-15
609	1.4904e-15
610	1.4902e-15
611	1.4873e-15
612	1.4787e-15
613	1.4785e-15
614	1.4766e-15
615	1.4757e-15
616	1.4723e-15
617	1.4703e-15
618	1.4686e-15
619	1.4616e-15
620	1.4599e-15
621	1.4588e-15
622	1.4533e-15
623	1.4516e-15
624	1.4483e-15
625	1.4478e-15
626	1.4425e-15
627	1.4413e-15
628	1.4345e-15
629	1.4286e-15
630	1.4253e-15
631	1.4233e-15
632	1.4211e-15
633	1.4178e-15
634	1.4144e-15
635	1.4131e-15
636	1.4064e-15
637	1.4039e-15
638	1.4021e-15
639	1.4012e-15
640	1.3988e-15
641	1.3951e-15
642	1.393e-15
643	1.3926e-15
644	1.3815e-15
645	1.3811e-15
646	1.3774e-15
647	1.3751e-15
648	1.3744e-15
649	1.3729e-15
650	1.3656e-15
651	1.3647e-15
652	1.3615e-15
653	1.3613e-15
654	1.3561e-15
655	1.354e-15
656	1.3504e-15
657	1.3464e-15
658	1.3463e-15
659	1.3426e-15
660	1.3367e-15
661	1.3352e-15
662	1.3322e-15
663	1.33e-15
664	1.3279e-15
665	1.3236e-15
666	1.3181e-15
667	1.318e-15
668	1.3111e-15
669	1.3062e-15
670	1.3055e-15
671	1.3023e-15
672	1.3e-15
673	1.2961e-15
674	1.2956e-15
675	1.2919e-15
676	1.2868e-15
677	1.2843e-15
678	1.2806e-15
679	1.2766e-15
680	1.2765e-15
681	1.2725e-15
682	1.2711e-15
683	1.2672e-15
684	1.2651e-15
685	1.2625e-15
686	1.2593e-15
687	1.2577e-15
688	1.2554e-15
689	1.255e-15
690	1.2497e-15
691	1.2449e-15
692	1.2443e-15
693	1.2408e-15
694	1.2382e-15
695	1.2338e-15
696	1.2318e-15
697	1.2317e-15
698	1.2297e-15
699	1.2287e-15
700	1.2224e-15
701	1.2173e-15
702	1.2128e-15
703	1.2084e-15
704	1.2038e-15
705	1.2034e-15
706	1.2024e-15
707	1.1985e-15
708	1.1955e-15
709	1.1939e-15
710	1.1885e-15
711	1.1845e-15
712	1.1831e-15
713	1.1788e-15
714	1.1771e-15
715	1.1751e-15
716	1.174e-15
717	1.1713e-15
718	1.1708e-15
719	1.1656e-15
720	1.1628e-15
721	1.1603e-15
722	1.1559e-15
723	1.1555e-15
724	1.1515e-15
725	1.1441e-15
726	1.1437e-15
727	1.1405e-15
728	1.139e-15
729	1.139e-15
730	1.1359e-15
731	1.1288e-15
732	1.1271e-15
733	1.1248e-15
734	1.1239e-15
735	1.12e-15
736	1.1155e-15
737	1.1144e-15
738	1.1125e-15
739	1.1064e-15
740	1.1027e-15
741	1.1022e-15
742	1.1005e-15
743	1.0971e-15
744	1.0948e-15
745	1.0912e-15
746	1.09e-15
747	1.0846e-15
748	1.083e-15
749	1.0812e-15
750	1.0804e-15
751	1.0787e-15
752	1.0762e-15
753	1.0717e-15
754	1.0667e-15
755	1.0667e-15
756	1.0637e-15
757	1.0624e-15
758	1.0545e-15
759	1.0542e-15
760	1.0478e-15
761	1.046e-15
762	1.042e-15
763	1.0393e-15
764	1.0354e-15
765	1.0337e-15
766	1.0329e-15
767	1.03e-15
768	1.0284e-15
769	1.0248e-15
770	1.0205e-15
771	1.0191e-15
772	1.0163e-15
773	1.0129e-15
774	1.0105e-15
775	1.0089e-15
776	1.0035e-15
777	1.0032e-15
778	1.0013e-15
779	9.9845e-16
780	9.962e-16
781	9.932e-16
782	9.8677e-16
783	9.8494e-16
784	9.8329e-16
785	9.8042e-16
786	9.7825e-16
787	9.7693e-16
788	9.7493e-16
789	9.7445e-16
790	9.7328e-16
791	9.6899e-16
792	9.6709e-16
793	9.6485e-16
794	9.6348e-16
795	9.6223e-16
796	9.5918e-16
797	9.5867e-16
798	9.5665e-16
799	9.5437e-16
800	9.4895e-16
801	9.4699e-16
802	9.4499e-16
803	9.4319e-16
804	9.3912e-16
805	9.366e-16
806	9.3273e-16
807	9.3028e-16
808	9.2998e-16
809	9.239e-16
810	9.2053e-16
811	9.1492e-16
812	9.1171e-16
813	9.1108e-16
814	9.0963e-16
815	9.0596e-16
816	9.0304e-16
817	8.9795e-16
818	8.964e-16
819	8.9323e-16
820	8.8956e-16
821	8.8818e-16
822	8.8334e-16
823	8.771e-16
824	8.7609e-16
825	8.744e-16
826	8.6715e-16
827	8.6665e-16
828	8.6554e-16
829	8.5965e-16
830	8.5402e-16
831	8.5248e-16
832	8.4833e-16
833	8.4833e-16
834	8.4208e-16
835	8.3799e-16
836	8.364e-16
837	8.3264e-16
838	8.2807e-16
839	8.2336e-16
840	8.2081e-16
841	8.1841e-16
842	8.1202e-16
843	8.1178e-16
844	8.0758e-16
845	7.9775e-16
846	7.9552e-16
847	7.9417e-16
848	7.8735e-16
849	7.8171e-16
850	7.7783e-16
851	7.774e-16
852	7.6874e-16
853	7.6406e-16
854	7.6134e-16
855	7.6058e-16
856	7.549e-16
857	7.5211e-16
858	7.4977e-16
859	7.4305e-16
860	7.412e-16
861	7.3677e-16
862	7.3239e-16
863	7.3235e-16
864	7.3081e-16
865	7.2981e-16
866	7.2465e-16
867	7.2055e-16
868	7.1875e-16
869	7.171e-16
870	7.1472e-16
871	7.0808e-16
872	7.067e-16
873	7.0429e-16
874	6.965e-16
875	6.9559e-16
876	6.9331e-16
877	6.9002e-16
878	6.896e-16
879	6.8246e-16
880	6.8118e-16
881	6.7422e-16
882	6.6995e-16
883	6.6703e-16
884	6.6622e-16
885	6.6113e-16
886	6.6044e-16
887	6.56e-16
888	6.5505e-16
889	6.5321e-16
890	6.5132e-16
891	6.4807e-16
892	6.4528e-16
893	6.4153e-16
894	6.3826e-16
895	6.3769e-16
896	6.3561e-16
897	6.3386e-16
898	6.2867e-16
899	6.2569e-16
900	6.2324e-16
901	6.2057e-16
902	6.1553e-16
903	6.1222e-16
904	6.0753e-16
905	6.068e-16
906	6.0187e-16
907	6.007e-16
908	5.9798e-16
909	5.9475e-16
910	5.8688e-16
911	5.8622e-16
912	5.8235e-16
913	5.8179e-16
914	5.7806e-16
915	5.772e-16
916	5.7521e-16
917	5.7445e-16
918	5.718e-16
919	5.6319e-16
920	5.6162e-16
921	5.5982e-16
922	5.5728e-16
923	5.5258e-16
924	5.5194e-16
925	5.5093e-16
926	5.4852e-16
927	5.4551e-16
928	5.4259e-16
929	5.4228e-16
930	5.3488e-16
931	5.3195e-16
932	5.3031e-16
933	5.262e-16
934	5.2573e-16
935	5.2125e-16
936	5.1559e-16
937	5.123e-16
938	5.1057e-16
939	5.0914e-16
940	5.0835e-16
941	5.0696e-16
942	5.0578e-16
943	5.0269e-16
944	4.9928e-16
945	4.9768e-16
946	4.96e-16
947	4.9549e-16
948	4.9093e-16
949	4.8451e-16
950	4.7966e-16
951	4.7469e-16
952	4.7317e-16
953	4.72e-16
954	4.6828e-16
955	4.6536e-16
956	4.637e-16
957	4.6162e-16
958	4.593e-16
959	4.5834e-16
960	4.5448e-16
961	4.5313e-16
962	4.4875e-16
963	4.4832e-16
964	4.4706e-16
965	4.443e-16
966	4.3874e-16
967	4.3744e-16
968	4.3252e-16
969	4.3149e-16
970	4.3075e-16
971	4.2757e-16
972	4.2621e-16
973	4.2547e-16
974	4.2454e-16
975	4.2011e-16
976	4.1824e-16
977	4.1676e-16
978	4.1392e-16
979	4.1183e-16
980	4.1115e-16
981	4.092e-16
982	4.0565e-16
983	4.0376e-16
984	4.0092e-16
985	3.9733e-16
986	3.9577e-16
987	3.9525e-16
988	3.9474e-16
989	3.9324e-16
990	3.8987e-16
991	3.8816e-16
992	3.8471e-16
993	3.8367e-16
994	3.8015e-16
995	3.7847e-16
996	3.7666e-16
997	3.7626e-16
998	3.7291e-16
999	3.69e-16
1000	3.6777e-16
1001	3.6577e-16
1002	3.6356e-16
1003	3.6205e-16
1004	3.6054e-16
1005	3.5662e-16
1006	3.5301e-16
1007	3.5161e-16
1008	3.5071e-16
1009	3.4907e-16
1010	3.447e-16
1011	3.43e-16
1012	3.4135e-16
1013	3.3931e-16
1014	3.3669e-16
1015	3.3668e-16
1016	3.3311e-16
1017	3.3131e-16
1018	3.2991e-16
1019	3.2708e-16
1020	3.2486e-16
1021	3.2245e-16
1022	3.1947e-16
1023	3.1768e-16
1024	3.1697e-16
1025	3.1382e-16
1026	3.1209e-16
1027	3.1095e-16
1028	3.1016e-16
1029	3.0833e-16
1030	3.0555e-16
1031	3.0394e-16
1032	3.0175e-16
1033	2.9869e-16
1034	2.9778e-16
1035	2.9506e-16
1036	2.9149e-16
1037	2.9069e-16
1038	2.9019e-16
1039	2.8703e-16
1040	2.8584e-16
1041	2.8419e-16
1042	2.8365e-16
1043	2.7957e-16
1044	2.7765e-16
1045	2.7459e-16
1046	2.7367e-16
1047	2.7258e-16
1048	2.7238e-16
1049	2.7038e-16
1050	2.6755e-16
1051	2.6618e-16
1052	2.6085e-16
1053	2.5854e-16
1054	2.5602e-16
1055	2.5454e-16
1056	2.509e-16
1057	2.4702e-16
1058	2.4687e-16
1059	2.4093e-16
1060	2.4034e-16
1061	2.3922e-16
1062	2.3777e-16
1063	2.3147e-16
1064	2.2422e-16
1065	2.2348e-16
1066	2.2228e-16
1067	2.1879e-16
1068	2.1665e-16
1069	2.1164e-16
1070	2.1025e-16
1071	2.0872e-16
1072	2.0636e-16
1073	2.0508e-16
1074	2.0274e-16
1075	2.0071e-16
1076	2.005e-16
1077	1.9588e-16
1078	1.8972e-16
1079	1.8906e-16
1080	1.8773e-16
1081	1.8675e-16
1082	1.8484e-16
1083	1.8441e-16
1084	1.81e-16
1085	1.8083e-16
1086	1.7752e-16
1087	1.7621e-16
1088	1.7181e-16
1089	1.6949e-16
1090	1.6898e-16
1091	1.6654e-16
1092	1.6567e-16
1093	1.5961e-16
1094	1.5844e-16
1095	1.5619e-16
1096	1.5493e-16
1097	1.5184e-16
1098	1.5072e-16
1099	1.4754e-16
1100	1.4395e-16
1101	1.4002e-16
1102	1.3586e-16
1103	1.3517e-16
1104	1.3348e-16
1105	1.3132e-16
1106	1.2815e-16
1107	1.2606e-16
1108	1.2104e-16
1109	1.1976e-16
1110	1.1818e-16
1111	1.1657e-16
1112	1.1291e-16
1113	1.1053e-16
1114	1.083e-16
1115	1.0717e-16
1116	1.0654e-16
1117	1.041e-16
1118	1.0354e-16
1119	9.8141e-17
1120	9.7447e-17
1121	9.6064e-17
1122	9.3419e-17
1123	8.951e-17
1124	8.802e-17
1125	8.7957e-17
1126	8.7957e-17
1127	8.7957e-17
1128	8.7957e-17
1129	8.7957e-17
1130	8.7957e-17
1131	8.7957e-17
1132	8.7957e-17
1133	8.7957e-17
1134	8.7957e-17
1135	8.7957e-17
1136	8.7957e-17
1137	8.7957e-17
1138	8.7957e-17
1139	8.7957e-17
1140	8.7957e-17
1141	8.7957e-17
1142	8.7957e-17
1143	8.7957e-17
1144	8.7957e-17
1145	8.7957e-17
1146	8.7957e-17
1147	8.7957e-17
1148	8.7957e-17
1149	8.7957e-17
1150	8.7957e-17
1151	8.7957e-17
1152	8.7957e-17
1153	8.7957e-17
1154	8.7957e-17
1155	8.7957e-17
1156	8.7957e-17
1157	8.7957e-17
1158	8.7957e-17
1159	8.7957e-17
1160	8.7957e-17
1161	8.7957e-17
1162	8.7957e-17
1163	8.7957e-17
1164	8.7957e-17
1165	8.7957e-17
1166	8.7957e-17
1167	8.7957e-17
1168	8.7957e-17
1169	8.7957e-17
1170	8.7957e-17
1171	8.7957e-17
1172	8.7957e-17
1173	8.7957e-17
1174	8.7957e-17
1175	8.7957e-17
1176	8.7957e-17
1177	8.7957e-17
1178	8.7957e-17
1179	8.7957e-17
1180	8.7957e-17
1181	8.7957e-17
1182	8.7957e-17
1183	8.7957e-17
1184	8.7957e-17
1185	8.7957e-17
1186	8.7957e-17
1187	8.7957e-17
1188	8.7957e-17
1189	8.7957e-17
1190	8.7957e-17
1191	8.7957e-17
1192	8.7957e-17
1193	8.7957e-17
1194	8.7957e-17
1195	8.7957e-17
1196	8.7957e-17
1197	8.7957e-17
1198	8.7957e-17
1199	8.7957e-17
1200	8.7957e-17
1201	8.7957e-17
1202	8.7957e-17
1203	8.7957e-17
1204	8.7957e-17
1205	8.7957e-17
1206	8.7957e-17
1207	8.7957e-17
1208	8.7957e-17
1209	8.7957e-17
1210	8.7957e-17
1211	8.7957e-17
1212	8.7957e-17
1213	8.7957e-17
1214	8.7957e-17
1215	8.7957e-17
1216	8.7957e-17
1217	8.7957e-17
1218	8.7957e-17
1219	8.7957e-17
1220	8.7957e-17
1221	8.7957e-17
1222	8.7957e-17
1223	8.7957e-17
1224	8.7957e-17
1225	8.7957e-17
1226	8.7957e-17
1227	8.7957e-17
1228	8.7957e-17
1229	8.7957e-17
1230	8.7957e-17
1231	8.7957e-17
1232	8.7957e-17
1233	8.7957e-17
1234	8.7957e-17
1235	8.7957e-17
1236	8.7957e-17
1237	8.7957e-17
1238	8.7957e-17
1239	8.7957e-17
1240	8.7957e-17
1241	8.7957e-17
1242	8.7957e-17
1243	8.7957e-17
1244	8.7957e-17
1245	8.7957e-17
1246	8.7957e-17
1247	8.7957e-17
1248	8.7957e-17
1249	8.7957e-17
1250	8.7957e-17
1251	8.7957e-17
1252	8.7957e-17
1253	8.7957e-17
1254	8.7957e-17
1255	8.7957e-17
1256	8.7957e-17
1257	8.7957e-17
1258	8.7957e-17
1259	8.7957e-17
1260	8.7957e-17
1261	8.7957e-17
1262	8.7957e-17
1263	8.7957e-17
1264	8.7957e-17
1265	8.7957e-17
1266	8.7957e-17
1267	8.7957e-17
1268	8.7957e-17
1269	8.7957e-17
1270	8.7957e-17
1271	8.7957e-17
1272	8.7957e-17
1273	8.7957e-17
1274	8.7957e-17
1275	8.7957e-17
1276	8.7957e-17
1277	8.7957e-17
1278	8.7957e-17
1279	8.7957e-17
1280	8.7957e-17
1281	8.7957e-17
1282	8.7957e-17
1283	8.7957e-17
1284	8.7957e-17
1285	8.7957e-17
1286	8.7957e-17
1287	8.7957e-17
1288	8.7957e-17
1289	8.7957e-17
1290	8.7957e-17
1291	8.7957e-17
1292	8.7957e-17
1293	8.7957e-17
1294	8.7957e-17
1295	8.7957e-17
1296	8.7957e-17
1297	8.7957e-17
1298	8.7957e-17
1299	8.7957e-17
1300	8.7957e-17
1301	8.7957e-17
1302	8.7957e-17
1303	8.7957e-17
1304	8.7957e-17
1305	8.7957e-17
1306	8.7957e-17
1307	8.7957e-17
1308	8.7957e-17
1309	8.7957e-17
1310	8.7957e-17
1311	8.7957e-17
1312	8.7957e-17
1313	8.7957e-17
1314	8.7957e-17
1315	8.7957e-17
1316	8.7957e-17
1317	8.7957e-17
1318	8.7957e-17
1319	8.7957e-17
1320	8.7957e-17
1321	8.7957e-17
1322	8.7957e-17
1323	8.7957e-17
1324	8.7957e-17
1325	8.7957e-17
1326	8.7957e-17
1327	8.7957e-17
1328	8.7957e-17
1329	8.7957e-17
1330	8.7957e-17
1331	8.7957e-17
1332	8.7957e-17
1333	8.7957e-17
1334	8.7957e-17
1335	8.7957e-17
1336	8.7957e-17
1337	8.7957e-17
1338	8.7957e-17
1339	8.7957e-17
1340	8.7957e-17
1341	8.7957e-17
1342	8.7957e-17
1343	8.7957e-17
1344	8.7957e-17
1345	8.7957e-17
1346	8.7957e-17
1347	8.7957e-17
1348	8.7957e-17
1349	8.7957e-17
1350	8.7957e-17
1351	8.7957e-17
1352	8.7957e-17
1353	8.7957e-17
1354	8.7957e-17
1355	8.7957e-17
1356	8.7957e-17
1357	8.7957e-17
1358	8.7957e-17
1359	8.7957e-17
1360	8.7957e-17
1361	8.7957e-17
1362	8.7957e-17
1363	8.7957e-17
1364	8.7957e-17
1365	8.7957e-17
1366	8.7957e-17
1367	8.7957e-17
1368	8.7957e-17
1369	8.7957e-17
1370	8.7957e-17
1371	8.7957e-17
1372	8.7957e-17
1373	8.7957e-17
1374	8.7957e-17
1375	8.7957e-17
1376	8.7957e-17
1377	8.7957e-17
1378	8.7957e-17
1379	8.7957e-17
1380	8.7957e-17
1381	8.7957e-17
1382	8.7957e-17
1383	8.7957e-17
1384	8.7957e-17
1385	8.7957e-17
1386	8.7957e-17
1387	8.7957e-17
1388	8.7957e-17
1389	8.7957e-17
1390	8.7957e-17
1391	8.7957e-17
1392	8.7957e-17
1393	8.7957e-17
1394	8.7957e-17
1395	8.7957e-17
1396	8.7957e-17
1397	8.7957e-17
1398	8.7957e-17
1399	8.7957e-17
1400	8.7957e-17
1401	8.7957e-17
1402	8.7957e-17
1403	8.7957e-17
1404	8.7957e-17
1405	8.7957e-17
1406	8.7957e-17
1407	8.7957e-17
1408	8.7957e-17
1409	8.7957e-17
1410	8.7957e-17
1411	8.7957e-17
1412	8.7957e-17
1413	8.7957e-17
1414	8.7957e-17
1415	8.7957e-17
1416	8.7957e-17
1417	8.7957e-17
1418	8.7957e-17
1419	8.7957e-17
1420	8.7957e-17
1421	8.7957e-17
1422	8.7957e-17
1423	8.7957e-17
1424	8.7957e-17
1425	8.7957e-17
1426	8.7957e-17
1427	8.7957e-17
1428	8.7957e-17
1429	8.7957e-17
1430	8.7957e-17
1431	8.7957e-17
1432	8.7957e-17
1433	8.7957e-17
1434	8.7957e-17
1435	8.7957e-17
1436	8.7957e-17
1437	8.7957e-17
1438	8.7957e-17
1439	8.7957e-17
1440	8.7957e-17
1441	8.7957e-17
1442	8.7957e-17
1443	8.7957e-17
1444	8.7957e-17
1445	8.7957e-17
1446	8.7957e-17
1447	8.7957e-17
1448	8.7957e-17
1449	8.7957e-17
1450	8.7957e-17
1451	8.7957e-17
1452	8.7957e-17
1453	8.7957e-17
1454	8.7957e-17
1455	8.7957e-17
1456	8.7957e-17
1457	8.7957e-17
1458	8.7957e-17
1459	8.7957e-17
1460	8.7957e-17
1461	8.7957e-17
1462	8.7957e-17
1463	8.7957e-17
1464	8.7957e-17
1465	8.7957e-17
1466	8.7957e-17
1467	8.7957e-17
1468	8.7957e-17
1469	8.7957e-17
1470	8.7957e-17
1471	8.7957e-17
1472	8.7957e-17
1473	8.7957e-17
1474	8.7957e-17
1475	8.7957e-17
1476	8.7957e-17
1477	8.7957e-17
1478	8.7957e-17
1479	8.7957e-17
1480	8.7957e-17
1481	8.7957e-17
1482	8.7957e-17
1483	8.7957e-17
1484	8.7957e-17
1485	8.7957e-17
1486	8.7957e-17
1487	8.7957e-17
1488	8.7957e-17
1489	8.7957e-17
1490	8.7957e-17
1491	8.7957e-17
1492	8.7957e-17
1493	8.7957e-17
1494	8.7957e-17
1495	8.7957e-17
1496	8.7957e-17
1497	8.7957e-17
1498	8.7957e-17
1499	8.7957e-17
1500	8.7957e-17
1501	8.7957e-17
1502	8.7957e-17
1503	8.7957e-17
1504	8.7957e-17
1505	8.7957e-17
1506	8.7957e-17
1507	8.7957e-17
1508	8.7957e-17
1509	8.7957e-17
1510	8.7957e-17
1511	8.7957e-17
1512	8.7957e-17
1513	8.7957e-17
1514	8.7957e-17
1515	8.7957e-17
1516	8.7957e-17
1517	8.7957e-17
1518	8.7957e-17
1519	8.7957e-17
1520	8.7957e-17
1521	8.7957e-17
1522	8.7957e-17
1523	8.7957e-17
1524	8.7957e-17
1525	8.7957e-17
1526	8.7957e-17
1527	8.7957e-17
1528	8.7957e-17
1529	8.7957e-17
1530	8.7957e-17
1531	8.7957e-17
1532	8.7957e-17
1533	8.7957e-17
1534	8.7957e-17
1535	8.7957e-17
1536	8.7957e-17
1537	8.7957e-17
1538	8.7957e-17
1539	8.7957e-17
1540	8.7957e-17
1541	8.7957e-17
1542	8.7957e-17
1543	8.7957e-17
1544	8.7957e-17
1545	8.7957e-17
1546	8.7957e-17
1547	8.7957e-17
1548	8.7957e-17
1549	8.7957e-17
1550	8.7957e-17
1551	8.7957e-17
1552	8.7957e-17
1553	8.7957e-17
1554	8.7957e-17
1555	8.7957e-17
1556	8.7957e-17
1557	8.7957e-17
1558	8.7957e-17
1559	8.7957e-17
1560	8.7957e-17
1561	8.7957e-17
1562	8.7957e-17
1563	8.7957e-17
1564	8.7957e-17
1565	8.7957e-17
1566	8.7957e-17
1567	8.7957e-17
1568	8.7957e-17
1569	8.7957e-17
1570	8.7957e-17
1571	8.7957e-17
1572	8.7957e-17
1573	8.7957e-17
1574	8.7957e-17
1575	8.7957e-17
1576	8.7957e-17
1577	8.7957e-17
1578	8.7957e-17
1579	8.7957e-17
1580	8.7957e-17
1581	8.7957e-17
1582	8.7957e-17
1583	8.7957e-17
1584	8.7957e-17
1585	8.7957e-17
1586	8.7957e-17
1587	8.7957e-17
1588	8.7957e-17
1589	8.7957e-17
1590	8.7957e-17
1591	8.7957e-17
1592	8.7957e-17
1593	8.7957e-17
1594	8.7957e-17
1595	8.7957e-17
1596	8.7957e-17
1597	8.7957e-17
1598	8.7957e-17
1599	8.7957e-17
1600	8.7957e-17
1601	8.7957e-17
1602	8.7957e-17
1603	8.7957e-17
1604	8.7957e-17
1605	8.7957e-17
1606	8.7957e-17
1607	8.7957e-17
1608	8.7957e-17
1609	8.7957e-17
1610	8.7957e-17
1611	8.7957e-17
1612	8.7957e-17
1613	8.7957e-17
1614	8.7957e-17
1615	8.7957e-17
1616	8.7957e-17
1617	8.7957e-17
1618	8.7957e-17
1619	8.7957e-17
1620	8.7957e-17
1621	8.7957e-17
1622	8.7957e-17
1623	8.7957e-17
1624	8.7957e-17
1625	8.7957e-17
1626	8.7957e-17
1627	8.7957e-17
1628	8.7957e-17
1629	8.7957e-17
1630	8.7957e-17
1631	8.7957e-17
1632	8.7957e-17
1633	8.7957e-17
1634	8.7957e-17
1635	8.7957e-17
1636	8.7957e-17
1637	8.7957e-17
1638	8.7957e-17
1639	8.7957e-17
1640	8.7957e-17
1641	8.7957e-17
1642	8.7957e-17
1643	8.7957e-17
1644	8.7957e-17
1645	8.7957e-17
1646	8.7957e-17
1647	8.7957e-17
1648	8.7957e-17
1649	8.7957e-17
1650	8.7957e-17
1651	8.7957e-17
1652	8.7957e-17
1653	8.7957e-17
1654	8.7957e-17
1655	8.7957e-17
1656	8.7957e-17
1657	8.7957e-17
1658	8.7957e-17
1659	8.7957e-17
1660	8.7957e-17
1661	8.7957e-17
1662	8.7957e-17
1663	8.7957e-17
1664	8.7957e-17
1665	8.7957e-17
1666	8.7957e-17
1667	8.7957e-17
1668	8.7957e-17
1669	8.7957e-17
1670	8.7957e-17
1671	8.7957e-17
1672	8.7957e-17
1673	8.7957e-17
1674	8.7957e-17
1675	8.7957e-17
1676	8.7957e-17
1677	8.7957e-17
1678	8.7957e-17
1679	8.7957e-17
1680	8.7957e-17
1681	8.7957e-17
1682	8.7957e-17
1683	8.7957e-17
1684	8.7957e-17
1685	8.7957e-17
1686	8.7957e-17
1687	8.7957e-17
1688	8.7957e-17
1689	8.7957e-17
1690	8.7957e-17
1691	8.7957e-17
1692	8.7957e-17
1693	8.7957e-17
1694	8.7957e-17
1695	8.7957e-17
1696	8.7957e-17
1697	8.7957e-17
1698	8.7957e-17
1699	8.7957e-17
1700	8.7957e-17
1701	8.7957e-17
1702	8.7957e-17
1703	8.7957e-17
1704	8.7957e-17
1705	8.7957e-17
1706	8.7957e-17
1707	8.7957e-17
1708	8.7957e-17
1709	8.7957e-17
1710	8.7957e-17
1711	8.7957e-17
1712	8.7957e-17
1713	8.7957e-17
1714	8.7957e-17
1715	8.7957e-17
1716	8.7957e-17
1717	8.7957e-17
1718	8.7957e-17
1719	8.7957e-17
1720	8.7957e-17
1721	8.7957e-17
1722	8.7957e-17
1723	8.7957e-17
1724	8.7957e-17
1725	8.7957e-17
1726	8.7957e-17
1727	8.7957e-17
1728	8.7957e-17
1729	8.7957e-17
1730	8.7957e-17
1731	8.7957e-17
1732	8.7957e-17
1733	8.7957e-17
1734	8.7957e-17
1735	8.7957e-17
1736	8.7957e-17
1737	8.7957e-17
1738	8.7957e-17
1739	8.7957e-17
1740	8.7957e-17
1741	8.7957e-17
1742	8.7957e-17
1743	8.7957e-17
1744	8.7957e-17
1745	8.7957e-17
1746	8.7957e-17
1747	8.7957e-17
1748	8.7957e-17
1749	8.7957e-17
1750	8.7957e-17
1751	8.7957e-17
1752	8.7957e-17
1753	8.7957e-17
1754	8.7957e-17
1755	8.7957e-17
1756	8.7957e-17
1757	8.7957e-17
1758	8.7957e-17
1759	8.7957e-17
1760	8.7957e-17
1761	8.7957e-17
1762	8.7957e-17
1763	8.7957e-17
1764	8.7957e-17
1765	8.7957e-17
1766	8.7957e-17
1767	8.7957e-17
1768	8.7957e-17
1769	8.7957e-17
1770	8.7957e-17
1771	8.7957e-17
1772	8.7957e-17
1773	8.7957e-17
1774	8.7957e-17
1775	8.7957e-17
1776	8.7957e-17
1777	8.7957e-17
1778	8.7957e-17
1779	8.7957e-17
1780	8.7957e-17
1781	8.7957e-17
1782	8.7957e-17
1783	8.7957e-17
1784	8.7957e-17
1785	8.7957e-17
1786	8.7957e-17
1787	8.7957e-17
1788	8.7957e-17
1789	8.7957e-17
1790	8.7957e-17
1791	8.7957e-17
1792	8.7957e-17
1793	8.7957e-17
1794	8.7957e-17
1795	8.7957e-17
1796	8.7957e-17
1797	8.7957e-17
1798	8.7957e-17
1799	8.7957e-17
1800	8.7957e-17
1801	8.7957e-17
1802	8.7957e-17
1803	8.7957e-17
1804	8.7957e-17
1805	8.7957e-17
1806	8.7957e-17
1807	8.7957e-17
1808	8.7957e-17
1809	8.7957e-17
1810	8.7957e-17
1811	8.7957e-17
1812	8.7957e-17
1813	8.7957e-17
1814	8.7957e-17
1815	8.7957e-17
1816	8.7957e-17
1817	8.7957e-17
1818	8.7957e-17
1819	8.7957e-17
1820	8.7957e-17
1821	8.7957e-17
1822	8.7957e-17
1823	8.7957e-17
1824	8.7957e-17
1825	8.7957e-17
1826	8.7957e-17
1827	8.7957e-17
1828	8.7957e-17
1829	8.7957e-17
1830	8.7957e-17
1831	8.7957e-17
1832	8.7957e-17
1833	8.7957e-17
1834	8.7957e-17
1835	8.7957e-17
1836	8.7957e-17
1837	8.7957e-17
1838	8.7957e-17
1839	8.7957e-17
1840	8.7957e-17
1841	8.7957e-17
1842	8.7957e-17
1843	8.7957e-17
1844	8.7957e-17
1845	8.7957e-17
1846	8.7957e-17
1847	8.7957e-17
1848	8.7957e-17
1849	8.7957e-17
1850	8.7957e-17
1851	8.7957e-17
1852	8.7957e-17
1853	8.7957e-17
1854	8.7957e-17
1855	8.7957e-17
1856	8.7957e-17
1857	8.7957e-17
1858	8.7957e-17
1859	8.7957e-17
1860	8.7957e-17
1861	8.7957e-17
1862	8.7957e-17
1863	8.7957e-17
1864	8.7957e-17
1865	8.7957e-17
1866	8.7957e-17
1867	8.7957e-17
1868	8.7957e-17
1869	8.7957e-17
1870	8.7957e-17
1871	8.7957e-17
1872	8.7957e-17
1873	8.7957e-17
1874	8.7957e-17
1875	8.7957e-17
1876	8.7957e-17
1877	8.7957e-17
1878	8.7957e-17
1879	8.7957e-17
1880	8.7957e-17
1881	8.7957e-17
1882	8.7957e-17
1883	8.7957e-17
1884	8.7957e-17
1885	8.7957e-17
1886	8.7957e-17
1887	8.7957e-17
1888	8.7957e-17
1889	8.7957e-17
1890	8.7957e-17
1891	8.7957e-17
1892	8.7957e-17
1893	8.7957e-17
1894	8.7957e-17
1895	8.7957e-17
1896	8.7957e-17
1897	8.7957e-17
1898	8.7957e-17
1899	8.7957e-17
1900	8.7957e-17
1901	8.7957e-17
1902	8.7957e-17
1903	8.7957e-17
1904	8.7957e-17
1905	8.7957e-17
1906	8.7957e-17
1907	8.7957e-17
1908	8.7957e-17
1909	8.7957e-17
1910	8.7957e-17
1911	8.7957e-17
1912	8.7957e-17
1913	8.7957e-17
1914	8.7957e-17
1915	8.7957e-17
1916	8.7957e-17
1917	8.7957e-17
1918	8.7957e-17
1919	8.7957e-17
1920	8.7957e-17
1921	8.7957e-17
1922	8.7957e-17
1923	8.7957e-17
1924	8.7957e-17
1925	8.7957e-17
1926	8.7957e-17
1927	8.7957e-17
1928	8.7957e-17
1929	8.7957e-17
1930	8.7957e-17
1931	8.7957e-17
1932	8.7957e-17
1933	8.7957e-17
1934	8.7957e-17
1935	8.7957e-17
1936	8.7957e-17
1937	8.7957e-17
1938	8.7957e-17
1939	8.7957e-17
1940	8.7957e-17
1941	8.7957e-17
1942	8.7957e-17
1943	8.7957e-17
1944	8.7957e-17
1945	8.7957e-17
1946	8.7957e-17
1947	8.7957e-17
1948	8.7957e-17
1949	8.7957e-17
1950	8.7957e-17
1951	8.7957e-17
1952	8.7957e-17
1953	8.7957e-17
1954	8.7957e-17
1955	8.7957e-17
1956	8.7957e-17
1957	8.7957e-17
1958	8.7957e-17
1959	8.7957e-17
1960	8.7957e-17
1961	8.7957e-17
1962	8.7957e-17
1963	8.7957e-17
1964	8.7957e-17
1965	8.3997e-17
1966	8.1637e-17
1967	8.1155e-17
1968	7.8788e-17
1969	7.5527e-17
1970	7.2462e-17
1971	6.9948e-17
1972	6.7226e-17
1973	6.4508e-17
1974	6.4243e-17
1975	6.1741e-17
1976	5.8309e-17
1977	5.5473e-17
1978	5.3605e-17
1979	5.2696e-17
1980	4.9849e-17
1981	4.8116e-17
1982	4.6813e-17
1983	4.4011e-17
1984	4.2674e-17
1985	4.1096e-17
1986	3.81e-17
1987	3.7816e-17
1988	3.5249e-17
1989	3.2555e-17
1990	2.9557e-17
1991	2.6826e-17
1992	2.4235e-17
1993	2.1531e-17
1994	2.1401e-17
1995	1.877e-17
1996	1.6202e-17
1997	1.3746e-17
1998	1.1741e-17
1999	9.7833e-18
2000	8.4488e-18


==> figures/data/SW2D_Pareto/error_final_full_SW2D.txt <==
Timing	DummyError
3.2933e+05	1e-06
3.2933e+05	2


==> figures/data/SW2D_Pareto/error_final_global_reduced_model_SW2D.txt <==
Timing	Error
51743	0.87896
51983	0.86132
53225	0.85926
54917	0.85823
58092	0.85806


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.05_1.05.txt <==
Timing	Error
1839.5	0.0098872
2141.7	0.0011717
2759.9	0.00017218
4117.2	0.0011593


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.05_1.1.txt <==
Timing	Error
1714.8	0.0098967
2091.8	0.0016088
2353.1	0.000367
3090.4	0.00030887


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.05_1.2.txt <==
Timing	Error
1821.7	0.0098064
1906.8	0.001841
1969.6	0.00077826
2958	0.00019138


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.05_1.3.txt <==
Timing	Error
1674.4	0.0097338
1944.7	0.0025286
2079.3	0.00088304
2854.3	0.00034298


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.1_1.05.txt <==
Timing	Error
1874.9	0.0099613
2017.6	0.0013796
2581.7	0.00020821
3948.5	0.00076309


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.1_1.1.txt <==
Timing	Error
1579.3	0.0099031
1788.6	0.0019066
2236.4	0.00043519
3362.8	0.00025179


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.1_1.2.txt <==
Timing	Error   Label
1833	0.0099554   $2n_1=4$
1843.3	0.0026613   $2n_1=6$
1960.8	0.00088412  $2n_1=8$
2903.2	0.00021159  $2n_1=10$


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.1_1.3.txt <==
Timing	Error
1625.7	0.0097816
1732.5	0.0031725
2061.6	0.00093259
2146.5	0.00025737


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.2_1.05.txt <==
Timing	Error
1568.1	0.010057
1996.6	0.0018179
2479.2	0.00034492
3928.5	0.00057071


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.2_1.1.txt <==
Timing	Error
1841.9	0.0099915
1944.2	0.0021211
2286.5	0.00072689
3089	0.00018274


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.2_1.2.txt <==
Timing	Error
1906.1	0.010009
1937.1	0.0026132
2026	0.0007216
2643.2	0.00021827


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.2_1.3.txt <==
Timing	Error
1436.9	0.0098364
1681.1	0.0037368
1683.9	0.0013609
2482	0.000245


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.3_1.05.txt <==
Timing	Error
1963.8	0.01042
1942.5	0.0021831
2435.8	0.00047954
3339.3	0.0003489


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.3_1.1.txt <==
Timing	Error
1833.4	0.010179
1856.4	0.0023505
2165	0.00071681
2837.3	0.00023663


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.3_1.2.txt <==
Timing	Error
1639.2	0.010019
1767.4	0.0036078
2178.7	0.00091243
2835	0.00027162


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_indicator_SW2D_1.3_1.3.txt <==
Timing	Error
1556.8	0.010166
1608.9	0.0030757
1744.9	0.0017304
1905.8	0.00030753


==> figures/data/SW2D_Pareto/error_final_local_reduced_model_no_indicator_SW2D.txt <==
Timing	Error
1259.8	0.093936
1339.1	0.047231
1367.7	0.014661
1431.6  0.008389


==> figures/data/SW2D_epsilon_rank/0.001_epsilon_rank_SW2D.txt <==
Time	Rank
0	5
0.02002002002002002	5
0.04004004004004004	5
0.06006006006006006	5
0.080080080080080079	5
0.10010010010010011	6
0.12012012012012012	6
0.14014014014014015	7
0.16016016016016016	7
0.18018018018018017	7
0.20020020020020021	7
0.22022022022022023	7
0.24024024024024024	7
0.26026026026026028	7
0.28028028028028029	7
0.3003003003003003	7
0.32032032032032032	7
0.34034034034034033	7
0.36036036036036034	7
0.38038038038038036	7
0.40040040040040042	7
0.42042042042042044	7
0.44044044044044045	8
0.46046046046046046	8
0.48048048048048048	8
0.50050050050050054	8
0.52052052052052056	8
0.54054054054054057	8
0.56056056056056058	8
0.5805805805805806	8
0.60060060060060061	8
0.62062062062062062	8
0.64064064064064064	8
0.66066066066066065	9
0.68068068068068066	9
0.70070070070070067	9
0.72072072072072069	9
0.7407407407407407	9
0.76076076076076071	9
0.78078078078078073	9
0.80080080080080085	9
0.82082082082082086	9
0.84084084084084088	9
0.86086086086086089	9
0.8808808808808809	9
0.90090090090090091	9
0.92092092092092093	9
0.94094094094094094	9
0.96096096096096095	9
0.98098098098098097	9
1.0010010010010011	9
1.0210210210210211	9
1.0410410410410411	9
1.0610610610610611	9
1.0810810810810811	9
1.1011011011011012	9
1.1211211211211212	9
1.1411411411411412	9
1.1611611611611612	9
1.1811811811811812	9
1.2012012012012012	9
1.2212212212212212	9
1.2412412412412412	9
1.2612612612612613	9
1.2812812812812813	9
1.3013013013013013	9
1.3213213213213213	9
1.3413413413413413	9
1.3613613613613613	9
1.3813813813813813	9
1.4014014014014013	9
1.4214214214214214	9
1.4414414414414414	9
1.4614614614614614	9
1.4814814814814814	9
1.5015015015015014	10
1.5215215215215214	10
1.5415415415415414	10
1.5615615615615615	10
1.5815815815815817	10
1.6016016016016017	10
1.6216216216216217	10
1.6416416416416417	10
1.6616616616616617	10
1.6816816816816818	10
1.7017017017017018	10
1.7217217217217218	10
1.7417417417417418	10
1.7617617617617618	10
1.7817817817817818	10
1.8018018018018018	10
1.8218218218218218	10
1.8418418418418419	10
1.8618618618618619	10
1.8818818818818819	10
1.9019019019019019	10
1.9219219219219219	10
1.9419419419419419	10
1.9619619619619619	10
1.9819819819819819	10
2.0020020020020022	10
2.0220220220220222	10
2.0420420420420422	10
2.0620620620620622	10
2.0820820820820822	10
2.1021021021021022	10
2.1221221221221223	10
2.1421421421421423	10
2.1621621621621623	10
2.1821821821821823	10
2.2022022022022023	10
2.2222222222222223	10
2.2422422422422423	10
2.2622622622622623	10
2.2822822822822824	10
2.3023023023023024	10
2.3223223223223224	10
2.3423423423423424	10
2.3623623623623624	10
2.3823823823823824	10
2.4024024024024024	10
2.4224224224224224	10
2.4424424424424425	10
2.4624624624624625	10
2.4824824824824825	10
2.5025025025025025	10
2.5225225225225225	10
2.5425425425425425	10
2.5625625625625625	10
2.5825825825825826	10
2.6026026026026026	10
2.6226226226226226	10
2.6426426426426426	10
2.6626626626626626	10
2.6826826826826826	10
2.7027027027027026	10
2.7227227227227226	11
2.7427427427427427	11
2.7627627627627627	11
2.7827827827827827	11
2.8028028028028027	11
2.8228228228228227	11
2.8428428428428427	11
2.8628628628628627	11
2.8828828828828827	11
2.9029029029029028	11
2.9229229229229228	11
2.9429429429429428	11
2.9629629629629628	11
2.9829829829829828	11
3.0030030030030028	11
3.0230230230230228	11
3.0430430430430429	11
3.0630630630630629	11
3.0830830830830829	11
3.1031031031031029	11
3.1231231231231229	11
3.1431431431431434	11
3.1631631631631634	11
3.1831831831831834	11
3.2032032032032034	11
3.2232232232232234	11
3.2432432432432434	11
3.2632632632632634	11
3.2832832832832834	11
3.3033033033033035	11
3.3233233233233235	11
3.3433433433433435	11
3.3633633633633635	11
3.3833833833833835	11
3.4034034034034035	11
3.4234234234234235	11
3.4434434434434436	11
3.4634634634634636	11
3.4834834834834836	11
3.5035035035035036	11
3.5235235235235236	11
3.5435435435435436	11
3.5635635635635636	11
3.5835835835835836	11
3.6036036036036037	11
3.6236236236236237	11
3.6436436436436437	11
3.6636636636636637	11
3.6836836836836837	11
3.7037037037037037	11
3.7237237237237237	11
3.7437437437437437	11
3.7637637637637638	11
3.7837837837837838	11
3.8038038038038038	11
3.8238238238238238	11
3.8438438438438438	11
3.8638638638638638	11
3.8838838838838838	11
3.9039039039039038	11
3.9239239239239239	11
3.9439439439439439	11
3.9639639639639639	11
3.9839839839839839	11
4.0040040040040044	11
4.0240240240240244	11
4.0440440440440444	11
4.0640640640640644	11
4.0840840840840844	11
4.1041041041041044	11
4.1241241241241244	11
4.1441441441441444	11
4.1641641641641645	11
4.1841841841841845	11
4.2042042042042045	11
4.2242242242242245	11
4.2442442442442445	11
4.2642642642642645	11
4.2842842842842845	11
4.3043043043043046	11
4.3243243243243246	11
4.3443443443443446	11
4.3643643643643646	11
4.3843843843843846	11
4.4044044044044046	11
4.4244244244244246	11
4.4444444444444446	11
4.4644644644644647	11
4.4844844844844847	11
4.5045045045045047	11
4.5245245245245247	11
4.5445445445445447	11
4.5645645645645647	11
4.5845845845845847	11
4.6046046046046047	11
4.6246246246246248	11
4.6446446446446448	11
4.6646646646646648	11
4.6846846846846848	11
4.7047047047047048	11
4.7247247247247248	11
4.7447447447447448	12
4.7647647647647648	12
4.7847847847847849	12
4.8048048048048049	12
4.8248248248248249	12
4.8448448448448449	11
4.8648648648648649	11
4.8848848848848849	11
4.9049049049049049	11
4.924924924924925	12
4.944944944944945	12
4.964964964964965	12
4.984984984984985	12
5.005005005005005	12
5.025025025025025	12
5.045045045045045	12
5.065065065065065	12
5.0850850850850851	12
5.1051051051051051	12
5.1251251251251251	12
5.1451451451451451	12
5.1651651651651651	12
5.1851851851851851	12
5.2052052052052051	12
5.2252252252252251	12
5.2452452452452452	12
5.2652652652652652	12
5.2852852852852852	12
5.3053053053053052	12
5.3253253253253252	12
5.3453453453453452	12
5.3653653653653652	12
5.3853853853853852	12
5.4054054054054053	12
5.4254254254254253	12
5.4454454454454453	12
5.4654654654654653	12
5.4854854854854853	12
5.5055055055055053	12
5.5255255255255253	12
5.5455455455455454	12
5.5655655655655654	12
5.5855855855855854	12
5.6056056056056054	12
5.6256256256256254	12
5.6456456456456454	12
5.6656656656656654	12
5.6856856856856854	12
5.7057057057057055	12
5.7257257257257255	12
5.7457457457457455	12
5.7657657657657655	12
5.7857857857857855	12
5.8058058058058055	12
5.8258258258258255	12
5.8458458458458455	12
5.8658658658658656	12
5.8858858858858856	12
5.9059059059059056	12
5.9259259259259256	12
5.9459459459459456	12
5.9659659659659656	12
5.9859859859859856	12
6.0060060060060056	12
6.0260260260260257	12
6.0460460460460457	12
6.0660660660660657	12
6.0860860860860857	12
6.1061061061061057	12
6.1261261261261257	12
6.1461461461461457	12
6.1661661661661658	12
6.1861861861861858	12
6.2062062062062058	12
6.2262262262262258	12
6.2462462462462458	12
6.2662662662662667	12
6.2862862862862867	12
6.3063063063063067	12
6.3263263263263267	12
6.3463463463463468	12
6.3663663663663668	12
6.3863863863863868	12
6.4064064064064068	12
6.4264264264264268	12
6.4464464464464468	12
6.4664664664664668	12
6.4864864864864868	12
6.5065065065065069	12
6.5265265265265269	12
6.5465465465465469	12
6.5665665665665669	12
6.5865865865865869	12
6.6066066066066069	12
6.6266266266266269	12
6.6466466466466469	12
6.666666666666667	12
6.686686686686687	12
6.706706706706707	12
6.726726726726727	12
6.746746746746747	12
6.766766766766767	12
6.786786786786787	12
6.8068068068068071	12
6.8268268268268271	12
6.8468468468468471	12
6.8668668668668671	12
6.8868868868868871	12
6.9069069069069071	12
6.9269269269269271	12
6.9469469469469471	12
6.9669669669669672	12
6.9869869869869872	12
7.0070070070070072	12
7.0270270270270272	12
7.0470470470470472	12
7.0670670670670672	12
7.0870870870870872	12
7.1071071071071072	12
7.1271271271271273	12
7.1471471471471473	12
7.1671671671671673	12
7.1871871871871873	12
7.2072072072072073	12
7.2272272272272273	12
7.2472472472472473	12
7.2672672672672673	12
7.2872872872872874	12
7.3073073073073074	12
7.3273273273273274	12
7.3473473473473474	12
7.3673673673673674	12
7.3873873873873874	12
7.4074074074074074	12
7.4274274274274275	12
7.4474474474474475	12
7.4674674674674675	12
7.4874874874874875	12
7.5075075075075075	12
7.5275275275275275	12
7.5475475475475475	12
7.5675675675675675	12
7.5875875875875876	12
7.6076076076076076	12
7.6276276276276276	12
7.6476476476476476	12
7.6676676676676676	12
7.6876876876876876	12
7.7077077077077076	12
7.7277277277277276	12
7.7477477477477477	12
7.7677677677677677	12
7.7877877877877877	12
7.8078078078078077	12
7.8278278278278277	12
7.8478478478478477	12
7.8678678678678677	12
7.8878878878878878	12
7.9079079079079078	12
7.9279279279279278	12
7.9479479479479478	12
7.9679679679679678	12
7.9879879879879878	12
8.0080080080080087	12
8.0280280280280287	12
8.0480480480480487	12
8.0680680680680688	12
8.0880880880880888	13
8.1081081081081088	13
8.1281281281281288	13
8.1481481481481488	13
8.1681681681681688	13
8.1881881881881888	13
8.2082082082082088	13
8.2282282282282289	13
8.2482482482482489	13
8.2682682682682689	13
8.2882882882882889	13
8.3083083083083089	13
8.3283283283283289	13
8.3483483483483489	12
8.3683683683683689	12
8.388388388388389	12
8.408408408408409	12
8.428428428428429	12
8.448448448448449	12
8.468468468468469	12
8.488488488488489	12
8.508508508508509	12
8.5285285285285291	12
8.5485485485485491	12
8.5685685685685691	12
8.5885885885885891	12
8.6086086086086091	12
8.6286286286286291	12
8.6486486486486491	12
8.6686686686686691	12
8.6886886886886892	12
8.7087087087087092	12
8.7287287287287292	12
8.7487487487487492	12
8.7687687687687692	12
8.7887887887887892	12
8.8088088088088092	12
8.8288288288288292	12
8.8488488488488493	12
8.8688688688688693	12
8.8888888888888893	12
8.9089089089089093	12
8.9289289289289293	12
8.9489489489489493	12
8.9689689689689693	12
8.9889889889889893	12
9.0090090090090094	12
9.0290290290290294	12
9.0490490490490494	12
9.0690690690690694	12
9.0890890890890894	12
9.1091091091091094	12
9.1291291291291294	12
9.1491491491491495	12
9.1691691691691695	12
9.1891891891891895	12
9.2092092092092095	12
9.2292292292292295	12
9.2492492492492495	12
9.2692692692692695	12
9.2892892892892895	12
9.3093093093093096	12
9.3293293293293296	12
9.3493493493493496	12
9.3693693693693696	13
9.3893893893893896	13
9.4094094094094096	13
9.4294294294294296	13
9.4494494494494496	13
9.4694694694694697	13
9.4894894894894897	13
9.5095095095095097	13
9.5295295295295297	13
9.5495495495495497	13
9.5695695695695697	13
9.5895895895895897	13
9.6096096096096097	13
9.6296296296296298	13
9.6496496496496498	13
9.6696696696696698	13
9.6896896896896898	13
9.7097097097097098	13
9.7297297297297298	13
9.7497497497497498	13
9.7697697697697699	13
9.7897897897897899	13
9.8098098098098099	13
9.8298298298298299	13
9.8498498498498499	13
9.8698698698698699	13
9.8898898898898899	14
9.9099099099099099	14
9.92992992992993	14
9.94994994994995	14
9.96996996996997	14
9.98998998998999	14
10.01001001001001	13
10.03003003003003	13
10.05005005005005	13
10.07007007007007	13
10.09009009009009	13
10.11011011011011	13
10.13013013013013	13
10.15015015015015	13
10.17017017017017	13
10.19019019019019	13
10.21021021021021	13
10.23023023023023	13
10.25025025025025	13
10.27027027027027	13
10.29029029029029	13
10.31031031031031	13
10.33033033033033	13
10.35035035035035	13
10.37037037037037	13
10.39039039039039	13
10.41041041041041	13
10.43043043043043	13
10.45045045045045	13
10.47047047047047	14
10.49049049049049	14
10.51051051051051	14
10.53053053053053	14
10.55055055055055	14
10.57057057057057	14
10.59059059059059	14
10.61061061061061	14
10.63063063063063	14
10.65065065065065	14
10.67067067067067	14
10.69069069069069	14
10.71071071071071	14
10.73073073073073	14
10.75075075075075	14
10.77077077077077	14
10.790790790790791	14
10.810810810810811	14
10.830830830830831	14
10.850850850850851	14
10.870870870870871	14
10.890890890890891	14
10.910910910910911	14
10.930930930930931	14
10.950950950950951	14
10.970970970970971	14
10.990990990990991	14
11.011011011011011	14
11.031031031031031	14
11.051051051051051	14
11.071071071071071	14
11.091091091091091	14
11.111111111111111	14
11.131131131131131	14
11.151151151151151	14
11.171171171171171	14
11.191191191191191	14
11.211211211211211	14
11.231231231231231	14
11.251251251251251	14
11.271271271271271	14
11.291291291291291	14
11.311311311311311	14
11.331331331331331	14
11.351351351351351	14
11.371371371371371	14
11.391391391391391	14
11.411411411411411	14
11.431431431431431	14
11.451451451451451	14
11.471471471471471	14
11.491491491491491	14
11.511511511511511	14
11.531531531531531	14
11.551551551551551	14
11.571571571571571	14
11.591591591591591	14
11.611611611611611	14
11.631631631631631	14
11.651651651651651	14
11.671671671671671	14
11.691691691691691	14
11.711711711711711	14
11.731731731731731	14
11.751751751751751	14
11.771771771771771	14
11.791791791791791	14
11.811811811811811	14
11.831831831831831	14
11.851851851851851	14
11.871871871871871	14
11.891891891891891	14
11.911911911911911	14
11.931931931931931	14
11.951951951951951	14
11.971971971971971	14
11.991991991991991	14
12.012012012012011	14
12.032032032032031	14
12.052052052052051	14
12.072072072072071	14
12.092092092092091	14
12.112112112112111	14
12.132132132132131	14
12.152152152152151	14
12.172172172172171	14
12.192192192192191	14
12.212212212212211	14
12.232232232232231	14
12.252252252252251	14
12.272272272272271	14
12.292292292292291	14
12.312312312312311	14
12.332332332332332	14
12.352352352352352	14
12.372372372372372	14
12.392392392392392	14
12.412412412412412	14
12.432432432432432	14
12.452452452452452	14
12.472472472472472	14
12.492492492492492	14
12.512512512512513	14
12.532532532532533	14
12.552552552552553	14
12.572572572572573	14
12.592592592592593	14
12.612612612612613	14
12.632632632632633	14
12.652652652652653	14
12.672672672672673	14
12.692692692692694	14
12.712712712712714	14
12.732732732732734	14
12.752752752752754	14
12.772772772772774	14
12.792792792792794	14
12.812812812812814	14
12.832832832832834	14
12.852852852852854	14
12.872872872872874	14
12.892892892892894	14
12.912912912912914	14
12.932932932932934	14
12.952952952952954	14
12.972972972972974	14
12.992992992992994	14
13.013013013013014	14
13.033033033033034	14
13.053053053053054	14
13.073073073073074	14
13.093093093093094	14
13.113113113113114	14
13.133133133133134	14
13.153153153153154	14
13.173173173173174	14
13.193193193193194	14
13.213213213213214	14
13.233233233233234	14
13.253253253253254	14
13.273273273273274	14
13.293293293293294	14
13.313313313313314	14
13.333333333333334	14
13.353353353353354	14
13.373373373373374	14
13.393393393393394	14
13.413413413413414	14
13.433433433433434	14
13.453453453453454	14
13.473473473473474	14
13.493493493493494	14
13.513513513513514	14
13.533533533533534	14
13.553553553553554	14
13.573573573573574	14
13.593593593593594	14
13.613613613613614	14
13.633633633633634	14
13.653653653653654	14
13.673673673673674	14
13.693693693693694	14
13.713713713713714	14
13.733733733733734	14
13.753753753753754	14
13.773773773773774	14
13.793793793793794	14
13.813813813813814	14
13.833833833833834	14
13.853853853853854	14
13.873873873873874	14
13.893893893893894	14
13.913913913913914	14
13.933933933933934	14
13.953953953953954	14
13.973973973973974	14
13.993993993993994	14
14.014014014014014	14
14.034034034034034	14
14.054054054054054	14
14.074074074074074	14
14.094094094094094	14
14.114114114114114	14
14.134134134134134	14
14.154154154154154	14
14.174174174174174	14
14.194194194194194	14
14.214214214214214	14
14.234234234234235	14
14.254254254254255	14
14.274274274274275	14
14.294294294294295	14
14.314314314314315	14
14.334334334334335	14
14.354354354354355	14
14.374374374374375	14
14.394394394394395	14
14.414414414414415	14
14.434434434434435	14
14.454454454454455	14
14.474474474474475	14
14.494494494494495	14
14.514514514514515	14
14.534534534534535	14
14.554554554554555	14
14.574574574574575	14
14.594594594594595	14
14.614614614614615	14
14.634634634634635	14
14.654654654654655	14
14.674674674674675	14
14.694694694694695	14
14.714714714714715	14
14.734734734734735	14
14.754754754754755	14
14.774774774774775	14
14.794794794794795	14
14.814814814814815	14
14.834834834834835	14
14.854854854854855	14
14.874874874874875	14
14.894894894894895	14
14.914914914914915	14
14.934934934934935	14
14.954954954954955	14
14.974974974974975	14
14.994994994994995	14
15.015015015015015	14
15.035035035035035	14
15.055055055055055	14
15.075075075075075	14
15.095095095095095	14
15.115115115115115	14
15.135135135135135	14
15.155155155155155	14
15.175175175175175	14
15.195195195195195	14
15.215215215215215	14
15.235235235235235	14
15.255255255255255	14
15.275275275275275	14
15.295295295295295	14
15.315315315315315	14
15.335335335335335	14
15.355355355355355	14
15.375375375375375	14
15.395395395395395	14
15.415415415415415	14
15.435435435435435	14
15.455455455455455	14
15.475475475475475	14
15.495495495495495	14
15.515515515515515	14
15.535535535535535	14
15.555555555555555	14
15.575575575575575	14
15.595595595595595	14
15.615615615615615	14
15.635635635635635	14
15.655655655655655	14
15.675675675675675	14
15.695695695695695	14
15.715715715715715	14
15.735735735735735	14
15.755755755755755	14
15.775775775775776	14
15.795795795795796	14
15.815815815815816	14
15.835835835835836	14
15.855855855855856	14
15.875875875875876	14
15.895895895895896	14
15.915915915915916	14
15.935935935935936	14
15.955955955955956	14
15.975975975975976	14
15.995995995995996	14
16.016016016016017	14
16.036036036036037	14
16.056056056056057	14
16.076076076076077	14
16.096096096096097	14
16.116116116116117	14
16.136136136136138	14
16.156156156156158	14
16.176176176176178	14
16.196196196196198	14
16.216216216216218	14
16.236236236236238	14
16.256256256256258	14
16.276276276276278	14
16.296296296296298	14
16.316316316316318	14
16.336336336336338	14
16.356356356356358	14
16.376376376376378	14
16.396396396396398	14
16.416416416416418	14
16.436436436436438	14
16.456456456456458	14
16.476476476476478	14
16.496496496496498	14
16.516516516516518	14
16.536536536536538	14
16.556556556556558	14
16.576576576576578	14
16.596596596596598	14
16.616616616616618	14
16.636636636636638	14
16.656656656656658	14
16.676676676676678	14
16.696696696696698	14
16.716716716716718	14
16.736736736736738	14
16.756756756756758	14
16.776776776776778	14
16.796796796796798	14
16.816816816816818	14
16.836836836836838	14
16.856856856856858	14
16.876876876876878	14
16.896896896896898	14
16.916916916916918	14
16.936936936936938	14
16.956956956956958	14
16.976976976976978	14
16.996996996996998	14
17.017017017017018	14
17.037037037037038	14
17.057057057057058	14
17.077077077077078	14
17.097097097097098	14
17.117117117117118	14
17.137137137137138	14
17.157157157157158	14
17.177177177177178	15
17.197197197197198	15
17.217217217217218	15
17.237237237237238	15
17.257257257257258	15
17.277277277277278	14
17.297297297297298	14
17.317317317317318	14
17.337337337337338	14
17.357357357357358	14
17.377377377377378	14
17.397397397397398	14
17.417417417417418	14
17.437437437437438	14
17.457457457457458	14
17.477477477477478	14
17.497497497497498	14
17.517517517517518	14
17.537537537537538	14
17.557557557557558	15
17.577577577577578	15
17.597597597597598	15
17.617617617617618	15
17.637637637637638	15
17.657657657657658	15
17.677677677677679	15
17.697697697697699	15
17.717717717717719	15
17.737737737737739	15
17.757757757757759	15
17.777777777777779	15
17.797797797797799	15
17.817817817817819	15
17.837837837837839	15
17.857857857857859	15
17.877877877877879	14
17.897897897897899	14
17.917917917917919	14
17.937937937937939	14
17.957957957957959	14
17.977977977977979	14
17.997997997997999	14
18.018018018018019	14
18.038038038038039	14
18.058058058058059	15
18.078078078078079	15
18.098098098098099	15
18.118118118118119	15
18.138138138138139	15
18.158158158158159	15
18.178178178178179	15
18.198198198198199	15
18.218218218218219	15
18.238238238238239	15
18.258258258258259	15
18.278278278278279	15
18.298298298298299	15
18.318318318318319	15
18.338338338338339	15
18.358358358358359	15
18.378378378378379	15
18.398398398398399	15
18.418418418418419	15
18.438438438438439	15
18.458458458458459	15
18.478478478478479	15
18.498498498498499	14
18.518518518518519	14
18.538538538538539	14
18.558558558558559	14
18.578578578578579	14
18.598598598598599	15
18.618618618618619	15
18.638638638638639	15
18.658658658658659	15
18.678678678678679	15
18.698698698698699	15
18.718718718718719	15
18.738738738738739	15
18.758758758758759	15
18.778778778778779	15
18.798798798798799	15
18.818818818818819	15
18.838838838838839	15
18.858858858858859	15
18.878878878878879	15
18.898898898898899	15
18.918918918918919	15
18.938938938938939	15
18.958958958958959	15
18.978978978978979	14
18.998998998998999	14
19.019019019019019	14
19.039039039039039	14
19.059059059059059	14
19.079079079079079	14
19.099099099099099	14
19.119119119119119	14
19.139139139139139	14
19.159159159159159	14
19.179179179179179	15
19.199199199199199	15
19.219219219219219	15
19.23923923923924	15
19.25925925925926	15
19.27927927927928	15
19.2992992992993	15
19.31931931931932	15
19.33933933933934	15
19.35935935935936	15
19.37937937937938	15
19.3993993993994	15
19.41941941941942	15
19.43943943943944	15
19.45945945945946	15
19.47947947947948	15
19.4994994994995	15
19.51951951951952	15
19.53953953953954	15
19.55955955955956	15
19.57957957957958	14
19.5995995995996	14
19.61961961961962	14
19.63963963963964	14
19.65965965965966	14
19.67967967967968	14
19.6996996996997	14
19.71971971971972	14
19.73973973973974	14
19.75975975975976	14
19.77977977977978	14
19.7997997997998	14
19.81981981981982	14
19.83983983983984	14
19.85985985985986	14
19.87987987987988	14
19.8998998998999	14
19.91991991991992	14
19.93993993993994	14
19.95995995995996	14
19.97997997997998	14
20	14


==> figures/data/SW2D_epsilon_rank/0.01_epsilon_rank_SW2D.txt <==
Time	Rank
0	4
0.02002002002002002	4
0.04004004004004004	4
0.06006006006006006	4
0.080080080080080079	4
0.10010010010010011	4
0.12012012012012012	4
0.14014014014014015	4
0.16016016016016016	4
0.18018018018018017	4
0.20020020020020021	5
0.22022022022022023	5
0.24024024024024024	5
0.26026026026026028	5
0.28028028028028029	5
0.3003003003003003	5
0.32032032032032032	5
0.34034034034034033	5
0.36036036036036034	6
0.38038038038038036	6
0.40040040040040042	6
0.42042042042042044	6
0.44044044044044045	6
0.46046046046046046	6
0.48048048048048048	6
0.50050050050050054	6
0.52052052052052056	6
0.54054054054054057	6
0.56056056056056058	6
0.5805805805805806	6
0.60060060060060061	6
0.62062062062062062	6
0.64064064064064064	6
0.66066066066066065	6
0.68068068068068066	6
0.70070070070070067	6
0.72072072072072069	6
0.7407407407407407	6
0.76076076076076071	6
0.78078078078078073	6
0.80080080080080085	6
0.82082082082082086	6
0.84084084084084088	6
0.86086086086086089	6
0.8808808808808809	6
0.90090090090090091	6
0.92092092092092093	6
0.94094094094094094	6
0.96096096096096095	6
0.98098098098098097	6
1.0010010010010011	6
1.0210210210210211	6
1.0410410410410411	6
1.0610610610610611	6
1.0810810810810811	6
1.1011011011011012	6
1.1211211211211212	6
1.1411411411411412	6
1.1611611611611612	6
1.1811811811811812	6
1.2012012012012012	6
1.2212212212212212	6
1.2412412412412412	6
1.2612612612612613	6
1.2812812812812813	6
1.3013013013013013	6
1.3213213213213213	6
1.3413413413413413	6
1.3613613613613613	6
1.3813813813813813	6
1.4014014014014013	6
1.4214214214214214	6
1.4414414414414414	6
1.4614614614614614	6
1.4814814814814814	6
1.5015015015015014	6
1.5215215215215214	6
1.5415415415415414	6
1.5615615615615615	6
1.5815815815815817	6
1.6016016016016017	6
1.6216216216216217	7
1.6416416416416417	7
1.6616616616616617	7
1.6816816816816818	7
1.7017017017017018	7
1.7217217217217218	7
1.7417417417417418	7
1.7617617617617618	7
1.7817817817817818	7
1.8018018018018018	7
1.8218218218218218	7
1.8418418418418419	7
1.8618618618618619	7
1.8818818818818819	7
1.9019019019019019	7
1.9219219219219219	7
1.9419419419419419	7
1.9619619619619619	7
1.9819819819819819	7
2.0020020020020022	7
2.0220220220220222	7
2.0420420420420422	7
2.0620620620620622	7
2.0820820820820822	7
2.1021021021021022	7
2.1221221221221223	7
2.1421421421421423	7
2.1621621621621623	7
2.1821821821821823	7
2.2022022022022023	7
2.2222222222222223	7
2.2422422422422423	7
2.2622622622622623	7
2.2822822822822824	7
2.3023023023023024	7
2.3223223223223224	7
2.3423423423423424	7
2.3623623623623624	7
2.3823823823823824	7
2.4024024024024024	7
2.4224224224224224	7
2.4424424424424425	7
2.4624624624624625	7
2.4824824824824825	7
2.5025025025025025	7
2.5225225225225225	7
2.5425425425425425	7
2.5625625625625625	7
2.5825825825825826	7
2.6026026026026026	7
2.6226226226226226	7
2.6426426426426426	7
2.6626626626626626	7
2.6826826826826826	7
2.7027027027027026	7
2.7227227227227226	7
2.7427427427427427	7
2.7627627627627627	7
2.7827827827827827	7
2.8028028028028027	7
2.8228228228228227	7
2.8428428428428427	7
2.8628628628628627	7
2.8828828828828827	7
2.9029029029029028	7
2.9229229229229228	7
2.9429429429429428	7
2.9629629629629628	7
2.9829829829829828	7
3.0030030030030028	7
3.0230230230230228	7
3.0430430430430429	7
3.0630630630630629	7
3.0830830830830829	7
3.1031031031031029	7
3.1231231231231229	7
3.1431431431431434	7
3.1631631631631634	7
3.1831831831831834	7
3.2032032032032034	7
3.2232232232232234	7
3.2432432432432434	7
3.2632632632632634	7
3.2832832832832834	7
3.3033033033033035	7
3.3233233233233235	7
3.3433433433433435	7
3.3633633633633635	7
3.3833833833833835	7
3.4034034034034035	7
3.4234234234234235	7
3.4434434434434436	7
3.4634634634634636	7
3.4834834834834836	7
3.5035035035035036	7
3.5235235235235236	7
3.5435435435435436	7
3.5635635635635636	7
3.5835835835835836	7
3.6036036036036037	7
3.6236236236236237	7
3.6436436436436437	7
3.6636636636636637	7
3.6836836836836837	7
3.7037037037037037	7
3.7237237237237237	7
3.7437437437437437	7
3.7637637637637638	7
3.7837837837837838	8
3.8038038038038038	8
3.8238238238238238	8
3.8438438438438438	8
3.8638638638638638	8
3.8838838838838838	8
3.9039039039039038	8
3.9239239239239239	8
3.9439439439439439	8
3.9639639639639639	8
3.9839839839839839	8
4.0040040040040044	8
4.0240240240240244	8
4.0440440440440444	8
4.0640640640640644	8
4.0840840840840844	8
4.1041041041041044	8
4.1241241241241244	8
4.1441441441441444	8
4.1641641641641645	8
4.1841841841841845	8
4.2042042042042045	8
4.2242242242242245	8
4.2442442442442445	8
4.2642642642642645	8
4.2842842842842845	8
4.3043043043043046	8
4.3243243243243246	8
4.3443443443443446	8
4.3643643643643646	8
4.3843843843843846	8
4.4044044044044046	8
4.4244244244244246	8
4.4444444444444446	8
4.4644644644644647	8
4.4844844844844847	8
4.5045045045045047	8
4.5245245245245247	8
4.5445445445445447	8
4.5645645645645647	8
4.5845845845845847	8
4.6046046046046047	8
4.6246246246246248	8
4.6446446446446448	8
4.6646646646646648	8
4.6846846846846848	8
4.7047047047047048	8
4.7247247247247248	8
4.7447447447447448	8
4.7647647647647648	8
4.7847847847847849	8
4.8048048048048049	8
4.8248248248248249	8
4.8448448448448449	8
4.8648648648648649	8
4.8848848848848849	8
4.9049049049049049	8
4.924924924924925	8
4.944944944944945	8
4.964964964964965	8
4.984984984984985	8
5.005005005005005	8
5.025025025025025	8
5.045045045045045	8
5.065065065065065	8
5.0850850850850851	8
5.1051051051051051	9
5.1251251251251251	9
5.1451451451451451	9
5.1651651651651651	9
5.1851851851851851	9
5.2052052052052051	9
5.2252252252252251	8
5.2452452452452452	8
5.2652652652652652	8
5.2852852852852852	8
5.3053053053053052	8
5.3253253253253252	8
5.3453453453453452	8
5.3653653653653652	8
5.3853853853853852	8
5.4054054054054053	8
5.4254254254254253	8
5.4454454454454453	8
5.4654654654654653	8
5.4854854854854853	8
5.5055055055055053	8
5.5255255255255253	8
5.5455455455455454	8
5.5655655655655654	8
5.5855855855855854	8
5.6056056056056054	8
5.6256256256256254	8
5.6456456456456454	8
5.6656656656656654	8
5.6856856856856854	8
5.7057057057057055	8
5.7257257257257255	8
5.7457457457457455	8
5.7657657657657655	8
5.7857857857857855	8
5.8058058058058055	8
5.8258258258258255	8
5.8458458458458455	8
5.8658658658658656	8
5.8858858858858856	8
5.9059059059059056	8
5.9259259259259256	8
5.9459459459459456	8
5.9659659659659656	8
5.9859859859859856	9
6.0060060060060056	9
6.0260260260260257	9
6.0460460460460457	9
6.0660660660660657	9
6.0860860860860857	9
6.1061061061061057	9
6.1261261261261257	9
6.1461461461461457	9
6.1661661661661658	9
6.1861861861861858	9
6.2062062062062058	9
6.2262262262262258	9
6.2462462462462458	8
6.2662662662662667	8
6.2862862862862867	8
6.3063063063063067	8
6.3263263263263267	8
6.3463463463463468	8
6.3663663663663668	8
6.3863863863863868	8
6.4064064064064068	8
6.4264264264264268	8
6.4464464464464468	8
6.4664664664664668	8
6.4864864864864868	8
6.5065065065065069	9
6.5265265265265269	9
6.5465465465465469	9
6.5665665665665669	9
6.5865865865865869	9
6.6066066066066069	9
6.6266266266266269	9
6.6466466466466469	9
6.666666666666667	9
6.686686686686687	9
6.706706706706707	9
6.726726726726727	9
6.746746746746747	9
6.766766766766767	9
6.786786786786787	9
6.8068068068068071	8
6.8268268268268271	8
6.8468468468468471	8
6.8668668668668671	8
6.8868868868868871	8
6.9069069069069071	8
6.9269269269269271	9
6.9469469469469471	9
6.9669669669669672	9
6.9869869869869872	9
7.0070070070070072	9
7.0270270270270272	9
7.0470470470470472	9
7.0670670670670672	9
7.0870870870870872	9
7.1071071071071072	9
7.1271271271271273	9
7.1471471471471473	9
7.1671671671671673	9
7.1871871871871873	9
7.2072072072072073	9
7.2272272272272273	9
7.2472472472472473	9
7.2672672672672673	9
7.2872872872872874	9
7.3073073073073074	9
7.3273273273273274	9
7.3473473473473474	9
7.3673673673673674	9
7.3873873873873874	9
7.4074074074074074	9
7.4274274274274275	9
7.4474474474474475	9
7.4674674674674675	9
7.4874874874874875	9
7.5075075075075075	9
7.5275275275275275	9
7.5475475475475475	9
7.5675675675675675	9
7.5875875875875876	9
7.6076076076076076	9
7.6276276276276276	9
7.6476476476476476	9
7.6676676676676676	9
7.6876876876876876	9
7.7077077077077076	9
7.7277277277277276	9
7.7477477477477477	9
7.7677677677677677	9
7.7877877877877877	9
7.8078078078078077	9
7.8278278278278277	9
7.8478478478478477	9
7.8678678678678677	9
7.8878878878878878	9
7.9079079079079078	9
7.9279279279279278	9
7.9479479479479478	9
7.9679679679679678	9
7.9879879879879878	9
8.0080080080080087	9
8.0280280280280287	9
8.0480480480480487	9
8.0680680680680688	9
8.0880880880880888	9
8.1081081081081088	9
8.1281281281281288	9
8.1481481481481488	9
8.1681681681681688	9
8.1881881881881888	9
8.2082082082082088	9
8.2282282282282289	9
8.2482482482482489	9
8.2682682682682689	9
8.2882882882882889	9
8.3083083083083089	9
8.3283283283283289	9
8.3483483483483489	9
8.3683683683683689	9
8.388388388388389	9
8.408408408408409	9
8.428428428428429	9
8.448448448448449	9
8.468468468468469	9
8.488488488488489	9
8.508508508508509	9
8.5285285285285291	9
8.5485485485485491	9
8.5685685685685691	9
8.5885885885885891	9
8.6086086086086091	8
8.6286286286286291	8
8.6486486486486491	8
8.6686686686686691	8
8.6886886886886892	9
8.7087087087087092	9
8.7287287287287292	9
8.7487487487487492	9
8.7687687687687692	9
8.7887887887887892	9
8.8088088088088092	9
8.8288288288288292	9
8.8488488488488493	9
8.8688688688688693	9
8.8888888888888893	9
8.9089089089089093	9
8.9289289289289293	9
8.9489489489489493	9
8.9689689689689693	8
8.9889889889889893	8
9.0090090090090094	8
9.0290290290290294	8
9.0490490490490494	8
9.0690690690690694	8
9.0890890890890894	8
9.1091091091091094	8
9.1291291291291294	8
9.1491491491491495	9
9.1691691691691695	9
9.1891891891891895	9
9.2092092092092095	9
9.2292292292292295	9
9.2492492492492495	9
9.2692692692692695	9
9.2892892892892895	9
9.3093093093093096	9
9.3293293293293296	9
9.3493493493493496	9
9.3693693693693696	9
9.3893893893893896	9
9.4094094094094096	9
9.4294294294294296	9
9.4494494494494496	9
9.4694694694694697	9
9.4894894894894897	9
9.5095095095095097	9
9.5295295295295297	9
9.5495495495495497	9
9.5695695695695697	9
9.5895895895895897	9
9.6096096096096097	9
9.6296296296296298	9
9.6496496496496498	9
9.6696696696696698	9
9.6896896896896898	8
9.7097097097097098	8
9.7297297297297298	8
9.7497497497497498	8
9.7697697697697699	8
9.7897897897897899	8
9.8098098098098099	8
9.8298298298298299	8
9.8498498498498499	8
9.8698698698698699	8
9.8898898898898899	8
9.9099099099099099	8
9.92992992992993	9
9.94994994994995	9
9.96996996996997	9
9.98998998998999	9
10.01001001001001	9
10.03003003003003	9
10.05005005005005	9
10.07007007007007	9
10.09009009009009	9
10.11011011011011	9
10.13013013013013	9
10.15015015015015	9
10.17017017017017	9
10.19019019019019	9
10.21021021021021	9
10.23023023023023	9
10.25025025025025	9
10.27027027027027	9
10.29029029029029	9
10.31031031031031	9
10.33033033033033	9
10.35035035035035	9
10.37037037037037	9
10.39039039039039	9
10.41041041041041	9
10.43043043043043	9
10.45045045045045	9
10.47047047047047	9
10.49049049049049	9
10.51051051051051	9
10.53053053053053	9
10.55055055055055	9
10.57057057057057	9
10.59059059059059	9
10.61061061061061	9
10.63063063063063	9
10.65065065065065	9
10.67067067067067	9
10.69069069069069	9
10.71071071071071	9
10.73073073073073	9
10.75075075075075	9
10.77077077077077	9
10.790790790790791	9
10.810810810810811	9
10.830830830830831	9
10.850850850850851	9
10.870870870870871	9
10.890890890890891	9
10.910910910910911	9
10.930930930930931	9
10.950950950950951	9
10.970970970970971	9
10.990990990990991	9
11.011011011011011	9
11.031031031031031	9
11.051051051051051	9
11.071071071071071	9
11.091091091091091	9
11.111111111111111	9
11.131131131131131	9
11.151151151151151	9
11.171171171171171	9
11.191191191191191	9
11.211211211211211	9
11.231231231231231	9
11.251251251251251	9
11.271271271271271	9
11.291291291291291	9
11.311311311311311	9
11.331331331331331	9
11.351351351351351	9
11.371371371371371	9
11.391391391391391	9
11.411411411411411	9
11.431431431431431	9
11.451451451451451	9
11.471471471471471	9
11.491491491491491	9
11.511511511511511	9
11.531531531531531	9
11.551551551551551	9
11.571571571571571	9
11.591591591591591	9
11.611611611611611	9
11.631631631631631	9
11.651651651651651	9
11.671671671671671	10
11.691691691691691	10
11.711711711711711	10
11.731731731731731	10
11.751751751751751	10
11.771771771771771	10
11.791791791791791	9
11.811811811811811	9
11.831831831831831	9
11.851851851851851	10
11.871871871871871	10
11.891891891891891	10
11.911911911911911	9
11.931931931931931	9
11.951951951951951	9
11.971971971971971	9
11.991991991991991	9
12.012012012012011	9
12.032032032032031	9
12.052052052052051	9
12.072072072072071	9
12.092092092092091	9
12.112112112112111	9
12.132132132132131	9
12.152152152152151	9
12.172172172172171	9
12.192192192192191	9
12.212212212212211	9
12.232232232232231	9
12.252252252252251	8
12.272272272272271	9
12.292292292292291	9
12.312312312312311	10
12.332332332332332	10
12.352352352352352	10
12.372372372372372	10
12.392392392392392	10
12.412412412412412	10
12.432432432432432	10
12.452452452452452	10
12.472472472472472	10
12.492492492492492	10
12.512512512512513	10
12.532532532532533	10
12.552552552552553	10
12.572572572572573	10
12.592592592592593	10
12.612612612612613	10
12.632632632632633	10
12.652652652652653	10
12.672672672672673	10
12.692692692692694	10
12.712712712712714	10
12.732732732732734	10
12.752752752752754	10
12.772772772772774	10
12.792792792792794	10
12.812812812812814	10
12.832832832832834	10
12.852852852852854	10
12.872872872872874	10
12.892892892892894	10
12.912912912912914	10
12.932932932932934	10
12.952952952952954	10
12.972972972972974	10
12.992992992992994	10
13.013013013013014	10
13.033033033033034	10
13.053053053053054	10
13.073073073073074	10
13.093093093093094	10
13.113113113113114	10
13.133133133133134	10
13.153153153153154	10
13.173173173173174	10
13.193193193193194	10
13.213213213213214	10
13.233233233233234	10
13.253253253253254	10
13.273273273273274	10
13.293293293293294	10
13.313313313313314	10
13.333333333333334	10
13.353353353353354	10
13.373373373373374	10
13.393393393393394	10
13.413413413413414	10
13.433433433433434	10
13.453453453453454	10
13.473473473473474	10
13.493493493493494	10
13.513513513513514	10
13.533533533533534	10
13.553553553553554	10
13.573573573573574	10
13.593593593593594	10
13.613613613613614	10
13.633633633633634	10
13.653653653653654	10
13.673673673673674	10
13.693693693693694	10
13.713713713713714	10
13.733733733733734	10
13.753753753753754	10
13.773773773773774	10
13.793793793793794	10
13.813813813813814	10
13.833833833833834	10
13.853853853853854	10
13.873873873873874	10
13.893893893893894	10
13.913913913913914	10
13.933933933933934	10
13.953953953953954	10
13.973973973973974	10
13.993993993993994	10
14.014014014014014	10
14.034034034034034	10
14.054054054054054	10
14.074074074074074	10
14.094094094094094	10
14.114114114114114	10
14.134134134134134	10
14.154154154154154	10
14.174174174174174	10
14.194194194194194	10
14.214214214214214	10
14.234234234234235	10
14.254254254254255	10
14.274274274274275	10
14.294294294294295	10
14.314314314314315	10
14.334334334334335	10
14.354354354354355	10
14.374374374374375	10
14.394394394394395	10
14.414414414414415	10
14.434434434434435	10
14.454454454454455	10
14.474474474474475	10
14.494494494494495	10
14.514514514514515	10
14.534534534534535	10
14.554554554554555	10
14.574574574574575	10
14.594594594594595	10
14.614614614614615	10
14.634634634634635	10
14.654654654654655	10
14.674674674674675	10
14.694694694694695	10
14.714714714714715	10
14.734734734734735	10
14.754754754754755	10
14.774774774774775	10
14.794794794794795	10
14.814814814814815	10
14.834834834834835	10
14.854854854854855	10
14.874874874874875	10
14.894894894894895	10
14.914914914914915	10
14.934934934934935	10
14.954954954954955	10
14.974974974974975	10
14.994994994994995	10
15.015015015015015	10
15.035035035035035	10
15.055055055055055	10
15.075075075075075	10
15.095095095095095	10
15.115115115115115	10
15.135135135135135	10
15.155155155155155	10
15.175175175175175	10
15.195195195195195	10
15.215215215215215	10
15.235235235235235	10
15.255255255255255	10
15.275275275275275	10
15.295295295295295	10
15.315315315315315	10
15.335335335335335	10
15.355355355355355	10
15.375375375375375	10
15.395395395395395	10
15.415415415415415	10
15.435435435435435	10
15.455455455455455	10
15.475475475475475	10
15.495495495495495	10
15.515515515515515	10
15.535535535535535	10
15.555555555555555	10
15.575575575575575	10
15.595595595595595	10
15.615615615615615	10
15.635635635635635	10
15.655655655655655	10
15.675675675675675	10
15.695695695695695	10
15.715715715715715	10
15.735735735735735	10
15.755755755755755	10
15.775775775775776	10
15.795795795795796	10
15.815815815815816	10
15.835835835835836	10
15.855855855855856	10
15.875875875875876	10
15.895895895895896	10
15.915915915915916	10
15.935935935935936	10
15.955955955955956	10
15.975975975975976	10
15.995995995995996	10
16.016016016016017	10
16.036036036036037	10
16.056056056056057	10
16.076076076076077	10
16.096096096096097	10
16.116116116116117	10
16.136136136136138	10
16.156156156156158	10
16.176176176176178	10
16.196196196196198	10
16.216216216216218	10
16.236236236236238	10
16.256256256256258	10
16.276276276276278	10
16.296296296296298	10
16.316316316316318	10
16.336336336336338	10
16.356356356356358	10
16.376376376376378	10
16.396396396396398	10
16.416416416416418	10
16.436436436436438	10
16.456456456456458	10
16.476476476476478	10
16.496496496496498	10
16.516516516516518	10
16.536536536536538	10
16.556556556556558	10
16.576576576576578	10
16.596596596596598	10
16.616616616616618	10
16.636636636636638	10
16.656656656656658	10
16.676676676676678	10
16.696696696696698	10
16.716716716716718	10
16.736736736736738	10
16.756756756756758	10
16.776776776776778	10
16.796796796796798	10
16.816816816816818	10
16.836836836836838	10
16.856856856856858	10
16.876876876876878	10
16.896896896896898	10
16.916916916916918	10
16.936936936936938	10
16.956956956956958	10
16.976976976976978	10
16.996996996996998	10
17.017017017017018	10
17.037037037037038	10
17.057057057057058	10
17.077077077077078	10
17.097097097097098	10
17.117117117117118	10
17.137137137137138	10
17.157157157157158	10
17.177177177177178	10
17.197197197197198	10
17.217217217217218	10
17.237237237237238	10
17.257257257257258	10
17.277277277277278	10
17.297297297297298	10
17.317317317317318	10
17.337337337337338	10
17.357357357357358	10
17.377377377377378	10
17.397397397397398	10
17.417417417417418	10
17.437437437437438	10
17.457457457457458	10
17.477477477477478	10
17.497497497497498	10
17.517517517517518	10
17.537537537537538	10
17.557557557557558	10
17.577577577577578	10
17.597597597597598	10
17.617617617617618	10
17.637637637637638	10
17.657657657657658	10
17.677677677677679	10
17.697697697697699	10
17.717717717717719	10
17.737737737737739	10
17.757757757757759	10
17.777777777777779	10
17.797797797797799	10
17.817817817817819	10
17.837837837837839	10
17.857857857857859	10
17.877877877877879	10
17.897897897897899	10
17.917917917917919	10
17.937937937937939	10
17.957957957957959	10
17.977977977977979	10
17.997997997997999	10
18.018018018018019	10
18.038038038038039	10
18.058058058058059	10
18.078078078078079	10
18.098098098098099	10
18.118118118118119	10
18.138138138138139	10
18.158158158158159	10
18.178178178178179	10
18.198198198198199	10
18.218218218218219	10
18.238238238238239	10
18.258258258258259	10
18.278278278278279	10
18.298298298298299	10
18.318318318318319	10
18.338338338338339	10
18.358358358358359	10
18.378378378378379	10
18.398398398398399	10
18.418418418418419	10
18.438438438438439	10
18.458458458458459	10
18.478478478478479	10
18.498498498498499	10
18.518518518518519	10
18.538538538538539	10
18.558558558558559	10
18.578578578578579	10
18.598598598598599	10
18.618618618618619	10
18.638638638638639	10
18.658658658658659	10
18.678678678678679	10
18.698698698698699	10
18.718718718718719	10
18.738738738738739	10
18.758758758758759	10
18.778778778778779	10
18.798798798798799	10
18.818818818818819	10
18.838838838838839	10
18.858858858858859	10
18.878878878878879	10
18.898898898898899	10
18.918918918918919	10
18.938938938938939	10
18.958958958958959	10
18.978978978978979	10
18.998998998998999	10
19.019019019019019	10
19.039039039039039	10
19.059059059059059	10
19.079079079079079	10
19.099099099099099	10
19.119119119119119	10
19.139139139139139	10
19.159159159159159	10
19.179179179179179	10
19.199199199199199	10
19.219219219219219	10
19.23923923923924	10
19.25925925925926	10
19.27927927927928	10
19.2992992992993	10
19.31931931931932	10
19.33933933933934	10
19.35935935935936	10
19.37937937937938	10
19.3993993993994	10
19.41941941941942	10
19.43943943943944	10
19.45945945945946	10
19.47947947947948	10
19.4994994994995	10
19.51951951951952	10
19.53953953953954	10
19.55955955955956	10
19.57957957957958	10
19.5995995995996	10
19.61961961961962	10
19.63963963963964	10
19.65965965965966	10
19.67967967967968	10
19.6996996996997	10
19.71971971971972	10
19.73973973973974	10
19.75975975975976	10
19.77977977977978	10
19.7997997997998	10
19.81981981981982	10
19.83983983983984	10
19.85985985985986	10
19.87987987987988	10
19.8998998998999	10
19.91991991991992	10
19.93993993993994	10
19.95995995995996	10
19.97997997997998	10
20	10


==> figures/data/SW2D_epsilon_rank/0.1_epsilon_rank_SW2D.txt <==
Time	Rank
0	3
0.02002002002002002	3
0.04004004004004004	3
0.06006006006006006	3
0.080080080080080079	3
0.10010010010010011	3
0.12012012012012012	3
0.14014014014014015	3
0.16016016016016016	3
0.18018018018018017	3
0.20020020020020021	3
0.22022022022022023	3
0.24024024024024024	3
0.26026026026026028	3
0.28028028028028029	3
0.3003003003003003	3
0.32032032032032032	3
0.34034034034034033	3
0.36036036036036034	3
0.38038038038038036	3
0.40040040040040042	3
0.42042042042042044	3
0.44044044044044045	3
0.46046046046046046	3
0.48048048048048048	3
0.50050050050050054	3
0.52052052052052056	3
0.54054054054054057	3
0.56056056056056058	3
0.5805805805805806	3
0.60060060060060061	3
0.62062062062062062	3
0.64064064064064064	3
0.66066066066066065	3
0.68068068068068066	3
0.70070070070070067	4
0.72072072072072069	4
0.7407407407407407	4
0.76076076076076071	4
0.78078078078078073	4
0.80080080080080085	4
0.82082082082082086	4
0.84084084084084088	4
0.86086086086086089	4
0.8808808808808809	4
0.90090090090090091	4
0.92092092092092093	4
0.94094094094094094	4
0.96096096096096095	4
0.98098098098098097	4
1.0010010010010011	4
1.0210210210210211	4
1.0410410410410411	4
1.0610610610610611	4
1.0810810810810811	4
1.1011011011011012	4
1.1211211211211212	4
1.1411411411411412	4
1.1611611611611612	4
1.1811811811811812	4
1.2012012012012012	4
1.2212212212212212	4
1.2412412412412412	4
1.2612612612612613	4
1.2812812812812813	4
1.3013013013013013	4
1.3213213213213213	4
1.3413413413413413	4
1.3613613613613613	4
1.3813813813813813	4
1.4014014014014013	4
1.4214214214214214	4
1.4414414414414414	4
1.4614614614614614	4
1.4814814814814814	4
1.5015015015015014	4
1.5215215215215214	4
1.5415415415415414	4
1.5615615615615615	5
1.5815815815815817	5
1.6016016016016017	5
1.6216216216216217	5
1.6416416416416417	5
1.6616616616616617	5
1.6816816816816818	5
1.7017017017017018	5
1.7217217217217218	5
1.7417417417417418	5
1.7617617617617618	5
1.7817817817817818	5
1.8018018018018018	5
1.8218218218218218	5
1.8418418418418419	5
1.8618618618618619	5
1.8818818818818819	5
1.9019019019019019	5
1.9219219219219219	5
1.9419419419419419	5
1.9619619619619619	5
1.9819819819819819	5
2.0020020020020022	5
2.0220220220220222	5
2.0420420420420422	5
2.0620620620620622	5
2.0820820820820822	5
2.1021021021021022	5
2.1221221221221223	5
2.1421421421421423	5
2.1621621621621623	5
2.1821821821821823	5
2.2022022022022023	5
2.2222222222222223	5
2.2422422422422423	5
2.2622622622622623	5
2.2822822822822824	5
2.3023023023023024	5
2.3223223223223224	5
2.3423423423423424	5
2.3623623623623624	5
2.3823823823823824	5
2.4024024024024024	5
2.4224224224224224	5
2.4424424424424425	5
2.4624624624624625	5
2.4824824824824825	5
2.5025025025025025	5
2.5225225225225225	5
2.5425425425425425	5
2.5625625625625625	5
2.5825825825825826	5
2.6026026026026026	5
2.6226226226226226	5
2.6426426426426426	5
2.6626626626626626	5
2.6826826826826826	5
2.7027027027027026	5
2.7227227227227226	5
2.7427427427427427	5
2.7627627627627627	5
2.7827827827827827	5
2.8028028028028027	5
2.8228228228228227	5
2.8428428428428427	5
2.8628628628628627	5
2.8828828828828827	5
2.9029029029029028	5
2.9229229229229228	5
2.9429429429429428	5
2.9629629629629628	5
2.9829829829829828	5
3.0030030030030028	5
3.0230230230230228	5
3.0430430430430429	5
3.0630630630630629	5
3.0830830830830829	5
3.1031031031031029	5
3.1231231231231229	5
3.1431431431431434	5
3.1631631631631634	5
3.1831831831831834	5
3.2032032032032034	5
3.2232232232232234	5
3.2432432432432434	5
3.2632632632632634	5
3.2832832832832834	5
3.3033033033033035	5
3.3233233233233235	5
3.3433433433433435	5
3.3633633633633635	5
3.3833833833833835	5
3.4034034034034035	5
3.4234234234234235	5
3.4434434434434436	5
3.4634634634634636	5
3.4834834834834836	5
3.5035035035035036	5
3.5235235235235236	5
3.5435435435435436	5
3.5635635635635636	5
3.5835835835835836	5
3.6036036036036037	5
3.6236236236236237	5
3.6436436436436437	5
3.6636636636636637	5
3.6836836836836837	5
3.7037037037037037	5
3.7237237237237237	5
3.7437437437437437	5
3.7637637637637638	5
3.7837837837837838	5
3.8038038038038038	5
3.8238238238238238	5
3.8438438438438438	5
3.8638638638638638	5
3.8838838838838838	5
3.9039039039039038	5
3.9239239239239239	5
3.9439439439439439	5
3.9639639639639639	5
3.9839839839839839	5
4.0040040040040044	5
4.0240240240240244	5
4.0440440440440444	5
4.0640640640640644	5
4.0840840840840844	5
4.1041041041041044	5
4.1241241241241244	5
4.1441441441441444	5
4.1641641641641645	5
4.1841841841841845	5
4.2042042042042045	5
4.2242242242242245	5
4.2442442442442445	5
4.2642642642642645	5
4.2842842842842845	5
4.3043043043043046	5
4.3243243243243246	5
4.3443443443443446	5
4.3643643643643646	5
4.3843843843843846	5
4.4044044044044046	5
4.4244244244244246	5
4.4444444444444446	5
4.4644644644644647	5
4.4844844844844847	5
4.5045045045045047	5
4.5245245245245247	5
4.5445445445445447	5
4.5645645645645647	5
4.5845845845845847	5
4.6046046046046047	5
4.6246246246246248	5
4.6446446446446448	5
4.6646646646646648	5
4.6846846846846848	5
4.7047047047047048	5
4.7247247247247248	5
4.7447447447447448	5
4.7647647647647648	5
4.7847847847847849	5
4.8048048048048049	5
4.8248248248248249	5
4.8448448448448449	5
4.8648648648648649	5
4.8848848848848849	5
4.9049049049049049	5
4.924924924924925	5
4.944944944944945	5
4.964964964964965	5
4.984984984984985	5
5.005005005005005	5
5.025025025025025	5
5.045045045045045	5
5.065065065065065	5
5.0850850850850851	5
5.1051051051051051	5
5.1251251251251251	5
5.1451451451451451	5
5.1651651651651651	5
5.1851851851851851	5
5.2052052052052051	5
5.2252252252252251	5
5.2452452452452452	5
5.2652652652652652	5
5.2852852852852852	5
5.3053053053053052	5
5.3253253253253252	5
5.3453453453453452	5
5.3653653653653652	5
5.3853853853853852	5
5.4054054054054053	5
5.4254254254254253	5
5.4454454454454453	5
5.4654654654654653	5
5.4854854854854853	5
5.5055055055055053	5
5.5255255255255253	5
5.5455455455455454	5
5.5655655655655654	5
5.5855855855855854	5
5.6056056056056054	5
5.6256256256256254	5
5.6456456456456454	5
5.6656656656656654	5
5.6856856856856854	5
5.7057057057057055	5
5.7257257257257255	5
5.7457457457457455	5
5.7657657657657655	5
5.7857857857857855	5
5.8058058058058055	5
5.8258258258258255	5
5.8458458458458455	5
5.8658658658658656	5
5.8858858858858856	5
5.9059059059059056	5
5.9259259259259256	5
5.9459459459459456	5
5.9659659659659656	5
5.9859859859859856	5
6.0060060060060056	5
6.0260260260260257	5
6.0460460460460457	5
6.0660660660660657	5
6.0860860860860857	5
6.1061061061061057	5
6.1261261261261257	5
6.1461461461461457	5
6.1661661661661658	5
6.1861861861861858	5
6.2062062062062058	5
6.2262262262262258	5
6.2462462462462458	5
6.2662662662662667	5
6.2862862862862867	5
6.3063063063063067	5
6.3263263263263267	5
6.3463463463463468	5
6.3663663663663668	5
6.3863863863863868	5
6.4064064064064068	5
6.4264264264264268	5
6.4464464464464468	5
6.4664664664664668	5
6.4864864864864868	5
6.5065065065065069	5
6.5265265265265269	5
6.5465465465465469	5
6.5665665665665669	5
6.5865865865865869	5
6.6066066066066069	5
6.6266266266266269	5
6.6466466466466469	5
6.666666666666667	5
6.686686686686687	5
6.706706706706707	5
6.726726726726727	5
6.746746746746747	5
6.766766766766767	5
6.786786786786787	5
6.8068068068068071	5
6.8268268268268271	5
6.8468468468468471	5
6.8668668668668671	5
6.8868868868868871	5
6.9069069069069071	5
6.9269269269269271	5
6.9469469469469471	5
6.9669669669669672	5
6.9869869869869872	5
7.0070070070070072	5
7.0270270270270272	5
7.0470470470470472	5
7.0670670670670672	5
7.0870870870870872	5
7.1071071071071072	5
7.1271271271271273	5
7.1471471471471473	5
7.1671671671671673	5
7.1871871871871873	5
7.2072072072072073	5
7.2272272272272273	5
7.2472472472472473	5
7.2672672672672673	5
7.2872872872872874	5
7.3073073073073074	5
7.3273273273273274	5
7.3473473473473474	5
7.3673673673673674	5
7.3873873873873874	5
7.4074074074074074	5
7.4274274274274275	5
7.4474474474474475	5
7.4674674674674675	5
7.4874874874874875	5
7.5075075075075075	5
7.5275275275275275	5
7.5475475475475475	5
7.5675675675675675	5
7.5875875875875876	5
7.6076076076076076	5
7.6276276276276276	5
7.6476476476476476	5
7.6676676676676676	5
7.6876876876876876	5
7.7077077077077076	5
7.7277277277277276	5
7.7477477477477477	5
7.7677677677677677	5
7.7877877877877877	5
7.8078078078078077	5
7.8278278278278277	5
7.8478478478478477	5
7.8678678678678677	5
7.8878878878878878	5
7.9079079079079078	5
7.9279279279279278	5
7.9479479479479478	5
7.9679679679679678	5
7.9879879879879878	5
8.0080080080080087	5
8.0280280280280287	5
8.0480480480480487	5
8.0680680680680688	5
8.0880880880880888	5
8.1081081081081088	5
8.1281281281281288	5
8.1481481481481488	5
8.1681681681681688	5
8.1881881881881888	5
8.2082082082082088	5
8.2282282282282289	5
8.2482482482482489	5
8.2682682682682689	5
8.2882882882882889	5
8.3083083083083089	5
8.3283283283283289	5
8.3483483483483489	5
8.3683683683683689	5
8.388388388388389	5
8.408408408408409	5
8.428428428428429	5
8.448448448448449	5
8.468468468468469	5
8.488488488488489	5
8.508508508508509	5
8.5285285285285291	5
8.5485485485485491	5
8.5685685685685691	5
8.5885885885885891	5
8.6086086086086091	5
8.6286286286286291	5
8.6486486486486491	5
8.6686686686686691	5
8.6886886886886892	5
8.7087087087087092	5
8.7287287287287292	5
8.7487487487487492	5
8.7687687687687692	5
8.7887887887887892	5
8.8088088088088092	5
8.8288288288288292	5
8.8488488488488493	5
8.8688688688688693	5
8.8888888888888893	5
8.9089089089089093	5
8.9289289289289293	5
8.9489489489489493	5
8.9689689689689693	5
8.9889889889889893	5
9.0090090090090094	5
9.0290290290290294	5
9.0490490490490494	5
9.0690690690690694	5
9.0890890890890894	5
9.1091091091091094	5
9.1291291291291294	5
9.1491491491491495	5
9.1691691691691695	5
9.1891891891891895	5
9.2092092092092095	5
9.2292292292292295	5
9.2492492492492495	5
9.2692692692692695	5
9.2892892892892895	5
9.3093093093093096	5
9.3293293293293296	5
9.3493493493493496	5
9.3693693693693696	5
9.3893893893893896	5
9.4094094094094096	5
9.4294294294294296	5
9.4494494494494496	5
9.4694694694694697	5
9.4894894894894897	5
9.5095095095095097	5
9.5295295295295297	5
9.5495495495495497	5
9.5695695695695697	5
9.5895895895895897	5
9.6096096096096097	5
9.6296296296296298	5
9.6496496496496498	5
9.6696696696696698	5
9.6896896896896898	5
9.7097097097097098	5
9.7297297297297298	5
9.7497497497497498	5
9.7697697697697699	5
9.7897897897897899	5
9.8098098098098099	5
9.8298298298298299	5
9.8498498498498499	5
9.8698698698698699	5
9.8898898898898899	5
9.9099099099099099	5
9.92992992992993	5
9.94994994994995	5
9.96996996996997	5
9.98998998998999	5
10.01001001001001	5
10.03003003003003	5
10.05005005005005	5
10.07007007007007	5
10.09009009009009	5
10.11011011011011	5
10.13013013013013	5
10.15015015015015	5
10.17017017017017	5
10.19019019019019	5
10.21021021021021	5
10.23023023023023	5
10.25025025025025	5
10.27027027027027	5
10.29029029029029	5
10.31031031031031	5
10.33033033033033	5
10.35035035035035	5
10.37037037037037	5
10.39039039039039	5
10.41041041041041	5
10.43043043043043	5
10.45045045045045	5
10.47047047047047	5
10.49049049049049	5
10.51051051051051	5
10.53053053053053	5
10.55055055055055	5
10.57057057057057	5
10.59059059059059	5
10.61061061061061	5
10.63063063063063	5
10.65065065065065	5
10.67067067067067	5
10.69069069069069	5
10.71071071071071	5
10.73073073073073	5
10.75075075075075	5
10.77077077077077	5
10.790790790790791	5
10.810810810810811	5
10.830830830830831	5
10.850850850850851	5
10.870870870870871	5
10.890890890890891	5
10.910910910910911	5
10.930930930930931	5
10.950950950950951	5
10.970970970970971	5
10.990990990990991	5
11.011011011011011	5
11.031031031031031	5
11.051051051051051	5
11.071071071071071	5
11.091091091091091	5
11.111111111111111	5
11.131131131131131	5
11.151151151151151	5
11.171171171171171	5
11.191191191191191	5
11.211211211211211	5
11.231231231231231	5
11.251251251251251	5
11.271271271271271	5
11.291291291291291	5
11.311311311311311	5
11.331331331331331	5
11.351351351351351	5
11.371371371371371	5
11.391391391391391	5
11.411411411411411	5
11.431431431431431	5
11.451451451451451	5
11.471471471471471	5
11.491491491491491	5
11.511511511511511	5
11.531531531531531	5
11.551551551551551	5
11.571571571571571	5
11.591591591591591	5
11.611611611611611	5
11.631631631631631	5
11.651651651651651	5
11.671671671671671	5
11.691691691691691	5
11.711711711711711	5
11.731731731731731	5
11.751751751751751	5
11.771771771771771	5
11.791791791791791	5
11.811811811811811	5
11.831831831831831	5
11.851851851851851	5
11.871871871871871	5
11.891891891891891	5
11.911911911911911	5
11.931931931931931	5
11.951951951951951	5
11.971971971971971	5
11.991991991991991	5
12.012012012012011	5
12.032032032032031	5
12.052052052052051	5
12.072072072072071	5
12.092092092092091	5
12.112112112112111	5
12.132132132132131	5
12.152152152152151	5
12.172172172172171	5
12.192192192192191	5
12.212212212212211	5
12.232232232232231	5
12.252252252252251	5
12.272272272272271	5
12.292292292292291	5
12.312312312312311	5
12.332332332332332	6
12.352352352352352	6
12.372372372372372	6
12.392392392392392	6
12.412412412412412	6
12.432432432432432	6
12.452452452452452	6
12.472472472472472	6
12.492492492492492	6
12.512512512512513	6
12.532532532532533	6
12.552552552552553	6
12.572572572572573	6
12.592592592592593	6
12.612612612612613	6
12.632632632632633	5
12.652652652652653	5
12.672672672672673	5
12.692692692692694	5
12.712712712712714	5
12.732732732732734	5
12.752752752752754	5
12.772772772772774	5
12.792792792792794	5
12.812812812812814	5
12.832832832832834	5
12.852852852852854	5
12.872872872872874	5
12.892892892892894	5
12.912912912912914	5
12.932932932932934	5
12.952952952952954	5
12.972972972972974	5
12.992992992992994	5
13.013013013013014	5
13.033033033033034	5
13.053053053053054	5
13.073073073073074	5
13.093093093093094	5
13.113113113113114	5
13.133133133133134	6
13.153153153153154	6
13.173173173173174	6
13.193193193193194	6
13.213213213213214	6
13.233233233233234	6
13.253253253253254	6
13.273273273273274	6
13.293293293293294	6
13.313313313313314	6
13.333333333333334	6
13.353353353353354	6
13.373373373373374	6
13.393393393393394	6
13.413413413413414	6
13.433433433433434	6
13.453453453453454	6
13.473473473473474	6
13.493493493493494	6
13.513513513513514	5
13.533533533533534	5
13.553553553553554	5
13.573573573573574	5
13.593593593593594	5
13.613613613613614	5
13.633633633633634	5
13.653653653653654	5
13.673673673673674	5
13.693693693693694	5
13.713713713713714	5
13.733733733733734	5
13.753753753753754	5
13.773773773773774	5
13.793793793793794	5
13.813813813813814	5
13.833833833833834	5
13.853853853853854	5
13.873873873873874	5
13.893893893893894	5
13.913913913913914	5
13.933933933933934	5
13.953953953953954	6
13.973973973973974	6
13.993993993993994	6
14.014014014014014	6
14.034034034034034	6
14.054054054054054	6
14.074074074074074	6
14.094094094094094	6
14.114114114114114	6
14.134134134134134	6
14.154154154154154	6
14.174174174174174	6
14.194194194194194	6
14.214214214214214	6
14.234234234234235	6
14.254254254254255	6
14.274274274274275	6
14.294294294294295	6
14.314314314314315	6
14.334334334334335	6
14.354354354354355	6
14.374374374374375	6
14.394394394394395	6
14.414414414414415	6
14.434434434434435	6
14.454454454454455	5
14.474474474474475	5
14.494494494494495	5
14.514514514514515	5
14.534534534534535	5
14.554554554554555	5
14.574574574574575	5
14.594594594594595	5
14.614614614614615	5
14.634634634634635	5
14.654654654654655	5
14.674674674674675	5
14.694694694694695	5
14.714714714714715	5
14.734734734734735	5
14.754754754754755	5
14.774774774774775	5
14.794794794794795	5
14.814814814814815	6
14.834834834834835	6
14.854854854854855	6
14.874874874874875	6
14.894894894894895	6
14.914914914914915	6
14.934934934934935	6
14.954954954954955	6
14.974974974974975	6
14.994994994994995	6
15.015015015015015	6
15.035035035035035	6
15.055055055055055	6
15.075075075075075	6
15.095095095095095	6
15.115115115115115	6
15.135135135135135	6
15.155155155155155	6
15.175175175175175	6
15.195195195195195	6
15.215215215215215	6
15.235235235235235	6
15.255255255255255	6
15.275275275275275	6
15.295295295295295	5
15.315315315315315	5
15.335335335335335	5
15.355355355355355	5
15.375375375375375	5
15.395395395395395	5
15.415415415415415	5
15.435435435435435	5
15.455455455455455	5
15.475475475475475	5
15.495495495495495	5
15.515515515515515	5
15.535535535535535	5
15.555555555555555	6
15.575575575575575	6
15.595595595595595	6
15.615615615615615	6
15.635635635635635	6
15.655655655655655	6
15.675675675675675	6
15.695695695695695	6
15.715715715715715	6
15.735735735735735	6
15.755755755755755	6
15.775775775775776	6
15.795795795795796	6
15.815815815815816	6
15.835835835835836	6
15.855855855855856	6
15.875875875875876	6
15.895895895895896	6
15.915915915915916	6
15.935935935935936	6
15.955955955955956	6
15.975975975975976	6
15.995995995995996	6
16.016016016016017	6
16.036036036036037	6
16.056056056056057	6
16.076076076076077	6
16.096096096096097	5
16.116116116116117	5
16.136136136136138	5
16.156156156156158	5
16.176176176176178	5
16.196196196196198	6
16.216216216216218	6
16.236236236236238	6
16.256256256256258	6
16.276276276276278	6
16.296296296296298	6
16.316316316316318	6
16.336336336336338	6
16.356356356356358	6
16.376376376376378	6
16.396396396396398	6
16.416416416416418	6
16.436436436436438	6
16.456456456456458	6
16.476476476476478	6
16.496496496496498	6
16.516516516516518	6
16.536536536536538	6
16.556556556556558	6
16.576576576576578	6
16.596596596596598	6
16.616616616616618	6
16.636636636636638	6
16.656656656656658	6
16.676676676676678	6
16.696696696696698	6
16.716716716716718	6
16.736736736736738	6
16.756756756756758	6
16.776776776776778	6
16.796796796796798	6
16.816816816816818	6
16.836836836836838	6
16.856856856856858	6
16.876876876876878	6
16.896896896896898	6
16.916916916916918	6
16.936936936936938	6
16.956956956956958	6
16.976976976976978	6
16.996996996996998	6
17.017017017017018	6
17.037037037037038	6
17.057057057057058	6
17.077077077077078	6
17.097097097097098	6
17.117117117117118	6
17.137137137137138	6
17.157157157157158	6
17.177177177177178	6
17.197197197197198	6
17.217217217217218	6
17.237237237237238	6
17.257257257257258	6
17.277277277277278	6
17.297297297297298	6
17.317317317317318	6
17.337337337337338	6
17.357357357357358	6
17.377377377377378	6
17.397397397397398	6
17.417417417417418	6
17.437437437437438	6
17.457457457457458	6
17.477477477477478	6
17.497497497497498	6
17.517517517517518	6
17.537537537537538	6
17.557557557557558	6
17.577577577577578	6
17.597597597597598	6
17.617617617617618	6
17.637637637637638	6
17.657657657657658	6
17.677677677677679	6
17.697697697697699	6
17.717717717717719	6
17.737737737737739	6
17.757757757757759	6
17.777777777777779	6
17.797797797797799	6
17.817817817817819	6
17.837837837837839	6
17.857857857857859	6
17.877877877877879	6
17.897897897897899	6
17.917917917917919	6
17.937937937937939	6
17.957957957957959	6
17.977977977977979	6
17.997997997997999	6
18.018018018018019	6
18.038038038038039	6
18.058058058058059	6
18.078078078078079	6
18.098098098098099	6
18.118118118118119	6
18.138138138138139	6
18.158158158158159	6
18.178178178178179	6
18.198198198198199	6
18.218218218218219	6
18.238238238238239	6
18.258258258258259	6
18.278278278278279	6
18.298298298298299	6
18.318318318318319	6
18.338338338338339	6
18.358358358358359	6
18.378378378378379	6
18.398398398398399	6
18.418418418418419	6
18.438438438438439	6
18.458458458458459	6
18.478478478478479	6
18.498498498498499	6
18.518518518518519	6
18.538538538538539	6
18.558558558558559	6
18.578578578578579	6
18.598598598598599	6
18.618618618618619	6
18.638638638638639	6
18.658658658658659	6
18.678678678678679	6
18.698698698698699	6
18.718718718718719	6
18.738738738738739	6
18.758758758758759	6
18.778778778778779	6
18.798798798798799	6
18.818818818818819	6
18.838838838838839	6
18.858858858858859	6
18.878878878878879	6
18.898898898898899	6
18.918918918918919	6
18.938938938938939	6
18.958958958958959	6
18.978978978978979	6
18.998998998998999	6
19.019019019019019	6
19.039039039039039	6
19.059059059059059	6
19.079079079079079	6
19.099099099099099	6
19.119119119119119	6
19.139139139139139	6
19.159159159159159	6
19.179179179179179	6
19.199199199199199	6
19.219219219219219	6
19.23923923923924	6
19.25925925925926	6
19.27927927927928	6
19.2992992992993	6
19.31931931931932	6
19.33933933933934	6
19.35935935935936	6
19.37937937937938	6
19.3993993993994	6
19.41941941941942	6
19.43943943943944	6
19.45945945945946	6
19.47947947947948	6
19.4994994994995	6
19.51951951951952	6
19.53953953953954	6
19.55955955955956	6
19.57957957957958	6
19.5995995995996	6
19.61961961961962	6
19.63963963963964	6
19.65965965965966	6
19.67967967967968	6
19.6996996996997	6
19.71971971971972	6
19.73973973973974	6
19.75975975975976	6
19.77977977977978	6
19.7997997997998	6
19.81981981981982	6
19.83983983983984	6
19.85985985985986	6
19.87987987987988	6
19.8998998998999	6
19.91991991991992	6
19.93993993993994	6
19.95995995995996	6
19.97997997997998	6
20	6


==> figures/data/SW2D_epsilon_rank/1e-05_epsilon_rank_SW2D.txt <==
Time	Rank
0	7
0.02002002002002002	7
0.04004004004004004	8
0.06006006006006006	9
0.080080080080080079	9
0.10010010010010011	9
0.12012012012012012	10
0.14014014014014015	10
0.16016016016016016	10
0.18018018018018017	10
0.20020020020020021	11
0.22022022022022023	11
0.24024024024024024	11
0.26026026026026028	11
0.28028028028028029	12
0.3003003003003003	12
0.32032032032032032	12
0.34034034034034033	12
0.36036036036036034	12
0.38038038038038036	12
0.40040040040040042	12
0.42042042042042044	13
0.44044044044044045	13
0.46046046046046046	13
0.48048048048048048	13
0.50050050050050054	14
0.52052052052052056	14
0.54054054054054057	14
0.56056056056056058	14
0.5805805805805806	14
0.60060060060060061	14
0.62062062062062062	14
0.64064064064064064	14
0.66066066066066065	14
0.68068068068068066	14
0.70070070070070067	14
0.72072072072072069	14
0.7407407407407407	14
0.76076076076076071	14
0.78078078078078073	14
0.80080080080080085	14
0.82082082082082086	14
0.84084084084084088	14
0.86086086086086089	15
0.8808808808808809	15
0.90090090090090091	15
0.92092092092092093	15
0.94094094094094094	15
0.96096096096096095	15
0.98098098098098097	15
1.0010010010010011	15
1.0210210210210211	15
1.0410410410410411	15
1.0610610610610611	16
1.0810810810810811	16
1.1011011011011012	16
1.1211211211211212	16
1.1411411411411412	16
1.1611611611611612	17
1.1811811811811812	17
1.2012012012012012	17
1.2212212212212212	17
1.2412412412412412	17
1.2612612612612613	17
1.2812812812812813	17
1.3013013013013013	17
1.3213213213213213	18
1.3413413413413413	18
1.3613613613613613	18
1.3813813813813813	18
1.4014014014014013	17
1.4214214214214214	17
1.4414414414414414	17
1.4614614614614614	17
1.4814814814814814	17
1.5015015015015014	18
1.5215215215215214	18
1.5415415415415414	18
1.5615615615615615	18
1.5815815815815817	18
1.6016016016016017	18
1.6216216216216217	18
1.6416416416416417	18
1.6616616616616617	18
1.6816816816816818	18
1.7017017017017018	18
1.7217217217217218	18
1.7417417417417418	18
1.7617617617617618	18
1.7817817817817818	18
1.8018018018018018	18
1.8218218218218218	18
1.8418418418418419	18
1.8618618618618619	18
1.8818818818818819	18
1.9019019019019019	18
1.9219219219219219	18
1.9419419419419419	18
1.9619619619619619	18
1.9819819819819819	18
2.0020020020020022	18
2.0220220220220222	18
2.0420420420420422	18
2.0620620620620622	18
2.0820820820820822	18
2.1021021021021022	18
2.1221221221221223	19
2.1421421421421423	19
2.1621621621621623	19
2.1821821821821823	19
2.2022022022022023	19
2.2222222222222223	19
2.2422422422422423	19
2.2622622622622623	19
2.2822822822822824	19
2.3023023023023024	19
2.3223223223223224	19
2.3423423423423424	19
2.3623623623623624	19
2.3823823823823824	19
2.4024024024024024	19
2.4224224224224224	19
2.4424424424424425	19
2.4624624624624625	19
2.4824824824824825	19
2.5025025025025025	19
2.5225225225225225	19
2.5425425425425425	19
2.5625625625625625	19
2.5825825825825826	19
2.6026026026026026	20
2.6226226226226226	20
2.6426426426426426	20
2.6626626626626626	20
2.6826826826826826	20
2.7027027027027026	20
2.7227227227227226	20
2.7427427427427427	20
2.7627627627627627	20
2.7827827827827827	20
2.8028028028028027	20
2.8228228228228227	20
2.8428428428428427	20
2.8628628628628627	20
2.8828828828828827	20
2.9029029029029028	20
2.9229229229229228	20
2.9429429429429428	20
2.9629629629629628	20
2.9829829829829828	20
3.0030030030030028	20
3.0230230230230228	20
3.0430430430430429	20
3.0630630630630629	20
3.0830830830830829	20
3.1031031031031029	20
3.1231231231231229	20
3.1431431431431434	20
3.1631631631631634	20
3.1831831831831834	20
3.2032032032032034	20
3.2232232232232234	20
3.2432432432432434	20
3.2632632632632634	20
3.2832832832832834	20
3.3033033033033035	20
3.3233233233233235	20
3.3433433433433435	20
3.3633633633633635	20
3.3833833833833835	20
3.4034034034034035	21
3.4234234234234235	21
3.4434434434434436	21
3.4634634634634636	21
3.4834834834834836	21
3.5035035035035036	21
3.5235235235235236	21
3.5435435435435436	21
3.5635635635635636	21
3.5835835835835836	21
3.6036036036036037	21
3.6236236236236237	21
3.6436436436436437	21
3.6636636636636637	21
3.6836836836836837	21
3.7037037037037037	21
3.7237237237237237	21
3.7437437437437437	21
3.7637637637637638	21
3.7837837837837838	21
3.8038038038038038	21
3.8238238238238238	21
3.8438438438438438	21
3.8638638638638638	21
3.8838838838838838	21
3.9039039039039038	21
3.9239239239239239	21
3.9439439439439439	21
3.9639639639639639	21
3.9839839839839839	21
4.0040040040040044	21
4.0240240240240244	21
4.0440440440440444	21
4.0640640640640644	21
4.0840840840840844	21
4.1041041041041044	21
4.1241241241241244	21
4.1441441441441444	21
4.1641641641641645	21
4.1841841841841845	21
4.2042042042042045	21
4.2242242242242245	21
4.2442442442442445	21
4.2642642642642645	21
4.2842842842842845	21
4.3043043043043046	21
4.3243243243243246	21
4.3443443443443446	21
4.3643643643643646	21
4.3843843843843846	21
4.4044044044044046	21
4.4244244244244246	21
4.4444444444444446	21
4.4644644644644647	21
4.4844844844844847	21
4.5045045045045047	21
4.5245245245245247	21
4.5445445445445447	21
4.5645645645645647	21
4.5845845845845847	21
4.6046046046046047	21
4.6246246246246248	21
4.6446446446446448	21
4.6646646646646648	21
4.6846846846846848	21
4.7047047047047048	21
4.7247247247247248	21
4.7447447447447448	21
4.7647647647647648	21
4.7847847847847849	21
4.8048048048048049	21
4.8248248248248249	21
4.8448448448448449	21
4.8648648648648649	21
4.8848848848848849	21
4.9049049049049049	21
4.924924924924925	21
4.944944944944945	21
4.964964964964965	21
4.984984984984985	21
5.005005005005005	21
5.025025025025025	21
5.045045045045045	21
5.065065065065065	21
5.0850850850850851	21
5.1051051051051051	21
5.1251251251251251	21
5.1451451451451451	21
5.1651651651651651	21
5.1851851851851851	21
5.2052052052052051	21
5.2252252252252251	21
5.2452452452452452	21
5.2652652652652652	22
5.2852852852852852	22
5.3053053053053052	22
5.3253253253253252	22
5.3453453453453452	22
5.3653653653653652	22
5.3853853853853852	22
5.4054054054054053	22
5.4254254254254253	22
5.4454454454454453	22
5.4654654654654653	22
5.4854854854854853	22
5.5055055055055053	22
5.5255255255255253	22
5.5455455455455454	22
5.5655655655655654	22
5.5855855855855854	22
5.6056056056056054	22
5.6256256256256254	22
5.6456456456456454	22
5.6656656656656654	22
5.6856856856856854	22
5.7057057057057055	22
5.7257257257257255	22
5.7457457457457455	22
5.7657657657657655	22
5.7857857857857855	22
5.8058058058058055	22
5.8258258258258255	22
5.8458458458458455	22
5.8658658658658656	22
5.8858858858858856	22
5.9059059059059056	22
5.9259259259259256	22
5.9459459459459456	22
5.9659659659659656	22
5.9859859859859856	22
6.0060060060060056	22
6.0260260260260257	22
6.0460460460460457	22
6.0660660660660657	22
6.0860860860860857	22
6.1061061061061057	22
6.1261261261261257	22
6.1461461461461457	22
6.1661661661661658	22
6.1861861861861858	22
6.2062062062062058	22
6.2262262262262258	22
6.2462462462462458	22
6.2662662662662667	22
6.2862862862862867	22
6.3063063063063067	22
6.3263263263263267	22
6.3463463463463468	22
6.3663663663663668	22
6.3863863863863868	22
6.4064064064064068	22
6.4264264264264268	22
6.4464464464464468	22
6.4664664664664668	22
6.4864864864864868	22
6.5065065065065069	22
6.5265265265265269	22
6.5465465465465469	22
6.5665665665665669	22
6.5865865865865869	22
6.6066066066066069	22
6.6266266266266269	22
6.6466466466466469	22
6.666666666666667	22
6.686686686686687	22
6.706706706706707	22
6.726726726726727	22
6.746746746746747	22
6.766766766766767	22
6.786786786786787	22
6.8068068068068071	22
6.8268268268268271	22
6.8468468468468471	22
6.8668668668668671	22
6.8868868868868871	22
6.9069069069069071	22
6.9269269269269271	22
6.9469469469469471	22
6.9669669669669672	22
6.9869869869869872	22
7.0070070070070072	22
7.0270270270270272	22
7.0470470470470472	22
7.0670670670670672	22
7.0870870870870872	22
7.1071071071071072	22
7.1271271271271273	22
7.1471471471471473	22
7.1671671671671673	22
7.1871871871871873	22
7.2072072072072073	22
7.2272272272272273	22
7.2472472472472473	22
7.2672672672672673	23
7.2872872872872874	23
7.3073073073073074	23
7.3273273273273274	23
7.3473473473473474	23
7.3673673673673674	23
7.3873873873873874	23
7.4074074074074074	23
7.4274274274274275	23
7.4474474474474475	23
7.4674674674674675	23
7.4874874874874875	23
7.5075075075075075	23
7.5275275275275275	23
7.5475475475475475	23
7.5675675675675675	23
7.5875875875875876	23
7.6076076076076076	22
7.6276276276276276	23
7.6476476476476476	23
7.6676676676676676	23
7.6876876876876876	23
7.7077077077077076	23
7.7277277277277276	23
7.7477477477477477	23
7.7677677677677677	23
7.7877877877877877	23
7.8078078078078077	23
7.8278278278278277	23
7.8478478478478477	23
7.8678678678678677	23
7.8878878878878878	23
7.9079079079079078	23
7.9279279279279278	23
7.9479479479479478	23
7.9679679679679678	23
7.9879879879879878	23
8.0080080080080087	23
8.0280280280280287	23
8.0480480480480487	23
8.0680680680680688	23
8.0880880880880888	23
8.1081081081081088	22
8.1281281281281288	22
8.1481481481481488	22
8.1681681681681688	23
8.1881881881881888	23
8.2082082082082088	24
8.2282282282282289	24
8.2482482482482489	24
8.2682682682682689	24
8.2882882882882889	24
8.3083083083083089	24
8.3283283283283289	24
8.3483483483483489	24
8.3683683683683689	24
8.388388388388389	24
8.408408408408409	24
8.428428428428429	24
8.448448448448449	24
8.468468468468469	23
8.488488488488489	23
8.508508508508509	23
8.5285285285285291	23
8.5485485485485491	24
8.5685685685685691	24
8.5885885885885891	24
8.6086086086086091	24
8.6286286286286291	24
8.6486486486486491	24
8.6686686686686691	24
8.6886886886886892	24
8.7087087087087092	24
8.7287287287287292	24
8.7487487487487492	24
8.7687687687687692	24
8.7887887887887892	24
8.8088088088088092	24
8.8288288288288292	24
8.8488488488488493	24
8.8688688688688693	24
8.8888888888888893	24
8.9089089089089093	24
8.9289289289289293	24
8.9489489489489493	24
8.9689689689689693	24
8.9889889889889893	24
9.0090090090090094	24
9.0290290290290294	24
9.0490490490490494	24
9.0690690690690694	24
9.0890890890890894	24
9.1091091091091094	24
9.1291291291291294	24
9.1491491491491495	24
9.1691691691691695	24
9.1891891891891895	24
9.2092092092092095	24
9.2292292292292295	24
9.2492492492492495	24
9.2692692692692695	24
9.2892892892892895	24
9.3093093093093096	24
9.3293293293293296	24
9.3493493493493496	24
9.3693693693693696	24
9.3893893893893896	24
9.4094094094094096	24
9.4294294294294296	24
9.4494494494494496	24
9.4694694694694697	24
9.4894894894894897	24
9.5095095095095097	24
9.5295295295295297	24
9.5495495495495497	24
9.5695695695695697	24
9.5895895895895897	24
9.6096096096096097	24
9.6296296296296298	24
9.6496496496496498	24
9.6696696696696698	24
9.6896896896896898	24
9.7097097097097098	24
9.7297297297297298	24
9.7497497497497498	24
9.7697697697697699	24
9.7897897897897899	24
9.8098098098098099	24
9.8298298298298299	24
9.8498498498498499	24
9.8698698698698699	24
9.8898898898898899	24
9.9099099099099099	24
9.92992992992993	24
9.94994994994995	24
9.96996996996997	24
9.98998998998999	24
10.01001001001001	24
10.03003003003003	24
10.05005005005005	24
10.07007007007007	24
10.09009009009009	24
10.11011011011011	24
10.13013013013013	24
10.15015015015015	24
10.17017017017017	24
10.19019019019019	24
10.21021021021021	24
10.23023023023023	24
10.25025025025025	24
10.27027027027027	24
10.29029029029029	24
10.31031031031031	24
10.33033033033033	24
10.35035035035035	24
10.37037037037037	24
10.39039039039039	24
10.41041041041041	24
10.43043043043043	24
10.45045045045045	24
10.47047047047047	24
10.49049049049049	24
10.51051051051051	24
10.53053053053053	24
10.55055055055055	24
10.57057057057057	24
10.59059059059059	24
10.61061061061061	24
10.63063063063063	24
10.65065065065065	24
10.67067067067067	24
10.69069069069069	24
10.71071071071071	24
10.73073073073073	24
10.75075075075075	24
10.77077077077077	24
10.790790790790791	24
10.810810810810811	24
10.830830830830831	24
10.850850850850851	24
10.870870870870871	24
10.890890890890891	24
10.910910910910911	24
10.930930930930931	24
10.950950950950951	24
10.970970970970971	24
10.990990990990991	24
11.011011011011011	24
11.031031031031031	24
11.051051051051051	24
11.071071071071071	24
11.091091091091091	24
11.111111111111111	24
11.131131131131131	24
11.151151151151151	24
11.171171171171171	24
11.191191191191191	24
11.211211211211211	24
11.231231231231231	24
11.251251251251251	25
11.271271271271271	25
11.291291291291291	25
11.311311311311311	25
11.331331331331331	25
11.351351351351351	25
11.371371371371371	25
11.391391391391391	25
11.411411411411411	25
11.431431431431431	25
11.451451451451451	24
11.471471471471471	24
11.491491491491491	24
11.511511511511511	24
11.531531531531531	24
11.551551551551551	24
11.571571571571571	24
11.591591591591591	24
11.611611611611611	25
11.631631631631631	25
11.651651651651651	25
11.671671671671671	25
11.691691691691691	25
11.711711711711711	25
11.731731731731731	25
11.751751751751751	25
11.771771771771771	24
11.791791791791791	24
11.811811811811811	24
11.831831831831831	24
11.851851851851851	24
11.871871871871871	24
11.891891891891891	24
11.911911911911911	24
11.931931931931931	24
11.951951951951951	25
11.971971971971971	25
11.991991991991991	25
12.012012012012011	25
12.032032032032031	25
12.052052052052051	24
12.072072072072071	25
12.092092092092091	25
12.112112112112111	25
12.132132132132131	25
12.152152152152151	25
12.172172172172171	25
12.192192192192191	25
12.212212212212211	25
12.232232232232231	25
12.252252252252251	25
12.272272272272271	25
12.292292292292291	25
12.312312312312311	25
12.332332332332332	25
12.352352352352352	25
12.372372372372372	25
12.392392392392392	25
12.412412412412412	25
12.432432432432432	25
12.452452452452452	25
12.472472472472472	25
12.492492492492492	26
12.512512512512513	26
12.532532532532533	26
12.552552552552553	26
12.572572572572573	25
12.592592592592593	25
12.612612612612613	25
12.632632632632633	25
12.652652652652653	25
12.672672672672673	25
12.692692692692694	25
12.712712712712714	26
12.732732732732734	26
12.752752752752754	26
12.772772772772774	26
12.792792792792794	26
12.812812812812814	26
12.832832832832834	26
12.852852852852854	26
12.872872872872874	26
12.892892892892894	26
12.912912912912914	26
12.932932932932934	26
12.952952952952954	26
12.972972972972974	26
12.992992992992994	26
13.013013013013014	26
13.033033033033034	26
13.053053053053054	26
13.073073073073074	26
13.093093093093094	26
13.113113113113114	26
13.133133133133134	26
13.153153153153154	26
13.173173173173174	26
13.193193193193194	26
13.213213213213214	26
13.233233233233234	26
13.253253253253254	26
13.273273273273274	26
13.293293293293294	26
13.313313313313314	26
13.333333333333334	26
13.353353353353354	26
13.373373373373374	26
13.393393393393394	26
13.413413413413414	26
13.433433433433434	26
13.453453453453454	26
13.473473473473474	26
13.493493493493494	26
13.513513513513514	26
13.533533533533534	26
13.553553553553554	26
13.573573573573574	26
13.593593593593594	26
13.613613613613614	26
13.633633633633634	26
13.653653653653654	26
13.673673673673674	26
13.693693693693694	26
13.713713713713714	26
13.733733733733734	26
13.753753753753754	26
13.773773773773774	26
13.793793793793794	26
13.813813813813814	26
13.833833833833834	26
13.853853853853854	26
13.873873873873874	26
13.893893893893894	26
13.913913913913914	25
13.933933933933934	25
13.953953953953954	25
13.973973973973974	25
13.993993993993994	25
14.014014014014014	26
14.034034034034034	26
14.054054054054054	26
14.074074074074074	26
14.094094094094094	26
14.114114114114114	26
14.134134134134134	26
14.154154154154154	26
14.174174174174174	26
14.194194194194194	26
14.214214214214214	26
14.234234234234235	26
14.254254254254255	26
14.274274274274275	26
14.294294294294295	26
14.314314314314315	26
14.334334334334335	26
14.354354354354355	26
14.374374374374375	26
14.394394394394395	26
14.414414414414415	26
14.434434434434435	26
14.454454454454455	26
14.474474474474475	26
14.494494494494495	26
14.514514514514515	26
14.534534534534535	25
14.554554554554555	25
14.574574574574575	25
14.594594594594595	25
14.614614614614615	25
14.634634634634635	25
14.654654654654655	26
14.674674674674675	26
14.694694694694695	26
14.714714714714715	26
14.734734734734735	26
14.754754754754755	26
14.774774774774775	25
14.794794794794795	25
14.814814814814815	25
14.834834834834835	25
14.854854854854855	25
14.874874874874875	25
14.894894894894895	25
14.914914914914915	25
14.934934934934935	26
14.954954954954955	26
14.974974974974975	26
14.994994994994995	26
15.015015015015015	26
15.035035035035035	27
15.055055055055055	27
15.075075075075075	26
15.095095095095095	26
15.115115115115115	26
15.135135135135135	26
15.155155155155155	26
15.175175175175175	26
15.195195195195195	26
15.215215215215215	27
15.235235235235235	27
15.255255255255255	27
15.275275275275275	27
15.295295295295295	27
15.315315315315315	27
15.335335335335335	27
15.355355355355355	27
15.375375375375375	27
15.395395395395395	26
15.415415415415415	26
15.435435435435435	26
15.455455455455455	26
15.475475475475475	26
15.495495495495495	26
15.515515515515515	26
15.535535535535535	26
15.555555555555555	26
15.575575575575575	26
15.595595595595595	26
15.615615615615615	26
15.635635635635635	26
15.655655655655655	27
15.675675675675675	27
15.695695695695695	27
15.715715715715715	27
15.735735735735735	27
15.755755755755755	27
15.775775775775776	27
15.795795795795796	27
15.815815815815816	27
15.835835835835836	27
15.855855855855856	27
15.875875875875876	27
15.895895895895896	27
15.915915915915916	27
15.935935935935936	27
15.955955955955956	27
15.975975975975976	27
15.995995995995996	27
16.016016016016017	27
16.036036036036037	27
16.056056056056057	27
16.076076076076077	27
16.096096096096097	27
16.116116116116117	27
16.136136136136138	27
16.156156156156158	27
16.176176176176178	27
16.196196196196198	27
16.216216216216218	27
16.236236236236238	27
16.256256256256258	27
16.276276276276278	27
16.296296296296298	27
16.316316316316318	27
16.336336336336338	27
16.356356356356358	27
16.376376376376378	27
16.396396396396398	27
16.416416416416418	27
16.436436436436438	27
16.456456456456458	27
16.476476476476478	27
16.496496496496498	27
16.516516516516518	27
16.536536536536538	27
16.556556556556558	27
16.576576576576578	27
16.596596596596598	27
16.616616616616618	27
16.636636636636638	27
16.656656656656658	27
16.676676676676678	27
16.696696696696698	27
16.716716716716718	27
16.736736736736738	28
16.756756756756758	28
16.776776776776778	28
16.796796796796798	28
16.816816816816818	28
16.836836836836838	27
16.856856856856858	27
16.876876876876878	27
16.896896896896898	27
16.916916916916918	27
16.936936936936938	27
16.956956956956958	27
16.976976976976978	27
16.996996996996998	27
17.017017017017018	27
17.037037037037038	27
17.057057057057058	27
17.077077077077078	27
17.097097097097098	27
17.117117117117118	27
17.137137137137138	27
17.157157157157158	27
17.177177177177178	28
17.197197197197198	28
17.217217217217218	28
17.237237237237238	28
17.257257257257258	28
17.277277277277278	28
17.297297297297298	27
17.317317317317318	27
17.337337337337338	27
17.357357357357358	27
17.377377377377378	27
17.397397397397398	27
17.417417417417418	27
17.437437437437438	27
17.457457457457458	27
17.477477477477478	27
17.497497497497498	27
17.517517517517518	27
17.537537537537538	27
17.557557557557558	27
17.577577577577578	27
17.597597597597598	27
17.617617617617618	28
17.637637637637638	28
17.657657657657658	28
17.677677677677679	28
17.697697697697699	28
17.717717717717719	28
17.737737737737739	28
17.757757757757759	28
17.777777777777779	28
17.797797797797799	28
17.817817817817819	27
17.837837837837839	27
17.857857857857859	27
17.877877877877879	27
17.897897897897899	27
17.917917917917919	27
17.937937937937939	27
17.957957957957959	28
17.977977977977979	28
17.997997997997999	28
18.018018018018019	28
18.038038038038039	28
18.058058058058059	28
18.078078078078079	28
18.098098098098099	28
18.118118118118119	28
18.138138138138139	28
18.158158158158159	28
18.178178178178179	28
18.198198198198199	28
18.218218218218219	28
18.238238238238239	28
18.258258258258259	28
18.278278278278279	28
18.298298298298299	28
18.318318318318319	28
18.338338338338339	28
18.358358358358359	28
18.378378378378379	28
18.398398398398399	28
18.418418418418419	28
18.438438438438439	28
18.458458458458459	28
18.478478478478479	28
18.498498498498499	28
18.518518518518519	28
18.538538538538539	28
18.558558558558559	28
18.578578578578579	28
18.598598598598599	28
18.618618618618619	28
18.638638638638639	28
18.658658658658659	28
18.678678678678679	28
18.698698698698699	28
18.718718718718719	28
18.738738738738739	28
18.758758758758759	28
18.778778778778779	28
18.798798798798799	27
18.818818818818819	27
18.838838838838839	27
18.858858858858859	28
18.878878878878879	28
18.898898898898899	28
18.918918918918919	28
18.938938938938939	28
18.958958958958959	28
18.978978978978979	28
18.998998998998999	28
19.019019019019019	28
19.039039039039039	28
19.059059059059059	28
19.079079079079079	28
19.099099099099099	28
19.119119119119119	28
19.139139139139139	28
19.159159159159159	28
19.179179179179179	28
19.199199199199199	28
19.219219219219219	27
19.23923923923924	27
19.25925925925926	27
19.27927927927928	27
19.2992992992993	27
19.31931931931932	27
19.33933933933934	28
19.35935935935936	28
19.37937937937938	28
19.3993993993994	28
19.41941941941942	28
19.43943943943944	28
19.45945945945946	28
19.47947947947948	28
19.4994994994995	27
19.51951951951952	27
19.53953953953954	27
19.55955955955956	27
19.57957957957958	27
19.5995995995996	28
19.61961961961962	28
19.63963963963964	28
19.65965965965966	28
19.67967967967968	28
19.6996996996997	28
19.71971971971972	28
19.73973973973974	28
19.75975975975976	28
19.77977977977978	28
19.7997997997998	28
19.81981981981982	28
19.83983983983984	28
19.85985985985986	28
19.87987987987988	28
19.8998998998999	28
19.91991991991992	28
19.93993993993994	28
19.95995995995996	28
19.97997997997998	28
20	28


==> figures/data/SW2D_epsilon_rank/1e-07_epsilon_rank_SW2D.txt <==
Time	Rank
0	8
0.02002002002002002	11
0.04004004004004004	12
0.06006006006006006	13
0.080080080080080079	13
0.10010010010010011	14
0.12012012012012012	15
0.14014014014014015	15
0.16016016016016016	16
0.18018018018018017	16
0.20020020020020021	16
0.22022022022022023	17
0.24024024024024024	17
0.26026026026026028	17
0.28028028028028029	17
0.3003003003003003	18
0.32032032032032032	18
0.34034034034034033	18
0.36036036036036034	19
0.38038038038038036	20
0.40040040040040042	20
0.42042042042042044	20
0.44044044044044045	21
0.46046046046046046	21
0.48048048048048048	21
0.50050050050050054	21
0.52052052052052056	21
0.54054054054054057	21
0.56056056056056058	21
0.5805805805805806	21
0.60060060060060061	22
0.62062062062062062	22
0.64064064064064064	23
0.66066066066066065	23
0.68068068068068066	23
0.70070070070070067	23
0.72072072072072069	24
0.7407407407407407	24
0.76076076076076071	24
0.78078078078078073	24
0.80080080080080085	24
0.82082082082082086	24
0.84084084084084088	25
0.86086086086086089	25
0.8808808808808809	25
0.90090090090090091	25
0.92092092092092093	25
0.94094094094094094	25
0.96096096096096095	25
0.98098098098098097	25
1.0010010010010011	25
1.0210210210210211	25
1.0410410410410411	25
1.0610610610610611	25
1.0810810810810811	26
1.1011011011011012	26
1.1211211211211212	26
1.1411411411411412	26
1.1611611611611612	26
1.1811811811811812	26
1.2012012012012012	26
1.2212212212212212	27
1.2412412412412412	27
1.2612612612612613	27
1.2812812812812813	27
1.3013013013013013	27
1.3213213213213213	27
1.3413413413413413	27
1.3613613613613613	27
1.3813813813813813	27
1.4014014014014013	27
1.4214214214214214	27
1.4414414414414414	27
1.4614614614614614	27
1.4814814814814814	27
1.5015015015015014	27
1.5215215215215214	27
1.5415415415415414	27
1.5615615615615615	28
1.5815815815815817	28
1.6016016016016017	28
1.6216216216216217	28
1.6416416416416417	28
1.6616616616616617	28
1.6816816816816818	28
1.7017017017017018	28
1.7217217217217218	28
1.7417417417417418	28
1.7617617617617618	28
1.7817817817817818	28
1.8018018018018018	28
1.8218218218218218	28
1.8418418418418419	28
1.8618618618618619	28
1.8818818818818819	28
1.9019019019019019	28
1.9219219219219219	28
1.9419419419419419	28
1.9619619619619619	29
1.9819819819819819	29
2.0020020020020022	29
2.0220220220220222	30
2.0420420420420422	30
2.0620620620620622	30
2.0820820820820822	30
2.1021021021021022	30
2.1221221221221223	30
2.1421421421421423	30
2.1621621621621623	30
2.1821821821821823	30
2.2022022022022023	30
2.2222222222222223	30
2.2422422422422423	30
2.2622622622622623	30
2.2822822822822824	30
2.3023023023023024	30
2.3223223223223224	30
2.3423423423423424	30
2.3623623623623624	30
2.3823823823823824	30
2.4024024024024024	30
2.4224224224224224	30
2.4424424424424425	30
2.4624624624624625	30
2.4824824824824825	30
2.5025025025025025	30
2.5225225225225225	30
2.5425425425425425	30
2.5625625625625625	30
2.5825825825825826	30
2.6026026026026026	30
2.6226226226226226	30
2.6426426426426426	30
2.6626626626626626	30
2.6826826826826826	30
2.7027027027027026	31
2.7227227227227226	31
2.7427427427427427	31
2.7627627627627627	31
2.7827827827827827	31
2.8028028028028027	31
2.8228228228228227	31
2.8428428428428427	31
2.8628628628628627	31
2.8828828828828827	31
2.9029029029029028	31
2.9229229229229228	31
2.9429429429429428	31
2.9629629629629628	31
2.9829829829829828	31
3.0030030030030028	31
3.0230230230230228	31
3.0430430430430429	32
3.0630630630630629	32
3.0830830830830829	32
3.1031031031031029	32
3.1231231231231229	32
3.1431431431431434	32
3.1631631631631634	32
3.1831831831831834	32
3.2032032032032034	32
3.2232232232232234	32
3.2432432432432434	32
3.2632632632632634	32
3.2832832832832834	32
3.3033033033033035	32
3.3233233233233235	32
3.3433433433433435	32
3.3633633633633635	32
3.3833833833833835	32
3.4034034034034035	32
3.4234234234234235	32
3.4434434434434436	32
3.4634634634634636	32
3.4834834834834836	32
3.5035035035035036	32
3.5235235235235236	32
3.5435435435435436	32
3.5635635635635636	32
3.5835835835835836	32
3.6036036036036037	32
3.6236236236236237	32
3.6436436436436437	32
3.6636636636636637	32
3.6836836836836837	32
3.7037037037037037	32
3.7237237237237237	32
3.7437437437437437	32
3.7637637637637638	32
3.7837837837837838	32
3.8038038038038038	32
3.8238238238238238	33
3.8438438438438438	33
3.8638638638638638	33
3.8838838838838838	33
3.9039039039039038	33
3.9239239239239239	33
3.9439439439439439	33
3.9639639639639639	33
3.9839839839839839	33
4.0040040040040044	33
4.0240240240240244	33
4.0440440440440444	33
4.0640640640640644	33
4.0840840840840844	33
4.1041041041041044	33
4.1241241241241244	33
4.1441441441441444	33
4.1641641641641645	33
4.1841841841841845	33
4.2042042042042045	33
4.2242242242242245	33
4.2442442442442445	33
4.2642642642642645	33
4.2842842842842845	33
4.3043043043043046	33
4.3243243243243246	33
4.3443443443443446	33
4.3643643643643646	33
4.3843843843843846	33
4.4044044044044046	33
4.4244244244244246	33
4.4444444444444446	33
4.4644644644644647	33
4.4844844844844847	33
4.5045045045045047	33
4.5245245245245247	33
4.5445445445445447	33
4.5645645645645647	33
4.5845845845845847	33
4.6046046046046047	33
4.6246246246246248	33
4.6446446446446448	33
4.6646646646646648	33
4.6846846846846848	33
4.7047047047047048	33
4.7247247247247248	33
4.7447447447447448	33
4.7647647647647648	33
4.7847847847847849	33
4.8048048048048049	33
4.8248248248248249	33
4.8448448448448449	33
4.8648648648648649	33
4.8848848848848849	33
4.9049049049049049	33
4.924924924924925	34
4.944944944944945	34
4.964964964964965	34
4.984984984984985	34
5.005005005005005	34
5.025025025025025	34
5.045045045045045	34
5.065065065065065	34
5.0850850850850851	34
5.1051051051051051	34
5.1251251251251251	34
5.1451451451451451	33
5.1651651651651651	33
5.1851851851851851	33
5.2052052052052051	33
5.2252252252252251	34
5.2452452452452452	34
5.2652652652652652	34
5.2852852852852852	34
5.3053053053053052	34
5.3253253253253252	34
5.3453453453453452	34
5.3653653653653652	34
5.3853853853853852	34
5.4054054054054053	34
5.4254254254254253	34
5.4454454454454453	34
5.4654654654654653	34
5.4854854854854853	34
5.5055055055055053	34
5.5255255255255253	34
5.5455455455455454	34
5.5655655655655654	34
5.5855855855855854	34
5.6056056056056054	34
5.6256256256256254	34
5.6456456456456454	34
5.6656656656656654	34
5.6856856856856854	34
5.7057057057057055	34
5.7257257257257255	34
5.7457457457457455	34
5.7657657657657655	34
5.7857857857857855	34
5.8058058058058055	34
5.8258258258258255	34
5.8458458458458455	34
5.8658658658658656	34
5.8858858858858856	34
5.9059059059059056	34
5.9259259259259256	34
5.9459459459459456	34
5.9659659659659656	34
5.9859859859859856	34
6.0060060060060056	34
6.0260260260260257	34
6.0460460460460457	34
6.0660660660660657	34
6.0860860860860857	34
6.1061061061061057	34
6.1261261261261257	34
6.1461461461461457	34
6.1661661661661658	34
6.1861861861861858	34
6.2062062062062058	34
6.2262262262262258	34
6.2462462462462458	34
6.2662662662662667	34
6.2862862862862867	35
6.3063063063063067	35
6.3263263263263267	35
6.3463463463463468	35
6.3663663663663668	35
6.3863863863863868	35
6.4064064064064068	35
6.4264264264264268	35
6.4464464464464468	35
6.4664664664664668	35
6.4864864864864868	35
6.5065065065065069	35
6.5265265265265269	35
6.5465465465465469	35
6.5665665665665669	35
6.5865865865865869	35
6.6066066066066069	35
6.6266266266266269	35
6.6466466466466469	35
6.666666666666667	35
6.686686686686687	35
6.706706706706707	35
6.726726726726727	35
6.746746746746747	35
6.766766766766767	35
6.786786786786787	35
6.8068068068068071	35
6.8268268268268271	36
6.8468468468468471	36
6.8668668668668671	36
6.8868868868868871	36
6.9069069069069071	36
6.9269269269269271	36
6.9469469469469471	36
6.9669669669669672	36
6.9869869869869872	36
7.0070070070070072	35
7.0270270270270272	35
7.0470470470470472	35
7.0670670670670672	35
7.0870870870870872	35
7.1071071071071072	36
7.1271271271271273	36
7.1471471471471473	36
7.1671671671671673	36
7.1871871871871873	36
7.2072072072072073	36
7.2272272272272273	36
7.2472472472472473	36
7.2672672672672673	36
7.2872872872872874	36
7.3073073073073074	36
7.3273273273273274	36
7.3473473473473474	36
7.3673673673673674	36
7.3873873873873874	36
7.4074074074074074	36
7.4274274274274275	36
7.4474474474474475	36
7.4674674674674675	36
7.4874874874874875	36
7.5075075075075075	36
7.5275275275275275	36
7.5475475475475475	36
7.5675675675675675	36
7.5875875875875876	36
7.6076076076076076	36
7.6276276276276276	36
7.6476476476476476	36
7.6676676676676676	36
7.6876876876876876	36
7.7077077077077076	36
7.7277277277277276	36
7.7477477477477477	36
7.7677677677677677	36
7.7877877877877877	36
7.8078078078078077	37
7.8278278278278277	37
7.8478478478478477	37
7.8678678678678677	37
7.8878878878878878	37
7.9079079079079078	37
7.9279279279279278	37
7.9479479479479478	37
7.9679679679679678	37
7.9879879879879878	37
8.0080080080080087	37
8.0280280280280287	37
8.0480480480480487	37
8.0680680680680688	36
8.0880880880880888	36
8.1081081081081088	36
8.1281281281281288	36
8.1481481481481488	36
8.1681681681681688	36
8.1881881881881888	36
8.2082082082082088	36
8.2282282282282289	36
8.2482482482482489	36
8.2682682682682689	36
8.2882882882882889	36
8.3083083083083089	36
8.3283283283283289	37
8.3483483483483489	37
8.3683683683683689	37
8.388388388388389	37
8.408408408408409	37
8.428428428428429	37
8.448448448448449	37
8.468468468468469	37
8.488488488488489	37
8.508508508508509	37
8.5285285285285291	37
8.5485485485485491	37
8.5685685685685691	37
8.5885885885885891	36
8.6086086086086091	36
8.6286286286286291	36
8.6486486486486491	36
8.6686686686686691	36
8.6886886886886892	36
8.7087087087087092	36
8.7287287287287292	36
8.7487487487487492	36
8.7687687687687692	36
8.7887887887887892	36
8.8088088088088092	36
8.8288288288288292	36
8.8488488488488493	36
8.8688688688688693	36
8.8888888888888893	36
8.9089089089089093	37
8.9289289289289293	37
8.9489489489489493	37
8.9689689689689693	37
8.9889889889889893	37
9.0090090090090094	37
9.0290290290290294	37
9.0490490490490494	37
9.0690690690690694	37
9.0890890890890894	37
9.1091091091091094	37
9.1291291291291294	37
9.1491491491491495	37
9.1691691691691695	37
9.1891891891891895	37
9.2092092092092095	37
9.2292292292292295	37
9.2492492492492495	37
9.2692692692692695	37
9.2892892892892895	37
9.3093093093093096	37
9.3293293293293296	37
9.3493493493493496	37
9.3693693693693696	37
9.3893893893893896	37
9.4094094094094096	37
9.4294294294294296	37
9.4494494494494496	37
9.4694694694694697	37
9.4894894894894897	37
9.5095095095095097	37
9.5295295295295297	37
9.5495495495495497	37
9.5695695695695697	37
9.5895895895895897	37
9.6096096096096097	37
9.6296296296296298	37
9.6496496496496498	37
9.6696696696696698	37
9.6896896896896898	37
9.7097097097097098	37
9.7297297297297298	37
9.7497497497497498	37
9.7697697697697699	37
9.7897897897897899	37
9.8098098098098099	37
9.8298298298298299	37
9.8498498498498499	37
9.8698698698698699	37
9.8898898898898899	37
9.9099099099099099	37
9.92992992992993	37
9.94994994994995	37
9.96996996996997	37
9.98998998998999	37
10.01001001001001	37
10.03003003003003	37
10.05005005005005	37
10.07007007007007	37
10.09009009009009	37
10.11011011011011	37
10.13013013013013	37
10.15015015015015	37
10.17017017017017	37
10.19019019019019	37
10.21021021021021	37
10.23023023023023	37
10.25025025025025	37
10.27027027027027	37
10.29029029029029	37
10.31031031031031	37
10.33033033033033	37
10.35035035035035	37
10.37037037037037	37
10.39039039039039	37
10.41041041041041	37
10.43043043043043	37
10.45045045045045	37
10.47047047047047	37
10.49049049049049	37
10.51051051051051	37
10.53053053053053	37
10.55055055055055	37
10.57057057057057	37
10.59059059059059	37
10.61061061061061	37
10.63063063063063	37
10.65065065065065	37
10.67067067067067	37
10.69069069069069	37
10.71071071071071	37
10.73073073073073	37
10.75075075075075	37
10.77077077077077	37
10.790790790790791	37
10.810810810810811	37
10.830830830830831	37
10.850850850850851	37
10.870870870870871	37
10.890890890890891	37
10.910910910910911	37
10.930930930930931	37
10.950950950950951	37
10.970970970970971	37
10.990990990990991	37
11.011011011011011	37
11.031031031031031	37
11.051051051051051	37
11.071071071071071	37
11.091091091091091	37
11.111111111111111	37
11.131131131131131	37
11.151151151151151	37
11.171171171171171	38
11.191191191191191	38
11.211211211211211	38
11.231231231231231	38
11.251251251251251	38
11.271271271271271	38
11.291291291291291	38
11.311311311311311	38
11.331331331331331	38
11.351351351351351	38
11.371371371371371	38
11.391391391391391	38
11.411411411411411	38
11.431431431431431	38
11.451451451451451	38
11.471471471471471	38
11.491491491491491	38
11.511511511511511	39
11.531531531531531	39
11.551551551551551	39
11.571571571571571	39
11.591591591591591	39
11.611611611611611	39
11.631631631631631	39
11.651651651651651	38
11.671671671671671	38
11.691691691691691	39
11.711711711711711	39
11.731731731731731	39
11.751751751751751	39
11.771771771771771	39
11.791791791791791	39
11.811811811811811	39
11.831831831831831	39
11.851851851851851	38
11.871871871871871	39
11.891891891891891	39
11.911911911911911	39
11.931931931931931	39
11.951951951951951	39
11.971971971971971	38
11.991991991991991	39
12.012012012012011	39
12.032032032032031	39
12.052052052052051	39
12.072072072072071	39
12.092092092092091	39
12.112112112112111	39
12.132132132132131	39
12.152152152152151	39
12.172172172172171	39
12.192192192192191	39
12.212212212212211	39
12.232232232232231	39
12.252252252252251	39
12.272272272272271	39
12.292292292292291	39
12.312312312312311	39
12.332332332332332	39
12.352352352352352	39
12.372372372372372	39
12.392392392392392	40
12.412412412412412	40
12.432432432432432	40
12.452452452452452	40
12.472472472472472	40
12.492492492492492	40
12.512512512512513	40
12.532532532532533	39
12.552552552552553	39
12.572572572572573	39
12.592592592592593	39
12.612612612612613	39
12.632632632632633	39
12.652652652652653	39
12.672672672672673	39
12.692692692692694	39
12.712712712712714	40
12.732732732732734	40
12.752752752752754	40
12.772772772772774	40
12.792792792792794	40
12.812812812812814	40
12.832832832832834	40
12.852852852852854	40
12.872872872872874	40
12.892892892892894	40
12.912912912912914	40
12.932932932932934	40
12.952952952952954	40
12.972972972972974	40
12.992992992992994	40
13.013013013013014	40
13.033033033033034	40
13.053053053053054	40
13.073073073073074	40
13.093093093093094	40
13.113113113113114	40
13.133133133133134	40
13.153153153153154	40
13.173173173173174	40
13.193193193193194	40
13.213213213213214	40
13.233233233233234	40
13.253253253253254	40
13.273273273273274	40
13.293293293293294	40
13.313313313313314	40
13.333333333333334	40
13.353353353353354	40
13.373373373373374	40
13.393393393393394	40
13.413413413413414	40
13.433433433433434	40
13.453453453453454	40
13.473473473473474	40
13.493493493493494	40
13.513513513513514	40
13.533533533533534	40
13.553553553553554	40
13.573573573573574	40
13.593593593593594	40
13.613613613613614	40
13.633633633633634	40
13.653653653653654	40
13.673673673673674	40
13.693693693693694	40
13.713713713713714	40
13.733733733733734	40
13.753753753753754	41
13.773773773773774	41
13.793793793793794	41
13.813813813813814	41
13.833833833833834	41
13.853853853853854	41
13.873873873873874	40
13.893893893893894	40
13.913913913913914	40
13.933933933933934	40
13.953953953953954	40
13.973973973973974	40
13.993993993993994	40
14.014014014014014	40
14.034034034034034	40
14.054054054054054	41
14.074074074074074	41
14.094094094094094	41
14.114114114114114	41
14.134134134134134	41
14.154154154154154	41
14.174174174174174	40
14.194194194194194	40
14.214214214214214	40
14.234234234234235	40
14.254254254254255	40
14.274274274274275	40
14.294294294294295	40
14.314314314314315	40
14.334334334334335	40
14.354354354354355	41
14.374374374374375	41
14.394394394394395	41
14.414414414414415	41
14.434434434434435	41
14.454454454454455	41
14.474474474474475	41
14.494494494494495	41
14.514514514514515	41
14.534534534534535	41
14.554554554554555	41
14.574574574574575	41
14.594594594594595	41
14.614614614614615	41
14.634634634634635	41
14.654654654654655	41
14.674674674674675	41
14.694694694694695	41
14.714714714714715	41
14.734734734734735	41
14.754754754754755	41
14.774774774774775	41
14.794794794794795	41
14.814814814814815	41
14.834834834834835	41
14.854854854854855	41
14.874874874874875	41
14.894894894894895	41
14.914914914914915	41
14.934934934934935	41
14.954954954954955	41
14.974974974974975	41
14.994994994994995	41
15.015015015015015	41
15.035035035035035	41
15.055055055055055	41
15.075075075075075	41
15.095095095095095	41
15.115115115115115	41
15.135135135135135	41
15.155155155155155	41
15.175175175175175	41
15.195195195195195	41
15.215215215215215	41
15.235235235235235	41
15.255255255255255	41
15.275275275275275	41
15.295295295295295	41
15.315315315315315	41
15.335335335335335	41
15.355355355355355	41
15.375375375375375	41
15.395395395395395	41
15.415415415415415	41
15.435435435435435	41
15.455455455455455	41
15.475475475475475	41
15.495495495495495	41
15.515515515515515	41
15.535535535535535	41
15.555555555555555	41
15.575575575575575	41
15.595595595595595	41
15.615615615615615	41
15.635635635635635	41
15.655655655655655	41
15.675675675675675	41
15.695695695695695	41
15.715715715715715	41
15.735735735735735	41
15.755755755755755	41
15.775775775775776	41
15.795795795795796	41
15.815815815815816	41
15.835835835835836	41
15.855855855855856	41
15.875875875875876	41
15.895895895895896	41
15.915915915915916	41
15.935935935935936	41
15.955955955955956	41
15.975975975975976	41
15.995995995995996	41
16.016016016016017	41
16.036036036036037	41
16.056056056056057	41
16.076076076076077	41
16.096096096096097	41
16.116116116116117	41
16.136136136136138	41
16.156156156156158	41
16.176176176176178	41
16.196196196196198	41
16.216216216216218	41
16.236236236236238	41
16.256256256256258	41
16.276276276276278	41
16.296296296296298	41
16.316316316316318	41
16.336336336336338	41
16.356356356356358	41
16.376376376376378	41
16.396396396396398	41
16.416416416416418	41
16.436436436436438	41
16.456456456456458	41
16.476476476476478	41
16.496496496496498	41
16.516516516516518	41
16.536536536536538	41
16.556556556556558	41
16.576576576576578	41
16.596596596596598	41
16.616616616616618	41
16.636636636636638	41
16.656656656656658	41
16.676676676676678	41
16.696696696696698	41
16.716716716716718	41
16.736736736736738	41
16.756756756756758	41
16.776776776776778	41
16.796796796796798	41
16.816816816816818	41
16.836836836836838	41
16.856856856856858	41
16.876876876876878	41
16.896896896896898	41
16.916916916916918	41
16.936936936936938	41
16.956956956956958	41
16.976976976976978	41
16.996996996996998	41
17.017017017017018	41
17.037037037037038	41
17.057057057057058	41
17.077077077077078	41
17.097097097097098	41
17.117117117117118	41
17.137137137137138	41
17.157157157157158	41
17.177177177177178	41
17.197197197197198	41
17.217217217217218	41
17.237237237237238	41
17.257257257257258	41
17.277277277277278	41
17.297297297297298	41
17.317317317317318	41
17.337337337337338	41
17.357357357357358	41
17.377377377377378	41
17.397397397397398	41
17.417417417417418	41
17.437437437437438	41
17.457457457457458	41
17.477477477477478	41
17.497497497497498	41
17.517517517517518	41
17.537537537537538	41
17.557557557557558	41
17.577577577577578	41
17.597597597597598	42
17.617617617617618	42
17.637637637637638	42
17.657657657657658	42
17.677677677677679	42
17.697697697697699	41
17.717717717717719	41
17.737737737737739	41
17.757757757757759	41
17.777777777777779	41
17.797797797797799	42
17.817817817817819	42
17.837837837837839	42
17.857857857857859	42
17.877877877877879	41
17.897897897897899	41
17.917917917917919	41
17.937937937937939	41
17.957957957957959	41
17.977977977977979	41
17.997997997997999	41
18.018018018018019	42
18.038038038038039	42
18.058058058058059	42
18.078078078078079	42
18.098098098098099	42
18.118118118118119	42
18.138138138138139	42
18.158158158158159	42
18.178178178178179	42
18.198198198198199	42
18.218218218218219	42
18.238238238238239	42
18.258258258258259	42
18.278278278278279	42
18.298298298298299	42
18.318318318318319	42
18.338338338338339	42
18.358358358358359	42
18.378378378378379	42
18.398398398398399	42
18.418418418418419	42
18.438438438438439	42
18.458458458458459	42
18.478478478478479	42
18.498498498498499	42
18.518518518518519	42
18.538538538538539	42
18.558558558558559	42
18.578578578578579	42
18.598598598598599	42
18.618618618618619	42
18.638638638638639	42
18.658658658658659	42
18.678678678678679	42
18.698698698698699	42
18.718718718718719	42
18.738738738738739	42
18.758758758758759	42
18.778778778778779	42
18.798798798798799	42
18.818818818818819	42
18.838838838838839	42
18.858858858858859	42
18.878878878878879	42
18.898898898898899	42
18.918918918918919	42
18.938938938938939	42
18.958958958958959	42
18.978978978978979	42
18.998998998998999	42
19.019019019019019	42
19.039039039039039	42
19.059059059059059	42
19.079079079079079	42
19.099099099099099	43
19.119119119119119	43
19.139139139139139	42
19.159159159159159	42
19.179179179179179	42
19.199199199199199	42
19.219219219219219	42
19.23923923923924	42
19.25925925925926	42
19.27927927927928	42
19.2992992992993	42
19.31931931931932	42
19.33933933933934	42
19.35935935935936	42
19.37937937937938	42
19.3993993993994	42
19.41941941941942	42
19.43943943943944	42
19.45945945945946	43
19.47947947947948	43
19.4994994994995	43
19.51951951951952	43
19.53953953953954	43
19.55955955955956	43
19.57957957957958	43
19.5995995995996	43
19.61961961961962	43
19.63963963963964	42
19.65965965965966	42
19.67967967967968	42
19.6996996996997	42
19.71971971971972	42
19.73973973973974	43
19.75975975975976	43
19.77977977977978	43
19.7997997997998	43
19.81981981981982	42
19.83983983983984	42
19.85985985985986	42
19.87987987987988	42
19.8998998998999	43
19.91991991991992	43
19.93993993993994	43
19.95995995995996	43
19.97997997997998	43
20	43


==> figures/data/SW2D_epsilon_rank/1e-09_epsilon_rank_SW2D.txt <==
Time	Rank
0	10
0.02002002002002002	14
0.04004004004004004	17
0.06006006006006006	18
0.080080080080080079	18
0.10010010010010011	19
0.12012012012012012	20
0.14014014014014015	20
0.16016016016016016	21
0.18018018018018017	22
0.20020020020020021	23
0.22022022022022023	24
0.24024024024024024	24
0.26026026026026028	25
0.28028028028028029	25
0.3003003003003003	25
0.32032032032032032	26
0.34034034034034033	26
0.36036036036036034	27
0.38038038038038036	27
0.40040040040040042	28
0.42042042042042044	29
0.44044044044044045	29
0.46046046046046046	29
0.48048048048048048	29
0.50050050050050054	29
0.52052052052052056	29
0.54054054054054057	30
0.56056056056056058	31
0.5805805805805806	31
0.60060060060060061	31
0.62062062062062062	32
0.64064064064064064	32
0.66066066066066065	32
0.68068068068068066	33
0.70070070070070067	33
0.72072072072072069	33
0.7407407407407407	33
0.76076076076076071	33
0.78078078078078073	33
0.80080080080080085	34
0.82082082082082086	34
0.84084084084084088	34
0.86086086086086089	34
0.8808808808808809	34
0.90090090090090091	34
0.92092092092092093	34
0.94094094094094094	34
0.96096096096096095	35
0.98098098098098097	36
1.0010010010010011	36
1.0210210210210211	36
1.0410410410410411	36
1.0610610610610611	36
1.0810810810810811	36
1.1011011011011012	36
1.1211211211211212	36
1.1411411411411412	36
1.1611611611611612	36
1.1811811811811812	37
1.2012012012012012	37
1.2212212212212212	37
1.2412412412412412	37
1.2612612612612613	37
1.2812812812812813	37
1.3013013013013013	37
1.3213213213213213	38
1.3413413413413413	38
1.3613613613613613	38
1.3813813813813813	38
1.4014014014014013	39
1.4214214214214214	39
1.4414414414414414	39
1.4614614614614614	39
1.4814814814814814	39
1.5015015015015014	39
1.5215215215215214	39
1.5415415415415414	39
1.5615615615615615	39
1.5815815815815817	39
1.6016016016016017	39
1.6216216216216217	40
1.6416416416416417	40
1.6616616616616617	41
1.6816816816816818	41
1.7017017017017018	41
1.7217217217217218	41
1.7417417417417418	41
1.7617617617617618	41
1.7817817817817818	41
1.8018018018018018	41
1.8218218218218218	41
1.8418418418418419	41
1.8618618618618619	41
1.8818818818818819	41
1.9019019019019019	41
1.9219219219219219	41
1.9419419419419419	41
1.9619619619619619	41
1.9819819819819819	41
2.0020020020020022	41
2.0220220220220222	41
2.0420420420420422	41
2.0620620620620622	42
2.0820820820820822	42
2.1021021021021022	42
2.1221221221221223	42
2.1421421421421423	42
2.1621621621621623	42
2.1821821821821823	42
2.2022022022022023	42
2.2222222222222223	42
2.2422422422422423	42
2.2622622622622623	42
2.2822822822822824	42
2.3023023023023024	42
2.3223223223223224	42
2.3423423423423424	43
2.3623623623623624	43
2.3823823823823824	43
2.4024024024024024	43
2.4224224224224224	42
2.4424424424424425	42
2.4624624624624625	43
2.4824824824824825	43
2.5025025025025025	43
2.5225225225225225	43
2.5425425425425425	43
2.5625625625625625	43
2.5825825825825826	44
2.6026026026026026	44
2.6226226226226226	44
2.6426426426426426	44
2.6626626626626626	44
2.6826826826826826	44
2.7027027027027026	44
2.7227227227227226	43
2.7427427427427427	43
2.7627627627627627	43
2.7827827827827827	43
2.8028028028028027	43
2.8228228228228227	43
2.8428428428428427	43
2.8628628628628627	44
2.8828828828828827	44
2.9029029029029028	44
2.9229229229229228	45
2.9429429429429428	45
2.9629629629629628	45
2.9829829829829828	45
3.0030030030030028	45
3.0230230230230228	45
3.0430430430430429	45
3.0630630630630629	45
3.0830830830830829	45
3.1031031031031029	45
3.1231231231231229	45
3.1431431431431434	45
3.1631631631631634	45
3.1831831831831834	45
3.2032032032032034	45
3.2232232232232234	45
3.2432432432432434	46
3.2632632632632634	46
3.2832832832832834	46
3.3033033033033035	46
3.3233233233233235	46
3.3433433433433435	46
3.3633633633633635	46
3.3833833833833835	46
3.4034034034034035	46
3.4234234234234235	46
3.4434434434434436	46
3.4634634634634636	46
3.4834834834834836	46
3.5035035035035036	46
3.5235235235235236	46
3.5435435435435436	46
3.5635635635635636	46
3.5835835835835836	46
3.6036036036036037	46
3.6236236236236237	46
3.6436436436436437	46
3.6636636636636637	46
3.6836836836836837	46
3.7037037037037037	46
3.7237237237237237	46
3.7437437437437437	46
3.7637637637637638	46
3.7837837837837838	46
3.8038038038038038	46
3.8238238238238238	46
3.8438438438438438	46
3.8638638638638638	46
3.8838838838838838	46
3.9039039039039038	46
3.9239239239239239	46
3.9439439439439439	46
3.9639639639639639	46
3.9839839839839839	46
4.0040040040040044	46
4.0240240240240244	47
4.0440440440440444	47
4.0640640640640644	47
4.0840840840840844	47
4.1041041041041044	47
4.1241241241241244	47
4.1441441441441444	47
4.1641641641641645	47
4.1841841841841845	47
4.2042042042042045	47
4.2242242242242245	47
4.2442442442442445	47
4.2642642642642645	47
4.2842842842842845	47
4.3043043043043046	47
4.3243243243243246	47
4.3443443443443446	47
4.3643643643643646	48
4.3843843843843846	48
4.4044044044044046	48
4.4244244244244246	47
4.4444444444444446	47
4.4644644644644647	47
4.4844844844844847	47
4.5045045045045047	47
4.5245245245245247	47
4.5445445445445447	47
4.5645645645645647	47
4.5845845845845847	47
4.6046046046046047	47
4.6246246246246248	47
4.6446446446446448	47
4.6646646646646648	47
4.6846846846846848	48
4.7047047047047048	48
4.7247247247247248	48
4.7447447447447448	48
4.7647647647647648	48
4.7847847847847849	47
4.8048048048048049	47
4.8248248248248249	48
4.8448448448448449	48
4.8648648648648649	48
4.8848848848848849	48
4.9049049049049049	48
4.924924924924925	48
4.944944944944945	47
4.964964964964965	48
4.984984984984985	48
5.005005005005005	48
5.025025025025025	48
5.045045045045045	48
5.065065065065065	48
5.0850850850850851	48
5.1051051051051051	48
5.1251251251251251	48
5.1451451451451451	48
5.1651651651651651	48
5.1851851851851851	48
5.2052052052052051	48
5.2252252252252251	48
5.2452452452452452	48
5.2652652652652652	48
5.2852852852852852	48
5.3053053053053052	48
5.3253253253253252	48
5.3453453453453452	48
5.3653653653653652	48
5.3853853853853852	49
5.4054054054054053	49
5.4254254254254253	49
5.4454454454454453	49
5.4654654654654653	49
5.4854854854854853	49
5.5055055055055053	49
5.5255255255255253	49
5.5455455455455454	49
5.5655655655655654	49
5.5855855855855854	49
5.6056056056056054	49
5.6256256256256254	49
5.6456456456456454	49
5.6656656656656654	49
5.6856856856856854	49
5.7057057057057055	49
5.7257257257257255	49
5.7457457457457455	49
5.7657657657657655	49
5.7857857857857855	49
5.8058058058058055	49
5.8258258258258255	49
5.8458458458458455	49
5.8658658658658656	49
5.8858858858858856	49
5.9059059059059056	49
5.9259259259259256	49
5.9459459459459456	49
5.9659659659659656	49
5.9859859859859856	49
6.0060060060060056	49
6.0260260260260257	49
6.0460460460460457	49
6.0660660660660657	49
6.0860860860860857	49
6.1061061061061057	49
6.1261261261261257	49
6.1461461461461457	49
6.1661661661661658	49
6.1861861861861858	49
6.2062062062062058	49
6.2262262262262258	49
6.2462462462462458	49
6.2662662662662667	49
6.2862862862862867	49
6.3063063063063067	49
6.3263263263263267	49
6.3463463463463468	49
6.3663663663663668	49
6.3863863863863868	49
6.4064064064064068	49
6.4264264264264268	50
6.4464464464464468	50
6.4664664664664668	50
6.4864864864864868	50
6.5065065065065069	50
6.5265265265265269	50
6.5465465465465469	50
6.5665665665665669	50
6.5865865865865869	50
6.6066066066066069	50
6.6266266266266269	50
6.6466466466466469	50
6.666666666666667	50
6.686686686686687	50
6.706706706706707	50
6.726726726726727	50
6.746746746746747	50
6.766766766766767	50
6.786786786786787	50
6.8068068068068071	50
6.8268268268268271	50
6.8468468468468471	50
6.8668668668668671	51
6.8868868868868871	51
6.9069069069069071	51
6.9269269269269271	51
6.9469469469469471	51
6.9669669669669672	51
6.9869869869869872	51
7.0070070070070072	50
7.0270270270270272	51
7.0470470470470472	51
7.0670670670670672	52
7.0870870870870872	52
7.1071071071071072	52
7.1271271271271273	52
7.1471471471471473	52
7.1671671671671673	53
7.1871871871871873	52
7.2072072072072073	52
7.2272272272272273	52
7.2472472472472473	52
7.2672672672672673	52
7.2872872872872874	52
7.3073073073073074	52
7.3273273273273274	52
7.3473473473473474	52
7.3673673673673674	52
7.3873873873873874	52
7.4074074074074074	52
7.4274274274274275	52
7.4474474474474475	52
7.4674674674674675	52
7.4874874874874875	52
7.5075075075075075	53
7.5275275275275275	53
7.5475475475475475	53
7.5675675675675675	53
7.5875875875875876	53
7.6076076076076076	53
7.6276276276276276	53
7.6476476476476476	52
7.6676676676676676	52
7.6876876876876876	52
7.7077077077077076	52
7.7277277277277276	52
7.7477477477477477	52
7.7677677677677677	52
7.7877877877877877	52
7.8078078078078077	52
7.8278278278278277	52
7.8478478478478477	52
7.8678678678678677	52
7.8878878878878878	52
7.9079079079079078	52
7.9279279279279278	52
7.9479479479479478	53
7.9679679679679678	53
7.9879879879879878	53
8.0080080080080087	52
8.0280280280280287	52
8.0480480480480487	52
8.0680680680680688	52
8.0880880880880888	52
8.1081081081081088	52
8.1281281281281288	52
8.1481481481481488	52
8.1681681681681688	52
8.1881881881881888	52
8.2082082082082088	52
8.2282282282282289	52
8.2482482482482489	52
8.2682682682682689	53
8.2882882882882889	53
8.3083083083083089	53
8.3283283283283289	53
8.3483483483483489	53
8.3683683683683689	52
8.388388388388389	52
8.408408408408409	52
8.428428428428429	52
8.448448448448449	52
8.468468468468469	52
8.488488488488489	52
8.508508508508509	52
8.5285285285285291	52
8.5485485485485491	52
8.5685685685685691	52
8.5885885885885891	52
8.6086086086086091	52
8.6286286286286291	52
8.6486486486486491	52
8.6686686686686691	52
8.6886886886886892	53
8.7087087087087092	53
8.7287287287287292	53
8.7487487487487492	53
8.7687687687687692	53
8.7887887887887892	53
8.8088088088088092	53
8.8288288288288292	53
8.8488488488488493	53
8.8688688688688693	53
8.8888888888888893	53
8.9089089089089093	53
8.9289289289289293	53
8.9489489489489493	53
8.9689689689689693	53
8.9889889889889893	53
9.0090090090090094	53
9.0290290290290294	53
9.0490490490490494	53
9.0690690690690694	53
9.0890890890890894	53
9.1091091091091094	53
9.1291291291291294	53
9.1491491491491495	53
9.1691691691691695	53
9.1891891891891895	53
9.2092092092092095	53
9.2292292292292295	53
9.2492492492492495	53
9.2692692692692695	53
9.2892892892892895	53
9.3093093093093096	53
9.3293293293293296	53
9.3493493493493496	53
9.3693693693693696	53
9.3893893893893896	53
9.4094094094094096	53
9.4294294294294296	53
9.4494494494494496	53
9.4694694694694697	53
9.4894894894894897	53
9.5095095095095097	53
9.5295295295295297	53
9.5495495495495497	53
9.5695695695695697	53
9.5895895895895897	53
9.6096096096096097	53
9.6296296296296298	53
9.6496496496496498	53
9.6696696696696698	53
9.6896896896896898	53
9.7097097097097098	53
9.7297297297297298	53
9.7497497497497498	53
9.7697697697697699	53
9.7897897897897899	53
9.8098098098098099	53
9.8298298298298299	53
9.8498498498498499	53
9.8698698698698699	53
9.8898898898898899	53
9.9099099099099099	53
9.92992992992993	53
9.94994994994995	53
9.96996996996997	53
9.98998998998999	53
10.01001001001001	53
10.03003003003003	53
10.05005005005005	53
10.07007007007007	53
10.09009009009009	53
10.11011011011011	53
10.13013013013013	53
10.15015015015015	53
10.17017017017017	53
10.19019019019019	53
10.21021021021021	53
10.23023023023023	53
10.25025025025025	53
10.27027027027027	53
10.29029029029029	53
10.31031031031031	53
10.33033033033033	53
10.35035035035035	53
10.37037037037037	53
10.39039039039039	53
10.41041041041041	53
10.43043043043043	53
10.45045045045045	53
10.47047047047047	53
10.49049049049049	53
10.51051051051051	54
10.53053053053053	54
10.55055055055055	54
10.57057057057057	54
10.59059059059059	53
10.61061061061061	53
10.63063063063063	53
10.65065065065065	54
10.67067067067067	54
10.69069069069069	54
10.71071071071071	53
10.73073073073073	53
10.75075075075075	53
10.77077077077077	54
10.790790790790791	54
10.810810810810811	54
10.830830830830831	54
10.850850850850851	54
10.870870870870871	54
10.890890890890891	54
10.910910910910911	54
10.930930930930931	54
10.950950950950951	54
10.970970970970971	54
10.990990990990991	54
11.011011011011011	54
11.031031031031031	54
11.051051051051051	54
11.071071071071071	54
11.091091091091091	54
11.111111111111111	54
11.131131131131131	54
11.151151151151151	55
11.171171171171171	55
11.191191191191191	55
11.211211211211211	55
11.231231231231231	55
11.251251251251251	55
11.271271271271271	55
11.291291291291291	55
11.311311311311311	55
11.331331331331331	55
11.351351351351351	55
11.371371371371371	55
11.391391391391391	55
11.411411411411411	55
11.431431431431431	55
11.451451451451451	56
11.471471471471471	56
11.491491491491491	56
11.511511511511511	56
11.531531531531531	56
11.551551551551551	56
11.571571571571571	56
11.591591591591591	56
11.611611611611611	56
11.631631631631631	55
11.651651651651651	55
11.671671671671671	55
11.691691691691691	56
11.711711711711711	55
11.731731731731731	55
11.751751751751751	56
11.771771771771771	56
11.791791791791791	56
11.811811811811811	55
11.831831831831831	55
11.851851851851851	56
11.871871871871871	56
11.891891891891891	56
11.911911911911911	56
11.931931931931931	56
11.951951951951951	56
11.971971971971971	56
11.991991991991991	56
12.012012012012011	56
12.032032032032031	56
12.052052052052051	56
12.072072072072071	56
12.092092092092091	56
12.112112112112111	56
12.132132132132131	56
12.152152152152151	56
12.172172172172171	56
12.192192192192191	56
12.212212212212211	56
12.232232232232231	56
12.252252252252251	56
12.272272272272271	56
12.292292292292291	56
12.312312312312311	56
12.332332332332332	56
12.352352352352352	56
12.372372372372372	56
12.392392392392392	56
12.412412412412412	56
12.432432432432432	56
12.452452452452452	56
12.472472472472472	57
12.492492492492492	57
12.512512512512513	57
12.532532532532533	57
12.552552552552553	57
12.572572572572573	57
12.592592592592593	57
12.612612612612613	57
12.632632632632633	57
12.652652652652653	57
12.672672672672673	57
12.692692692692694	57
12.712712712712714	57
12.732732732732734	57
12.752752752752754	57
12.772772772772774	57
12.792792792792794	57
12.812812812812814	57
12.832832832832834	57
12.852852852852854	57
12.872872872872874	57
12.892892892892894	57
12.912912912912914	57
12.932932932932934	57
12.952952952952954	57
12.972972972972974	57
12.992992992992994	57
13.013013013013014	57
13.033033033033034	57
13.053053053053054	57
13.073073073073074	57
13.093093093093094	57
13.113113113113114	57
13.133133133133134	57
13.153153153153154	57
13.173173173173174	57
13.193193193193194	57
13.213213213213214	57
13.233233233233234	57
13.253253253253254	57
13.273273273273274	57
13.293293293293294	57
13.313313313313314	57
13.333333333333334	57
13.353353353353354	57
13.373373373373374	57
13.393393393393394	57
13.413413413413414	57
13.433433433433434	57
13.453453453453454	57
13.473473473473474	57
13.493493493493494	57
13.513513513513514	57
13.533533533533534	57
13.553553553553554	57
13.573573573573574	57
13.593593593593594	57
13.613613613613614	57
13.633633633633634	57
13.653653653653654	57
13.673673673673674	57
13.693693693693694	57
13.713713713713714	57
13.733733733733734	57
13.753753753753754	57
13.773773773773774	57
13.793793793793794	57
13.813813813813814	57
13.833833833833834	57
13.853853853853854	57
13.873873873873874	57
13.893893893893894	57
13.913913913913914	57
13.933933933933934	57
13.953953953953954	57
13.973973973973974	57
13.993993993993994	57
14.014014014014014	57
14.034034034034034	57
14.054054054054054	57
14.074074074074074	57
14.094094094094094	57
14.114114114114114	57
14.134134134134134	57
14.154154154154154	57
14.174174174174174	57
14.194194194194194	57
14.214214214214214	57
14.234234234234235	57
14.254254254254255	57
14.274274274274275	57
14.294294294294295	57
14.314314314314315	57
14.334334334334335	57
14.354354354354355	57
14.374374374374375	57
14.394394394394395	57
14.414414414414415	57
14.434434434434435	57
14.454454454454455	57
14.474474474474475	57
14.494494494494495	57
14.514514514514515	57
14.534534534534535	57
14.554554554554555	57
14.574574574574575	57
14.594594594594595	57
14.614614614614615	57
14.634634634634635	57
14.654654654654655	57
14.674674674674675	57
14.694694694694695	57
14.714714714714715	57
14.734734734734735	57
14.754754754754755	57
14.774774774774775	57
14.794794794794795	57
14.814814814814815	57
14.834834834834835	57
14.854854854854855	57
14.874874874874875	57
14.894894894894895	57
14.914914914914915	57
14.934934934934935	57
14.954954954954955	57
14.974974974974975	57
14.994994994994995	57
15.015015015015015	57
15.035035035035035	57
15.055055055055055	57
15.075075075075075	57
15.095095095095095	58
15.115115115115115	58
15.135135135135135	58
15.155155155155155	58
15.175175175175175	58
15.195195195195195	57
15.215215215215215	57
15.235235235235235	57
15.255255255255255	57
15.275275275275275	57
15.295295295295295	57
15.315315315315315	57
15.335335335335335	57
15.355355355355355	57
15.375375375375375	57
15.395395395395395	57
15.415415415415415	57
15.435435435435435	57
15.455455455455455	57
15.475475475475475	57
15.495495495495495	57
15.515515515515515	57
15.535535535535535	58
15.555555555555555	58
15.575575575575575	58
15.595595595595595	58
15.615615615615615	58
15.635635635635635	58
15.655655655655655	58
15.675675675675675	58
15.695695695695695	58
15.715715715715715	58
15.735735735735735	58
15.755755755755755	58
15.775775775775776	58
15.795795795795796	58
15.815815815815816	58
15.835835835835836	58
15.855855855855856	58
15.875875875875876	58
15.895895895895896	58
15.915915915915916	58
15.935935935935936	58
15.955955955955956	58
15.975975975975976	58
15.995995995995996	58
16.016016016016017	58
16.036036036036037	58
16.056056056056057	58
16.076076076076077	58
16.096096096096097	58
16.116116116116117	58
16.136136136136138	58
16.156156156156158	58
16.176176176176178	58
16.196196196196198	58
16.216216216216218	58
16.236236236236238	58
16.256256256256258	58
16.276276276276278	58
16.296296296296298	58
16.316316316316318	58
16.336336336336338	58
16.356356356356358	58
16.376376376376378	58
16.396396396396398	58
16.416416416416418	58
16.436436436436438	58
16.456456456456458	58
16.476476476476478	58
16.496496496496498	58
16.516516516516518	58
16.536536536536538	58
16.556556556556558	58
16.576576576576578	58
16.596596596596598	58
16.616616616616618	58
16.636636636636638	58
16.656656656656658	58
16.676676676676678	58
16.696696696696698	58
16.716716716716718	58
16.736736736736738	58
16.756756756756758	58
16.776776776776778	58
16.796796796796798	58
16.816816816816818	58
16.836836836836838	58
16.856856856856858	58
16.876876876876878	58
16.896896896896898	58
16.916916916916918	58
16.936936936936938	58
16.956956956956958	58
16.976976976976978	58
16.996996996996998	58
17.017017017017018	58
17.037037037037038	58
17.057057057057058	58
17.077077077077078	58
17.097097097097098	58
17.117117117117118	58
17.137137137137138	58
17.157157157157158	58
17.177177177177178	58
17.197197197197198	58
17.217217217217218	58
17.237237237237238	58
17.257257257257258	58
17.277277277277278	58
17.297297297297298	58
17.317317317317318	58
17.337337337337338	58
17.357357357357358	58
17.377377377377378	58
17.397397397397398	58
17.417417417417418	58
17.437437437437438	58
17.457457457457458	58
17.477477477477478	58
17.497497497497498	58
17.517517517517518	58
17.537537537537538	58
17.557557557557558	58
17.577577577577578	58
17.597597597597598	58
17.617617617617618	58
17.637637637637638	58
17.657657657657658	58
17.677677677677679	58
17.697697697697699	59
17.717717717717719	59
17.737737737737739	58
17.757757757757759	58
17.777777777777779	58
17.797797797797799	58
17.817817817817819	58
17.837837837837839	58
17.857857857857859	58
17.877877877877879	59
17.897897897897899	59
17.917917917917919	59
17.937937937937939	59
17.957957957957959	59
17.977977977977979	59
17.997997997997999	58
18.018018018018019	58
18.038038038038039	58
18.058058058058059	59
18.078078078078079	60
18.098098098098099	60
18.118118118118119	60
18.138138138138139	60
18.158158158158159	60
18.178178178178179	60
18.198198198198199	60
18.218218218218219	60
18.238238238238239	60
18.258258258258259	60
18.278278278278279	60
18.298298298298299	60
18.318318318318319	59
18.338338338338339	59
18.358358358358359	59
18.378378378378379	59
18.398398398398399	59
18.418418418418419	59
18.438438438438439	59
18.458458458458459	59
18.478478478478479	59
18.498498498498499	59
18.518518518518519	59
18.538538538538539	59
18.558558558558559	59
18.578578578578579	59
18.598598598598599	60
18.618618618618619	60
18.638638638638639	60
18.658658658658659	60
18.678678678678679	60
18.698698698698699	60
18.718718718718719	60
18.738738738738739	60
18.758758758758759	60
18.778778778778779	60
18.798798798798799	60
18.818818818818819	60
18.838838838838839	60
18.858858858858859	60
18.878878878878879	60
18.898898898898899	60
18.918918918918919	60
18.938938938938939	60
18.958958958958959	60
18.978978978978979	60
18.998998998998999	60
19.019019019019019	60
19.039039039039039	60
19.059059059059059	60
19.079079079079079	60
19.099099099099099	60
19.119119119119119	59
19.139139139139139	59
19.159159159159159	59
19.179179179179179	59
19.199199199199199	59
19.219219219219219	59
19.23923923923924	59
19.25925925925926	59
19.27927927927928	59
19.2992992992993	59
19.31931931931932	59
19.33933933933934	59
19.35935935935936	59
19.37937937937938	60
19.3993993993994	60
19.41941941941942	60
19.43943943943944	60
19.45945945945946	60
19.47947947947948	60
19.4994994994995	60
19.51951951951952	60
19.53953953953954	60
19.55955955955956	60
19.57957957957958	60
19.5995995995996	60
19.61961961961962	60
19.63963963963964	60
19.65965965965966	60
19.67967967967968	60
19.6996996996997	60
19.71971971971972	60
19.73973973973974	60
19.75975975975976	60
19.77977977977978	60
19.7997997997998	60
19.81981981981982	60
19.83983983983984	60
19.85985985985986	60
19.87987987987988	60
19.8998998998999	60
19.91991991991992	60
19.93993993993994	60
19.95995995995996	60
19.97997997997998	60
20	60


==> figures/data/SW2D_error_time_basis/basis_local_reduced_model_indicator_SW2D_4.txt <==
Timing	Basis_1.05_1.1	Basis_1.05_1.2	Basis_1.05_1.3	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.1_1.3	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.2_1.3	Basis_1.3_1.1	Basis_1.3_1.2	Basis_1.3_1.3
0	4	4	4	4	4	4	4	4	4	4	4	4
0.02002	4	4	4	4	4	4	4	4	4	4	4	4
0.04004	4	4	4	4	4	4	4	4	4	4	4	4
0.06006	4	4	4	4	4	4	4	4	4	4	4	4
0.08008	4	4	4	4	4	4	4	4	4	4	4	4
0.1001	4	4	4	4	4	4	4	4	4	4	4	4
0.12012	4	4	4	4	4	4	4	4	4	4	4	4
0.14014	4	4	4	4	4	4	4	4	4	4	4	4
0.16016	4	4	4	4	4	4	4	4	4	4	4	4
0.18018	4	4	4	4	4	4	4	4	4	4	4	4
0.2002	4	4	4	4	4	4	4	4	4	4	4	4
0.22022	4	4	4	4	4	4	4	4	4	4	4	4
0.24024	4	4	4	4	4	4	4	4	4	4	4	4
0.26026	4	4	4	4	4	4	4	4	4	4	4	4
0.28028	4	4	4	4	4	4	4	4	4	4	4	4
0.3003	4	4	4	4	4	4	4	4	4	4	4	4
0.32032	4	4	4	4	4	4	4	4	4	4	4	4
0.34034	4	4	4	4	4	4	4	4	4	4	4	4
0.36036	4	4	4	4	4	4	4	4	4	4	4	4
0.38038	4	4	4	4	4	4	4	4	4	4	4	4
0.4004	4	4	4	4	4	4	4	4	4	4	4	4
0.42042	4	4	4	4	4	4	4	4	4	4	4	4
0.44044	4	4	4	4	4	4	4	4	4	4	4	4
0.46046	4	4	4	4	4	4	4	4	4	4	4	4
0.48048	4	4	4	4	4	4	4	4	4	4	4	4
0.5005	4	4	4	4	4	4	4	4	4	4	4	4
0.52052	4	4	4	4	4	4	4	4	4	4	4	4
0.54054	4	4	4	4	4	4	4	4	4	4	4	4
0.56056	4	4	4	4	4	4	4	4	4	4	4	4
0.58058	4	4	4	4	4	4	4	4	4	4	4	4
0.6006	4	4	4	4	4	4	4	4	4	4	4	4
0.62062	4	4	4	4	4	4	4	4	4	4	4	4
0.64064	4	4	4	4	4	4	4	4	4	4	4	4
0.66066	4	4	4	4	4	4	4	4	4	4	4	4
0.68068	4	4	4	4	4	4	4	4	4	4	4	4
0.7007	4	4	4	4	4	4	4	4	4	4	4	4
0.72072	4	4	4	4	4	4	4	4	4	4	4	4
0.74074	4	4	4	4	4	4	4	4	4	4	4	4
0.76076	4	4	4	4	4	4	4	4	4	4	4	4
0.78078	4	4	4	4	4	4	4	4	4	4	4	4
0.8008	4	4	4	4	4	4	4	4	4	4	4	4
0.82082	4	4	4	4	4	4	4	4	4	4	4	4
0.84084	4	4	4	4	4	4	4	4	4	4	4	4
0.86086	4	4	4	4	4	4	4	4	4	4	4	4
0.88088	4	4	4	4	4	4	4	4	4	4	4	4
0.9009	4	4	4	4	4	4	4	4	4	4	4	4
0.92092	4	4	4	4	4	4	4	4	4	4	4	4
0.94094	4	4	4	4	4	4	4	4	4	4	4	4
0.96096	4	4	4	4	4	4	4	4	4	4	4	4
0.98098	4	4	4	4	4	4	4	4	4	4	4	4
1.001	4	4	4	4	4	4	4	4	4	4	4	4
1.021	4	4	4	4	4	4	4	4	4	4	4	4
1.041	4	4	4	4	4	4	4	4	4	4	4	4
1.0611	4	4	4	4	4	4	4	4	4	4	4	4
1.0811	4	4	4	4	4	4	4	4	4	4	4	4
1.1011	6	4	4	4	6	4	4	4	6	4	4	4
1.1211	6	4	4	4	6	4	4	4	6	4	4	4
1.1411	6	4	4	4	6	4	4	4	6	4	4	4
1.1612	6	4	4	4	6	4	4	4	6	4	4	4
1.1812	6	4	4	4	6	4	4	4	6	4	4	4
1.2012	6	4	4	4	6	4	4	4	6	4	4	4
1.2212	6	4	4	4	6	4	4	4	6	4	4	4
1.2412	6	4	4	4	6	4	4	4	6	4	4	4
1.2613	6	4	4	4	6	4	4	4	6	4	4	4
1.2813	6	4	4	4	6	4	4	4	6	4	4	4
1.3013	6	6	4	4	6	6	4	4	6	6	4	4
1.3213	6	6	4	4	6	6	4	4	6	6	4	4
1.3413	6	6	4	4	6	6	4	4	6	6	4	4
1.3614	6	6	4	4	6	6	4	4	6	6	4	4
1.3814	6	6	4	4	6	6	4	4	6	6	4	4
1.4014	6	6	4	4	6	6	4	4	6	6	4	4
1.4214	6	6	4	4	6	6	4	4	6	6	4	4
1.4414	6	6	4	4	6	6	4	4	6	6	4	4
1.4615	6	6	4	4	6	6	4	4	6	6	4	4
1.4815	6	6	4	4	6	6	4	4	6	6	4	4
1.5015	6	6	4	4	6	6	4	4	6	6	4	4
1.5215	6	6	4	4	6	6	4	4	6	6	4	4
1.5415	6	6	4	4	6	6	4	4	6	6	4	4
1.5616	6	6	4	4	6	6	4	4	6	6	4	4
1.5816	6	6	4	4	6	6	4	4	6	6	4	4
1.6016	6	6	4	4	6	6	4	4	6	6	4	4
1.6216	6	6	4	4	6	6	4	4	6	6	4	4
1.6416	6	6	4	4	6	6	4	4	6	6	4	4
1.6617	6	6	4	4	6	6	4	4	6	6	4	4
1.6817	6	6	4	4	6	6	4	4	6	6	4	4
1.7017	6	6	6	4	6	6	6	4	6	6	6	4
1.7217	6	6	6	4	6	6	6	4	6	6	6	4
1.7417	6	6	6	4	6	6	6	4	6	6	6	4
1.7618	6	6	6	4	6	6	6	4	6	6	6	4
1.7818	6	6	6	4	6	6	6	4	6	6	6	4
1.8018	8	6	6	4	6	6	6	4	6	6	6	4
1.8218	8	6	6	4	6	6	6	4	6	6	6	4
1.8418	8	6	6	4	6	6	6	4	6	6	6	4
1.8619	8	6	6	4	6	6	6	4	6	6	6	4
1.8819	8	6	6	4	6	6	6	4	6	6	6	4
1.9019	8	6	6	4	6	6	6	4	6	6	6	4
1.9219	8	6	6	4	6	6	6	4	6	6	6	4
1.9419	8	6	6	4	6	6	6	4	6	6	6	4
1.962	8	6	6	4	6	6	6	4	6	6	6	4
1.982	8	6	6	4	6	6	6	4	6	6	6	4
2.002	8	6	6	4	6	6	6	4	6	6	6	4
2.022	8	6	6	4	6	6	6	4	6	6	6	4
2.042	8	6	6	4	6	6	6	4	6	6	6	4
2.0621	8	6	6	4	6	6	6	4	6	6	6	4
2.0821	8	6	6	6	6	6	6	6	6	6	6	6
2.1021	8	6	6	6	6	6	6	6	6	6	6	6
2.1221	8	6	6	6	6	6	6	6	6	6	6	6
2.1421	8	6	6	6	6	6	6	6	6	6	6	6
2.1622	8	6	6	6	6	6	6	6	6	6	6	6
2.1822	8	6	6	6	6	6	6	6	6	6	6	6
2.2022	8	6	6	6	6	6	6	6	6	6	6	6
2.2222	8	6	6	6	6	6	6	6	6	6	6	6
2.2422	8	6	6	6	6	6	6	6	6	6	6	6
2.2623	8	6	6	6	8	6	6	6	6	6	6	6
2.2823	8	8	6	6	8	6	6	6	6	6	6	6
2.3023	8	8	6	6	8	6	6	6	6	6	6	6
2.3223	8	8	6	6	8	6	6	6	6	6	6	6
2.3423	8	8	6	6	8	6	6	6	6	6	6	6
2.3624	8	8	6	6	8	6	6	6	6	6	6	6
2.3824	8	8	6	6	8	6	6	6	6	6	6	6
2.4024	8	8	6	6	8	6	6	6	6	6	6	6
2.4224	8	8	6	6	8	6	6	6	6	6	6	6
2.4424	8	8	6	6	8	6	6	6	6	6	6	6
2.4625	8	8	6	6	8	6	6	6	6	6	6	6
2.4825	8	8	6	6	8	6	6	6	6	6	6	6
2.5025	8	8	6	6	8	6	6	6	6	6	6	6
2.5225	8	8	6	6	8	6	6	6	6	6	6	6
2.5425	8	8	6	6	8	6	6	6	6	6	6	6
2.5626	8	8	6	6	8	6	6	6	6	6	6	6
2.5826	8	8	6	6	8	6	6	6	6	6	6	6
2.6026	8	8	6	6	8	6	6	6	6	6	6	6
2.6226	8	8	6	6	8	6	6	6	6	6	6	6
2.6426	8	8	6	6	8	6	6	6	6	6	6	6
2.6627	8	8	6	6	8	6	6	6	6	6	6	6
2.6827	8	8	6	6	8	6	6	6	6	6	6	6
2.7027	8	8	6	6	8	6	6	6	6	6	6	6
2.7227	8	8	6	6	8	6	6	6	6	6	6	6
2.7427	8	8	6	6	8	6	6	6	8	6	6	6
2.7628	8	8	6	6	8	6	6	6	8	6	6	6
2.7828	8	8	6	6	8	6	6	6	8	6	6	6
2.8028	8	8	6	6	8	6	6	6	8	6	6	6
2.8228	8	8	6	6	8	8	6	6	8	6	6	6
2.8428	8	8	6	6	8	8	6	6	8	6	6	6
2.8629	8	8	6	6	8	8	6	6	8	6	6	6
2.8829	8	8	6	6	8	8	6	6	8	6	6	6
2.9029	8	8	6	6	8	8	6	6	8	6	6	6
2.9229	8	8	6	6	8	8	6	6	8	6	6	6
2.9429	8	8	6	6	8	8	6	6	8	6	6	6
2.963	8	8	6	6	8	8	6	6	8	6	6	6
2.983	8	8	6	6	8	8	6	6	8	6	6	6
3.003	8	8	6	6	8	8	6	6	8	6	6	6
3.023	8	8	6	6	8	8	6	6	8	6	6	6
3.043	8	8	6	6	8	8	6	6	8	6	6	6
3.0631	8	8	6	6	8	8	6	6	8	6	6	6
3.0831	8	8	6	6	8	8	6	6	8	6	6	6
3.1031	8	8	6	6	8	8	6	6	8	6	6	6
3.1231	8	8	6	6	8	8	6	6	8	6	6	6
3.1431	8	8	6	6	8	8	6	6	8	6	6	6
3.1632	8	8	6	6	8	8	6	6	8	6	6	6
3.1832	8	8	6	6	8	8	6	6	8	6	6	6
3.2032	8	8	6	6	8	8	6	6	8	6	6	6
3.2232	8	8	6	6	8	8	6	6	8	6	6	6
3.2432	8	8	6	6	8	8	6	6	8	6	6	6
3.2633	8	8	6	6	8	8	6	6	8	6	6	6
3.2833	8	8	6	6	8	8	6	6	8	6	6	6
3.3033	10	8	6	6	8	8	6	6	8	6	6	6
3.3233	10	8	6	6	8	8	6	6	8	6	6	6
3.3433	10	8	6	6	8	8	6	6	8	6	6	6
3.3634	10	8	6	6	8	8	6	6	8	6	6	6
3.3834	10	8	6	6	8	8	6	6	8	6	6	6
3.4034	10	8	6	6	8	8	6	6	8	6	6	6
3.4234	10	8	8	6	8	8	6	6	8	8	6	6
3.4434	10	8	8	6	8	8	6	6	8	8	6	6
3.4635	10	8	8	6	8	8	6	6	8	8	6	6
3.4835	10	8	8	6	8	8	6	6	8	8	6	6
3.5035	10	8	8	6	8	8	6	6	8	8	6	6
3.5235	10	8	8	6	8	8	6	6	8	8	6	6
3.5435	10	8	8	6	8	8	6	6	8	8	6	6
3.5636	10	8	8	6	8	8	6	6	8	8	6	6
3.5836	10	8	8	6	8	8	6	6	8	8	6	6
3.6036	10	8	8	6	8	8	6	6	8	8	6	6
3.6236	10	8	8	6	8	8	6	6	8	8	6	6
3.6436	10	8	8	6	8	8	6	6	8	8	6	6
3.6637	10	8	8	6	8	8	6	6	8	8	6	6
3.6837	10	8	8	6	8	8	6	6	8	8	6	6
3.7037	10	8	8	6	8	8	6	6	8	8	6	6
3.7237	10	8	8	6	8	8	8	6	8	8	6	6
3.7437	10	8	8	6	8	8	8	6	8	8	6	6
3.7638	10	8	8	6	8	8	8	6	8	8	6	6
3.7838	10	8	8	6	8	8	8	6	8	8	6	6
3.8038	10	8	8	6	8	8	8	6	8	8	6	6
3.8238	10	8	8	6	8	8	8	6	8	8	6	6
3.8438	10	10	8	6	8	8	8	6	8	8	6	6
3.8639	10	10	8	6	8	8	8	6	8	8	6	6
3.8839	10	10	8	6	8	8	8	6	8	8	6	6
3.9039	10	10	8	6	8	8	8	6	8	8	6	6
3.9239	10	10	8	6	8	8	8	6	8	8	6	6
3.9439	10	10	8	6	8	8	8	6	8	8	6	6
3.964	10	10	8	6	8	8	8	6	8	8	6	6
3.984	10	10	8	6	8	8	8	6	8	8	6	6
4.004	10	10	8	6	8	8	8	6	8	8	6	6
4.024	10	10	8	6	8	8	8	6	8	8	6	6
4.044	10	10	8	6	8	8	8	6	8	8	6	6
4.0641	10	10	8	6	8	8	8	6	8	8	6	6
4.0841	10	10	8	6	8	8	8	6	8	8	6	6
4.1041	10	10	8	6	8	8	8	6	8	8	6	6
4.1241	10	10	8	8	8	8	8	6	8	8	6	6
4.1441	10	10	8	8	8	8	8	6	8	8	6	6
4.1642	10	10	8	8	8	8	8	6	8	8	6	6
4.1842	10	10	8	8	8	8	8	6	8	8	6	6
4.2042	10	10	8	8	8	8	8	6	8	8	6	6
4.2242	10	10	8	8	8	8	8	6	8	8	6	6
4.2442	10	10	8	8	8	8	8	6	8	8	6	6
4.2643	10	10	8	8	8	8	8	6	8	8	8	6
4.2843	10	10	8	8	8	8	8	6	8	8	8	6
4.3043	10	10	8	8	8	8	8	6	8	8	8	6
4.3243	10	10	8	8	8	8	8	6	8	8	8	6
4.3443	10	10	8	8	8	8	8	6	8	8	8	6
4.3644	10	10	8	8	8	8	8	6	8	8	8	6
4.3844	10	10	8	8	8	8	8	6	8	8	8	6
4.4044	10	10	8	8	8	8	8	6	8	8	8	6
4.4244	10	10	8	8	8	8	8	6	8	8	8	6
4.4444	10	10	8	8	8	8	8	6	8	8	8	6
4.4645	10	10	8	8	8	8	8	6	8	8	8	6
4.4845	10	10	8	8	8	8	8	6	8	8	8	6
4.5045	10	10	8	8	8	8	8	6	8	8	8	6
4.5245	10	10	8	8	8	8	8	6	8	8	8	6
4.5445	10	10	8	8	8	8	8	6	8	8	8	6
4.5646	10	10	8	8	8	8	8	6	8	8	8	6
4.5846	10	10	8	8	8	8	8	6	8	8	8	6
4.6046	10	10	8	8	8	8	8	6	8	8	8	6
4.6246	10	10	8	8	8	8	8	6	8	8	8	6
4.6446	10	10	8	8	8	8	8	6	8	8	8	6
4.6647	10	10	8	8	8	8	8	6	8	8	8	6
4.6847	10	10	8	8	8	8	8	6	8	8	8	6
4.7047	10	10	8	8	8	8	8	6	8	8	8	6
4.7247	10	10	8	8	8	8	8	6	8	8	8	6
4.7447	10	10	8	8	8	8	8	6	8	8	8	6
4.7648	10	10	8	8	10	8	8	6	8	8	8	6
4.7848	10	10	8	8	10	8	8	8	8	8	8	6
4.8048	10	10	8	8	10	8	8	8	8	8	8	6
4.8248	10	10	8	8	10	8	8	8	8	8	8	6
4.8448	10	10	8	8	10	8	8	8	8	8	8	6
4.8649	10	10	8	8	10	8	8	8	8	8	8	6
4.8849	10	10	8	8	10	8	8	8	8	8	8	6
4.9049	10	10	8	8	10	8	8	8	8	8	8	6
4.9249	10	10	8	8	10	8	8	8	8	8	8	6
4.9449	10	10	8	8	10	8	8	8	8	8	8	6
4.965	10	10	8	8	10	8	8	8	8	8	8	6
4.985	10	10	8	8	10	8	8	8	8	8	8	6
5.005	10	10	8	8	10	8	8	8	8	8	8	6
5.025	10	10	8	8	10	8	8	8	8	8	8	6
5.045	12	10	8	8	10	8	8	8	8	8	8	6
5.0651	12	10	8	8	10	8	8	8	8	8	8	6
5.0851	12	10	8	8	10	8	8	8	8	8	8	6
5.1051	12	10	8	8	10	8	8	8	8	8	8	6
5.1251	12	10	8	8	10	8	8	8	8	8	8	8
5.1451	12	10	8	8	10	8	8	8	8	8	8	8
5.1652	12	10	8	8	10	8	8	8	8	8	8	8
5.1852	12	10	8	8	10	8	8	8	8	8	8	8
5.2052	12	10	8	8	10	8	8	8	8	8	8	8
5.2252	12	10	8	8	10	8	8	8	8	8	8	8
5.2452	12	10	8	8	10	8	8	8	8	8	8	8
5.2653	12	10	8	8	10	8	8	8	8	8	8	8
5.2853	12	10	8	8	10	8	8	8	8	8	8	8
5.3053	12	10	8	8	10	8	8	8	8	8	8	8
5.3253	12	10	8	8	10	8	8	8	8	8	8	8
5.3453	12	10	8	8	10	8	8	8	8	8	8	8
5.3654	12	10	8	8	10	8	8	8	8	8	8	8
5.3854	12	10	8	8	10	8	8	8	8	8	8	8
5.4054	12	10	8	8	10	8	8	8	8	8	8	8
5.4254	12	10	8	8	10	8	8	8	8	8	8	8
5.4454	12	10	10	8	10	8	8	8	8	8	8	8
5.4655	12	10	10	8	10	8	8	8	8	8	8	8
5.4855	12	10	10	8	10	8	8	8	8	8	8	8
5.5055	12	10	10	8	10	10	8	8	8	8	8	8
5.5255	12	10	10	8	10	10	8	8	8	8	8	8
5.5455	12	10	10	8	10	10	8	8	8	8	8	8
5.5656	12	10	10	8	10	10	8	8	8	8	8	8
5.5856	12	10	10	8	10	10	8	8	8	8	8	8
5.6056	12	10	10	8	10	10	8	8	8	8	8	8
5.6256	12	10	10	8	10	10	8	8	8	8	8	8
5.6456	12	10	10	8	10	10	8	8	8	8	8	8
5.6657	12	10	10	8	10	10	8	8	8	8	8	8
5.6857	12	10	10	8	10	10	8	8	8	8	8	8
5.7057	12	10	10	8	10	10	8	8	8	8	8	8
5.7257	12	10	10	8	10	10	8	8	8	8	8	8
5.7457	12	10	10	8	10	10	8	8	8	8	8	8
5.7658	12	10	10	8	10	10	8	8	8	8	8	8
5.7858	12	10	10	8	10	10	8	8	8	8	8	8
5.8058	12	10	10	8	10	10	8	8	8	8	8	8
5.8258	12	10	10	8	10	10	8	8	8	8	8	8
5.8458	12	10	10	8	10	10	8	8	8	8	8	8
5.8659	12	10	10	8	10	10	8	8	8	8	8	8
5.8859	12	10	10	8	10	10	8	8	8	8	8	8
5.9059	12	10	10	8	10	10	8	8	8	8	8	8
5.9259	12	10	10	8	10	10	8	8	8	8	8	8
5.9459	12	10	10	8	10	10	8	8	8	8	8	8
5.966	12	10	10	8	10	10	8	8	8	8	8	8
5.986	12	10	10	8	10	10	8	8	8	8	8	8
6.006	12	10	10	8	10	10	8	8	8	8	8	8
6.026	12	10	10	8	10	10	8	8	8	8	8	8
6.046	12	10	10	8	10	10	8	8	8	8	8	8
6.0661	12	10	10	8	10	10	8	8	8	8	8	8
6.0861	12	10	10	8	10	10	8	8	8	8	8	8
6.1061	12	10	10	8	10	10	8	8	8	8	8	8
6.1261	12	10	10	8	10	10	8	8	8	8	8	8
6.1461	12	10	10	8	10	10	8	8	8	8	8	8
6.1662	12	10	10	8	10	10	8	8	8	8	8	8
6.1862	12	10	10	8	10	10	8	8	8	8	8	8
6.2062	12	10	10	8	10	10	8	8	8	8	8	8
6.2262	12	10	10	8	10	10	8	8	8	8	8	8
6.2462	12	10	10	8	10	10	8	8	8	8	8	8
6.2663	12	10	10	8	10	10	8	8	8	8	8	8
6.2863	12	10	10	8	10	10	8	8	8	8	8	8
6.3063	12	10	10	8	10	10	8	8	10	8	8	8
6.3263	12	10	10	8	10	10	8	8	10	8	8	8
6.3463	12	10	10	8	10	10	8	8	10	8	8	8
6.3664	12	10	10	8	10	10	8	8	10	8	8	8
6.3864	12	10	10	8	10	10	8	8	10	8	8	8
6.4064	12	10	10	8	10	10	8	8	10	8	8	8
6.4264	12	10	10	8	10	10	8	8	10	8	8	8
6.4464	12	12	10	8	10	10	8	8	10	8	8	8
6.4665	12	12	10	8	10	10	8	8	10	8	8	8
6.4865	12	12	10	8	10	10	8	8	10	8	8	8
6.5065	12	12	10	8	10	10	8	8	10	8	8	8
6.5265	12	12	10	8	10	10	8	8	10	8	8	8
6.5465	12	12	10	8	10	10	8	8	10	8	8	8
6.5666	12	12	10	8	10	10	8	8	10	8	8	8
6.5866	12	12	10	8	10	10	8	8	10	8	8	8
6.6066	12	12	10	8	10	10	8	8	10	8	8	8
6.6266	12	12	10	8	10	10	8	8	10	8	8	8
6.6466	12	12	10	8	10	10	8	8	10	8	8	8
6.6667	12	12	10	8	10	10	8	8	10	8	8	8
6.6867	12	12	10	8	10	10	8	8	10	8	8	8
6.7067	12	12	10	8	10	10	8	8	10	8	8	8
6.7267	12	12	10	8	10	10	8	8	10	8	8	8
6.7467	12	12	10	8	10	10	8	8	10	8	8	8
6.7668	12	12	10	8	10	10	8	8	10	8	8	8
6.7868	12	12	10	8	10	10	8	8	10	8	8	8
6.8068	12	12	10	8	10	10	8	8	10	8	8	8
6.8268	12	12	10	8	10	10	8	8	10	8	8	8
6.8468	12	12	10	8	10	10	8	8	10	8	8	8
6.8669	12	12	10	8	10	10	8	8	10	8	8	8
6.8869	12	12	10	8	10	10	8	8	10	8	8	8
6.9069	12	12	10	8	10	10	8	8	10	8	8	8
6.9269	12	12	10	8	10	10	8	8	10	8	8	8
6.9469	12	12	10	8	10	10	8	8	10	8	8	8
6.967	12	12	10	8	10	10	8	8	10	8	8	8
6.987	12	12	10	8	10	10	8	8	10	8	8	8
7.007	12	12	10	8	10	10	8	8	10	8	8	8
7.027	12	12	10	8	10	10	8	8	10	8	8	8
7.047	12	12	10	8	10	10	8	8	10	8	8	8
7.0671	12	12	10	8	10	10	8	8	10	8	8	8
7.0871	12	12	10	8	10	10	8	8	10	8	8	8
7.1071	12	12	10	8	10	10	8	8	10	8	8	8
7.1271	12	12	10	8	10	10	8	8	10	8	8	8
7.1471	12	12	10	8	10	10	8	8	10	8	8	8
7.1672	12	12	10	8	10	10	8	8	10	8	8	8
7.1872	12	12	10	8	10	10	8	8	10	8	8	8
7.2072	12	12	10	8	10	10	8	8	10	8	8	8
7.2272	12	12	10	8	10	10	8	8	10	8	8	8
7.2472	12	12	10	8	10	10	8	8	10	8	8	8
7.2673	12	12	10	8	10	10	8	8	10	8	8	8
7.2873	12	12	10	8	10	10	8	8	10	8	8	8
7.3073	12	12	10	8	10	10	8	8	10	8	8	8
7.3273	12	12	10	8	10	10	8	8	10	8	8	8
7.3473	12	12	10	8	10	10	8	8	10	8	8	8
7.3674	12	12	10	8	10	10	8	8	10	8	8	8
7.3874	12	12	10	8	10	10	8	8	10	8	8	8
7.4074	12	12	10	8	10	10	8	8	10	8	8	8
7.4274	12	12	10	8	10	10	8	8	10	8	8	8
7.4474	12	12	10	10	10	10	8	8	10	8	8	8
7.4675	12	12	10	10	10	10	8	8	10	8	8	8
7.4875	12	12	10	10	10	10	8	8	10	10	8	8
7.5075	12	12	10	10	10	10	8	8	10	10	8	8
7.5275	12	12	10	10	10	10	8	8	10	10	8	8
7.5475	12	12	10	10	10	10	8	8	10	10	8	8
7.5676	12	12	10	10	10	10	8	8	10	10	8	8
7.5876	12	12	10	10	10	10	8	8	10	10	8	8
7.6076	12	12	10	10	10	10	8	8	10	10	8	8
7.6276	12	12	10	10	10	10	10	8	10	10	8	8
7.6476	12	12	10	10	10	10	10	8	10	10	8	8
7.6677	12	12	10	10	10	10	10	8	10	10	8	8
7.6877	12	12	10	10	10	10	10	8	10	10	8	8
7.7077	12	12	10	10	10	10	10	8	10	10	8	8
7.7277	12	12	10	10	10	10	10	8	10	10	8	8
7.7477	12	12	10	10	10	10	10	8	10	10	8	8
7.7678	12	12	10	10	10	10	10	8	10	10	8	8
7.7878	12	12	10	10	10	10	10	8	10	10	8	8
7.8078	12	12	10	10	10	10	10	8	10	10	8	8
7.8278	12	12	10	10	10	10	10	8	10	10	8	8
7.8478	12	12	10	10	10	10	10	8	10	10	8	8
7.8679	12	12	10	10	10	10	10	8	10	10	8	8
7.8879	12	12	10	10	10	10	10	8	10	10	8	8
7.9079	12	12	10	10	10	10	10	8	10	10	8	8
7.9279	12	12	10	10	10	10	10	8	10	10	8	8
7.9479	12	12	10	10	10	10	10	8	10	10	8	8
7.968	12	12	10	10	10	10	10	8	10	10	8	8
7.988	12	12	10	10	10	10	10	8	10	10	8	8
8.008	12	12	10	10	10	10	10	8	10	10	8	8
8.028	12	12	10	10	10	10	10	8	10	10	8	8
8.048	12	12	10	10	10	10	10	8	10	10	8	8
8.0681	12	12	10	10	10	10	10	8	10	10	8	8
8.0881	12	12	10	10	10	10	10	8	10	10	8	8
8.1081	12	12	10	10	10	10	10	8	10	10	8	8
8.1281	12	12	10	10	10	10	10	8	10	10	8	8
8.1481	12	12	10	10	10	10	10	8	10	10	8	8
8.1682	12	12	10	10	10	10	10	8	10	10	8	8
8.1882	12	12	10	10	10	10	10	8	10	10	8	8
8.2082	12	12	10	10	10	10	10	8	10	10	8	8
8.2282	12	12	10	10	10	10	10	8	10	10	8	8
8.2482	12	12	10	10	10	10	10	8	10	10	8	8
8.2683	12	12	10	10	10	10	10	8	10	10	8	8
8.2883	12	12	10	10	10	10	10	8	10	10	8	8
8.3083	12	12	10	10	10	10	10	8	10	10	8	8
8.3283	12	12	10	10	10	10	10	8	10	10	8	8
8.3483	12	12	10	10	10	10	10	8	10	10	8	8
8.3684	12	12	10	10	10	10	10	8	10	10	8	8
8.3884	12	12	10	10	10	10	10	8	10	10	8	8
8.4084	12	12	10	10	10	10	10	8	10	10	8	8
8.4284	12	12	10	10	10	10	10	8	10	10	8	8
8.4484	12	12	10	10	10	10	10	8	10	10	8	8
8.4685	12	12	10	10	10	10	10	8	10	10	8	8
8.4885	12	12	10	10	10	10	10	8	10	10	8	8
8.5085	12	12	10	10	10	10	10	8	10	10	8	8
8.5285	12	12	10	10	10	10	10	8	10	10	8	8
8.5485	12	12	10	10	10	10	10	8	10	10	8	8
8.5686	12	12	10	10	10	10	10	8	10	10	8	8
8.5886	12	12	10	10	10	10	10	8	10	10	8	8
8.6086	12	12	10	10	10	10	10	8	10	10	8	8
8.6286	12	12	10	10	10	10	10	8	10	10	8	8
8.6486	14	12	10	10	10	10	10	8	10	10	8	8
8.6687	14	12	10	10	10	10	10	8	10	10	8	8
8.6887	14	12	10	10	10	10	10	8	10	10	8	8
8.7087	14	12	10	10	10	10	10	8	10	10	8	8
8.7287	14	12	10	10	10	10	10	8	10	10	8	8
8.7487	14	12	10	10	10	10	10	8	10	10	8	8
8.7688	14	12	10	10	10	10	10	8	10	10	8	8
8.7888	14	12	10	10	10	10	10	8	10	10	8	8
8.8088	14	12	10	10	10	10	10	8	10	10	8	8
8.8288	14	12	10	10	10	10	10	8	10	10	8	8
8.8488	14	12	10	10	10	10	10	8	10	10	8	8
8.8689	14	12	10	10	10	10	10	8	10	10	8	8
8.8889	14	12	10	10	10	10	10	8	10	10	8	8
8.9089	14	12	10	10	10	10	10	8	10	10	8	8
8.9289	14	12	10	10	10	10	10	8	10	10	8	8
8.9489	14	12	10	10	10	10	10	8	10	10	8	8
8.969	14	12	10	10	10	10	10	8	10	10	8	8
8.989	14	12	10	10	10	10	10	8	10	10	8	8
9.009	14	12	10	10	10	10	10	8	10	10	8	8
9.029	14	12	10	10	10	10	10	8	10	10	8	8
9.049	14	12	10	10	10	10	10	8	10	10	8	8
9.0691	14	12	10	10	10	10	10	8	10	10	8	8
9.0891	14	12	10	10	10	10	10	8	10	10	8	8
9.1091	14	12	10	10	10	10	10	8	10	10	8	8
9.1291	14	12	10	10	10	10	10	8	10	10	8	8
9.1491	14	12	10	10	10	10	10	8	10	10	8	8
9.1692	14	12	10	10	10	10	10	8	10	10	8	8
9.1892	14	12	10	10	10	10	10	8	10	10	8	8
9.2092	14	12	10	10	10	10	10	8	10	10	8	8
9.2292	14	12	10	10	10	10	10	8	10	10	8	8
9.2492	14	12	10	10	10	10	10	8	10	10	8	8
9.2693	14	12	10	10	10	10	10	8	10	10	8	8
9.2893	14	12	10	10	10	10	10	8	10	10	8	8
9.3093	14	12	10	10	10	10	10	8	10	10	8	8
9.3293	14	12	10	10	10	10	10	8	10	10	8	8
9.3493	14	12	10	10	10	10	10	8	10	10	8	8
9.3694	14	12	10	10	10	10	10	8	10	10	8	8
9.3894	14	12	10	10	10	10	10	8	10	10	8	8
9.4094	14	12	10	10	10	10	10	8	10	10	8	8
9.4294	14	12	10	10	10	10	10	8	10	10	8	8
9.4494	14	12	10	10	10	10	10	8	10	10	8	8
9.4695	14	12	10	10	12	10	10	8	10	10	8	8
9.4895	14	12	10	10	12	10	10	8	10	10	8	8
9.5095	14	12	10	10	12	10	10	8	10	10	8	8
9.5295	14	12	10	10	12	10	10	8	10	10	8	8
9.5495	14	12	10	10	12	10	10	8	10	10	8	8
9.5696	14	12	10	10	12	10	10	8	10	10	8	8
9.5896	14	12	10	10	12	10	10	8	10	10	8	8
9.6096	14	12	12	10	12	10	10	8	10	10	8	8
9.6296	14	12	12	10	12	10	10	8	10	10	8	8
9.6496	14	12	12	10	12	10	10	8	10	10	8	8
9.6697	14	12	12	10	12	10	10	8	10	10	8	8
9.6897	14	12	12	10	12	10	10	8	10	10	8	8
9.7097	14	12	12	10	12	10	10	8	10	10	8	8
9.7297	14	12	12	10	12	10	10	8	10	10	8	8
9.7497	14	12	12	10	12	10	10	8	10	10	8	8
9.7698	14	12	12	10	12	10	10	8	10	10	8	8
9.7898	14	12	12	10	12	10	10	8	10	10	8	8
9.8098	14	12	12	10	12	10	10	8	10	10	8	8
9.8298	14	12	12	10	12	10	10	8	10	10	8	8
9.8498	14	12	12	10	12	10	10	8	10	10	8	8
9.8699	14	12	12	10	12	10	10	8	10	10	8	8
9.8899	14	12	12	10	12	10	10	8	10	10	8	8
9.9099	14	12	12	10	12	10	10	8	10	10	8	8
9.9299	14	12	12	10	12	10	10	8	10	10	8	8
9.9499	14	12	12	10	12	10	10	8	10	10	8	8
9.97	14	12	12	10	12	10	10	10	10	10	8	8
9.99	14	12	12	10	12	10	10	10	10	10	8	8
10.01	14	12	12	10	12	10	10	10	10	10	8	8
10.03	14	12	12	10	12	10	10	10	10	10	10	8
10.05	14	12	12	10	12	10	10	10	10	10	10	8
10.07	14	12	12	10	12	10	10	10	10	10	10	8
10.09	14	12	12	10	12	10	10	10	10	10	10	8
10.11	14	12	12	10	12	10	10	10	10	10	10	8
10.13	14	12	12	10	12	10	10	10	10	10	10	8
10.15	14	12	12	10	12	10	10	10	10	10	10	8
10.17	14	12	12	10	12	10	10	10	10	10	10	8
10.19	14	12	12	10	12	10	10	10	10	10	10	8
10.21	14	12	12	10	12	10	10	10	10	10	10	8
10.23	14	12	12	10	12	10	10	10	10	10	10	8
10.25	14	12	12	10	12	10	10	10	10	10	10	8
10.27	14	12	12	10	12	10	10	10	10	10	10	8
10.29	14	12	12	10	12	10	10	10	10	10	10	8
10.31	14	12	12	10	12	10	10	10	10	10	10	8
10.33	14	12	12	10	12	10	10	10	10	10	10	8
10.35	14	12	12	10	12	10	10	10	10	10	10	8
10.37	14	12	12	10	12	10	10	10	10	10	10	8
10.39	14	12	12	10	12	10	10	10	10	10	10	8
10.41	14	12	12	10	12	10	10	10	10	10	10	8
10.43	14	12	12	10	12	10	10	10	10	10	10	8
10.45	14	12	12	10	12	10	10	10	10	10	10	8
10.47	14	12	12	10	12	10	10	10	10	10	10	8
10.49	14	12	12	10	12	10	10	10	10	10	10	8
10.511	14	12	12	10	12	10	10	10	10	10	10	8
10.531	14	12	12	10	12	10	10	10	10	10	10	8
10.551	14	12	12	10	12	10	10	10	10	10	10	8
10.571	14	12	12	10	12	10	10	10	10	10	10	8
10.591	14	12	12	10	12	10	10	10	10	10	10	8
10.611	14	12	12	10	12	10	10	10	10	10	10	8
10.631	14	12	12	10	12	10	10	10	10	10	10	8
10.651	14	12	12	10	12	10	10	10	10	10	10	8
10.671	14	12	12	10	12	10	10	10	10	10	10	8
10.691	14	12	12	10	12	10	10	10	10	10	10	8
10.711	14	12	12	10	12	10	10	10	10	10	10	8
10.731	14	12	12	10	12	10	10	10	10	10	10	8
10.751	14	12	12	10	12	10	10	10	10	10	10	8
10.771	14	12	12	10	12	10	10	10	10	10	10	8
10.791	14	12	12	10	12	10	10	10	10	10	10	8
10.811	14	12	12	10	12	10	10	10	10	10	10	8
10.831	14	12	12	10	12	10	10	10	10	10	10	8
10.851	14	12	12	10	12	10	10	10	10	10	10	8
10.871	14	12	12	10	12	10	10	10	10	10	10	8
10.891	14	12	12	10	12	10	10	10	10	10	10	8
10.911	14	12	12	10	12	10	10	10	10	10	10	8
10.931	14	12	12	10	12	10	10	10	10	10	10	8
10.951	14	12	12	10	12	10	10	10	10	10	10	8
10.971	14	12	12	10	12	10	10	10	10	10	10	8
10.991	14	12	12	10	12	10	10	10	10	10	10	8
11.011	14	12	12	10	12	10	10	10	10	10	10	8
11.031	14	12	12	10	12	10	10	10	10	10	10	8
11.051	14	12	12	10	12	10	10	10	10	10	10	8
11.071	14	12	12	10	12	10	10	10	10	10	10	8
11.091	14	12	12	10	12	10	10	10	10	10	10	8
11.111	14	12	12	10	12	10	10	10	10	10	10	8
11.131	14	12	12	10	12	10	10	10	10	10	10	8
11.151	14	12	12	10	12	10	10	10	10	10	10	8
11.171	14	12	12	10	12	10	10	10	10	10	10	8
11.191	14	12	12	10	12	10	10	10	10	10	10	8
11.211	14	14	12	10	12	10	10	10	10	10	10	8
11.231	14	14	12	10	12	10	10	10	10	10	10	8
11.251	14	14	12	10	12	10	10	10	10	10	10	8
11.271	14	14	12	10	12	10	10	10	10	10	10	8
11.291	14	14	12	10	12	10	10	10	10	10	10	8
11.311	14	14	12	10	12	10	10	10	10	10	10	8
11.331	14	14	12	10	12	10	10	10	10	10	10	8
11.351	14	14	12	10	12	10	10	10	10	10	10	8
11.371	14	14	12	10	12	10	10	10	10	10	10	8
11.391	14	14	12	10	12	10	10	10	10	10	10	8
11.411	14	14	12	10	12	10	10	10	10	10	10	8
11.431	14	14	12	10	12	10	10	10	10	10	10	8
11.451	14	14	12	10	12	10	10	10	10	10	10	8
11.471	14	14	12	10	12	10	10	10	10	10	10	8
11.491	14	14	12	10	12	10	10	10	10	10	10	8
11.512	14	14	12	10	12	10	10	10	10	10	10	8
11.532	14	14	12	10	12	10	10	10	10	10	10	8
11.552	14	14	12	10	12	10	10	10	10	10	10	8
11.572	14	14	12	10	12	10	10	10	10	10	10	8
11.592	14	14	12	10	12	10	10	10	10	10	10	8
11.612	14	14	12	10	12	10	10	10	10	10	10	8
11.632	14	14	12	10	12	10	10	10	10	10	10	8
11.652	14	14	12	10	12	10	10	10	10	10	10	8
11.672	14	14	12	10	12	10	10	10	10	10	10	8
11.692	14	14	12	10	12	10	10	10	10	10	10	8
11.712	14	14	12	10	12	10	10	10	10	10	10	8
11.732	14	14	12	10	12	10	10	10	10	10	10	8
11.752	14	14	12	10	12	10	10	10	10	10	10	8
11.772	14	14	12	10	12	10	10	10	10	10	10	8
11.792	14	14	12	10	12	10	10	10	10	10	10	8
11.812	14	14	12	10	12	10	10	10	10	10	10	8
11.832	14	14	12	10	12	10	10	10	10	10	10	8
11.852	14	14	12	10	12	10	10	10	10	10	10	8
11.872	14	14	12	10	12	10	10	10	10	10	10	8
11.892	14	14	12	10	12	10	10	10	10	10	10	8
11.912	14	14	12	10	12	12	10	10	10	10	10	8
11.932	14	14	12	10	12	12	10	10	10	10	10	8
11.952	14	14	12	10	12	12	10	10	10	10	10	8
11.972	14	14	12	10	12	12	10	10	10	10	10	8
11.992	14	14	12	10	12	12	10	10	10	10	10	8
12.012	14	14	12	10	12	12	10	10	10	10	10	8
12.032	14	14	12	10	12	12	10	10	10	10	10	8
12.052	14	14	12	10	12	12	10	10	10	10	10	8
12.072	14	14	12	10	12	12	10	10	10	10	10	8
12.092	14	14	12	10	12	12	10	10	10	10	10	8
12.112	14	14	12	10	12	12	10	10	10	10	10	8
12.132	14	14	12	10	12	12	10	10	10	10	10	8
12.152	14	14	12	10	12	12	10	10	10	10	10	8
12.172	14	14	12	10	12	12	10	10	10	10	10	8
12.192	14	14	12	10	12	12	10	10	10	10	10	8
12.212	14	14	12	10	12	12	10	10	10	10	10	8
12.232	14	14	12	10	12	12	10	10	10	10	10	8
12.252	14	14	12	10	12	12	10	10	10	10	10	8
12.272	14	14	12	10	12	12	10	10	10	10	10	8
12.292	14	14	12	10	12	12	10	10	10	10	10	8
12.312	14	14	12	10	12	12	10	10	10	10	10	8
12.332	14	14	12	10	12	12	10	10	10	10	10	8
12.352	14	14	12	10	12	12	10	10	10	10	10	8
12.372	14	14	12	10	12	12	10	10	10	10	10	8
12.392	14	14	12	10	12	12	10	10	10	10	10	8
12.412	14	14	12	10	12	12	10	10	10	10	10	8
12.432	14	14	12	10	12	12	10	10	10	10	10	8
12.452	14	14	12	10	12	12	10	10	10	10	10	8
12.472	14	14	12	10	12	12	10	10	10	10	10	8
12.492	14	14	12	10	12	12	10	10	10	10	10	8
12.513	14	14	12	10	12	12	10	10	10	10	10	8
12.533	14	14	12	10	12	12	10	10	10	10	10	8
12.553	14	14	12	10	12	12	10	10	10	10	10	8
12.573	14	14	12	10	12	12	10	10	10	10	10	8
12.593	14	14	12	10	12	12	10	10	10	10	10	8
12.613	14	14	12	10	12	12	10	10	10	10	10	8
12.633	14	14	12	10	12	12	10	10	10	10	10	8
12.653	14	14	12	10	12	12	10	10	10	10	10	8
12.673	14	14	12	10	12	12	10	10	10	10	10	8
12.693	14	14	12	10	12	12	10	10	10	10	10	8
12.713	14	14	12	10	12	12	10	10	10	10	10	8
12.733	14	14	12	10	12	12	10	10	10	10	10	8
12.753	14	14	12	10	12	12	10	10	10	10	10	8
12.773	14	14	12	10	12	12	10	10	10	10	10	8
12.793	14	14	12	10	12	12	10	10	10	10	10	8
12.813	14	14	12	10	12	12	10	10	10	10	10	8
12.833	14	14	12	10	12	12	10	10	10	10	10	8
12.853	14	14	12	10	12	12	10	10	10	10	10	8
12.873	14	14	12	10	12	12	10	10	10	10	10	8
12.893	14	14	12	10	12	12	10	10	10	10	10	8
12.913	14	14	12	10	12	12	10	10	10	10	10	8
12.933	14	14	12	10	12	12	10	10	10	10	10	8
12.953	14	14	12	10	12	12	10	10	10	10	10	8
12.973	14	14	12	10	12	12	10	10	10	10	10	8
12.993	14	14	12	10	12	12	10	10	10	10	10	8
13.013	14	14	12	10	12	12	10	10	10	10	10	8
13.033	14	14	12	10	12	12	10	10	10	10	10	8
13.053	14	14	12	10	12	12	10	10	10	10	10	8
13.073	14	14	12	10	12	12	10	10	10	10	10	8
13.093	14	14	12	10	12	12	10	10	10	10	10	8
13.113	14	14	12	10	12	12	10	10	10	10	10	8
13.133	14	14	12	10	12	12	10	10	10	10	10	8
13.153	14	14	12	10	12	12	10	10	10	10	10	8
13.173	14	14	12	10	12	12	10	10	10	10	10	8
13.193	14	14	12	10	12	12	10	10	10	10	10	10
13.213	14	14	12	10	12	12	10	10	10	10	10	10
13.233	14	14	12	10	12	12	10	10	10	10	10	10
13.253	14	14	12	10	12	12	10	10	10	10	10	10
13.273	14	14	12	10	12	12	10	10	10	10	10	10
13.293	14	14	12	10	12	12	10	10	10	10	10	10
13.313	14	14	12	10	12	12	10	10	10	10	10	10
13.333	14	14	12	10	12	12	10	10	10	10	10	10
13.353	14	14	12	10	12	12	10	10	10	10	10	10
13.373	14	14	12	10	12	12	10	10	10	10	10	10
13.393	14	14	12	10	12	12	10	10	10	10	10	10
13.413	14	14	12	10	12	12	10	10	10	10	10	10
13.433	14	14	12	10	12	12	10	10	10	10	10	10
13.453	14	14	12	10	12	12	10	10	10	10	10	10
13.473	14	14	12	10	12	12	10	10	10	10	10	10
13.493	14	14	12	10	12	12	10	10	10	10	10	10
13.514	14	14	12	10	12	12	10	10	10	10	10	10
13.534	14	14	12	10	12	12	10	10	10	10	10	10
13.554	14	14	12	10	12	12	10	10	10	10	10	10
13.574	14	14	12	10	12	12	10	10	10	10	10	10
13.594	14	14	12	10	12	12	10	10	10	10	10	10
13.614	14	14	12	10	12	12	10	10	10	10	10	10
13.634	14	14	12	10	12	12	10	10	10	10	10	10
13.654	14	14	12	10	12	12	10	10	10	10	10	10
13.674	14	14	12	10	12	12	10	10	10	10	10	10
13.694	14	14	12	10	12	12	10	10	10	10	10	10
13.714	14	14	12	10	12	12	10	10	10	10	10	10
13.734	14	14	12	10	12	12	10	10	10	10	10	10
13.754	14	14	12	10	12	12	10	10	10	10	10	10
13.774	14	14	12	10	12	12	10	10	10	10	10	10
13.794	14	14	12	10	12	12	10	10	10	10	10	10
13.814	14	14	12	10	12	12	10	10	10	10	10	10
13.834	14	14	12	10	12	12	10	10	10	10	10	10
13.854	14	14	12	12	12	12	10	10	10	10	10	10
13.874	14	14	12	12	12	12	10	10	10	10	10	10
13.894	14	14	12	12	12	12	10	10	10	10	10	10
13.914	14	14	12	12	12	12	10	10	10	10	10	10
13.934	14	14	12	12	12	12	10	10	10	10	10	10
13.954	14	14	12	12	12	12	10	10	10	10	10	10
13.974	14	14	12	12	12	12	10	10	10	10	10	10
13.994	14	14	12	12	12	12	10	10	10	10	10	10
14.014	14	14	12	12	12	12	10	10	10	10	10	10
14.034	14	14	12	12	12	12	10	10	10	10	10	10
14.054	14	14	12	12	12	12	10	10	10	10	10	10
14.074	14	14	12	12	12	12	10	10	10	10	10	10
14.094	14	14	12	12	12	12	10	10	10	10	10	10
14.114	14	14	12	12	12	12	10	10	10	10	10	10
14.134	14	14	12	12	12	12	10	10	10	10	10	10
14.154	14	14	12	12	12	12	10	10	10	10	10	10
14.174	14	14	12	12	12	12	10	10	10	10	10	10
14.194	14	14	12	12	12	12	10	10	10	10	10	10
14.214	14	14	12	12	12	12	10	10	10	10	10	10
14.234	14	14	12	12	12	12	10	10	10	10	10	10
14.254	14	14	12	12	12	12	10	10	10	10	10	10
14.274	14	14	12	12	12	12	10	10	10	10	10	10
14.294	14	14	12	12	12	12	10	10	10	10	10	10
14.314	14	14	12	12	12	12	10	10	10	10	10	10
14.334	14	14	12	12	12	12	10	10	10	10	10	10
14.354	14	14	12	12	12	12	10	10	10	10	10	10
14.374	14	14	12	12	12	12	10	10	10	10	10	10
14.394	14	14	12	12	12	12	10	10	10	10	10	10
14.414	14	14	12	12	12	12	10	10	10	10	10	10
14.434	14	14	12	12	12	12	10	10	10	10	10	10
14.454	14	14	12	12	12	12	10	10	10	10	10	10
14.474	14	14	12	12	12	12	10	10	10	10	10	10
14.494	14	14	12	12	12	12	10	10	10	10	10	10
14.515	14	14	12	12	12	12	10	10	10	10	10	10
14.535	14	14	12	12	12	12	10	10	10	10	10	10
14.555	14	14	12	12	12	12	10	10	10	10	10	10
14.575	14	14	12	12	12	12	10	10	10	10	10	10
14.595	14	14	12	12	12	12	10	10	10	10	10	10
14.615	14	14	12	12	12	12	10	10	10	10	10	10
14.635	14	14	12	12	12	12	10	10	10	10	10	10
14.655	14	14	12	12	12	12	10	10	10	10	10	10
14.675	14	14	12	12	12	12	10	10	10	10	10	10
14.695	14	14	12	12	12	12	10	10	10	10	10	10
14.715	14	14	12	12	12	12	10	10	10	10	10	10
14.735	14	14	12	12	12	12	10	10	10	10	10	10
14.755	14	14	12	12	12	12	10	10	10	10	10	10
14.775	14	14	12	12	12	12	10	10	10	10	10	10
14.795	14	14	12	12	12	12	10	10	10	10	10	10
14.815	14	14	12	12	12	12	10	10	10	10	10	10
14.835	14	14	12	12	12	12	10	10	10	10	10	10
14.855	14	14	12	12	12	12	10	10	10	10	10	10
14.875	14	14	12	12	12	12	10	10	10	10	10	10
14.895	14	14	12	12	12	12	10	10	10	10	10	10
14.915	14	14	12	12	12	12	10	10	10	10	10	10
14.935	14	14	12	12	12	12	10	10	10	10	10	10
14.955	14	14	12	12	12	12	10	10	10	10	10	10
14.975	14	14	12	12	12	12	10	10	10	10	10	10
14.995	14	14	12	12	12	12	10	10	10	10	10	10
15.015	14	14	12	12	12	12	10	10	10	10	10	10
15.035	14	14	12	12	12	12	10	10	10	10	10	10
15.055	14	14	12	12	12	12	10	10	10	10	10	10
15.075	14	14	12	12	12	12	10	10	10	10	10	10
15.095	14	14	12	12	12	12	10	10	10	10	10	10
15.115	14	14	12	12	12	12	10	10	10	10	10	10
15.135	14	14	12	12	12	12	10	10	10	10	10	10
15.155	14	14	12	12	12	12	10	10	10	10	10	10
15.175	14	14	12	12	12	12	10	10	10	10	10	10
15.195	14	14	12	12	12	12	10	10	10	10	10	10
15.215	14	14	12	12	12	12	10	10	10	10	10	10
15.235	14	14	12	12	12	12	10	10	10	10	10	10
15.255	14	14	12	12	12	12	10	10	10	10	10	10
15.275	14	14	12	12	12	12	10	10	10	10	10	10
15.295	14	14	12	12	12	12	10	10	10	10	10	10
15.315	14	14	12	12	12	12	10	10	10	10	10	10
15.335	14	14	12	12	12	12	10	10	10	10	10	10
15.355	14	14	12	12	12	12	10	10	10	10	10	10
15.375	14	14	12	12	12	12	10	10	10	10	10	10
15.395	14	14	12	12	12	12	10	10	10	10	10	10
15.415	14	14	12	12	12	12	10	10	10	10	10	10
15.435	14	14	12	12	12	12	10	10	10	10	10	10
15.455	14	14	12	12	12	12	10	10	10	10	10	10
15.475	14	14	12	12	12	12	10	10	10	10	10	10
15.495	14	14	12	12	12	12	10	10	10	10	10	10
15.516	14	14	12	12	12	12	10	10	10	10	10	10
15.536	14	14	12	12	12	12	10	10	10	10	10	10
15.556	14	14	12	12	12	12	10	10	10	10	10	10
15.576	14	14	12	12	12	12	10	10	10	10	10	10
15.596	14	14	12	12	12	12	10	10	10	10	10	10
15.616	14	14	12	12	12	12	10	10	10	10	10	10
15.636	14	14	12	12	12	12	10	10	10	10	10	10
15.656	14	14	12	12	12	12	10	10	10	10	10	10
15.676	16	14	12	12	12	12	10	10	10	10	10	10
15.696	16	14	12	12	12	12	10	10	10	10	10	10
15.716	16	14	12	12	12	12	10	10	10	10	10	10
15.736	16	14	12	12	12	12	10	10	10	10	10	10
15.756	16	14	12	12	12	12	10	10	10	10	10	10
15.776	16	14	12	12	12	12	10	10	10	10	10	10
15.796	16	14	12	12	12	12	10	10	10	10	10	10
15.816	16	14	12	12	12	12	10	10	10	10	10	10
15.836	16	14	12	12	12	12	10	10	10	10	10	10
15.856	16	14	12	12	12	12	10	10	10	10	10	10
15.876	16	14	12	12	12	12	10	10	10	10	10	10
15.896	16	14	12	12	12	12	10	10	10	10	10	10
15.916	16	14	12	12	12	12	10	10	10	10	10	10
15.936	16	14	12	12	12	12	10	10	10	10	10	10
15.956	16	14	12	12	12	12	10	10	10	10	10	10
15.976	16	14	12	12	12	12	10	10	10	10	10	10
15.996	16	14	12	12	12	12	10	10	10	10	10	10
16.016	16	14	12	12	12	12	10	10	10	10	10	10
16.036	16	14	12	12	12	12	10	10	10	10	10	10
16.056	16	14	12	12	12	12	10	10	10	10	10	10
16.076	16	14	12	12	12	12	10	10	10	10	10	10
16.096	16	14	12	12	12	12	10	10	10	10	10	10
16.116	16	14	12	12	12	12	10	10	10	10	10	10
16.136	16	14	12	12	12	12	10	10	10	10	10	10
16.156	16	14	12	12	12	12	10	10	10	10	10	10
16.176	16	14	12	12	12	12	10	10	10	10	10	10
16.196	16	14	12	12	12	12	10	10	10	10	10	10
16.216	16	14	12	12	12	12	10	10	10	10	10	10
16.236	16	14	12	12	12	12	10	10	10	10	10	10
16.256	16	14	12	12	12	12	10	10	10	10	10	10
16.276	16	14	12	12	12	12	10	10	10	10	10	10
16.296	16	14	12	12	12	12	10	10	10	10	10	10
16.316	16	14	12	12	12	12	10	10	10	10	10	10
16.336	16	14	12	12	12	12	10	10	10	10	10	10
16.356	16	14	12	12	12	12	10	10	10	10	10	10
16.376	16	14	12	12	12	12	10	10	10	10	10	10
16.396	16	14	12	12	12	12	10	10	10	10	10	10
16.416	16	14	12	12	12	12	10	10	10	10	10	10
16.436	16	14	12	12	12	12	10	10	10	10	10	10
16.456	16	14	12	12	12	12	10	10	10	10	10	10
16.476	16	14	12	12	12	12	10	10	10	10	10	10
16.496	16	14	12	12	12	12	10	10	10	10	10	10
16.517	16	14	12	12	12	12	10	10	10	10	10	10
16.537	16	14	12	12	12	12	10	10	10	10	10	10
16.557	16	14	12	12	12	12	10	10	10	10	10	10
16.577	16	14	12	12	12	12	10	10	10	10	10	10
16.597	16	14	12	12	12	12	10	10	10	10	10	10
16.617	16	14	12	12	12	12	10	10	10	10	10	10
16.637	16	14	12	12	12	12	10	10	10	10	10	10
16.657	16	14	12	12	12	12	10	10	10	10	10	10
16.677	16	14	12	12	12	12	10	10	10	10	10	10
16.697	16	14	12	12	12	12	10	10	10	10	10	10
16.717	16	14	12	12	12	12	10	10	12	10	10	10
16.737	16	14	12	12	12	12	10	10	12	10	10	10
16.757	16	14	12	12	12	12	10	10	12	10	10	10
16.777	16	14	12	12	12	12	10	10	12	10	10	10
16.797	16	14	12	12	12	12	10	10	12	10	10	10
16.817	16	14	12	12	12	12	10	10	12	10	10	10
16.837	16	14	12	12	12	12	10	10	12	10	10	10
16.857	16	14	12	12	12	12	10	10	12	10	10	10
16.877	16	14	12	12	12	12	10	10	12	10	10	10
16.897	16	14	12	12	12	12	10	10	12	10	10	10
16.917	16	14	12	12	12	12	10	10	12	10	10	10
16.937	16	14	12	12	12	12	10	10	12	10	10	10
16.957	16	14	12	12	12	12	10	10	12	10	10	10
16.977	16	14	12	12	12	12	10	10	12	10	10	10
16.997	16	14	12	12	12	12	10	10	12	10	10	10
17.017	16	14	12	12	12	12	10	10	12	10	10	10
17.037	16	14	12	12	12	12	10	10	12	10	10	10
17.057	16	14	12	12	12	12	10	10	12	10	10	10
17.077	16	14	12	12	12	12	10	10	12	10	10	10
17.097	16	14	12	12	12	12	10	10	12	10	10	10
17.117	16	14	12	12	12	12	10	10	12	10	10	10
17.137	16	14	12	12	12	12	10	10	12	10	10	10
17.157	16	14	12	12	12	12	10	10	12	10	10	10
17.177	16	14	12	12	12	12	10	10	12	10	10	10
17.197	16	14	12	12	12	12	10	10	12	10	10	10
17.217	16	14	12	12	12	12	10	10	12	10	10	10
17.237	16	14	12	12	12	12	10	10	12	10	10	10
17.257	16	14	12	12	12	12	10	10	12	10	10	10
17.277	16	14	12	12	12	12	10	10	12	10	10	10
17.297	16	14	12	12	12	12	10	10	12	10	10	10
17.317	16	14	12	12	12	12	10	10	12	10	10	10
17.337	16	14	12	12	12	12	10	10	12	10	10	10
17.357	16	14	12	12	12	12	10	10	12	10	10	10
17.377	16	14	12	12	12	12	10	10	12	10	10	10
17.397	16	14	12	12	12	12	10	10	12	10	10	10
17.417	16	14	12	12	12	12	12	10	12	10	10	10
17.437	16	14	12	12	12	12	12	10	12	10	10	10
17.457	16	14	12	12	12	12	12	10	12	10	10	10
17.477	16	14	12	12	12	12	12	10	12	10	10	10
17.497	16	14	12	12	12	12	12	10	12	10	10	10
17.518	16	14	12	12	12	12	12	10	12	10	10	10
17.538	16	14	12	12	12	12	12	10	12	10	10	10
17.558	16	14	12	12	12	12	12	10	12	10	10	10
17.578	16	14	12	12	12	12	12	10	12	10	10	10
17.598	16	14	12	12	12	12	12	10	12	10	10	10
17.618	16	14	12	12	12	12	12	10	12	10	10	10
17.638	16	14	12	12	12	12	12	10	12	10	10	10
17.658	16	14	12	12	12	12	12	10	12	10	10	10
17.678	16	14	12	12	12	12	12	10	12	10	10	10
17.698	16	14	12	12	12	12	12	10	12	10	10	10
17.718	16	14	12	12	12	12	12	10	12	10	10	10
17.738	16	14	12	12	12	12	12	10	12	10	10	10
17.758	16	14	12	12	12	12	12	10	12	10	10	10
17.778	16	14	12	12	12	12	12	10	12	10	10	10
17.798	16	14	12	12	12	12	12	10	12	10	10	10
17.818	16	14	12	12	12	12	12	10	12	10	10	10
17.838	16	14	12	12	12	12	12	10	12	10	10	10
17.858	16	14	12	12	12	12	12	10	12	10	10	10
17.878	16	14	12	12	12	12	12	10	12	10	10	10
17.898	16	14	12	12	12	12	12	10	12	10	10	10
17.918	16	14	12	12	12	12	12	10	12	10	10	10
17.938	16	14	12	12	12	12	12	10	12	10	10	10
17.958	16	14	12	12	12	12	12	10	12	10	10	10
17.978	16	14	12	12	12	12	12	10	12	10	10	10
17.998	16	14	12	12	12	12	12	10	12	10	10	10
18.018	16	14	12	12	12	12	12	10	12	10	10	10
18.038	16	14	12	12	12	12	12	10	12	10	10	10
18.058	16	14	12	12	12	12	12	10	12	10	10	10
18.078	16	14	12	12	12	12	12	10	12	10	10	10
18.098	16	14	12	12	12	12	12	10	12	10	10	10
18.118	16	14	12	12	12	12	12	10	12	10	10	10
18.138	16	14	12	12	12	12	12	10	12	10	10	10
18.158	16	14	12	12	12	12	12	10	12	10	10	10
18.178	16	14	12	12	12	12	12	10	12	10	10	10
18.198	16	14	12	12	12	12	12	10	12	10	10	10
18.218	16	14	12	12	12	12	12	10	12	10	10	10
18.238	16	14	12	12	12	12	12	10	12	10	10	10
18.258	16	14	12	12	12	12	12	10	12	10	10	10
18.278	16	14	12	12	12	12	12	10	12	10	10	10
18.298	16	14	12	12	12	12	12	10	12	10	10	10
18.318	16	14	12	12	12	12	12	10	12	10	10	10
18.338	16	14	12	12	12	12	12	10	12	10	10	10
18.358	16	14	12	12	12	12	12	10	12	10	10	10
18.378	16	14	12	12	12	12	12	10	12	10	10	10
18.398	16	14	12	12	12	12	12	10	12	10	10	10
18.418	16	14	12	12	12	12	12	10	12	10	10	10
18.438	16	14	12	12	12	12	12	10	12	10	10	10
18.458	16	14	14	12	12	12	12	10	12	10	10	10
18.478	16	14	14	12	12	12	12	10	12	10	10	10
18.498	16	14	14	12	12	12	12	10	12	10	10	10
18.519	16	14	14	12	12	12	12	10	12	10	10	10
18.539	16	14	14	12	12	12	12	10	12	10	10	10
18.559	16	14	14	12	12	12	12	10	12	10	10	10
18.579	16	14	14	12	12	12	12	10	12	10	10	10
18.599	16	14	14	12	12	12	12	10	12	10	10	10
18.619	16	14	14	12	12	12	12	10	12	10	10	10
18.639	16	14	14	12	12	12	12	10	12	10	10	10
18.659	16	14	14	12	12	12	12	10	12	10	10	10
18.679	16	14	14	12	12	12	12	10	12	10	10	10
18.699	16	14	14	12	12	12	12	10	12	10	10	10
18.719	16	14	14	12	12	12	12	10	12	10	10	10
18.739	16	14	14	12	12	12	12	10	12	10	10	10
18.759	16	14	14	12	12	12	12	10	12	10	10	10
18.779	16	14	14	12	12	12	12	10	12	10	10	10
18.799	16	14	14	12	12	12	12	10	12	10	10	10
18.819	16	14	14	12	12	12	12	10	12	10	10	10
18.839	16	14	14	12	12	12	12	10	12	10	10	10
18.859	16	14	14	12	12	12	12	10	12	10	10	10
18.879	16	14	14	12	12	12	12	10	12	10	10	10
18.899	16	14	14	12	12	12	12	10	12	10	10	10
18.919	16	14	14	12	12	12	12	10	12	10	10	10
18.939	16	14	14	12	12	12	12	10	12	10	10	10
18.959	16	14	14	12	12	12	12	10	12	10	10	10
18.979	16	14	14	12	12	12	12	10	12	10	10	10
18.999	16	14	14	12	12	12	12	10	12	10	10	10
19.019	16	14	14	12	12	12	12	10	12	10	10	10
19.039	16	14	14	12	12	12	12	10	12	10	10	10
19.059	16	14	14	12	12	12	12	10	12	10	10	10
19.079	16	14	14	12	12	12	12	10	12	10	10	10
19.099	16	14	14	12	12	12	12	10	12	10	10	10
19.119	16	14	14	12	12	12	12	10	12	10	10	10
19.139	16	14	14	12	12	12	12	10	12	10	10	10
19.159	16	14	14	12	12	12	12	10	12	10	10	10
19.179	16	14	14	12	12	12	12	10	12	10	10	10
19.199	16	14	14	12	12	12	12	10	12	10	10	10
19.219	16	14	14	12	12	12	12	10	12	10	10	10
19.239	16	14	14	12	12	12	12	10	12	10	10	10
19.259	16	14	14	12	12	12	12	10	12	10	10	10
19.279	16	14	14	12	12	12	12	10	12	10	10	10
19.299	16	14	14	12	12	12	12	10	12	10	10	10
19.319	16	14	14	12	12	12	12	10	12	10	10	10
19.339	16	14	14	12	12	12	12	10	12	10	10	10
19.359	16	14	14	12	12	12	12	10	12	10	10	10
19.379	16	14	14	12	12	12	12	10	12	10	10	10
19.399	16	14	14	12	12	12	12	10	12	10	10	10
19.419	16	14	14	12	12	12	12	10	12	10	10	10
19.439	16	14	14	12	12	12	12	10	12	10	10	10
19.459	16	14	14	12	12	12	12	10	12	10	10	10
19.479	16	14	14	12	12	12	12	10	12	10	10	10
19.499	16	14	14	12	12	12	12	10	12	10	10	10
19.52	16	14	14	12	12	12	12	10	12	10	10	10
19.54	16	14	14	12	12	12	12	10	12	10	10	10
19.56	16	14	14	12	12	12	12	10	12	10	10	10
19.58	16	14	14	12	12	12	12	10	12	10	10	10
19.6	16	14	14	12	12	12	12	10	12	10	10	10
19.62	16	14	14	12	12	12	12	10	12	10	10	10
19.64	16	14	14	12	12	12	12	10	12	10	10	10
19.66	16	14	14	12	12	12	12	10	12	10	10	10
19.68	16	14	14	12	12	12	12	10	12	10	10	10
19.7	16	14	14	12	12	12	12	10	12	10	10	10
19.72	16	14	14	12	12	12	12	10	12	10	10	10
19.74	16	14	14	12	12	12	12	10	12	10	10	10
19.76	16	14	14	12	12	12	12	10	12	10	10	10
19.78	16	14	14	12	12	12	12	10	12	10	10	10
19.8	16	14	14	12	12	12	12	10	12	10	10	10
19.82	16	14	14	12	12	12	12	10	12	10	10	10
19.84	16	14	14	12	12	12	12	10	12	10	10	10
19.86	16	14	14	12	12	12	12	10	12	10	10	10
19.88	16	14	14	12	12	12	12	10	12	10	10	10
19.9	16	14	14	12	12	12	12	10	12	10	10	10
19.92	16	14	14	12	12	12	12	10	12	10	10	10
19.94	16	14	14	12	12	12	12	10	12	10	10	10
19.96	16	14	14	12	12	12	12	10	12	10	10	10
19.98	16	14	14	12	12	12	12	10	12	10	10	10
20	16	14	14	12	12	12	12	10	12	10	10	10


==> figures/data/SW2D_error_time_basis/basis_local_reduced_model_indicator_SW2D_6.txt <==
Timing	Basis_1.05_1.1	Basis_1.05_1.2	Basis_1.05_1.3	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.1_1.3	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.2_1.3	Basis_1.3_1.1	Basis_1.3_1.2	Basis_1.3_1.3
0	6	6	6	6	6	6	6	6	6	6	6	6
0.02002	6	6	6	6	6	6	6	6	6	6	6	6
0.04004	6	6	6	6	6	6	6	6	6	6	6	6
0.06006	6	6	6	6	6	6	6	6	6	6	6	6
0.08008	6	6	6	6	6	6	6	6	6	6	6	6
0.1001	6	6	6	6	6	6	6	6	6	6	6	6
0.12012	6	6	6	6	6	6	6	6	6	6	6	6
0.14014	6	6	6	6	6	6	6	6	6	6	6	6
0.16016	6	6	6	6	6	6	6	6	6	6	6	6
0.18018	6	6	6	6	6	6	6	6	6	6	6	6
0.2002	6	6	6	6	6	6	6	6	6	6	6	6
0.22022	6	6	6	6	6	6	6	6	6	6	6	6
0.24024	6	6	6	6	6	6	6	6	6	6	6	6
0.26026	6	6	6	6	6	6	6	6	6	6	6	6
0.28028	6	6	6	6	6	6	6	6	6	6	6	6
0.3003	6	6	6	6	6	6	6	6	6	6	6	6
0.32032	6	6	6	6	6	6	6	6	6	6	6	6
0.34034	6	6	6	6	6	6	6	6	6	6	6	6
0.36036	6	6	6	6	6	6	6	6	6	6	6	6
0.38038	6	6	6	6	6	6	6	6	6	6	6	6
0.4004	6	6	6	6	6	6	6	6	6	6	6	6
0.42042	6	6	6	6	6	6	6	6	6	6	6	6
0.44044	6	6	6	6	6	6	6	6	6	6	6	6
0.46046	6	6	6	6	6	6	6	6	6	6	6	6
0.48048	6	6	6	6	6	6	6	6	6	6	6	6
0.5005	6	6	6	6	6	6	6	6	6	6	6	6
0.52052	8	6	6	6	8	6	6	6	8	6	6	6
0.54054	10	8	6	6	8	8	6	6	8	8	6	6
0.56056	10	8	6	6	8	8	6	6	8	8	6	6
0.58058	10	8	8	6	8	8	8	6	8	8	8	6
0.6006	10	10	8	8	8	8	8	8	8	8	8	8
0.62062	10	10	8	8	10	8	8	8	8	8	8	8
0.64064	10	10	8	8	10	8	8	8	8	8	8	8
0.66066	10	10	8	8	10	8	8	8	8	8	8	8
0.68068	10	10	8	8	10	10	8	8	10	8	8	8
0.7007	10	10	10	8	10	10	8	8	10	8	8	8
0.72072	12	10	10	8	10	10	8	8	10	8	8	8
0.74074	12	10	10	8	10	10	8	8	10	10	8	8
0.76076	12	10	10	8	10	10	8	8	10	10	8	8
0.78078	12	12	10	8	10	10	8	8	10	10	8	8
0.8008	12	12	10	8	10	10	10	8	10	10	8	8
0.82082	12	12	10	10	10	10	10	8	10	10	8	8
0.84084	12	12	10	10	10	10	10	8	10	10	8	8
0.86086	12	12	10	10	10	10	10	8	10	10	8	8
0.88088	12	12	10	10	10	10	10	8	10	10	8	8
0.9009	12	12	10	10	10	10	10	8	10	10	8	8
0.92092	12	12	10	10	10	10	10	8	10	10	8	8
0.94094	12	12	10	10	10	10	10	8	10	10	8	8
0.96096	12	12	10	10	10	10	10	8	10	10	8	8
0.98098	12	12	10	10	10	10	10	8	10	10	8	8
1.001	12	12	10	10	10	10	10	8	10	10	8	8
1.021	12	12	10	10	10	10	10	8	10	10	8	8
1.041	12	12	10	10	10	10	10	8	10	10	8	8
1.0611	12	12	10	10	10	10	10	8	10	10	8	8
1.0811	12	12	10	10	10	10	10	8	10	10	8	8
1.1011	12	12	10	10	10	10	10	8	10	10	8	8
1.1211	12	12	10	10	10	10	10	8	10	10	8	8
1.1411	12	12	10	10	10	10	10	8	10	10	8	8
1.1612	12	12	10	10	10	10	10	8	10	10	8	8
1.1812	12	12	10	10	10	10	10	8	10	10	8	8
1.2012	12	12	10	10	10	10	10	8	10	10	8	8
1.2212	12	12	10	10	10	10	10	8	10	10	8	8
1.2412	12	12	10	10	10	10	10	8	10	10	8	8
1.2613	12	12	10	10	10	10	10	8	10	10	8	8
1.2813	12	12	10	10	10	10	10	8	10	10	8	8
1.3013	12	12	10	10	10	10	10	8	10	10	8	8
1.3213	12	12	10	10	10	10	10	8	10	10	8	8
1.3413	12	12	10	10	10	10	10	8	10	10	8	8
1.3614	12	12	10	10	10	10	10	8	10	10	8	8
1.3814	12	12	10	10	10	10	10	8	10	10	8	8
1.4014	12	12	10	10	10	10	10	8	10	10	8	8
1.4214	12	12	10	10	10	10	10	8	10	10	8	8
1.4414	12	12	10	10	10	10	10	8	10	10	8	8
1.4615	12	12	10	10	10	10	10	8	10	10	8	8
1.4815	12	12	10	10	10	10	10	8	10	10	8	8
1.5015	12	12	10	10	10	10	10	8	10	10	8	8
1.5215	12	12	10	10	10	10	10	8	10	10	8	8
1.5415	12	12	10	10	10	10	10	8	10	10	8	8
1.5616	12	12	10	10	10	10	10	8	10	10	8	8
1.5816	12	12	10	10	10	10	10	8	10	10	8	8
1.6016	12	12	10	10	10	10	10	8	10	10	8	8
1.6216	12	12	10	10	10	10	10	8	10	10	8	8
1.6416	12	12	10	10	10	10	10	8	10	10	8	8
1.6617	12	12	10	10	10	10	10	8	10	10	8	8
1.6817	12	12	10	10	10	10	10	8	10	10	8	8
1.7017	12	12	10	10	10	10	10	8	10	10	8	8
1.7217	12	12	10	10	10	10	10	8	10	10	10	8
1.7417	12	12	10	10	10	10	10	8	10	10	10	8
1.7618	12	12	10	10	10	10	10	8	10	10	10	8
1.7818	12	12	10	10	10	10	10	8	10	10	10	8
1.8018	12	12	10	10	10	10	10	8	10	10	10	8
1.8218	12	12	10	10	12	10	10	10	10	10	10	8
1.8418	12	12	10	10	12	10	10	10	10	10	10	8
1.8619	12	12	10	10	12	10	10	10	10	10	10	8
1.8819	12	12	10	10	12	10	10	10	10	10	10	8
1.9019	12	12	10	10	12	10	10	10	10	10	10	8
1.9219	12	12	10	10	12	10	10	10	10	10	10	8
1.9419	12	12	10	10	12	10	10	10	10	10	10	8
1.962	12	12	10	10	12	10	10	10	10	10	10	8
1.982	12	12	10	10	12	10	10	10	10	10	10	8
2.002	12	12	10	10	12	10	10	10	10	10	10	8
2.022	12	12	10	10	12	10	10	10	10	10	10	8
2.042	12	12	10	10	12	10	10	10	10	10	10	8
2.0621	12	12	10	10	12	10	10	10	10	10	10	8
2.0821	12	12	10	10	12	10	10	10	10	10	10	8
2.1021	12	12	10	10	12	10	10	10	10	10	10	8
2.1221	12	12	10	10	12	10	10	10	10	10	10	8
2.1421	12	12	10	10	12	10	10	10	10	10	10	8
2.1622	12	12	10	10	12	10	10	10	10	10	10	8
2.1822	12	12	10	10	12	10	10	10	10	10	10	8
2.2022	12	12	10	10	12	10	10	10	10	10	10	8
2.2222	12	12	10	10	12	10	10	10	10	10	10	8
2.2422	12	12	10	10	12	10	10	10	10	10	10	8
2.2623	12	12	10	10	12	10	10	10	10	10	10	8
2.2823	12	12	10	10	12	10	10	10	10	10	10	10
2.3023	12	12	10	10	12	10	10	10	10	10	10	10
2.3223	12	12	10	10	12	10	10	10	10	10	10	10
2.3423	12	12	10	10	12	10	10	10	10	10	10	10
2.3624	12	12	10	10	12	10	10	10	10	10	10	10
2.3824	12	12	12	10	12	10	10	10	10	10	10	10
2.4024	12	12	12	10	12	10	10	10	10	10	10	10
2.4224	12	12	12	10	12	10	10	10	10	10	10	10
2.4424	12	12	12	10	12	10	10	10	10	10	10	10
2.4625	12	12	12	10	12	10	10	10	10	10	10	10
2.4825	12	12	12	10	12	10	10	10	10	10	10	10
2.5025	12	12	12	10	12	10	10	10	10	10	10	10
2.5225	12	12	12	10	12	10	10	10	10	10	10	10
2.5425	12	12	12	10	12	10	10	10	10	10	10	10
2.5626	12	12	12	10	12	10	10	10	10	10	10	10
2.5826	12	12	12	10	12	12	10	10	10	10	10	10
2.6026	12	12	12	10	12	12	10	10	10	10	10	10
2.6226	12	12	12	10	12	12	10	10	10	10	10	10
2.6426	12	12	12	10	12	12	10	10	10	10	10	10
2.6627	12	12	12	10	12	12	10	10	10	10	10	10
2.6827	12	12	12	10	12	12	10	10	10	10	10	10
2.7027	12	12	12	10	12	12	10	10	10	10	10	10
2.7227	12	12	12	10	12	12	10	10	10	10	10	10
2.7427	12	12	12	10	12	12	10	10	10	10	10	10
2.7628	12	12	12	10	12	12	10	10	10	10	10	10
2.7828	12	12	12	10	12	12	10	10	10	10	10	10
2.8028	12	12	12	10	12	12	10	10	10	10	10	10
2.8228	12	12	12	10	12	12	10	10	10	10	10	10
2.8428	12	12	12	10	12	12	10	10	10	10	10	10
2.8629	12	12	12	10	12	12	10	10	10	10	10	10
2.8829	12	12	12	10	12	12	10	10	10	10	10	10
2.9029	12	12	12	10	12	12	10	10	10	10	10	10
2.9229	12	12	12	10	12	12	10	10	10	10	10	10
2.9429	12	12	12	10	12	12	10	10	10	10	10	10
2.963	12	12	12	10	12	12	10	10	10	10	10	10
2.983	12	12	12	10	12	12	10	10	10	10	10	10
3.003	12	12	12	10	12	12	10	10	10	10	10	10
3.023	12	12	12	10	12	12	10	10	10	10	10	10
3.043	12	12	12	10	12	12	10	10	10	10	10	10
3.0631	12	12	12	10	12	12	10	10	12	10	10	10
3.0831	12	12	12	10	12	12	10	10	12	10	10	10
3.1031	12	12	12	10	12	12	10	10	12	10	10	10
3.1231	12	12	12	10	12	12	10	10	12	10	10	10
3.1431	12	12	12	10	12	12	10	10	12	10	10	10
3.1632	12	12	12	10	12	12	10	10	12	10	10	10
3.1832	12	12	12	10	12	12	10	10	12	10	10	10
3.2032	12	12	12	10	12	12	10	10	12	10	10	10
3.2232	12	12	12	10	12	12	10	10	12	10	10	10
3.2432	12	12	12	10	12	12	10	10	12	10	10	10
3.2633	12	12	12	10	12	12	10	10	12	10	10	10
3.2833	12	12	12	10	12	12	10	10	12	10	10	10
3.3033	12	12	12	10	12	12	10	10	12	10	10	10
3.3233	12	12	12	10	12	12	10	10	12	10	10	10
3.3433	12	12	12	10	12	12	10	10	12	10	10	10
3.3634	12	12	12	10	12	12	10	10	12	10	10	10
3.3834	12	12	12	10	12	12	10	10	12	10	10	10
3.4034	12	12	12	10	12	12	10	10	12	10	10	10
3.4234	12	12	12	10	12	12	10	10	12	10	10	10
3.4434	12	12	12	10	12	12	10	10	12	10	10	10
3.4635	12	12	12	10	12	12	10	10	12	10	10	10
3.4835	12	12	12	10	12	12	10	10	12	10	10	10
3.5035	12	12	12	10	12	12	10	10	12	10	10	10
3.5235	12	12	12	12	12	12	10	10	12	10	10	10
3.5435	12	12	12	12	12	12	10	10	12	10	10	10
3.5636	12	12	12	12	12	12	10	10	12	10	10	10
3.5836	14	12	12	12	12	12	10	10	12	10	10	10
3.6036	14	12	12	12	12	12	10	10	12	12	10	10
3.6236	14	14	12	12	12	12	10	10	12	12	10	10
3.6436	14	14	12	12	12	12	10	10	12	12	10	10
3.6637	14	14	12	12	12	12	10	10	12	12	10	10
3.6837	14	14	12	12	12	12	10	10	12	12	10	10
3.7037	14	14	12	12	12	12	10	10	12	12	10	10
3.7237	14	14	12	12	12	12	12	10	12	12	10	10
3.7437	14	14	12	12	12	12	12	10	12	12	10	10
3.7638	14	14	12	12	12	12	12	10	12	12	10	10
3.7838	14	14	12	12	12	12	12	10	12	12	10	10
3.8038	14	14	12	12	12	12	12	10	12	12	10	10
3.8238	14	14	12	12	12	12	12	10	12	12	10	10
3.8438	14	14	12	12	12	12	12	10	12	12	10	10
3.8639	14	14	12	12	12	12	12	10	12	12	10	10
3.8839	14	14	12	12	12	12	12	10	12	12	10	10
3.9039	14	14	12	12	12	12	12	10	12	12	10	10
3.9239	14	14	12	12	12	12	12	10	12	12	10	10
3.9439	14	14	12	12	12	12	12	10	12	12	10	10
3.964	14	14	12	12	12	12	12	10	12	12	10	10
3.984	14	14	12	12	12	12	12	10	12	12	10	10
4.004	14	14	12	12	12	12	12	10	12	12	10	10
4.024	14	14	12	12	12	12	12	10	12	12	10	10
4.044	14	14	12	12	12	12	12	10	12	12	10	10
4.0641	14	14	12	12	12	12	12	10	12	12	10	10
4.0841	14	14	12	12	12	12	12	10	12	12	10	10
4.1041	14	14	12	12	12	12	12	10	12	12	10	10
4.1241	14	14	12	12	12	12	12	10	12	12	10	10
4.1441	14	14	12	12	12	12	12	10	12	12	10	10
4.1642	14	14	12	12	12	12	12	10	12	12	10	10
4.1842	14	14	12	12	12	12	12	10	12	12	10	10
4.2042	14	14	12	12	12	12	12	10	12	12	10	10
4.2242	14	14	12	12	12	12	12	10	12	12	10	10
4.2442	14	14	12	12	12	12	12	10	12	12	10	10
4.2643	14	14	12	12	12	12	12	10	12	12	10	10
4.2843	14	14	12	12	12	12	12	10	12	12	10	10
4.3043	14	14	12	12	12	12	12	10	12	12	10	10
4.3243	14	14	12	12	12	12	12	10	12	12	10	10
4.3443	14	14	12	12	12	12	12	10	12	12	10	10
4.3644	14	14	12	12	12	12	12	10	12	12	10	10
4.3844	14	14	12	12	12	12	12	10	12	12	10	10
4.4044	14	14	12	12	12	12	12	10	12	12	10	10
4.4244	14	14	12	12	12	12	12	10	12	12	10	10
4.4444	14	14	12	12	12	12	12	10	12	12	10	10
4.4645	14	14	12	12	12	12	12	10	12	12	10	10
4.4845	14	14	12	12	12	12	12	10	12	12	10	10
4.5045	14	14	12	12	12	12	12	10	12	12	10	10
4.5245	14	14	12	12	12	12	12	10	12	12	10	10
4.5445	14	14	12	12	12	12	12	10	12	12	10	10
4.5646	14	14	12	12	12	12	12	10	12	12	10	10
4.5846	14	14	12	12	12	12	12	10	12	12	10	10
4.6046	14	14	12	12	12	12	12	10	12	12	10	10
4.6246	14	14	12	12	12	12	12	10	12	12	10	10
4.6446	14	14	12	12	12	12	12	10	12	12	10	10
4.6647	14	14	12	12	12	12	12	10	12	12	10	10
4.6847	14	14	12	12	12	12	12	10	12	12	10	10
4.7047	14	14	12	12	12	12	12	10	12	12	10	10
4.7247	14	14	12	12	12	12	12	10	12	12	10	10
4.7447	14	14	12	12	12	12	12	10	12	12	10	10
4.7648	14	14	12	12	12	12	12	10	12	12	10	10
4.7848	14	14	12	12	12	12	12	10	12	12	10	10
4.8048	14	14	12	12	12	12	12	10	12	12	10	10
4.8248	14	14	12	12	12	12	12	10	12	12	10	10
4.8448	14	14	12	12	12	12	12	10	12	12	10	10
4.8649	14	14	12	12	12	12	12	10	12	12	10	10
4.8849	14	14	12	12	12	12	12	10	12	12	10	10
4.9049	14	14	12	12	12	12	12	10	12	12	10	10
4.9249	14	14	12	12	12	12	12	10	12	12	10	10
4.9449	14	14	12	12	12	12	12	10	12	12	10	10
4.965	14	14	12	12	12	12	12	10	12	12	10	10
4.985	14	14	12	12	12	12	12	10	12	12	10	10
5.005	14	14	12	12	12	12	12	10	12	12	10	10
5.025	14	14	12	12	12	12	12	10	12	12	10	10
5.045	14	14	12	12	12	12	12	10	12	12	10	10
5.0651	14	14	12	12	12	12	12	10	12	12	10	10
5.0851	14	14	12	12	12	12	12	10	12	12	10	10
5.1051	14	14	12	12	12	12	12	10	12	12	10	10
5.1251	14	14	12	12	12	12	12	10	12	12	10	10
5.1451	14	14	12	12	12	12	12	10	12	12	10	10
5.1652	14	14	12	12	12	12	12	10	12	12	10	10
5.1852	14	14	12	12	12	12	12	10	12	12	10	10
5.2052	14	14	12	12	12	12	12	10	12	12	10	10
5.2252	14	14	12	12	12	12	12	10	12	12	10	10
5.2452	14	14	12	12	12	12	12	10	12	12	10	10
5.2653	14	14	12	12	12	12	12	10	12	12	10	10
5.2853	14	14	12	12	12	12	12	10	12	12	10	10
5.3053	14	14	12	12	12	12	12	10	12	12	10	10
5.3253	14	14	12	12	12	12	12	10	12	12	10	10
5.3453	14	14	12	12	12	12	12	10	12	12	10	10
5.3654	14	14	12	12	12	12	12	10	12	12	10	10
5.3854	14	14	12	12	12	12	12	10	12	12	10	10
5.4054	14	14	12	12	12	12	12	10	12	12	10	10
5.4254	14	14	12	12	12	12	12	10	12	12	10	10
5.4454	14	14	12	12	12	12	12	10	12	12	10	10
5.4655	14	14	12	12	12	12	12	10	12	12	10	10
5.4855	14	14	12	12	12	12	12	10	12	12	10	10
5.5055	14	14	12	12	12	12	12	10	12	12	10	10
5.5255	14	14	12	12	12	12	12	10	12	12	10	10
5.5455	14	14	12	12	12	12	12	10	12	12	10	10
5.5656	14	14	12	12	12	12	12	10	12	12	10	10
5.5856	14	14	12	12	12	12	12	10	12	12	10	10
5.6056	14	14	12	12	12	12	12	10	12	12	10	10
5.6256	14	14	12	12	12	12	12	10	12	12	10	10
5.6456	14	14	12	12	12	12	12	10	12	12	10	10
5.6657	14	14	12	12	12	12	12	10	12	12	10	10
5.6857	14	14	12	12	12	12	12	10	12	12	10	10
5.7057	14	14	12	12	12	12	12	10	12	12	10	10
5.7257	14	14	12	12	12	12	12	10	12	12	10	10
5.7457	14	14	12	12	12	12	12	10	12	12	10	10
5.7658	14	14	12	12	12	12	12	10	12	12	10	10
5.7858	14	14	12	12	12	12	12	10	12	12	10	10
5.8058	14	14	12	12	12	12	12	10	12	12	10	10
5.8258	14	14	12	12	12	12	12	10	12	12	10	10
5.8458	14	14	12	12	12	12	12	10	12	12	10	10
5.8659	14	14	12	12	12	12	12	10	12	12	10	10
5.8859	14	14	12	12	12	12	12	10	12	12	10	10
5.9059	14	14	12	12	12	12	12	10	12	12	10	10
5.9259	14	14	12	12	12	12	12	10	12	12	10	10
5.9459	14	14	14	12	12	12	12	10	12	12	10	10
5.966	14	14	14	12	12	12	12	10	12	12	10	10
5.986	14	14	14	12	12	12	12	10	12	12	10	10
6.006	14	14	14	12	12	12	12	10	12	12	10	10
6.026	14	14	14	12	12	12	12	10	12	12	10	10
6.046	14	14	14	12	12	12	12	10	12	12	10	10
6.0661	14	14	14	12	12	12	12	10	12	12	10	10
6.0861	14	14	14	12	12	12	12	10	12	12	10	10
6.1061	14	14	14	12	12	12	12	10	12	12	10	10
6.1261	14	14	14	12	12	12	12	10	12	12	10	10
6.1461	14	14	14	12	12	12	12	10	12	12	10	10
6.1662	14	14	14	12	12	12	12	10	12	12	10	10
6.1862	14	14	14	12	12	12	12	10	12	12	10	10
6.2062	14	14	14	12	12	12	12	10	12	12	10	10
6.2262	14	14	14	12	12	12	12	10	12	12	10	10
6.2462	14	14	14	12	12	12	12	10	12	12	10	10
6.2663	14	14	14	12	12	12	12	10	12	12	10	10
6.2863	14	14	14	12	12	12	12	10	12	12	10	10
6.3063	14	14	14	12	12	12	12	10	12	12	10	10
6.3263	14	14	14	12	12	12	12	10	12	12	10	10
6.3463	14	14	14	12	12	12	12	10	12	12	10	10
6.3664	14	14	14	12	12	12	12	10	12	12	10	10
6.3864	14	14	14	12	12	12	12	10	12	12	10	10
6.4064	14	14	14	12	12	12	12	10	12	12	10	10
6.4264	14	14	14	12	12	12	12	10	12	12	10	10
6.4464	14	14	14	12	12	12	12	10	12	12	10	10
6.4665	14	14	14	12	12	12	12	10	12	12	10	10
6.4865	14	14	14	12	12	12	12	10	12	12	10	10
6.5065	14	14	14	12	12	12	12	10	12	12	10	10
6.5265	14	14	14	12	12	12	12	10	12	12	10	10
6.5465	14	14	14	12	12	12	12	10	12	12	10	10
6.5666	14	14	14	12	12	12	12	10	12	12	10	10
6.5866	14	14	14	12	12	12	12	10	12	12	10	10
6.6066	14	14	14	12	12	12	12	10	12	12	10	10
6.6266	14	14	14	12	12	12	12	10	12	12	10	10
6.6466	14	14	14	12	12	12	12	10	12	12	10	10
6.6667	14	14	14	12	12	12	12	10	12	12	10	10
6.6867	14	14	14	12	14	12	12	10	12	12	10	10
6.7067	14	14	14	12	14	12	12	12	12	12	10	10
6.7267	14	14	14	12	14	12	12	12	12	12	10	10
6.7467	14	14	14	12	14	12	12	12	12	12	10	10
6.7668	14	14	14	12	14	12	12	12	12	12	10	10
6.7868	14	14	14	12	14	12	12	12	12	12	10	10
6.8068	14	14	14	12	14	12	12	12	12	12	10	10
6.8268	14	14	14	12	14	12	12	12	12	12	12	10
6.8468	14	14	14	12	14	12	12	12	12	12	12	10
6.8669	14	14	14	12	14	12	12	12	12	12	12	10
6.8869	14	14	14	12	14	12	12	12	12	12	12	10
6.9069	14	14	14	12	14	12	12	12	12	12	12	10
6.9269	14	14	14	12	14	12	12	12	12	12	12	10
6.9469	14	14	14	12	14	12	12	12	12	12	12	10
6.967	14	14	14	12	14	12	12	12	12	12	12	10
6.987	14	14	14	12	14	12	12	12	12	12	12	10
7.007	14	14	14	12	14	12	12	12	12	12	12	10
7.027	14	14	14	12	14	12	12	12	12	12	12	10
7.047	14	14	14	12	14	12	12	12	12	12	12	10
7.0671	16	14	14	12	14	12	12	12	12	12	12	10
7.0871	16	14	14	12	14	12	12	12	12	12	12	10
7.1071	16	14	14	12	14	12	12	12	12	12	12	10
7.1271	16	14	14	12	14	12	12	12	12	12	12	10
7.1471	16	14	14	12	14	12	12	12	12	12	12	10
7.1672	16	14	14	12	14	12	12	12	12	12	12	10
7.1872	16	14	14	12	14	12	12	12	12	12	12	10
7.2072	16	14	14	12	14	12	12	12	12	12	12	10
7.2272	16	14	14	12	14	12	12	12	12	12	12	10
7.2472	16	14	14	12	14	12	12	12	12	12	12	10
7.2673	16	14	14	12	14	12	12	12	12	12	12	10
7.2873	16	14	14	12	14	12	12	12	12	12	12	10
7.3073	16	14	14	12	14	12	12	12	12	12	12	10
7.3273	16	14	14	12	14	12	12	12	12	12	12	10
7.3473	16	14	14	12	14	12	12	12	12	12	12	10
7.3674	16	14	14	12	14	12	12	12	12	12	12	10
7.3874	16	14	14	12	14	12	12	12	12	12	12	10
7.4074	16	14	14	12	14	12	12	12	12	12	12	10
7.4274	16	14	14	12	14	12	12	12	12	12	12	10
7.4474	16	14	14	12	14	12	12	12	12	12	12	10
7.4675	16	14	14	12	14	12	12	12	12	12	12	10
7.4875	16	14	14	12	14	12	12	12	12	12	12	10
7.5075	16	14	14	12	14	12	12	12	12	12	12	10
7.5275	16	14	14	12	14	12	12	12	12	12	12	10
7.5475	16	14	14	12	14	12	12	12	12	12	12	10
7.5676	16	16	14	12	14	12	12	12	12	12	12	10
7.5876	16	16	14	12	14	12	12	12	12	12	12	10
7.6076	16	16	14	12	14	12	12	12	12	12	12	10
7.6276	16	16	14	12	14	12	12	12	12	12	12	10
7.6476	16	16	14	12	14	12	12	12	12	12	12	10
7.6677	16	16	14	12	14	12	12	12	12	12	12	10
7.6877	16	16	14	12	14	12	12	12	12	12	12	10
7.7077	16	16	14	12	14	12	12	12	12	12	12	10
7.7277	16	16	14	12	14	12	12	12	12	12	12	10
7.7477	16	16	14	12	14	12	12	12	12	12	12	10
7.7678	16	16	14	12	14	12	12	12	12	12	12	10
7.7878	16	16	14	12	14	12	12	12	12	12	12	10
7.8078	16	16	14	12	14	12	12	12	12	12	12	10
7.8278	16	16	14	12	14	14	12	12	12	12	12	10
7.8478	16	16	14	12	14	14	12	12	12	12	12	10
7.8679	16	16	14	12	14	14	12	12	12	12	12	10
7.8879	16	16	14	12	14	14	12	12	12	12	12	10
7.9079	16	16	14	12	14	14	12	12	12	12	12	10
7.9279	16	16	14	12	14	14	12	12	12	12	12	10
7.9479	16	16	14	12	14	14	12	12	12	12	12	10
7.968	16	16	14	12	14	14	12	12	12	12	12	10
7.988	16	16	14	12	14	14	12	12	12	12	12	10
8.008	16	16	14	12	14	14	12	12	12	12	12	10
8.028	16	16	14	14	14	14	12	12	12	12	12	10
8.048	16	16	14	14	14	14	12	12	12	12	12	10
8.0681	16	16	14	14	14	14	12	12	12	12	12	10
8.0881	16	16	14	14	14	14	12	12	12	12	12	10
8.1081	16	16	14	14	14	14	12	12	12	12	12	10
8.1281	16	16	14	14	14	14	12	12	12	12	12	10
8.1481	16	16	14	14	14	14	12	12	12	12	12	10
8.1682	16	16	14	14	14	14	12	12	12	12	12	10
8.1882	16	16	14	14	14	14	12	12	12	12	12	10
8.2082	16	16	14	14	14	14	12	12	12	12	12	10
8.2282	16	16	14	14	14	14	12	12	12	12	12	10
8.2482	16	16	14	14	14	14	12	12	12	12	12	10
8.2683	16	16	14	14	14	14	12	12	12	12	12	10
8.2883	16	16	14	14	14	14	12	12	12	12	12	10
8.3083	16	16	14	14	14	14	12	12	12	12	12	10
8.3283	16	16	14	14	14	14	12	12	12	12	12	12
8.3483	16	16	14	14	14	14	12	12	12	12	12	12
8.3684	16	16	14	14	14	14	12	12	12	12	12	12
8.3884	16	16	14	14	14	14	12	12	12	12	12	12
8.4084	16	16	14	14	14	14	12	12	12	12	12	12
8.4284	16	16	14	14	14	14	12	12	12	12	12	12
8.4484	16	16	14	14	14	14	12	12	12	12	12	12
8.4685	16	16	14	14	14	14	12	12	12	12	12	12
8.4885	16	16	14	14	14	14	12	12	12	12	12	12
8.5085	16	16	14	14	14	14	12	12	12	12	12	12
8.5285	16	16	14	14	14	14	12	12	12	12	12	12
8.5485	16	16	14	14	14	14	12	12	12	12	12	12
8.5686	16	16	14	14	14	14	12	12	12	12	12	12
8.5886	16	16	14	14	14	14	12	12	12	12	12	12
8.6086	16	16	14	14	14	14	12	12	12	12	12	12
8.6286	16	16	14	14	14	14	12	12	12	12	12	12
8.6486	16	16	14	14	14	14	12	12	12	12	12	12
8.6687	16	16	14	14	14	14	12	12	12	12	12	12
8.6887	16	16	14	14	14	14	12	12	12	12	12	12
8.7087	16	16	14	14	14	14	12	12	12	12	12	12
8.7287	16	16	14	14	14	14	12	12	12	12	12	12
8.7487	16	16	14	14	14	14	12	12	12	12	12	12
8.7688	16	16	14	14	14	14	12	12	12	12	12	12
8.7888	16	16	14	14	14	14	12	12	12	12	12	12
8.8088	16	16	14	14	14	14	12	12	12	12	12	12
8.8288	16	16	14	14	14	14	12	12	12	12	12	12
8.8488	16	16	14	14	14	14	12	12	12	12	12	12
8.8689	16	16	14	14	14	14	12	12	12	12	12	12
8.8889	16	16	14	14	14	14	12	12	12	12	12	12
8.9089	16	16	14	14	14	14	12	12	12	12	12	12
8.9289	16	16	14	14	14	14	12	12	12	12	12	12
8.9489	16	16	14	14	14	14	12	12	12	12	12	12
8.969	16	16	14	14	14	14	12	12	12	12	12	12
8.989	16	16	14	14	14	14	12	12	12	12	12	12
9.009	16	16	14	14	14	14	12	12	12	12	12	12
9.029	16	16	14	14	14	14	12	12	12	12	12	12
9.049	16	16	14	14	14	14	12	12	12	12	12	12
9.0691	16	16	14	14	14	14	12	12	12	12	12	12
9.0891	16	16	14	14	14	14	12	12	12	12	12	12
9.1091	16	16	14	14	14	14	12	12	12	12	12	12
9.1291	16	16	14	14	14	14	12	12	12	12	12	12
9.1491	16	16	14	14	14	14	12	12	12	12	12	12
9.1692	16	16	14	14	14	14	12	12	12	12	12	12
9.1892	16	16	14	14	14	14	12	12	12	12	12	12
9.2092	16	16	14	14	14	14	12	12	12	12	12	12
9.2292	16	16	14	14	14	14	12	12	12	12	12	12
9.2492	16	16	14	14	14	14	12	12	12	12	12	12
9.2693	16	16	14	14	14	14	12	12	12	12	12	12
9.2893	16	16	14	14	14	14	12	12	12	12	12	12
9.3093	16	16	14	14	14	14	12	12	12	12	12	12
9.3293	16	16	14	14	14	14	12	12	12	12	12	12
9.3493	16	16	14	14	14	14	12	12	12	12	12	12
9.3694	16	16	14	14	14	14	12	12	12	12	12	12
9.3894	16	16	14	14	14	14	12	12	12	12	12	12
9.4094	16	16	14	14	14	14	12	12	12	12	12	12
9.4294	16	16	14	14	14	14	12	12	12	12	12	12
9.4494	16	16	14	14	14	14	12	12	12	12	12	12
9.4695	16	16	14	14	14	14	12	12	12	12	12	12
9.4895	16	16	14	14	14	14	12	12	12	12	12	12
9.5095	16	16	14	14	14	14	12	12	12	12	12	12
9.5295	16	16	14	14	14	14	12	12	12	12	12	12
9.5495	16	16	14	14	14	14	12	12	12	12	12	12
9.5696	16	16	14	14	14	14	12	12	12	12	12	12
9.5896	16	16	14	14	14	14	12	12	12	12	12	12
9.6096	16	16	14	14	14	14	12	12	12	12	12	12
9.6296	16	16	14	14	14	14	12	12	12	12	12	12
9.6496	16	16	14	14	14	14	12	12	12	12	12	12
9.6697	16	16	14	14	14	14	12	12	12	12	12	12
9.6897	16	16	14	14	14	14	12	12	12	12	12	12
9.7097	16	16	14	14	14	14	12	12	12	12	12	12
9.7297	16	16	14	14	14	14	12	12	12	12	12	12
9.7497	16	16	14	14	14	14	12	12	12	12	12	12
9.7698	16	16	14	14	14	14	12	12	12	12	12	12
9.7898	16	16	14	14	14	14	12	12	12	12	12	12
9.8098	16	16	14	14	14	14	12	12	12	12	12	12
9.8298	16	16	14	14	14	14	12	12	12	12	12	12
9.8498	16	16	14	14	14	14	12	12	12	12	12	12
9.8699	16	16	14	14	14	14	12	12	12	12	12	12
9.8899	16	16	14	14	14	14	12	12	12	12	12	12
9.9099	16	16	14	14	14	14	12	12	12	12	12	12
9.9299	16	16	14	14	14	14	12	12	12	12	12	12
9.9499	16	16	14	14	14	14	12	12	12	12	12	12
9.97	16	16	14	14	14	14	12	12	12	12	12	12
9.99	16	16	14	14	14	14	12	12	12	12	12	12
10.01	16	16	14	14	14	14	12	12	12	12	12	12
10.03	16	16	14	14	14	14	12	12	12	12	12	12
10.05	16	16	14	14	14	14	12	12	12	12	12	12
10.07	16	16	14	14	14	14	12	12	12	12	12	12
10.09	16	16	14	14	14	14	12	12	12	12	12	12
10.11	16	16	14	14	14	14	12	12	12	12	12	12
10.13	16	16	14	14	14	14	12	12	12	12	12	12
10.15	16	16	14	14	14	14	12	12	12	12	12	12
10.17	16	16	14	14	14	14	12	12	12	12	12	12
10.19	16	16	14	14	14	14	12	12	12	12	12	12
10.21	16	16	14	14	14	14	12	12	12	12	12	12
10.23	16	16	14	14	14	14	12	12	12	12	12	12
10.25	16	16	14	14	14	14	12	12	12	12	12	12
10.27	16	16	14	14	14	14	12	12	12	12	12	12
10.29	16	16	14	14	14	14	12	12	12	12	12	12
10.31	16	16	14	14	14	14	12	12	12	12	12	12
10.33	16	16	14	14	14	14	12	12	12	12	12	12
10.35	16	16	14	14	14	14	12	12	12	12	12	12
10.37	16	16	14	14	14	14	12	12	12	12	12	12
10.39	16	16	14	14	14	14	12	12	12	12	12	12
10.41	16	16	14	14	14	14	12	12	12	12	12	12
10.43	16	16	14	14	14	14	12	12	12	12	12	12
10.45	16	16	14	14	14	14	12	12	12	12	12	12
10.47	16	16	14	14	14	14	12	12	12	12	12	12
10.49	16	16	14	14	14	14	12	12	12	12	12	12
10.511	16	16	14	14	14	14	12	12	12	12	12	12
10.531	16	16	14	14	14	14	12	12	12	12	12	12
10.551	16	16	14	14	14	14	12	12	12	12	12	12
10.571	16	16	14	14	14	14	12	12	12	12	12	12
10.591	16	16	14	14	14	14	12	12	12	12	12	12
10.611	16	16	14	14	14	14	12	12	12	12	12	12
10.631	16	16	14	14	14	14	12	12	12	12	12	12
10.651	16	16	14	14	14	14	12	12	12	12	12	12
10.671	16	16	14	14	14	14	12	12	12	12	12	12
10.691	16	16	14	14	14	14	12	12	12	12	12	12
10.711	16	16	14	14	14	14	12	12	12	12	12	12
10.731	16	16	14	14	14	14	12	12	12	12	12	12
10.751	16	16	14	14	14	14	12	12	12	12	12	12
10.771	16	16	14	14	14	14	12	12	12	12	12	12
10.791	16	16	14	14	14	14	12	12	12	12	12	12
10.811	16	16	14	14	14	14	12	12	12	12	12	12
10.831	16	16	14	14	14	14	12	12	12	12	12	12
10.851	16	16	14	14	14	14	12	12	12	12	12	12
10.871	16	16	14	14	14	14	12	12	12	12	12	12
10.891	16	16	14	14	14	14	12	12	12	12	12	12
10.911	16	16	14	14	14	14	14	12	12	12	12	12
10.931	16	16	14	14	14	14	14	12	12	12	12	12
10.951	16	16	14	14	14	14	14	12	12	12	12	12
10.971	16	16	14	14	14	14	14	12	12	12	12	12
10.991	16	16	14	14	14	14	14	12	12	12	12	12
11.011	16	16	14	14	14	14	14	12	12	12	12	12
11.031	16	16	14	14	14	14	14	12	12	12	12	12
11.051	16	16	14	14	14	14	14	12	12	12	12	12
11.071	16	16	14	14	14	14	14	12	12	12	12	12
11.091	16	16	14	14	14	14	14	12	12	12	12	12
11.111	16	16	14	14	14	14	14	12	12	12	12	12
11.131	16	16	14	14	14	14	14	12	12	12	12	12
11.151	16	16	14	14	14	14	14	12	12	12	12	12
11.171	16	16	14	14	14	14	14	12	12	12	12	12
11.191	16	16	14	14	14	14	14	12	12	12	12	12
11.211	16	16	14	14	14	14	14	12	12	12	12	12
11.231	16	16	14	14	14	14	14	12	12	12	12	12
11.251	16	16	14	14	14	14	14	12	12	12	12	12
11.271	16	16	14	14	14	14	14	12	14	12	12	12
11.291	16	16	14	14	14	14	14	12	14	12	12	12
11.311	16	16	14	14	14	14	14	12	14	12	12	12
11.331	16	16	14	14	14	14	14	12	14	12	12	12
11.351	16	16	14	14	14	14	14	12	14	12	12	12
11.371	16	16	14	14	14	14	14	12	14	12	12	12
11.391	16	16	14	14	14	14	14	12	14	12	12	12
11.411	16	16	14	14	14	14	14	12	14	12	12	12
11.431	16	16	14	14	14	14	14	12	14	12	12	12
11.451	16	16	14	14	14	14	14	12	14	12	12	12
11.471	16	16	14	14	14	14	14	12	14	12	12	12
11.491	16	16	14	14	14	14	14	12	14	12	12	12
11.512	16	16	14	14	14	14	14	12	14	12	12	12
11.532	16	16	16	14	14	14	14	12	14	12	12	12
11.552	16	16	16	14	14	14	14	12	14	12	12	12
11.572	16	16	16	14	14	14	14	12	14	12	12	12
11.592	16	16	16	14	14	14	14	12	14	12	12	12
11.612	16	16	16	14	14	14	14	12	14	12	12	12
11.632	16	16	16	14	14	14	14	12	14	12	12	12
11.652	16	16	16	14	14	14	14	12	14	12	12	12
11.672	16	16	16	14	14	14	14	12	14	12	12	12
11.692	16	16	16	14	14	14	14	12	14	12	12	12
11.712	16	16	16	14	14	14	14	12	14	12	12	12
11.732	16	16	16	14	14	14	14	12	14	12	12	12
11.752	16	16	16	14	14	14	14	12	14	12	12	12
11.772	16	16	16	14	14	14	14	12	14	12	12	12
11.792	16	16	16	14	14	14	14	12	14	12	12	12
11.812	16	16	16	14	14	14	14	12	14	12	12	12
11.832	16	16	16	14	14	14	14	12	14	12	12	12
11.852	16	16	16	14	14	14	14	12	14	12	12	12
11.872	16	16	16	14	14	14	14	12	14	12	12	12
11.892	16	16	16	14	14	14	14	12	14	12	12	12
11.912	16	16	16	14	14	14	14	12	14	12	12	12
11.932	16	16	16	14	14	14	14	12	14	12	12	12
11.952	16	16	16	14	14	14	14	12	14	12	12	12
11.972	16	16	16	14	14	14	14	12	14	12	12	12
11.992	16	16	16	14	14	14	14	12	14	12	12	12
12.012	16	16	16	14	14	14	14	12	14	12	12	12
12.032	16	16	16	14	14	14	14	12	14	12	12	12
12.052	16	16	16	14	14	14	14	12	14	12	12	12
12.072	16	16	16	14	14	14	14	12	14	12	12	12
12.092	16	16	16	14	14	14	14	12	14	12	12	12
12.112	16	16	16	14	14	14	14	12	14	12	12	12
12.132	16	16	16	14	14	14	14	12	14	12	12	12
12.152	16	16	16	14	14	14	14	12	14	12	12	12
12.172	16	16	16	14	14	14	14	12	14	12	12	12
12.192	16	16	16	14	14	14	14	12	14	12	12	12
12.212	16	16	16	14	14	14	14	12	14	12	12	12
12.232	16	16	16	14	14	14	14	12	14	12	12	12
12.252	16	16	16	14	14	14	14	12	14	12	12	12
12.272	16	16	16	14	14	14	14	12	14	12	12	12
12.292	16	16	16	14	14	14	14	12	14	12	12	12
12.312	16	16	16	14	14	14	14	12	14	12	12	12
12.332	16	16	16	14	14	14	14	12	14	12	12	12
12.352	16	16	16	14	14	14	14	12	14	12	12	12
12.372	16	16	16	14	14	14	14	12	14	12	12	12
12.392	16	16	16	14	14	14	14	12	14	12	12	12
12.412	16	16	16	14	14	14	14	12	14	12	12	12
12.432	16	16	16	14	14	14	14	12	14	12	12	12
12.452	16	16	16	14	14	14	14	12	14	12	12	12
12.472	16	16	16	14	14	14	14	12	14	12	12	12
12.492	16	16	16	14	14	14	14	12	14	12	12	12
12.513	16	16	16	14	14	14	14	12	14	12	12	12
12.533	16	16	16	14	14	14	14	12	14	12	12	12
12.553	16	16	16	14	14	14	14	12	14	12	12	12
12.573	16	16	16	14	14	14	14	12	14	12	12	12
12.593	16	16	16	14	14	14	14	12	14	12	12	12
12.613	16	16	16	14	14	14	14	12	14	12	12	12
12.633	16	16	16	14	14	14	14	12	14	12	12	12
12.653	16	16	16	14	14	14	14	12	14	12	12	12
12.673	16	16	16	14	14	14	14	12	14	12	12	12
12.693	16	16	16	14	14	14	14	12	14	12	12	12
12.713	16	16	16	14	14	14	14	12	14	12	12	12
12.733	16	16	16	14	14	14	14	12	14	12	12	12
12.753	16	16	16	14	14	14	14	12	14	12	12	12
12.773	16	16	16	14	14	14	14	12	14	12	12	12
12.793	16	16	16	14	14	14	14	12	14	12	12	12
12.813	16	16	16	14	14	14	14	12	14	12	12	12
12.833	16	16	16	14	14	14	14	12	14	14	12	12
12.853	16	16	16	14	14	14	14	12	14	14	12	12
12.873	16	16	16	14	14	14	14	12	14	14	12	12
12.893	16	16	16	14	14	14	14	12	14	14	12	12
12.913	16	16	16	14	14	14	14	12	14	14	12	12
12.933	16	16	16	14	14	14	14	12	14	14	12	12
12.953	16	16	16	14	14	14	14	12	14	14	12	12
12.973	16	16	16	14	14	14	14	12	14	14	12	12
12.993	16	16	16	14	14	14	14	12	14	14	12	12
13.013	16	16	16	14	14	14	14	12	14	14	12	12
13.033	16	16	16	14	14	14	14	12	14	14	12	12
13.053	16	16	16	14	14	14	14	12	14	14	12	12
13.073	16	16	16	14	14	14	14	12	14	14	12	12
13.093	16	16	16	14	14	14	14	12	14	14	12	12
13.113	16	16	16	14	14	14	14	12	14	14	12	12
13.133	16	16	16	14	14	14	14	12	14	14	12	12
13.153	16	16	16	14	14	14	14	12	14	14	12	12
13.173	16	16	16	14	14	14	14	12	14	14	12	12
13.193	16	16	16	14	14	14	14	12	14	14	12	12
13.213	16	16	16	14	14	14	14	12	14	14	12	12
13.233	16	16	16	14	14	14	14	12	14	14	12	12
13.253	16	16	16	14	14	14	14	12	14	14	12	12
13.273	16	16	16	14	14	14	14	12	14	14	12	12
13.293	16	16	16	14	14	14	14	12	14	14	12	12
13.313	16	16	16	14	14	14	14	12	14	14	12	12
13.333	16	16	16	14	14	14	14	12	14	14	12	12
13.353	16	16	16	14	14	14	14	12	14	14	12	12
13.373	16	16	16	14	14	14	14	12	14	14	12	12
13.393	16	16	16	14	14	14	14	12	14	14	12	12
13.413	16	16	16	14	14	14	14	12	14	14	12	12
13.433	16	16	16	14	14	14	14	12	14	14	12	12
13.453	16	16	16	14	14	14	14	12	14	14	12	12
13.473	16	16	16	14	14	14	14	12	14	14	12	12
13.493	16	16	16	14	14	14	14	12	14	14	12	12
13.514	16	16	16	14	14	14	14	12	14	14	12	12
13.534	16	16	16	14	14	14	14	12	14	14	12	12
13.554	16	16	16	14	14	14	14	12	14	14	12	12
13.574	16	16	16	14	14	14	14	12	14	14	12	12
13.594	16	16	16	14	14	14	14	12	14	14	12	12
13.614	16	16	16	14	14	14	14	12	14	14	12	12
13.634	16	16	16	14	14	14	14	12	14	14	12	12
13.654	16	16	16	14	14	14	14	12	14	14	12	12
13.674	16	16	16	14	14	14	14	12	14	14	12	12
13.694	16	16	16	14	14	14	14	12	14	14	12	12
13.714	16	16	16	14	14	14	14	12	14	14	12	12
13.734	16	16	16	14	14	14	14	12	14	14	12	12
13.754	16	16	16	14	14	14	14	12	14	14	12	12
13.774	16	16	16	14	14	14	14	12	14	14	12	12
13.794	16	16	16	14	14	14	14	12	14	14	12	12
13.814	16	16	16	14	14	14	14	12	14	14	12	12
13.834	16	16	16	14	14	14	14	12	14	14	12	12
13.854	16	16	16	14	14	14	14	12	14	14	12	12
13.874	16	16	16	14	14	14	14	12	14	14	12	12
13.894	16	16	16	14	14	14	14	12	14	14	12	12
13.914	16	16	16	14	14	14	14	12	14	14	12	12
13.934	16	16	16	14	14	14	14	12	14	14	12	12
13.954	16	16	16	14	14	14	14	12	14	14	12	12
13.974	16	16	16	14	14	14	14	12	14	14	12	12
13.994	16	16	16	14	14	14	14	12	14	14	12	12
14.014	16	16	16	14	14	14	14	12	14	14	12	12
14.034	16	16	16	14	14	14	14	12	14	14	12	12
14.054	16	16	16	14	14	14	14	12	14	14	12	12
14.074	18	16	16	14	14	14	14	12	14	14	12	12
14.094	18	16	16	14	14	14	14	12	14	14	12	12
14.114	18	16	16	14	14	14	14	12	14	14	12	12
14.134	18	16	16	14	14	14	14	12	14	14	12	12
14.154	18	16	16	14	14	14	14	12	14	14	12	12
14.174	18	16	16	14	14	14	14	12	14	14	12	12
14.194	18	16	16	14	14	14	14	12	14	14	12	12
14.214	18	16	16	14	14	14	14	12	14	14	12	12
14.234	18	16	16	14	14	14	14	12	14	14	12	12
14.254	18	16	16	14	14	14	14	12	14	14	12	12
14.274	18	16	16	14	14	14	14	12	14	14	12	12
14.294	18	16	16	14	14	14	14	12	14	14	12	12
14.314	18	16	16	14	14	14	14	12	14	14	12	12
14.334	18	16	16	14	14	14	14	12	14	14	12	12
14.354	18	16	16	14	14	14	14	12	14	14	12	12
14.374	18	16	16	14	14	14	14	12	14	14	12	12
14.394	18	16	16	14	14	14	14	12	14	14	12	12
14.414	18	16	16	14	14	14	14	12	14	14	12	12
14.434	18	16	16	14	14	14	14	12	14	14	12	12
14.454	18	16	16	14	14	14	14	12	14	14	12	12
14.474	18	16	16	14	14	14	14	12	14	14	12	12
14.494	18	16	16	14	14	14	14	12	14	14	12	12
14.515	18	16	16	14	14	14	14	12	14	14	12	12
14.535	18	16	16	14	14	14	14	12	14	14	12	12
14.555	18	16	16	14	14	14	14	12	14	14	12	12
14.575	18	16	16	14	14	14	14	12	14	14	12	12
14.595	18	16	16	14	14	14	14	12	14	14	12	12
14.615	18	16	16	14	14	14	14	12	14	14	12	12
14.635	18	16	16	14	14	14	14	12	14	14	12	12
14.655	18	16	16	14	14	14	14	12	14	14	12	12
14.675	18	16	16	14	14	14	14	12	14	14	12	12
14.695	18	16	16	14	14	14	14	12	14	14	12	12
14.715	18	16	16	14	14	14	14	12	14	14	12	12
14.735	18	16	16	14	14	14	14	12	14	14	12	12
14.755	18	16	16	14	14	14	14	12	14	14	12	12
14.775	18	16	16	14	14	14	14	12	14	14	12	12
14.795	18	16	16	14	14	14	14	12	14	14	12	12
14.815	18	16	16	14	14	14	14	12	14	14	12	12
14.835	18	16	16	14	14	14	14	12	14	14	12	12
14.855	18	16	16	14	14	14	14	12	14	14	12	12
14.875	18	16	16	14	14	14	14	12	14	14	12	12
14.895	18	16	16	14	14	14	14	12	14	14	12	12
14.915	18	16	16	14	14	14	14	14	14	14	12	12
14.935	18	16	16	14	14	14	14	14	14	14	12	12
14.955	18	16	16	14	14	14	14	14	14	14	12	12
14.975	18	16	16	14	14	14	14	14	14	14	12	12
14.995	18	16	16	14	14	14	14	14	14	14	12	12
15.015	18	16	16	14	14	14	14	14	14	14	12	12
15.035	18	16	16	14	14	14	14	14	14	14	12	12
15.055	18	16	16	14	14	14	14	14	14	14	12	12
15.075	18	16	16	14	14	14	14	14	14	14	12	12
15.095	18	16	16	14	14	14	14	14	14	14	12	12
15.115	18	16	16	14	14	14	14	14	14	14	12	12
15.135	18	16	16	14	14	14	14	14	14	14	12	12
15.155	18	16	16	14	14	14	14	14	14	14	12	12
15.175	18	16	16	14	14	14	14	14	14	14	12	12
15.195	18	16	16	14	14	14	14	14	14	14	12	12
15.215	18	16	16	14	14	14	14	14	14	14	12	12
15.235	18	16	16	14	14	14	14	14	14	14	12	12
15.255	18	16	16	14	14	14	14	14	14	14	12	12
15.275	18	16	16	14	14	14	14	14	14	14	12	12
15.295	18	16	16	14	14	14	14	14	14	14	12	12
15.315	18	16	16	14	14	14	14	14	14	14	12	12
15.335	18	16	16	14	14	14	14	14	14	14	12	12
15.355	18	16	16	14	14	14	14	14	14	14	12	12
15.375	18	16	16	14	14	14	14	14	14	14	12	12
15.395	18	16	16	14	14	14	14	14	14	14	12	12
15.415	18	16	16	14	14	14	14	14	14	14	12	12
15.435	18	16	16	14	14	14	14	14	14	14	12	12
15.455	18	16	16	14	14	14	14	14	14	14	12	12
15.475	18	16	16	14	14	14	14	14	14	14	12	12
15.495	18	16	16	14	14	14	14	14	14	14	12	12
15.516	18	16	16	14	14	14	14	14	14	14	12	12
15.536	18	16	16	14	14	14	14	14	14	14	12	12
15.556	18	16	16	14	14	14	14	14	14	14	12	12
15.576	18	16	16	14	14	14	14	14	14	14	12	12
15.596	18	16	16	14	14	14	14	14	14	14	12	12
15.616	18	16	16	14	14	14	14	14	14	14	12	12
15.636	18	16	16	14	14	14	14	14	14	14	12	12
15.656	18	16	16	14	14	14	14	14	14	14	12	12
15.676	18	16	16	14	14	14	14	14	14	14	12	12
15.696	18	16	16	14	14	14	14	14	14	14	12	12
15.716	18	16	16	14	14	14	14	14	14	14	12	12
15.736	18	16	16	14	14	14	14	14	14	14	12	12
15.756	18	16	16	14	14	14	14	14	14	14	12	12
15.776	18	16	16	14	14	14	14	14	14	14	12	12
15.796	18	16	16	14	14	14	14	14	14	14	12	12
15.816	18	16	16	14	14	14	14	14	14	14	12	12
15.836	18	16	16	14	14	14	14	14	14	14	12	12
15.856	18	16	16	14	14	14	14	14	14	14	12	12
15.876	18	16	16	14	14	14	14	14	14	14	12	12
15.896	18	16	16	14	14	14	14	14	14	14	12	12
15.916	18	16	16	14	14	14	14	14	14	14	12	12
15.936	18	16	16	14	14	14	14	14	14	14	12	12
15.956	18	16	16	14	14	14	14	14	14	14	12	12
15.976	18	16	16	14	14	14	14	14	14	14	12	12
15.996	18	16	16	14	14	14	14	14	14	14	12	12
16.016	18	16	16	14	14	14	14	14	14	14	12	12
16.036	18	16	16	14	14	14	14	14	14	14	12	12
16.056	18	16	16	14	14	14	14	14	14	14	12	12
16.076	18	16	16	14	14	14	14	14	14	14	12	12
16.096	18	18	16	14	14	14	14	14	14	14	12	12
16.116	18	18	16	14	14	14	14	14	14	14	12	12
16.136	18	18	16	14	14	14	14	14	14	14	12	12
16.156	18	18	16	14	14	14	14	14	14	14	12	12
16.176	18	18	16	14	14	14	14	14	14	14	12	12
16.196	18	18	16	14	14	14	14	14	14	14	12	12
16.216	18	18	16	14	14	14	14	14	14	14	12	12
16.236	18	18	16	14	14	14	14	14	14	14	12	12
16.256	18	18	16	14	14	14	14	14	14	14	12	12
16.276	18	18	16	14	14	14	14	14	14	14	12	12
16.296	18	18	16	14	14	14	14	14	14	14	12	12
16.316	18	18	16	14	14	14	14	14	14	14	12	12
16.336	18	18	16	14	14	14	14	14	14	14	12	12
16.356	18	18	16	14	14	14	14	14	14	14	12	12
16.376	18	18	16	14	14	14	14	14	14	14	14	12
16.396	18	18	16	14	14	14	14	14	14	14	14	12
16.416	18	18	16	14	14	14	14	14	14	14	14	12
16.436	18	18	16	14	14	14	14	14	14	14	14	12
16.456	18	18	16	14	14	14	14	14	14	14	14	12
16.476	18	18	16	14	14	14	14	14	14	14	14	12
16.496	18	18	16	14	14	14	14	14	14	14	14	12
16.517	18	18	16	14	14	14	14	14	14	14	14	12
16.537	18	18	16	14	14	14	14	14	14	14	14	12
16.557	18	18	16	14	14	14	14	14	14	14	14	12
16.577	18	18	16	14	14	14	14	14	14	14	14	12
16.597	18	18	16	14	14	14	14	14	14	14	14	12
16.617	18	18	16	14	14	14	14	14	14	14	14	12
16.637	18	18	16	14	14	14	14	14	14	14	14	12
16.657	18	18	16	14	14	14	14	14	14	14	14	12
16.677	18	18	16	14	14	14	14	14	14	14	14	12
16.697	18	18	16	14	14	14	14	14	14	14	14	12
16.717	18	18	16	14	14	14	14	14	14	14	14	12
16.737	18	18	16	14	14	14	14	14	14	14	14	12
16.757	18	18	16	14	14	14	14	14	14	14	14	12
16.777	18	18	16	14	14	14	14	14	14	14	14	12
16.797	18	18	16	14	14	14	14	14	14	14	14	12
16.817	18	18	16	14	14	14	14	14	14	14	14	12
16.837	18	18	16	14	14	14	14	14	14	14	14	12
16.857	18	18	16	14	14	14	14	14	14	14	14	12
16.877	18	18	16	14	14	14	14	14	14	14	14	12
16.897	18	18	16	14	14	14	14	14	14	14	14	12
16.917	18	18	16	14	14	14	14	14	14	14	14	12
16.937	18	18	16	14	14	14	14	14	14	14	14	12
16.957	18	18	16	14	14	14	14	14	14	14	14	12
16.977	18	18	16	14	14	14	14	14	14	14	14	12
16.997	18	18	16	14	14	14	14	14	14	14	14	12
17.017	18	18	16	14	14	14	14	14	14	14	14	12
17.037	18	18	16	14	14	14	14	14	14	14	14	12
17.057	18	18	16	14	14	14	14	14	14	14	14	12
17.077	18	18	16	14	14	14	14	14	14	14	14	12
17.097	18	18	16	14	14	14	14	14	14	14	14	12
17.117	18	18	16	14	14	14	14	14	14	14	14	12
17.137	18	18	16	14	14	14	14	14	14	14	14	12
17.157	18	18	16	14	14	14	14	14	14	14	14	12
17.177	18	18	16	14	14	14	14	14	14	14	14	12
17.197	18	18	16	14	14	14	14	14	14	14	14	12
17.217	18	18	16	14	14	14	14	14	14	14	14	12
17.237	18	18	16	14	14	14	14	14	14	14	14	12
17.257	18	18	16	14	14	14	14	14	14	14	14	12
17.277	18	18	16	14	14	14	14	14	14	14	14	12
17.297	18	18	16	14	14	14	14	14	14	14	14	12
17.317	18	18	16	14	14	14	14	14	14	14	14	12
17.337	18	18	16	14	14	14	14	14	14	14	14	12
17.357	18	18	16	14	14	14	14	14	14	14	14	12
17.377	18	18	16	14	14	14	14	14	14	14	14	12
17.397	18	18	16	14	14	14	14	14	14	14	14	12
17.417	18	18	16	14	14	14	14	14	14	14	14	12
17.437	18	18	16	14	14	14	14	14	14	14	14	12
17.457	18	18	16	14	14	14	14	14	14	14	14	12
17.477	18	18	16	14	14	14	14	14	14	14	14	12
17.497	18	18	16	14	14	14	14	14	14	14	14	12
17.518	18	18	16	16	14	14	14	14	14	14	14	12
17.538	18	18	16	16	14	14	14	14	14	14	14	12
17.558	18	18	16	16	14	14	14	14	14	14	14	12
17.578	18	18	16	16	14	14	14	14	14	14	14	12
17.598	18	18	16	16	14	14	14	14	14	14	14	12
17.618	18	18	16	16	14	14	14	14	14	14	14	12
17.638	18	18	16	16	14	14	14	14	14	14	14	12
17.658	18	18	16	16	14	14	14	14	14	14	14	12
17.678	18	18	16	16	14	14	14	14	14	14	14	12
17.698	18	18	16	16	14	14	14	14	14	14	14	12
17.718	18	18	16	16	14	14	14	14	14	14	14	12
17.738	18	18	16	16	14	14	14	14	14	14	14	12
17.758	18	18	16	16	14	14	14	14	14	14	14	12
17.778	18	18	16	16	14	14	14	14	14	14	14	12
17.798	18	18	16	16	14	14	14	14	14	14	14	12
17.818	18	18	16	16	14	14	14	14	14	14	14	12
17.838	18	18	16	16	14	14	14	14	14	14	14	12
17.858	18	18	16	16	14	14	14	14	14	14	14	12
17.878	18	18	16	16	14	14	14	14	14	14	14	12
17.898	18	18	16	16	14	14	14	14	14	14	14	12
17.918	18	18	16	16	14	14	14	14	14	14	14	12
17.938	18	18	16	16	14	14	14	14	14	14	14	12
17.958	18	18	16	16	14	14	14	14	14	14	14	12
17.978	18	18	16	16	14	14	14	14	14	14	14	12
17.998	18	18	16	16	14	14	14	14	14	14	14	12
18.018	18	18	16	16	14	14	14	14	14	14	14	12
18.038	18	18	16	16	14	14	14	14	14	14	14	12
18.058	18	18	16	16	14	14	14	14	14	14	14	12
18.078	18	18	16	16	14	14	14	14	14	14	14	12
18.098	18	18	16	16	14	14	14	14	14	14	14	12
18.118	18	18	16	16	14	14	14	14	14	14	14	12
18.138	18	18	16	16	14	14	14	14	14	14	14	12
18.158	18	18	16	16	16	14	14	14	14	14	14	12
18.178	18	18	16	16	16	14	14	14	14	14	14	12
18.198	18	18	16	16	16	14	14	14	14	14	14	12
18.218	18	18	16	16	16	14	14	14	14	14	14	12
18.238	18	18	16	16	16	14	14	14	14	14	14	12
18.258	18	18	16	16	16	14	14	14	14	14	14	12
18.278	18	18	16	16	16	14	14	14	14	14	14	12
18.298	18	18	16	16	16	14	14	14	14	14	14	12
18.318	18	18	16	16	16	14	14	14	14	14	14	12
18.338	18	18	16	16	16	14	14	14	14	14	14	12
18.358	18	18	16	16	16	14	14	14	14	14	14	12
18.378	18	18	16	16	16	14	14	14	14	14	14	12
18.398	18	18	16	16	16	14	14	14	14	14	14	12
18.418	18	18	16	16	16	14	14	14	14	14	14	12
18.438	18	18	16	16	16	14	14	14	14	14	14	12
18.458	18	18	16	16	16	14	14	14	14	14	14	12
18.478	18	18	16	16	16	14	14	14	14	14	14	12
18.498	18	18	16	16	16	14	14	14	14	14	14	12
18.519	18	18	16	16	16	14	14	14	14	14	14	12
18.539	18	18	16	16	16	14	14	14	14	14	14	12
18.559	18	18	16	16	16	14	14	14	14	14	14	12
18.579	18	18	16	16	16	14	14	14	14	14	14	12
18.599	18	18	16	16	16	14	14	14	14	14	14	12
18.619	18	18	16	16	16	14	14	14	14	14	14	12
18.639	18	18	16	16	16	14	14	14	14	14	14	12
18.659	18	18	16	16	16	14	14	14	14	14	14	12
18.679	18	18	16	16	16	14	14	14	14	14	14	12
18.699	18	18	16	16	16	14	14	14	14	14	14	12
18.719	18	18	16	16	16	14	14	14	14	14	14	12
18.739	18	18	16	16	16	14	14	14	14	14	14	12
18.759	18	18	16	16	16	14	14	14	14	14	14	12
18.779	18	18	16	16	16	14	14	14	14	14	14	12
18.799	18	18	16	16	16	14	14	14	14	14	14	12
18.819	18	18	16	16	16	14	14	14	14	14	14	12
18.839	18	18	16	16	16	14	14	14	14	14	14	12
18.859	18	18	16	16	16	14	14	14	14	14	14	12
18.879	18	18	16	16	16	14	14	14	14	14	14	12
18.899	18	18	16	16	16	14	14	14	14	14	14	12
18.919	18	18	16	16	16	14	14	14	14	14	14	12
18.939	18	18	16	16	16	14	14	14	14	14	14	12
18.959	18	18	16	16	16	14	14	14	14	14	14	12
18.979	18	18	16	16	16	14	14	14	14	14	14	12
18.999	18	18	16	16	16	14	14	14	14	14	14	12
19.019	18	18	16	16	16	14	14	14	14	14	14	12
19.039	18	18	16	16	16	14	14	14	14	14	14	12
19.059	18	18	16	16	16	14	14	14	14	14	14	12
19.079	18	18	16	16	16	14	14	14	14	14	14	12
19.099	18	18	16	16	16	14	14	14	14	14	14	12
19.119	18	18	16	16	16	14	14	14	14	14	14	12
19.139	18	18	16	16	16	14	14	14	14	14	14	12
19.159	18	18	16	16	16	14	14	14	14	14	14	12
19.179	18	18	16	16	16	14	14	14	14	14	14	12
19.199	18	18	16	16	16	14	14	14	14	14	14	12
19.219	18	18	16	16	16	14	14	14	14	14	14	12
19.239	18	18	16	16	16	14	14	14	14	14	14	12
19.259	18	18	16	16	16	14	14	14	14	14	14	12
19.279	18	18	16	16	16	14	14	14	14	14	14	12
19.299	18	18	16	16	16	14	14	14	14	14	14	12
19.319	18	18	16	16	16	14	14	14	14	14	14	12
19.339	18	18	16	16	16	14	14	14	14	14	14	12
19.359	18	18	16	16	16	14	14	14	14	14	14	12
19.379	18	18	16	16	16	14	14	14	14	14	14	12
19.399	18	18	16	16	16	14	14	14	14	14	14	12
19.419	18	18	16	16	16	14	14	14	14	14	14	12
19.439	18	18	16	16	16	14	14	14	14	14	14	12
19.459	18	18	16	16	16	14	14	14	14	14	14	12
19.479	18	18	16	16	16	14	14	14	14	14	14	12
19.499	18	18	16	16	16	14	14	14	14	14	14	12
19.52	18	18	16	16	16	14	14	14	14	14	14	12
19.54	18	18	16	16	16	14	14	14	14	14	14	12
19.56	18	18	16	16	16	14	14	14	14	14	14	12
19.58	18	18	16	16	16	14	14	14	14	14	14	12
19.6	18	18	16	16	16	14	14	14	14	14	14	12
19.62	18	18	16	16	16	14	14	14	14	14	14	12
19.64	18	18	16	16	16	14	14	14	14	14	14	12
19.66	18	18	16	16	16	14	14	14	14	14	14	12
19.68	18	18	16	16	16	14	14	14	14	14	14	12
19.7	18	18	16	16	16	14	14	14	14	14	14	12
19.72	18	18	16	16	16	14	14	14	14	14	14	12
19.74	18	18	16	16	16	14	14	14	14	14	14	12
19.76	18	18	16	16	16	14	14	14	14	14	14	12
19.78	18	18	16	16	16	14	14	14	14	14	14	12
19.8	18	18	16	16	16	14	14	14	14	14	14	12
19.82	18	18	16	16	16	14	14	14	14	14	14	12
19.84	18	18	16	16	16	14	14	14	14	14	14	12
19.86	18	18	16	16	16	14	14	14	14	14	14	14
19.88	18	18	16	16	16	14	14	14	14	14	14	14
19.9	18	18	16	16	16	14	14	14	14	14	14	14
19.92	18	18	16	16	16	14	14	14	14	14	14	14
19.94	18	18	16	16	16	14	14	14	14	14	14	14
19.96	18	18	16	16	16	14	14	14	14	14	14	14
19.98	18	18	16	16	16	14	14	14	14	14	14	14
20	18	18	16	16	16	14	14	14	14	14	14	14


==> figures/data/SW2D_error_time_basis/basis_local_reduced_model_indicator_SW2D_8.txt <==
Timing	Basis_1.05_1.1	Basis_1.05_1.2	Basis_1.05_1.3	Basis_1.1_1.1	Basis_1.1_1.2	Basis_1.1_1.3	Basis_1.2_1.1	Basis_1.2_1.2	Basis_1.2_1.3	Basis_1.3_1.1	Basis_1.3_1.2	Basis_1.3_1.3
0	8	8	8	8	8	8	8	8	8	8	8	8
0.02002	8	8	8	8	8	8	8	8	8	8	8	8
0.04004	8	8	8	8	8	8	8	8	8	8	8	8
0.06006	8	8	8	8	8	8	8	8	8	8	8	8
0.08008	10	8	8	8	10	8	8	8	10	8	8	8
0.1001	10	10	8	8	10	10	8	8	10	10	8	8
0.12012	10	10	10	10	10	10	10	10	10	10	10	10
0.14014	10	10	10	10	10	10	10	10	10	10	10	10
0.16016	10	10	10	10	10	10	10	10	10	10	10	10
0.18018	10	10	10	10	10	10	10	10	10	10	10	10
0.2002	10	10	10	10	10	10	10	10	10	10	10	10
0.22022	10	10	10	10	10	10	10	10	10	10	10	10
0.24024	10	10	10	10	10	10	10	10	10	10	10	10
0.26026	10	10	10	10	10	10	10	10	10	10	10	10
0.28028	10	10	10	10	10	10	10	10	10	10	10	10
0.3003	10	10	10	10	10	10	10	10	10	10	10	10
0.32032	10	10	10	10	10	10	10	10	10	10	10	10
0.34034	10	10	10	10	10	10	10	10	10	10	10	10
0.36036	10	10	10	10	10	10	10	10	10	10	10	10
0.38038	12	10	10	10	10	10	10	10	10	10	10	10
0.4004	12	12	10	10	12	10	10	10	10	10	10	10
0.42042	12	12	10	10	12	10	10	10	10	10	10	10
0.44044	12	12	10	10	12	12	10	10	12	10	10	10
0.46046	12	12	12	12	12	12	10	10	12	12	10	10
0.48048	14	12	12	12	12	12	12	12	12	12	12	10
0.5005	14	12	12	12	12	12	12	12	12	12	12	12
0.52052	14	14	12	12	12	12	12	12	12	12	12	12
0.54054	14	14	12	12	12	12	12	12	12	12	12	12
0.56056	14	14	14	12	14	14	12	12	12	12	12	12
0.58058	14	14	14	14	14	14	12	12	12	12	12	12
0.6006	14	14	14	14	14	14	12	12	14	12	12	12
0.62062	14	14	14	14	14	14	12	12	14	12	12	12
0.64064	14	14	14	14	14	14	12	12	14	12	12	12
0.66066	14	14	14	14	14	14	12	12	14	12	12	12
0.68068	14	14	14	14	14	14	14	12	14	14	12	12
0.7007	14	14	14	14	14	14	14	12	14	14	12	12
0.72072	14	14	14	14	14	14	14	12	14	14	12	12
0.74074	14	14	14	14	14	14	14	12	14	14	12	12
0.76076	14	14	14	14	14	14	14	12	14	14	12	12
0.78078	14	14	14	14	14	14	14	12	14	14	12	12
0.8008	14	14	14	14	14	14	14	12	14	14	12	12
0.82082	14	14	14	14	14	14	14	12	14	14	12	12
0.84084	14	14	14	14	14	14	14	12	14	14	12	12
0.86086	14	14	14	14	14	14	14	12	14	14	12	12
0.88088	14	14	14	14	14	14	14	12	14	14	12	12
0.9009	14	14	14	14	14	14	14	12	14	14	12	12
0.92092	14	14	14	14	14	14	14	12	14	14	12	12
0.94094	14	14	14	14	14	14	14	12	14	14	12	12
0.96096	14	14	14	14	14	14	14	12	14	14	12	12
0.98098	14	14	14	14	14	14	14	12	14	14	12	12
1.001	14	14	14	14	14	14	14	12	14	14	12	12
1.021	14	14	14	14	14	14	14	12	14	14	12	12
1.041	14	14	14	14	14	14	14	12	14	14	12	12
1.0611	14	14	14	14	14	14	14	12	14	14	12	12
1.0811	14	14	14	14	14	14	14	12	14	14	12	12
1.1011	16	14	14	14	14	14	14	12	14	14	12	12
1.1211	16	14	14	14	14	14	14	12	14	14	12	12
1.1411	16	14	14	14	14	14	14	12	14	14	12	12
1.1612	16	14	14	14	14	14	14	12	14	14	12	12
1.1812	16	14	14	14	14	14	14	12	14	14	12	12
1.2012	16	16	14	14	14	14	14	12	14	14	12	12
1.2212	16	16	14	14	14	14	14	14	14	14	12	12
1.2412	16	16	14	14	14	14	14	14	14	14	12	12
1.2613	16	16	14	14	14	14	14	14	14	14	12	12
1.2813	16	16	14	14	14	14	14	14	14	14	12	12
1.3013	16	16	14	14	14	14	14	14	14	14	12	12
1.3213	16	16	14	14	14	14	14	14	14	14	12	12
1.3413	16	16	14	14	14	14	14	14	14	14	12	12
1.3614	16	16	14	14	14	14	14	14	14	14	12	12
1.3814	16	16	14	14	14	14	14	14	14	14	12	12
1.4014	16	16	14	14	14	14	14	14	14	14	12	12
1.4214	16	16	14	14	14	14	14	14	14	14	12	12
1.4414	16	16	14	14	14	14	14	14	14	14	12	12
1.4615	16	16	14	14	14	14	14	14	14	14	12	12
1.4815	16	16	14	14	14	14	14	14	14	14	12	12
1.5015	16	16	14	14	14	14	14	14	14	14	12	12
1.5215	16	16	14	14	14	14	14	14	14	14	12	12
1.5415	16	16	14	14	14	14	14	14	14	14	12	12
1.5616	16	16	14	14	14	14	14	14	14	14	12	12
1.5816	16	16	14	14	14	14	14	14	14	14	12	12
1.6016	16	16	14	14	14	14	14	14	14	14	12	12
1.6216	16	16	14	14	14	14	14	14	14	14	12	12
1.6416	16	16	14	14	14	14	14	14	14	14	12	12
1.6617	16	16	14	14	14	14	14	14	14	14	12	12
1.6817	16	16	14	14	14	14	14	14	14	14	12	12
1.7017	16	16	14	14	14	14	14	14	14	14	14	12
1.7217	16	16	14	14	14	14	14	14	14	14	14	12
1.7417	16	16	14	14	14	14	14	14	14	14	14	12
1.7618	16	16	14	14	14	14	14	14	14	14	14	12
1.7818	16	16	14	14	14	14	14	14	14	14	14	12
1.8018	16	16	14	14	14	14	14	14	14	14	14	12
1.8218	16	16	14	14	14	14	14	14	14	14	14	12
1.8418	16	16	14	14	14	14	14	14	14	14	14	12
1.8619	16	16	14	14	14	14	14	14	14	14	14	12
1.8819	16	16	16	14	14	14	14	14	14	14	14	12
1.9019	16	16	16	14	14	14	14	14	14	14	14	12
1.9219	16	16	16	14	16	14	14	14	14	14	14	12
1.9419	16	16	16	14	16	14	14	14	14	14	14	12
1.962	16	16	16	14	16	14	14	14	14	14	14	12
1.982	16	16	16	14	16	14	14	14	14	14	14	12
2.002	16	16	16	14	16	14	14	14	14	14	14	12
2.022	16	16	16	14	16	14	14	14	14	14	14	12
2.042	16	16	16	14	16	14	14	14	14	14	14	12
2.0621	16	16	16	14	16	14	14	14	14	14	14	14
2.0821	16	16	16	14	16	14	14	14	14	14	14	14
2.1021	16	16	16	14	16	14	14	14	14	14	14	14
2.1221	16	16	16	14	16	14	14	14	14	14	14	14
2.1421	16	16	16	14	16	14	14	14	14	14	14	14
2.1622	16	16	16	14	16	14	14	14	14	14	14	14
2.1822	18	16	16	14	16	14	14	14	14	14	14	14
2.2022	18	16	16	14	16	14	14	14	14	14	14	14
2.2222	18	16	16	14	16	14	14	14	14	14	14	14
2.2422	18	16	16	14	16	14	14	14	14	14	14	14
2.2623	18	16	16	14	16	14	14	14	14	14	14	14
2.2823	18	16	16	14	16	14	14	14	14	14	14	14
2.3023	18	16	16	14	16	14	14	14	14	14	14	14
2.3223	18	16	16	16	16	14	14	14	14	14	14	14
2.3423	18	16	16	16	16	14	14	14	14	14	14	14
2.3624	18	16	16	16	16	16	14	14	14	14	14	14
2.3824	18	16	16	16	16	16	14	14	14	14	14	14
2.4024	18	16	16	16	16	16	14	14	14	14	14	14
2.4224	18	16	16	16	16	16	14	14	14	14	14	14
2.4424	18	16	16	16	16	16	14	14	14	14	14	14
2.4625	18	16	16	16	16	16	14	14	14	14	14	14
2.4825	18	16	16	16	16	16	14	14	14	14	14	14
2.5025	18	16	16	16	16	16	14	14	14	14	14	14
2.5225	18	16	16	16	16	16	14	14	14	14	14	14
2.5425	18	16	16	16	16	16	14	14	14	14	14	14
2.5626	18	16	16	16	16	16	14	14	14	14	14	14
2.5826	18	16	16	16	16	16	14	14	14	14	14	14
2.6026	18	16	16	16	16	16	14	14	14	14	14	14
2.6226	18	16	16	16	16	16	14	14	14	14	14	14
2.6426	18	16	16	16	16	16	14	14	14	14	14	14
2.6627	18	16	16	16	16	16	14	14	14	14	14	14
2.6827	18	16	16	16	16	16	14	14	14	14	14	14
2.7027	18	16	16	16	16	16	14	14	14	14	14	14
2.7227	18	16	16	16	16	16	14	14	14	14	14	14
2.7427	18	16	16	16	16	16	14	14	14	14	14	14
2.7628	18	16	16	16	16	16	14	14	14	14	14	14
2.7828	18	16	16	16	16	16	14	14	14	14	14	14
2.8028	18	16	16	16	16	16	14	14	14	14	14	14
2.8228	18	16	16	16	16	16	14	14	14	14	14	14
2.8428	18	16	16	16	16	16	14	14	14	14	14	14
2.8629	18	16	16	16	16	16	14	14	14	14	14	14
2.8829	18	16	16	16	16	16	14	14	14	14	14	14
2.9029	18	16	16	16	16	16	14	14	14	14	14	14
2.9229	18	16	16	16	16	16	14	14	14	14	14	14
2.9429	18	18	16	16	16	16	14	14	14	14	14	14
2.963	18	18	16	16	16	16	14	14	14	14	14	14
2.983	18	18	16	16	16	16	14	14	16	14	14	14
3.003	18	18	16	16	16	16	14	14	16	14	14	14
3.023	18	18	16	16	16	16	14	14	16	14	14	14
3.043	18	18	16	16	16	16	14	14	16	14	14	14
3.0631	18	18	16	16	16	16	14	14	16	14	14	14
3.0831	18	18	16	16	16	16	14	14	16	14	14	14
3.1031	18	18	16	16	16	16	14	14	16	14	14	14
3.1231	18	18	16	16	16	16	14	14	16	14	14	14
3.1431	18	18	16	16	16	16	14	14	16	14	14	14
3.1632	18	18	16	16	16	16	14	14	16	14	14	14
3.1832	18	18	16	16	16	16	14	14	16	14	14	14
3.2032	18	18	16	16	16	16	14	14	16	14	14	14
3.2232	18	18	16	16	16	16	16	14	16	14	14	14
3.2432	18	18	16	16	16	16	16	14	16	14	14	14
3.2633	18	18	16	16	16	16	16	14	16	14	14	14
3.2833	18	18	16	16	16	16	16	14	16	14	14	14
3.3033	18	18	16	16	16	16	16	14	16	14	14	14
3.3233	18	18	16	16	16	16	16	14	16	14	14	14
3.3433	18	18	16	16	16	16	16	14	16	14	14	14
3.3634	18	18	16	16	16	16	16	14	16	14	14	14
3.3834	18	18	16	16	16	16	16	14	16	14	14	14
3.4034	18	18	16	16	16	16	16	14	16	14	14	14
3.4234	18	18	16	16	16	16	16	14	16	14	14	14
3.4434	18	18	16	16	16	16	16	14	16	14	14	14
3.4635	18	18	16	16	16	16	16	14	16	14	14	14
3.4835	18	18	16	16	16	16	16	14	16	14	14	14
3.5035	18	18	16	16	16	16	16	14	16	14	14	14
3.5235	18	18	16	16	16	16	16	14	16	14	14	14
3.5435	18	18	16	16	16	16	16	14	16	14	14	14
3.5636	18	18	16	16	16	16	16	14	16	14	14	14
3.5836	18	18	16	16	16	16	16	14	16	14	14	14
3.6036	18	18	16	16	16	16	16	14	16	14	14	14
3.6236	18	18	16	16	16	16	16	14	16	14	14	14
3.6436	18	18	16	16	16	16	16	14	16	14	14	14
3.6637	18	18	16	16	16	16	16	14	16	14	14	14
3.6837	18	18	16	16	16	16	16	14	16	14	14	14
3.7037	18	18	16	16	16	16	16	14	16	14	14	14
3.7237	18	18	16	16	16	16	16	14	16	14	14	14
3.7437	18	18	16	16	16	16	16	14	16	14	14	14
3.7638	18	18	16	16	16	16	16	14	16	14	14	14
3.7838	18	18	16	16	16	16	16	14	16	14	14	14
3.8038	18	18	16	16	16	16	16	14	16	14	14	14
3.8238	18	18	16	16	16	16	16	16	16	14	14	14
3.8438	18	18	16	16	16	16	16	16	16	14	14	14
3.8639	18	18	16	16	16	16	16	16	16	14	14	14
3.8839	18	18	16	16	16	16	16	16	16	16	14	14
3.9039	18	18	16	16	16	16	16	16	16	16	14	14
3.9239	18	18	16	16	16	16	16	16	16	16	14	14
3.9439	18	18	16	16	16	16	16	16	16	16	14	14
3.964	18	18	16	16	16	16	16	16	16	16	14	14
3.984	18	18	16	16	16	16	16	16	16	16	14	14
4.004	18	18	16	16	16	16	16	16	16	16	14	14
4.024	18	18	16	16	16	16	16	16	16	16	14	14
4.044	18	18	16	16	16	16	16	16	16	16	14	14
4.0641	18	18	16	16	16	16	16	16	16	16	14	14
4.0841	18	18	16	16	16	16	16	16	16	16	14	14
4.1041	18	18	16	16	16	16	16	16	16	16	14	14
4.1241	18	18	16	16	16	16	16	16	16	16	14	14
4.1441	18	18	16	16	16	16	16	16	16	16	14	14
4.1642	18	18	16	16	16	16	16	16	16	16	14	14
4.1842	18	18	16	16	16	16	16	16	16	16	14	14
4.2042	18	18	16	16	16	16	16	16	16	16	14	14
4.2242	18	18	16	16	16	16	16	16	16	16	14	14
4.2442	18	18	16	16	16	16	16	16	16	16	14	14
4.2643	18	18	16	16	16	16	16	16	16	16	14	14
4.2843	18	18	16	16	16	16	16	16	16	16	14	14
4.3043	18	18	16	16	16	16	16	16	16	16	14	14
4.3243	18	18	16	16	16	16	16	16	16	16	14	14
4.3443	18	18	16	16	16	16	16	16	16	16	14	14
4.3644	18	18	16	16	16	16	16	16	16	16	14	14
4.3844	18	18	16	16	16	16	16	16	16	16	14	14
4.4044	18	18	16	16	16	16	16	16	16	16	14	14
4.4244	18	18	16	16	16	16	16	16	16	16	14	14
4.4444	18	18	16	16	16	16	16	16	16	16	14	14
4.4645	18	18	16	16	16	16	16	16	16	16	14	14
4.4845	18	18	16	16	16	16	16	16	16	16	14	14
4.5045	18	18	16	16	16	16	16	16	16	16	14	14
4.5245	18	18	16	16	16	16	16	16	16	16	14	14
4.5445	18	18	16	16	16	16	16	16	16	16	14	14
4.5646	18	18	16	16	16	16	16	16	16	16	14	14
4.5846	18	18	16	16	16	16	16	16	16	16	14	14
4.6046	18	18	16	16	16	16	16	16	16	16	14	14
4.6246	18	18	16	16	16	16	16	16	16	16	14	14
4.6446	18	18	16	16	16	16	16	16	16	16	14	14
4.6647	18	18	16	16	16	16	16	16	16	16	14	14
4.6847	18	18	16	16	16	16	16	16	16	16	14	14
4.7047	20	18	16	16	16	16	16	16	16	16	14	14
4.7247	20	18	16	16	16	16	16	16	16	16	14	14
4.7447	20	18	16	16	16	16	16	16	16	16	14	14
4.7648	20	18	16	16	16	16	16	16	16	16	14	14
4.7848	20	18	16	16	16	16	16	16	16	16	14	14
4.8048	20	18	16	16	16	16	16	16	16	16	14	14
4.8248	20	18	16	16	16	16	16	16	16	16	14	14
4.8448	20	18	16	16	16	16	16	16	16	16	14	14
4.8649	20	18	16	16	16	16	16	16	16	16	14	14
4.8849	20	18	16	16	16	16	16	16	16	16	14	14
4.9049	20	18	16	16	16	16	16	16	16	16	14	14
4.9249	20	18	16	16	16	16	16	16	16	16	14	14
4.9449	20	18	16	16	16	16	16	16	16	16	16	14
4.965	20	18	16	16	16	16	16	16	16	16	16	14
4.985	20	18	16	16	16	16	16	16	16	16	16	14
5.005	20	18	16	16	16	16	16	16	16	16	16	14
5.025	20	18	16	16	16	16	16	16	16	16	16	14
5.045	20	18	16	16	16	16	16	16	16	16	16	14
5.0651	20	18	16	16	16	16	16	16	16	16	16	14
5.0851	20	18	16	16	16	16	16	16	16	16	16	14
5.1051	20	18	16	16	16	16	16	16	16	16	16	14
5.1251	20	18	16	16	16	16	16	16	16	16	16	14
5.1451	20	18	16	16	16	16	16	16	16	16	16	14
5.1652	20	18	16	16	16	16	16	16	16	16	16	14
5.1852	20	18	16	16	16	16	16	16	16	16	16	14
5.2052	20	18	16	16	16	16	16	16	16	16	16	14
5.2252	20	18	16	16	16	16	16	16	16	16	16	14
5.2452	20	18	16	16	16	16	16	16	16	16	16	14
5.2653	20	18	16	16	16	16	16	16	16	16	16	14
5.2853	20	18	16	16	16	16	16	16	16	16	16	14
5.3053	20	18	16	16	16	16	16	16	16	16	16	14
5.3253	20	18	16	16	16	16	16	16	16	16	16	14
5.3453	20	18	16	16	16	16	16	16	16	16	16	14
5.3654	20	18	16	16	16	16	16	16	16	16	16	14
5.3854	20	18	16	16	16	16	16	16	16	16	16	14
5.4054	20	18	16	16	16	16	16	16	16	16	16	14
5.4254	20	18	16	16	16	16	16	16	16	16	16	14
5.4454	20	18	16	16	16	16	16	16	16	16	16	14
5.4655	20	18	16	16	16	16	16	16	16	16	16	14
5.4855	20	18	16	16	16	16	16	16	16	16	16	14
5.5055	20	18	16	16	16	16	16	16	16	16	16	14
5.5255	20	18	16	16	16	16	16	16	16	16	16	14
5.5455	20	18	16	16	16	16	16	16	16	16	16	14
5.5656	20	18	16	16	16	16	16	16	16	16	16	14
5.5856	20	18	16	16	16	16	16	16	16	16	16	14
5.6056	20	18	16	16	16	16	16	16	16	16	16	14
5.6256	20	18	16	16	16	16	16	16	16	16	16	14
5.6456	20	18	16	16	16	16	16	16	16	16	16	14
5.6657	20	18	16	16	16	16	16	16	16	16	16	14
5.6857	20	18	16	16	16	16	16	16	16	16	16	14
5.7057	20	18	16	16	16	16	16	16	16	16	16	14
5.7257	20	18	16	16	16	16	16	16	16	16	16	14
5.7457	20	18	16	16	16	16	16	16	16	16	16	14
5.7658	20	18	16	16	16	16	16	16	16	16	16	14
5.7858	20	18	18	16	16	16	16	16	16	16	16	14
5.8058	20	18	18	16	16	16	16	16	16	16	16	14
5.8258	20	18	18	16	16	16	16	16	16	16	16	14
5.8458	20	18	18	16	16	16	16	16	16	16	16	14
5.8659	20	18	18	16	16	16	16	16	16	16	16	14
5.8859	20	18	18	16	16	16	16	16	16	16	16	14
5.9059	20	18	18	16	16	16	16	16	16	16	16	14
5.9259	20	18	18	16	16	16	16	16	16	16	16	14
5.9459	20	18	18	16	16	16	16	16	16	16	16	14
5.966	20	18	18	16	16	16	16	16	16	16	16	14
5.986	20	18	18	16	16	16	16	16	16	16	16	14
6.006	20	18	18	16	16	16	16	16	16	16	16	14
6.026	20	18	18	16	16	16	16	16	16	16	16	14
6.046	20	18	18	16	16	16	16	16	16	16	16	14
6.0661	20	18	18	16	16	16	16	16	16	16	16	14
6.0861	20	18	18	16	16	16	16	16	16	16	16	14
6.1061	20	18	18	16	16	16	16	16	16	16	16	14
6.1261	20	18	18	16	16	16	16	16	16	16	16	14
6.1461	20	18	18	16	16	16	16	16	16	16	16	14
6.1662	20	18	18	16	16	16	16	16	16	16	16	14
6.1862	20	18	18	16	16	16	16	16	16	16	16	14
6.2062	20	18	18	16	16	16	16	16	16	16	16	14
6.2262	20	18	18	16	16	16	16	16	16	16	16	14
6.2462	20	18	18	16	16	16	16	16	16	16	16	14
6.2663	20	18	18	16	16	16	16	16	16	16	16	14
6.2863	20	18	18	16	16	16	16	16	16	16	16	14
6.3063	20	20	18	16	16	16	16	16	16	16	16	14
6.3263	20	20	18	16	16	16	16	16	16	16	16	14
6.3463	20	20	18	16	16	16	16	16	16	16	16	14
6.3664	20	20	18	16	16	16	16	16	16	16	16	14
6.3864	20	20	18	16	16	16	16	16	16	16	16	14
6.4064	20	20	18	16	16	16	16	16	16	16	16	14
6.4264	20	20	18	16	16	16	16	16	16	16	16	14
6.4464	20	20	18	16	16	16	16	16	16	16	16	14
6.4665	20	20	18	16	16	16	16	16	16	16	16	14
6.4865	20	20	18	16	16	16	16	16	16	16	16	14
6.5065	20	20	18	16	16	16	16	16	16	16	16	14
6.5265	20	20	18	16	16	16	16	16	16	16	16	14
6.5465	20	20	18	16	16	16	16	16	16	16	16	14
6.5666	20	20	18	16	16	16	16	16	16	16	16	14
6.5866	20	20	18	16	16	16	16	16	16	16	16	14
6.6066	20	20	18	16	16	16	16	16	16	16	16	14
6.6266	20	20	18	16	16	16	16	16	16	16	16	14
6.6466	20	20	18	16	16	16	16	16	16	16	16	14
6.6667	20	20	18	16	16	16	16	16	16	16	16	14
6.6867	20	20	18	16	16	16	16	16	16	16	16	16
6.7067	20	20	18	16	16	16	16	16	16	16	16	16
6.7267	20	20	18	16	16	16	16	16	16	16	16	16
6.7467	20	20	18	16	16	16	16	16	16	16	16	16
6.7668	20	20	18	16	16	16	16	16	16	16	16	16
6.7868	20	20	18	16	16	16	16	16	16	16	16	16
6.8068	20	20	18	16	16	16	16	16	16	16	16	16
6.8268	20	20	18	16	16	16	16	16	16	16	16	16
6.8468	20	20	18	16	16	16	16	16	16	16	16	16
6.8669	20	20	18	16	16	16	16	16	16	16	16	16
6.8869	20	20	18	16	16	16	16	16	16	16	16	16
6.9069	20	20	18	16	16	16	16	16	16	16	16	16
6.9269	20	20	18	16	16	16	16	16	16	16	16	16
6.9469	20	20	18	16	16	16	16	16	16	16	16	16
6.967	20	20	18	16	16	16	16	16	16	16	16	16
6.987	20	20	18	16	16	16	16	16	16	16	16	16
7.007	20	20	18	16	16	16	16	16	16	16	16	16
7.027	20	20	18	16	16	16	16	16	16	16	16	16
7.047	20	20	18	16	18	16	16	16	16	16	16	16
7.0671	20	20	18	16	18	16	16	16	16	16	16	16
7.0871	20	20	18	16	18	16	16	16	16	16	16	16
7.1071	20	20	18	16	18	16	16	16	16	16	16	16
7.1271	20	20	18	18	18	16	16	16	16	16	16	16
7.1471	20	20	18	18	18	16	16	16	16	16	16	16
7.1672	20	20	18	18	18	16	16	16	16	16	16	16
7.1872	20	20	18	18	18	16	16	16	16	16	16	16
7.2072	20	20	18	18	18	16	16	16	16	16	16	16
7.2272	20	20	18	18	18	16	16	16	16	16	16	16
7.2472	20	20	18	18	18	16	16	16	16	16	16	16
7.2673	20	20	18	18	18	16	16	16	16	16	16	16
7.2873	20	20	18	18	18	16	16	16	16	16	16	16
7.3073	20	20	18	18	18	16	16	16	16	16	16	16
7.3273	20	20	18	18	18	16	16	16	16	16	16	16
7.3473	20	20	18	18	18	16	16	16	16	16	16	16
7.3674	20	20	18	18	18	16	16	16	16	16	16	16
7.3874	20	20	18	18	18	16	16	16	16	16	16	16
7.4074	20	20	18	18	18	16	16	16	16	16	16	16
7.4274	20	20	18	18	18	16	16	16	16	16	16	16
7.4474	20	20	18	18	18	16	16	16	16	16	16	16
7.4675	20	20	18	18	18	16	16	16	16	16	16	16
7.4875	20	20	18	18	18	16	16	16	16	16	16	16
7.5075	20	20	18	18	18	16	16	16	16	16	16	16
7.5275	20	20	18	18	18	16	16	16	16	16	16	16
7.5475	20	20	18	18	18	16	16	16	16	16	16	16
7.5676	20	20	18	18	18	16	16	16	16	16	16	16
7.5876	20	20	18	18	18	16	16	16	16	16	16	16
7.6076	20	20	18	18	18	16	16	16	16	16	16	16
7.6276	20	20	18	18	18	16	16	16	16	16	16	16
7.6476	20	20	18	18	18	16	16	16	16	16	16	16
7.6677	20	20	18	18	18	16	16	16	16	16	16	16
7.6877	20	20	18	18	18	16	16	16	16	16	16	16
7.7077	20	20	18	18	18	16	16	16	16	16	16	16
7.7277	20	20	18	18	18	16	16	16	16	16	16	16
7.7477	20	20	18	18	18	16	16	16	16	16	16	16
7.7678	20	20	18	18	18	16	16	16	16	16	16	16
7.7878	20	20	18	18	18	16	16	16	16	16	16	16
7.8078	20	20	18	18	18	16	16	16	16	16	16	16
7.8278	20	20	18	18	18	16	16	16	16	16	16	16
7.8478	20	20	18	18	18	16	16	16	16	16	16	16
7.8679	20	20	18	18	18	16	16	16	16	16	16	16
7.8879	20	20	18	18	18	16	16	16	16	16	16	16
7.9079	20	20	18	18	18	16	16	16	16	16	16	16
7.9279	20	20	18	18	18	16	16	16	16	16	16	16
7.9479	20	20	18	18	18	16	16	16	16	16	16	16
7.968	20	20	18	18	18	16	16	16	16	16	16	16
7.988	20	20	18	18	18	16	16	16	16	16	16	16
8.008	20	20	18	18	18	16	16	16	16	16	16	16
8.028	20	20	18	18	18	16	16	16	16	16	16	16
8.048	20	20	18	18	18	16	16	16	16	16	16	16
8.0681	20	20	18	18	18	16	16	16	16	16	16	16
8.0881	20	20	18	18	18	16	16	16	16	16	16	16
8.1081	20	20	18	18	18	16	16	16	16	16	16	16
8.1281	20	20	18	18	18	16	16	16	16	16	16	16
8.1481	20	20	18	18	18	16	16	16	16	16	16	16
8.1682	20	20	18	18	18	16	16	16	16	16	16	16
8.1882	20	20	18	18	18	16	16	16	16	16	16	16
8.2082	20	20	18	18	18	16	16	16	16	16	16	16
8.2282	20	20	18	18	18	16	16	16	16	16	16	16
8.2482	20	20	18	18	18	16	16	16	16	16	16	16
8.2683	20	20	18	18	18	16	16	16	16	16	16	16
8.2883	20	20	18	18	18	16	16	16	16	16	16	16
8.3083	20	20	18	18	18	16	16	16	16	16	16	16
8.3283	20	20	18	18	18	16	16	16	16	16	16	16
8.3483	20	20	18	18	18	16	16	16	16	16	16	16
8.3684	20	20	18	18	18	16	16	16	16	16	16	16
8.3884	20	20	18	18	18	16	16	16	16	16	16	16
8.4084	20	20	18	18	18	16	16	16	16	16	16	16
8.4284	20	20	18	18	18	16	16	16	16	16	16	16
8.4484	20	20	18	18	18	16	16	16	16	16	16	16
8.4685	20	20	18	18	18	16	16	16	16	16	16	16
8.4885	20	20	18	18	18	16	16	16	16	16	16	16
8.5085	20	20	18	18	18	16	16	16	16	16	16	16
8.5285	20	20	18	18	18	16	16	16	16	16	16	16
8.5485	20	20	18	18	18	16	16	16	16	16	16	16
8.5686	20	20	18	18	18	16	16	16	16	16	16	16
8.5886	20	20	18	18	18	16	16	16	16	16	16	16
8.6086	20	20	18	18	18	16	16	16	16	16	16	16
8.6286	20	20	18	18	18	16	16	16	16	16	16	16
8.6486	20	20	18	18	18	16	16	16	16	16	16	16
8.6687	20	20	18	18	18	16	16	16	16	16	16	16
8.6887	20	20	18	18	18	16	16	16	16	16	16	16
8.7087	20	20	18	18	18	16	16	16	16	16	16	16
8.7287	20	20	18	18	18	16	16	16	16	16	16	16
8.7487	20	20	18	18	18	16	16	16	16	16	16	16
8.7688	20	20	18	18	18	16	16	16	16	16	16	16
8.7888	20	20	18	18	18	16	16	16	16	16	16	16
8.8088	20	20	18	18	18	16	16	16	16	16	16	16
8.8288	20	20	18	18	18	16	16	16	16	16	16	16
8.8488	20	20	18	18	18	16	16	16	16	16	16	16
8.8689	20	20	18	18	18	16	16	16	16	16	16	16
8.8889	20	20	18	18	18	16	16	16	16	16	16	16
8.9089	20	20	18	18	18	16	16	16	16	16	16	16
8.9289	20	20	18	18	18	16	16	16	16	16	16	16
8.9489	20	20	18	18	18	16	16	16	16	16	16	16
8.969	20	20	18	18	18	16	16	16	16	16	16	16
8.989	20	20	18	18	18	16	16	16	16	16	16	16
9.009	20	20	18	18	18	16	16	16	16	16	16	16
9.029	20	20	18	18	18	16	16	16	16	16	16	16
9.049	20	20	18	18	18	16	16	16	16	16	16	16
9.0691	20	20	18	18	18	16	16	16	16	16	16	16
9.0891	20	20	18	18	18	16	16	16	16	16	16	16
9.1091	20	20	18	18	18	16	16	16	16	16	16	16
9.1291	20	20	18	18	18	16	16	16	16	16	16	16
9.1491	20	20	18	18	18	16	16	16	16	16	16	16
9.1692	20	20	18	18	18	16	16	16	16	16	16	16
9.1892	20	20	18	18	18	16	16	16	16	16	16	16
9.2092	20	20	18	18	18	16	16	16	16	16	16	16
9.2292	20	20	18	18	18	16	16	16	16	16	16	16
9.2492	20	20	18	18	18	16	16	16	16	16	16	16
9.2693	20	20	18	18	18	16	16	16	16	16	16	16
9.2893	20	20	18	18	18	16	16	16	16	16	16	16
9.3093	20	20	18	18	18	16	16	16	16	16	16	16
9.3293	20	20	18	18	18	16	16	16	16	16	16	16
9.3493	20	20	18	18	18	16	16	16	16	16	16	16
9.3694	20	20	18	18	18	16	16	16	16	16	16	16
9.3894	20	20	18	18	18	16	16	16	16	16	16	16
9.4094	20	20	18	18	18	16	16	16	16	16	16	16
9.4294	20	20	18	18	18	16	16	16	16	16	16	16
9.4494	20	20	18	18	18	16	16	16	16	16	16	16
9.4695	20	20	18	18	18	16	16	16	16	16	16	16
9.4895	20	20	18	18	18	16	16	16	16	16	16	16
9.5095	20	20	18	18	18	18	16	16	16	16	16	16
9.5295	20	20	18	18	18	18	16	16	16	16	16	16
9.5495	20	20	18	18	18	18	16	16	16	16	16	16
9.5696	20	20	18	18	18	18	16	16	16	16	16	16
9.5896	20	20	18	18	18	18	16	16	16	16	16	16
9.6096	20	20	18	18	18	18	16	16	16	16	16	16
9.6296	20	20	18	18	18	18	16	16	16	16	16	16
9.6496	20	20	18	18	18	18	16	16	16	16	16	16
9.6697	20	20	18	18	18	18	16	16	16	16	16	16
9.6897	20	20	18	18	18	18	16	16	16	16	16	16
9.7097	20	20	18	18	18	18	16	16	16	16	16	16
9.7297	20	20	18	18	18	18	16	16	16	16	16	16
9.7497	20	20	18	18	18	18	16	16	16	16	16	16
9.7698	20	20	18	18	18	18	16	16	16	16	16	16
9.7898	20	20	18	18	18	18	16	16	16	16	16	16
9.8098	20	20	18	18	18	18	16	16	16	16	16	16
9.8298	20	20	18	18	18	18	16	16	16	16	16	16
9.8498	20	20	18	18	18	18	16	16	16	16	16	16
9.8699	20	20	18	18	18	18	16	16	16	16	16	16
9.8899	20	20	18	18	18	18	16	16	16	16	16	16
9.9099	20	20	18	18	18	18	16	16	16	16	16	16
9.9299	20	20	18	18	18	18	16	16	16	16	16	16
9.9499	20	20	18	18	18	18	16	16	16	16	16	16
9.97	20	20	18	18	18	18	16	16	16	16	16	16
9.99	20	20	18	18	18	18	16	16	16	16	16	16
10.01	20	20	18	18	18	18	16	16	16	16	16	16
10.03	20	20	18	18	18	18	16	16	16	16	16	16
10.05	20	20	18	18	18	18	16	16	16	16	16	16
10.07	20	20	18	18	18	18	16	16	16	16	16	16
10.09	20	20	18	18	18	18	16	16	16	16	16	16
10.11	20	20	18	18	18	18	16	16	16	16	16	16
10.13	20	20	18	18	18	18	16	16	16	16	16	16
10.15	20	20	18	18	18	18	16	16	16	16	16	16
10.17	20	20	18	18	18	18	16	16	16	16	16	16
10.19	20	20	18	18	18	18	16	16	16	16	16	16
10.21	20	20	18	18	18	18	16	16	16	16	16	16
10.23	20	20	18	18	18	18	16	16	16	16	16	16
10.25	20	20	18	18	18	18	16	16	16	16	16	16
10.27	20	20	18	18	18	18	16	16	16	16	16	16
10.29	20	20	18	18	18	18	16	16	16	16	16	16
10.31	20	20	18	18	18	18	16	16	16	16	16	16
10.33	20	20	18	18	18	18	16	16	16	16	16	16
10.35	20	20	18	18	18	18	16	16	16	16	16	16
10.37	20	20	18	18	18	18	16	16	16	16	16	16
10.39	20	20	18	18	18	18	16	16	16	16	16	16
10.41	20	20	18	18	18	18	16	16	16	16	16	16
10.43	20	20	18	18	18	18	16	16	16	16	16	16
10.45	20	20	18	18	18	18	16	16	16	16	16	16
10.47	20	20	18	18	18	18	16	16	16	16	16	16
10.49	20	20	18	18	18	18	16	16	16	16	16	16
10.511	20	20	18	18	18	18	16	16	16	16	16	16
10.531	20	20	18	18	18	18	16	16	16	16	16	16
10.551	20	20	18	18	18	18	16	16	16	16	16	16
10.571	20	20	18	18	18	18	16	16	16	16	16	16
10.591	20	20	18	18	18	18	16	16	16	16	16	16
10.611	20	20	18	18	18	18	16	16	16	16	16	16
10.631	20	20	18	18	18	18	16	16	16	16	16	16
10.651	20	20	18	18	18	18	16	16	16	16	16	16
10.671	20	20	18	18	18	18	16	16	16	16	16	16
10.691	20	20	18	18	18	18	16	16	16	16	16	16
10.711	20	20	18	18	18	18	16	16	16	16	16	16
10.731	20	20	18	18	18	18	16	16	16	16	16	16
10.751	20	20	18	18	18	18	16	16	16	16	16	16
10.771	20	20	18	18	18	18	16	16	16	16	16	16
10.791	20	20	18	18	18	18	16	16	16	16	16	16
10.811	20	20	18	18	18	18	16	16	16	16	16	16
10.831	20	20	18	18	18	18	16	16	16	16	16	16
10.851	20	20	18	18	18	18	16	16	16	16	16	16
10.871	20	20	18	18	18	18	16	16	16	16	16	16
10.891	20	20	18	18	18	18	16	16	16	16	16	16
10.911	20	20	18	18	18	18	16	16	16	16	16	16
10.931	20	20	18	18	18	18	16	16	16	16	16	16
10.951	20	20	18	18	18	18	16	16	16	16	16	16
10.971	20	20	18	18	18	18	16	16	16	16	16	16
10.991	20	20	18	18	18	18	16	16	16	16	16	16
11.011	20	20	18	18	18	18	16	16	16	16	16	16
11.031	20	20	18	18	18	18	16	16	16	16	16	16
11.051	20	20	18	18	18	18	16	16	16	16	16	16
11.071	20	20	18	18	18	18	16	16	16	16	16	16
11.091	20	20	18	18	18	18	16	16	16	16	16	16
11.111	20	20	18	18	18	18	16	16	16	16	16	16
11.131	20	20	18	18	18	18	16	16	16	16	16	16
11.151	20	20	18	18	18	18	16	16	16	16	16	16
11.171	20	20	18	18	18	18	16	16	16	16	16	16
11.191	20	20	18	18	18	18	16	16	16	16	16	16
11.211	20	20	18	18	18	18	16	16	16	16	16	16
11.231	20	20	18	18	18	18	16	16	16	16	16	16
11.251	20	20	18	18	18	18	16	16	16	16	16	16
11.271	20	20	18	18	18	18	16	16	16	16	16	16
11.291	20	20	18	18	18	18	16	16	16	16	16	16
11.311	20	20	18	18	18	18	16	16	16	16	16	16
11.331	20	20	18	18	18	18	16	16	16	16	16	16
11.351	20	20	18	18	18	18	16	16	16	16	16	16
11.371	20	20	18	18	18	18	16	16	16	16	16	16
11.391	20	20	18	18	18	18	16	16	16	16	16	16
11.411	20	20	18	18	18	18	16	16	16	16	16	16
11.431	20	20	18	18	18	18	16	16	16	16	16	16
11.451	20	20	18	18	18	18	16	16	16	16	16	16
11.471	20	20	18	18	18	18	16	16	16	16	16	16
11.491	20	20	18	18	18	18	16	16	16	16	16	16
11.512	20	20	18	18	18	18	16	16	16	16	16	16
11.532	20	20	18	18	18	18	16	16	16	16	16	16
11.552	20	20	18	18	18	18	16	16	16	16	16	16
11.572	20	20	18	18	18	18	16	16	16	16	16	16
11.592	20	20	18	18	18	18	16	16	16	16	16	16
11.612	20	20	18	18	18	18	16	16	16	16	16	16
11.632	20	20	18	18	18	18	16	16	16	16	16	16
11.652	20	20	18	18	18	18	16	16	16	16	16	16
11.672	20	20	18	18	18	18	16	16	16	16	16	16
11.692	20	20	18	18	18	18	16	16	16	16	16	16
11.712	20	20	18	18	18	18	16	16	16	16	16	16
11.732	20	20	18	18	18	18	16	16	16	16	16	16
11.752	20	20	18	18	18	18	16	16	16	16	16	16
11.772	20	20	18	18	18	18	16	16	16	16	16	16
11.792	20	20	18	18	18	18	16	16	16	16	16	16
11.812	20	20	18	18	18	18	16	16	16	16	16	16
11.832	20	20	18	18	18	18	16	16	16	16	16	16
11.852	20	20	18	18	18	18	16	16	16	16	16	16
11.872	20	20	18	18	18	18	16	16	16	16	16	16
11.892	20	20	18	18	18	18	16	16	16	16	16	16
11.912	20	20	20	18	18	18	16	16	16	16	16	16
11.932	20	20	20	18	18	18	16	16	16	16	16	16
11.952	20	20	20	18	18	18	16	16	16	16	16	16
11.972	20	20	20	18	18	18	16	16	16	16	16	16
11.992	20	20	20	18	18	18	16	16	16	16	16	16
12.012	20	20	20	18	18	18	16	16	16	16	16	16
12.032	20	20	20	18	18	18	16	16	16	16	16	16
12.052	22	20	20	18	18	18	16	16	16	16	16	16
12.072	22	20	20	18	18	18	16	16	16	16	16	16
12.092	22	20	20	18	18	18	16	16	16	16	16	16
12.112	22	20	20	18	18	18	16	16	16	16	16	16
12.132	22	20	20	18	18	18	16	16	16	16	16	16
12.152	22	20	20	18	18	18	16	16	16	16	16	16
12.172	22	20	20	18	18	18	16	16	16	16	16	16
12.192	22	20	20	18	18	18	16	16	16	16	16	16
12.212	22	20	20	18	18	18	16	16	16	16	16	16
12.232	22	20	20	18	18	18	16	16	16	16	16	16
12.252	22	20	20	18	18	18	16	16	16	16	16	16
12.272	22	20	20	18	18	18	16	16	16	16	16	16
12.292	22	20	20	18	18	18	16	16	16	16	16	16
12.312	22	20	20	18	18	18	16	16	16	16	16	16
12.332	22	20	20	18	18	18	16	16	16	16	16	16
12.352	22	20	20	18	18	18	16	16	16	16	16	16
12.372	22	20	20	18	18	18	18	16	16	16	16	16
12.392	22	20	20	18	18	18	18	16	16	16	16	16
12.412	22	20	20	18	18	18	18	16	16	16	16	16
12.432	22	20	20	18	18	18	18	16	16	16	16	16
12.452	22	20	20	18	18	18	18	16	16	16	16	16
12.472	22	20	20	18	18	18	18	16	16	16	16	16
12.492	22	20	20	18	18	18	18	16	16	16	16	16
12.513	22	20	20	18	18	18	18	16	16	16	16	16
12.533	22	20	20	18	18	18	18	16	16	16	16	16
12.553	22	20	20	18	18	18	18	16	16	16	16	16
12.573	22	20	20	18	18	18	18	16	16	16	16	16
12.593	22	20	20	18	18	18	18	16	16	16	16	16
12.613	22	20	20	18	18	18	18	16	16	16	16	16
12.633	22	20	20	18	18	18	18	16	16	16	16	16
12.653	22	20	20	18	18	18	18	16	16	16	16	16
12.673	22	20	20	18	18	18	18	16	16	16	16	16
12.693	22	20	20	18	18	18	18	16	16	16	16	16
12.713	22	20	20	18	18	18	18	16	16	16	16	16
12.733	22	20	20	18	18	18	18	16	16	16	16	16
12.753	22	20	20	18	18	18	18	16	16	16	16	16
12.773	22	20	20	18	18	18	18	16	16	16	16	16
12.793	22	20	20	18	18	18	18	16	16	16	16	16
12.813	22	20	20	18	18	18	18	16	16	16	16	16
12.833	22	20	20	18	18	18	18	16	16	16	16	16
12.853	22	20	20	18	18	18	18	16	16	16	16	16
12.873	22	20	20	18	18	18	18	16	16	16	16	16
12.893	22	20	20	18	18	18	18	16	16	16	16	16
12.913	22	20	20	18	18	18	18	16	16	16	16	16
12.933	22	20	20	18	18	18	18	16	16	16	16	16
12.953	22	20	20	18	18	18	18	16	16	16	16	16
12.973	22	20	20	18	18	18	18	16	16	16	16	16
12.993	22	20	20	18	18	18	18	16	16	16	16	16
13.013	22	20	20	18	18	18	18	16	16	16	16	16
13.033	22	20	20	18	18	18	18	16	16	16	16	16
13.053	22	20	20	18	18	18	18	16	16	16	16	16
13.073	22	20	20	18	18	18	18	16	16	16	16	16
13.093	22	20	20	18	18	18	18	16	16	16	16	16
13.113	22	20	20	18	18	18	18	16	16	16	16	16
13.133	22	20	20	18	18	18	18	16	16	16	16	16
13.153	22	20	20	18	18	18	18	16	16	16	16	16
13.173	22	20	20	18	18	18	18	16	16	16	16	16
13.193	22	20	20	18	18	18	18	16	16	16	16	16
13.213	22	20	20	18	18	18	18	16	16	16	16	16
13.233	22	20	20	18	18	18	18	16	16	16	16	16
13.253	22	20	20	18	18	18	18	16	16	16	16	16
13.273	22	20	20	18	18	18	18	16	16	16	16	16
13.293	22	20	20	18	18	18	18	16	16	16	16	16
13.313	22	20	20	18	18	18	18	18	16	16	16	16
13.333	22	20	20	18	18	18	18	18	16	16	16	16
13.353	22	20	20	18	18	18	18	18	16	16	16	16
13.373	22	20	20	18	18	18	18	18	16	16	16	16
13.393	22	20	20	18	18	18	18	18	16	16	16	16
13.413	22	20	20	18	18	18	18	18	16	16	16	16
13.433	22	20	20	18	18	18	18	18	16	16	16	16
13.453	22	20	20	18	18	18	18	18	16	16	16	16
13.473	22	20	20	18	18	18	18	18	16	16	16	16
13.493	22	20	20	18	18	18	18	18	16	16	16	16
13.514	22	20	20	18	18	18	18	18	16	16	16	16
13.534	22	20	20	18	18	18	18	18	16	16	16	16
13.554	22	20	20	18	18	18	18	18	16	16	16	16
13.574	22	20	20	18	18	18	18	18	16	16	16	16
13.594	22	20	20	18	18	18	18	18	16	16	16	16
13.614	22	20	20	18	18	18	18	18	16	16	16	16
13.634	22	20	20	18	18	18	18	18	16	16	16	16
13.654	22	20	20	18	18	18	18	18	16	16	16	16
13.674	22	20	20	18	18	18	18	18	16	16	16	16
13.694	22	20	20	18	18	18	18	18	16	16	16	16
13.714	22	20	20	18	18	18	18	18	16	16	16	16
13.734	22	20	20	18	18	18	18	18	16	16	16	16
13.754	22	20	20	18	18	18	18	18	16	16	16	16
13.774	22	20	20	18	18	18	18	18	16	16	16	16
13.794	22	20	20	18	18	18	18	18	16	16	16	16
13.814	22	20	20	18	18	18	18	18	16	16	16	16
13.834	22	20	20	18	18	18	18	18	16	16	16	16
13.854	22	20	20	18	18	18	18	18	16	16	16	16
13.874	22	20	20	18	18	18	18	18	18	16	16	16
13.894	22	20	20	18	18	18	18	18	18	16	16	16
13.914	22	20	20	18	18	18	18	18	18	16	16	16
13.934	22	20	20	18	18	18	18	18	18	16	16	16
13.954	22	20	20	18	18	18	18	18	18	16	16	16
13.974	22	20	20	18	18	18	18	18	18	16	16	16
13.994	22	20	20	18	18	18	18	18	18	16	16	16
14.014	22	20	20	18	18	18	18	18	18	16	16	16
14.034	22	20	20	18	18	18	18	18	18	16	16	16
14.054	22	20	20	18	18	18	18	18	18	16	16	16
14.074	22	20	20	18	18	18	18	18	18	16	16	16
14.094	22	20	20	18	18	18	18	18	18	16	16	16
14.114	22	20	20	18	18	18	18	18	18	16	16	16
14.134	22	20	20	18	18	18	18	18	18	16	16	16
14.154	22	20	20	18	18	18	18	18	18	16	16	16
14.174	22	20	20	18	18	18	18	18	18	16	16	16
14.194	22	20	20	18	18	18	18	18	18	16	16	16
14.214	22	20	20	18	18	18	18	18	18	16	16	16
14.234	22	20	20	18	18	18	18	18	18	18	16	16
14.254	22	20	20	18	18	18	18	18	18	18	16	16
14.274	22	20	20	18	18	18	18	18	18	18	16	16
14.294	22	20	20	18	18	18	18	18	18	18	16	16
14.314	22	20	20	18	18	18	18	18	18	18	16	16
14.334	22	20	20	18	18	18	18	18	18	18	16	16
14.354	22	20	20	18	18	18	18	18	18	18	16	16
14.374	22	20	20	18	18	18	18	18	18	18	16	16
14.394	22	20	20	18	18	18	18	18	18	18	16	16
14.414	22	20	20	18	18	18	18	18	18	18	16	16
14.434	22	20	20	18	18	18	18	18	18	18	16	16
14.454	22	20	20	18	18	18	18	18	18	18	16	16
14.474	22	20	20	18	18	18	18	18	18	18	16	16
14.494	22	20	20	18	18	18	18	18	18	18	16	16
14.515	22	20	20	18	18	18	18	18	18	18	16	16
14.535	22	22	20	18	18	18	18	18	18	18	16	16
14.555	22	22	20	18	18	18	18	18	18	18	16	16
14.575	22	22	20	18	18	18	18	18	18	18	16	16
14.595	22	22	20	18	18	18	18	18	18	18	16	16
14.615	22	22	20	18	18	18	18	18	18	18	16	16
14.635	22	22	20	18	18	18	18	18	18	18	16	16
14.655	22	22	20	18	18	18	18	18	18	18	16	16
14.675	22	22	20	18	18	18	18	18	18	18	16	16
14.695	22	22	20	18	18	18	18	18	18	18	16	16
14.715	22	22	20	18	18	18	18	18	18	18	16	16
14.735	22	22	20	18	18	18	18	18	18	18	16	16
14.755	22	22	20	20	18	18	18	18	18	18	16	16
14.775	22	22	20	20	18	18	18	18	18	18	16	16
14.795	22	22	20	20	18	18	18	18	18	18	16	16
14.815	22	22	20	20	18	18	18	18	18	18	16	16
14.835	22	22	20	20	18	18	18	18	18	18	16	16
14.855	22	22	20	20	18	18	18	18	18	18	16	16
14.875	22	22	20	20	18	18	18	18	18	18	16	16
14.895	22	22	20	20	18	18	18	18	18	18	16	16
14.915	22	22	20	20	18	18	18	18	18	18	16	16
14.935	22	22	20	20	18	18	18	18	18	18	16	16
14.955	22	22	20	20	18	18	18	18	18	18	16	16
14.975	22	22	20	20	18	18	18	18	18	18	16	16
14.995	22	22	20	20	18	18	18	18	18	18	16	16
15.015	22	22	20	20	18	18	18	18	18	18	16	16
15.035	22	22	20	20	20	18	18	18	18	18	16	16
15.055	22	22	20	20	20	18	18	18	18	18	16	16
15.075	22	22	20	20	20	18	18	18	18	18	16	16
15.095	22	22	20	20	20	18	18	18	18	18	16	16
15.115	22	22	20	20	20	18	18	18	18	18	16	16
15.135	22	22	20	20	20	18	18	18	18	18	16	16
15.155	22	22	20	20	20	18	18	18	18	18	16	16
15.175	22	22	20	20	20	18	18	18	18	18	16	16
15.195	22	22	20	20	20	18	18	18	18	18	16	16
15.215	22	22	20	20	20	18	18	18	18	18	16	16
15.235	22	22	20	20	20	18	18	18	18	18	16	16
15.255	22	22	20	20	20	18	18	18	18	18	16	16
15.275	22	22	20	20	20	18	18	18	18	18	16	16
15.295	22	22	20	20	20	18	18	18	18	18	16	16
15.315	22	22	20	20	20	18	18	18	18	18	16	16
15.335	22	22	20	20	20	18	18	18	18	18	16	16
15.355	22	22	20	20	20	18	18	18	18	18	16	16
15.375	22	22	20	20	20	18	18	18	18	18	16	16
15.395	22	22	20	20	20	18	18	18	18	18	16	16
15.415	22	22	20	20	20	18	18	18	18	18	16	16
15.435	22	22	20	20	20	18	18	18	18	18	16	16
15.455	22	22	20	20	20	18	18	18	18	18	16	16
15.475	22	22	20	20	20	18	18	18	18	18	16	16
15.495	22	22	20	20	20	18	18	18	18	18	16	16
15.516	22	22	20	20	20	18	18	18	18	18	16	16
15.536	22	22	20	20	20	18	18	18	18	18	16	16
15.556	22	22	20	20	20	18	18	18	18	18	16	16
15.576	22	22	20	20	20	18	18	18	18	18	16	16
15.596	22	22	20	20	20	18	18	18	18	18	16	16
15.616	22	22	20	20	20	18	18	18	18	18	16	16
15.636	22	22	20	20	20	18	18	18	18	18	16	16
15.656	22	22	20	20	20	18	18	18	18	18	16	16
15.676	22	22	20	20	20	18	18	18	18	18	16	16
15.696	22	22	20	20	20	18	18	18	18	18	16	16
15.716	22	22	20	20	20	18	18	18	18	18	16	16
15.736	22	22	20	20	20	18	18	18	18	18	16	16
15.756	22	22	20	20	20	18	18	18	18	18	16	16
15.776	22	22	20	20	20	18	18	18	18	18	16	16
15.796	22	22	20	20	20	18	18	18	18	18	16	16
15.816	22	22	20	20	20	18	18	18	18	18	18	16
15.836	22	22	20	20	20	18	18	18	18	18	18	16
15.856	22	22	20	20	20	18	18	18	18	18	18	16
15.876	22	22	20	20	20	18	18	18	18	18	18	16
15.896	22	22	20	20	20	18	18	18	18	18	18	16
15.916	22	22	20	20	20	18	18	18	18	18	18	16
15.936	22	22	20	20	20	18	18	18	18	18	18	16
15.956	22	22	20	20	20	18	18	18	18	18	18	16
15.976	22	22	20	20	20	18	18	18	18	18	18	16
15.996	22	22	20	20	20	18	18	18	18	18	18	16
16.016	22	22	20	20	20	18	18	18	18	18	18	16
16.036	22	22	20	20	20	18	18	18	18	18	18	16
16.056	22	22	20	20	20	18	18	18	18	18	18	16
16.076	22	22	20	20	20	18	18	18	18	18	18	16
16.096	22	22	20	20	20	18	18	18	18	18	18	16
16.116	22	22	20	20	20	18	18	18	18	18	18	16
16.136	22	22	20	20	20	18	18	18	18	18	18	16
16.156	22	22	20	20	20	18	18	18	18	18	18	16
16.176	22	22	20	20	20	18	18	18	18	18	18	16
16.196	22	22	20	20	20	18	18	18	18	18	18	16
16.216	22	22	20	20	20	18	18	18	18	18	18	18
16.236	22	22	20	20	20	18	18	18	18	18	18	18
16.256	22	22	20	20	20	18	18	18	18	18	18	18
16.276	22	22	20	20	20	18	18	18	18	18	18	18
16.296	22	22	20	20	20	18	18	18	18	18	18	18
16.316	22	22	20	20	20	18	18	18	18	18	18	18
16.336	22	22	20	20	20	18	18	18	18	18	18	18
16.356	22	22	20	20	20	18	18	18	18	18	18	18
16.376	22	22	20	20	20	18	18	18	18	18	18	18
16.396	22	22	20	20	20	18	18	18	18	18	18	18
16.416	22	22	20	20	20	18	18	18	18	18	18	18
16.436	22	22	20	20	20	18	18	18	18	18	18	18
16.456	22	22	20	20	20	18	18	18	18	18	18	18
16.476	22	22	20	20	20	18	18	18	18	18	18	18
16.496	22	22	20	20	20	18	18	18	18	18	18	18
16.517	22	22	20	20	20	18	18	18	18	18	18	18
16.537	22	22	20	20	20	18	18	18	18	18	18	18
16.557	22	22	20	20	20	18	18	18	18	18	18	18
16.577	22	22	20	20	20	18	18	18	18	18	18	18
16.597	22	22	20	20	20	18	18	18	18	18	18	18
16.617	22	22	20	20	20	18	18	18	18	18	18	18
16.637	22	22	20	20	20	18	18	18	18	18	18	18
16.657	22	22	20	20	20	18	18	18	18	18	18	18
16.677	22	22	20	20	20	18	18	18	18	18	18	18
16.697	22	22	20	20	20	18	18	18	18	18	18	18
16.717	22	22	20	20	20	18	18	18	18	18	18	18
16.737	22	22	20	20	20	18	18	18	18	18	18	18
16.757	22	22	20	20	20	18	18	18	18	18	18	18
16.777	22	22	20	20	20	18	18	18	18	18	18	18
16.797	22	22	20	20	20	18	18	18	18	18	18	18
16.817	22	22	20	20	20	18	18	18	18	18	18	18
16.837	22	22	20	20	20	18	18	18	18	18	18	18
16.857	22	22	20	20	20	18	18	18	18	18	18	18
16.877	22	22	20	20	20	18	18	18	18	18	18	18
16.897	22	22	20	20	20	18	18	18	18	18	18	18
16.917	22	22	20	20	20	18	18	18	18	18	18	18
16.937	22	22	20	20	20	18	18	18	18	18	18	18
16.957	22	22	20	20	20	18	18	18	18	18	18	18
16.977	22	22	20	20	20	18	18	18	18	18	18	18
16.997	22	22	20	20	20	18	18	18	18	18	18	18
17.017	22	22	20	20	20	18	18	18	18	18	18	18
17.037	22	22	20	20	20	18	18	18	18	18	18	18
17.057	22	22	20	20	20	18	18	18	18	18	18	18
17.077	22	22	20	20	20	18	18	18	18	18	18	18
17.097	22	22	20	20	20	18	18	18	18	18	18	18
17.117	22	22	20	20	20	18	18	18	18	18	18	18
17.137	22	22	20	20	20	18	18	18	18	18	18	18
17.157	22	22	20	20	20	18	18	18	18	18	18	18
17.177	22	22	20	20	20	18	18	18	18	18	18	18
17.197	22	22	20	20	20	18	18	18	18	18	18	18
17.217	22	22	20	20	20	18	18	18	18	18	18	18
17.237	22	22	20	20	20	18	18	18	18	18	18	18
17.257	22	22	20	20	20	18	18	18	18	18	18	18
17.277	22	22	20	20	20	18	18	18	18	18	18	18
17.297	22	22	20	20	20	18	18	18	18	18	18	18
17.317	22	22	20	20	20	18	18	18	18	18	18	18
17.337	22	22	20	20	20	18	18	18	18	18	18	18
17.357	22	22	20	20	20	18	18	18	18	18	18	18
17.377	22	22	20	20	20	18	18	18	18	18	18	18
17.397	22	22	20	20	20	18	18	18	18	18	18	18
17.417	22	22	20	20	20	18	18	18	18	18	18	18
17.437	22	22	20	20	20	18	18	18	18	18	18	18
17.457	22	22	20	20	20	18	18	18	18	18	18	18
17.477	22	22	20	20	20	18	18	18	18	18	18	18
17.497	22	22	20	20	20	18	18	18	18	18	18	18
17.518	22	22	20	20	20	18	18	18	18	18	18	18
17.538	22	22	20	20	20	18	18	18	18	18	18	18
17.558	22	22	20	20	20	18	18	18	18	18	18	18
17.578	22	22	20	20	20	18	18	18	18	18	18	18
17.598	22	22	20	20	20	18	18	18	18	18	18	18
17.618	22	22	20	20	20	18	18	18	18	18	18	18
17.638	22	22	20	20	20	18	18	18	18	18	18	18
17.658	22	22	20	20	20	18	18	18	18	18	18	18
17.678	22	22	20	20	20	18	18	18	18	18	18	18
17.698	22	22	20	20	20	18	18	18	18	18	18	18
17.718	22	22	20	20	20	18	18	18	18	18	18	18
17.738	22	22	20	20	20	18	18	18	18	18	18	18
17.758	22	22	20	20	20	18	18	18	18	18	18	18
17.778	22	22	20	20	20	18	18	18	18	18	18	18
17.798	22	22	20	20	20	18	18	18	18	18	18	18
17.818	22	22	20	20	20	18	18	18	18	18	18	18
17.838	22	22	20	20	20	18	18	18	18	18	18	18
17.858	22	22	20	20	20	18	18	18	18	18	18	18
17.878	22	22	20	20	20	18	18	18	18	18	18	18
17.898	22	22	20	20	20	18	18	18	18	18	18	18
17.918	22	22	20	20	20	20	18	18	18	18	18	18
17.938	22	22	20	20	20	20	18	18	18	18	18	18
17.958	22	22	20	20	20	20	18	18	18	18	18	18
17.978	22	22	20	20	20	20	18	18	18	18	18	18
17.998	22	22	20	20	20	20	18	18	18	18	18	18
18.018	22	22	20	20	20	20	18	18	18	18	18	18
18.038	22	22	20	20	20	20	18	18	18	18	18	18
18.058	22	22	20	20	20	20	18	18	18	18	18	18
18.078	22	22	20	20	20	20	18	18	18	18	18	18
18.098	22	22	20	20	20	20	18	18	18	18	18	18
18.118	22	22	20	20	20	20	18	18	18	18	18	18
18.138	22	22	20	20	20	20	18	18	18	18	18	18
18.158	22	22	20	20	20	20	18	18	18	18	18	18
18.178	22	22	20	20	20	20	18	18	18	18	18	18
18.198	22	22	20	20	20	20	18	18	18	18	18	18
18.218	22	22	20	20	20	20	18	18	18	18	18	18
18.238	22	22	20	20	20	20	18	18	18	18	18	18
18.258	22	22	20	20	20	20	18	18	18	18	18	18
18.278	22	22	20	20	20	20	18	18	18	18	18	18
18.298	22	22	20	20	20	20	18	18	18	18	18	18
18.318	22	22	20	20	20	20	18	18	18	18	18	18
18.338	22	22	20	20	20	20	18	18	18	18	18	18
18.358	22	22	20	20	20	20	18	18	18	18	18	18
18.378	22	22	20	20	20	20	18	18	18	18	18	18
18.398	22	22	20	20	20	20	18	18	18	18	18	18
18.418	22	22	20	20	20	20	18	18	18	18	18	18
18.438	22	22	20	20	20	20	18	18	18	18	18	18
18.458	22	22	20	20	20	20	18	18	18	18	18	18
18.478	22	22	20	20	20	20	18	18	18	18	18	18
18.498	22	22	20	20	20	20	18	18	18	18	18	18
18.519	22	22	20	20	20	20	18	18	18	18	18	18
18.539	22	22	20	20	20	20	18	18	18	18	18	18
18.559	22	22	20	20	20	20	18	18	18	18	18	18
18.579	22	22	20	20	20	20	18	18	18	18	18	18
18.599	22	22	20	20	20	20	18	18	18	18	18	18
18.619	22	22	20	20	20	20	18	18	18	18	18	18
18.639	22	22	20	20	20	20	18	18	18	18	18	18
18.659	22	22	20	20	20	20	18	18	18	18	18	18
18.679	22	22	20	20	20	20	18	18	18	18	18	18
18.699	22	22	20	20	20	20	18	18	18	18	18	18
18.719	22	22	20	20	20	20	18	18	18	18	18	18
18.739	22	22	20	20	20	20	18	18	18	18	18	18
18.759	22	22	20	20	20	20	18	18	18	18	18	18
18.779	22	22	20	20	20	20	18	18	18	18	18	18
18.799	22	22	20	20	20	20	18	18	18	18	18	18
18.819	22	22	20	20	20	20	18	18	18	18	18	18
18.839	22	22	20	20	20	20	18	18	18	18	18	18
18.859	22	22	20	20	20	20	18	18	18	18	18	18
18.879	22	22	20	20	20	20	18	18	18	18	18	18
18.899	22	22	20	20	20	20	18	18	18	18	18	18
18.919	22	22	20	20	20	20	18	18	18	18	18	18
18.939	22	22	20	20	20	20	18	18	18	18	18	18
18.959	22	22	20	20	20	20	18	18	18	18	18	18
18.979	22	22	20	20	20	20	18	18	18	18	18	18
18.999	22	22	20	20	20	20	18	18	18	18	18	18
19.019	22	22	20	20	20	20	18	18	18	18	18	18
19.039	22	22	20	20	20	20	18	18	18	18	18	18
19.059	22	22	20	20	20	20	18	18	18	18	18	18
19.079	22	22	20	20	20	20	18	18	18	18	18	18
19.099	22	22	20	20	20	20	18	18	18	18	18	18
19.119	22	22	20	20	20	20	18	18	18	18	18	18
19.139	22	22	20	20	20	20	18	18	18	18	18	18
19.159	22	22	20	20	20	20	18	18	18	18	18	18
19.179	22	22	20	20	20	20	18	18	18	18	18	18
19.199	22	22	20	20	20	20	18	18	18	18	18	18
19.219	22	22	20	20	20	20	18	18	18	18	18	18
19.239	22	22	20	20	20	20	18	18	18	18	18	18
19.259	22	22	20	20	20	20	18	18	18	18	18	18
19.279	22	22	20	20	20	20	18	18	18	18	18	18
19.299	22	22	20	20	20	20	18	18	18	18	18	18
19.319	22	22	20	20	20	20	18	18	18	18	18	18
19.339	22	22	20	20	20	20	18	18	18	18	18	18
19.359	22	22	20	20	20	20	18	18	18	18	18	18
19.379	22	22	20	20	20	20	18	18	18	18	18	18
19.399	22	22	20	20	20	20	18	18	18	18	18	18
19.419	22	22	20	20	20	20	18	18	18	18	18	18
19.439	22	22	20	20	20	20	18	18	18	18	18	18
19.459	22	22	20	20	20	20	18	18	18	18	18	18
19.479	22	22	20	20	20	20	18	18	18	18	18	18
19.499	22	22	20	20	20	20	18	18	18	18	18	18
19.52	22	22	20	20	20	20	18	18	18	18	18	18
19.54	22	22	20	20	20	20	18	18	18	18	18	18
19.56	22	22	20	20	20	20	18	18	18	18	18	18
19.58	22	22	20	20	20	20	18	18	18	18	18	18
19.6	22	22	20	20	20	20	18	18	18	18	18	18
19.62	22	22	20	20	20	20	18	18	18	18	18	18
19.64	22	22	20	20	20	20	18	18	18	18	18	18
19.66	22	22	22	20	20	20	18	18	18	18	18	18
19.68	22	22	22	20	20	20	18	18	18	18	18	18
19.7	22	22	22	20	20	20	18	18	18	18	18	18
19.72	22	22	22	20	20	20	18	18	18	18	18	18
19.74	22	22	22	20	20	20	18	18	18	18	18	18
19.76	22	22	22	20	20	20	18	18	18	18	18	18
19.78	22	22	22	20	20	20	18	18	18	18	18	18
19.8	22	22	22	20	20	20	18	18	18	18	18	18
19.82	22	22	22	20	20	20	18	18	18	18	18	18
19.84	22	22	22	20	20	20	18	18	18	18	18	18
19.86	22	22	22	20	20	20	18	18	18	18	18	18
19.88	22	22	22	20	20	20	18	18	18	18	18	18
19.9	22	22	22	20	20	20	18	18	18	18	18	18
19.92	22	22	22	20	20	20	18	18	18	18	18	18
19.94	22	22	22	20	20	20	18	18	18	18	18	18
19.96	22	22	22	20	20	20	18	18	18	18	18	18
19.98	22	22	22	20	20	20	18	18	18	18	18	18
20	22	22	22	20	20	20	18	18	18	18	18	18


==> figures/data/SW2D_error_time_basis/basis_local_reduced_model_no_indicator_SW2D.txt <==
Time	Basis_4	Basis_6	Basis_8
0	4	6	8
0.02002	4	6	8
0.04004	4	6	8
0.06006	4	6	8
0.08008	4	6	8
0.1001	4	6	8
0.12012	4	6	8
0.14014	4	6	8
0.16016	4	6	8
0.18018	4	6	8
0.2002	4	6	8
0.22022	4	6	8
0.24024	4	6	8
0.26026	4	6	8
0.28028	4	6	8
0.3003	4	6	8
0.32032	4	6	8
0.34034	4	6	8
0.36036	4	6	8
0.38038	4	6	8
0.4004	4	6	8
0.42042	4	6	8
0.44044	4	6	8
0.46046	4	6	8
0.48048	4	6	8
0.5005	4	6	8
0.52052	4	6	8
0.54054	4	6	8
0.56056	4	6	8
0.58058	4	6	8
0.6006	4	6	8
0.62062	4	6	8
0.64064	4	6	8
0.66066	4	6	8
0.68068	4	6	8
0.7007	4	6	8
0.72072	4	6	8
0.74074	4	6	8
0.76076	4	6	8
0.78078	4	6	8
0.8008	4	6	8
0.82082	4	6	8
0.84084	4	6	8
0.86086	4	6	8
0.88088	4	6	8
0.9009	4	6	8
0.92092	4	6	8
0.94094	4	6	8
0.96096	4	6	8
0.98098	4	6	8
1.001	4	6	8
1.021	4	6	8
1.041	4	6	8
1.0611	4	6	8
1.0811	4	6	8
1.1011	4	6	8
1.1211	4	6	8
1.1411	4	6	8
1.1612	4	6	8
1.1812	4	6	8
1.2012	4	6	8
1.2212	4	6	8
1.2412	4	6	8
1.2613	4	6	8
1.2813	4	6	8
1.3013	4	6	8
1.3213	4	6	8
1.3413	4	6	8
1.3614	4	6	8
1.3814	4	6	8
1.4014	4	6	8
1.4214	4	6	8
1.4414	4	6	8
1.4615	4	6	8
1.4815	4	6	8
1.5015	4	6	8
1.5215	4	6	8
1.5415	4	6	8
1.5616	4	6	8
1.5816	4	6	8
1.6016	4	6	8
1.6216	4	6	8
1.6416	4	6	8
1.6617	4	6	8
1.6817	4	6	8
1.7017	4	6	8
1.7217	4	6	8
1.7417	4	6	8
1.7618	4	6	8
1.7818	4	6	8
1.8018	4	6	8
1.8218	4	6	8
1.8418	4	6	8
1.8619	4	6	8
1.8819	4	6	8
1.9019	4	6	8
1.9219	4	6	8
1.9419	4	6	8
1.962	4	6	8
1.982	4	6	8
2.002	4	6	8
2.022	4	6	8
2.042	4	6	8
2.0621	4	6	8
2.0821	4	6	8
2.1021	4	6	8
2.1221	4	6	8
2.1421	4	6	8
2.1622	4	6	8
2.1822	4	6	8
2.2022	4	6	8
2.2222	4	6	8
2.2422	4	6	8
2.2623	4	6	8
2.2823	4	6	8
2.3023	4	6	8
2.3223	4	6	8
2.3423	4	6	8
2.3624	4	6	8
2.3824	4	6	8
2.4024	4	6	8
2.4224	4	6	8
2.4424	4	6	8
2.4625	4	6	8
2.4825	4	6	8
2.5025	4	6	8
2.5225	4	6	8
2.5425	4	6	8
2.5626	4	6	8
2.5826	4	6	8
2.6026	4	6	8
2.6226	4	6	8
2.6426	4	6	8
2.6627	4	6	8
2.6827	4	6	8
2.7027	4	6	8
2.7227	4	6	8
2.7427	4	6	8
2.7628	4	6	8
2.7828	4	6	8
2.8028	4	6	8
2.8228	4	6	8
2.8428	4	6	8
2.8629	4	6	8
2.8829	4	6	8
2.9029	4	6	8
2.9229	4	6	8
2.9429	4	6	8
2.963	4	6	8
2.983	4	6	8
3.003	4	6	8
3.023	4	6	8
3.043	4	6	8
3.0631	4	6	8
3.0831	4	6	8
3.1031	4	6	8
3.1231	4	6	8
3.1431	4	6	8
3.1632	4	6	8
3.1832	4	6	8
3.2032	4	6	8
3.2232	4	6	8
3.2432	4	6	8
3.2633	4	6	8
3.2833	4	6	8
3.3033	4	6	8
3.3233	4	6	8
3.3433	4	6	8
3.3634	4	6	8
3.3834	4	6	8
3.4034	4	6	8
3.4234	4	6	8
3.4434	4	6	8
3.4635	4	6	8
3.4835	4	6	8
3.5035	4	6	8
3.5235	4	6	8
3.5435	4	6	8
3.5636	4	6	8
3.5836	4	6	8
3.6036	4	6	8
3.6236	4	6	8
3.6436	4	6	8
3.6637	4	6	8
3.6837	4	6	8
3.7037	4	6	8
3.7237	4	6	8
3.7437	4	6	8
3.7638	4	6	8
3.7838	4	6	8
3.8038	4	6	8
3.8238	4	6	8
3.8438	4	6	8
3.8639	4	6	8
3.8839	4	6	8
3.9039	4	6	8
3.9239	4	6	8
3.9439	4	6	8
3.964	4	6	8
3.984	4	6	8
4.004	4	6	8
4.024	4	6	8
4.044	4	6	8
4.0641	4	6	8
4.0841	4	6	8
4.1041	4	6	8
4.1241	4	6	8
4.1441	4	6	8
4.1642	4	6	8
4.1842	4	6	8
4.2042	4	6	8
4.2242	4	6	8
4.2442	4	6	8
4.2643	4	6	8
4.2843	4	6	8
4.3043	4	6	8
4.3243	4	6	8
4.3443	4	6	8
4.3644	4	6	8
4.3844	4	6	8
4.4044	4	6	8
4.4244	4	6	8
4.4444	4	6	8
4.4645	4	6	8
4.4845	4	6	8
4.5045	4	6	8
4.5245	4	6	8
4.5445	4	6	8
4.5646	4	6	8
4.5846	4	6	8
4.6046	4	6	8
4.6246	4	6	8
4.6446	4	6	8
4.6647	4	6	8
4.6847	4	6	8
4.7047	4	6	8
4.7247	4	6	8
4.7447	4	6	8
4.7648	4	6	8
4.7848	4	6	8
4.8048	4	6	8
4.8248	4	6	8
4.8448	4	6	8
4.8649	4	6	8
4.8849	4	6	8
4.9049	4	6	8
4.9249	4	6	8
4.9449	4	6	8
4.965	4	6	8
4.985	4	6	8
5.005	4	6	8
5.025	4	6	8
5.045	4	6	8
5.0651	4	6	8
5.0851	4	6	8
5.1051	4	6	8
5.1251	4	6	8
5.1451	4	6	8
5.1652	4	6	8
5.1852	4	6	8
5.2052	4	6	8
5.2252	4	6	8
5.2452	4	6	8
5.2653	4	6	8
5.2853	4	6	8
5.3053	4	6	8
5.3253	4	6	8
5.3453	4	6	8
5.3654	4	6	8
5.3854	4	6	8
5.4054	4	6	8
5.4254	4	6	8
5.4454	4	6	8
5.4655	4	6	8
5.4855	4	6	8
5.5055	4	6	8
5.5255	4	6	8
5.5455	4	6	8
5.5656	4	6	8
5.5856	4	6	8
5.6056	4	6	8
5.6256	4	6	8
5.6456	4	6	8
5.6657	4	6	8
5.6857	4	6	8
5.7057	4	6	8
5.7257	4	6	8
5.7457	4	6	8
5.7658	4	6	8
5.7858	4	6	8
5.8058	4	6	8
5.8258	4	6	8
5.8458	4	6	8
5.8659	4	6	8
5.8859	4	6	8
5.9059	4	6	8
5.9259	4	6	8
5.9459	4	6	8
5.966	4	6	8
5.986	4	6	8
6.006	4	6	8
6.026	4	6	8
6.046	4	6	8
6.0661	4	6	8
6.0861	4	6	8
6.1061	4	6	8
6.1261	4	6	8
6.1461	4	6	8
6.1662	4	6	8
6.1862	4	6	8
6.2062	4	6	8
6.2262	4	6	8
6.2462	4	6	8
6.2663	4	6	8
6.2863	4	6	8
6.3063	4	6	8
6.3263	4	6	8
6.3463	4	6	8
6.3664	4	6	8
6.3864	4	6	8
6.4064	4	6	8
6.4264	4	6	8
6.4464	4	6	8
6.4665	4	6	8
6.4865	4	6	8
6.5065	4	6	8
6.5265	4	6	8
6.5465	4	6	8
6.5666	4	6	8
6.5866	4	6	8
6.6066	4	6	8
6.6266	4	6	8
6.6466	4	6	8
6.6667	4	6	8
6.6867	4	6	8
6.7067	4	6	8
6.7267	4	6	8
6.7467	4	6	8
6.7668	4	6	8
6.7868	4	6	8
6.8068	4	6	8
6.8268	4	6	8
6.8468	4	6	8
6.8669	4	6	8
6.8869	4	6	8
6.9069	4	6	8
6.9269	4	6	8
6.9469	4	6	8
6.967	4	6	8
6.987	4	6	8
7.007	4	6	8
7.027	4	6	8
7.047	4	6	8
7.0671	4	6	8
7.0871	4	6	8
7.1071	4	6	8
7.1271	4	6	8
7.1471	4	6	8
7.1672	4	6	8
7.1872	4	6	8
7.2072	4	6	8
7.2272	4	6	8
7.2472	4	6	8
7.2673	4	6	8
7.2873	4	6	8
7.3073	4	6	8
7.3273	4	6	8
7.3473	4	6	8
7.3674	4	6	8
7.3874	4	6	8
7.4074	4	6	8
7.4274	4	6	8
7.4474	4	6	8
7.4675	4	6	8
7.4875	4	6	8
7.5075	4	6	8
7.5275	4	6	8
7.5475	4	6	8
7.5676	4	6	8
7.5876	4	6	8
7.6076	4	6	8
7.6276	4	6	8
7.6476	4	6	8
7.6677	4	6	8
7.6877	4	6	8
7.7077	4	6	8
7.7277	4	6	8
7.7477	4	6	8
7.7678	4	6	8
7.7878	4	6	8
7.8078	4	6	8
7.8278	4	6	8
7.8478	4	6	8
7.8679	4	6	8
7.8879	4	6	8
7.9079	4	6	8
7.9279	4	6	8
7.9479	4	6	8
7.968	4	6	8
7.988	4	6	8
8.008	4	6	8
8.028	4	6	8
8.048	4	6	8
8.0681	4	6	8
8.0881	4	6	8
8.1081	4	6	8
8.1281	4	6	8
8.1481	4	6	8
8.1682	4	6	8
8.1882	4	6	8
8.2082	4	6	8
8.2282	4	6	8
8.2482	4	6	8
8.2683	4	6	8
8.2883	4	6	8
8.3083	4	6	8
8.3283	4	6	8
8.3483	4	6	8
8.3684	4	6	8
8.3884	4	6	8
8.4084	4	6	8
8.4284	4	6	8
8.4484	4	6	8
8.4685	4	6	8
8.4885	4	6	8
8.5085	4	6	8
8.5285	4	6	8
8.5485	4	6	8
8.5686	4	6	8
8.5886	4	6	8
8.6086	4	6	8
8.6286	4	6	8
8.6486	4	6	8
8.6687	4	6	8
8.6887	4	6	8
8.7087	4	6	8
8.7287	4	6	8
8.7487	4	6	8
8.7688	4	6	8
8.7888	4	6	8
8.8088	4	6	8
8.8288	4	6	8
8.8488	4	6	8
8.8689	4	6	8
8.8889	4	6	8
8.9089	4	6	8
8.9289	4	6	8
8.9489	4	6	8
8.969	4	6	8
8.989	4	6	8
9.009	4	6	8
9.029	4	6	8
9.049	4	6	8
9.0691	4	6	8
9.0891	4	6	8
9.1091	4	6	8
9.1291	4	6	8
9.1491	4	6	8
9.1692	4	6	8
9.1892	4	6	8
9.2092	4	6	8
9.2292	4	6	8
9.2492	4	6	8
9.2693	4	6	8
9.2893	4	6	8
9.3093	4	6	8
9.3293	4	6	8
9.3493	4	6	8
9.3694	4	6	8
9.3894	4	6	8
9.4094	4	6	8
9.4294	4	6	8
9.4494	4	6	8
9.4695	4	6	8
9.4895	4	6	8
9.5095	4	6	8
9.5295	4	6	8
9.5495	4	6	8
9.5696	4	6	8
9.5896	4	6	8
9.6096	4	6	8
9.6296	4	6	8
9.6496	4	6	8
9.6697	4	6	8
9.6897	4	6	8
9.7097	4	6	8
9.7297	4	6	8
9.7497	4	6	8
9.7698	4	6	8
9.7898	4	6	8
9.8098	4	6	8
9.8298	4	6	8
9.8498	4	6	8
9.8699	4	6	8
9.8899	4	6	8
9.9099	4	6	8
9.9299	4	6	8
9.9499	4	6	8
9.97	4	6	8
9.99	4	6	8
10.01	4	6	8
10.03	4	6	8
10.05	4	6	8
10.07	4	6	8
10.09	4	6	8
10.11	4	6	8
10.13	4	6	8
10.15	4	6	8
10.17	4	6	8
10.19	4	6	8
10.21	4	6	8
10.23	4	6	8
10.25	4	6	8
10.27	4	6	8
10.29	4	6	8
10.31	4	6	8
10.33	4	6	8
10.35	4	6	8
10.37	4	6	8
10.39	4	6	8
10.41	4	6	8
10.43	4	6	8
10.45	4	6	8
10.47	4	6	8
10.49	4	6	8
10.511	4	6	8
10.531	4	6	8
10.551	4	6	8
10.571	4	6	8
10.591	4	6	8
10.611	4	6	8
10.631	4	6	8
10.651	4	6	8
10.671	4	6	8
10.691	4	6	8
10.711	4	6	8
10.731	4	6	8
10.751	4	6	8
10.771	4	6	8
10.791	4	6	8
10.811	4	6	8
10.831	4	6	8
10.851	4	6	8
10.871	4	6	8
10.891	4	6	8
10.911	4	6	8
10.931	4	6	8
10.951	4	6	8
10.971	4	6	8
10.991	4	6	8
11.011	4	6	8
11.031	4	6	8
11.051	4	6	8
11.071	4	6	8
11.091	4	6	8
11.111	4	6	8
11.131	4	6	8
11.151	4	6	8
11.171	4	6	8
11.191	4	6	8
11.211	4	6	8
11.231	4	6	8
11.251	4	6	8
11.271	4	6	8
11.291	4	6	8
11.311	4	6	8
11.331	4	6	8
11.351	4	6	8
11.371	4	6	8
11.391	4	6	8
11.411	4	6	8
11.431	4	6	8
11.451	4	6	8
11.471	4	6	8
11.491	4	6	8
11.512	4	6	8
11.532	4	6	8
11.552	4	6	8
11.572	4	6	8
11.592	4	6	8
11.612	4	6	8
11.632	4	6	8
11.652	4	6	8
11.672	4	6	8
11.692	4	6	8
11.712	4	6	8
11.732	4	6	8
11.752	4	6	8
11.772	4	6	8
11.792	4	6	8
11.812	4	6	8
11.832	4	6	8
11.852	4	6	8
11.872	4	6	8
11.892	4	6	8
11.912	4	6	8
11.932	4	6	8
11.952	4	6	8
11.972	4	6	8
11.992	4	6	8
12.012	4	6	8
12.032	4	6	8
12.052	4	6	8
12.072	4	6	8
12.092	4	6	8
12.112	4	6	8
12.132	4	6	8
12.152	4	6	8
12.172	4	6	8
12.192	4	6	8
12.212	4	6	8
12.232	4	6	8
12.252	4	6	8
12.272	4	6	8
12.292	4	6	8
12.312	4	6	8
12.332	4	6	8
12.352	4	6	8
12.372	4	6	8
12.392	4	6	8
12.412	4	6	8
12.432	4	6	8
12.452	4	6	8
12.472	4	6	8
12.492	4	6	8
12.513	4	6	8
12.533	4	6	8
12.553	4	6	8
12.573	4	6	8
12.593	4	6	8
12.613	4	6	8
12.633	4	6	8
12.653	4	6	8
12.673	4	6	8
12.693	4	6	8
12.713	4	6	8
12.733	4	6	8
12.753	4	6	8
12.773	4	6	8
12.793	4	6	8
12.813	4	6	8
12.833	4	6	8
12.853	4	6	8
12.873	4	6	8
12.893	4	6	8
12.913	4	6	8
12.933	4	6	8
12.953	4	6	8
12.973	4	6	8
12.993	4	6	8
13.013	4	6	8
13.033	4	6	8
13.053	4	6	8
13.073	4	6	8
13.093	4	6	8
13.113	4	6	8
13.133	4	6	8
13.153	4	6	8
13.173	4	6	8
13.193	4	6	8
13.213	4	6	8
13.233	4	6	8
13.253	4	6	8
13.273	4	6	8
13.293	4	6	8
13.313	4	6	8
13.333	4	6	8
13.353	4	6	8
13.373	4	6	8
13.393	4	6	8
13.413	4	6	8
13.433	4	6	8
13.453	4	6	8
13.473	4	6	8
13.493	4	6	8
13.514	4	6	8
13.534	4	6	8
13.554	4	6	8
13.574	4	6	8
13.594	4	6	8
13.614	4	6	8
13.634	4	6	8
13.654	4	6	8
13.674	4	6	8
13.694	4	6	8
13.714	4	6	8
13.734	4	6	8
13.754	4	6	8
13.774	4	6	8
13.794	4	6	8
13.814	4	6	8
13.834	4	6	8
13.854	4	6	8
13.874	4	6	8
13.894	4	6	8
13.914	4	6	8
13.934	4	6	8
13.954	4	6	8
13.974	4	6	8
13.994	4	6	8
14.014	4	6	8
14.034	4	6	8
14.054	4	6	8
14.074	4	6	8
14.094	4	6	8
14.114	4	6	8
14.134	4	6	8
14.154	4	6	8
14.174	4	6	8
14.194	4	6	8
14.214	4	6	8
14.234	4	6	8
14.254	4	6	8
14.274	4	6	8
14.294	4	6	8
14.314	4	6	8
14.334	4	6	8
14.354	4	6	8
14.374	4	6	8
14.394	4	6	8
14.414	4	6	8
14.434	4	6	8
14.454	4	6	8
14.474	4	6	8
14.494	4	6	8
14.515	4	6	8
14.535	4	6	8
14.555	4	6	8
14.575	4	6	8
14.595	4	6	8
14.615	4	6	8
14.635	4	6	8
14.655	4	6	8
14.675	4	6	8
14.695	4	6	8
14.715	4	6	8
14.735	4	6	8
14.755	4	6	8
14.775	4	6	8
14.795	4	6	8
14.815	4	6	8
14.835	4	6	8
14.855	4	6	8
14.875	4	6	8
14.895	4	6	8
14.915	4	6	8
14.935	4	6	8
14.955	4	6	8
14.975	4	6	8
14.995	4	6	8
15.015	4	6	8
15.035	4	6	8
15.055	4	6	8
15.075	4	6	8
15.095	4	6	8
15.115	4	6	8
15.135	4	6	8
15.155	4	6	8
15.175	4	6	8
15.195	4	6	8
15.215	4	6	8
15.235	4	6	8
15.255	4	6	8
15.275	4	6	8
15.295	4	6	8
15.315	4	6	8
15.335	4	6	8
15.355	4	6	8
15.375	4	6	8
15.395	4	6	8
15.415	4	6	8
15.435	4	6	8
15.455	4	6	8
15.475	4	6	8
15.495	4	6	8
15.516	4	6	8
15.536	4	6	8
15.556	4	6	8
15.576	4	6	8
15.596	4	6	8
15.616	4	6	8
15.636	4	6	8
15.656	4	6	8
15.676	4	6	8
15.696	4	6	8
15.716	4	6	8
15.736	4	6	8
15.756	4	6	8
15.776	4	6	8
15.796	4	6	8
15.816	4	6	8
15.836	4	6	8
15.856	4	6	8
15.876	4	6	8
15.896	4	6	8
15.916	4	6	8
15.936	4	6	8
15.956	4	6	8
15.976	4	6	8
15.996	4	6	8
16.016	4	6	8
16.036	4	6	8
16.056	4	6	8
16.076	4	6	8
16.096	4	6	8
16.116	4	6	8
16.136	4	6	8
16.156	4	6	8
16.176	4	6	8
16.196	4	6	8
16.216	4	6	8
16.236	4	6	8
16.256	4	6	8
16.276	4	6	8
16.296	4	6	8
16.316	4	6	8
16.336	4	6	8
16.356	4	6	8
16.376	4	6	8
16.396	4	6	8
16.416	4	6	8
16.436	4	6	8
16.456	4	6	8
16.476	4	6	8
16.496	4	6	8
16.517	4	6	8
16.537	4	6	8
16.557	4	6	8
16.577	4	6	8
16.597	4	6	8
16.617	4	6	8
16.637	4	6	8
16.657	4	6	8
16.677	4	6	8
16.697	4	6	8
16.717	4	6	8
16.737	4	6	8
16.757	4	6	8
16.777	4	6	8
16.797	4	6	8
16.817	4	6	8
16.837	4	6	8
16.857	4	6	8
16.877	4	6	8
16.897	4	6	8
16.917	4	6	8
16.937	4	6	8
16.957	4	6	8
16.977	4	6	8
16.997	4	6	8
17.017	4	6	8
17.037	4	6	8
17.057	4	6	8
17.077	4	6	8
17.097	4	6	8
17.117	4	6	8
17.137	4	6	8
17.157	4	6	8
17.177	4	6	8
17.197	4	6	8
17.217	4	6	8
17.237	4	6	8
17.257	4	6	8
17.277	4	6	8
17.297	4	6	8
17.317	4	6	8
17.337	4	6	8
17.357	4	6	8
17.377	4	6	8
17.397	4	6	8
17.417	4	6	8
17.437	4	6	8
17.457	4	6	8
17.477	4	6	8
17.497	4	6	8
17.518	4	6	8
17.538	4	6	8
17.558	4	6	8
17.578	4	6	8
17.598	4	6	8
17.618	4	6	8
17.638	4	6	8
17.658	4	6	8
17.678	4	6	8
17.698	4	6	8
17.718	4	6	8
17.738	4	6	8
17.758	4	6	8
17.778	4	6	8
17.798	4	6	8
17.818	4	6	8
17.838	4	6	8
17.858	4	6	8
17.878	4	6	8
17.898	4	6	8
17.918	4	6	8
17.938	4	6	8
17.958	4	6	8
17.978	4	6	8
17.998	4	6	8
18.018	4	6	8
18.038	4	6	8
18.058	4	6	8
18.078	4	6	8
18.098	4	6	8
18.118	4	6	8
18.138	4	6	8
18.158	4	6	8
18.178	4	6	8
18.198	4	6	8
18.218	4	6	8
18.238	4	6	8
18.258	4	6	8
18.278	4	6	8
18.298	4	6	8
18.318	4	6	8
18.338	4	6	8
18.358	4	6	8
18.378	4	6	8
18.398	4	6	8
18.418	4	6	8
18.438	4	6	8
18.458	4	6	8
18.478	4	6	8
18.498	4	6	8
18.519	4	6	8
18.539	4	6	8
18.559	4	6	8
18.579	4	6	8
18.599	4	6	8
18.619	4	6	8
18.639	4	6	8
18.659	4	6	8
18.679	4	6	8
18.699	4	6	8
18.719	4	6	8
18.739	4	6	8
18.759	4	6	8
18.779	4	6	8
18.799	4	6	8
18.819	4	6	8
18.839	4	6	8
18.859	4	6	8
18.879	4	6	8
18.899	4	6	8
18.919	4	6	8
18.939	4	6	8
18.959	4	6	8
18.979	4	6	8
18.999	4	6	8
19.019	4	6	8
19.039	4	6	8
19.059	4	6	8
19.079	4	6	8
19.099	4	6	8
19.119	4	6	8
19.139	4	6	8
19.159	4	6	8
19.179	4	6	8
19.199	4	6	8
19.219	4	6	8
19.239	4	6	8
19.259	4	6	8
19.279	4	6	8
19.299	4	6	8
19.319	4	6	8
19.339	4	6	8
19.359	4	6	8
19.379	4	6	8
19.399	4	6	8
19.419	4	6	8
19.439	4	6	8
19.459	4	6	8
19.479	4	6	8
19.499	4	6	8
19.52	4	6	8
19.54	4	6	8
19.56	4	6	8
19.58	4	6	8
19.6	4	6	8
19.62	4	6	8
19.64	4	6	8
19.66	4	6	8
19.68	4	6	8
19.7	4	6	8
19.72	4	6	8
19.74	4	6	8
19.76	4	6	8
19.78	4	6	8
19.8	4	6	8
19.82	4	6	8
19.84	4	6	8
19.86	4	6	8
19.88	4	6	8
19.9	4	6	8
19.92	4	6	8
19.94	4	6	8
19.96	4	6	8
19.98	4	6	8
20	4	6	8


==> figures/data/SW2D_error_time_basis/error_full_model_corrupted_SW2D.txt <==
Time	Error_4	Error_6	Error_8
0	0.011836	0.00073878	4.275e-05
0.02002	0.011815	0.00073679	4.2599e-05
0.04004	0.011752	0.00073088	4.2149e-05
0.06006	0.011648	0.00072117	4.1412e-05
0.08008	0.011505	0.00070788	4.041e-05
0.1001	0.011325	0.00069132	3.9169e-05
0.12012	0.011111	0.00067189	3.7728e-05
0.14014	0.010867	0.00065005	3.613e-05
0.16016	0.010597	0.00062636	3.4429e-05
0.18018	0.010306	0.00060147	3.2687e-05
0.2002	0.0099979	0.00057609	3.0973e-05
0.22022	0.0096795	0.000551	2.9362e-05
0.24024	0.0093567	0.00052704	2.7935e-05
0.26026	0.0090356	0.00050509	2.6769e-05
0.28028	0.008723	0.00048599	2.593e-05
0.3003	0.0084257	0.00047053	2.5463e-05
0.32032	0.0081503	0.00045937	2.5384e-05
0.34034	0.0079033	0.0004529	2.5674e-05
0.36036	0.0076908	0.00045126	2.6284e-05
0.38038	0.0075178	0.00045428	2.7146e-05
0.4004	0.0073881	0.0004615	2.8183e-05
0.42042	0.0073042	0.00047227	2.932e-05
0.44044	0.0072667	0.00048582	3.0489e-05
0.46046	0.0072746	0.00050133	3.1632e-05
0.48048	0.0073253	0.00051804	3.2701e-05
0.5005	0.0074146	0.00053523	3.3658e-05
0.52052	0.0075377	0.00055229	3.4475e-05
0.54054	0.0076891	0.00056869	3.5131e-05
0.56056	0.0078629	0.00058399	3.5615e-05
0.58058	0.0080535	0.00059786	3.5919e-05
0.6006	0.0082555	0.00061002	3.6043e-05
0.62062	0.0084642	0.00062028	3.5992e-05
0.64064	0.0086751	0.00062852	3.5775e-05
0.66066	0.0088845	0.00063464	3.5408e-05
0.68068	0.009089	0.00063863	3.4909e-05
0.7007	0.009286	0.00064052	3.4302e-05
0.72072	0.0094732	0.00064037	3.3613e-05
0.74074	0.0096488	0.00063828	3.2872e-05
0.76076	0.0098115	0.00063441	3.2113e-05
0.78078	0.0099601	0.00062892	3.1368e-05
0.8008	0.010094	0.00062202	3.0675e-05
0.82082	0.010213	0.00061394	3.0066e-05
0.84084	0.010316	0.00060494	2.9573e-05
0.86086	0.010404	0.00059528	2.9222e-05
0.88088	0.010477	0.00058527	2.903e-05
0.9009	0.010535	0.00057518	2.9006e-05
0.92092	0.010579	0.00056534	2.9152e-05
0.94094	0.01061	0.00055602	2.9456e-05
0.96096	0.010628	0.0005475	2.99e-05
0.98098	0.010634	0.00054006	3.0461e-05
1.001	0.01063	0.0005339	3.1111e-05
1.021	0.010615	0.0005292	3.182e-05
1.041	0.010591	0.0005261	3.2558e-05
1.0611	0.01056	0.00052468	3.3299e-05
1.0811	0.010522	0.00052494	3.4017e-05
1.1011	0.010477	0.00052684	3.469e-05
1.1211	0.010428	0.0005303	3.5299e-05
1.1411	0.010375	0.00053518	3.5828e-05
1.1612	0.010319	0.00054131	3.6266e-05
1.1812	0.010261	0.00054849	3.6603e-05
1.2012	0.010202	0.00055652	3.6835e-05
1.2212	0.010143	0.00056518	3.6958e-05
1.2412	0.010084	0.00057427	3.6972e-05
1.2613	0.010027	0.00058357	3.6879e-05
1.2813	0.009971	0.00059292	3.6686e-05
1.3013	0.0099176	0.00060213	3.6398e-05
1.3213	0.0098673	0.00061105	3.6025e-05
1.3413	0.0098203	0.00061953	3.5578e-05
1.3614	0.0097772	0.00062748	3.5071e-05
1.3814	0.0097382	0.00063478	3.4518e-05
1.4014	0.0097036	0.00064135	3.3935e-05
1.4214	0.0096735	0.00064712	3.3339e-05
1.4414	0.0096481	0.00065205	3.275e-05
1.4615	0.0096274	0.00065611	3.2185e-05
1.4815	0.0096114	0.00065926	3.1662e-05
1.5015	0.0096001	0.00066151	3.1199e-05
1.5215	0.0095933	0.00066286	3.0813e-05
1.5415	0.0095909	0.00066332	3.0518e-05
1.5616	0.0095926	0.00066292	3.0323e-05
1.5816	0.0095982	0.00066171	3.0237e-05
1.6016	0.0096074	0.00065972	3.0262e-05
1.6216	0.0096199	0.00065702	3.0397e-05
1.6416	0.0096353	0.00065366	3.0638e-05
1.6617	0.0096533	0.00064972	3.0976e-05
1.6817	0.0096735	0.00064529	3.1398e-05
1.7017	0.0096956	0.00064044	3.189e-05
1.7217	0.0097192	0.00063527	3.2438e-05
1.7417	0.0097439	0.00062987	3.3025e-05
1.7618	0.0097694	0.00062433	3.3635e-05
1.7818	0.0097953	0.00061875	3.4251e-05
1.8018	0.0098214	0.00061323	3.4859e-05
1.8218	0.0098473	0.00060785	3.5445e-05
1.8418	0.0098727	0.00060272	3.5996e-05
1.8619	0.0098974	0.00059791	3.6502e-05
1.8819	0.0099212	0.00059349	3.6954e-05
1.9019	0.0099438	0.00058954	3.7344e-05
1.9219	0.0099653	0.00058609	3.7666e-05
1.9419	0.0099853	0.00058321	3.7916e-05
1.962	0.010004	0.00058091	3.809e-05
1.982	0.010021	0.00057921	3.8188e-05
2.002	0.010036	0.0005781	3.8211e-05
2.022	0.01005	0.00057759	3.8159e-05
2.042	0.010062	0.00057764	3.8037e-05
2.0621	0.010073	0.00057822	3.7848e-05
2.0821	0.010082	0.00057928	3.7598e-05
2.1021	0.010089	0.00058078	3.7294e-05
2.1221	0.010095	0.00058265	3.6943e-05
2.1421	0.0101	0.00058484	3.6554e-05
2.1622	0.010104	0.00058729	3.6136e-05
2.1822	0.010107	0.00058992	3.5698e-05
2.2022	0.010109	0.00059268	3.5249e-05
2.2222	0.010111	0.00059552	3.48e-05
2.2422	0.010111	0.00059836	3.4358e-05
2.2623	0.010112	0.00060118	3.3934e-05
2.2823	0.010112	0.00060391	3.3535e-05
2.3023	0.010111	0.00060653	3.3167e-05
2.3223	0.010111	0.00060899	3.2837e-05
2.3423	0.010111	0.00061126	3.255e-05
2.3624	0.010111	0.00061333	3.2308e-05
2.3824	0.010111	0.00061516	3.2113e-05
2.4024	0.010111	0.00061675	3.1965e-05
2.4224	0.010112	0.00061809	3.1863e-05
2.4424	0.010113	0.00061916	3.1804e-05
2.4625	0.010115	0.00061997	3.1786e-05
2.4825	0.010117	0.00062051	3.1804e-05
2.5025	0.010119	0.00062079	3.1853e-05
2.5225	0.010122	0.00062081	3.1929e-05
2.5425	0.010126	0.00062057	3.2026e-05
2.5626	0.010129	0.0006201	3.214e-05
2.5826	0.010133	0.00061939	3.2266e-05
2.6026	0.010137	0.00061846	3.2399e-05
2.6226	0.010141	0.00061733	3.2536e-05
2.6426	0.010144	0.00061602	3.2673e-05
2.6627	0.010148	0.00061453	3.2808e-05
2.6827	0.01015	0.00061289	3.2938e-05
2.7027	0.010152	0.00061113	3.3061e-05
2.7227	0.010153	0.00060926	3.3176e-05
2.7427	0.010152	0.00060731	3.3281e-05
2.7628	0.010149	0.00060532	3.3377e-05
2.7828	0.010145	0.0006033	3.3462e-05
2.8028	0.010138	0.00060129	3.3535e-05
2.8228	0.010129	0.00059933	3.3598e-05
2.8428	0.010117	0.00059743	3.3649e-05
2.8629	0.010102	0.00059562	3.3689e-05
2.8829	0.010084	0.00059395	3.3716e-05
2.9029	0.010062	0.00059243	3.3732e-05
2.9229	0.010036	0.00059109	3.3737e-05
2.9429	0.010007	0.00058995	3.3729e-05
2.963	0.009973	0.00058902	3.371e-05
2.983	0.0099354	0.00058832	3.3679e-05
3.003	0.0098937	0.00058784	3.3638e-05
3.023	0.0098482	0.00058758	3.3586e-05
3.043	0.0097991	0.00058754	3.3524e-05
3.0631	0.0097465	0.00058769	3.3453e-05
3.0831	0.009691	0.00058802	3.3375e-05
3.1031	0.0096331	0.00058848	3.3292e-05
3.1231	0.0095732	0.00058904	3.3205e-05
3.1431	0.0095121	0.00058966	3.3117e-05
3.1632	0.0094506	0.00059029	3.3029e-05
3.1832	0.0093895	0.00059089	3.2946e-05
3.2032	0.0093298	0.0005914	3.2869e-05
3.2232	0.0092724	0.00059177	3.2801e-05
3.2432	0.0092184	0.00059195	3.2746e-05
3.2633	0.0091686	0.00059191	3.2704e-05
3.2833	0.0091242	0.0005916	3.2679e-05
3.3033	0.0090859	0.00059099	3.2672e-05
3.3233	0.0090548	0.00059005	3.2685e-05
3.3433	0.0090314	0.00058878	3.2717e-05
3.3634	0.0090163	0.00058717	3.2769e-05
3.3834	0.00901	0.00058523	3.2839e-05
3.4034	0.0090126	0.00058298	3.2926e-05
3.4234	0.0090241	0.00058045	3.3027e-05
3.4434	0.0090444	0.00057769	3.314e-05
3.4635	0.0090731	0.00057475	3.3261e-05
3.4835	0.0091094	0.00057169	3.3387e-05
3.5035	0.0091527	0.00056861	3.3513e-05
3.5235	0.009202	0.00056557	3.3636e-05
3.5435	0.0092563	0.00056267	3.375e-05
3.5636	0.0093144	0.00055999	3.3854e-05
3.5836	0.0093751	0.00055764	3.3942e-05
3.6036	0.0094372	0.00055568	3.4013e-05
3.6236	0.0094995	0.00055421	3.4063e-05
3.6436	0.0095608	0.00055329	3.4092e-05
3.6637	0.00962	0.00055298	3.4097e-05
3.6837	0.009676	0.00055331	3.408e-05
3.7037	0.0097279	0.0005543	3.404e-05
3.7237	0.0097749	0.00055596	3.398e-05
3.7437	0.0098162	0.00055828	3.39e-05
3.7638	0.0098514	0.0005612	3.3805e-05
3.7838	0.00988	0.00056469	3.3697e-05
3.8038	0.0099018	0.00056866	3.358e-05
3.8238	0.0099165	0.00057304	3.3459e-05
3.8438	0.0099241	0.00057773	3.3339e-05
3.8639	0.0099248	0.00058262	3.3223e-05
3.8839	0.0099188	0.00058762	3.3117e-05
3.9039	0.0099063	0.00059261	3.3024e-05
3.9239	0.0098878	0.00059749	3.2947e-05
3.9439	0.0098639	0.00060215	3.2891e-05
3.964	0.009835	0.0006065	3.2857e-05
3.984	0.0098017	0.00061044	3.2846e-05
4.004	0.0097648	0.00061389	3.2859e-05
4.024	0.009725	0.00061678	3.2895e-05
4.044	0.0096828	0.00061905	3.2953e-05
4.0641	0.0096391	0.00062064	3.303e-05
4.0841	0.0095945	0.00062152	3.3123e-05
4.1041	0.0095496	0.00062166	3.3228e-05
4.1241	0.0095052	0.00062105	3.3341e-05
4.1441	0.0094618	0.00061969	3.3457e-05
4.1642	0.0094199	0.00061758	3.3572e-05
4.1842	0.00938	0.00061476	3.3681e-05
4.2042	0.0093425	0.00061125	3.3778e-05
4.2242	0.0093078	0.00060711	3.386e-05
4.2442	0.0092761	0.0006024	3.3922e-05
4.2643	0.0092475	0.00059719	3.3962e-05
4.2843	0.0092223	0.00059157	3.3975e-05
4.3043	0.0092003	0.00058564	3.396e-05
4.3243	0.0091815	0.00057951	3.3914e-05
4.3443	0.0091659	0.0005733	3.3838e-05
4.3644	0.0091532	0.00056713	3.373e-05
4.3844	0.0091431	0.00056114	3.3592e-05
4.4044	0.0091354	0.00055548	3.3424e-05
4.4244	0.0091297	0.00055027	3.3229e-05
4.4444	0.0091256	0.00054566	3.301e-05
4.4645	0.0091228	0.00054178	3.277e-05
4.4845	0.0091209	0.00053875	3.2514e-05
4.5045	0.0091195	0.00053666	3.2247e-05
4.5245	0.0091183	0.0005356	3.1974e-05
4.5445	0.0091172	0.00053562	3.1702e-05
4.5646	0.0091158	0.00053673	3.1439e-05
4.5846	0.0091143	0.00053892	3.1192e-05
4.6046	0.0091125	0.00054214	3.0969e-05
4.6246	0.0091108	0.00054631	3.0777e-05
4.6446	0.0091095	0.00055132	3.0625e-05
4.6647	0.009109	0.00055702	3.052e-05
4.6847	0.0091099	0.00056325	3.047e-05
4.7047	0.0091131	0.00056983	3.0478e-05
4.7247	0.0091193	0.00057658	3.055e-05
4.7447	0.0091295	0.00058331	3.0688e-05
4.7648	0.0091445	0.00058983	3.089e-05
4.7848	0.0091652	0.00059596	3.1155e-05
4.8048	0.0091925	0.00060154	3.1478e-05
4.8248	0.0092269	0.00060643	3.1852e-05
4.8448	0.0092688	0.00061051	3.2267e-05
4.8649	0.0093186	0.00061368	3.2713e-05
4.8849	0.0093759	0.00061587	3.3176e-05
4.9049	0.0094405	0.00061706	3.3644e-05
4.9249	0.0095116	0.00061723	3.4103e-05
4.9449	0.0095882	0.00061641	3.454e-05
4.965	0.009669	0.00061466	3.494e-05
4.985	0.0097525	0.00061206	3.5292e-05
5.005	0.0098371	0.00060873	3.5585e-05
5.025	0.0099211	0.0006048	3.581e-05
5.045	0.010003	0.00060042	3.596e-05
5.0651	0.010081	0.00059576	3.6029e-05
5.0851	0.010153	0.000591	3.6016e-05
5.1051	0.010218	0.00058631	3.5921e-05
5.1251	0.010276	0.00058186	3.5746e-05
5.1451	0.010324	0.00057782	3.5499e-05
5.1652	0.010363	0.00057433	3.5187e-05
5.1852	0.010392	0.0005715	3.4822e-05
5.2052	0.010412	0.00056943	3.4418e-05
5.2252	0.010421	0.00056818	3.399e-05
5.2452	0.010422	0.00056779	3.3557e-05
5.2653	0.010414	0.00056825	3.3137e-05
5.2853	0.010399	0.00056953	3.2748e-05
5.3053	0.010377	0.00057157	3.241e-05
5.3253	0.01035	0.00057432	3.2139e-05
5.3453	0.010319	0.00057767	3.1949e-05
5.3654	0.010285	0.00058153	3.185e-05
5.3854	0.01025	0.00058579	3.1849e-05
5.4054	0.010214	0.00059037	3.1947e-05
5.4254	0.010178	0.00059515	3.214e-05
5.4454	0.010144	0.00060004	3.2422e-05
5.4655	0.010112	0.00060497	3.278e-05
5.4855	0.010083	0.00060985	3.32e-05
5.5055	0.010056	0.00061463	3.3666e-05
5.5255	0.010032	0.00061924	3.4159e-05
5.5455	0.010012	0.00062363	3.4663e-05
5.5656	0.0099932	0.00062777	3.516e-05
5.5856	0.0099772	0.00063162	3.5635e-05
5.6056	0.009963	0.00063515	3.6074e-05
5.6256	0.00995	0.00063833	3.6464e-05
5.6456	0.0099379	0.00064112	3.6796e-05
5.6657	0.0099259	0.00064352	3.7062e-05
5.6857	0.0099136	0.00064549	3.7257e-05
5.7057	0.0099006	0.000647	3.7376e-05
5.7257	0.0098864	0.00064804	3.7419e-05
5.7457	0.0098707	0.00064858	3.7387e-05
5.7658	0.0098534	0.0006486	3.7281e-05
5.7858	0.0098343	0.00064809	3.7106e-05
5.8058	0.0098135	0.00064702	3.6867e-05
5.8258	0.0097912	0.0006454	3.6572e-05
5.8458	0.0097676	0.00064323	3.6228e-05
5.8659	0.0097431	0.0006405	3.5845e-05
5.8859	0.0097181	0.00063725	3.5433e-05
5.9059	0.0096932	0.0006335	3.5001e-05
5.9259	0.009669	0.00062929	3.4561e-05
5.9459	0.0096462	0.00062468	3.4124e-05
5.966	0.0096254	0.00061975	3.37e-05
5.986	0.0096073	0.00061456	3.3301e-05
6.006	0.0095927	0.00060922	3.2935e-05
6.026	0.0095822	0.00060384	3.2613e-05
6.046	0.0095763	0.00059853	3.2341e-05
6.0661	0.0095756	0.0005934	3.2128e-05
6.0861	0.0095806	0.00058859	3.1976e-05
6.1061	0.0095916	0.00058422	3.1891e-05
6.1261	0.0096088	0.00058039	3.1872e-05
6.1461	0.0096323	0.00057723	3.192e-05
6.1662	0.009662	0.00057481	3.2032e-05
6.1862	0.0096978	0.0005732	3.2203e-05
6.2062	0.0097393	0.00057244	3.2426e-05
6.2262	0.0097859	0.00057255	3.2695e-05
6.2462	0.0098372	0.00057351	3.3001e-05
6.2663	0.0098923	0.00057527	3.3333e-05
6.2863	0.0099505	0.00057775	3.368e-05
6.3063	0.010011	0.00058087	3.4033e-05
6.3263	0.010072	0.00058448	3.4379e-05
6.3463	0.010133	0.00058847	3.4708e-05
6.3664	0.010194	0.00059267	3.5009e-05
6.3864	0.010252	0.00059694	3.5271e-05
6.4064	0.010307	0.00060111	3.5486e-05
6.4264	0.010358	0.00060506	3.5646e-05
6.4464	0.010404	0.00060863	3.5742e-05
6.4665	0.010444	0.0006117	3.5771e-05
6.4865	0.010478	0.00061418	3.5727e-05
6.5065	0.010505	0.00061598	3.5609e-05
6.5265	0.010524	0.00061703	3.5417e-05
6.5465	0.010535	0.00061731	3.5152e-05
6.5666	0.010539	0.0006168	3.4819e-05
6.5866	0.010536	0.00061552	3.4426e-05
6.6066	0.010525	0.00061351	3.3981e-05
6.6266	0.010506	0.00061082	3.3496e-05
6.6466	0.010482	0.00060755	3.2985e-05
6.6667	0.010451	0.00060381	3.2465e-05
6.6867	0.010416	0.0005997	3.1955e-05
6.7067	0.010376	0.00059537	3.1475e-05
6.7267	0.010333	0.00059096	3.1044e-05
6.7467	0.010287	0.00058661	3.0683e-05
6.7668	0.010239	0.00058248	3.041e-05
6.7868	0.010191	0.00057869	3.0241e-05
6.8068	0.010142	0.00057537	3.0189e-05
6.8268	0.010094	0.00057263	3.0259e-05
6.8468	0.010047	0.00057055	3.0452e-05
6.8669	0.010002	0.00056919	3.0764e-05
6.8869	0.0099585	0.00056858	3.1184e-05
6.9069	0.0099168	0.00056873	3.1698e-05
6.9269	0.009877	0.0005696	3.2285e-05
6.9469	0.009839	0.00057116	3.2925e-05
6.967	0.0098027	0.00057332	3.3596e-05
6.987	0.0097677	0.000576	3.4274e-05
7.007	0.0097337	0.00057911	3.4938e-05
7.027	0.0097004	0.00058253	3.5566e-05
7.047	0.0096674	0.00058616	3.614e-05
7.0671	0.0096344	0.00058989	3.6644e-05
7.0871	0.0096013	0.00059363	3.7064e-05
7.1071	0.0095678	0.00059728	3.7387e-05
7.1271	0.0095339	0.00060076	3.7606e-05
7.1471	0.0094997	0.00060402	3.7715e-05
7.1672	0.0094653	0.00060698	3.7712e-05
7.1872	0.0094311	0.00060962	3.7595e-05
7.2072	0.0093975	0.0006119	3.7369e-05
7.2272	0.009365	0.0006138	3.7039e-05
7.2472	0.0093342	0.00061532	3.6613e-05
7.2673	0.0093058	0.00061646	3.6102e-05
7.2873	0.0092805	0.00061723	3.552e-05
7.3073	0.0092592	0.00061762	3.4883e-05
7.3273	0.0092425	0.00061766	3.4208e-05
7.3473	0.0092311	0.00061736	3.3514e-05
7.3674	0.0092257	0.00061674	3.2824e-05
7.3874	0.0092267	0.00061581	3.2157e-05
7.4074	0.0092344	0.00061457	3.1535e-05
7.4274	0.0092493	0.00061304	3.0979e-05
7.4474	0.0092712	0.00061122	3.0506e-05
7.4675	0.0093001	0.00060912	3.0131e-05
7.4875	0.0093357	0.00060673	2.9865e-05
7.5075	0.0093774	0.00060406	2.9715e-05
7.5275	0.0094247	0.00060111	2.9682e-05
7.5475	0.0094767	0.00059788	2.9761e-05
7.5676	0.0095325	0.00059437	2.9943e-05
7.5876	0.0095911	0.0005906	3.0217e-05
7.6076	0.0096513	0.00058658	3.0565e-05
7.6276	0.0097118	0.00058234	3.0971e-05
7.6476	0.0097715	0.0005779	3.1416e-05
7.6677	0.0098291	0.00057331	3.1882e-05
7.6877	0.0098834	0.00056862	3.2351e-05
7.7077	0.0099332	0.00056388	3.2808e-05
7.7277	0.0099773	0.00055918	3.3239e-05
7.7477	0.010015	0.0005546	3.3631e-05
7.7678	0.010045	0.00055021	3.3976e-05
7.7878	0.010066	0.00054614	3.4265e-05
7.8078	0.010078	0.00054247	3.4493e-05
7.8278	0.010081	0.0005393	3.4657e-05
7.8478	0.010074	0.00053675	3.4755e-05
7.8679	0.010056	0.00053489	3.4789e-05
7.8879	0.010029	0.00053382	3.476e-05
7.9079	0.0099919	0.00053359	3.4672e-05
7.9279	0.0099453	0.00053424	3.4529e-05
7.9479	0.0098899	0.00053578	3.4339e-05
7.968	0.0098265	0.00053822	3.4108e-05
7.988	0.009756	0.00054151	3.3843e-05
8.008	0.0096796	0.00054558	3.3553e-05
8.028	0.0095986	0.00055034	3.3246e-05
8.048	0.0095144	0.00055567	3.2929e-05
8.0681	0.0094286	0.00056144	3.2612e-05
8.0881	0.0093426	0.00056751	3.2301e-05
8.1081	0.0092582	0.00057371	3.2004e-05
8.1281	0.0091769	0.00057988	3.1727e-05
8.1481	0.0091002	0.00058587	3.1476e-05
8.1682	0.0090297	0.00059151	3.1256e-05
8.1882	0.0089667	0.00059666	3.107e-05
8.2082	0.0089122	0.00060119	3.0921e-05
8.2282	0.0088673	0.00060498	3.0811e-05
8.2482	0.0088327	0.00060793	3.0742e-05
8.2683	0.0088088	0.00060997	3.0715e-05
8.2883	0.0087958	0.00061103	3.0727e-05
8.3083	0.0087936	0.00061109	3.078e-05
8.3283	0.0088019	0.00061014	3.0872e-05
8.3483	0.0088203	0.00060818	3.1e-05
8.3684	0.0088479	0.00060527	3.1162e-05
8.3884	0.008884	0.00060145	3.1355e-05
8.4084	0.0089276	0.00059683	3.1575e-05
8.4284	0.0089775	0.0005915	3.1819e-05
8.4484	0.0090328	0.0005856	3.2081e-05
8.4685	0.0090923	0.00057926	3.2356e-05
8.4885	0.009155	0.00057265	3.264e-05
8.5085	0.0092198	0.00056594	3.2925e-05
8.5285	0.0092859	0.00055931	3.3206e-05
8.5485	0.0093523	0.00055294	3.3476e-05
8.5686	0.0094184	0.00054703	3.3729e-05
8.5886	0.0094835	0.00054174	3.3959e-05
8.6086	0.0095469	0.00053723	3.416e-05
8.6286	0.0096083	0.00053366	3.4326e-05
8.6486	0.0096672	0.00053113	3.4453e-05
8.6687	0.0097234	0.00052975	3.4537e-05
8.6887	0.0097766	0.00052955	3.4575e-05
8.7087	0.0098266	0.00053057	3.4567e-05
8.7287	0.0098733	0.00053279	3.4512e-05
8.7487	0.0099167	0.00053616	3.4411e-05
8.7688	0.0099567	0.00054061	3.4268e-05
8.7888	0.0099931	0.00054603	3.4087e-05
8.8088	0.010026	0.0005523	3.3874e-05
8.8288	0.010056	0.00055928	3.3636e-05
8.8488	0.010081	0.00056682	3.3384e-05
8.8689	0.010104	0.00057477	3.3127e-05
8.8889	0.010122	0.00058297	3.2875e-05
8.9089	0.010137	0.00059128	3.2641e-05
8.9289	0.010148	0.00059954	3.2435e-05
8.9489	0.010156	0.00060763	3.2268e-05
8.969	0.010159	0.00061541	3.215e-05
8.989	0.010158	0.00062277	3.209e-05
9.009	0.010153	0.00062959	3.2092e-05
9.029	0.010144	0.00063578	3.2161e-05
9.049	0.010131	0.00064126	3.2296e-05
9.0691	0.010113	0.00064593	3.2496e-05
9.0891	0.010091	0.00064975	3.2755e-05
9.1091	0.010065	0.00065266	3.3066e-05
9.1291	0.010034	0.0006546	3.342e-05
9.1491	0.0099993	0.00065556	3.3804e-05
9.1692	0.0099603	0.0006555	3.4207e-05
9.1892	0.0099173	0.00065443	3.4616e-05
9.2092	0.0098706	0.00065234	3.5018e-05
9.2292	0.0098206	0.00064925	3.54e-05
9.2492	0.0097676	0.0006452	3.5751e-05
9.2693	0.009712	0.00064022	3.606e-05
9.2893	0.0096544	0.0006344	3.6318e-05
9.3093	0.0095954	0.00062779	3.6517e-05
9.3293	0.0095356	0.00062051	3.6652e-05
9.3493	0.0094759	0.00061265	3.6717e-05
9.3694	0.0094171	0.00060437	3.6711e-05
9.3894	0.0093599	0.00059579	3.6631e-05
9.4094	0.0093055	0.00058709	3.6481e-05
9.4294	0.0092547	0.00057845	3.6261e-05
9.4494	0.0092085	0.00057005	3.5977e-05
9.4695	0.0091679	0.0005621	3.5634e-05
9.4895	0.0091339	0.00055479	3.524e-05
9.5095	0.0091074	0.00054832	3.4805e-05
9.5295	0.0090893	0.00054289	3.4337e-05
9.5495	0.0090802	0.00053865	3.3848e-05
9.5696	0.0090809	0.00053574	3.3351e-05
9.5896	0.0090916	0.00053429	3.2857e-05
9.6096	0.0091128	0.00053433	3.2381e-05
9.6296	0.0091445	0.00053591	3.1935e-05
9.6496	0.0091866	0.00053899	3.1531e-05
9.6697	0.0092387	0.0005435	3.1182e-05
9.6897	0.0093003	0.00054932	3.0898e-05
9.7097	0.0093708	0.0005563	3.0688e-05
9.7297	0.0094491	0.00056427	3.0558e-05
9.7497	0.0095343	0.00057301	3.0512e-05
9.7698	0.0096252	0.00058232	3.0553e-05
9.7898	0.0097203	0.00059196	3.0678e-05
9.8098	0.0098184	0.00060173	3.0884e-05
9.8298	0.0099181	0.00061141	3.1165e-05
9.8498	0.010018	0.00062078	3.1513e-05
9.8699	0.010116	0.00062966	3.1917e-05
9.8899	0.010211	0.00063788	3.2367e-05
9.9099	0.010303	0.00064528	3.285e-05
9.9299	0.010389	0.00065171	3.3355e-05
9.9499	0.010468	0.00065706	3.3868e-05
9.97	0.010539	0.00066124	3.4378e-05
9.99	0.010601	0.00066416	3.4873e-05
10.01	0.010654	0.00066578	3.5341e-05
10.03	0.010697	0.00066606	3.5772e-05
10.05	0.010729	0.000665	3.6156e-05
10.07	0.010749	0.0006626	3.6486e-05
10.09	0.010758	0.00065889	3.6753e-05
10.11	0.010755	0.00065394	3.6952e-05
10.13	0.01074	0.00064783	3.7079e-05
10.15	0.010715	0.00064065	3.7128e-05
10.17	0.010678	0.00063253	3.7099e-05
10.19	0.01063	0.00062362	3.6992e-05
10.21	0.010573	0.00061408	3.6807e-05
10.23	0.010507	0.0006041	3.6547e-05
10.25	0.010432	0.00059389	3.6217e-05
10.27	0.010351	0.00058367	3.5824e-05
10.29	0.010264	0.00057368	3.5377e-05
10.31	0.010172	0.00056415	3.4884e-05
10.33	0.010078	0.00055534	3.436e-05
10.35	0.0099816	0.00054747	3.3816e-05
10.37	0.0098857	0.00054078	3.3269e-05
10.39	0.0097915	0.00053546	3.2735e-05
10.41	0.0097006	0.00053166	3.2232e-05
10.43	0.0096145	0.0005295	3.1776e-05
10.45	0.0095347	0.00052905	3.1385e-05
10.47	0.0094626	0.0005303	3.1074e-05
10.49	0.0093994	0.00053322	3.0857e-05
10.511	0.0093461	0.00053769	3.0743e-05
10.531	0.0093034	0.00054355	3.0739e-05
10.551	0.009272	0.00055063	3.0847e-05
10.571	0.009252	0.00055871	3.1063e-05
10.591	0.0092435	0.00056754	3.1381e-05
10.611	0.0092461	0.00057688	3.179e-05
10.631	0.0092594	0.0005865	3.2274e-05
10.651	0.0092826	0.00059616	3.2817e-05
10.671	0.0093147	0.00060563	3.3402e-05
10.691	0.0093546	0.00061474	3.4009e-05
10.711	0.0094011	0.00062328	3.4619e-05
10.731	0.0094528	0.00063111	3.5215e-05
10.751	0.0095084	0.0006381	3.578e-05
10.771	0.0095666	0.00064413	3.6298e-05
10.791	0.009626	0.00064913	3.6756e-05
10.811	0.0096855	0.00065305	3.7142e-05
10.831	0.009744	0.00065583	3.7447e-05
10.851	0.0098004	0.00065748	3.7663e-05
10.871	0.0098539	0.000658	3.7785e-05
10.891	0.0099037	0.00065742	3.781e-05
10.911	0.0099493	0.00065579	3.7737e-05
10.931	0.0099902	0.00065317	3.7567e-05
10.951	0.010026	0.00064963	3.7303e-05
10.971	0.010057	0.00064528	3.6951e-05
10.991	0.010082	0.00064022	3.6518e-05
11.011	0.010102	0.00063455	3.6013e-05
11.031	0.010117	0.0006284	3.5448e-05
11.051	0.010127	0.0006219	3.4835e-05
11.071	0.010133	0.00061517	3.4189e-05
11.091	0.010134	0.00060834	3.3526e-05
11.111	0.010132	0.00060154	3.2863e-05
11.131	0.010126	0.00059489	3.2217e-05
11.151	0.010117	0.00058849	3.1606e-05
11.171	0.010105	0.00058246	3.1048e-05
11.191	0.010091	0.00057687	3.056e-05
11.211	0.010075	0.00057181	3.0156e-05
11.231	0.010058	0.00056734	2.9848e-05
11.251	0.01004	0.0005635	2.9646e-05
11.271	0.01002	0.00056031	2.9554e-05
11.291	0.0099995	0.0005578	2.9574e-05
11.311	0.0099781	0.00055595	2.9701e-05
11.331	0.0099558	0.00055474	2.9929e-05
11.351	0.0099327	0.00055416	3.0248e-05
11.371	0.0099086	0.00055416	3.0644e-05
11.391	0.0098834	0.00055468	3.1101e-05
11.411	0.0098568	0.00055569	3.1604e-05
11.431	0.0098286	0.00055711	3.2135e-05
11.451	0.0097987	0.00055889	3.2678e-05
11.471	0.0097666	0.00056097	3.3216e-05
11.491	0.0097323	0.00056328	3.3733e-05
11.512	0.0096956	0.00056576	3.4216e-05
11.532	0.0096562	0.00056835	3.4651e-05
11.552	0.0096142	0.00057099	3.5025e-05
11.572	0.0095696	0.00057362	3.533e-05
11.592	0.0095226	0.00057618	3.5555e-05
11.612	0.0094734	0.00057862	3.5694e-05
11.632	0.0094223	0.00058089	3.5741e-05
11.652	0.0093699	0.00058293	3.5693e-05
11.672	0.0093167	0.00058472	3.5548e-05
11.692	0.0092636	0.00058619	3.5308e-05
11.712	0.0092113	0.00058734	3.4975e-05
11.732	0.0091607	0.00058812	3.4554e-05
11.752	0.0091128	0.00058852	3.4054e-05
11.772	0.0090687	0.00058853	3.3486e-05
11.792	0.0090293	0.00058815	3.2862e-05
11.812	0.0089957	0.00058738	3.2198e-05
11.832	0.0089687	0.00058626	3.1513e-05
11.852	0.0089493	0.0005848	3.0828e-05
11.872	0.0089381	0.00058305	3.0164e-05
11.892	0.0089357	0.00058106	2.9546e-05
11.912	0.0089424	0.00057887	2.8995e-05
11.932	0.0089586	0.00057656	2.8536e-05
11.952	0.0089842	0.00057419	2.8187e-05
11.972	0.009019	0.00057183	2.7965e-05
11.992	0.0090626	0.00056957	2.7881e-05
12.012	0.0091143	0.00056747	2.794e-05
12.032	0.0091735	0.0005656	2.814e-05
12.052	0.0092392	0.00056404	2.8473e-05
12.072	0.0093102	0.00056283	2.8927e-05
12.092	0.0093855	0.00056202	2.9482e-05
12.112	0.0094638	0.00056166	3.012e-05
12.132	0.0095437	0.00056175	3.0818e-05
12.152	0.0096239	0.00056231	3.1554e-05
12.172	0.0097032	0.00056334	3.2306e-05
12.192	0.0097801	0.0005648	3.3053e-05
12.212	0.0098533	0.00056666	3.3777e-05
12.232	0.0099218	0.00056888	3.446e-05
12.252	0.0099843	0.00057138	3.5089e-05
12.272	0.01004	0.0005741	3.5649e-05
12.292	0.010087	0.00057696	3.6131e-05
12.312	0.010126	0.00057988	3.6526e-05
12.332	0.010156	0.00058278	3.6829e-05
12.352	0.010176	0.00058557	3.7034e-05
12.372	0.010186	0.00058819	3.7141e-05
12.392	0.010185	0.00059056	3.7149e-05
12.412	0.010175	0.00059262	3.7061e-05
12.432	0.010154	0.00059431	3.6879e-05
12.452	0.010124	0.00059561	3.6611e-05
12.472	0.010085	0.00059648	3.6265e-05
12.492	0.010038	0.00059692	3.5849e-05
12.513	0.0099841	0.00059693	3.5376e-05
12.533	0.0099239	0.00059653	3.4858e-05
12.553	0.0098589	0.00059576	3.4311e-05
12.573	0.0097904	0.00059466	3.3749e-05
12.593	0.0097198	0.00059329	3.3191e-05
12.613	0.0096487	0.00059173	3.2652e-05
12.633	0.0095784	0.00059005	3.215e-05
12.653	0.0095105	0.00058834	3.1702e-05
12.673	0.0094465	0.00058669	3.1323e-05
12.693	0.0093874	0.00058518	3.1027e-05
12.713	0.0093346	0.00058391	3.0822e-05
12.733	0.009289	0.00058295	3.0717e-05
12.753	0.0092512	0.00058238	3.0714e-05
12.773	0.0092219	0.00058223	3.0811e-05
12.793	0.0092012	0.00058256	3.1004e-05
12.813	0.0091892	0.00058339	3.1284e-05
12.833	0.0091855	0.00058472	3.1638e-05
12.853	0.0091897	0.00058654	3.2052e-05
12.873	0.009201	0.00058881	3.2511e-05
12.893	0.0092186	0.00059149	3.2996e-05
12.913	0.0092415	0.00059451	3.3492e-05
12.933	0.0092685	0.00059778	3.3981e-05
12.953	0.0092985	0.00060124	3.4447e-05
12.973	0.0093302	0.00060478	3.4876e-05
12.993	0.0093627	0.0006083	3.5256e-05
13.013	0.0093947	0.0006117	3.5574e-05
13.033	0.0094253	0.0006149	3.582e-05
13.053	0.0094537	0.0006178	3.5989e-05
13.073	0.0094791	0.00062032	3.6074e-05
13.093	0.009501	0.00062238	3.6072e-05
13.113	0.0095189	0.00062392	3.5982e-05
13.133	0.0095326	0.00062489	3.5806e-05
13.153	0.0095419	0.00062525	3.5549e-05
13.173	0.0095469	0.00062497	3.5215e-05
13.193	0.0095477	0.00062405	3.4813e-05
13.213	0.0095446	0.00062249	3.4356e-05
13.233	0.009538	0.00062031	3.3854e-05
13.253	0.0095283	0.00061753	3.3324e-05
13.273	0.0095161	0.00061421	3.2782e-05
13.293	0.009502	0.0006104	3.2246e-05
13.313	0.0094865	0.00060619	3.1734e-05
13.333	0.0094705	0.00060164	3.1264e-05
13.353	0.0094544	0.00059687	3.0854e-05
13.373	0.009439	0.00059197	3.052e-05
13.393	0.009425	0.00058707	3.0273e-05
13.413	0.009413	0.00058227	3.0124e-05
13.433	0.0094035	0.0005777	3.0077e-05
13.453	0.0093972	0.00057348	3.0131e-05
13.473	0.0093945	0.00056973	3.0282e-05
13.493	0.009396	0.00056655	3.0522e-05
13.514	0.0094021	0.00056406	3.0837e-05
13.534	0.0094132	0.00056232	3.1215e-05
13.554	0.0094294	0.00056141	3.1637e-05
13.574	0.0094511	0.00056136	3.2087e-05
13.594	0.0094785	0.00056219	3.255e-05
13.614	0.0095114	0.00056389	3.3008e-05
13.634	0.00955	0.00056643	3.3449e-05
13.654	0.0095941	0.00056974	3.386e-05
13.674	0.0096434	0.00057374	3.4232e-05
13.694	0.0096976	0.00057833	3.4557e-05
13.714	0.0097563	0.00058338	3.4829e-05
13.734	0.009819	0.00058877	3.5046e-05
13.754	0.0098849	0.00059436	3.5207e-05
13.774	0.0099534	0.0006	3.5313e-05
13.794	0.010024	0.00060558	3.5367e-05
13.814	0.010095	0.00061094	3.5373e-05
13.834	0.010166	0.00061598	3.5338e-05
13.854	0.010237	0.00062058	3.5266e-05
13.874	0.010306	0.00062466	3.5167e-05
13.894	0.010372	0.00062813	3.5047e-05
13.914	0.010435	0.00063093	3.4915e-05
13.934	0.010493	0.00063304	3.4777e-05
13.954	0.010546	0.00063442	3.4641e-05
13.974	0.010593	0.00063507	3.4514e-05
13.994	0.010634	0.00063502	3.4399e-05
14.014	0.010668	0.00063428	3.4303e-05
14.034	0.010694	0.00063292	3.4229e-05
14.054	0.010712	0.00063098	3.4178e-05
14.074	0.010722	0.00062854	3.4151e-05
14.094	0.010724	0.00062569	3.4149e-05
14.114	0.010717	0.00062251	3.4171e-05
14.134	0.010703	0.00061909	3.4214e-05
14.154	0.01068	0.00061552	3.4277e-05
14.174	0.010649	0.00061191	3.4355e-05
14.194	0.010612	0.00060835	3.4447e-05
14.214	0.010567	0.00060491	3.4548e-05
14.234	0.010516	0.00060168	3.4654e-05
14.254	0.01046	0.00059873	3.4762e-05
14.274	0.010398	0.00059611	3.4869e-05
14.294	0.010333	0.00059389	3.4972e-05
14.314	0.010264	0.00059209	3.5067e-05
14.334	0.010192	0.00059074	3.5152e-05
14.354	0.010119	0.00058987	3.5225e-05
14.374	0.010045	0.00058947	3.5283e-05
14.394	0.0099716	0.00058954	3.5327e-05
14.414	0.0098987	0.00059007	3.5354e-05
14.434	0.0098274	0.00059105	3.5364e-05
14.454	0.0097585	0.00059244	3.5357e-05
14.474	0.0096927	0.00059422	3.5332e-05
14.494	0.0096306	0.00059636	3.5291e-05
14.515	0.0095728	0.00059881	3.5234e-05
14.535	0.0095197	0.00060156	3.5163e-05
14.555	0.0094717	0.00060455	3.5079e-05
14.575	0.0094291	0.00060774	3.4984e-05
14.595	0.009392	0.00061109	3.4879e-05
14.615	0.0093606	0.00061455	3.4769e-05
14.635	0.0093349	0.00061808	3.4654e-05
14.655	0.0093149	0.00062162	3.4539e-05
14.675	0.0093003	0.00062512	3.4427e-05
14.695	0.009291	0.00062853	3.4319e-05
14.715	0.0092868	0.00063178	3.422e-05
14.735	0.0092872	0.00063481	3.4131e-05
14.755	0.009292	0.00063755	3.4056e-05
14.775	0.0093007	0.00063993	3.3996e-05
14.795	0.0093128	0.00064189	3.3952e-05
14.815	0.009328	0.00064335	3.3925e-05
14.835	0.0093458	0.00064425	3.3915e-05
14.855	0.0093656	0.00064453	3.3921e-05
14.875	0.0093871	0.00064412	3.3941e-05
14.895	0.0094097	0.00064296	3.3973e-05
14.915	0.0094331	0.00064102	3.4011e-05
14.935	0.0094569	0.00063826	3.4053e-05
14.955	0.0094807	0.00063465	3.4094e-05
14.975	0.0095042	0.00063019	3.4127e-05
14.995	0.0095271	0.00062489	3.4149e-05
15.015	0.0095493	0.00061878	3.4152e-05
15.035	0.0095705	0.0006119	3.4134e-05
15.055	0.0095908	0.00060433	3.4087e-05
15.075	0.0096101	0.00059615	3.401e-05
15.095	0.0096284	0.00058749	3.3898e-05
15.115	0.0096459	0.00057849	3.3749e-05
15.135	0.0096626	0.00056929	3.3563e-05
15.155	0.0096787	0.00056009	3.334e-05
15.175	0.0096944	0.00055108	3.3082e-05
15.195	0.0097099	0.00054246	3.2793e-05
15.215	0.0097255	0.00053444	3.2478e-05
15.235	0.0097413	0.00052725	3.2142e-05
15.255	0.0097576	0.00052107	3.1793e-05
15.275	0.0097743	0.00051609	3.1441e-05
15.295	0.0097916	0.00051245	3.1095e-05
15.315	0.0098096	0.00051026	3.0766e-05
15.335	0.009828	0.00050959	3.0464e-05
15.355	0.0098468	0.00051044	3.0201e-05
15.375	0.0098657	0.00051278	2.9985e-05
15.395	0.0098844	0.00051652	2.9827e-05
15.415	0.0099025	0.00052153	2.9734e-05
15.435	0.0099195	0.00052765	2.971e-05
15.455	0.0099349	0.00053469	2.9758e-05
15.475	0.0099481	0.00054246	2.9881e-05
15.495	0.0099587	0.00055073	3.0074e-05
15.516	0.009966	0.00055931	3.0335e-05
15.536	0.0099695	0.000568	3.0657e-05
15.556	0.0099688	0.00057661	3.103e-05
15.576	0.0099634	0.00058499	3.1447e-05
15.596	0.0099531	0.00059298	3.1896e-05
15.616	0.0099376	0.00060045	3.2366e-05
15.636	0.0099169	0.00060731	3.2847e-05
15.656	0.0098911	0.00061345	3.3326e-05
15.676	0.0098603	0.00061881	3.3794e-05
15.696	0.0098249	0.00062333	3.4241e-05
15.716	0.0097854	0.00062698	3.4657e-05
15.736	0.0097425	0.00062973	3.5033e-05
15.756	0.0096969	0.00063156	3.5363e-05
15.776	0.0096495	0.00063248	3.5639e-05
15.796	0.0096012	0.0006325	3.5858e-05
15.816	0.0095531	0.00063162	3.6013e-05
15.836	0.0095061	0.0006299	3.6103e-05
15.856	0.0094614	0.00062735	3.6125e-05
15.876	0.0094199	0.00062404	3.6081e-05
15.896	0.0093826	0.00062003	3.5969e-05
15.916	0.0093504	0.0006154	3.5794e-05
15.936	0.0093239	0.00061023	3.556e-05
15.956	0.0093037	0.00060464	3.5273e-05
15.976	0.0092901	0.00059875	3.4939e-05
15.996	0.0092835	0.00059268	3.4568e-05
16.016	0.0092839	0.0005866	3.4171e-05
16.036	0.009291	0.00058067	3.3759e-05
16.056	0.0093045	0.00057504	3.3345e-05
16.076	0.009324	0.0005699	3.2943e-05
16.096	0.0093488	0.00056541	3.2565e-05
16.116	0.0093782	0.00056172	3.2225e-05
16.136	0.0094114	0.00055898	3.1934e-05
16.156	0.0094475	0.0005573	3.1705e-05
16.176	0.0094857	0.00055675	3.1543e-05
16.196	0.009525	0.00055737	3.1455e-05
16.216	0.0095646	0.00055916	3.1443e-05
16.236	0.0096037	0.00056207	3.1506e-05
16.256	0.0096415	0.00056601	3.1639e-05
16.276	0.0096774	0.00057084	3.1835e-05
16.296	0.0097109	0.0005764	3.2084e-05
16.316	0.0097414	0.00058252	3.2375e-05
16.336	0.0097685	0.00058898	3.2696e-05
16.356	0.009792	0.00059558	3.3034e-05
16.376	0.0098117	0.00060211	3.3377e-05
16.396	0.0098273	0.00060838	3.3712e-05
16.416	0.0098389	0.00061421	3.4031e-05
16.436	0.0098465	0.00061942	3.4323e-05
16.456	0.00985	0.00062389	3.4582e-05
16.476	0.0098497	0.0006275	3.4802e-05
16.496	0.0098456	0.00063017	3.4979e-05
16.517	0.0098379	0.00063185	3.5112e-05
16.537	0.0098267	0.00063252	3.5199e-05
16.557	0.0098123	0.00063218	3.5242e-05
16.577	0.0097947	0.00063086	3.5242e-05
16.597	0.0097742	0.00062864	3.5202e-05
16.617	0.009751	0.00062558	3.5125e-05
16.637	0.0097251	0.0006218	3.5014e-05
16.657	0.0096968	0.00061742	3.4873e-05
16.677	0.0096662	0.00061257	3.4705e-05
16.697	0.0096335	0.00060739	3.4515e-05
16.717	0.009599	0.00060203	3.4304e-05
16.737	0.0095627	0.00059664	3.4077e-05
16.757	0.0095251	0.00059136	3.3835e-05
16.777	0.0094863	0.00058633	3.3583e-05
16.797	0.0094467	0.00058167	3.3323e-05
16.817	0.0094066	0.00057749	3.3058e-05
16.837	0.0093666	0.00057389	3.2794e-05
16.857	0.009327	0.00057092	3.2534e-05
16.877	0.0092883	0.00056864	3.2284e-05
16.897	0.0092512	0.00056709	3.2051e-05
16.917	0.0092162	0.00056627	3.184e-05
16.937	0.0091839	0.00056617	3.1658e-05
16.957	0.0091549	0.00056677	3.1514e-05
16.977	0.0091298	0.00056803	3.1413e-05
16.997	0.0091092	0.00056991	3.1362e-05
17.017	0.0090936	0.00057233	3.1364e-05
17.037	0.0090835	0.00057525	3.1423e-05
17.057	0.0090794	0.00057857	3.1539e-05
17.077	0.0090815	0.00058223	3.1709e-05
17.097	0.0090901	0.00058615	3.1931e-05
17.117	0.0091053	0.00059025	3.2197e-05
17.137	0.0091272	0.00059443	3.2498e-05
17.157	0.0091557	0.00059862	3.2823e-05
17.177	0.0091906	0.00060273	3.3161e-05
17.197	0.0092316	0.00060669	3.35e-05
17.217	0.0092785	0.00061039	3.3826e-05
17.237	0.0093307	0.00061378	3.4128e-05
17.257	0.0093877	0.00061678	3.4395e-05
17.277	0.009449	0.00061933	3.4616e-05
17.297	0.0095139	0.00062136	3.4785e-05
17.317	0.0095819	0.00062283	3.4895e-05
17.337	0.0096523	0.00062372	3.4943e-05
17.357	0.0097244	0.00062399	3.4928e-05
17.377	0.0097977	0.00062366	3.485e-05
17.397	0.0098714	0.00062272	3.4714e-05
17.417	0.009945	0.00062122	3.4527e-05
17.437	0.010018	0.00061921	3.4296e-05
17.457	0.01009	0.00061675	3.4033e-05
17.477	0.01016	0.00061393	3.3749e-05
17.497	0.010227	0.00061086	3.3458e-05
17.518	0.010292	0.00060764	3.3175e-05
17.538	0.010355	0.00060442	3.2914e-05
17.558	0.010414	0.00060131	3.2689e-05
17.578	0.010469	0.00059847	3.2512e-05
17.598	0.010521	0.00059601	3.2395e-05
17.618	0.010568	0.00059407	3.2346e-05
17.638	0.010612	0.00059276	3.237e-05
17.658	0.010651	0.00059216	3.247e-05
17.678	0.010685	0.00059235	3.2644e-05
17.698	0.010715	0.00059336	3.2888e-05
17.718	0.010741	0.00059521	3.3195e-05
17.738	0.010761	0.00059786	3.3556e-05
17.758	0.010777	0.00060127	3.3959e-05
17.778	0.010788	0.00060536	3.4393e-05
17.798	0.010794	0.00061003	3.4845e-05
17.818	0.010794	0.00061515	3.5302e-05
17.838	0.01079	0.0006206	3.5753e-05
17.858	0.01078	0.00062622	3.6185e-05
17.878	0.010764	0.00063187	3.6588e-05
17.898	0.010743	0.0006374	3.6954e-05
17.918	0.010716	0.00064269	3.7273e-05
17.938	0.010682	0.00064759	3.7538e-05
17.958	0.010643	0.00065199	3.7745e-05
17.978	0.010597	0.00065579	3.789e-05
17.998	0.010545	0.0006589	3.7968e-05
18.018	0.010486	0.00066127	3.7979e-05
18.038	0.010421	0.00066283	3.7923e-05
18.058	0.01035	0.00066357	3.7799e-05
18.078	0.010273	0.00066345	3.7612e-05
18.098	0.010191	0.0006625	3.7364e-05
18.118	0.010103	0.00066072	3.706e-05
18.138	0.010011	0.00065815	3.6706e-05
18.158	0.0099159	0.00065483	3.6311e-05
18.178	0.0098176	0.00065083	3.5881e-05
18.198	0.0097176	0.00064621	3.5428e-05
18.218	0.0096171	0.00064105	3.4961e-05
18.238	0.0095173	0.00063543	3.4492e-05
18.258	0.0094195	0.00062944	3.4034e-05
18.278	0.0093252	0.00062317	3.3598e-05
18.298	0.0092356	0.00061672	3.3197e-05
18.318	0.0091522	0.00061019	3.2842e-05
18.338	0.0090763	0.00060368	3.2544e-05
18.358	0.0090091	0.00059728	3.2311e-05
18.378	0.0089517	0.00059109	3.2149e-05
18.398	0.0089049	0.00058521	3.2063e-05
18.418	0.0088695	0.00057974	3.2054e-05
18.438	0.0088459	0.00057475	3.2119e-05
18.458	0.0088344	0.00057033	3.2254e-05
18.478	0.0088348	0.00056657	3.2452e-05
18.498	0.0088469	0.00056352	3.2703e-05
18.519	0.0088703	0.00056124	3.2995e-05
18.539	0.0089043	0.00055979	3.3316e-05
18.559	0.008948	0.00055919	3.3652e-05
18.579	0.0090004	0.00055945	3.3992e-05
18.599	0.0090606	0.00056059	3.432e-05
18.619	0.0091275	0.00056258	3.4627e-05
18.639	0.0092	0.00056539	3.4901e-05
18.659	0.0092771	0.00056896	3.5132e-05
18.679	0.0093576	0.00057323	3.5314e-05
18.699	0.0094408	0.00057811	3.544e-05
18.719	0.0095257	0.00058351	3.5508e-05
18.739	0.0096115	0.00058931	3.5516e-05
18.759	0.0096975	0.00059541	3.5465e-05
18.779	0.0097832	0.00060166	3.5357e-05
18.799	0.0098678	0.00060796	3.5197e-05
18.819	0.0099509	0.00061417	3.4992e-05
18.839	0.010032	0.00062017	3.4752e-05
18.859	0.010111	0.00062585	3.4485e-05
18.879	0.010187	0.00063108	3.4203e-05
18.899	0.010259	0.00063578	3.3919e-05
18.919	0.010328	0.00063985	3.3644e-05
18.939	0.010393	0.00064322	3.3392e-05
18.959	0.010453	0.00064582	3.3172e-05
18.979	0.010509	0.0006476	3.2995e-05
18.999	0.010558	0.00064855	3.287e-05
19.019	0.010602	0.00064865	3.28e-05
19.039	0.010639	0.0006479	3.2789e-05
19.059	0.010668	0.00064632	3.2836e-05
19.079	0.010691	0.00064397	3.2937e-05
19.099	0.010705	0.00064089	3.3086e-05
19.119	0.01071	0.00063715	3.3274e-05
19.139	0.010707	0.00063286	3.3491e-05
19.159	0.010694	0.0006281	3.3724e-05
19.179	0.010673	0.00062299	3.3962e-05
19.199	0.010642	0.00061764	3.4192e-05
19.219	0.010602	0.00061219	3.4402e-05
19.239	0.010553	0.00060676	3.4582e-05
19.259	0.010496	0.00060148	3.4723e-05
19.279	0.010432	0.00059647	3.4817e-05
19.299	0.010361	0.00059184	3.486e-05
19.319	0.010284	0.00058768	3.4849e-05
19.339	0.010202	0.00058409	3.4785e-05
19.359	0.010117	0.00058112	3.4668e-05
19.379	0.01003	0.00057881	3.4504e-05
19.399	0.0099416	0.00057719	3.43e-05
19.419	0.0098543	0.00057624	3.4064e-05
19.439	0.0097693	0.00057593	3.3807e-05
19.459	0.0096877	0.00057623	3.3542e-05
19.479	0.009611	0.00057706	3.328e-05
19.499	0.0095402	0.00057834	3.3035e-05
19.52	0.0094763	0.00057997	3.282e-05
19.54	0.00942	0.00058187	3.2646e-05
19.56	0.009372	0.00058393	3.2524e-05
19.58	0.0093324	0.00058604	3.2461e-05
19.6	0.0093013	0.00058812	3.2463e-05
19.62	0.0092785	0.00059008	3.2531e-05
19.64	0.0092637	0.00059185	3.2664e-05
19.66	0.0092564	0.00059335	3.2857e-05
19.68	0.0092559	0.00059455	3.3104e-05
19.7	0.0092613	0.00059541	3.3395e-05
19.72	0.009272	0.00059591	3.3718e-05
19.74	0.009287	0.00059605	3.4061e-05
19.76	0.0093057	0.00059585	3.4411e-05
19.78	0.0093272	0.00059534	3.4755e-05
19.8	0.009351	0.00059456	3.508e-05
19.82	0.0093764	0.00059356	3.5374e-05
19.84	0.0094031	0.00059242	3.5628e-05
19.86	0.0094306	0.0005912	3.5832e-05
19.88	0.0094587	0.00058999	3.598e-05
19.9	0.0094872	0.00058887	3.6066e-05
19.92	0.009516	0.00058792	3.6088e-05
19.94	0.0095451	0.00058723	3.6044e-05
19.96	0.0095745	0.00058686	3.5936e-05
19.98	0.0096041	0.00058688	3.5768e-05
20	0.0096339	0.00058735	3.5543e-05


==> figures/data/SW2D_error_time_basis/error_local_reduced_model_indicator_SW2D_4.txt <==
Timing	Error_1.05_1.1	Error_1.05_1.2	Error_1.05_1.3	Error_1.1_1.1	Error_1.1_1.2	Error_1.1_1.3	Error_1.2_1.1	Error_1.2_1.2	Error_1.2_1.3	Error_1.3_1.1	Error_1.3_1.2	Error_1.3_1.3
0	0	0	0	0	0	0	0	0	0	0	0	0
0.02002	0.011816	0.011816	0.011816	0.011816	0.011816	0.011816	0.011816	0.011816	0.011816	0.011816	0.011816	0.011816
0.04004	0.011754	0.011754	0.011754	0.011754	0.011754	0.011754	0.011754	0.011754	0.011754	0.011754	0.011754	0.011754
0.06006	0.011653	0.011653	0.011653	0.011653	0.011653	0.011653	0.011653	0.011653	0.011653	0.011653	0.011653	0.011653
0.08008	0.011513	0.011513	0.011513	0.011513	0.011513	0.011513	0.011513	0.011513	0.011513	0.011513	0.011513	0.011513
0.1001	0.011337	0.011337	0.011337	0.011337	0.011337	0.011337	0.011337	0.011337	0.011337	0.011337	0.011337	0.011337
0.12012	0.011129	0.011129	0.011129	0.011129	0.011129	0.011129	0.011129	0.011129	0.011129	0.011129	0.011129	0.011129
0.14014	0.010891	0.010891	0.010891	0.010891	0.010891	0.010891	0.010891	0.010891	0.010891	0.010891	0.010891	0.010891
0.16016	0.010627	0.010627	0.010627	0.010627	0.010627	0.010627	0.010627	0.010627	0.010627	0.010627	0.010627	0.010627
0.18018	0.010343	0.010343	0.010343	0.010343	0.010343	0.010343	0.010343	0.010343	0.010343	0.010343	0.010343	0.010343
0.2002	0.010042	0.010042	0.010042	0.010042	0.010042	0.010042	0.010042	0.010042	0.010042	0.010042	0.010042	0.010042
0.22022	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318	0.0097318
0.24024	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167	0.0094167
0.26026	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033	0.0091033
0.28028	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981	0.0087981
0.3003	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075	0.0085075
0.32032	0.008238	0.008238	0.008238	0.008238	0.008238	0.008238	0.008238	0.008238	0.008238	0.008238	0.008238	0.008238
0.34034	0.007996	0.007996	0.007996	0.007996	0.007996	0.007996	0.007996	0.007996	0.007996	0.007996	0.007996	0.007996
0.36036	0.007787	0.007787	0.007787	0.007787	0.007787	0.007787	0.007787	0.007787	0.007787	0.007787	0.007787	0.007787
0.38038	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161	0.0076161
0.4004	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869	0.0074869
0.42042	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019	0.0074019
0.44044	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618	0.0073618
0.46046	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657	0.0073657
0.48048	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113	0.0074113
0.5005	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949	0.0074949
0.52052	0.007612	0.007612	0.007612	0.007612	0.007612	0.007612	0.007612	0.007612	0.007612	0.007612	0.007612	0.007612
0.54054	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572	0.0077572
0.56056	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251	0.0079251
0.58058	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105	0.0081105
0.6006	0.008308	0.008308	0.008308	0.008308	0.008308	0.008308	0.008308	0.008308	0.008308	0.008308	0.008308	0.008308
0.62062	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131	0.0085131
0.64064	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213	0.0087213
0.66066	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291	0.0089291
0.68068	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331	0.0091331
0.7007	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306	0.0093306
0.72072	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194	0.0095194
0.74074	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976	0.0096976
0.76076	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637	0.0098637
0.78078	0.010017	0.010017	0.010017	0.010017	0.010017	0.010017	0.010017	0.010017	0.010017	0.010017	0.010017	0.010017
0.8008	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156
0.82082	0.01028	0.01028	0.01028	0.01028	0.01028	0.01028	0.01028	0.01028	0.01028	0.01028	0.01028	0.01028
0.84084	0.01039	0.01039	0.01039	0.01039	0.01039	0.01039	0.01039	0.01039	0.01039	0.01039	0.01039	0.01039
0.86086	0.010486	0.010486	0.010486	0.010486	0.010486	0.010486	0.010486	0.010486	0.010486	0.010486	0.010486	0.010486
0.88088	0.010566	0.010566	0.010566	0.010566	0.010566	0.010566	0.010566	0.010566	0.010566	0.010566	0.010566	0.010566
0.9009	0.010633	0.010633	0.010633	0.010633	0.010633	0.010633	0.010633	0.010633	0.010633	0.010633	0.010633	0.010633
0.92092	0.010686	0.010686	0.010686	0.010686	0.010686	0.010686	0.010686	0.010686	0.010686	0.010686	0.010686	0.010686
0.94094	0.010725	0.010725	0.010725	0.010725	0.010725	0.010725	0.010725	0.010725	0.010725	0.010725	0.010725	0.010725
0.96096	0.010753	0.010753	0.010753	0.010753	0.010753	0.010753	0.010753	0.010753	0.010753	0.010753	0.010753	0.010753
0.98098	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768
1.001	0.010773	0.010773	0.010773	0.010773	0.010773	0.010773	0.010773	0.010773	0.010773	0.010773	0.010773	0.010773
1.021	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768	0.010768
1.041	0.010755	0.010755	0.010755	0.010755	0.010755	0.010755	0.010755	0.010755	0.010755	0.010755	0.010755	0.010755
1.0611	0.010733	0.010733	0.010733	0.010733	0.010733	0.010733	0.010733	0.010733	0.010733	0.010733	0.010733	0.010733
1.0811	0.010705	0.010705	0.010705	0.010705	0.010705	0.010705	0.010705	0.010705	0.010705	0.010705	0.010705	0.010705
1.1011	0.010671	0.010671	0.010671	0.010671	0.010671	0.010671	0.010671	0.010671	0.010671	0.010671	0.010671	0.010671
1.1211	0.010622	0.010631	0.010631	0.010631	0.010622	0.010631	0.010631	0.010631	0.010622	0.010631	0.010631	0.010631
1.1411	0.010563	0.010588	0.010588	0.010588	0.010563	0.010588	0.010588	0.010588	0.010563	0.010588	0.010588	0.010588
1.1612	0.010501	0.010542	0.010542	0.010542	0.010501	0.010542	0.010542	0.010542	0.010501	0.010542	0.010542	0.010542
1.1812	0.010437	0.010494	0.010494	0.010494	0.010437	0.010494	0.010494	0.010494	0.010437	0.010494	0.010494	0.010494
1.2012	0.010372	0.010445	0.010445	0.010445	0.010372	0.010445	0.010445	0.010445	0.010372	0.010445	0.010445	0.010445
1.2212	0.010306	0.010396	0.010396	0.010396	0.010306	0.010396	0.010396	0.010396	0.010306	0.010396	0.010396	0.010396
1.2412	0.010241	0.010347	0.010347	0.010347	0.010241	0.010347	0.010347	0.010347	0.010241	0.010347	0.010347	0.010347
1.2613	0.010177	0.010299	0.010299	0.010299	0.010177	0.010299	0.010299	0.010299	0.010177	0.010299	0.010299	0.010299
1.2813	0.010116	0.010252	0.010252	0.010252	0.010116	0.010252	0.010252	0.010252	0.010116	0.010252	0.010252	0.010252
1.3013	0.010057	0.010209	0.010209	0.010209	0.010057	0.010209	0.010209	0.010209	0.010057	0.010209	0.010209	0.010209
1.3213	0.010001	0.010157	0.010168	0.010168	0.010001	0.010157	0.010168	0.010168	0.010001	0.010157	0.010168	0.010168
1.3413	0.0099493	0.010103	0.01013	0.01013	0.0099493	0.010103	0.01013	0.01013	0.0099493	0.010103	0.01013	0.01013
1.3614	0.0099019	0.010051	0.010096	0.010096	0.0099019	0.010051	0.010096	0.010096	0.0099019	0.010051	0.010096	0.010096
1.3814	0.0098593	0.010004	0.010066	0.010066	0.0098593	0.010004	0.010066	0.010066	0.0098593	0.010004	0.010066	0.010066
1.4014	0.0098216	0.0099605	0.010041	0.010041	0.0098216	0.0099605	0.010041	0.010041	0.0098216	0.0099605	0.010041	0.010041
1.4214	0.0097892	0.0099216	0.01002	0.01002	0.0097892	0.0099216	0.01002	0.01002	0.0097892	0.0099216	0.01002	0.01002
1.4414	0.0097623	0.0098873	0.010003	0.010003	0.0097623	0.0098873	0.010003	0.010003	0.0097623	0.0098873	0.010003	0.010003
1.4615	0.0097408	0.0098579	0.0099915	0.0099915	0.0097408	0.0098579	0.0099915	0.0099915	0.0097408	0.0098579	0.0099915	0.0099915
1.4815	0.0097249	0.0098336	0.0099844	0.0099844	0.0097249	0.0098336	0.0099844	0.0099844	0.0097249	0.0098336	0.0099844	0.0099844
1.5015	0.0097144	0.0098143	0.0099819	0.0099819	0.0097144	0.0098143	0.0099819	0.0099819	0.0097144	0.0098143	0.0099819	0.0099819
1.5215	0.0097093	0.0098	0.009984	0.009984	0.0097093	0.0098	0.009984	0.009984	0.0097093	0.0098	0.009984	0.009984
1.5415	0.0097092	0.0097907	0.0099903	0.0099903	0.0097092	0.0097907	0.0099903	0.0099903	0.0097092	0.0097907	0.0099903	0.0099903
1.5616	0.0097141	0.0097864	0.010001	0.010001	0.0097141	0.0097864	0.010001	0.010001	0.0097141	0.0097864	0.010001	0.010001
1.5816	0.0097235	0.0097867	0.010015	0.010015	0.0097235	0.0097867	0.010015	0.010015	0.0097235	0.0097867	0.010015	0.010015
1.6016	0.009737	0.0097915	0.010033	0.010033	0.009737	0.0097915	0.010033	0.010033	0.009737	0.0097915	0.010033	0.010033
1.6216	0.0097544	0.0098006	0.010054	0.010054	0.0097544	0.0098006	0.010054	0.010054	0.0097544	0.0098006	0.010054	0.010054
1.6416	0.0097751	0.0098137	0.010079	0.010079	0.0097751	0.0098137	0.010079	0.010079	0.0097751	0.0098137	0.010079	0.010079
1.6617	0.0097987	0.0098304	0.010105	0.010105	0.0097987	0.0098304	0.010105	0.010105	0.0097987	0.0098304	0.010105	0.010105
1.6817	0.0098246	0.0098504	0.010135	0.010135	0.0098246	0.0098504	0.010135	0.010135	0.0098246	0.0098504	0.010135	0.010135
1.7017	0.0098526	0.0098733	0.010165	0.010165	0.0098526	0.0098733	0.010165	0.010165	0.0098526	0.0098733	0.010165	0.010165
1.7217	0.0098819	0.0098986	0.010194	0.010198	0.0098819	0.0098986	0.010194	0.010198	0.0098819	0.0098986	0.010194	0.010198
1.7417	0.0099123	0.0099261	0.010213	0.010232	0.0099123	0.0099261	0.010213	0.010232	0.0099123	0.0099261	0.010213	0.010232
1.7618	0.0099432	0.0099551	0.010231	0.010266	0.0099432	0.0099551	0.010231	0.010266	0.0099432	0.0099551	0.010231	0.010266
1.7818	0.0099742	0.0099854	0.010249	0.010301	0.0099742	0.0099854	0.010249	0.010301	0.0099742	0.0099854	0.010249	0.010301
1.8018	0.010005	0.010016	0.010267	0.010336	0.010005	0.010016	0.010267	0.010336	0.010005	0.010016	0.010267	0.010336
1.8218	0.010035	0.010048	0.010284	0.010371	0.010035	0.010048	0.010284	0.010371	0.010035	0.010048	0.010284	0.010371
1.8418	0.010064	0.010079	0.010301	0.010406	0.010064	0.010079	0.010301	0.010406	0.010064	0.010079	0.010301	0.010406
1.8619	0.010091	0.01011	0.010316	0.01044	0.010092	0.01011	0.010316	0.01044	0.010092	0.01011	0.010316	0.01044
1.8819	0.010118	0.010141	0.010331	0.010473	0.010118	0.010141	0.010331	0.010473	0.010118	0.010141	0.010331	0.010473
1.9019	0.010143	0.01017	0.010344	0.010505	0.010143	0.01017	0.010344	0.010505	0.010143	0.01017	0.010344	0.010505
1.9219	0.010167	0.010198	0.010356	0.010536	0.010166	0.010198	0.010356	0.010536	0.010166	0.010198	0.010356	0.010536
1.9419	0.010188	0.010224	0.010367	0.010566	0.010186	0.010224	0.010367	0.010566	0.010186	0.010224	0.010367	0.010566
1.962	0.010208	0.010249	0.010377	0.010594	0.010205	0.010249	0.010377	0.010594	0.010205	0.010249	0.010377	0.010594
1.982	0.010227	0.010272	0.010386	0.01062	0.010221	0.010272	0.010386	0.01062	0.010221	0.010272	0.010386	0.01062
2.002	0.010243	0.010293	0.010393	0.010645	0.010236	0.010293	0.010393	0.010645	0.010236	0.010293	0.010393	0.010645
2.022	0.010257	0.010311	0.0104	0.010669	0.010247	0.010311	0.0104	0.010669	0.010247	0.010311	0.0104	0.010669
2.042	0.01027	0.010328	0.010406	0.010691	0.010257	0.010328	0.010406	0.010691	0.010257	0.010328	0.010406	0.010691
2.0621	0.010281	0.010342	0.010412	0.010711	0.010265	0.010342	0.010412	0.010711	0.010265	0.010342	0.010412	0.010711
2.0821	0.01029	0.010355	0.010417	0.01073	0.01027	0.010355	0.010417	0.01073	0.01027	0.010355	0.010417	0.01073
2.1021	0.010298	0.010365	0.010422	0.010763	0.010274	0.010365	0.010422	0.010763	0.010274	0.010365	0.010422	0.010763
2.1221	0.010304	0.010373	0.010427	0.01077	0.010276	0.010373	0.010427	0.01077	0.010276	0.010373	0.010427	0.01077
2.1421	0.010309	0.01038	0.010432	0.010778	0.010276	0.01038	0.010432	0.010778	0.010276	0.01038	0.010432	0.010778
2.1622	0.010313	0.010384	0.010437	0.010786	0.010274	0.010384	0.010437	0.010786	0.010274	0.010384	0.010437	0.010786
2.1822	0.010316	0.010387	0.010443	0.010794	0.010271	0.010387	0.010443	0.010794	0.010271	0.010387	0.010443	0.010794
2.2022	0.010318	0.010389	0.010448	0.010801	0.010267	0.010389	0.010448	0.010801	0.010267	0.010389	0.010448	0.010801
2.2222	0.010318	0.010389	0.010454	0.010807	0.010262	0.010389	0.010454	0.010807	0.010262	0.010389	0.010454	0.010807
2.2422	0.010319	0.010387	0.01046	0.010811	0.010256	0.010387	0.01046	0.010811	0.010256	0.010387	0.01046	0.010811
2.2623	0.010318	0.010385	0.010466	0.010813	0.01025	0.010385	0.010466	0.010813	0.01025	0.010385	0.010466	0.010813
2.2823	0.010318	0.010382	0.010472	0.010811	0.010246	0.010382	0.010472	0.010811	0.010243	0.010382	0.010472	0.010811
2.3023	0.010317	0.010379	0.010478	0.010806	0.010241	0.010378	0.010478	0.010806	0.010236	0.010378	0.010478	0.010806
2.3223	0.010315	0.010376	0.010485	0.010798	0.010237	0.010374	0.010485	0.010798	0.010229	0.010374	0.010485	0.010798
2.3423	0.010314	0.010374	0.010491	0.010787	0.010234	0.010369	0.010491	0.010787	0.010222	0.010369	0.010491	0.010787
2.3624	0.010313	0.010371	0.010498	0.010773	0.010232	0.010363	0.010498	0.010773	0.010215	0.010363	0.010498	0.010773
2.3824	0.010312	0.010369	0.010504	0.010757	0.010232	0.010358	0.010504	0.010757	0.010208	0.010358	0.010504	0.010757
2.4024	0.010311	0.010367	0.01051	0.01074	0.010232	0.010352	0.01051	0.01074	0.010202	0.010352	0.01051	0.01074
2.4224	0.01031	0.010365	0.010517	0.010721	0.010233	0.010347	0.010517	0.010721	0.010197	0.010347	0.010517	0.010721
2.4424	0.01031	0.010364	0.010523	0.010703	0.010235	0.010342	0.010523	0.010703	0.010193	0.010342	0.010523	0.010703
2.4625	0.010311	0.010363	0.010529	0.010686	0.010238	0.010337	0.010529	0.010686	0.010189	0.010337	0.010529	0.010686
2.4825	0.010312	0.010363	0.010535	0.01067	0.010243	0.010332	0.010535	0.01067	0.010186	0.010332	0.010535	0.01067
2.5025	0.010314	0.010364	0.010541	0.010657	0.010247	0.010328	0.010541	0.010657	0.010185	0.010328	0.010541	0.010657
2.5225	0.010317	0.010365	0.010547	0.010648	0.010253	0.010324	0.010547	0.010648	0.010184	0.010324	0.010547	0.010648
2.5425	0.01032	0.010366	0.010552	0.010641	0.010259	0.010321	0.010552	0.010641	0.010184	0.010321	0.010552	0.010641
2.5626	0.010324	0.010368	0.010558	0.010639	0.010266	0.010318	0.010558	0.010639	0.010185	0.010318	0.010558	0.010639
2.5826	0.010328	0.010371	0.010563	0.01064	0.010272	0.010316	0.010563	0.01064	0.010187	0.010316	0.010563	0.01064
2.6026	0.010333	0.010374	0.010568	0.010645	0.010279	0.010314	0.010568	0.010645	0.01019	0.010314	0.010568	0.010645
2.6226	0.010338	0.010377	0.010572	0.010653	0.010286	0.010312	0.010572	0.010653	0.010193	0.010312	0.010572	0.010653
2.6426	0.010343	0.01038	0.010576	0.010664	0.010293	0.010311	0.010576	0.010664	0.010197	0.010311	0.010576	0.010664
2.6627	0.010349	0.010383	0.010579	0.010677	0.0103	0.01031	0.010579	0.010677	0.010201	0.01031	0.010579	0.010677
2.6827	0.010354	0.010386	0.010581	0.010692	0.010306	0.010309	0.010581	0.010692	0.010205	0.010309	0.010581	0.010692
2.7027	0.010358	0.010389	0.010582	0.010707	0.010311	0.010307	0.010582	0.010707	0.010208	0.010307	0.010582	0.010707
2.7227	0.010362	0.01039	0.010582	0.010723	0.010316	0.010305	0.010582	0.010723	0.010211	0.010305	0.010582	0.010723
2.7427	0.010365	0.010391	0.01058	0.010737	0.010319	0.010303	0.01058	0.010737	0.010214	0.010303	0.01058	0.010737
2.7628	0.010366	0.01039	0.010576	0.01075	0.010321	0.010299	0.010576	0.01075	0.010216	0.010299	0.010576	0.01075
2.7828	0.010366	0.010388	0.01057	0.010762	0.010321	0.010294	0.01057	0.010762	0.010217	0.010294	0.01057	0.010762
2.8028	0.010364	0.010384	0.010562	0.01077	0.01032	0.010288	0.010562	0.01077	0.010217	0.010288	0.010562	0.01077
2.8228	0.01036	0.010378	0.010551	0.010775	0.010315	0.01028	0.010551	0.010775	0.010215	0.01028	0.010551	0.010775
2.8428	0.010353	0.010369	0.010538	0.010777	0.010309	0.010272	0.010538	0.010777	0.01021	0.01027	0.010538	0.010777
2.8629	0.010344	0.010358	0.010521	0.010774	0.010299	0.010261	0.010521	0.010774	0.010201	0.010257	0.010521	0.010774
2.8829	0.010331	0.010343	0.0105	0.010767	0.010286	0.010247	0.0105	0.010767	0.01019	0.010241	0.0105	0.010767
2.9029	0.010315	0.010326	0.010477	0.010756	0.010269	0.01023	0.010477	0.010756	0.010175	0.010222	0.010477	0.010756
2.9229	0.010295	0.010304	0.010449	0.01074	0.010249	0.010209	0.010449	0.01074	0.010155	0.0102	0.010449	0.01074
2.9429	0.010272	0.010279	0.010417	0.010719	0.010224	0.010186	0.010417	0.010719	0.010132	0.010175	0.010417	0.010719
2.963	0.010244	0.01025	0.010382	0.010693	0.010195	0.010158	0.010382	0.010693	0.010104	0.010146	0.010382	0.010693
2.983	0.010212	0.010217	0.010342	0.010662	0.010162	0.010127	0.010342	0.010662	0.010072	0.010113	0.010342	0.010662
3.003	0.010175	0.01018	0.010298	0.010626	0.010125	0.010091	0.010298	0.010626	0.010035	0.010076	0.010298	0.010626
3.023	0.010135	0.010139	0.01025	0.010586	0.010083	0.010052	0.01025	0.010586	0.0099934	0.010035	0.01025	0.010586
3.043	0.01009	0.010095	0.010199	0.010541	0.010037	0.010009	0.010199	0.010541	0.0099479	0.0099905	0.010199	0.010541
3.0631	0.010041	0.010047	0.010144	0.010492	0.0099876	0.0099621	0.010144	0.010492	0.0098985	0.0099426	0.010144	0.010492
3.0831	0.0099884	0.0099949	0.010086	0.010439	0.0099341	0.009912	0.010086	0.010439	0.0098454	0.0098916	0.010086	0.010439
3.1031	0.0099326	0.0099404	0.010025	0.010383	0.0098776	0.009859	0.010025	0.010383	0.0097893	0.0098378	0.010025	0.010383
3.1231	0.009874	0.0098836	0.0099619	0.010323	0.0098185	0.0098036	0.0099619	0.010323	0.0097306	0.0097819	0.0099619	0.010323
3.1431	0.0098134	0.0098249	0.0098976	0.010261	0.0097574	0.0097466	0.0098976	0.010261	0.0096702	0.0097244	0.0098976	0.010261
3.1632	0.0097515	0.0097651	0.0098327	0.010197	0.0096952	0.0096885	0.0098327	0.010197	0.0096088	0.009666	0.0098327	0.010197
3.1832	0.0096891	0.0097051	0.0097679	0.010132	0.0096328	0.0096304	0.0097679	0.010132	0.0095473	0.0096076	0.0097679	0.010132
3.2032	0.0096272	0.0096456	0.0097043	0.010067	0.0095711	0.0095731	0.0097043	0.010067	0.0094867	0.0095499	0.0097043	0.010067
3.2232	0.0095668	0.0095877	0.0096427	0.010003	0.009511	0.0095176	0.0096427	0.010003	0.009428	0.0094941	0.0096427	0.010003
3.2432	0.009509	0.0095322	0.0095842	0.0099398	0.0094538	0.0094649	0.0095842	0.0099398	0.0093722	0.009441	0.0095842	0.0099398
3.2633	0.0094548	0.0094804	0.0095297	0.0098798	0.0094004	0.0094161	0.0095297	0.0098798	0.0093205	0.0093916	0.0095297	0.0098798
3.2833	0.0094053	0.009433	0.0094804	0.0098235	0.009352	0.009372	0.0094804	0.0098235	0.0092737	0.0093469	0.0094804	0.0098235
3.3033	0.0093616	0.0093912	0.0094371	0.0097718	0.0093096	0.0093338	0.0094371	0.0097718	0.0092331	0.0093079	0.0094371	0.0097718
3.3233	0.0093243	0.0093558	0.0094006	0.0097257	0.0092741	0.0093021	0.0094006	0.0097257	0.0091993	0.0092754	0.0094006	0.0097257
3.3433	0.009295	0.0093276	0.0093718	0.0096861	0.0092464	0.0092779	0.0093718	0.0096861	0.0091733	0.00925	0.0093718	0.0096861
3.3634	0.0092741	0.0093071	0.0093513	0.0096537	0.0092272	0.0092617	0.0093513	0.0096537	0.0091557	0.0092325	0.0093513	0.0096537
3.3834	0.0092622	0.0092949	0.0093396	0.0096292	0.0092169	0.0092538	0.0093396	0.0096292	0.0091468	0.0092233	0.0093396	0.0096292
3.4034	0.0092594	0.0092913	0.0093368	0.0096131	0.0092159	0.0092547	0.0093368	0.0096131	0.0091471	0.0092226	0.0093368	0.0096131
3.4234	0.0092661	0.0092961	0.009343	0.0096057	0.0092243	0.0092643	0.009343	0.0096057	0.0091566	0.0092306	0.009343	0.0096057
3.4434	0.0092819	0.0093094	0.0093598	0.0096072	0.009242	0.0092824	0.0093582	0.0096072	0.009175	0.0092483	0.0093582	0.0096072
3.4635	0.0093066	0.0093307	0.0093816	0.0096174	0.0092684	0.0093087	0.0093819	0.0096174	0.0092021	0.0092703	0.0093819	0.0096174
3.4835	0.0093397	0.0093595	0.0094114	0.0096362	0.0093032	0.0093426	0.0094137	0.0096362	0.0092372	0.0092999	0.0094137	0.0096362
3.5035	0.0093803	0.0093953	0.0094486	0.0096631	0.0093453	0.0093834	0.0094527	0.0096631	0.0092796	0.0093365	0.0094527	0.0096631
3.5235	0.0094276	0.0094373	0.0094923	0.0096974	0.0093939	0.0094301	0.0094981	0.0096974	0.0093284	0.0093793	0.0094981	0.0096974
3.5435	0.0094805	0.0094847	0.0095417	0.0097383	0.0094478	0.0094818	0.0095488	0.0097383	0.0093825	0.0094274	0.0095488	0.0097383
3.5636	0.0095377	0.0095364	0.0095956	0.009785	0.0095058	0.0095373	0.0096038	0.009785	0.0094407	0.0094797	0.0096038	0.009785
3.5836	0.0095981	0.0095914	0.0096529	0.0098364	0.0095665	0.0095953	0.0096619	0.0098364	0.0095018	0.0095352	0.0096619	0.0098364
3.6036	0.0096604	0.0096485	0.0097125	0.0098914	0.0096286	0.0096547	0.0097218	0.0098914	0.0095646	0.0095926	0.0097218	0.0098914
3.6236	0.0097233	0.0097064	0.0097732	0.0099488	0.0096908	0.0097143	0.0097824	0.0099488	0.0096278	0.0096509	0.0097824	0.0099488
3.6436	0.0097856	0.0097641	0.0098337	0.010007	0.0097517	0.0097729	0.0098425	0.010007	0.0096903	0.0097088	0.0098425	0.010007
3.6637	0.009846	0.0098205	0.009893	0.010066	0.0098103	0.0098293	0.009901	0.010066	0.0097509	0.0097654	0.009901	0.010066
3.6837	0.0099034	0.0098745	0.0099501	0.010124	0.0098654	0.0098826	0.0099568	0.010124	0.0098085	0.0098194	0.0099568	0.010124
3.7037	0.0099569	0.0099252	0.010004	0.010179	0.009916	0.0099319	0.010009	0.010179	0.0098622	0.00987	0.010009	0.010179
3.7237	0.010005	0.009972	0.010054	0.010232	0.0099614	0.0099766	0.010057	0.010232	0.0099113	0.0099165	0.010057	0.010232
3.7437	0.010048	0.010014	0.010098	0.01028	0.010001	0.010016	0.0101	0.01028	0.009955	0.009958	0.0101	0.01028
3.7638	0.010085	0.010051	0.010138	0.010324	0.010034	0.01005	0.010136	0.010324	0.0099927	0.0099942	0.010137	0.010324
3.7838	0.010115	0.010082	0.010171	0.010362	0.01006	0.010077	0.010167	0.010362	0.010024	0.010024	0.010168	0.010362
3.8038	0.010138	0.010107	0.010199	0.010394	0.010079	0.010099	0.010191	0.010394	0.010049	0.010049	0.010193	0.010394
3.8238	0.010154	0.010126	0.01022	0.01042	0.01009	0.010113	0.01021	0.01042	0.010067	0.010067	0.010211	0.01042
3.8438	0.010162	0.010138	0.010234	0.010439	0.010095	0.010121	0.010222	0.010439	0.010078	0.010078	0.010222	0.010439
3.8639	0.010163	0.010143	0.010242	0.010452	0.010093	0.010122	0.010228	0.010452	0.010083	0.010084	0.010227	0.010452
3.8839	0.010157	0.010142	0.010244	0.010457	0.010084	0.010117	0.010228	0.010457	0.010081	0.010083	0.010225	0.010457
3.9039	0.010145	0.010134	0.01024	0.010456	0.010069	0.010105	0.010223	0.010456	0.010073	0.010077	0.010217	0.010456
3.9239	0.010126	0.010121	0.01023	0.010448	0.010047	0.010087	0.010212	0.010448	0.010059	0.010065	0.010204	0.010448
3.9439	0.010101	0.010103	0.010215	0.010433	0.010021	0.010064	0.010197	0.010433	0.01004	0.010049	0.010184	0.010433
3.964	0.010072	0.01008	0.010195	0.010413	0.0099892	0.010035	0.010176	0.010413	0.010016	0.010028	0.01016	0.010413
3.984	0.010038	0.010053	0.010171	0.010388	0.0099532	0.010003	0.010152	0.010388	0.0099882	0.010002	0.010132	0.010388
4.004	0.01	0.010022	0.010144	0.010358	0.0099135	0.0099662	0.010124	0.010358	0.0099564	0.0099734	0.0101	0.010358
4.024	0.0099594	0.0099878	0.010113	0.010323	0.0098707	0.0099268	0.010093	0.010323	0.0099216	0.0099416	0.010064	0.010323
4.044	0.0099167	0.009951	0.01008	0.010285	0.0098254	0.009885	0.01006	0.010285	0.0098844	0.0099074	0.010026	0.010285
4.0641	0.0098728	0.0099121	0.010046	0.010245	0.0097784	0.0098417	0.010024	0.010245	0.0098453	0.0098712	0.0099858	0.010245
4.0841	0.0098282	0.0098719	0.01001	0.010202	0.0097303	0.0097974	0.0099879	0.010202	0.009805	0.0098337	0.0099445	0.010202
4.1041	0.0097838	0.0098307	0.009973	0.010159	0.0096818	0.0097527	0.0099508	0.010159	0.0097641	0.0097955	0.0099024	0.010159
4.1241	0.0097403	0.0097894	0.0099364	0.010114	0.0096337	0.0097084	0.0099136	0.010114	0.0097231	0.0097571	0.0098601	0.010114
4.1441	0.0096983	0.0097483	0.0099002	0.010071	0.0095864	0.009665	0.0098768	0.01007	0.0096825	0.0097189	0.0098184	0.01007
4.1642	0.0096584	0.0097081	0.009865	0.010028	0.0095407	0.0096229	0.0098409	0.010027	0.0096428	0.0096816	0.0097776	0.010027
4.1842	0.009621	0.0096692	0.009831	0.0099871	0.0094971	0.0095826	0.0098063	0.0099845	0.0096043	0.0096454	0.0097382	0.0099845
4.2042	0.0095867	0.0096321	0.0097988	0.0099488	0.009456	0.0095445	0.0097733	0.0099442	0.0095674	0.0096109	0.0097006	0.0099442
4.2242	0.0095556	0.0095971	0.0097687	0.0099135	0.0094178	0.0095089	0.0097424	0.0099063	0.0095325	0.0095784	0.0096653	0.0099063
4.2442	0.0095279	0.0095644	0.0097407	0.0098816	0.0093829	0.0094762	0.0097137	0.0098711	0.0094996	0.0095482	0.0096323	0.0098711
4.2643	0.0095039	0.0095344	0.0097153	0.0098534	0.0093513	0.0094465	0.0096875	0.0098388	0.009469	0.0095205	0.009602	0.0098388
4.2843	0.0094835	0.0095072	0.0096924	0.0098289	0.0093232	0.0094202	0.0096639	0.0098098	0.0094407	0.0094955	0.0095753	0.0098098
4.3043	0.0094667	0.0094829	0.009672	0.0098082	0.0092987	0.0093972	0.0096429	0.009784	0.0094148	0.0094733	0.0095522	0.009784
4.3243	0.0094531	0.0094615	0.0096543	0.0097912	0.0092775	0.0093778	0.0096246	0.0097615	0.0093913	0.0094539	0.0095321	0.0097615
4.3443	0.0094427	0.0094429	0.009639	0.0097778	0.0092595	0.0093618	0.0096088	0.0097423	0.0093702	0.0094374	0.0095148	0.0097423
4.3644	0.0094349	0.009427	0.009626	0.0097677	0.0092445	0.0093491	0.0095954	0.0097261	0.0093513	0.0094236	0.0095003	0.0097261
4.3844	0.0094295	0.0094136	0.0096152	0.0097606	0.0092321	0.0093394	0.0095843	0.0097127	0.0093344	0.0094125	0.0094882	0.0097127
4.4044	0.009426	0.0094024	0.0096063	0.009756	0.009222	0.0093325	0.0095753	0.0097019	0.0093194	0.0094039	0.0094783	0.0097019
4.4244	0.0094239	0.0093932	0.009599	0.0097536	0.0092139	0.009328	0.0095679	0.0096933	0.0093061	0.0093976	0.0094702	0.0096933
4.4444	0.0094227	0.0093855	0.009593	0.0097528	0.0092073	0.0093252	0.0095619	0.0096865	0.0092942	0.0093933	0.0094635	0.0096865
4.4645	0.0094219	0.0093792	0.009588	0.0097532	0.0092021	0.0093239	0.0095569	0.009681	0.0092834	0.0093906	0.0094579	0.009681
4.4845	0.009421	0.0093737	0.0095837	0.0097543	0.0091978	0.0093234	0.0095525	0.0096766	0.0092732	0.0093891	0.0094528	0.0096766
4.5045	0.0094197	0.0093687	0.0095797	0.0097557	0.0091941	0.0093233	0.0095483	0.0096727	0.0092634	0.0093883	0.0094481	0.0096727
4.5245	0.0094176	0.0093641	0.0095756	0.0097568	0.0091908	0.0093232	0.0095439	0.0096691	0.0092535	0.0093878	0.0094433	0.0096691
4.5445	0.0094143	0.0093594	0.0095711	0.0097574	0.0091876	0.0093226	0.0095391	0.0096654	0.0092431	0.0093871	0.0094383	0.0096654
4.5646	0.0094098	0.0093545	0.0095659	0.0097573	0.0091844	0.0093214	0.0095335	0.0096614	0.0092321	0.0093858	0.0094329	0.0096614
4.5846	0.009404	0.0093494	0.0095598	0.0097562	0.0091811	0.0093193	0.0095271	0.009657	0.0092202	0.0093838	0.0094271	0.009657
4.6046	0.0093971	0.0093441	0.0095528	0.0097543	0.0091778	0.0093165	0.0095199	0.0096522	0.0092074	0.0093808	0.009421	0.0096522
4.6246	0.0093893	0.0093389	0.0095449	0.0097515	0.0091748	0.0093129	0.0095119	0.0096472	0.009194	0.009377	0.0094147	0.0096472
4.6446	0.0093811	0.009334	0.0095365	0.0097483	0.0091725	0.0093092	0.0095035	0.0096423	0.0091803	0.0093726	0.0094088	0.0096423
4.6647	0.009373	0.0093301	0.009528	0.0097451	0.0091717	0.0093057	0.0094952	0.009638	0.0091671	0.009368	0.0094037	0.009638
4.6847	0.0093659	0.0093279	0.00952	0.0097425	0.009173	0.0093034	0.0094876	0.0096348	0.0091552	0.0093639	0.0094001	0.0096348
4.7047	0.0093608	0.009328	0.0095133	0.0097413	0.0091775	0.0093033	0.0094815	0.0096336	0.0091456	0.0093612	0.0093988	0.0096336
4.7247	0.0093585	0.0093316	0.0095089	0.0097423	0.0091863	0.0093063	0.0094781	0.0096353	0.0091396	0.0093608	0.0094007	0.0096353
4.7447	0.0093603	0.0093395	0.0095078	0.0097465	0.0092003	0.0093138	0.0094782	0.0096406	0.0091384	0.0093639	0.0094068	0.0096406
4.7648	0.0093673	0.0093528	0.0095113	0.0097548	0.0092206	0.009327	0.0094833	0.0096508	0.0091433	0.0093717	0.0094179	0.0096508
4.7848	0.0093806	0.0093725	0.0095204	0.0097683	0.0092461	0.0093471	0.0094943	0.0096665	0.0091554	0.0093853	0.0094351	0.0096665
4.8048	0.0094012	0.0093995	0.0095362	0.0097878	0.0092791	0.009375	0.0095124	0.0096884	0.0091759	0.0094058	0.009459	0.0096888
4.8248	0.0094299	0.0094344	0.0095597	0.009814	0.0093201	0.0094116	0.0095385	0.0097174	0.0092056	0.009434	0.0094903	0.0097182
4.8448	0.0094672	0.0094778	0.0095914	0.0098475	0.0093693	0.0094574	0.0095733	0.009754	0.0092449	0.0094707	0.0095294	0.0097553
4.8649	0.0095135	0.0095298	0.0096318	0.0098888	0.0094267	0.0095125	0.0096171	0.0097983	0.009294	0.0095161	0.0095766	0.0098003
4.8849	0.0095687	0.0095902	0.0096809	0.0099381	0.0094919	0.0095767	0.0096699	0.0098501	0.0093528	0.0095701	0.0096318	0.009853
4.9049	0.0096324	0.0096586	0.0097383	0.0099952	0.0095641	0.0096495	0.0097314	0.0099091	0.0094205	0.0096323	0.0096946	0.009913
4.9249	0.0097037	0.0097342	0.0098033	0.010059	0.0096421	0.0097299	0.0098007	0.0099747	0.009496	0.0097017	0.0097643	0.0099795
4.9449	0.0097817	0.0098157	0.0098748	0.01013	0.0097247	0.0098164	0.0098765	0.010046	0.0095779	0.0097771	0.0098397	0.010052
4.965	0.0098649	0.0099018	0.0099513	0.010205	0.0098102	0.0099075	0.0099574	0.010121	0.0096644	0.009857	0.0099195	0.010128
4.985	0.0099516	0.0099907	0.010031	0.010283	0.0098968	0.010001	0.010042	0.010199	0.0097536	0.0099396	0.010002	0.010207
5.005	0.01004	0.010081	0.010112	0.010363	0.0099826	0.010095	0.010127	0.010279	0.0098432	0.010023	0.010086	0.010287
5.025	0.010128	0.01017	0.010193	0.010442	0.010066	0.010188	0.010212	0.010358	0.0099312	0.010105	0.010169	0.010367
5.045	0.010214	0.010257	0.010272	0.010519	0.010145	0.010277	0.010295	0.010436	0.010015	0.010184	0.01025	0.010445
5.0651	0.010296	0.010339	0.010346	0.010592	0.010218	0.010361	0.010374	0.01051	0.010094	0.010257	0.010326	0.010518
5.0851	0.010373	0.010415	0.010414	0.01066	0.010284	0.010438	0.010447	0.010579	0.010165	0.010324	0.010397	0.010587
5.1051	0.010442	0.010483	0.010476	0.010722	0.010341	0.010506	0.010514	0.010643	0.010228	0.010383	0.010461	0.01065
5.1251	0.010503	0.010543	0.010529	0.010776	0.010389	0.010564	0.010572	0.010699	0.010281	0.010433	0.010516	0.010705
5.1451	0.010554	0.010593	0.010574	0.010823	0.010426	0.010612	0.010623	0.010748	0.010325	0.010474	0.010563	0.010752
5.1652	0.010596	0.010634	0.010611	0.010861	0.010454	0.010649	0.010664	0.010789	0.010358	0.010505	0.010601	0.01079
5.1852	0.010627	0.010663	0.010639	0.010891	0.010472	0.010675	0.010696	0.010821	0.010381	0.010527	0.010631	0.01082
5.2052	0.010647	0.010682	0.010659	0.010913	0.01048	0.010692	0.01072	0.010844	0.010395	0.01054	0.010652	0.010841
5.2252	0.010658	0.010692	0.010672	0.010927	0.010479	0.010698	0.010735	0.010859	0.0104	0.010545	0.010664	0.010854
5.2452	0.010658	0.010691	0.010677	0.010933	0.010469	0.010697	0.010742	0.010867	0.010397	0.010542	0.01067	0.01086
5.2653	0.01065	0.010682	0.010676	0.010932	0.010453	0.010687	0.010743	0.010867	0.010388	0.010533	0.010668	0.010858
5.2853	0.010635	0.010666	0.01067	0.010925	0.010431	0.010671	0.010737	0.010861	0.010373	0.010519	0.010661	0.010851
5.3053	0.010612	0.010643	0.01066	0.010913	0.010405	0.010651	0.010726	0.010849	0.010354	0.0105	0.01065	0.010837
5.3253	0.010585	0.010616	0.010646	0.010896	0.010376	0.010627	0.010712	0.010833	0.010332	0.010478	0.010635	0.01082
5.3453	0.010553	0.010584	0.010631	0.010876	0.010344	0.0106	0.010694	0.010813	0.010308	0.010454	0.010617	0.010799
5.3654	0.010519	0.01055	0.010613	0.010853	0.010312	0.010572	0.010675	0.010791	0.010283	0.010429	0.010597	0.010775
5.3854	0.010484	0.010514	0.010595	0.010829	0.01028	0.010545	0.010655	0.010766	0.010258	0.010404	0.010577	0.01075
5.4054	0.010448	0.010479	0.010577	0.010804	0.01025	0.010518	0.010634	0.010741	0.010235	0.01038	0.010557	0.010724
5.4254	0.010414	0.010444	0.010559	0.01078	0.010222	0.010492	0.010614	0.010716	0.010213	0.010356	0.010536	0.010698
5.4454	0.010381	0.010411	0.010542	0.010756	0.010196	0.010468	0.010594	0.010691	0.010193	0.010334	0.010517	0.010672
5.4655	0.010352	0.01038	0.010524	0.010734	0.010174	0.010447	0.010576	0.010668	0.010175	0.010314	0.010499	0.010648
5.4855	0.010325	0.010352	0.010506	0.010713	0.010154	0.010428	0.010559	0.010646	0.01016	0.010296	0.010482	0.010625
5.5055	0.010301	0.010326	0.010489	0.010695	0.010138	0.010412	0.010544	0.010626	0.010147	0.01028	0.010466	0.010605
5.5255	0.010281	0.010303	0.010474	0.010679	0.010124	0.010396	0.010529	0.010609	0.010136	0.010266	0.010452	0.010586
5.5455	0.010264	0.010283	0.010458	0.010665	0.010113	0.010382	0.010516	0.010594	0.010127	0.010253	0.010438	0.01057
5.5656	0.010249	0.010265	0.010444	0.010653	0.010104	0.010369	0.010504	0.010582	0.010119	0.010241	0.010425	0.010557
5.5856	0.010238	0.01025	0.010429	0.010642	0.010097	0.010357	0.010491	0.010572	0.010111	0.01023	0.010412	0.010545
5.6056	0.010227	0.010236	0.010415	0.010634	0.01009	0.010345	0.010479	0.010564	0.010104	0.010219	0.0104	0.010536
5.6256	0.010219	0.010222	0.010399	0.010626	0.010083	0.010333	0.010466	0.010557	0.010096	0.010208	0.010387	0.010528
5.6456	0.01021	0.01021	0.010383	0.01062	0.010077	0.01032	0.010453	0.010552	0.010088	0.010196	0.010373	0.010521
5.6657	0.010202	0.010197	0.010367	0.010614	0.01007	0.010306	0.010438	0.010547	0.010077	0.010183	0.010358	0.010515
5.6857	0.010193	0.010184	0.010348	0.010608	0.010061	0.01029	0.010422	0.010543	0.010065	0.010169	0.010343	0.01051
5.7057	0.010182	0.010171	0.010328	0.010601	0.010051	0.010273	0.010404	0.010538	0.010051	0.010153	0.010326	0.010504
5.7257	0.01017	0.010156	0.010307	0.010594	0.010039	0.010253	0.010384	0.010533	0.010035	0.010136	0.010307	0.010499
5.7457	0.010156	0.01014	0.010284	0.010585	0.010026	0.010232	0.010362	0.010527	0.010017	0.010117	0.010287	0.010492
5.7658	0.01014	0.010122	0.010259	0.010575	0.01001	0.010208	0.010339	0.010519	0.0099962	0.010097	0.010266	0.010484
5.7858	0.010122	0.010103	0.010233	0.010564	0.0099927	0.010183	0.010314	0.010509	0.0099736	0.010076	0.010243	0.010474
5.8058	0.010102	0.010082	0.010205	0.01055	0.0099734	0.010156	0.010287	0.010498	0.0099492	0.010053	0.01022	0.010463
5.8258	0.01008	0.01006	0.010176	0.010535	0.0099526	0.010128	0.010259	0.010485	0.0099235	0.01003	0.010195	0.01045
5.8458	0.010056	0.010038	0.010147	0.010517	0.0099306	0.0101	0.010231	0.010469	0.0098969	0.010006	0.01017	0.010434
5.8659	0.010031	0.010014	0.010117	0.010498	0.0099077	0.010071	0.010201	0.010451	0.0098698	0.0099821	0.010144	0.010417
5.8859	0.010005	0.0099907	0.010087	0.010478	0.0098846	0.010043	0.010172	0.010432	0.0098429	0.0099589	0.010119	0.010398
5.9059	0.0099795	0.0099675	0.010058	0.010457	0.0098616	0.010017	0.010144	0.010412	0.0098166	0.0099366	0.010094	0.010378
5.9259	0.0099541	0.0099452	0.01003	0.010435	0.0098394	0.0099915	0.010116	0.010391	0.0097917	0.009916	0.01007	0.010357
5.9459	0.0099298	0.0099244	0.010004	0.010413	0.0098186	0.0099688	0.01009	0.010369	0.0097687	0.0098974	0.010047	0.010336
5.966	0.0099074	0.0099057	0.0099796	0.010392	0.0097996	0.0099492	0.010067	0.010348	0.0097483	0.0098814	0.010027	0.010315
5.986	0.0098875	0.0098897	0.0099586	0.010373	0.0097832	0.0099331	0.010046	0.010328	0.0097311	0.0098685	0.010009	0.010295
6.006	0.0098709	0.009877	0.0099413	0.010356	0.00977	0.0099211	0.01003	0.01031	0.0097177	0.0098593	0.0099948	0.010276
6.026	0.0098582	0.0098682	0.0099283	0.010341	0.0097605	0.0099138	0.010017	0.010295	0.0097087	0.0098542	0.0099842	0.010261
6.046	0.0098501	0.0098639	0.00992	0.010331	0.0097552	0.0099116	0.010009	0.010284	0.0097046	0.0098536	0.009978	0.010249
6.0661	0.0098471	0.0098645	0.0099169	0.010325	0.0097546	0.0099148	0.010007	0.010276	0.0097058	0.0098579	0.0099767	0.01024
6.0861	0.0098498	0.0098705	0.0099196	0.010324	0.0097592	0.0099237	0.01001	0.010274	0.0097127	0.0098675	0.0099807	0.010237
6.1061	0.0098584	0.009882	0.0099282	0.010328	0.0097692	0.0099385	0.01002	0.010277	0.0097258	0.0098824	0.0099904	0.010239
6.1261	0.0098732	0.0098994	0.0099431	0.010338	0.0097848	0.0099592	0.010036	0.010286	0.009745	0.009903	0.010006	0.010247
6.1461	0.0098944	0.0099228	0.0099644	0.010355	0.0098063	0.0099859	0.010059	0.010302	0.0097706	0.0099292	0.010028	0.010261
6.1662	0.0099218	0.009952	0.0099919	0.010377	0.0098334	0.010018	0.010089	0.010324	0.0098025	0.009961	0.010056	0.010281
6.1862	0.0099555	0.0099869	0.010026	0.010405	0.0098662	0.010056	0.010125	0.010352	0.0098405	0.0099982	0.010091	0.010308
6.2062	0.009995	0.010027	0.010065	0.01044	0.0099043	0.010099	0.010167	0.010386	0.0098842	0.010041	0.010131	0.01034
6.2262	0.01004	0.010073	0.01011	0.01048	0.0099473	0.010147	0.010215	0.010426	0.0099331	0.010088	0.010177	0.010378
6.2462	0.01009	0.010122	0.01016	0.010525	0.0099947	0.010199	0.010269	0.010471	0.0099866	0.010139	0.010228	0.010421
6.2663	0.010144	0.010176	0.010214	0.010574	0.010046	0.010254	0.010326	0.010521	0.010044	0.010194	0.010283	0.010469
6.2863	0.010201	0.010232	0.010271	0.010627	0.0101	0.010312	0.010388	0.010575	0.010104	0.010252	0.010342	0.010521
6.3063	0.01026	0.010291	0.010331	0.010682	0.010156	0.010372	0.010452	0.010632	0.010167	0.010313	0.010404	0.010576
6.3263	0.010321	0.010351	0.010393	0.01074	0.010213	0.010432	0.010519	0.01069	0.010229	0.010374	0.010468	0.010633
6.3463	0.010382	0.010411	0.010455	0.010798	0.010271	0.010492	0.010585	0.01075	0.010291	0.010436	0.010533	0.010691
6.3664	0.010442	0.01047	0.010516	0.010856	0.010328	0.010551	0.010652	0.01081	0.010351	0.010498	0.010598	0.010748
6.3864	0.010501	0.010528	0.010576	0.010913	0.010383	0.010608	0.010717	0.010869	0.010409	0.010557	0.010662	0.010805
6.4064	0.010556	0.010582	0.010633	0.010968	0.010435	0.010662	0.01078	0.010926	0.010464	0.010615	0.010723	0.01086
6.4264	0.010608	0.010633	0.010687	0.011021	0.010483	0.010712	0.010839	0.01098	0.010513	0.010668	0.010781	0.010912
6.4464	0.010654	0.010679	0.010737	0.011069	0.010526	0.010757	0.010893	0.01103	0.010557	0.010718	0.010835	0.01096
6.4665	0.010695	0.01072	0.010781	0.011113	0.010564	0.010796	0.010943	0.011076	0.010595	0.010762	0.010884	0.011003
6.4865	0.01073	0.010754	0.01082	0.011151	0.010596	0.01083	0.010986	0.011116	0.010625	0.0108	0.010926	0.011041
6.5065	0.010757	0.010782	0.010852	0.011184	0.010621	0.010856	0.011022	0.01115	0.010648	0.010832	0.010962	0.011072
6.5265	0.010778	0.010803	0.010876	0.01121	0.010639	0.010875	0.011051	0.011177	0.010663	0.010857	0.010991	0.011097
6.5465	0.01079	0.010816	0.010894	0.011229	0.01065	0.010887	0.011072	0.011197	0.010669	0.010875	0.011013	0.011114
6.5666	0.010795	0.010821	0.010904	0.011241	0.010653	0.010891	0.011086	0.01121	0.010667	0.010885	0.011027	0.011124
6.5866	0.010792	0.010819	0.010907	0.011246	0.010649	0.010888	0.011092	0.011216	0.010658	0.010888	0.011033	0.011126
6.6066	0.010782	0.01081	0.010902	0.011243	0.010637	0.010878	0.011091	0.011214	0.010641	0.010884	0.011031	0.01112
6.6266	0.010764	0.010794	0.01089	0.011234	0.010619	0.010861	0.011082	0.011204	0.010617	0.010873	0.011022	0.011107
6.6466	0.01074	0.010771	0.010872	0.011217	0.010595	0.010838	0.011067	0.011188	0.010586	0.010855	0.011006	0.011087
6.6667	0.01071	0.010742	0.010847	0.011194	0.010564	0.010809	0.011046	0.011165	0.01055	0.010832	0.010984	0.01106
6.6867	0.010675	0.010708	0.010817	0.011165	0.010529	0.010775	0.011019	0.011136	0.01051	0.010804	0.010955	0.011028
6.7067	0.010635	0.010669	0.010783	0.01113	0.01049	0.010737	0.010988	0.011101	0.010466	0.01077	0.010922	0.01099
6.7267	0.010593	0.010627	0.010744	0.011091	0.010447	0.010696	0.010953	0.011062	0.010419	0.010734	0.010884	0.010948
6.7467	0.010547	0.010583	0.010702	0.011048	0.010402	0.010652	0.010915	0.011019	0.01037	0.010694	0.010842	0.010902
6.7668	0.0105	0.010536	0.010658	0.011001	0.010356	0.010607	0.010876	0.010972	0.010321	0.010651	0.010798	0.010854
6.7868	0.010452	0.010488	0.010612	0.010953	0.010308	0.010561	0.010835	0.010924	0.010272	0.010608	0.010751	0.010803
6.8068	0.010404	0.01044	0.010566	0.010903	0.010261	0.010514	0.010794	0.010874	0.010224	0.010563	0.010703	0.010752
6.8268	0.010356	0.010391	0.010519	0.010852	0.010215	0.010468	0.010753	0.010823	0.010177	0.010517	0.010654	0.0107
6.8468	0.01031	0.010344	0.010473	0.010802	0.010169	0.010423	0.010712	0.010771	0.010132	0.010472	0.010605	0.010649
6.8669	0.010266	0.010298	0.010428	0.010752	0.010125	0.010378	0.010673	0.010721	0.01009	0.010427	0.010556	0.010599
6.8869	0.010223	0.010253	0.010384	0.010703	0.010084	0.010336	0.010635	0.01067	0.01005	0.010383	0.010508	0.01055
6.9069	0.010182	0.01021	0.010341	0.010655	0.010044	0.010294	0.010598	0.010621	0.010013	0.01034	0.01046	0.010502
6.9269	0.010144	0.010169	0.0103	0.010608	0.010006	0.010254	0.010562	0.010574	0.0099779	0.010297	0.010413	0.010457
6.9469	0.010108	0.010129	0.01026	0.010563	0.00997	0.010215	0.010527	0.010527	0.0099452	0.010254	0.010366	0.010414
6.967	0.010073	0.010091	0.010222	0.010519	0.0099358	0.010177	0.010492	0.010481	0.0099144	0.010212	0.01032	0.010372
6.987	0.01004	0.010054	0.010184	0.010476	0.009903	0.01014	0.010458	0.010436	0.0098851	0.01017	0.010275	0.010332
7.007	0.010008	0.010018	0.010148	0.010433	0.0098712	0.010103	0.010424	0.010392	0.0098568	0.010128	0.010229	0.010293
7.027	0.0099763	0.0099826	0.010111	0.01039	0.00984	0.010067	0.010389	0.010348	0.009829	0.010086	0.010183	0.010255
7.047	0.0099453	0.0099474	0.010075	0.010347	0.0098092	0.01003	0.010353	0.010303	0.0098013	0.010042	0.010136	0.010218
7.0671	0.0099143	0.0099123	0.010039	0.010303	0.0097782	0.009993	0.010316	0.010259	0.0097734	0.0099981	0.010089	0.010181
7.0871	0.009883	0.0098771	0.010003	0.010258	0.009747	0.0099554	0.010276	0.010214	0.0097448	0.0099526	0.010041	0.010144
7.1071	0.0098512	0.0098415	0.0099661	0.010212	0.0097152	0.0099171	0.010235	0.010168	0.0097154	0.009906	0.0099914	0.010107
7.1271	0.0098187	0.0098057	0.0099287	0.010165	0.0096827	0.0098783	0.010191	0.010122	0.0096851	0.0098584	0.0099413	0.01007
7.1471	0.0097855	0.0097696	0.0098909	0.010117	0.0096497	0.0098392	0.010146	0.010076	0.0096538	0.0098099	0.0098905	0.010033
7.1672	0.0097517	0.0097335	0.0098529	0.010068	0.0096162	0.0098	0.010099	0.010029	0.0096219	0.009761	0.0098393	0.0099956
7.1872	0.0097176	0.0096977	0.0098148	0.01002	0.0095825	0.0097612	0.01005	0.0099834	0.0095894	0.009712	0.0097881	0.0099592
7.2072	0.0096836	0.0096627	0.0097772	0.0099714	0.009549	0.0097232	0.01	0.0099387	0.009557	0.0096635	0.0097375	0.0099238
7.2272	0.0096502	0.0096289	0.0097405	0.0099245	0.0095162	0.0096868	0.0099506	0.009896	0.0095251	0.0096164	0.0096882	0.0098901
7.2472	0.0096178	0.0095971	0.0097054	0.0098797	0.0094849	0.0096527	0.0099013	0.0098559	0.0094943	0.0095712	0.0096409	0.0098588
7.2673	0.0095873	0.0095678	0.0096725	0.009838	0.0094555	0.0096215	0.0098533	0.0098193	0.0094655	0.0095289	0.0095965	0.0098308
7.2873	0.0095593	0.0095419	0.0096427	0.0098003	0.009429	0.0095942	0.0098076	0.0097872	0.0094393	0.0094903	0.0095558	0.0098067
7.3073	0.0095346	0.0095201	0.0096166	0.0097676	0.0094061	0.0095715	0.0097653	0.0097604	0.0094167	0.0094563	0.0095196	0.0097873
7.3273	0.0095141	0.0095031	0.009595	0.0097408	0.0093876	0.009554	0.0097273	0.0097396	0.0093984	0.0094277	0.0094888	0.0097734
7.3473	0.0094985	0.0094916	0.0095787	0.0097206	0.0093743	0.0095427	0.0096946	0.0097256	0.0093852	0.0094053	0.0094642	0.0097656
7.3674	0.0094885	0.0094862	0.0095684	0.0097077	0.0093669	0.009538	0.0096681	0.009719	0.0093778	0.0093898	0.0094464	0.0097644
7.3874	0.0094848	0.0094874	0.0095647	0.0097027	0.009366	0.0095404	0.0096486	0.00972	0.009377	0.0093816	0.0094361	0.0097701
7.4074	0.0094879	0.0094956	0.0095679	0.0097057	0.0093721	0.0095502	0.0096369	0.009729	0.0093831	0.0093812	0.0094337	0.009783
7.4274	0.0094981	0.009511	0.0095785	0.0097171	0.0093856	0.0095677	0.0096335	0.009746	0.0093964	0.0093889	0.0094394	0.0098031
7.4474	0.0095157	0.0095336	0.0095967	0.0097368	0.0094065	0.0095927	0.0096388	0.0097707	0.0094173	0.0094046	0.0094534	0.0098302
7.4675	0.0095408	0.0095635	0.0096223	0.0097655	0.0094348	0.0096252	0.0096531	0.0098029	0.0094456	0.0094281	0.0094757	0.009864
7.4875	0.0095731	0.0096002	0.0096553	0.0098014	0.0094705	0.0096648	0.0096761	0.0098421	0.0094811	0.0094592	0.0095059	0.009904
7.5075	0.0096124	0.0096432	0.0096952	0.0098445	0.0095129	0.0097109	0.0097078	0.0098875	0.0095234	0.0095007	0.0095437	0.0099496
7.5275	0.009658	0.009692	0.0097415	0.009894	0.0095616	0.0097628	0.0097476	0.0099384	0.0095718	0.0095463	0.0095885	0.01
7.5475	0.0097094	0.0097458	0.0097935	0.009949	0.0096158	0.0098196	0.0097948	0.0099939	0.0096256	0.0095985	0.0096395	0.010054
7.5676	0.0097656	0.0098036	0.0098502	0.010008	0.0096744	0.0098804	0.0098484	0.010053	0.0096838	0.0096563	0.0096958	0.010112
7.5876	0.0098256	0.0098643	0.0099107	0.010071	0.0097364	0.0099441	0.0099072	0.010114	0.0097452	0.0097185	0.0097562	0.010171
7.6076	0.0098881	0.0099269	0.0099739	0.010135	0.0098005	0.010009	0.0099699	0.010177	0.0098087	0.009784	0.0098197	0.010232
7.6276	0.0099521	0.0099901	0.010038	0.0102	0.0098655	0.010075	0.010035	0.010239	0.009873	0.0098511	0.0098848	0.010292
7.6476	0.010016	0.010053	0.010103	0.010264	0.00993	0.01014	0.010099	0.010301	0.0099366	0.0099184	0.0099504	0.01035
7.6677	0.010079	0.010113	0.010166	0.010325	0.0099926	0.010203	0.010163	0.01036	0.0099981	0.0099843	0.010015	0.010406
7.6877	0.010139	0.010171	0.010227	0.010383	0.010052	0.010262	0.010224	0.010415	0.010056	0.010047	0.010077	0.010459
7.7077	0.010195	0.010224	0.010284	0.010435	0.010107	0.010316	0.010283	0.010465	0.01011	0.010105	0.010135	0.010506
7.7277	0.010245	0.010272	0.010336	0.010481	0.010155	0.010365	0.010336	0.010509	0.010157	0.010158	0.010188	0.010548
7.7477	0.010289	0.010313	0.010381	0.010519	0.010197	0.010406	0.010384	0.010546	0.010197	0.010203	0.010234	0.010583
7.7678	0.010326	0.010346	0.010419	0.010549	0.01023	0.01044	0.010424	0.010575	0.010228	0.010239	0.010273	0.010609
7.7878	0.010353	0.010371	0.010448	0.010569	0.010255	0.010464	0.010455	0.010595	0.01025	0.010265	0.010303	0.010627
7.8078	0.010372	0.010386	0.010468	0.010579	0.010269	0.010479	0.010477	0.010605	0.010262	0.010281	0.010323	0.010636
7.8278	0.01038	0.010392	0.010478	0.010579	0.010273	0.010484	0.010488	0.010605	0.010263	0.010285	0.010333	0.010635
7.8478	0.010377	0.010388	0.010477	0.010567	0.010266	0.010478	0.010488	0.010594	0.010254	0.010278	0.010332	0.010623
7.8679	0.010363	0.010373	0.010466	0.010545	0.010247	0.010461	0.010476	0.010573	0.010232	0.010259	0.01032	0.010602
7.8879	0.010338	0.010347	0.010443	0.010511	0.010218	0.010433	0.010452	0.010542	0.0102	0.010227	0.010297	0.01057
7.9079	0.010303	0.010311	0.01041	0.010468	0.010177	0.010395	0.010418	0.0105	0.010157	0.010184	0.010263	0.010528
7.9279	0.010256	0.010265	0.010366	0.010415	0.010127	0.010346	0.010371	0.01045	0.010103	0.010131	0.010219	0.010477
7.9479	0.0102	0.010209	0.010312	0.010354	0.010066	0.010288	0.010315	0.01039	0.010039	0.010066	0.010166	0.010417
7.968	0.010135	0.010145	0.01025	0.010285	0.0099969	0.01022	0.010249	0.010324	0.0099672	0.0099932	0.010104	0.01035
7.988	0.010062	0.010073	0.010179	0.01021	0.00992	0.010145	0.010174	0.010251	0.0098874	0.0099122	0.010034	0.010277
8.008	0.0099814	0.0099945	0.010101	0.01013	0.0098367	0.010063	0.010093	0.010173	0.0098014	0.009825	0.0099595	0.010199
8.028	0.0098957	0.0099107	0.010017	0.010048	0.0097485	0.0099766	0.010007	0.010092	0.0097109	0.0097333	0.0098804	0.010117
8.048	0.0098061	0.0098232	0.0099301	0.0099646	0.009657	0.0098861	0.0099173	0.010009	0.0096175	0.0096391	0.0097991	0.010034
8.0681	0.0097141	0.0097335	0.0098407	0.0098818	0.0095639	0.0097938	0.0098264	0.0099266	0.0095231	0.0095443	0.0097173	0.00995
8.0881	0.0096216	0.0096432	0.0097507	0.0098014	0.009471	0.0097013	0.0097362	0.0098455	0.0094295	0.0094509	0.0096369	0.0098674
8.1081	0.0095303	0.0095541	0.0096621	0.0097249	0.0093801	0.0096105	0.0096488	0.0097674	0.0093386	0.0093612	0.0095598	0.0097874
8.1281	0.009442	0.0094679	0.0095767	0.0096539	0.009293	0.0095232	0.0095662	0.0096937	0.0092524	0.0092769	0.0094879	0.0097114
8.1481	0.0093583	0.0093861	0.0094962	0.0095897	0.0092113	0.0094411	0.0094901	0.0096255	0.0091725	0.0092	0.009423	0.0096405
8.1682	0.0092809	0.0093104	0.0094223	0.0095334	0.0091366	0.0093657	0.0094223	0.0095638	0.0091005	0.009132	0.0093666	0.0095755
8.1882	0.0092112	0.009242	0.0093563	0.0094858	0.0090703	0.0092987	0.0093641	0.0095093	0.009038	0.0090743	0.00932	0.009517
8.2082	0.0091506	0.0091824	0.0092997	0.0094476	0.0090137	0.0092411	0.0093166	0.0094627	0.0089861	0.009028	0.009284	0.0094656
8.2282	0.0091	0.0091324	0.0092533	0.009419	0.0089676	0.0091941	0.0092806	0.009424	0.0089457	0.0089937	0.0092587	0.0094212
8.2482	0.0090603	0.0090928	0.009218	0.0094	0.0089328	0.0091582	0.0092564	0.0093934	0.0089174	0.0089718	0.0092436	0.009384
8.2683	0.0090319	0.0090641	0.009194	0.0093905	0.0089095	0.0091339	0.009244	0.0093703	0.0089013	0.0089623	0.0092377	0.0093536
8.2883	0.0090153	0.0090466	0.0091816	0.0093898	0.0088979	0.0091214	0.0092432	0.0093541	0.0088975	0.0089647	0.0092401	0.0093297
8.3083	0.0090103	0.0090402	0.0091804	0.0093975	0.0088978	0.0091203	0.0092532	0.0093439	0.0089056	0.0089783	0.0092495	0.0093117
8.3283	0.0090166	0.0090447	0.0091901	0.0094128	0.0089086	0.0091303	0.0092732	0.0093385	0.0089249	0.0090023	0.0092649	0.0092993
8.3483	0.0090337	0.0090595	0.00921	0.0094347	0.0089297	0.0091507	0.0093021	0.0093372	0.0089544	0.0090353	0.0092852	0.0092919
8.3684	0.0090609	0.009084	0.009239	0.0094624	0.0089602	0.0091804	0.0093385	0.0093394	0.0089932	0.009076	0.0093093	0.0092893
8.3884	0.0090973	0.0091173	0.0092761	0.0094951	0.0089991	0.0092185	0.0093812	0.0093448	0.0090399	0.0091231	0.0093366	0.0092916
8.4084	0.0091418	0.0091585	0.0093203	0.0095319	0.0090451	0.0092639	0.0094288	0.0093535	0.0090933	0.0091751	0.0093663	0.0092986
8.4284	0.0091932	0.0092065	0.0093702	0.009572	0.0090972	0.0093152	0.0094801	0.0093659	0.009152	0.0092307	0.0093979	0.0093107
8.4484	0.0092504	0.0092601	0.0094247	0.0096147	0.009154	0.0093713	0.0095338	0.0093822	0.0092146	0.0092885	0.0094312	0.0093279
8.4685	0.0093122	0.0093184	0.0094826	0.0096593	0.0092145	0.009431	0.0095888	0.0094029	0.0092798	0.0093474	0.009466	0.0093504
8.4885	0.0093774	0.0093802	0.0095427	0.0097055	0.0092774	0.0094931	0.0096442	0.009428	0.0093465	0.0094063	0.0095018	0.0093782
8.5085	0.009445	0.0094444	0.0096042	0.0097528	0.0093418	0.0095567	0.0096991	0.0094577	0.0094135	0.0094643	0.0095384	0.0094114
8.5285	0.0095137	0.0095102	0.009666	0.0098008	0.0094067	0.0096207	0.0097528	0.009492	0.0094799	0.0095208	0.0095756	0.0094499
8.5485	0.0095828	0.0095767	0.0097274	0.0098494	0.0094712	0.0096845	0.0098049	0.0095306	0.0095449	0.0095753	0.009613	0.0094938
8.5686	0.0096514	0.0096429	0.0097878	0.0098982	0.0095348	0.0097472	0.0098549	0.0095736	0.0096078	0.0096272	0.0096505	0.0095428
8.5886	0.0097188	0.0097083	0.0098466	0.0099472	0.0095968	0.0098084	0.0099027	0.0096205	0.009668	0.0096766	0.009688	0.0095966
8.6086	0.0097843	0.0097722	0.0099035	0.0099961	0.0096568	0.0098676	0.0099481	0.0096711	0.0097252	0.0097231	0.0097253	0.009655
8.6286	0.0098475	0.0098342	0.0099582	0.010045	0.0097145	0.0099244	0.0099911	0.0097252	0.0097791	0.0097668	0.0097625	0.0097173
8.6486	0.0099079	0.0098938	0.01001	0.010094	0.0097695	0.0099787	0.010032	0.0097821	0.0098295	0.0098079	0.0097995	0.009783
8.6687	0.0099653	0.0099506	0.01006	0.010142	0.0098218	0.01003	0.01007	0.0098414	0.0098764	0.0098464	0.0098365	0.0098514
8.6887	0.010019	0.010005	0.010107	0.01019	0.0098713	0.010079	0.010107	0.0099025	0.0099199	0.0098825	0.0098734	0.0099217
8.7087	0.01007	0.010056	0.010151	0.010236	0.009918	0.010125	0.010141	0.0099647	0.0099599	0.0099165	0.0099101	0.009993
8.7287	0.010117	0.010103	0.010193	0.010282	0.0099617	0.010168	0.010174	0.010027	0.0099967	0.0099485	0.0099467	0.010065
8.7487	0.010161	0.010148	0.010232	0.010327	0.010003	0.010208	0.010206	0.01009	0.01003	0.0099788	0.009983	0.010135
8.7688	0.010202	0.010189	0.010269	0.010371	0.010041	0.010246	0.010236	0.010152	0.010061	0.010008	0.010019	0.010204
8.7888	0.010238	0.010227	0.010303	0.010412	0.010076	0.010281	0.010264	0.010212	0.010089	0.010035	0.010054	0.010271
8.8088	0.010272	0.010262	0.010334	0.010452	0.010109	0.010313	0.010292	0.010269	0.010114	0.010061	0.010088	0.010334
8.8288	0.010301	0.010294	0.010363	0.010489	0.010138	0.010342	0.010318	0.010324	0.010137	0.010086	0.010121	0.010394
8.8488	0.010328	0.010322	0.010389	0.010524	0.010165	0.010369	0.010344	0.010375	0.010157	0.010109	0.010152	0.010448
8.8689	0.01035	0.010347	0.010413	0.010556	0.010189	0.010393	0.010368	0.010421	0.010175	0.010132	0.010182	0.010498
8.8889	0.010369	0.010369	0.010435	0.010585	0.010211	0.010415	0.01039	0.010463	0.010191	0.010152	0.010208	0.010541
8.9089	0.010385	0.010388	0.010453	0.01061	0.010229	0.010433	0.010411	0.010499	0.010204	0.010172	0.010232	0.010579
8.9289	0.010396	0.010403	0.010469	0.010632	0.010243	0.010449	0.010431	0.01053	0.010214	0.01019	0.010252	0.010609
8.9489	0.010404	0.010414	0.010482	0.010649	0.010255	0.010461	0.010448	0.010554	0.010222	0.010205	0.010269	0.010633
8.969	0.010409	0.010422	0.010491	0.010663	0.010262	0.010471	0.010463	0.010572	0.010227	0.010219	0.010281	0.01065
8.989	0.010409	0.010426	0.010497	0.010672	0.010266	0.010476	0.010476	0.010582	0.010229	0.01023	0.010288	0.01066
9.009	0.010405	0.010426	0.0105	0.010677	0.010266	0.010479	0.010486	0.010586	0.010228	0.010239	0.01029	0.010662
9.029	0.010397	0.010423	0.010499	0.010677	0.010262	0.010477	0.010492	0.010582	0.010223	0.010245	0.010287	0.010658
9.049	0.010385	0.010414	0.010494	0.010673	0.010254	0.010472	0.010495	0.010571	0.010215	0.010247	0.010278	0.010647
9.0691	0.010369	0.010402	0.010485	0.010663	0.010241	0.010462	0.010494	0.010552	0.010204	0.010246	0.010264	0.01063
9.0891	0.010348	0.010385	0.010471	0.010649	0.010224	0.010448	0.010489	0.010527	0.010188	0.01024	0.010243	0.010606
9.1091	0.010323	0.010364	0.010453	0.01063	0.010202	0.01043	0.01048	0.010496	0.010169	0.010231	0.010216	0.010577
9.1291	0.010294	0.010338	0.010431	0.010605	0.010175	0.010407	0.010466	0.010459	0.010146	0.010217	0.010183	0.010542
9.1491	0.010261	0.010307	0.010404	0.010576	0.010144	0.01038	0.010447	0.010416	0.010118	0.010199	0.010145	0.010502
9.1692	0.010223	0.010272	0.010373	0.010542	0.010108	0.010348	0.010423	0.010369	0.010086	0.010176	0.010101	0.010457
9.1892	0.010182	0.010232	0.010337	0.010504	0.010068	0.010311	0.010394	0.010317	0.010051	0.010148	0.010052	0.010409
9.2092	0.010137	0.010188	0.010297	0.010462	0.010024	0.010271	0.010361	0.010262	0.010011	0.010116	0.0099989	0.010356
9.2292	0.010088	0.01014	0.010254	0.010415	0.0099762	0.010226	0.010323	0.010205	0.0099672	0.010078	0.0099419	0.010301
9.2492	0.010036	0.010089	0.010206	0.010365	0.0099248	0.010177	0.01028	0.010145	0.0099201	0.010036	0.0098819	0.010242
9.2693	0.0099816	0.010034	0.010155	0.010312	0.0098702	0.010125	0.010233	0.010084	0.0098697	0.0099897	0.0098196	0.010182
9.2893	0.0099248	0.0099758	0.010101	0.010257	0.0098132	0.01007	0.010182	0.010023	0.0098166	0.0099392	0.0097561	0.01012
9.3093	0.0098662	0.0099159	0.010045	0.010199	0.0097543	0.010012	0.010129	0.0099619	0.0097613	0.0098849	0.0096922	0.010057
9.3293	0.0098066	0.0098543	0.0099879	0.01014	0.0096941	0.0099526	0.010073	0.0099016	0.0097044	0.0098276	0.0096289	0.0099942
9.3493	0.0097467	0.0097921	0.0099294	0.01008	0.0096336	0.0098919	0.010015	0.0098427	0.0096467	0.0097679	0.0095673	0.0099312
9.3694	0.0096872	0.0097298	0.0098708	0.010021	0.0095735	0.0098308	0.0099562	0.0097861	0.009589	0.0097066	0.0095083	0.009869
9.3894	0.009629	0.0096686	0.0098129	0.0099622	0.0095148	0.0097703	0.0098976	0.0097323	0.0095322	0.0096446	0.0094529	0.0098082
9.4094	0.0095731	0.0096093	0.0097566	0.0099055	0.0094584	0.0097112	0.00984	0.0096819	0.0094773	0.009583	0.0094021	0.0097495
9.4294	0.0095204	0.0095531	0.0097028	0.0098515	0.0094054	0.0096546	0.0097846	0.0096355	0.0094253	0.009523	0.0093567	0.0096936
9.4494	0.0094719	0.0095008	0.0096526	0.0098011	0.0093568	0.0096016	0.0097323	0.0095939	0.0093775	0.0094656	0.0093176	0.0096411
9.4695	0.0094286	0.0094538	0.0096069	0.0097555	0.0093136	0.0095532	0.0096843	0.0095575	0.0093347	0.0094123	0.0092854	0.0095928
9.4895	0.0093914	0.0094129	0.0095667	0.0097156	0.009277	0.0095106	0.0096416	0.009527	0.0092983	0.0093642	0.0092609	0.0095494
9.5095	0.0093615	0.0093793	0.009533	0.0096823	0.0092479	0.0094748	0.0096054	0.0095029	0.0092691	0.0093228	0.0092446	0.0095117
9.5295	0.0093396	0.0093539	0.0095067	0.0096568	0.0092273	0.0094469	0.0095765	0.0094859	0.0092483	0.0092893	0.0092368	0.0094804
9.5495	0.0093266	0.0093376	0.0094886	0.0096398	0.0092159	0.0094279	0.009556	0.0094763	0.0092365	0.0092648	0.0092378	0.0094564
9.5696	0.0093232	0.0093311	0.0094796	0.0096322	0.0092143	0.0094185	0.0095446	0.0094748	0.0092347	0.0092504	0.0092479	0.0094403
9.5896	0.0093298	0.0093351	0.0094801	0.0096346	0.0092231	0.0094195	0.0095429	0.0094816	0.0092434	0.009247	0.0092669	0.0094327
9.6096	0.0093469	0.0093501	0.0094908	0.0096477	0.0092427	0.0094314	0.0095516	0.0094971	0.0092629	0.0092551	0.0092948	0.0094343
9.6296	0.0093747	0.0093761	0.0095118	0.0096718	0.0092731	0.0094545	0.0095707	0.0095216	0.0092934	0.0092753	0.0093313	0.0094454
9.6496	0.0094132	0.0094133	0.0095433	0.009707	0.0093142	0.0094888	0.0096005	0.0095551	0.0093348	0.0093076	0.009376	0.0094664
9.6697	0.0094621	0.0094613	0.0095852	0.0097532	0.0093658	0.0095343	0.0096409	0.0095976	0.0093869	0.009352	0.0094284	0.0094974
9.6897	0.0095211	0.0095199	0.0096372	0.0098102	0.0094274	0.0095904	0.0096914	0.0096487	0.009449	0.0094079	0.0094879	0.0095383
9.7097	0.0095894	0.0095883	0.0096988	0.0098774	0.0094982	0.0096567	0.0097515	0.0097083	0.0095205	0.0094748	0.0095538	0.0095889
9.7297	0.0096663	0.0096656	0.0097693	0.0099538	0.0095774	0.0097322	0.0098205	0.0097756	0.0096004	0.0095516	0.0096252	0.0096487
9.7497	0.0097508	0.0097507	0.0098477	0.010039	0.0096638	0.0098159	0.0098974	0.0098501	0.0096876	0.0096372	0.0097012	0.009717
9.7698	0.0098417	0.0098426	0.009933	0.010131	0.0097562	0.0099067	0.0099811	0.0099306	0.0097807	0.0097303	0.0097808	0.0097929
9.7898	0.0099378	0.0099398	0.010024	0.010228	0.0098533	0.010003	0.01007	0.010016	0.0098785	0.0098292	0.0098632	0.0098753
9.8098	0.010038	0.010041	0.010119	0.01033	0.0099537	0.010104	0.010164	0.010106	0.0099794	0.0099323	0.0099472	0.009963
9.8298	0.01014	0.010144	0.010218	0.010434	0.010056	0.010207	0.01026	0.010198	0.010082	0.010038	0.010032	0.010055
9.8498	0.010243	0.010248	0.010317	0.010538	0.010158	0.010311	0.010358	0.010292	0.010184	0.010145	0.010116	0.010149
9.8699	0.010345	0.010352	0.010417	0.010642	0.010259	0.010415	0.010455	0.010385	0.010285	0.01025	0.010199	0.010243
9.8899	0.010446	0.010453	0.010515	0.010743	0.010358	0.010516	0.01055	0.010476	0.010383	0.010353	0.010279	0.010337
9.9099	0.010542	0.01055	0.010611	0.010839	0.010452	0.010614	0.010643	0.010565	0.010476	0.010452	0.010355	0.010429
9.9299	0.010634	0.010643	0.010701	0.01093	0.010541	0.010707	0.010731	0.010648	0.010564	0.010545	0.010427	0.010517
9.9499	0.010719	0.010728	0.010787	0.011013	0.010622	0.010794	0.010813	0.010726	0.010644	0.010631	0.010494	0.010599
9.97	0.010797	0.010806	0.010865	0.011087	0.010696	0.010873	0.010888	0.010797	0.010716	0.010709	0.010554	0.010674
9.99	0.010866	0.010876	0.010935	0.011151	0.01076	0.010944	0.010955	0.010861	0.010779	0.010777	0.010607	0.010741
10.01	0.010925	0.010935	0.010997	0.011204	0.010815	0.011004	0.011013	0.010917	0.010831	0.010834	0.010652	0.010799
10.03	0.010974	0.010984	0.011048	0.011246	0.010858	0.011054	0.011061	0.010962	0.010872	0.010881	0.010689	0.010847
10.05	0.011012	0.011022	0.011089	0.011275	0.01089	0.011093	0.011099	0.010997	0.010901	0.010916	0.010719	0.010883
10.07	0.011038	0.011049	0.011119	0.011292	0.01091	0.011121	0.011125	0.011021	0.010919	0.010938	0.010738	0.010909
10.09	0.011051	0.011063	0.011137	0.011296	0.010918	0.011136	0.01114	0.011033	0.010924	0.010948	0.010748	0.010922
10.11	0.011053	0.011065	0.011143	0.011288	0.010914	0.011138	0.011143	0.011034	0.010917	0.010946	0.010749	0.010924
10.13	0.011042	0.011055	0.011138	0.011267	0.010897	0.011129	0.011135	0.011024	0.010897	0.010931	0.01074	0.010914
10.15	0.011019	0.011033	0.01112	0.011235	0.010868	0.011107	0.011115	0.011002	0.010865	0.010904	0.010721	0.010892
10.17	0.010983	0.011	0.011091	0.011192	0.010828	0.011073	0.011084	0.01097	0.010821	0.010865	0.010692	0.010859
10.19	0.010937	0.010955	0.011051	0.011138	0.010776	0.011028	0.011043	0.010928	0.010767	0.010815	0.010655	0.010815
10.21	0.010879	0.010899	0.011	0.011076	0.010714	0.010972	0.010991	0.010877	0.010702	0.010755	0.01061	0.010761
10.23	0.010811	0.010834	0.010939	0.011006	0.010643	0.010906	0.010929	0.010817	0.010627	0.010685	0.010556	0.010699
10.25	0.010734	0.01076	0.01087	0.01093	0.010563	0.01083	0.01086	0.010751	0.010544	0.010608	0.010496	0.010629
10.27	0.010649	0.010678	0.010792	0.010848	0.010476	0.010747	0.010783	0.010678	0.010455	0.010523	0.01043	0.010553
10.29	0.010558	0.01059	0.010708	0.010763	0.010383	0.010656	0.0107	0.010601	0.010359	0.010433	0.010359	0.010472
10.31	0.010461	0.010496	0.010619	0.010675	0.010286	0.010561	0.010612	0.010521	0.01026	0.010338	0.010285	0.010387
10.33	0.01036	0.010398	0.010526	0.010587	0.010187	0.010461	0.010521	0.010439	0.010158	0.010241	0.010209	0.010301
10.35	0.010258	0.010298	0.01043	0.010499	0.010086	0.01036	0.010429	0.010357	0.010055	0.010144	0.010131	0.010214
10.37	0.010155	0.010198	0.010335	0.010414	0.0099859	0.010258	0.010336	0.010276	0.0099542	0.010047	0.010054	0.010128
10.39	0.010053	0.010098	0.01024	0.010332	0.0098884	0.010157	0.010245	0.010197	0.0098559	0.0099519	0.0099794	0.010045
10.41	0.0099548	0.010002	0.010149	0.010255	0.0097951	0.010059	0.010158	0.010122	0.0097624	0.0098615	0.0099078	0.0099653
10.43	0.0098614	0.0099099	0.010062	0.010184	0.0097078	0.0099667	0.010075	0.010052	0.0096756	0.0097768	0.009841	0.0098915
10.45	0.0097747	0.0098239	0.0099818	0.01012	0.009628	0.0098808	0.0099991	0.009987	0.009597	0.0096994	0.0097801	0.0098241
10.47	0.0096962	0.0097456	0.009909	0.010063	0.009557	0.009803	0.0099308	0.0099291	0.0095281	0.0096307	0.009726	0.0097642
10.49	0.0096275	0.0096763	0.009845	0.010014	0.0094963	0.009735	0.0098715	0.0098786	0.0094702	0.0095716	0.0096798	0.0097125
10.511	0.0095695	0.0096171	0.009791	0.0099734	0.0094467	0.0096779	0.009822	0.0098361	0.0094242	0.0095232	0.0096421	0.0096697
10.531	0.0095234	0.009569	0.0097478	0.0099417	0.0094089	0.0096327	0.0097832	0.0098019	0.0093909	0.0094862	0.0096131	0.0096361
10.551	0.0094897	0.0095327	0.0097158	0.0099189	0.0093834	0.0095999	0.0097553	0.0097764	0.0093704	0.0094607	0.0095932	0.0096119
10.571	0.0094687	0.0095085	0.0096953	0.0099047	0.0093703	0.00958	0.0097386	0.0097594	0.0093629	0.009447	0.0095822	0.009597
10.591	0.0094605	0.0094965	0.0096862	0.0098991	0.0093694	0.0095728	0.0097328	0.0097511	0.009368	0.0094447	0.0095797	0.0095913
10.611	0.0094647	0.0094963	0.009688	0.0099018	0.0093801	0.009578	0.0097375	0.009751	0.009385	0.0094533	0.0095853	0.0095942
10.631	0.0094807	0.0095077	0.0097002	0.0099121	0.0094017	0.0095951	0.009752	0.0097589	0.0094129	0.0094721	0.009598	0.0096052
10.651	0.0095077	0.0095296	0.0097218	0.0099298	0.0094332	0.0096229	0.0097754	0.0097742	0.0094505	0.0095	0.0096172	0.0096238
10.671	0.0095444	0.0095611	0.0097518	0.0099541	0.0094734	0.0096603	0.0098065	0.0097964	0.0094964	0.0095359	0.0096416	0.009649
10.691	0.0095897	0.0096011	0.009789	0.0099843	0.009521	0.009706	0.0098443	0.0098248	0.0095491	0.0095784	0.0096703	0.0096802
10.711	0.009642	0.0096482	0.0098321	0.01002	0.0095744	0.0097584	0.0098874	0.0098586	0.009607	0.0096262	0.0097023	0.0097163
10.731	0.0096999	0.009701	0.0098796	0.01006	0.0096323	0.009816	0.0099344	0.009897	0.0096685	0.009678	0.0097363	0.0097567
10.751	0.0097617	0.0097582	0.0099304	0.010103	0.0096932	0.0098772	0.0099841	0.0099392	0.0097319	0.0097322	0.0097715	0.0098003
10.771	0.0098261	0.0098182	0.0099831	0.01015	0.0097556	0.0099404	0.010035	0.0099843	0.0097959	0.0097877	0.0098069	0.0098464
10.791	0.0098916	0.0098797	0.010036	0.010198	0.0098181	0.010004	0.010087	0.010031	0.0098588	0.0098432	0.0098418	0.009894
10.811	0.0099567	0.0099414	0.010089	0.010247	0.0098796	0.010067	0.010137	0.01008	0.0099197	0.0098975	0.0098754	0.0099425
10.831	0.01002	0.010002	0.010141	0.010297	0.0099389	0.010128	0.010186	0.010128	0.0099772	0.0099497	0.0099073	0.0099911
10.851	0.010081	0.010061	0.01019	0.010346	0.0099951	0.010185	0.010233	0.010176	0.010031	0.009999	0.009937	0.010039
10.871	0.010139	0.010117	0.010236	0.010393	0.010047	0.010239	0.010276	0.010222	0.010079	0.010045	0.0099644	0.010086
10.891	0.010192	0.010169	0.010278	0.010438	0.010095	0.010288	0.010316	0.010266	0.010122	0.010086	0.0099892	0.010131
10.911	0.01024	0.010217	0.010316	0.010481	0.010138	0.010332	0.010351	0.010307	0.01016	0.010123	0.010012	0.010173
10.931	0.010282	0.01026	0.01035	0.010519	0.010175	0.01037	0.010383	0.010344	0.010191	0.010156	0.010032	0.010213
10.951	0.010319	0.010298	0.01038	0.010554	0.010206	0.010402	0.01041	0.010378	0.010217	0.010184	0.010049	0.010249
10.971	0.010351	0.010331	0.010405	0.010584	0.010232	0.010429	0.010433	0.010407	0.010237	0.010207	0.010065	0.010283
10.991	0.010376	0.010359	0.010425	0.01061	0.010252	0.01045	0.010452	0.010432	0.010252	0.010226	0.010079	0.010312
11.011	0.010396	0.010381	0.010442	0.010631	0.010268	0.010465	0.010467	0.010452	0.010261	0.01024	0.010092	0.010337
11.031	0.01041	0.010399	0.010454	0.010647	0.010278	0.010476	0.010478	0.010467	0.010266	0.010251	0.010103	0.010359
11.051	0.010419	0.010412	0.010463	0.010659	0.010283	0.010482	0.010486	0.010478	0.010267	0.010258	0.010114	0.010377
11.071	0.010423	0.01042	0.010468	0.010666	0.010285	0.010483	0.010491	0.010484	0.010264	0.010263	0.010124	0.010391
11.091	0.010423	0.010424	0.01047	0.01067	0.010283	0.010482	0.010493	0.010487	0.010259	0.010264	0.010133	0.010401
11.111	0.010419	0.010424	0.01047	0.010669	0.010278	0.010477	0.010493	0.010485	0.010252	0.010263	0.010142	0.010407
11.131	0.010412	0.010421	0.010468	0.010666	0.01027	0.01047	0.010492	0.010481	0.010243	0.010261	0.010151	0.010411
11.151	0.010402	0.010416	0.010464	0.01066	0.01026	0.010461	0.010488	0.010474	0.010232	0.010257	0.01016	0.010411
11.171	0.01039	0.010407	0.010459	0.010652	0.010249	0.01045	0.010484	0.010464	0.010222	0.010252	0.010169	0.010409
11.191	0.010375	0.010397	0.010453	0.010642	0.010236	0.010438	0.010478	0.010453	0.01021	0.010246	0.010177	0.010404
11.211	0.01036	0.010384	0.010446	0.010631	0.010223	0.010426	0.010472	0.01044	0.010199	0.010239	0.010184	0.010398
11.231	0.010343	0.01037	0.010438	0.010619	0.010209	0.010412	0.010466	0.010427	0.010188	0.010231	0.01019	0.010389
11.251	0.010325	0.010355	0.01043	0.010606	0.010195	0.010399	0.010458	0.010412	0.010177	0.010223	0.010195	0.010378
11.271	0.010306	0.010338	0.010421	0.010593	0.01018	0.010385	0.01045	0.010397	0.010167	0.010213	0.010198	0.010366
11.291	0.010287	0.01032	0.010411	0.01058	0.010165	0.010371	0.010441	0.010382	0.010156	0.010203	0.010199	0.010353
11.311	0.010267	0.010301	0.010401	0.010566	0.010149	0.010356	0.010432	0.010366	0.010145	0.010192	0.010197	0.010337
11.331	0.010246	0.010281	0.01039	0.010552	0.010133	0.01034	0.010421	0.010349	0.010133	0.01018	0.010192	0.01032
11.351	0.010225	0.01026	0.010377	0.010537	0.010115	0.010324	0.010409	0.010331	0.01012	0.010165	0.010182	0.010302
11.371	0.010202	0.010237	0.010362	0.01052	0.010096	0.010306	0.010394	0.010312	0.010105	0.010149	0.010168	0.010281
11.391	0.010178	0.010213	0.010346	0.010502	0.010075	0.010287	0.010378	0.010291	0.010088	0.01013	0.01015	0.010258
11.411	0.010153	0.010187	0.010327	0.010481	0.010051	0.010265	0.010359	0.010267	0.010069	0.010109	0.010126	0.010232
11.431	0.010126	0.010158	0.010305	0.010458	0.010026	0.010241	0.010337	0.010241	0.010046	0.010084	0.010096	0.010204
11.451	0.010096	0.010128	0.010279	0.010432	0.0099965	0.010215	0.010311	0.010212	0.01002	0.010057	0.010061	0.010173
11.471	0.010064	0.010094	0.010249	0.010401	0.0099642	0.010185	0.010281	0.010179	0.0099897	0.010025	0.010019	0.010138
11.491	0.010029	0.010058	0.010216	0.010366	0.0099282	0.010151	0.010247	0.010142	0.0099554	0.0099893	0.0099715	0.010101
11.512	0.0099907	0.010018	0.010178	0.010327	0.0098884	0.010114	0.010209	0.010102	0.0099167	0.0099495	0.0099182	0.01006
11.532	0.0099493	0.0099757	0.010135	0.010283	0.0098448	0.010073	0.010166	0.010056	0.0098735	0.0099056	0.0098595	0.010016
11.552	0.0099046	0.0099297	0.010088	0.010234	0.0097975	0.010028	0.010119	0.010007	0.009826	0.0098575	0.009796	0.0099692
11.572	0.0098567	0.0098806	0.010037	0.010181	0.0097466	0.0099798	0.010067	0.0099541	0.0097744	0.0098055	0.0097285	0.0099199
11.592	0.0098059	0.0098284	0.0099822	0.010123	0.0096925	0.0099274	0.010012	0.0098975	0.009719	0.0097498	0.009658	0.0098687
11.612	0.0097523	0.0097734	0.009924	0.01006	0.0096358	0.0098719	0.0099528	0.0098379	0.0096604	0.0096908	0.0095856	0.0098163
11.632	0.0096966	0.0097163	0.0098632	0.009995	0.009577	0.0098136	0.0098912	0.0097762	0.0095992	0.0096292	0.0095126	0.0097636
11.652	0.0096392	0.0096574	0.0098008	0.0099271	0.009517	0.0097531	0.0098277	0.0097133	0.0095361	0.0095657	0.0094403	0.0097114
11.672	0.0095809	0.0095976	0.0097376	0.0098578	0.0094565	0.0096913	0.0097634	0.0096503	0.0094721	0.0095012	0.0093704	0.0096608
11.692	0.0095225	0.0095377	0.0096749	0.0097883	0.0093966	0.0096291	0.0096992	0.0095884	0.0094082	0.0094366	0.0093042	0.009613
11.712	0.0094649	0.0094785	0.0096137	0.0097198	0.0093381	0.0095675	0.0096363	0.0095289	0.0093454	0.0093731	0.0092433	0.0095689
11.732	0.0094091	0.0094213	0.0095552	0.009654	0.0092821	0.0095075	0.0095759	0.0094731	0.0092849	0.0093119	0.0091889	0.0095297
11.752	0.0093561	0.0093669	0.0095006	0.0095921	0.0092295	0.0094504	0.0095192	0.0094224	0.0092278	0.0092541	0.0091424	0.0094963
11.772	0.009307	0.0093166	0.0094509	0.0095359	0.0091815	0.0093972	0.0094674	0.0093781	0.0091753	0.009201	0.0091048	0.0094696
11.792	0.0092629	0.0092715	0.0094071	0.0094866	0.0091389	0.0093492	0.0094214	0.0093413	0.0091286	0.0091538	0.0090768	0.0094503
11.812	0.0092248	0.0092325	0.00937	0.0094457	0.0091026	0.0093075	0.0093823	0.0093131	0.0090887	0.0091136	0.009059	0.0094387
11.832	0.0091938	0.0092008	0.0093404	0.0094142	0.0090735	0.0092731	0.0093509	0.0092944	0.0090566	0.0090816	0.0090517	0.0094351
11.852	0.0091708	0.0091771	0.0093189	0.0093933	0.0090525	0.009247	0.0093281	0.0092859	0.0090333	0.0090585	0.009055	0.0094396
11.872	0.0091565	0.0091623	0.0093058	0.0093836	0.00904	0.00923	0.0093142	0.0092878	0.0090196	0.0090452	0.0090684	0.009452
11.892	0.0091516	0.0091569	0.0093017	0.0093857	0.0090368	0.0092228	0.0093098	0.0093004	0.009016	0.0090421	0.0090918	0.0094718
11.912	0.0091567	0.0091614	0.0093067	0.0093995	0.0090431	0.0092258	0.0093151	0.0093235	0.009023	0.0090495	0.0091243	0.0094984
11.932	0.0091718	0.0091759	0.0093208	0.009425	0.0090592	0.0092393	0.0093302	0.0093565	0.0090407	0.0090676	0.0091653	0.0095313
11.952	0.0091972	0.0092004	0.009344	0.0094617	0.0090851	0.0092632	0.0093549	0.0093989	0.0090691	0.0090962	0.0092139	0.0095698
11.972	0.0092326	0.0092347	0.009376	0.0095089	0.0091207	0.0092974	0.009389	0.0094496	0.0091079	0.0091348	0.0092691	0.009613
11.992	0.0092776	0.0092784	0.0094166	0.0095655	0.0091655	0.0093413	0.009432	0.0095075	0.0091566	0.009183	0.0093297	0.0096602
12.012	0.0093317	0.0093308	0.0094651	0.0096304	0.0092191	0.0093944	0.0094833	0.0095716	0.0092144	0.0092399	0.0093949	0.0097107
12.032	0.009394	0.0093913	0.0095209	0.0097023	0.0092805	0.0094559	0.0095422	0.0096403	0.0092804	0.0093046	0.0094634	0.0097637
12.052	0.0094635	0.0094588	0.0095832	0.0097796	0.0093489	0.0095247	0.0096076	0.0097124	0.0093534	0.0093758	0.0095341	0.0098185
12.072	0.0095391	0.0095323	0.0096512	0.0098609	0.0094231	0.0095996	0.0096787	0.0097866	0.0094321	0.0094524	0.009606	0.0098746
12.092	0.0096194	0.0096105	0.0097238	0.0099446	0.0095018	0.0096795	0.0097542	0.0098614	0.009515	0.009533	0.0096781	0.0099313
12.112	0.0097031	0.0096922	0.0097998	0.010029	0.0095836	0.0097628	0.009833	0.0099357	0.0096007	0.0096163	0.0097491	0.0099883
12.132	0.0097888	0.009776	0.0098782	0.010114	0.0096672	0.0098483	0.0099137	0.010008	0.0096876	0.0097008	0.0098182	0.010045
12.152	0.0098749	0.0098607	0.0099576	0.010196	0.009751	0.0099343	0.009995	0.010078	0.0097741	0.0097851	0.0098843	0.010102
12.172	0.0099599	0.0099447	0.010037	0.010276	0.0098336	0.01002	0.010076	0.010144	0.0098587	0.0098679	0.0099465	0.010157
12.192	0.010043	0.010027	0.010114	0.010351	0.0099135	0.010103	0.010154	0.010204	0.00994	0.0099477	0.010004	0.010212
12.212	0.010121	0.010105	0.010189	0.010421	0.0099894	0.010182	0.010229	0.01026	0.010017	0.010023	0.010056	0.010265
12.232	0.010195	0.010179	0.01026	0.010485	0.01006	0.010257	0.0103	0.010309	0.010087	0.010094	0.010101	0.010316
12.252	0.010262	0.010248	0.010325	0.010543	0.010124	0.010325	0.010365	0.010352	0.010151	0.010157	0.01014	0.010365
12.272	0.010322	0.010309	0.010384	0.010593	0.010181	0.010386	0.010422	0.010387	0.010206	0.010214	0.010171	0.010411
12.292	0.010373	0.010362	0.010436	0.010635	0.010229	0.010439	0.010473	0.010416	0.010252	0.010262	0.010194	0.010454
12.312	0.010415	0.010407	0.010479	0.010669	0.010268	0.010483	0.010514	0.010436	0.010289	0.010301	0.010208	0.010492
12.332	0.010447	0.010442	0.010513	0.010694	0.010296	0.010517	0.010546	0.010449	0.010315	0.01033	0.010215	0.010526
12.352	0.010468	0.010467	0.010537	0.01071	0.010315	0.010541	0.010568	0.010455	0.010331	0.01035	0.010213	0.010555
12.372	0.010479	0.010482	0.010552	0.010718	0.010323	0.010554	0.01058	0.010453	0.010337	0.01036	0.010202	0.010578
12.392	0.010479	0.010486	0.010556	0.010716	0.01032	0.010557	0.010582	0.010444	0.010331	0.010359	0.010184	0.010594
12.412	0.010468	0.01048	0.01055	0.010706	0.010307	0.010549	0.010573	0.010427	0.010315	0.010348	0.010158	0.010604
12.432	0.010447	0.010463	0.010533	0.010688	0.010284	0.01053	0.010554	0.010404	0.01029	0.010328	0.010125	0.010606
12.452	0.010415	0.010436	0.010508	0.010661	0.010251	0.010502	0.010525	0.010374	0.010254	0.010298	0.010086	0.010601
12.472	0.010375	0.010399	0.010473	0.010627	0.010209	0.010464	0.010488	0.010339	0.01021	0.010259	0.010042	0.010589
12.492	0.010325	0.010354	0.01043	0.010585	0.010158	0.010417	0.010442	0.010298	0.010158	0.010213	0.009993	0.01057
12.513	0.010268	0.0103	0.010379	0.010537	0.010101	0.010363	0.010389	0.010252	0.010099	0.010159	0.0099406	0.010543
12.533	0.010204	0.01024	0.010323	0.010483	0.010038	0.010302	0.01033	0.010203	0.010035	0.0101	0.0098861	0.01051
12.553	0.010135	0.010174	0.010261	0.010424	0.0099699	0.010235	0.010266	0.01015	0.0099662	0.010035	0.0098304	0.01047
12.573	0.010062	0.010103	0.010196	0.010362	0.0098989	0.010165	0.010199	0.010096	0.0098948	0.0099675	0.009775	0.010425
12.593	0.0099863	0.01003	0.010128	0.010296	0.0098263	0.010092	0.01013	0.01004	0.009822	0.0098977	0.0097212	0.010376
12.613	0.00991	0.0099557	0.010059	0.010229	0.0097535	0.010019	0.010061	0.0099835	0.0097495	0.0098272	0.00967	0.010322
12.633	0.0098344	0.0098814	0.0099913	0.010162	0.0096821	0.0099455	0.0099934	0.0099283	0.0096787	0.0097575	0.0096227	0.010267
12.653	0.0097612	0.0098089	0.0099256	0.010095	0.0096137	0.0098744	0.0099287	0.0098751	0.0096111	0.0096901	0.0095804	0.01021
12.673	0.0096918	0.0097396	0.0098636	0.010031	0.0095497	0.0098068	0.0098682	0.0098249	0.0095482	0.0096262	0.0095441	0.010153
12.693	0.0096276	0.0096751	0.0098064	0.0099704	0.0094915	0.0097442	0.0098133	0.0097787	0.0094912	0.0095672	0.0095144	0.010098
12.713	0.0095699	0.0096165	0.0097553	0.0099145	0.0094402	0.0096878	0.0097651	0.0097376	0.0094413	0.0095142	0.0094921	0.010046
12.733	0.0095199	0.009565	0.0097113	0.0098645	0.0093968	0.0096386	0.0097246	0.0097023	0.0093993	0.0094682	0.0094774	0.0099979
12.753	0.0094784	0.0095215	0.009675	0.0098215	0.0093621	0.0095974	0.0096924	0.0096737	0.009366	0.0094299	0.0094705	0.0099555
12.773	0.0094459	0.0094867	0.009647	0.0097862	0.0093366	0.009565	0.0096688	0.0096521	0.0093417	0.0093999	0.0094713	0.0099197
12.793	0.0094229	0.009461	0.0096275	0.0097592	0.0093205	0.0095414	0.0096542	0.0096381	0.0093266	0.0093784	0.0094795	0.0098915
12.813	0.0094095	0.0094444	0.0096166	0.0097411	0.0093137	0.009527	0.0096483	0.0096317	0.0093206	0.0093656	0.0094945	0.0098715
12.833	0.0094054	0.0094369	0.0096139	0.0097318	0.0093159	0.0095213	0.0096507	0.009633	0.0093232	0.0093611	0.0095155	0.0098601
12.853	0.0094101	0.009438	0.009619	0.0097314	0.0093265	0.0095241	0.0096608	0.0096416	0.009334	0.0093646	0.0095417	0.0098573
12.873	0.0094229	0.0094471	0.0096311	0.0097394	0.0093448	0.0095345	0.0096778	0.0096571	0.0093519	0.0093755	0.0095719	0.0098627
12.893	0.009443	0.0094634	0.0096493	0.0097552	0.0093697	0.0095518	0.0097006	0.0096788	0.0093761	0.0093927	0.009605	0.0098757
12.913	0.0094691	0.0094858	0.0096727	0.0097781	0.0094	0.0095748	0.0097282	0.0097059	0.0094053	0.0094155	0.0096397	0.0098956
12.933	0.0095002	0.0095132	0.0097001	0.009807	0.0094346	0.0096024	0.0097592	0.0097373	0.0094384	0.0094426	0.0096749	0.0099212
12.953	0.009535	0.0095445	0.0097303	0.0098409	0.009472	0.0096335	0.0097924	0.0097722	0.009474	0.009473	0.0097093	0.0099512
12.973	0.0095721	0.0095783	0.0097622	0.0098785	0.0095109	0.0096667	0.0098266	0.0098092	0.0095109	0.0095054	0.0097419	0.0099842
12.993	0.0096102	0.0096135	0.0097945	0.0099186	0.0095501	0.009701	0.0098606	0.0098472	0.0095479	0.0095389	0.0097715	0.010019
13.013	0.0096483	0.0096489	0.0098262	0.0099598	0.0095883	0.0097351	0.0098932	0.0098852	0.0095839	0.0095722	0.0097973	0.010054
13.033	0.009685	0.0096835	0.0098562	0.010001	0.0096244	0.009768	0.0099236	0.009922	0.0096178	0.0096043	0.0098186	0.010088
13.053	0.0097195	0.0097162	0.0098837	0.010041	0.0096573	0.0097987	0.0099508	0.0099566	0.0096488	0.0096345	0.0098346	0.01012
13.073	0.0097508	0.0097463	0.0099079	0.010079	0.0096863	0.0098266	0.0099741	0.009988	0.0096761	0.0096618	0.0098451	0.010148
13.093	0.0097783	0.0097731	0.0099282	0.010113	0.0097107	0.0098508	0.009993	0.010016	0.0096991	0.0096858	0.0098499	0.010172
13.113	0.0098014	0.009796	0.0099442	0.010144	0.00973	0.0098711	0.010007	0.010039	0.0097174	0.0097059	0.0098487	0.010191
13.133	0.0098198	0.0098147	0.0099556	0.01017	0.0097438	0.0098869	0.010016	0.010057	0.0097309	0.0097219	0.0098419	0.010205
13.153	0.0098332	0.0098289	0.0099623	0.010191	0.0097522	0.0098983	0.010021	0.010069	0.0097394	0.0097335	0.0098295	0.010212
13.173	0.0098416	0.0098386	0.0099643	0.010207	0.0097551	0.0099051	0.01002	0.010077	0.009743	0.0097408	0.0098123	0.010214
13.193	0.0098452	0.0098438	0.0099618	0.010217	0.0097527	0.0099076	0.010015	0.010079	0.0097419	0.0097438	0.0097906	0.010209
13.213	0.0098441	0.0098447	0.0099552	0.010221	0.0097454	0.0099059	0.010005	0.010075	0.0097364	0.0097428	0.0097652	0.0102
13.233	0.0098388	0.0098417	0.0099448	0.010221	0.0097337	0.0099005	0.0099917	0.010067	0.0097271	0.0097381	0.0097369	0.010187
13.253	0.0098296	0.0098351	0.0099312	0.010215	0.0097181	0.0098917	0.0099752	0.010053	0.0097143	0.0097302	0.0097065	0.010168
13.273	0.0098172	0.0098254	0.0099149	0.010205	0.0096994	0.0098803	0.0099561	0.010036	0.0096988	0.0097196	0.009675	0.010145
13.293	0.0098022	0.0098132	0.0098966	0.01019	0.0096783	0.0098666	0.0099351	0.010015	0.0096812	0.0097068	0.0096434	0.010119
13.313	0.0097851	0.0097989	0.0098769	0.010173	0.0096555	0.0098514	0.009913	0.0099918	0.0096621	0.0096924	0.0096125	0.01009
13.333	0.0097668	0.0097834	0.0098567	0.010152	0.0096318	0.0098353	0.0098905	0.0099661	0.0096423	0.0096771	0.0095832	0.010059
13.353	0.0097478	0.0097671	0.0098365	0.010129	0.0096082	0.0098189	0.0098683	0.0099392	0.0096225	0.0096615	0.0095566	0.010027
13.373	0.009729	0.0097508	0.0098172	0.010106	0.0095853	0.009803	0.0098473	0.0099119	0.0096033	0.0096463	0.0095334	0.0099945
13.393	0.009711	0.0097352	0.0097993	0.010082	0.0095639	0.0097882	0.0098281	0.0098849	0.0095855	0.0096321	0.0095143	0.0099629
13.413	0.0096945	0.0097208	0.0097837	0.010058	0.0095449	0.009775	0.0098115	0.0098592	0.0095697	0.0096197	0.0095002	0.009933
13.433	0.0096802	0.0097085	0.0097708	0.010036	0.0095289	0.0097642	0.009798	0.0098355	0.0095565	0.0096095	0.0094915	0.0099054
13.453	0.0096687	0.0096987	0.0097614	0.010016	0.0095166	0.0097562	0.0097884	0.0098147	0.0095465	0.0096023	0.0094889	0.0098811
13.473	0.0096605	0.009692	0.0097559	0.0099988	0.0095087	0.0097516	0.0097832	0.0097976	0.0095403	0.0095985	0.0094926	0.0098609
13.493	0.0096563	0.0096892	0.0097548	0.0099856	0.0095056	0.0097508	0.0097829	0.0097848	0.0095384	0.0095987	0.0095031	0.0098454
13.514	0.0096565	0.0096905	0.0097586	0.0099771	0.0095078	0.0097544	0.009788	0.0097771	0.0095411	0.0096034	0.0095204	0.0098356
13.534	0.0096616	0.0096966	0.0097676	0.0099739	0.0095158	0.0097627	0.0097987	0.0097751	0.0095489	0.0096129	0.0095445	0.0098318
13.554	0.0096718	0.0097078	0.0097822	0.0099766	0.0095298	0.009776	0.0098153	0.0097792	0.0095621	0.0096277	0.0095755	0.0098348
13.574	0.0096876	0.0097245	0.0098025	0.0099859	0.0095501	0.0097946	0.0098382	0.0097899	0.0095809	0.009648	0.0096131	0.009845
13.594	0.0097092	0.0097469	0.0098287	0.010002	0.0095767	0.0098187	0.0098672	0.0098075	0.0096056	0.0096739	0.0096569	0.0098627
13.614	0.0097367	0.0097751	0.0098609	0.010025	0.0096096	0.0098485	0.0099025	0.0098322	0.0096361	0.0097055	0.0097066	0.0098881
13.634	0.0097701	0.0098092	0.009899	0.010056	0.0096488	0.0098839	0.0099438	0.009864	0.0096725	0.0097429	0.0097617	0.0099213
13.654	0.0098094	0.0098492	0.009943	0.010094	0.0096941	0.0099249	0.0099911	0.0099028	0.0097147	0.0097859	0.0098214	0.0099621
13.674	0.0098544	0.0098949	0.0099926	0.01014	0.009745	0.0099713	0.010044	0.0099484	0.0097625	0.0098343	0.0098852	0.01001
13.694	0.009905	0.009946	0.010047	0.010192	0.0098012	0.010023	0.010102	0.01	0.0098155	0.0098876	0.0099522	0.010065
13.714	0.0099606	0.010002	0.010107	0.010251	0.0098621	0.010079	0.010164	0.010058	0.0098734	0.0099456	0.010022	0.010127
13.734	0.010021	0.010063	0.010171	0.010316	0.0099272	0.010139	0.010231	0.010121	0.0099355	0.010008	0.010093	0.010194
13.754	0.010085	0.010127	0.010238	0.010386	0.0099956	0.010204	0.010301	0.010188	0.010001	0.010073	0.010164	0.010266
13.774	0.010153	0.010195	0.010309	0.01046	0.010067	0.010271	0.010373	0.010259	0.01007	0.010141	0.010235	0.010342
13.794	0.010223	0.010265	0.010381	0.010537	0.010139	0.01034	0.010447	0.010332	0.010141	0.010211	0.010306	0.010421
13.814	0.010295	0.010337	0.010455	0.010616	0.010213	0.01041	0.010522	0.010406	0.010213	0.010281	0.010374	0.010502
13.834	0.010368	0.010409	0.010528	0.010695	0.010286	0.010481	0.010597	0.01048	0.010285	0.010352	0.010439	0.010582
13.854	0.010441	0.010481	0.010602	0.010774	0.010359	0.010552	0.01067	0.010554	0.010357	0.010422	0.0105	0.010663
13.874	0.010512	0.010552	0.010673	0.010851	0.010429	0.010621	0.010742	0.010625	0.010427	0.010489	0.010557	0.010741
13.894	0.010582	0.01062	0.010742	0.010925	0.010497	0.010688	0.010811	0.010692	0.010495	0.010554	0.010609	0.010816
13.914	0.010648	0.010685	0.010808	0.010995	0.010561	0.010752	0.010876	0.010756	0.010558	0.010615	0.010655	0.010887
13.934	0.010711	0.010746	0.01087	0.01106	0.01062	0.010812	0.010936	0.010814	0.010618	0.010671	0.010694	0.010952
13.954	0.010769	0.010802	0.010926	0.011118	0.010673	0.010867	0.010991	0.010865	0.010672	0.010722	0.010727	0.011012
13.974	0.010821	0.010852	0.010977	0.011168	0.010721	0.010916	0.011039	0.01091	0.01072	0.010766	0.010753	0.011064
13.994	0.010867	0.010896	0.011021	0.011211	0.010761	0.010958	0.011081	0.010947	0.01076	0.010802	0.010772	0.011109
14.014	0.010906	0.010933	0.011058	0.011245	0.010795	0.010994	0.011115	0.010975	0.010794	0.010832	0.010784	0.011145
14.034	0.010937	0.010962	0.011088	0.011269	0.01082	0.011022	0.011141	0.010996	0.010819	0.010853	0.010788	0.011173
14.054	0.01096	0.010983	0.01111	0.011284	0.010837	0.011042	0.011158	0.011008	0.010836	0.010866	0.010785	0.011193
14.074	0.010975	0.010996	0.011123	0.01129	0.010846	0.011053	0.011167	0.011012	0.010845	0.010869	0.010775	0.011203
14.094	0.010982	0.011	0.011128	0.011286	0.010846	0.011057	0.011167	0.011007	0.010844	0.010865	0.010758	0.011205
14.114	0.010979	0.010996	0.011124	0.011273	0.010837	0.011051	0.011159	0.010995	0.010835	0.010851	0.010735	0.011199
14.134	0.010969	0.010983	0.011112	0.011251	0.01082	0.011037	0.011142	0.010976	0.010817	0.010829	0.010707	0.011185
14.154	0.01095	0.010962	0.011092	0.011221	0.010795	0.011014	0.011116	0.01095	0.01079	0.010799	0.010673	0.011163
14.174	0.010922	0.010933	0.011063	0.011184	0.010762	0.010984	0.011082	0.010918	0.010756	0.010761	0.010635	0.011134
14.194	0.010887	0.010896	0.011027	0.01114	0.010722	0.010945	0.011041	0.010881	0.010714	0.010716	0.010593	0.011098
14.214	0.010845	0.010852	0.010984	0.01109	0.010674	0.010899	0.010993	0.010841	0.010665	0.010664	0.010547	0.011057
14.234	0.010796	0.010801	0.010933	0.011035	0.010621	0.010846	0.010939	0.010797	0.010609	0.010607	0.010499	0.011011
14.254	0.010741	0.010745	0.010877	0.010977	0.010562	0.010788	0.010879	0.010751	0.010548	0.010545	0.01045	0.010961
14.274	0.01068	0.010683	0.010816	0.010916	0.010498	0.010724	0.010815	0.010704	0.010483	0.01048	0.010399	0.010908
14.294	0.010616	0.010617	0.01075	0.010853	0.010431	0.010656	0.010747	0.010656	0.010414	0.010411	0.010348	0.010852
14.314	0.010547	0.010548	0.01068	0.010789	0.010361	0.010584	0.010676	0.010608	0.010343	0.010341	0.010297	0.010795
14.334	0.010476	0.010476	0.010608	0.010725	0.010289	0.01051	0.010603	0.010561	0.010269	0.01027	0.010247	0.010736
14.354	0.010403	0.010402	0.010534	0.010662	0.010216	0.010434	0.010529	0.010516	0.010195	0.010199	0.010198	0.010677
14.374	0.010329	0.010328	0.010459	0.010601	0.010143	0.010358	0.010456	0.010472	0.010122	0.01013	0.010151	0.010619
14.394	0.010255	0.010255	0.010385	0.010543	0.010071	0.010283	0.010384	0.01043	0.01005	0.010063	0.010106	0.010561
14.414	0.010181	0.010182	0.010311	0.010487	0.010001	0.01021	0.010313	0.01039	0.0099804	0.0099987	0.010063	0.010505
14.434	0.01011	0.010112	0.01024	0.010435	0.0099336	0.010138	0.010246	0.010352	0.009914	0.0099385	0.010023	0.01045
14.454	0.01004	0.010044	0.010172	0.010386	0.0098698	0.010071	0.010182	0.010316	0.0098515	0.0098828	0.0099861	0.010398
14.474	0.0099743	0.0099802	0.010107	0.010341	0.0098101	0.010007	0.010122	0.010282	0.0097937	0.0098321	0.0099515	0.010348
14.494	0.009912	0.0099204	0.010046	0.0103	0.0097552	0.0099488	0.010067	0.010249	0.0097411	0.0097868	0.0099195	0.010301
14.515	0.0098542	0.0098654	0.0099904	0.010263	0.0097055	0.0098957	0.010017	0.010218	0.0096942	0.0097472	0.00989	0.010257
14.535	0.0098012	0.0098155	0.00994	0.01023	0.0096614	0.0098484	0.009972	0.010187	0.0096532	0.0097134	0.0098627	0.010216
14.555	0.0097535	0.0097711	0.0098952	0.010201	0.0096231	0.0098074	0.009933	0.010158	0.0096184	0.0096854	0.0098376	0.010179
14.575	0.0097113	0.0097324	0.0098562	0.010175	0.0095908	0.0097727	0.0098998	0.010129	0.0095897	0.009663	0.0098143	0.010144
14.595	0.0096748	0.0096995	0.0098233	0.010153	0.0095645	0.0097444	0.0098722	0.010101	0.0095672	0.0096461	0.0097928	0.010113
14.615	0.0096441	0.0096724	0.0097963	0.010133	0.0095441	0.0097224	0.0098501	0.010072	0.0095505	0.0096342	0.0097727	0.010085
14.635	0.0096193	0.009651	0.0097751	0.010116	0.0095294	0.0097065	0.0098334	0.010044	0.0095395	0.009627	0.0097539	0.01006
14.655	0.0096002	0.0096352	0.0097597	0.010102	0.0095202	0.0096965	0.0098218	0.010017	0.0095337	0.0096241	0.0097362	0.010037
14.675	0.0095867	0.0096246	0.0097495	0.010089	0.0095161	0.0096918	0.0098148	0.009989	0.0095326	0.0096248	0.0097197	0.010018
14.695	0.0095785	0.0096191	0.0097444	0.010079	0.0095168	0.0096921	0.0098121	0.0099619	0.0095359	0.0096286	0.0097041	0.010001
14.715	0.0095753	0.0096181	0.0097439	0.01007	0.0095217	0.0096968	0.0098133	0.0099354	0.0095428	0.0096351	0.0096896	0.0099871
14.735	0.0095768	0.0096213	0.0097476	0.010062	0.0095304	0.0097054	0.009818	0.0099096	0.0095529	0.0096435	0.0096761	0.0099753
14.755	0.0095825	0.0096282	0.0097548	0.010055	0.0095424	0.0097172	0.0098256	0.009885	0.0095655	0.0096535	0.0096638	0.0099656
14.775	0.009592	0.0096385	0.0097653	0.010049	0.0095571	0.0097317	0.0098358	0.0098617	0.00958	0.0096646	0.0096527	0.0099579
14.795	0.0096048	0.0096515	0.0097784	0.010045	0.0095741	0.0097483	0.009848	0.0098401	0.009596	0.0096762	0.0096429	0.009952
14.815	0.0096205	0.0096668	0.0097936	0.010041	0.0095927	0.0097664	0.0098619	0.0098205	0.0096129	0.0096879	0.0096347	0.0099477
14.835	0.0096384	0.0096839	0.0098104	0.010037	0.0096126	0.0097855	0.009877	0.0098032	0.0096302	0.0096995	0.0096281	0.0099449
14.855	0.0096582	0.0097024	0.0098284	0.010035	0.0096331	0.009805	0.009893	0.0097883	0.0096475	0.0097106	0.0096233	0.0099435
14.875	0.0096793	0.0097218	0.0098472	0.010033	0.0096539	0.0098246	0.0099095	0.0097762	0.0096644	0.009721	0.0096204	0.0099433
14.895	0.0097013	0.0097417	0.0098662	0.010032	0.0096745	0.0098437	0.0099263	0.009767	0.0096806	0.0097305	0.0096194	0.0099441
14.915	0.0097236	0.0097618	0.0098852	0.010032	0.0096945	0.0098621	0.0099429	0.0097608	0.0096959	0.009739	0.0096205	0.0099459
14.935	0.009746	0.0097816	0.0099039	0.010032	0.0097137	0.0098794	0.0099593	0.0097578	0.00971	0.0097464	0.0096235	0.0099486
14.955	0.0097681	0.009801	0.0099219	0.010034	0.0097316	0.0098955	0.0099752	0.009758	0.0097229	0.0097528	0.0096286	0.009952
14.975	0.0097895	0.0098196	0.009939	0.010037	0.0097482	0.0099102	0.0099904	0.0097613	0.0097345	0.0097582	0.0096356	0.0099561
14.995	0.0098101	0.0098372	0.0099551	0.010041	0.0097632	0.0099234	0.010005	0.0097677	0.0097448	0.0097627	0.0096444	0.0099608
15.015	0.0098295	0.0098538	0.00997	0.010046	0.0097766	0.009935	0.010018	0.0097769	0.0097539	0.0097664	0.009655	0.0099661
15.035	0.0098478	0.0098693	0.0099838	0.010052	0.0097884	0.0099452	0.010031	0.009789	0.0097619	0.0097696	0.0096671	0.0099719
15.055	0.0098648	0.0098836	0.0099964	0.01006	0.0097986	0.009954	0.010042	0.0098036	0.0097691	0.0097724	0.0096807	0.0099784
15.075	0.0098807	0.0098969	0.010008	0.010069	0.0098074	0.0099617	0.010053	0.0098205	0.0097756	0.009775	0.0096955	0.0099854
15.095	0.0098954	0.0099091	0.010018	0.01008	0.0098149	0.0099684	0.010063	0.0098395	0.0097817	0.0097778	0.0097115	0.0099932
15.115	0.0099091	0.0099206	0.010028	0.010091	0.0098213	0.0099745	0.010072	0.0098604	0.0097878	0.009781	0.0097285	0.010002
15.135	0.0099219	0.0099314	0.010037	0.010105	0.009827	0.0099801	0.010081	0.0098829	0.009794	0.009785	0.0097463	0.010011
15.155	0.0099342	0.0099419	0.010046	0.01012	0.0098323	0.0099858	0.010089	0.0099067	0.0098007	0.0097898	0.009765	0.010021
15.175	0.0099462	0.0099523	0.010055	0.010136	0.0098375	0.0099918	0.010097	0.0099316	0.0098081	0.009796	0.0097843	0.010033
15.195	0.009958	0.0099629	0.010064	0.010154	0.009843	0.0099985	0.010106	0.0099573	0.0098166	0.0098036	0.0098042	0.010045
15.215	0.0099701	0.009974	0.010074	0.010173	0.0098491	0.010006	0.010114	0.0099837	0.0098262	0.0098129	0.0098245	0.010059
15.235	0.0099825	0.0099858	0.010085	0.010193	0.0098561	0.010015	0.010123	0.01001	0.0098373	0.009824	0.0098453	0.010075
15.255	0.0099956	0.0099986	0.010097	0.010214	0.0098642	0.010026	0.010133	0.010037	0.0098499	0.0098371	0.0098665	0.010092
15.275	0.010009	0.010013	0.01011	0.010237	0.0098738	0.010038	0.010144	0.010064	0.0098641	0.0098522	0.0098878	0.01011
15.295	0.010024	0.010028	0.010124	0.01026	0.0098848	0.010052	0.010156	0.01009	0.0098797	0.0098692	0.0099093	0.010131
15.315	0.01004	0.010044	0.01014	0.010285	0.0098972	0.010068	0.010169	0.010116	0.0098968	0.009888	0.0099308	0.010152
15.335	0.010056	0.010062	0.010157	0.010309	0.0099111	0.010086	0.010183	0.01014	0.009915	0.0099085	0.009952	0.010175
15.355	0.010074	0.01008	0.010176	0.010334	0.0099262	0.010105	0.010198	0.010163	0.0099342	0.0099304	0.0099728	0.010199
15.375	0.010091	0.0101	0.010195	0.010358	0.0099422	0.010126	0.010214	0.010185	0.0099538	0.0099532	0.009993	0.010224
15.395	0.010109	0.010119	0.010215	0.010381	0.0099587	0.010147	0.010231	0.010204	0.0099736	0.0099764	0.010012	0.010248
15.415	0.010126	0.010139	0.010236	0.010403	0.0099752	0.010169	0.010247	0.010221	0.009993	0.0099997	0.01003	0.010273
15.435	0.010143	0.010158	0.010255	0.010423	0.0099913	0.010191	0.010264	0.010236	0.010011	0.010022	0.010046	0.010296
15.455	0.010158	0.010176	0.010275	0.010441	0.010006	0.010212	0.01028	0.010247	0.010028	0.010043	0.01006	0.010318
15.475	0.010171	0.010192	0.010292	0.010456	0.010019	0.010231	0.010294	0.010255	0.010043	0.010063	0.010072	0.010339
15.495	0.010182	0.010205	0.010308	0.010468	0.01003	0.010248	0.010307	0.01026	0.010055	0.010079	0.01008	0.010356
15.516	0.01019	0.010216	0.01032	0.010476	0.010038	0.010262	0.010317	0.010261	0.010063	0.010092	0.010086	0.01037
15.536	0.010194	0.010222	0.01033	0.010479	0.010042	0.010273	0.010324	0.010258	0.010068	0.010101	0.010088	0.010381
15.556	0.010194	0.010225	0.010335	0.010478	0.010043	0.010279	0.010328	0.010251	0.010067	0.010105	0.010086	0.010387
15.576	0.010189	0.010222	0.010336	0.010471	0.010038	0.01028	0.010327	0.010241	0.010062	0.010104	0.01008	0.010389
15.596	0.01018	0.010214	0.010332	0.01046	0.010029	0.010275	0.010322	0.010226	0.010052	0.010098	0.010069	0.010386
15.616	0.010165	0.010201	0.010323	0.010444	0.010015	0.010265	0.010312	0.010209	0.010036	0.010085	0.010055	0.010379
15.636	0.010145	0.010183	0.010308	0.010422	0.0099952	0.010249	0.010297	0.010188	0.010015	0.010067	0.010036	0.010367
15.656	0.01012	0.010159	0.010289	0.010396	0.0099706	0.010227	0.010276	0.010164	0.0099875	0.010043	0.010013	0.010351
15.676	0.01009	0.010129	0.010264	0.010365	0.009941	0.010199	0.010251	0.010138	0.009955	0.010012	0.009987	0.010331
15.696	0.010056	0.010095	0.010234	0.01033	0.0099069	0.010166	0.010221	0.010111	0.0099176	0.0099768	0.0099574	0.010307
15.716	0.010017	0.010056	0.010199	0.010292	0.0098688	0.010127	0.010187	0.010082	0.0098757	0.0099364	0.009925	0.01028
15.736	0.0099756	0.010013	0.010161	0.010252	0.0098272	0.010085	0.010148	0.010052	0.0098301	0.0098918	0.0098906	0.010251
15.756	0.0099313	0.0099674	0.010119	0.01021	0.0097831	0.010039	0.010107	0.010023	0.0097815	0.0098439	0.0098548	0.01022
15.776	0.0098854	0.0099196	0.010076	0.010167	0.0097371	0.0099896	0.010063	0.0099945	0.0097309	0.0097938	0.0098185	0.010188
15.796	0.0098388	0.0098706	0.01003	0.010125	0.0096905	0.0099391	0.010019	0.0099672	0.0096794	0.0097425	0.0097825	0.010156
15.816	0.0097925	0.0098216	0.0099849	0.010084	0.009644	0.0098881	0.0099735	0.0099418	0.0096281	0.0096913	0.0097476	0.010125
15.836	0.0097477	0.0097735	0.0099401	0.010046	0.0095989	0.0098376	0.0099291	0.0099188	0.0095782	0.0096413	0.0097147	0.010096
15.856	0.0097053	0.0097276	0.0098971	0.01001	0.0095563	0.0097891	0.0098867	0.0098989	0.0095309	0.0095938	0.0096847	0.010068
15.876	0.0096665	0.0096848	0.0098569	0.0099789	0.009517	0.0097435	0.0098471	0.0098822	0.0094874	0.00955	0.0096584	0.010043
15.896	0.009632	0.0096462	0.0098205	0.0099526	0.0094821	0.009702	0.0098115	0.0098692	0.0094488	0.0095111	0.0096362	0.010022
15.916	0.0096027	0.0096127	0.0097888	0.0099318	0.0094525	0.0096656	0.0097808	0.00986	0.0094161	0.0094781	0.009619	0.010004
15.936	0.0095792	0.009585	0.0097624	0.0099171	0.009429	0.0096351	0.0097558	0.0098549	0.0093901	0.0094518	0.0096069	0.0099894
15.956	0.0095622	0.0095638	0.009742	0.0099088	0.009412	0.0096114	0.0097371	0.0098538	0.0093716	0.0094329	0.0096003	0.0099791
15.976	0.0095519	0.0095495	0.0097281	0.009907	0.009402	0.0095949	0.0097251	0.0098566	0.009361	0.0094219	0.0095993	0.0099729
15.996	0.0095485	0.0095423	0.0097208	0.0099117	0.0093992	0.0095859	0.0097201	0.0098633	0.0093586	0.009419	0.0096037	0.0099705
16.016	0.009552	0.0095425	0.0097201	0.0099229	0.0094037	0.0095846	0.0097223	0.0098735	0.0093643	0.0094244	0.0096134	0.0099718
16.036	0.009562	0.0095497	0.0097259	0.00994	0.0094151	0.0095908	0.0097314	0.009887	0.0093779	0.0094377	0.0096278	0.0099766
16.056	0.0095783	0.0095638	0.0097379	0.0099626	0.0094333	0.0096043	0.0097471	0.0099033	0.0093991	0.0094585	0.0096466	0.0099845
16.076	0.0096002	0.0095842	0.0097555	0.0099901	0.0094575	0.0096245	0.009769	0.0099222	0.0094271	0.0094863	0.0096689	0.0099951
16.096	0.0096271	0.0096104	0.0097783	0.010022	0.0094872	0.0096509	0.0097963	0.009943	0.0094612	0.0095202	0.0096941	0.010008
16.116	0.0096583	0.0096416	0.0098054	0.010057	0.0095214	0.0096826	0.0098284	0.0099652	0.0095004	0.0095593	0.0097215	0.010023
16.136	0.0096929	0.009677	0.009836	0.010094	0.0095593	0.0097188	0.0098643	0.0099884	0.0095437	0.0096026	0.0097501	0.010039
16.156	0.00973	0.0097157	0.0098694	0.010133	0.0096	0.0097585	0.0099032	0.010012	0.00959	0.0096489	0.0097791	0.010056
16.176	0.0097687	0.0097568	0.0099046	0.010172	0.0096424	0.0098008	0.009944	0.010035	0.0096382	0.0096971	0.0098078	0.010073
16.196	0.0098081	0.0097993	0.0099408	0.010211	0.0096856	0.0098447	0.0099859	0.010058	0.0096871	0.0097462	0.0098355	0.01009
16.216	0.0098475	0.0098425	0.0099773	0.010249	0.0097287	0.0098892	0.010028	0.01008	0.0097358	0.009795	0.0098614	0.010106
16.236	0.0098861	0.0098853	0.010013	0.010285	0.0097708	0.0099334	0.010069	0.010099	0.0097833	0.0098424	0.009885	0.010122
16.256	0.009923	0.009927	0.010048	0.010318	0.0098111	0.0099765	0.010109	0.010117	0.0098287	0.0098877	0.0099059	0.010137
16.276	0.0099579	0.0099668	0.010081	0.010348	0.009849	0.010018	0.010147	0.010133	0.0098712	0.0099299	0.0099235	0.010149
16.296	0.00999	0.010004	0.010112	0.010374	0.0098838	0.010056	0.010182	0.010146	0.0099102	0.0099683	0.0099377	0.01016
16.316	0.010019	0.010038	0.01014	0.010396	0.0099152	0.010092	0.010213	0.010156	0.0099453	0.010002	0.0099482	0.01017
16.336	0.010045	0.010069	0.010165	0.010413	0.0099427	0.010124	0.010242	0.010164	0.009976	0.010032	0.0099551	0.010177
16.356	0.010066	0.010096	0.010187	0.010426	0.0099661	0.010153	0.010266	0.010168	0.010002	0.010056	0.0099583	0.010182
16.376	0.010084	0.010119	0.010205	0.010434	0.0099853	0.010177	0.010286	0.01017	0.010023	0.010075	0.0099578	0.010184
16.396	0.010098	0.010137	0.01022	0.010438	0.01	0.010197	0.010302	0.010169	0.010039	0.010088	0.0099539	0.010185
16.416	0.010109	0.010151	0.010232	0.010437	0.010011	0.010212	0.010313	0.010165	0.010051	0.010096	0.0099468	0.010184
16.436	0.010115	0.01016	0.010239	0.010433	0.010017	0.010223	0.010321	0.010158	0.010057	0.010099	0.0099368	0.010181
16.456	0.010117	0.010165	0.010244	0.010424	0.01002	0.01023	0.010324	0.010149	0.010059	0.010097	0.009924	0.010177
16.476	0.010116	0.010165	0.010245	0.010412	0.010018	0.010232	0.010323	0.010138	0.010057	0.010089	0.0099088	0.010171
16.496	0.010111	0.010161	0.010243	0.010397	0.010012	0.01023	0.010319	0.010125	0.01005	0.010077	0.0098915	0.010164
16.517	0.010103	0.010153	0.010237	0.01038	0.010003	0.010224	0.010311	0.01011	0.010039	0.010061	0.0098724	0.010156
16.537	0.010091	0.010141	0.010229	0.01036	0.0099905	0.010214	0.010299	0.010093	0.010024	0.010041	0.0098517	0.010147
16.557	0.010076	0.010126	0.010217	0.010338	0.0099745	0.0102	0.010284	0.010075	0.010005	0.010018	0.0098297	0.010137
16.577	0.010059	0.010107	0.010202	0.010314	0.0099553	0.010182	0.010265	0.010056	0.0099831	0.0099911	0.0098066	0.010127
16.597	0.010038	0.010084	0.010185	0.010289	0.0099331	0.01016	0.010244	0.010036	0.0099578	0.0099614	0.0097826	0.010116
16.617	0.010015	0.010059	0.010164	0.010262	0.009908	0.010135	0.010219	0.010015	0.0099293	0.0099291	0.0097579	0.010104
16.637	0.009989	0.01003	0.010141	0.010234	0.0098801	0.010107	0.010192	0.0099928	0.009898	0.0098945	0.0097327	0.010092
16.657	0.0099606	0.009999	0.010115	0.010205	0.0098495	0.010076	0.010162	0.0099697	0.0098639	0.0098579	0.009707	0.010078
16.677	0.0099299	0.0099655	0.010087	0.010175	0.0098164	0.010042	0.010129	0.0099457	0.0098273	0.0098196	0.0096811	0.010064
16.697	0.0098969	0.0099297	0.010056	0.010144	0.0097811	0.010005	0.010093	0.009921	0.0097884	0.0097797	0.009655	0.010049
16.717	0.0098619	0.009892	0.010022	0.010111	0.0097435	0.0099659	0.010055	0.0098954	0.0097474	0.0097386	0.0096289	0.010033
16.737	0.0098249	0.0098526	0.0099871	0.010078	0.0097041	0.0099247	0.010015	0.0098693	0.0097045	0.0096965	0.009603	0.010016
16.757	0.0097863	0.0098118	0.0099499	0.010045	0.009663	0.0098818	0.0099735	0.0098426	0.0096602	0.0096536	0.0095774	0.0099984
16.777	0.0097462	0.0097699	0.0099112	0.01001	0.0096207	0.0098375	0.0099299	0.0098157	0.0096148	0.0096103	0.0095524	0.0099797
16.797	0.0097051	0.0097272	0.0098713	0.0099756	0.0095774	0.0097922	0.0098851	0.0097888	0.0095687	0.0095669	0.0095282	0.0099603
16.817	0.0096632	0.0096842	0.0098307	0.0099409	0.0095336	0.0097464	0.0098394	0.0097622	0.0095225	0.0095237	0.0095051	0.0099405
16.837	0.0096211	0.0096412	0.0097898	0.0099067	0.0094899	0.0097005	0.0097934	0.0097363	0.0094766	0.0094811	0.0094833	0.0099206
16.857	0.0095791	0.0095988	0.0097491	0.0098734	0.0094466	0.0096552	0.0097477	0.0097115	0.0094316	0.0094397	0.0094633	0.0099009
16.877	0.009538	0.0095575	0.0097093	0.0098414	0.0094044	0.009611	0.0097028	0.0096883	0.0093882	0.0093998	0.0094453	0.0098818
16.897	0.0094982	0.0095177	0.009671	0.0098113	0.0093639	0.0095686	0.0096595	0.0096672	0.009347	0.0093621	0.0094298	0.0098639
16.917	0.0094603	0.0094802	0.0096347	0.0097838	0.0093257	0.0095285	0.0096186	0.0096486	0.0093089	0.009327	0.009417	0.0098475
16.937	0.0094252	0.0094454	0.0096012	0.0097594	0.0092905	0.0094915	0.0095807	0.0096331	0.0092743	0.0092953	0.0094074	0.0098332
16.957	0.0093934	0.0094141	0.009571	0.0097387	0.0092589	0.0094582	0.0095467	0.0096211	0.0092442	0.0092675	0.0094013	0.0098214
16.977	0.0093656	0.0093868	0.0095449	0.0097222	0.0092316	0.0094293	0.0095173	0.009613	0.009219	0.0092443	0.0093989	0.0098126
16.997	0.0093424	0.0093641	0.0095233	0.0097104	0.0092091	0.0094054	0.0094932	0.0096091	0.0091994	0.0092262	0.0094007	0.009807
17.017	0.0093244	0.0093465	0.0095068	0.0097037	0.0091921	0.0093871	0.0094751	0.0096097	0.0091859	0.0092138	0.0094067	0.0098051
17.037	0.0093121	0.0093346	0.0094959	0.0097025	0.0091811	0.0093748	0.0094636	0.009615	0.009179	0.0092076	0.0094172	0.009807
17.057	0.0093061	0.0093288	0.0094909	0.0097069	0.0091764	0.0093691	0.009459	0.009625	0.0091789	0.009208	0.0094323	0.0098128
17.077	0.0093066	0.0093294	0.0094921	0.0097171	0.0091785	0.0093702	0.0094617	0.0096398	0.0091858	0.0092154	0.009452	0.0098227
17.097	0.0093138	0.0093367	0.0094998	0.0097331	0.0091874	0.0093784	0.0094721	0.0096592	0.0091999	0.0092299	0.0094762	0.0098365
17.117	0.009328	0.0093509	0.0095139	0.0097548	0.0092034	0.0093938	0.0094901	0.009683	0.0092211	0.0092517	0.0095048	0.0098541
17.137	0.0093491	0.009372	0.0095345	0.009782	0.0092263	0.0094164	0.0095156	0.0097111	0.0092492	0.0092808	0.0095377	0.0098754
17.157	0.009377	0.0094	0.0095615	0.0098145	0.009256	0.0094461	0.0095485	0.009743	0.009284	0.0093169	0.0095746	0.0099
17.177	0.0094116	0.0094347	0.0095946	0.0098518	0.0092922	0.0094828	0.0095885	0.0097784	0.0093251	0.0093599	0.0096153	0.0099277
17.197	0.0094525	0.0094759	0.0096337	0.0098938	0.0093347	0.009526	0.0096352	0.0098169	0.009372	0.0094092	0.0096593	0.0099581
17.217	0.0094993	0.0095231	0.0096784	0.0099398	0.0093828	0.0095755	0.0096879	0.009858	0.0094242	0.0094645	0.0097064	0.0099909
17.237	0.0095516	0.009576	0.0097282	0.0099895	0.0094361	0.0096307	0.0097461	0.0099014	0.009481	0.009525	0.009756	0.010026
17.257	0.0096088	0.0096341	0.0097827	0.010042	0.0094939	0.009691	0.0098091	0.0099467	0.0095419	0.0095902	0.0098078	0.010062
17.277	0.0096703	0.0096966	0.0098412	0.010098	0.0095557	0.0097559	0.0098762	0.0099935	0.0096062	0.0096592	0.0098614	0.0101
17.297	0.0097355	0.0097631	0.0099033	0.010156	0.0096207	0.0098246	0.0099467	0.010041	0.0096731	0.0097312	0.0099163	0.01014
17.317	0.0098038	0.0098329	0.0099684	0.010216	0.0096883	0.0098964	0.01002	0.01009	0.0097421	0.0098055	0.009972	0.01018
17.337	0.0098745	0.0099051	0.010036	0.010277	0.0097579	0.0099706	0.010095	0.010139	0.0098124	0.0098812	0.010028	0.010221
17.357	0.0099469	0.0099793	0.010105	0.010339	0.0098287	0.010046	0.010171	0.010188	0.0098835	0.0099576	0.010084	0.010262
17.377	0.01002	0.010055	0.010175	0.010401	0.0099002	0.010123	0.010247	0.010238	0.0099547	0.010034	0.01014	0.010304
17.397	0.010095	0.01013	0.010245	0.010464	0.0099717	0.0102	0.010324	0.010287	0.010026	0.010109	0.010195	0.010346
17.417	0.010169	0.010206	0.010316	0.010527	0.010043	0.010276	0.010399	0.010335	0.010096	0.010183	0.010249	0.010388
17.437	0.010242	0.010281	0.010385	0.010589	0.010113	0.010351	0.010473	0.010383	0.010164	0.010254	0.010302	0.01043
17.457	0.010314	0.010354	0.010454	0.010649	0.010181	0.010424	0.010545	0.01043	0.010231	0.010323	0.010352	0.010473
17.477	0.010385	0.010425	0.01052	0.010709	0.010248	0.010495	0.010614	0.010476	0.010296	0.010389	0.010401	0.010515
17.497	0.010453	0.010494	0.010585	0.010767	0.010313	0.010563	0.010681	0.010521	0.010358	0.010451	0.010448	0.010557
17.518	0.010519	0.010561	0.010648	0.010823	0.010375	0.010627	0.010744	0.010565	0.010417	0.010509	0.010492	0.010598
17.538	0.010582	0.010623	0.010707	0.010877	0.010434	0.010688	0.010804	0.010607	0.010473	0.010563	0.010534	0.010639
17.558	0.010642	0.010683	0.010764	0.010928	0.01049	0.010746	0.01086	0.010648	0.010526	0.010612	0.010573	0.01068
17.578	0.010699	0.010738	0.010817	0.010976	0.010543	0.010799	0.010912	0.010686	0.010575	0.010657	0.010609	0.01072
17.598	0.010751	0.01079	0.010866	0.011022	0.010592	0.010848	0.01096	0.010723	0.010621	0.010697	0.010642	0.010758
17.618	0.0108	0.010837	0.010912	0.011064	0.010637	0.010892	0.011003	0.010758	0.010663	0.010732	0.010672	0.010796
17.638	0.010845	0.01088	0.010954	0.011103	0.010679	0.010933	0.011042	0.01079	0.010701	0.010763	0.010699	0.010833
17.658	0.010885	0.010918	0.010992	0.011138	0.010716	0.010968	0.011076	0.01082	0.010734	0.01079	0.010723	0.010868
17.678	0.010921	0.010952	0.011025	0.011169	0.010749	0.011	0.011106	0.010847	0.010764	0.010812	0.010744	0.010902
17.698	0.010952	0.010981	0.011055	0.011197	0.010779	0.011027	0.011131	0.010872	0.010789	0.01083	0.010761	0.010933
17.718	0.010979	0.011005	0.01108	0.01122	0.010803	0.011049	0.011151	0.010894	0.01081	0.010843	0.010775	0.010963
17.738	0.011001	0.011025	0.0111	0.011239	0.010824	0.011067	0.011166	0.010913	0.010826	0.010853	0.010787	0.01099
17.758	0.011018	0.01104	0.011115	0.011254	0.01084	0.01108	0.011177	0.010928	0.010838	0.010858	0.010795	0.011015
17.778	0.01103	0.011051	0.011126	0.011264	0.010851	0.011089	0.011183	0.010941	0.010845	0.01086	0.010799	0.011037
17.798	0.011037	0.011056	0.011132	0.01127	0.010858	0.011094	0.011184	0.01095	0.010848	0.010857	0.010801	0.011056
17.818	0.011038	0.011056	0.011133	0.011271	0.010859	0.011093	0.01118	0.010956	0.010845	0.010851	0.010799	0.011071
17.838	0.011035	0.011052	0.011129	0.011267	0.010856	0.011088	0.011171	0.010958	0.010838	0.010841	0.010794	0.011083
17.858	0.011026	0.011042	0.01112	0.011259	0.010848	0.011078	0.011158	0.010956	0.010825	0.010827	0.010786	0.01109
17.878	0.011011	0.011027	0.011105	0.011245	0.010834	0.011063	0.011139	0.01095	0.010807	0.010809	0.010774	0.011093
17.898	0.01099	0.011007	0.011085	0.011227	0.010815	0.011043	0.011115	0.01094	0.010784	0.010787	0.010758	0.011092
17.918	0.010964	0.01098	0.01106	0.011203	0.01079	0.011017	0.011085	0.010927	0.010756	0.01076	0.010739	0.011085
17.938	0.010931	0.010948	0.011029	0.011174	0.010759	0.010985	0.01105	0.010908	0.010722	0.010729	0.010716	0.011074
17.958	0.010892	0.01091	0.010993	0.01114	0.010722	0.010947	0.01101	0.010886	0.010682	0.010693	0.010688	0.011057
17.978	0.010847	0.010866	0.01095	0.0111	0.010679	0.010904	0.010965	0.010859	0.010637	0.010653	0.010657	0.011034
17.998	0.010795	0.010816	0.010903	0.011056	0.01063	0.010854	0.010914	0.010827	0.010586	0.010607	0.01062	0.011005
18.018	0.010738	0.010759	0.01085	0.011006	0.010575	0.010799	0.010858	0.010791	0.010529	0.010556	0.01058	0.010971
18.038	0.010673	0.010696	0.010791	0.010951	0.010514	0.010737	0.010797	0.01075	0.010468	0.010501	0.010534	0.010931
18.058	0.010603	0.010627	0.010727	0.010892	0.010447	0.010669	0.010731	0.010704	0.0104	0.01044	0.010484	0.010885
18.078	0.010527	0.010552	0.010658	0.010828	0.010375	0.010596	0.01066	0.010653	0.010328	0.010374	0.01043	0.010833
18.098	0.010445	0.010472	0.010585	0.010759	0.010298	0.010517	0.010584	0.010597	0.010252	0.010303	0.01037	0.010775
18.118	0.010359	0.010386	0.010507	0.010687	0.010216	0.010434	0.010505	0.010537	0.010171	0.010228	0.010307	0.010713
18.138	0.010268	0.010296	0.010426	0.010611	0.01013	0.010346	0.010423	0.010473	0.010087	0.010149	0.010239	0.010645
18.158	0.010174	0.010203	0.010341	0.010532	0.010042	0.010255	0.010338	0.010405	0.01	0.010066	0.010167	0.010572
18.178	0.010077	0.010107	0.010255	0.01045	0.0099508	0.010161	0.010251	0.010333	0.0099112	0.0099808	0.010093	0.010496
18.198	0.0099786	0.010009	0.010167	0.010366	0.0098588	0.010065	0.010163	0.010258	0.0098212	0.0098936	0.010016	0.010416
18.218	0.0098796	0.00991	0.010078	0.010282	0.0097665	0.0099692	0.010075	0.01018	0.0097312	0.0098056	0.0099373	0.010333
18.238	0.0097813	0.009812	0.0099895	0.010196	0.0096753	0.0098738	0.0099871	0.010101	0.0096422	0.0097176	0.0098579	0.010249
18.258	0.0096851	0.009716	0.0099024	0.010112	0.0095863	0.0097803	0.0099015	0.010021	0.0095554	0.0096309	0.0097786	0.010163
18.278	0.0095922	0.0096232	0.0098179	0.010029	0.0095008	0.00969	0.009819	0.0099417	0.0094719	0.0095466	0.0097005	0.010078
18.298	0.0095041	0.0095351	0.0097369	0.0099479	0.0094201	0.0096041	0.0097405	0.0098633	0.0093929	0.0094661	0.0096247	0.0099945
18.318	0.009422	0.0094531	0.0096606	0.009871	0.0093452	0.009524	0.0096674	0.0097874	0.0093197	0.0093906	0.0095524	0.0099132
18.338	0.0093473	0.0093784	0.0095899	0.0097989	0.0092776	0.0094508	0.0096005	0.0097152	0.0092532	0.0093213	0.0094846	0.0098358
18.358	0.0092812	0.0093121	0.009526	0.0097328	0.0092181	0.0093857	0.0095411	0.009648	0.0091947	0.0092595	0.0094226	0.0097636
18.378	0.0092246	0.0092555	0.0094698	0.0096738	0.0091678	0.0093297	0.00949	0.0095868	0.009145	0.0092062	0.0093673	0.0096977
18.398	0.0091786	0.0092092	0.009422	0.0096229	0.0091274	0.0092835	0.009448	0.009533	0.009105	0.0091624	0.0093198	0.0096395
18.418	0.0091436	0.0091741	0.0093834	0.0095811	0.0090976	0.009248	0.0094157	0.0094876	0.0090752	0.009129	0.0092807	0.0095901
18.438	0.0091203	0.0091505	0.0093545	0.0095493	0.0090787	0.0092235	0.0093937	0.0094516	0.0090563	0.0091064	0.0092509	0.0095504
18.458	0.0091089	0.0091387	0.0093358	0.009528	0.0090708	0.0092104	0.0093823	0.0094257	0.0090484	0.0090951	0.0092307	0.0095213
18.478	0.0091092	0.0091387	0.0093273	0.0095179	0.0090739	0.0092087	0.0093815	0.0094104	0.0090517	0.0090953	0.0092206	0.0095034
18.498	0.0091211	0.0091502	0.0093292	0.009519	0.0090878	0.0092184	0.0093912	0.0094063	0.009066	0.0091068	0.0092206	0.0094969
18.519	0.0091442	0.0091729	0.0093412	0.0095316	0.009112	0.009239	0.0094112	0.0094133	0.009091	0.0091295	0.0092306	0.0095021
18.539	0.0091778	0.009206	0.0093631	0.0095553	0.0091458	0.0092702	0.0094409	0.0094312	0.0091261	0.0091627	0.0092504	0.0095187
18.559	0.009221	0.0092488	0.0093943	0.0095897	0.0091885	0.0093112	0.0094798	0.0094598	0.0091708	0.0092058	0.0092794	0.0095464
18.579	0.009273	0.0093005	0.0094343	0.0096341	0.0092393	0.0093613	0.009527	0.0094984	0.0092242	0.0092578	0.0093171	0.0095845
18.599	0.0093328	0.0093599	0.0094823	0.0096878	0.0092971	0.0094196	0.0095817	0.0095462	0.0092853	0.0093179	0.0093627	0.0096322
18.619	0.0093993	0.0094262	0.0095375	0.0097497	0.0093609	0.0094852	0.0096429	0.0096022	0.0093532	0.0093849	0.0094154	0.0096883
18.639	0.0094715	0.0094982	0.0095992	0.0098187	0.0094299	0.009557	0.0097096	0.0096652	0.0094267	0.0094578	0.0094743	0.0097518
18.659	0.0095482	0.009575	0.0096663	0.0098936	0.009503	0.009634	0.0097809	0.0097341	0.0095048	0.0095352	0.0095385	0.0098214
18.679	0.0096285	0.0096554	0.0097381	0.009973	0.0095792	0.0097153	0.0098556	0.0098075	0.0095863	0.0096162	0.0096068	0.0098957
18.699	0.0097115	0.0097387	0.0098137	0.010056	0.0096576	0.0097999	0.009933	0.0098842	0.0096701	0.0096995	0.0096785	0.0099734
18.719	0.0097961	0.0098238	0.0098923	0.010141	0.0097374	0.0098867	0.010012	0.009963	0.0097552	0.0097841	0.0097526	0.010053
18.739	0.0098816	0.00991	0.009973	0.010226	0.0098179	0.0099749	0.010092	0.010043	0.0098406	0.0098691	0.0098282	0.010134
18.759	0.0099672	0.0099965	0.010055	0.010312	0.0098983	0.010064	0.010171	0.010122	0.0099253	0.0099534	0.0099045	0.010215
18.779	0.010052	0.010083	0.010138	0.010396	0.0099781	0.010152	0.01025	0.0102	0.010008	0.010036	0.0099807	0.010294
18.799	0.010136	0.010168	0.010221	0.010478	0.010057	0.010239	0.010328	0.010276	0.010089	0.010117	0.010056	0.010371
18.819	0.010218	0.010251	0.010303	0.010557	0.010133	0.010325	0.010403	0.010349	0.010167	0.010195	0.01013	0.010446
18.839	0.010298	0.010333	0.010384	0.010633	0.010208	0.010408	0.010476	0.010419	0.010242	0.010269	0.010202	0.010517
18.859	0.010376	0.010411	0.010463	0.010704	0.01028	0.010488	0.010546	0.010484	0.010312	0.01034	0.010272	0.010583
18.879	0.01045	0.010487	0.01054	0.010771	0.010349	0.010564	0.010613	0.010545	0.010378	0.010406	0.010339	0.010646
18.899	0.010521	0.010559	0.010613	0.010833	0.010414	0.010636	0.010676	0.010601	0.010439	0.010468	0.010402	0.010703
18.919	0.010587	0.010627	0.010684	0.010889	0.010476	0.010703	0.010735	0.010652	0.010494	0.010524	0.010462	0.010756
18.939	0.01065	0.01069	0.01075	0.01094	0.010533	0.010765	0.01079	0.010698	0.010544	0.010576	0.010518	0.010804
18.959	0.010707	0.010748	0.010812	0.010986	0.010585	0.010822	0.01084	0.010739	0.010588	0.010621	0.010569	0.010846
18.979	0.010759	0.010801	0.010868	0.011026	0.010632	0.010872	0.010885	0.010775	0.010626	0.010661	0.010616	0.010883
18.999	0.010805	0.010847	0.010919	0.01106	0.010674	0.010915	0.010926	0.010805	0.010658	0.010695	0.010657	0.010915
19.019	0.010845	0.010887	0.010964	0.011089	0.01071	0.010951	0.01096	0.01083	0.010684	0.010723	0.010694	0.010942
19.039	0.010879	0.01092	0.011003	0.011112	0.010739	0.01098	0.01099	0.01085	0.010703	0.010744	0.010724	0.010963
19.059	0.010905	0.010946	0.011034	0.011129	0.010761	0.011001	0.011013	0.010865	0.010715	0.010759	0.010749	0.010979
19.079	0.010923	0.010964	0.011058	0.01114	0.010776	0.011015	0.01103	0.010875	0.01072	0.010768	0.010768	0.010989
19.099	0.010933	0.010973	0.011074	0.011146	0.010783	0.01102	0.01104	0.010879	0.010719	0.010769	0.010781	0.010994
19.119	0.010935	0.010974	0.011081	0.011145	0.010782	0.011016	0.011044	0.010878	0.010711	0.010764	0.010786	0.010993
19.139	0.010928	0.010967	0.011081	0.011139	0.010773	0.011005	0.011042	0.010872	0.010695	0.010752	0.010786	0.010986
19.159	0.010913	0.01095	0.011072	0.011126	0.010755	0.010985	0.011032	0.01086	0.010673	0.010733	0.010778	0.010973
19.179	0.010888	0.010924	0.011054	0.011108	0.01073	0.010956	0.011015	0.010842	0.010644	0.010708	0.010763	0.010954
19.199	0.010855	0.01089	0.011027	0.011083	0.010695	0.01092	0.010991	0.010818	0.010609	0.010676	0.010741	0.010929
19.219	0.010813	0.010847	0.010992	0.011052	0.010653	0.010876	0.01096	0.010789	0.010567	0.010637	0.010711	0.010898
19.239	0.010763	0.010796	0.010949	0.011015	0.010603	0.010825	0.010922	0.010753	0.010519	0.010593	0.010675	0.010861
19.259	0.010705	0.010738	0.010898	0.010972	0.010545	0.010767	0.010878	0.010712	0.010466	0.010542	0.010632	0.010818
19.279	0.010641	0.010672	0.01084	0.010923	0.010482	0.010703	0.010828	0.010666	0.010407	0.010487	0.010583	0.010769
19.299	0.010569	0.010601	0.010775	0.010869	0.010412	0.010634	0.010771	0.010613	0.010345	0.010426	0.010528	0.010715
19.319	0.010493	0.010524	0.010705	0.01081	0.010338	0.010561	0.01071	0.010556	0.010278	0.010361	0.010467	0.010656
19.339	0.010412	0.010444	0.01063	0.010746	0.01026	0.010484	0.010644	0.010495	0.010209	0.010293	0.010402	0.010594
19.359	0.010329	0.01036	0.010551	0.010679	0.010179	0.010405	0.010574	0.01043	0.010138	0.010222	0.010333	0.010528
19.379	0.010244	0.010275	0.01047	0.01061	0.010097	0.010325	0.010502	0.010362	0.010066	0.01015	0.01026	0.010461
19.399	0.010158	0.01019	0.010387	0.010538	0.010016	0.010245	0.010428	0.010293	0.0099933	0.010076	0.010186	0.010392
19.419	0.010074	0.010106	0.010305	0.010466	0.0099355	0.010166	0.010353	0.010222	0.0099219	0.010002	0.010111	0.010323
19.439	0.0099923	0.010024	0.010223	0.010393	0.0098577	0.01009	0.010277	0.010152	0.0098524	0.0099299	0.010036	0.010255
19.459	0.0099142	0.0099458	0.010144	0.010323	0.0097837	0.010017	0.010204	0.010083	0.0097857	0.0098594	0.009962	0.010189
19.479	0.0098411	0.0098723	0.010069	0.010254	0.0097145	0.0099479	0.010132	0.010017	0.0097226	0.0097919	0.0098908	0.010126
19.499	0.009774	0.0098045	0.0099985	0.010189	0.009651	0.0098844	0.010064	0.0099557	0.009664	0.0097282	0.0098232	0.010068
19.52	0.0097138	0.0097433	0.0099335	0.010129	0.0095941	0.0098268	0.0099995	0.0098989	0.0096105	0.0096691	0.0097602	0.010014
19.54	0.0096612	0.0096893	0.0098749	0.010074	0.0095442	0.0097757	0.0099402	0.009848	0.0095627	0.0096153	0.0097026	0.0099672
19.56	0.0096165	0.0096429	0.0098233	0.010026	0.0095018	0.0097314	0.0098865	0.0098039	0.0095208	0.0095674	0.0096512	0.0099264
19.58	0.0095802	0.0096044	0.0097791	0.0099836	0.0094671	0.0096943	0.0098389	0.009767	0.0094853	0.0095259	0.0096065	0.0098925
19.6	0.009552	0.0095738	0.0097425	0.0099487	0.0094401	0.0096642	0.0097978	0.0097378	0.0094562	0.009491	0.0095689	0.0098657
19.62	0.009532	0.0095509	0.0097135	0.0099211	0.0094205	0.0096412	0.0097635	0.0097162	0.0094334	0.0094629	0.0095385	0.009846
19.64	0.0095196	0.0095356	0.009692	0.0099006	0.0094081	0.0096249	0.0097359	0.0097022	0.0094168	0.0094416	0.0095153	0.0098332
19.66	0.0095143	0.0095272	0.0096776	0.0098871	0.0094023	0.0096149	0.009715	0.0096952	0.0094061	0.009427	0.0094992	0.0098269
19.68	0.0095155	0.0095252	0.0096698	0.0098802	0.0094027	0.0096109	0.0097005	0.0096948	0.009401	0.0094187	0.0094898	0.0098266
19.7	0.0095224	0.0095289	0.009668	0.0098792	0.0094087	0.0096123	0.0096922	0.0097003	0.0094011	0.0094165	0.0094866	0.0098318
19.72	0.0095343	0.0095378	0.0096716	0.0098836	0.0094195	0.0096185	0.0096896	0.0097107	0.0094057	0.0094199	0.0094891	0.0098416
19.74	0.0095503	0.009551	0.0096799	0.0098926	0.0094345	0.0096289	0.0096922	0.0097253	0.0094146	0.0094284	0.0094967	0.0098554
19.76	0.0095697	0.0095679	0.0096923	0.0099055	0.0094531	0.0096429	0.0096995	0.0097431	0.0094271	0.0094415	0.0095088	0.0098724
19.78	0.0095918	0.0095879	0.009708	0.0099215	0.0094748	0.0096601	0.0097111	0.0097633	0.0094429	0.0094585	0.0095247	0.0098921
19.8	0.009616	0.0096104	0.0097266	0.0099401	0.009499	0.00968	0.0097264	0.0097852	0.0094614	0.009479	0.009544	0.0099137
19.82	0.0096417	0.009635	0.0097474	0.0099606	0.0095252	0.009702	0.0097449	0.009808	0.0094823	0.0095024	0.009566	0.0099367
19.84	0.0096685	0.0096611	0.00977	0.0099824	0.0095531	0.0097259	0.0097664	0.0098313	0.0095052	0.0095283	0.0095904	0.0099608
19.86	0.009696	0.0096885	0.0097942	0.010005	0.0095823	0.0097513	0.0097904	0.0098547	0.0095298	0.0095561	0.0096167	0.0099855
19.88	0.009724	0.009717	0.0098196	0.010029	0.0096127	0.009778	0.0098166	0.0098781	0.0095559	0.0095856	0.0096446	0.010011
19.9	0.0097524	0.0097464	0.009846	0.010053	0.0096438	0.0098057	0.0098447	0.0099012	0.0095833	0.0096163	0.009674	0.010036
19.92	0.0097809	0.0097765	0.0098734	0.010077	0.0096756	0.0098344	0.0098746	0.0099242	0.0096117	0.0096481	0.0097045	0.010062
19.94	0.0098097	0.0098073	0.0099017	0.010102	0.0097079	0.0098637	0.0099061	0.0099472	0.0096411	0.0096807	0.0097362	0.010087
19.96	0.0098385	0.0098387	0.0099308	0.010127	0.0097406	0.0098938	0.009939	0.0099704	0.0096713	0.0097139	0.0097687	0.010113
19.98	0.0098676	0.0098706	0.0099607	0.010152	0.0097735	0.0099243	0.0099732	0.0099941	0.0097023	0.0097476	0.0098022	0.01014
20	0.0098967	0.0099031	0.0099915	0.010179	0.0098064	0.0099554	0.010009	0.010019	0.0097338	0.0097816	0.0098364	0.010166


==> figures/data/SW2D_error_time_basis/error_local_reduced_model_indicator_SW2D_6.txt <==
Timing	Error_1.05_1.1	Error_1.05_1.2	Error_1.05_1.3	Error_1.1_1.1	Error_1.1_1.2	Error_1.1_1.3	Error_1.2_1.1	Error_1.2_1.2	Error_1.2_1.3	Error_1.3_1.1	Error_1.3_1.2	Error_1.3_1.3
0	0	0	0	0	0	0	0	0	0	0	0	0
0.02002	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696	0.00073696
0.04004	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158	0.00073158
0.06006	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279	0.00072279
0.08008	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109	0.0007109
0.1001	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629	0.00069629
0.12012	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945	0.00067945
0.14014	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098	0.00066098
0.16016	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415	0.0006415
0.18018	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174	0.00062174
0.2002	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243	0.00060243
0.22022	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434	0.00058434
0.24024	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822	0.00056822
0.26026	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475	0.00055475
0.28028	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455	0.00054455
0.3003	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381	0.0005381
0.32032	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357	0.0005357
0.34034	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751	0.00053751
0.36036	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352	0.00054352
0.38038	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363	0.00055363
0.4004	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772	0.00056772
0.42042	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577	0.00058577
0.44044	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794	0.00060794
0.46046	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463	0.00063463
0.48048	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641	0.00066641
0.5005	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039	0.0007039
0.52052	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476	0.0007476
0.54054	0.0008853	0.00079774	0.00079774	0.00079774	0.0008853	0.00079774	0.00079774	0.00079774	0.0008853	0.00079774	0.00079774	0.00079774
0.56056	0.00093447	0.00093258	0.0008542	0.0008542	0.00092586	0.00093258	0.0008542	0.0008542	0.00092586	0.00093258	0.0008542	0.0008542
0.58058	0.0009814	0.00097826	0.00091658	0.00091658	0.00097141	0.00097826	0.00091658	0.00091658	0.00097141	0.00097826	0.00091658	0.00091658
0.6006	0.0010346	0.0010269	0.0010503	0.0009842	0.0010204	0.0010269	0.0010503	0.0009842	0.0010204	0.0010269	0.0010503	0.0009842
0.62062	0.0010917	0.0011579	0.0011055	0.0011177	0.001071	0.0010772	0.0011055	0.0011177	0.001071	0.0010772	0.0011055	0.0011177
0.64064	0.0011505	0.0011957	0.0011612	0.0011766	0.0011933	0.0011277	0.0011612	0.0011766	0.001122	0.0011277	0.0011612	0.0011766
0.66066	0.0012089	0.0012387	0.0012161	0.0012351	0.0012347	0.0011771	0.0012161	0.0012351	0.0011719	0.0011771	0.0012161	0.0012351
0.68068	0.0012654	0.0012855	0.0012692	0.0012921	0.0012797	0.0012244	0.0012692	0.0012921	0.0012197	0.0012244	0.0012692	0.0012921
0.7007	0.0013182	0.0013344	0.0013194	0.0013465	0.0013268	0.0013337	0.0013194	0.0013465	0.0013086	0.0012688	0.0013194	0.0013465
0.72072	0.0013663	0.0013838	0.0014471	0.0013975	0.0013744	0.0013672	0.001366	0.0013975	0.0013443	0.0013096	0.001366	0.0013975
0.74074	0.0014104	0.0014323	0.0014812	0.0014442	0.0014213	0.0014001	0.0014084	0.0014442	0.0013791	0.0013461	0.0014084	0.0014442
0.76076	0.0014445	0.0014788	0.0015139	0.0014863	0.0014662	0.0014316	0.0014461	0.0014863	0.0014121	0.0014214	0.0014461	0.0014863
0.78078	0.0014713	0.0015221	0.0015446	0.0015232	0.0015081	0.0014611	0.0014787	0.0015232	0.0014427	0.0014442	0.0014787	0.0015232
0.8008	0.0014905	0.0015597	0.0015726	0.0015547	0.0015463	0.001488	0.001506	0.0015547	0.0014703	0.001464	0.001506	0.0015547
0.82082	0.0015022	0.0015948	0.0015976	0.0015807	0.00158	0.0015118	0.0015944	0.0015807	0.0014945	0.0014807	0.0015279	0.0015807
0.84084	0.0015064	0.0016251	0.001619	0.001679	0.0016086	0.001532	0.001608	0.0016011	0.0015147	0.001494	0.0015444	0.0016011
0.86086	0.0015033	0.0016499	0.0016365	0.001691	0.0016319	0.0015484	0.001618	0.0016159	0.0015308	0.0015037	0.0015556	0.0016159
0.88088	0.0014935	0.0016692	0.0016499	0.0016994	0.0016494	0.0015608	0.0016245	0.0016253	0.0015426	0.0015099	0.0015617	0.0016253
0.9009	0.0014775	0.0016826	0.0016591	0.0017044	0.0016612	0.001569	0.0016275	0.0016295	0.0015499	0.0015124	0.0015628	0.0016295
0.92092	0.0014559	0.0016903	0.001664	0.0017059	0.0016671	0.001573	0.001627	0.0016288	0.0015527	0.0015113	0.0015593	0.0016288
0.94094	0.0014295	0.0016923	0.0016647	0.001704	0.0016674	0.0015729	0.0016231	0.0016235	0.0015512	0.0015068	0.0015515	0.0016235
0.96096	0.0013992	0.0016888	0.0016614	0.0016989	0.001662	0.0015688	0.0016159	0.0016141	0.0015453	0.0014989	0.0015399	0.0016141
0.98098	0.0013658	0.00168	0.0016543	0.0016905	0.0016514	0.001561	0.0016057	0.001601	0.0015355	0.0014879	0.0015248	0.001601
1.001	0.0013302	0.0016664	0.0016438	0.0016792	0.0016358	0.0015496	0.0015925	0.0015846	0.0015219	0.001474	0.0015067	0.0015846
1.021	0.0012934	0.0016483	0.0016302	0.001665	0.0016157	0.0015351	0.0015767	0.0015654	0.0015049	0.0014576	0.0014861	0.0015654
1.041	0.0012563	0.0016262	0.001614	0.0016482	0.0015916	0.0015177	0.0015585	0.001544	0.0014849	0.001439	0.0014635	0.001544
1.0611	0.0012199	0.0016006	0.0015956	0.0016291	0.001564	0.0014979	0.0015383	0.0015207	0.0014622	0.0014186	0.0014393	0.0015207
1.0811	0.001185	0.001572	0.0015755	0.0016081	0.0015334	0.001476	0.0015165	0.0014962	0.0014375	0.0013968	0.0014141	0.0014962
1.1011	0.0011523	0.001541	0.0015541	0.0015856	0.0015005	0.0014527	0.0014934	0.0014708	0.001411	0.0013739	0.0013882	0.0014708
1.1211	0.0011225	0.0015083	0.001532	0.0015618	0.0014659	0.0014281	0.0014695	0.0014449	0.0013835	0.0013505	0.0013621	0.0014449
1.1411	0.0010963	0.0014743	0.0015094	0.0015373	0.0014303	0.0014029	0.0014453	0.0014191	0.0013554	0.001327	0.0013363	0.0014191
1.1612	0.0010741	0.0014398	0.0014868	0.0015126	0.0013944	0.0013775	0.0014211	0.0013937	0.0013272	0.0013037	0.0013111	0.0013937
1.1812	0.0010561	0.0014053	0.0014645	0.001488	0.0013589	0.0013522	0.0013974	0.001369	0.0012995	0.0012812	0.0012869	0.001369
1.2012	0.0010426	0.0013715	0.0014428	0.001464	0.0013245	0.0013275	0.0013747	0.0013454	0.0012729	0.0012597	0.0012641	0.0013454
1.2212	0.0010336	0.0013389	0.0014219	0.001441	0.001292	0.0013038	0.0013532	0.0013232	0.0012477	0.0012396	0.001243	0.0013232
1.2412	0.001029	0.0013083	0.001402	0.0014194	0.001262	0.0012814	0.0013333	0.0013026	0.0012247	0.0012213	0.0012239	0.0013026
1.2613	0.0010286	0.0012801	0.0013831	0.0013995	0.0012352	0.0012608	0.0013153	0.001284	0.0012041	0.001205	0.0012071	0.001284
1.2813	0.0010321	0.0012549	0.0013655	0.0013815	0.0012122	0.0012421	0.0012995	0.0012675	0.0011865	0.0011911	0.0011929	0.0012675
1.3013	0.0010391	0.0012333	0.0013492	0.0013657	0.0011936	0.0012258	0.0012859	0.0012535	0.0011722	0.0011796	0.0011817	0.0012535
1.3213	0.0010492	0.0012158	0.0013343	0.0013522	0.0011798	0.0012122	0.0012747	0.001242	0.0011616	0.0011708	0.0011736	0.001242
1.3413	0.0010619	0.0012025	0.0013209	0.0013411	0.0011711	0.0012014	0.0012659	0.0012335	0.0011548	0.0011648	0.001169	0.0012335
1.3614	0.0010768	0.0011939	0.0013091	0.0013323	0.0011677	0.0011938	0.0012597	0.001228	0.0011519	0.0011616	0.0011679	0.001228
1.3814	0.0010934	0.0011901	0.001299	0.0013259	0.0011697	0.0011893	0.0012558	0.0012258	0.001153	0.0011613	0.0011706	0.0012258
1.4014	0.0011113	0.001191	0.0012908	0.0013219	0.0011768	0.0011882	0.0012544	0.0012271	0.001158	0.0011639	0.0011772	0.0012271
1.4214	0.00113	0.0011966	0.0012847	0.00132	0.0011887	0.0011904	0.0012552	0.0012318	0.0011667	0.0011691	0.0011875	0.0012318
1.4414	0.0011492	0.0012066	0.0012808	0.0013202	0.0012051	0.001196	0.0012582	0.0012401	0.0011788	0.001177	0.0012016	0.0012401
1.4615	0.0011685	0.0012207	0.0012792	0.0013223	0.0012255	0.0012048	0.0012632	0.0012519	0.001194	0.0011872	0.0012191	0.0012519
1.4815	0.0011877	0.0012386	0.0012801	0.0013263	0.0012491	0.0012166	0.0012701	0.0012669	0.0012119	0.0011997	0.0012396	0.0012669
1.5015	0.0012064	0.0012596	0.0012836	0.0013319	0.0012754	0.0012312	0.0012788	0.0012849	0.001232	0.0012141	0.0012629	0.0012849
1.5215	0.0012243	0.0012834	0.0012898	0.0013392	0.0013037	0.0012483	0.0012891	0.0013056	0.001254	0.0012302	0.0012882	0.0013056
1.5415	0.0012413	0.0013092	0.0012986	0.0013479	0.0013333	0.0012675	0.0013008	0.0013285	0.0012773	0.0012477	0.0013152	0.0013285
1.5616	0.0012572	0.0013366	0.0013102	0.001358	0.0013637	0.0012885	0.0013139	0.0013531	0.0013014	0.0012663	0.0013432	0.0013531
1.5816	0.0012718	0.001365	0.0013242	0.0013693	0.0013942	0.0013109	0.0013281	0.0013789	0.0013259	0.0012857	0.0013716	0.0013789
1.6016	0.001285	0.0013938	0.0013406	0.0013818	0.0014242	0.0013343	0.0013434	0.0014055	0.0013503	0.0013056	0.0014001	0.0014055
1.6216	0.0012967	0.0014225	0.0013592	0.0013955	0.0014533	0.0013582	0.0013595	0.0014323	0.0013743	0.0013256	0.001428	0.0014323
1.6416	0.0013068	0.0014505	0.0013795	0.0014101	0.0014809	0.0013822	0.0013763	0.001459	0.0013974	0.0013455	0.0014549	0.001459
1.6617	0.0013154	0.0014773	0.0014014	0.0014256	0.0015067	0.0014059	0.0013936	0.0014851	0.0014193	0.001365	0.0014806	0.0014851
1.6817	0.0013223	0.0015026	0.0014244	0.0014418	0.0015303	0.0014288	0.0014112	0.0015102	0.0014396	0.0013838	0.0015046	0.0015102
1.7017	0.0013277	0.0015259	0.001448	0.0014586	0.0015513	0.0014507	0.0014289	0.0015341	0.0014582	0.0014015	0.0015267	0.0015341
1.7217	0.0013316	0.0015468	0.0014719	0.0014758	0.0015695	0.0014712	0.0014464	0.0015564	0.0014747	0.0014181	0.0015467	0.0015564
1.7417	0.0013341	0.001565	0.0014957	0.0014932	0.0015848	0.0014899	0.0014637	0.0015771	0.0014889	0.0014332	0.0016279	0.0015771
1.7618	0.0013353	0.0015804	0.0015188	0.0015106	0.0015969	0.0015066	0.0014803	0.0015958	0.0015008	0.0014466	0.0016691	0.0015958
1.7818	0.0013353	0.0015926	0.0015409	0.0015278	0.0016058	0.0015211	0.0014962	0.0016126	0.0015102	0.0014583	0.0017138	0.0016126
1.8018	0.0013342	0.0016016	0.0015615	0.0015445	0.0016116	0.0015331	0.001511	0.0016272	0.001517	0.0014679	0.0017595	0.0016272
1.8218	0.0013321	0.0016073	0.0015804	0.0015605	0.0016141	0.0015426	0.0015246	0.0016395	0.0015213	0.0014756	0.001804	0.0016395
1.8418	0.0013293	0.0016096	0.0015972	0.0015756	0.0016207	0.0015495	0.0015368	0.0016598	0.0015231	0.0014811	0.0018452	0.0016497
1.8619	0.0013258	0.0016087	0.0016115	0.0015894	0.0016169	0.0015538	0.0015473	0.0016668	0.0015226	0.0014846	0.0018812	0.0016576
1.8819	0.0013218	0.0016046	0.0016233	0.0016019	0.0016103	0.0015554	0.0015561	0.0016711	0.0015197	0.0014859	0.0019103	0.0016632
1.9019	0.0013172	0.0015974	0.0016323	0.0016127	0.0016015	0.0015545	0.0015629	0.0016727	0.0015148	0.0014852	0.0019314	0.0016666
1.9219	0.0013123	0.0015875	0.0016384	0.0016217	0.0015907	0.0015512	0.0015678	0.0016716	0.0015081	0.0014827	0.0019439	0.0016678
1.9419	0.0013071	0.0015752	0.0016416	0.0016288	0.0015782	0.0015457	0.0015706	0.0016679	0.0014998	0.0014783	0.0019473	0.001667
1.962	0.0013015	0.0015607	0.0016419	0.0016337	0.0015645	0.0015383	0.0015713	0.0016619	0.0014903	0.0014725	0.0019417	0.0016641
1.982	0.0012956	0.0015445	0.0016395	0.0016366	0.0015498	0.0015293	0.00157	0.0016537	0.0014799	0.0014653	0.0019275	0.0016595
2.002	0.0012894	0.0015269	0.0016344	0.0016372	0.0015346	0.0015189	0.0015668	0.0016437	0.001469	0.0014572	0.0019057	0.0016531
2.022	0.0012829	0.0015086	0.0016269	0.0016357	0.0015191	0.0015077	0.0015618	0.0016321	0.0014579	0.0014483	0.0018774	0.0016452
2.042	0.0012759	0.0014898	0.0016174	0.0016321	0.0015037	0.0014959	0.0015551	0.0016195	0.0014471	0.001439	0.001844	0.001636
2.0621	0.0012686	0.0014712	0.0016062	0.0016265	0.0014887	0.001484	0.001547	0.0016061	0.0014368	0.0014297	0.0018071	0.0016257
2.0821	0.0012609	0.0014532	0.0015936	0.0016192	0.0014744	0.0014724	0.0015379	0.0015924	0.0014274	0.0014206	0.0017686	0.0016147
2.1021	0.0012528	0.0014362	0.0015803	0.0016103	0.0014609	0.0014614	0.0015279	0.0015788	0.0014192	0.0014122	0.0017304	0.0016031
2.1221	0.0012444	0.0014207	0.0015665	0.0016002	0.0014486	0.0014516	0.0015174	0.0015656	0.0014124	0.0014047	0.0016942	0.0015913
2.1421	0.0012358	0.0014071	0.0015529	0.0015892	0.0014376	0.0014431	0.0015068	0.0015532	0.0014074	0.0013984	0.0016618	0.0015796
2.1622	0.001227	0.0013955	0.0015399	0.0015776	0.001428	0.0014363	0.0014966	0.001542	0.0014041	0.0013935	0.0016345	0.0015683
2.1822	0.0012183	0.0013862	0.001528	0.001566	0.00142	0.0014313	0.0014869	0.0015321	0.0014026	0.0013903	0.0016133	0.0015578
2.2022	0.0012098	0.0013794	0.0015176	0.0015546	0.0014136	0.0014283	0.0014783	0.0015239	0.0014031	0.0013887	0.0015989	0.0015484
2.2222	0.0012017	0.0013749	0.001509	0.0015439	0.0014089	0.0014274	0.0014711	0.0015174	0.0014053	0.0013889	0.0015911	0.0015403
2.2422	0.0011944	0.0013728	0.0015026	0.0015342	0.0014058	0.0014285	0.0014654	0.0015127	0.0014092	0.0013909	0.0015898	0.0015338
2.2623	0.0011881	0.0013729	0.0014985	0.0015261	0.0014043	0.0014315	0.0014616	0.0015098	0.0014147	0.0013945	0.001594	0.0015291
2.2823	0.001183	0.0013748	0.0014967	0.0015196	0.0014043	0.0014363	0.0014597	0.0015087	0.0014215	0.0013997	0.0016028	0.0015264
2.3023	0.0011793	0.0013785	0.0014974	0.0015152	0.0014056	0.0014427	0.00146	0.0015092	0.0014295	0.0014063	0.0016149	0.0015411
2.3223	0.0011774	0.0013834	0.0015003	0.001513	0.001408	0.0014503	0.0014622	0.0015112	0.0014383	0.0014141	0.0016291	0.001544
2.3423	0.0011772	0.0013894	0.0015052	0.001513	0.0014114	0.0014591	0.0014665	0.0015144	0.0014477	0.0014229	0.0016443	0.0015531
2.3624	0.0011789	0.001396	0.0015119	0.0015152	0.0014155	0.0014686	0.0014725	0.0015187	0.0014576	0.0014323	0.0016593	0.0015675
2.3824	0.0011825	0.0014029	0.0015201	0.0015196	0.0014202	0.0014786	0.0014802	0.0015237	0.0014678	0.0014423	0.0016733	0.0015861
2.4024	0.0011879	0.0014099	0.001534	0.0015259	0.0014252	0.001489	0.0014892	0.0015291	0.0014779	0.0014525	0.0016858	0.0016073
2.4224	0.001195	0.0014168	0.0015413	0.001534	0.0014304	0.0014994	0.0014992	0.0015349	0.001488	0.0014628	0.0016963	0.0016298
2.4424	0.0012034	0.0014232	0.0015481	0.0015435	0.0014356	0.0015097	0.0015101	0.0015406	0.0014978	0.001473	0.0017045	0.0016523
2.4625	0.001213	0.0014292	0.0015541	0.0015541	0.0014408	0.0015198	0.0015213	0.0015462	0.0015074	0.0014829	0.0017105	0.0016735
2.4825	0.0012233	0.0014346	0.0015589	0.0015654	0.0014457	0.0015296	0.0015327	0.0015513	0.0015166	0.0014925	0.0017143	0.0016924
2.5025	0.0012341	0.0014393	0.0015625	0.0015771	0.0014504	0.001539	0.001544	0.0015559	0.0015254	0.0015016	0.0017163	0.0017083
2.5225	0.001245	0.0014433	0.0015648	0.0015889	0.0014548	0.001548	0.001555	0.0015599	0.0015338	0.0015103	0.0017166	0.0017206
2.5425	0.0012557	0.0014467	0.0015658	0.0016004	0.0014589	0.0015566	0.0015654	0.0015632	0.0015419	0.0015185	0.0017158	0.0017291
2.5626	0.0012657	0.0014496	0.0015656	0.0016114	0.0014627	0.0015648	0.0015751	0.0015658	0.0015498	0.0015262	0.0017142	0.0017338
2.5826	0.0012749	0.0014519	0.0015644	0.0016216	0.0014663	0.0015728	0.0015841	0.0015676	0.0015574	0.0015336	0.0017121	0.0017349
2.6026	0.001283	0.0014538	0.0015624	0.001631	0.0014696	0.0016128	0.0015922	0.0015686	0.0015649	0.0015407	0.0017101	0.0017326
2.6226	0.0012899	0.0014554	0.0015599	0.0016394	0.0014727	0.0016209	0.0015995	0.001569	0.0015724	0.0015476	0.0017083	0.0017276
2.6426	0.0012953	0.0014568	0.0015571	0.0016467	0.0014757	0.0016294	0.0016061	0.0015688	0.00158	0.0015543	0.001707	0.0017205
2.6627	0.0012994	0.0014581	0.0015543	0.001653	0.0014785	0.0016381	0.001612	0.0015681	0.0015877	0.0015611	0.0017064	0.001712
2.6827	0.001302	0.0014593	0.0015517	0.0016583	0.0014811	0.0016469	0.0016173	0.001567	0.0015956	0.001568	0.0017066	0.0017027
2.7027	0.0013032	0.0014606	0.0015497	0.0016628	0.0014836	0.0016555	0.0016223	0.0015655	0.0016038	0.001575	0.0017076	0.0016935
2.7227	0.0013031	0.0014619	0.0015483	0.0016666	0.001486	0.0016638	0.0016269	0.0015638	0.0016123	0.0015824	0.0017093	0.0016847
2.7427	0.0013019	0.0014633	0.0015478	0.0016699	0.0014882	0.0016718	0.0016315	0.0015621	0.0016212	0.0015901	0.0017116	0.0016771
2.7628	0.0012998	0.0014649	0.0015481	0.0016729	0.0014902	0.0016792	0.0016362	0.0015603	0.0016304	0.0015983	0.0017143	0.0016709
2.7828	0.0012968	0.0014665	0.0015492	0.0016758	0.0014919	0.001686	0.0016412	0.0015586	0.0016401	0.0016069	0.0017174	0.0016662
2.8028	0.0012932	0.0014682	0.0015512	0.0016789	0.0014934	0.0016922	0.0016465	0.0015571	0.0016503	0.001616	0.0017205	0.0016633
2.8228	0.0012893	0.0014699	0.0015539	0.0016822	0.0014946	0.0016977	0.0016523	0.0015557	0.0016608	0.0016256	0.0017235	0.0016619
2.8428	0.0012851	0.0014716	0.0015571	0.0016861	0.0014954	0.0017024	0.0016587	0.0015546	0.0016717	0.0016356	0.0017262	0.0016618
2.8629	0.0012809	0.0014732	0.0015607	0.0016905	0.0014959	0.0017064	0.0016657	0.0015539	0.0016829	0.0016461	0.0017285	0.0016628
2.8829	0.0012768	0.0014746	0.0015644	0.0016957	0.0014959	0.0017097	0.0016733	0.0015534	0.0016945	0.001657	0.0017301	0.0016646
2.9029	0.001273	0.0014758	0.0015681	0.0017015	0.0014956	0.0017122	0.0016815	0.0015533	0.0017063	0.0016683	0.001731	0.0016666
2.9229	0.0012695	0.0014768	0.0015715	0.0017082	0.001495	0.001714	0.0016903	0.0015535	0.0017183	0.0016798	0.0017312	0.0016687
2.9429	0.0012665	0.0014774	0.0015745	0.0017155	0.0014939	0.001715	0.0016996	0.001554	0.0017306	0.0016915	0.0017306	0.0016704
2.963	0.001264	0.0014776	0.0015769	0.0017235	0.0014926	0.0017153	0.0017092	0.0015547	0.0017429	0.0017034	0.0017292	0.0016716
2.983	0.001262	0.0014775	0.0015787	0.0017319	0.001491	0.0017148	0.0017192	0.0015558	0.0017553	0.0017153	0.0017272	0.001672
3.003	0.0012604	0.001477	0.0015797	0.0017408	0.0014891	0.0017135	0.0017292	0.001557	0.0017677	0.0017273	0.0017246	0.0016716
3.023	0.0012594	0.001476	0.00158	0.0017499	0.0014871	0.0017115	0.0017393	0.0015584	0.0017801	0.0017392	0.0017216	0.0016705
3.043	0.0012588	0.0014747	0.0015795	0.0017592	0.0014849	0.0017087	0.0017493	0.00156	0.0017925	0.001751	0.0017185	0.0016685
3.0631	0.0012587	0.001473	0.0015784	0.0017683	0.0014826	0.0017051	0.0017592	0.0015616	0.0018047	0.0017627	0.0017153	0.0016659
3.0831	0.0012589	0.001471	0.0015767	0.0017773	0.0014803	0.0017007	0.0017687	0.0015632	0.0018281	0.0017743	0.0017124	0.0016628
3.1031	0.0012593	0.0014687	0.0015745	0.001786	0.001478	0.0016955	0.001778	0.0015648	0.001839	0.0017857	0.00171	0.0016594
3.1231	0.00126	0.0014661	0.001572	0.0017943	0.0014757	0.0016896	0.0017869	0.0015664	0.0018498	0.0017969	0.0017082	0.0016559
3.1431	0.0012609	0.0014634	0.0015692	0.0018022	0.0014735	0.0016829	0.0017955	0.0015678	0.0018596	0.001808	0.0017073	0.0016524
3.1632	0.0012619	0.0014605	0.0015662	0.0018097	0.0014714	0.0016756	0.0018038	0.001569	0.0018679	0.0018189	0.0017073	0.0016491
3.1832	0.0012628	0.0014576	0.0015632	0.0018168	0.0014695	0.0016678	0.0018119	0.0015701	0.0018741	0.0018298	0.0017084	0.0016461
3.2032	0.0012638	0.0014547	0.0015602	0.0018235	0.0014677	0.0016595	0.0018198	0.0015709	0.0018778	0.0018406	0.0017105	0.0016434
3.2232	0.0012646	0.0014519	0.0015572	0.0018299	0.0014661	0.001651	0.0018276	0.0015714	0.0018789	0.0018513	0.0017136	0.0016411
3.2432	0.0012653	0.0014493	0.0015543	0.0018362	0.0014647	0.0016425	0.0018354	0.0015716	0.0018772	0.0018621	0.0017175	0.0016392
3.2633	0.0012657	0.0014469	0.0015516	0.0018424	0.0014634	0.0016341	0.0018433	0.0015716	0.001873	0.0018729	0.0017221	0.0016375
3.2833	0.0012659	0.0014447	0.001549	0.0018487	0.0014624	0.0016261	0.0018515	0.0015713	0.0018664	0.0018838	0.0017271	0.0016361
3.3033	0.0012658	0.0014429	0.0015465	0.0018553	0.0014616	0.0016186	0.0018601	0.0015707	0.001858	0.0018949	0.0017324	0.0016349
3.3233	0.0012653	0.0014415	0.0015441	0.0018621	0.001461	0.0016119	0.0018691	0.0015699	0.0018482	0.0019062	0.0017375	0.0016339
3.3433	0.0012646	0.0014406	0.0015418	0.0018695	0.0014606	0.0016062	0.0018785	0.0015689	0.0018378	0.0019176	0.0017423	0.0016329
3.3634	0.0012634	0.0014401	0.0015396	0.0018773	0.0014605	0.0016017	0.0018885	0.0015677	0.0018273	0.0019292	0.0017464	0.0016319
3.3834	0.001262	0.0014401	0.0015376	0.0018857	0.0014606	0.0015985	0.001899	0.0015664	0.0018176	0.001941	0.0017498	0.0016311
3.4034	0.0012603	0.0014407	0.0015356	0.0018946	0.0014611	0.0015967	0.00191	0.0015652	0.0018093	0.0019529	0.0017521	0.0016304
3.4234	0.0012585	0.0014418	0.0015339	0.0019041	0.0014618	0.0015964	0.0019214	0.001564	0.0018031	0.0019648	0.0017533	0.0016299
3.4434	0.0012564	0.0014434	0.0015323	0.0019141	0.0014628	0.0015976	0.0019331	0.001563	0.0017992	0.0019767	0.0017534	0.0016297
3.4635	0.0012544	0.0014455	0.0015311	0.0019245	0.0014641	0.0016002	0.001945	0.0015622	0.0017982	0.0019884	0.0017524	0.0016301
3.4835	0.0012524	0.001448	0.0015302	0.0019351	0.0014657	0.0016041	0.001957	0.0015618	0.0018	0.0019999	0.0017504	0.0016311
3.5035	0.0012507	0.0014509	0.0015298	0.0019458	0.0014675	0.0016093	0.0019688	0.0015618	0.0018046	0.0020109	0.0017476	0.0016328
3.5235	0.0012492	0.0014542	0.0015298	0.0019564	0.0014696	0.0016155	0.0019803	0.0015623	0.0018118	0.0020213	0.0017442	0.0016355
3.5435	0.0012481	0.0014577	0.0015305	0.0019661	0.0014719	0.0016226	0.0019913	0.0015634	0.001821	0.0020311	0.0017406	0.0016392
3.5636	0.0012476	0.0014614	0.0015319	0.0019763	0.0014743	0.0016303	0.0020017	0.0015651	0.0018317	0.0020399	0.001737	0.0016439
3.5836	0.0012477	0.0014651	0.001534	0.001986	0.0014768	0.0016383	0.0020111	0.0015674	0.0018433	0.0020478	0.0017337	0.0016496
3.6036	0.0012486	0.0014689	0.0015368	0.0019948	0.0014794	0.0016466	0.0020196	0.0015703	0.0018551	0.0020546	0.0017311	0.0016562
3.6236	0.00125	0.0014726	0.0015403	0.0020021	0.0014818	0.0016548	0.002027	0.0015739	0.0018663	0.0020614	0.0017293	0.0016636
3.6436	0.0012516	0.0014762	0.0015446	0.0020077	0.0014842	0.0016627	0.0020332	0.001578	0.0018764	0.0020671	0.0017287	0.0016717
3.6637	0.0012538	0.0014793	0.0015495	0.0020114	0.0014864	0.0016701	0.0020382	0.0015827	0.0018849	0.0020718	0.0017293	0.00168
3.6837	0.0012565	0.001482	0.001555	0.002013	0.0014882	0.0016769	0.002042	0.0015878	0.0018913	0.0020751	0.0017313	0.0016884
3.7037	0.0012596	0.0014841	0.0015611	0.0020126	0.0014898	0.0016829	0.0020446	0.0015932	0.0018952	0.0020768	0.0017345	0.0016965
3.7237	0.001263	0.0014857	0.0015675	0.0020103	0.001491	0.001688	0.0020463	0.0015989	0.0018967	0.0020767	0.0017388	0.001704
3.7437	0.0012666	0.0014867	0.0015741	0.0020064	0.0014917	0.0016921	0.0020473	0.0016047	0.0018957	0.0020746	0.0017442	0.0017107
3.7638	0.0012705	0.001487	0.0015809	0.0020011	0.0014921	0.0016952	0.0020491	0.0016105	0.0018921	0.0020707	0.0017504	0.0017164
3.7838	0.0012744	0.0014868	0.0015877	0.0019947	0.001492	0.0016973	0.0020507	0.0016161	0.0018864	0.0020652	0.001757	0.0017207
3.8038	0.0012785	0.0014861	0.0015943	0.0019875	0.0014916	0.0016983	0.0020519	0.0016216	0.0018788	0.0020582	0.0017639	0.0017237
3.8238	0.0012825	0.0014849	0.0016005	0.0019799	0.0014908	0.0016984	0.0020523	0.0016267	0.0018698	0.0020501	0.0017708	0.0017253
3.8438	0.0012865	0.0014833	0.0016063	0.0019723	0.0014898	0.0016976	0.0020519	0.0016314	0.0018597	0.0020412	0.0017773	0.0017254
3.8639	0.0012904	0.0014814	0.0016116	0.001965	0.0014886	0.001696	0.0020505	0.0016356	0.001849	0.0020319	0.0017833	0.0017242
3.8839	0.0012942	0.0014794	0.0016161	0.0019583	0.0014873	0.0016937	0.002048	0.0016393	0.0018382	0.0020227	0.0017886	0.0017219
3.9039	0.0012977	0.0014774	0.0016198	0.0019526	0.0014861	0.0016909	0.0020444	0.0016425	0.0018279	0.0020139	0.001793	0.0017187
3.9239	0.0013011	0.0014754	0.0016227	0.001948	0.001485	0.0016877	0.0020399	0.0016451	0.0018183	0.0020059	0.0017966	0.001715
3.9439	0.0013041	0.0014736	0.0016246	0.0019449	0.0014841	0.0016844	0.0020345	0.0016472	0.0018098	0.0019992	0.0017993	0.001711
3.964	0.0013069	0.0014721	0.0016256	0.0019433	0.0014836	0.001681	0.0020286	0.0016487	0.0018028	0.001994	0.0018012	0.0017071
3.984	0.0013092	0.0014709	0.0016255	0.0019433	0.0014835	0.0016777	0.0020223	0.0016497	0.0017973	0.0019907	0.0018024	0.0017035
4.004	0.0013112	0.0014701	0.0016245	0.0019448	0.0014839	0.0016746	0.0020159	0.0016503	0.0017935	0.0019893	0.0018031	0.0017007
4.024	0.0013127	0.0014698	0.0016226	0.0019478	0.0014849	0.001672	0.0020098	0.0016504	0.0017914	0.0019899	0.0018035	0.0016987
4.044	0.0013137	0.0014699	0.0016198	0.0019521	0.0014866	0.0016698	0.0020041	0.0016501	0.001791	0.0019925	0.0018037	0.0016978
4.0641	0.0013141	0.0014705	0.0016162	0.0019574	0.0014888	0.0016682	0.0019992	0.0016495	0.001792	0.0019969	0.0018039	0.001698
4.0841	0.001314	0.0014715	0.001612	0.0019634	0.0014916	0.0016672	0.0019953	0.0016485	0.0017944	0.002003	0.0018043	0.0016992
4.1041	0.0013132	0.0014728	0.0016072	0.0019699	0.0014949	0.0016668	0.0019926	0.0016473	0.001798	0.0020104	0.001805	0.0017014
4.1241	0.0013119	0.0014745	0.0016022	0.0019766	0.0014987	0.0016671	0.0019913	0.0016457	0.0018024	0.0020189	0.001806	0.0017043
4.1441	0.0013099	0.0014764	0.0015969	0.001983	0.0015028	0.0016679	0.0019914	0.001644	0.0018075	0.0020279	0.0018074	0.0017076
4.1642	0.0013073	0.0014785	0.0015917	0.001989	0.0015072	0.0016692	0.0019929	0.0016419	0.0018131	0.0020371	0.0018091	0.0017111
4.1842	0.0013041	0.0014807	0.0015866	0.0019941	0.0015118	0.0016709	0.0019957	0.0016397	0.001819	0.0020461	0.0018109	0.0017142
4.2042	0.0013003	0.0014829	0.0015817	0.0019982	0.0015163	0.0016729	0.0019997	0.0016371	0.0018249	0.0020545	0.0018128	0.0017168
4.2242	0.001296	0.0014849	0.0015773	0.0020009	0.0015208	0.0016751	0.0020047	0.0016344	0.0018307	0.0020619	0.0018144	0.0017183
4.2442	0.0012912	0.0014868	0.0015734	0.0020022	0.0015249	0.0016773	0.0020105	0.0016313	0.0018364	0.002068	0.0018156	0.0017186
4.2643	0.0012861	0.0014884	0.00157	0.002002	0.0015286	0.0016795	0.0020166	0.0016281	0.0018416	0.0020726	0.001816	0.0017175
4.2843	0.0012807	0.0014897	0.0015671	0.0020001	0.0015319	0.0016816	0.0020228	0.0016246	0.0018464	0.0020755	0.0018154	0.0017146
4.3043	0.001275	0.0014906	0.0015647	0.0019966	0.0015345	0.0016835	0.0020288	0.0016209	0.0018508	0.0020765	0.0018137	0.0017101
4.3243	0.0012693	0.001491	0.0015627	0.0019916	0.0015363	0.0016851	0.0020342	0.0016169	0.0018545	0.0020757	0.0018105	0.0017039
4.3443	0.0012636	0.001491	0.0015611	0.0019851	0.0015374	0.0016864	0.0020389	0.0016129	0.0018576	0.002073	0.0018057	0.0016961
4.3644	0.001258	0.0014904	0.0015597	0.0019773	0.0015376	0.0016874	0.0020425	0.0016088	0.00186	0.0020686	0.0017994	0.0016871
4.3844	0.0012526	0.0014893	0.0015585	0.0019685	0.001537	0.001688	0.002045	0.0016046	0.0018617	0.0020625	0.0017915	0.0016772
4.4044	0.0012476	0.0014877	0.0015572	0.0019588	0.0015354	0.0016882	0.0020461	0.0016005	0.0018628	0.0020551	0.0017822	0.0016666
4.4244	0.0012429	0.0014855	0.0015558	0.0019486	0.0015329	0.001688	0.0020459	0.0015966	0.0018631	0.0020464	0.0017717	0.001656
4.4444	0.0012388	0.0014828	0.0015543	0.0019381	0.0015296	0.0016874	0.0020444	0.001593	0.0018628	0.0020369	0.0017603	0.0016457
4.4645	0.0012353	0.0014797	0.0015526	0.0019277	0.0015255	0.0016865	0.0020416	0.0015898	0.0018619	0.0020268	0.0017485	0.0016362
4.4845	0.0012325	0.0014762	0.0015507	0.0019176	0.0015206	0.0016852	0.0020376	0.0015872	0.0018604	0.0020164	0.0017367	0.001628
4.5045	0.0012304	0.0014723	0.0015487	0.0019082	0.0015151	0.0016835	0.0020326	0.0015852	0.0018583	0.002006	0.0017255	0.0016215
4.5245	0.0012292	0.0014681	0.0015467	0.0018998	0.0015091	0.0016815	0.0020267	0.001584	0.0018559	0.0019958	0.0017155	0.001617
4.5445	0.0012289	0.0014637	0.0015447	0.0018925	0.0015027	0.0016793	0.0020201	0.0015838	0.001853	0.0019862	0.0017073	0.0016147
4.5646	0.0012295	0.0014592	0.001543	0.0018865	0.0014961	0.0016767	0.002013	0.0015846	0.0018499	0.0019773	0.0017014	0.0016148
4.5846	0.001231	0.0014547	0.0015417	0.0018821	0.0014895	0.0016739	0.0020055	0.0015864	0.0018466	0.0019692	0.0016984	0.0016172
4.6046	0.0012335	0.0014502	0.001541	0.0018792	0.0014831	0.0016709	0.001998	0.0015895	0.0018431	0.0019622	0.0016986	0.0016218
4.6246	0.001237	0.001446	0.0015411	0.0018779	0.0014769	0.0016676	0.0019905	0.0015938	0.0018395	0.0019563	0.0017023	0.0016284
4.6446	0.0012413	0.0014421	0.0015421	0.0018781	0.0014712	0.0016643	0.0019832	0.0015992	0.0018358	0.0019514	0.0017096	0.0016368
4.6647	0.0012465	0.0014385	0.0015441	0.0018799	0.0014662	0.0016608	0.0019762	0.0016059	0.001832	0.0019476	0.0017204	0.0016465
4.6847	0.0012523	0.0014354	0.0015472	0.0018831	0.0014619	0.0016573	0.0019697	0.0016136	0.0018283	0.0019449	0.0017343	0.0016574
4.7047	0.0012589	0.0014329	0.0015513	0.0018874	0.0014584	0.0016539	0.0019639	0.0016224	0.0018245	0.0019432	0.0017511	0.0016689
4.7247	0.0012658	0.0014311	0.0015564	0.0018929	0.0014558	0.0016506	0.0019588	0.0016321	0.0018207	0.0019424	0.0017702	0.0016807
4.7447	0.0012732	0.0014299	0.0015623	0.0018993	0.0014542	0.0016475	0.0019546	0.0016427	0.0018171	0.0019425	0.001791	0.0016927
4.7648	0.0012806	0.0014295	0.0015688	0.0019065	0.0014535	0.0016447	0.0019515	0.0016541	0.0018137	0.0019435	0.0018128	0.0017045
4.7848	0.0012881	0.0014299	0.0015758	0.0019143	0.0014538	0.0016423	0.0019495	0.0016662	0.0018106	0.0019453	0.0018349	0.001716
4.8048	0.0012953	0.0014311	0.0015829	0.0019226	0.001455	0.0016404	0.0019487	0.0016789	0.001808	0.001948	0.0018569	0.0017271
4.8248	0.0013022	0.0014332	0.0015899	0.0019314	0.0014571	0.001639	0.0019494	0.0016923	0.0018061	0.0019517	0.0018781	0.0017379
4.8448	0.0013085	0.0014361	0.0015965	0.0019406	0.0014601	0.0016384	0.0019517	0.0017063	0.0018049	0.0019565	0.0018981	0.0017484
4.8649	0.0013142	0.0014398	0.0016025	0.0019502	0.0014638	0.0016384	0.0019557	0.0017208	0.0018048	0.0019626	0.0019164	0.0017587
4.8849	0.0013191	0.0014443	0.0016077	0.0019603	0.0014682	0.0016392	0.0019617	0.0017357	0.0018059	0.0019702	0.0019327	0.0017688
4.9049	0.0013231	0.0014495	0.0016119	0.0019708	0.0014733	0.0016408	0.0019697	0.0017509	0.0018082	0.0019794	0.0019468	0.0017789
4.9249	0.0013262	0.0014553	0.0016151	0.0019819	0.0014789	0.0016433	0.0019798	0.0017661	0.0018121	0.0019905	0.0019585	0.0017889
4.9449	0.0013284	0.0014618	0.0016174	0.0019935	0.0014851	0.0016468	0.0019922	0.001781	0.0018175	0.0020035	0.0019677	0.0017989
4.965	0.0013297	0.0014688	0.0016188	0.0020056	0.0014918	0.0016513	0.0020068	0.0017953	0.0018246	0.0020185	0.0019743	0.0018086
4.985	0.0013301	0.0014762	0.0016195	0.0020184	0.0014989	0.0016569	0.0020235	0.0018085	0.0018334	0.0020355	0.0019782	0.0018179
5.005	0.0013298	0.0014838	0.0016199	0.0020316	0.0015066	0.0016637	0.0020419	0.0018202	0.0018438	0.0020542	0.0019795	0.0018265
5.025	0.0013287	0.0014917	0.0016201	0.0020452	0.0015147	0.0016716	0.0020619	0.0018301	0.0018557	0.0020744	0.0019783	0.0018343
5.045	0.001327	0.0014995	0.0016206	0.0020589	0.0015233	0.0016808	0.0020828	0.0018378	0.0018688	0.0020957	0.0019747	0.001841
5.0651	0.0013247	0.0015071	0.0016214	0.0020724	0.0015324	0.0016909	0.002104	0.001843	0.0018829	0.0021174	0.0019689	0.0018463
5.0851	0.0013221	0.0015145	0.0016229	0.0020853	0.0015419	0.001702	0.0021249	0.0018456	0.0018974	0.0021389	0.0019614	0.0018501
5.1051	0.0013191	0.0015214	0.0016251	0.002097	0.0015518	0.0017138	0.0021446	0.0018454	0.001912	0.0021594	0.0019526	0.0018523
5.1251	0.001316	0.0015276	0.0016281	0.0021071	0.0015618	0.001726	0.0021624	0.0018426	0.0019259	0.002178	0.0019428	0.0018528
5.1451	0.0013127	0.0015331	0.0016319	0.0021149	0.001572	0.0017383	0.0021775	0.0018373	0.0019387	0.0021939	0.0019325	0.0018517
5.1652	0.0013094	0.0015378	0.0016362	0.0021198	0.0015819	0.0017501	0.002189	0.0018298	0.0019497	0.0022063	0.0019224	0.001849
5.1852	0.0013061	0.0015415	0.0016408	0.0021212	0.0015914	0.001761	0.0021963	0.0018203	0.0019583	0.0022143	0.0019127	0.0018449
5.2052	0.001303	0.0015443	0.0016454	0.0021187	0.0016	0.0017707	0.0021989	0.0018092	0.0019641	0.0022174	0.0019041	0.0018396
5.2252	0.0013001	0.001546	0.0016497	0.002112	0.0016075	0.0017786	0.0021963	0.0017971	0.0019667	0.0022151	0.0018968	0.0018333
5.2452	0.0012974	0.0015467	0.0016533	0.002101	0.0016134	0.0017845	0.0021884	0.0017845	0.0019658	0.002207	0.0018911	0.0018264
5.2653	0.001295	0.0015463	0.0016558	0.0020857	0.0016176	0.0017879	0.002175	0.0017717	0.0019614	0.0021933	0.0018873	0.0018191
5.2853	0.0012927	0.0015449	0.0016571	0.0020664	0.0016196	0.0017886	0.0021567	0.0017594	0.0019534	0.0021741	0.0018852	0.0018117
5.3053	0.0012907	0.0015424	0.001657	0.0020438	0.0016193	0.0017867	0.0021338	0.001748	0.0019422	0.00215	0.0018851	0.0018046
5.3253	0.0012887	0.001539	0.0016553	0.0020187	0.0016167	0.0017821	0.0021073	0.001738	0.001928	0.0021216	0.0018867	0.0017978
5.3453	0.0012868	0.0015346	0.001652	0.0019919	0.0016117	0.0017751	0.0020782	0.0017299	0.0019114	0.0020902	0.00189	0.0017917
5.3654	0.0012849	0.0015293	0.0016473	0.0019645	0.0016045	0.0017659	0.0020477	0.0017241	0.0018931	0.0020567	0.0018947	0.0017864
5.3854	0.001283	0.0015233	0.0016414	0.0019379	0.0015955	0.001755	0.0020172	0.0017208	0.0018739	0.0020227	0.0019007	0.0017819
5.4054	0.0012811	0.0015166	0.0016346	0.0019132	0.0015848	0.0017429	0.0019882	0.0017204	0.0018546	0.0019897	0.0019079	0.0017782
5.4254	0.0012791	0.0015095	0.0016272	0.0018916	0.0015731	0.0017302	0.0019622	0.0017228	0.0018362	0.0019591	0.0019158	0.0017753
5.4454	0.001277	0.001502	0.0016196	0.0018741	0.0015607	0.0017173	0.0019403	0.001728	0.0018193	0.0019324	0.0019243	0.0017732
5.4655	0.0012751	0.0014943	0.0016123	0.0018617	0.0015481	0.001705	0.0019238	0.0017358	0.001805	0.0019109	0.0019332	0.0017717
5.4855	0.0012732	0.0014867	0.0016057	0.001855	0.0015359	0.0016938	0.0019134	0.0017457	0.0017939	0.0018958	0.0019419	0.0017707
5.5055	0.0012716	0.0014793	0.0016001	0.0018542	0.0015244	0.001684	0.0019095	0.0017573	0.0017864	0.0018878	0.0019505	0.0017702
5.5255	0.0012704	0.0014724	0.0015959	0.0018594	0.0015142	0.0016761	0.0019122	0.0017702	0.0017829	0.0018872	0.0019584	0.0017701
5.5455	0.0012696	0.001466	0.0015933	0.0018701	0.0015055	0.0016704	0.001921	0.0017838	0.0017836	0.0018938	0.0019657	0.0017703
5.5656	0.0012695	0.0014605	0.0015924	0.0018858	0.0014987	0.001667	0.0019354	0.0017976	0.0017883	0.0019073	0.0019721	0.001771
5.5856	0.00127	0.0014559	0.0015934	0.0019053	0.0014941	0.0016659	0.0019543	0.0018111	0.0017966	0.0019265	0.0019776	0.0017721
5.6056	0.0012715	0.0014523	0.0015962	0.0019277	0.0014916	0.0016671	0.0019767	0.0018241	0.001808	0.0019505	0.0019821	0.0017738
5.6256	0.0012739	0.00145	0.0016007	0.0019517	0.0014913	0.0016704	0.0020013	0.0018362	0.0018218	0.0019776	0.0019856	0.0017761
5.6456	0.0012772	0.0014488	0.0016065	0.0019762	0.0014933	0.0016755	0.0020267	0.0018473	0.0018374	0.0020065	0.0019883	0.0017793
5.6657	0.0012816	0.001449	0.0016134	0.0020001	0.0014972	0.0016821	0.0020518	0.0018571	0.0018538	0.0020356	0.0019903	0.0017833
5.6857	0.001287	0.0014504	0.0016211	0.0020223	0.0015028	0.0016897	0.0020755	0.0018657	0.0018703	0.0020637	0.0019917	0.0017884
5.7057	0.0012934	0.001453	0.0016291	0.0020419	0.0015099	0.001698	0.0020967	0.0018731	0.0018862	0.0020894	0.0019926	0.0017945
5.7257	0.0013005	0.0014567	0.001637	0.0020583	0.001518	0.0017065	0.0021148	0.0018793	0.0019007	0.0021118	0.0019933	0.0018017
5.7457	0.0013083	0.0014614	0.0016444	0.0020709	0.0015268	0.0017148	0.002129	0.0018845	0.0019133	0.0021301	0.0019939	0.0018099
5.7658	0.0013166	0.001467	0.001651	0.0020794	0.0015359	0.0017224	0.0021391	0.0018889	0.0019235	0.0021437	0.0019947	0.0018189
5.7858	0.0013251	0.0014732	0.0016564	0.0020836	0.0015449	0.001729	0.0021448	0.0018925	0.0019311	0.0021523	0.0019956	0.0018285
5.8058	0.0013336	0.0014798	0.0016604	0.0020837	0.0015534	0.0017342	0.0021462	0.0018955	0.0019357	0.0021559	0.001997	0.0018385
5.8258	0.0013417	0.0014866	0.0016627	0.0020798	0.0015613	0.0017378	0.0021436	0.0018982	0.0019375	0.0021545	0.0019989	0.0018484
5.8458	0.0013493	0.0014934	0.0016632	0.0020724	0.0015682	0.0017397	0.0021373	0.0019005	0.0019365	0.0021487	0.0020014	0.001858
5.8659	0.001356	0.0015001	0.001662	0.0020618	0.001574	0.0017398	0.0021278	0.0019027	0.0019327	0.0021389	0.0020047	0.0018667
5.8859	0.0013615	0.0015063	0.001659	0.0020487	0.0015785	0.0017381	0.0021157	0.0019048	0.0019267	0.0021257	0.0020086	0.0018742
5.9059	0.0013658	0.0015119	0.0016544	0.0020338	0.0015818	0.0017347	0.0021017	0.0019068	0.0019186	0.00211	0.0020133	0.0018802
5.9259	0.0013686	0.0015168	0.0016484	0.0020177	0.0015837	0.0017298	0.0020865	0.0019086	0.0019091	0.0020927	0.0020186	0.0018842
5.9459	0.0013697	0.0015209	0.0016411	0.0020011	0.0015845	0.0017238	0.0020709	0.0019104	0.0018984	0.0020745	0.0020245	0.0018862
5.966	0.0013692	0.0015241	0.0016329	0.0019847	0.0015842	0.0017168	0.0020555	0.0019119	0.0018873	0.0020565	0.002031	0.001886
5.986	0.001367	0.0015265	0.0016238	0.0019692	0.0015829	0.0017094	0.0020409	0.0019132	0.0018762	0.0020393	0.0020378	0.0018836
6.006	0.0013631	0.0015281	0.0016144	0.0019551	0.0015809	0.0017018	0.0020277	0.0019143	0.0018655	0.0020237	0.0020449	0.0018791
6.026	0.0013577	0.0015289	0.0016052	0.0019428	0.0015783	0.0016946	0.0020163	0.0019153	0.0018557	0.0020104	0.0020521	0.001873
6.046	0.001351	0.001529	0.0015964	0.0019327	0.0015755	0.0016881	0.0020069	0.0019162	0.0018472	0.0019996	0.0020595	0.0018656
6.0661	0.0013431	0.0015285	0.0015885	0.001925	0.0015726	0.0016826	0.0019997	0.001917	0.0018402	0.0019916	0.0020668	0.0018573
6.0861	0.0013343	0.0015276	0.0015818	0.0019197	0.0015698	0.0016786	0.0019946	0.001918	0.0018349	0.0019866	0.0020741	0.0018489
6.1061	0.001325	0.0015264	0.0015764	0.001917	0.0015675	0.0016762	0.0019917	0.0019193	0.0018313	0.0019844	0.0020813	0.0018409
6.1261	0.0013155	0.001525	0.0015727	0.0019166	0.0015657	0.0016756	0.0019906	0.0019211	0.0018294	0.0019847	0.0020883	0.0018341
6.1461	0.0013061	0.0015237	0.0015707	0.0019183	0.0015648	0.001677	0.0019913	0.0019236	0.0018291	0.0019872	0.0020952	0.0018291
6.1662	0.0012972	0.0015225	0.0015706	0.001922	0.0015647	0.0016802	0.0019933	0.001927	0.0018302	0.0019914	0.0021022	0.0018265
6.1862	0.0012892	0.0015216	0.0015723	0.0019273	0.0015656	0.0016853	0.0019965	0.0019316	0.0018324	0.0019969	0.0021091	0.0018268
6.2062	0.0012825	0.0015212	0.001576	0.0019339	0.0015674	0.0016921	0.0020005	0.0019377	0.0018356	0.0020033	0.0021163	0.0018304
6.2262	0.0012773	0.0015212	0.0015814	0.0019416	0.0015702	0.0017003	0.0020051	0.0019454	0.0018393	0.0020101	0.002124	0.0018374
6.2462	0.0012738	0.0015218	0.0015885	0.00195	0.0015739	0.0017097	0.0020103	0.0019549	0.0018433	0.0020169	0.0021322	0.0018479
6.2663	0.0012723	0.001523	0.0015971	0.001959	0.0015782	0.00172	0.0020158	0.0019665	0.0018474	0.0020234	0.0021414	0.0018616
6.2863	0.0012728	0.0015248	0.0016069	0.0019685	0.0015832	0.0017309	0.0020215	0.0019801	0.0018513	0.0020296	0.0021517	0.0018784
6.3063	0.0012752	0.001527	0.0016176	0.0019782	0.0015885	0.0017419	0.0020275	0.0019958	0.001855	0.0020353	0.0021634	0.0018978
6.3263	0.0012795	0.0015296	0.0016289	0.0019881	0.0015939	0.0017528	0.0020338	0.0020135	0.0018583	0.0020404	0.0021766	0.0019191
6.3463	0.0012855	0.0015324	0.0016405	0.0019981	0.0015993	0.0017632	0.0020404	0.0020331	0.0018613	0.0020451	0.0021914	0.0019418
6.3664	0.0012929	0.0015354	0.0016521	0.0020081	0.0016045	0.0017729	0.0020473	0.0020543	0.0018638	0.0020494	0.0022079	0.0019652
6.3864	0.0013015	0.0015383	0.0016633	0.0020182	0.0016091	0.0017815	0.0020547	0.0020767	0.0018661	0.0020536	0.0022259	0.0019885
6.4064	0.0013108	0.0015409	0.0016738	0.0020281	0.0016131	0.0017889	0.0020625	0.0021	0.0018681	0.0020578	0.0022451	0.0020113
6.4264	0.0013205	0.0015432	0.0016832	0.0020378	0.0016162	0.0017948	0.0020707	0.0021236	0.00187	0.0020621	0.0022654	0.0020328
6.4464	0.0013301	0.0015448	0.0016914	0.0020471	0.0016183	0.0017992	0.0020793	0.002147	0.0018719	0.0020667	0.0022861	0.0020525
6.4665	0.0013395	0.0015457	0.001698	0.002056	0.0016193	0.0018019	0.0020881	0.0021697	0.0018739	0.0020716	0.0023069	0.0020702
6.4865	0.0013481	0.0015458	0.0017029	0.0020641	0.0016191	0.001803	0.002097	0.0021911	0.0018762	0.0020768	0.002327	0.0020854
6.5065	0.0013557	0.0015449	0.001706	0.0020713	0.0016175	0.0018023	0.0021057	0.0022107	0.0018787	0.0020823	0.002346	0.0020979
6.5265	0.001362	0.001543	0.001707	0.0020774	0.0016146	0.0017999	0.0021141	0.0022281	0.0018817	0.0020878	0.0023633	0.0021076
6.5465	0.0013669	0.00154	0.0017061	0.0020822	0.0016104	0.0017958	0.0021218	0.0022428	0.0018849	0.0020933	0.0023782	0.0021147
6.5666	0.00137	0.001536	0.0017033	0.0020854	0.0016049	0.0017903	0.0021285	0.0022547	0.0018885	0.0020986	0.0023905	0.002119
6.5866	0.0013714	0.0015312	0.0016986	0.0020869	0.0015982	0.0017833	0.0021339	0.0022634	0.0018923	0.0021032	0.0023996	0.002121
6.6066	0.0013709	0.0015255	0.0016922	0.0020865	0.0015905	0.0017752	0.0021378	0.0022691	0.0018961	0.0021069	0.0024055	0.0021207
6.6266	0.0013687	0.0015192	0.0016844	0.0020841	0.0015818	0.0017659	0.0021399	0.0022716	0.0018998	0.0021094	0.0024081	0.0021186
6.6466	0.0013646	0.0015125	0.0016754	0.0020797	0.0015723	0.0017558	0.00214	0.0022713	0.0019032	0.0021105	0.0024074	0.0021149
6.6667	0.001359	0.0015056	0.0016654	0.0020733	0.0015624	0.0017451	0.0021379	0.0022685	0.0019061	0.0021099	0.0024036	0.0021101
6.6867	0.0013519	0.0014988	0.0016548	0.002065	0.0015522	0.001734	0.0021337	0.0022636	0.0019083	0.0021073	0.0023973	0.0021046
6.7067	0.0013436	0.0014923	0.0016439	0.0020548	0.0015422	0.0017226	0.0021272	0.002257	0.0019096	0.0021028	0.0023889	0.0020986
6.7267	0.0013344	0.0014864	0.0016331	0.002043	0.0015333	0.0017114	0.0021187	0.0022521	0.0019099	0.0020961	0.0023791	0.0020927
6.7467	0.0013247	0.0014813	0.0016226	0.0020299	0.0015254	0.0017006	0.0021082	0.0022484	0.001909	0.0020874	0.0023685	0.002087
6.7668	0.0013146	0.0014774	0.0016127	0.0020157	0.0015188	0.0016904	0.002096	0.0022468	0.001907	0.0020767	0.002358	0.0020819
6.7868	0.0013047	0.0014748	0.0016037	0.002001	0.0015139	0.0016811	0.0020823	0.0022471	0.0019037	0.0020644	0.0023483	0.0020776
6.8068	0.0012953	0.0014736	0.0015957	0.0019859	0.0015107	0.0016731	0.0020677	0.0022492	0.0018993	0.0020506	0.0023401	0.0020742
6.8268	0.0012868	0.0014739	0.0015889	0.0019712	0.0015093	0.0016664	0.0020524	0.0022527	0.0018939	0.0020358	0.0023341	0.002072
6.8468	0.0012795	0.0014758	0.0015834	0.0019571	0.0015099	0.0016615	0.002037	0.0022574	0.0018876	0.0020204	0.0023334	0.0020709
6.8669	0.0012737	0.0014792	0.0015793	0.0019441	0.0015123	0.0016583	0.0020218	0.0022627	0.0018807	0.0020049	0.0023395	0.0020711
6.8869	0.0012698	0.0014841	0.0015764	0.0019327	0.0015165	0.001657	0.0020075	0.0022682	0.0018734	0.0019899	0.0023509	0.0020725
6.9069	0.0012679	0.0014902	0.0015748	0.0019232	0.0015222	0.0016577	0.0019943	0.0022734	0.001866	0.0019759	0.0023666	0.002075
6.9269	0.001268	0.0014974	0.0015744	0.0019158	0.0015292	0.0016602	0.0019828	0.0022779	0.0018588	0.0019634	0.0023857	0.0020786
6.9469	0.0012704	0.0015054	0.0015751	0.0019109	0.0015374	0.0016645	0.0019732	0.0022812	0.0018521	0.001953	0.0024069	0.0020832
6.967	0.0012749	0.001514	0.0015767	0.0019084	0.0015463	0.0016705	0.0019658	0.0022831	0.0018462	0.001945	0.0024288	0.0020887
6.987	0.0012814	0.0015228	0.0015792	0.0019085	0.0015557	0.0016779	0.0019608	0.0022833	0.0018413	0.0019398	0.0024501	0.002095
7.007	0.0012897	0.0015318	0.0015823	0.0019108	0.0015653	0.0016866	0.0019583	0.0022817	0.0018377	0.0019375	0.0024698	0.0021019
7.027	0.0012996	0.0015405	0.001586	0.0019154	0.0015748	0.0016963	0.0019581	0.0022782	0.0018354	0.0019383	0.0024869	0.0021092
7.047	0.0013106	0.0015487	0.0015901	0.0019218	0.0015839	0.0017067	0.0019604	0.0022731	0.0018347	0.0019421	0.0025004	0.002117
7.0671	0.0013226	0.0015563	0.0015946	0.0019297	0.0015924	0.0017176	0.0019647	0.0022663	0.0018355	0.0019487	0.0025099	0.0021249
7.0871	0.0013349	0.001563	0.0015993	0.0019388	0.0016002	0.0017287	0.001971	0.0022584	0.0018379	0.0019579	0.002515	0.0021329
7.1071	0.0013471	0.0015688	0.0016041	0.0019486	0.001607	0.0017397	0.0019788	0.0022494	0.0018417	0.0019693	0.0025156	0.0021407
7.1271	0.0013592	0.0015735	0.0016091	0.0019587	0.0016127	0.0017504	0.0019877	0.00224	0.0018468	0.0019825	0.0025119	0.0021484
7.1471	0.0013707	0.0015771	0.0016139	0.0019688	0.0016173	0.0017606	0.0019975	0.0022304	0.0018531	0.0019968	0.0025041	0.0021557
7.1672	0.0013813	0.0015797	0.0016187	0.0019784	0.0016207	0.00177	0.0020077	0.0022212	0.0018601	0.0020119	0.0024929	0.0021626
7.1872	0.0013907	0.0015813	0.0016233	0.0019874	0.001623	0.0017784	0.0020179	0.0022126	0.0018678	0.0020271	0.0024788	0.0021688
7.2072	0.0013986	0.0015819	0.0016276	0.0019953	0.0016242	0.0017857	0.0020277	0.0022052	0.0018758	0.002042	0.0024626	0.0021744
7.2272	0.001405	0.0015817	0.0016315	0.0020021	0.0016243	0.0017916	0.0020369	0.0021992	0.0018837	0.0020561	0.0024453	0.0021793
7.2472	0.0014097	0.0015809	0.0016351	0.0020076	0.0016235	0.0017962	0.0020452	0.0021948	0.0018914	0.0020689	0.0024276	0.0021833
7.2673	0.0014126	0.0015797	0.0016382	0.0020117	0.0016218	0.0017992	0.0020523	0.0021922	0.0018984	0.0020802	0.0024104	0.0021865
7.2873	0.0014139	0.0015781	0.0016408	0.0020144	0.0016194	0.0018008	0.0020583	0.0021916	0.0019047	0.0020896	0.0023946	0.0021889
7.3073	0.0014136	0.0015764	0.0016429	0.0020157	0.0016166	0.0018009	0.0020629	0.0021928	0.0019099	0.0020971	0.0023807	0.0021905
7.3273	0.0014119	0.0015748	0.0016445	0.0020159	0.0016133	0.0017995	0.0020664	0.0021958	0.0019141	0.0021024	0.0023695	0.0021914
7.3473	0.001409	0.0015734	0.0016456	0.002015	0.0016099	0.0017969	0.0020686	0.0022004	0.0019169	0.0021056	0.0023612	0.0021917
7.3674	0.0014051	0.0015724	0.0016463	0.0020133	0.0016065	0.0017931	0.0020699	0.0022064	0.0019186	0.0021069	0.0023562	0.0021916
7.3874	0.0014004	0.0015719	0.0016466	0.002011	0.0016031	0.0017882	0.0020704	0.0022136	0.001919	0.0021062	0.0023545	0.0021914
7.4074	0.0013954	0.001572	0.0016467	0.0020084	0.0016	0.0017826	0.0020704	0.0022215	0.0019183	0.002104	0.0023561	0.0021912
7.4274	0.0013901	0.0015727	0.0016466	0.0020057	0.0015972	0.0017765	0.0020702	0.0022299	0.0019167	0.0021005	0.0023609	0.0021914
7.4474	0.0013848	0.0015741	0.0016466	0.0020033	0.0015949	0.00177	0.00207	0.0022385	0.0019143	0.002096	0.0023685	0.0021921
7.4675	0.0013797	0.0015761	0.0016466	0.0020013	0.001593	0.0017634	0.0020701	0.0022471	0.0019113	0.0020908	0.0023786	0.0021936
7.4875	0.001375	0.0015788	0.0016469	0.0020001	0.0015917	0.001757	0.0020707	0.0022554	0.0019082	0.0020854	0.0023907	0.0021962
7.5075	0.0013709	0.0015821	0.0016474	0.0019998	0.0015908	0.0017509	0.0020721	0.0022631	0.001905	0.0020801	0.0024044	0.0021998
7.5275	0.0013673	0.0015858	0.0016484	0.0020006	0.0015904	0.0017454	0.0020743	0.0022702	0.0019021	0.0020752	0.0024193	0.0022047
7.5475	0.0013644	0.00159	0.0016498	0.0020025	0.0015905	0.0017405	0.0020775	0.0022764	0.0018997	0.0020711	0.0024349	0.0022108
7.5676	0.0013622	0.0015943	0.0016516	0.0020056	0.0015909	0.0017364	0.0020816	0.0022817	0.001898	0.0020679	0.0024508	0.002218
7.5876	0.0013605	0.0015988	0.0016539	0.0020099	0.0015915	0.0017332	0.0020865	0.002286	0.0018971	0.0020658	0.0024666	0.0022261
7.6076	0.0013593	0.0016029	0.0016565	0.0020151	0.0015922	0.001731	0.0020921	0.0022893	0.0018971	0.0020648	0.0024819	0.002235
7.6276	0.0013586	0.0016067	0.0016594	0.0020211	0.0015929	0.0017297	0.0020982	0.0022917	0.0018978	0.002065	0.0024964	0.0022442
7.6476	0.0013581	0.0016102	0.0016624	0.0020278	0.0015936	0.0017293	0.0021045	0.002293	0.0018994	0.0020663	0.0025097	0.0022536
7.6677	0.0013578	0.0016129	0.0016654	0.0020347	0.001594	0.0017299	0.0021107	0.0022935	0.0019015	0.0020685	0.0025216	0.0022628
7.6877	0.0013575	0.0016148	0.0016683	0.0020416	0.0015942	0.0017312	0.0021165	0.0022932	0.001904	0.0020713	0.0025317	0.0022715
7.7077	0.0013572	0.0016157	0.0016709	0.0020483	0.001594	0.0017333	0.0021217	0.0022921	0.0019065	0.0020745	0.0025399	0.0022793
7.7277	0.0013567	0.0016155	0.0016731	0.0020544	0.0015934	0.0017359	0.0021258	0.0022904	0.0019089	0.0020778	0.0025458	0.0022859
7.7477	0.001356	0.0016141	0.0016748	0.0020596	0.0015922	0.001739	0.0021287	0.0022881	0.0019108	0.0020808	0.0025494	0.0022911
7.7678	0.0013551	0.0016115	0.0016758	0.0020636	0.0015905	0.0017425	0.0021302	0.0022852	0.0019119	0.0020834	0.0025505	0.0022946
7.7878	0.0013538	0.0016077	0.0016761	0.0020664	0.0015883	0.0017462	0.0021301	0.0022819	0.001912	0.0020853	0.0025489	0.0022962
7.8078	0.0013523	0.0016027	0.0016757	0.0020677	0.0015855	0.0017499	0.0021283	0.0022781	0.0019109	0.0020862	0.0025448	0.0022957
7.8278	0.0013506	0.0015968	0.0016746	0.0020674	0.0015822	0.0017536	0.0021249	0.0022739	0.0019085	0.002086	0.0025381	0.0022931
7.8478	0.0013486	0.00159	0.0016728	0.0020656	0.0015783	0.0017571	0.0021199	0.0022692	0.0019047	0.0020847	0.0025289	0.0022883
7.8679	0.0013465	0.0015826	0.0016703	0.0020623	0.0015741	0.0017604	0.0021135	0.002264	0.0018996	0.0020823	0.0025174	0.0022812
7.8879	0.0013443	0.0015748	0.0016674	0.0020576	0.0015694	0.0017634	0.0021058	0.0022583	0.0018933	0.0020788	0.0025036	0.0022721
7.9079	0.0013421	0.0015669	0.0016639	0.0020516	0.0015645	0.001766	0.0020973	0.002252	0.001886	0.0020744	0.0024879	0.0022612
7.9279	0.0013399	0.0015591	0.0016602	0.0020447	0.0015593	0.0017681	0.0020881	0.0022452	0.0018782	0.0020692	0.0024705	0.0022486
7.9479	0.0013378	0.0015517	0.0016563	0.0020371	0.0015542	0.0017695	0.0020787	0.0022378	0.00187	0.0020637	0.0024517	0.0022348
7.968	0.0013359	0.001545	0.0016523	0.0020291	0.0015492	0.0017703	0.0020694	0.0022298	0.0018619	0.0020579	0.0024318	0.0022202
7.988	0.0013342	0.0015392	0.0016484	0.0020209	0.0015445	0.0017705	0.0020606	0.0022213	0.0018544	0.0020522	0.0024114	0.0022053
8.008	0.0013328	0.0015345	0.0016447	0.0020129	0.0015402	0.0017699	0.0020525	0.0022122	0.0018477	0.0020469	0.0023908	0.0021907
8.028	0.0013317	0.0015311	0.0016413	0.0020053	0.0015366	0.0017687	0.0020455	0.0022028	0.0018424	0.0020422	0.0023704	0.0021769
8.048	0.0013309	0.001529	0.0016382	0.0019984	0.0015337	0.001767	0.0020397	0.002193	0.0018386	0.0020383	0.0023507	0.0021647
8.0681	0.0013304	0.0015283	0.0016356	0.0019924	0.0015318	0.0017647	0.0020352	0.0021832	0.0018366	0.0020353	0.0023323	0.0021546
8.0881	0.0013304	0.0015291	0.0016335	0.0019872	0.0015309	0.001762	0.0020322	0.0021735	0.0018364	0.0020332	0.0023155	0.002147
8.1081	0.0013307	0.0015311	0.0016319	0.0019828	0.0015312	0.0017589	0.0020304	0.0021641	0.001838	0.002032	0.002301	0.0021424
8.1281	0.0013313	0.0015342	0.0016309	0.0019792	0.0015326	0.0017555	0.0020297	0.0021554	0.0018413	0.0020317	0.0022891	0.0021411
8.1481	0.0013323	0.0015384	0.0016304	0.0019762	0.0015353	0.001752	0.0020301	0.0021478	0.001846	0.0020319	0.0022802	0.002143
8.1682	0.0013335	0.0015433	0.0016304	0.0019739	0.001539	0.0017485	0.0020311	0.0021414	0.0018519	0.0020326	0.0022747	0.002148
8.1882	0.0013351	0.0015487	0.0016308	0.001972	0.0015438	0.0017449	0.0020325	0.0021368	0.0018585	0.0020335	0.0022729	0.002156
8.2082	0.0013368	0.0015544	0.0016317	0.0019704	0.0015495	0.0017414	0.002034	0.0021342	0.0018655	0.0020344	0.0022748	0.0021663
8.2282	0.0013387	0.0015601	0.001633	0.001969	0.0015559	0.0017381	0.0020354	0.002134	0.0018724	0.002035	0.0022805	0.0021784
8.2482	0.0013407	0.0015656	0.0016347	0.0019676	0.0015628	0.0017349	0.0020365	0.0021364	0.001879	0.0020351	0.00229	0.0021915
8.2683	0.0013427	0.0015706	0.0016366	0.0019663	0.00157	0.001732	0.0020371	0.0021416	0.0018848	0.0020347	0.002303	0.0022049
8.2883	0.0013447	0.001575	0.0016387	0.001965	0.0015771	0.0017293	0.002037	0.0021497	0.0018896	0.0020336	0.0023193	0.0022177
8.3083	0.0013465	0.0015786	0.0016411	0.0019636	0.001584	0.0017268	0.0020363	0.0021607	0.0018932	0.0020319	0.0023385	0.0022292
8.3283	0.0013482	0.0015814	0.0016437	0.0019621	0.0015904	0.0017245	0.002035	0.0021745	0.0018956	0.0020296	0.0023601	0.0022388
8.3483	0.0013496	0.0015832	0.0016464	0.0019607	0.0015961	0.0017225	0.0020334	0.002191	0.0018968	0.0020269	0.0023836	0.0022493
8.3684	0.0013507	0.0015841	0.0016492	0.0019594	0.0016008	0.0017207	0.0020315	0.0022097	0.0018969	0.002024	0.0024085	0.0022582
8.3884	0.0013514	0.001584	0.0016523	0.0019583	0.0016044	0.0017192	0.0020296	0.0022302	0.0018961	0.0020212	0.002434	0.0022681
8.4084	0.0013516	0.0015831	0.0016554	0.0019576	0.0016067	0.001718	0.0020281	0.0022521	0.0018947	0.0020188	0.0024597	0.0022788
8.4284	0.0013513	0.0015813	0.0016587	0.0019575	0.0016076	0.0017171	0.0020273	0.0022748	0.0018931	0.0020171	0.0024849	0.0022898
8.4484	0.0013506	0.0015789	0.0016623	0.0019582	0.0016071	0.0017166	0.0020275	0.0022976	0.0018916	0.0020165	0.0025091	0.0023005
8.4685	0.0013493	0.0015759	0.001666	0.0019597	0.0016052	0.0017165	0.0020289	0.00232	0.0018906	0.0020172	0.0025318	0.0023105
8.4885	0.0013475	0.0015725	0.00167	0.0019622	0.001602	0.001717	0.0020318	0.0023413	0.0018905	0.0020195	0.0025525	0.0023191
8.5085	0.0013453	0.0015688	0.0016743	0.0019659	0.0015977	0.0017181	0.0020364	0.002361	0.0018917	0.0020236	0.0025707	0.0023259
8.5285	0.0013427	0.001565	0.0016789	0.0019706	0.0015924	0.0017199	0.0020428	0.0023784	0.0018943	0.0020296	0.0025862	0.0023303
8.5485	0.0013397	0.0015612	0.0016838	0.0019766	0.0015863	0.0017224	0.0020509	0.002393	0.0018987	0.0020375	0.0025985	0.0023319
8.5686	0.0013365	0.0015576	0.001689	0.0019835	0.0015797	0.0017258	0.0020607	0.0024045	0.0019048	0.0020472	0.0026075	0.0023307
8.5886	0.0013332	0.0015544	0.0016946	0.0019915	0.0015728	0.00173	0.0020719	0.0024125	0.0019127	0.0020586	0.0026128	0.0023263
8.6086	0.0013299	0.0015516	0.0017005	0.0020003	0.001566	0.0017352	0.0020842	0.0024168	0.0019222	0.0020713	0.0026145	0.002319
8.6286	0.0013269	0.0015495	0.0017066	0.0020096	0.0015594	0.0017412	0.0020973	0.0024173	0.0019331	0.0020851	0.0026124	0.0023089
8.6486	0.0013242	0.0015479	0.0017131	0.0020192	0.0015534	0.0017481	0.0021108	0.0024141	0.0019452	0.0020997	0.0026067	0.0022964
8.6687	0.001322	0.0015472	0.0017198	0.002029	0.0015483	0.0017558	0.0021242	0.0024074	0.001958	0.0021145	0.0025976	0.002282
8.6887	0.0013206	0.0015472	0.0017266	0.0020384	0.0015443	0.0017643	0.0021371	0.0023974	0.0019712	0.0021291	0.0025853	0.0022664
8.7087	0.00132	0.001548	0.0017336	0.0020474	0.0015415	0.0017733	0.0021491	0.0023846	0.0019843	0.0021432	0.0025704	0.0022503
8.7287	0.0013204	0.0015497	0.0017407	0.0020556	0.0015403	0.0017829	0.0021598	0.0023694	0.001997	0.0021564	0.0025531	0.0022345
8.7487	0.0013219	0.0015522	0.0017477	0.0020628	0.0015406	0.0017927	0.002169	0.0023525	0.0020089	0.0021682	0.0025342	0.0022199
8.7688	0.0013246	0.0015555	0.0017546	0.0020688	0.0015425	0.0018026	0.0021763	0.0023343	0.0020196	0.0021783	0.0025142	0.0022073
8.7888	0.0013285	0.0015596	0.0017613	0.0020733	0.001546	0.0018124	0.0021815	0.0023156	0.0020288	0.0021866	0.0024937	0.0021974
8.8088	0.0013335	0.0015644	0.0017677	0.0020764	0.0015511	0.0018219	0.0021847	0.0022971	0.0020364	0.0021929	0.0024734	0.0021908
8.8288	0.0013397	0.0015698	0.0017737	0.002078	0.0015576	0.0018309	0.0021857	0.0022794	0.0020421	0.0021969	0.0024539	0.0021881
8.8488	0.0013468	0.0015758	0.0017791	0.0020781	0.0015653	0.0018393	0.0021847	0.0022631	0.0020459	0.0021986	0.002436	0.0021893
8.8689	0.0013549	0.0015821	0.001784	0.0020767	0.001574	0.0018467	0.0021817	0.002249	0.0020477	0.0021982	0.0024202	0.0021947
8.8889	0.0013635	0.0015887	0.0017882	0.0020741	0.0015834	0.0018531	0.0021771	0.0022374	0.0020476	0.0021956	0.0024072	0.0022039
8.9089	0.0013726	0.0015954	0.0017918	0.0020703	0.0015932	0.0018585	0.002171	0.0022288	0.0020455	0.0021911	0.0023973	0.0022167
8.9289	0.001382	0.0016022	0.0017946	0.0020657	0.0016031	0.0018626	0.0021638	0.0022235	0.0020418	0.0021848	0.002391	0.0022324
8.9489	0.0013913	0.0016087	0.0017968	0.0020605	0.0016128	0.0018654	0.0021558	0.0022217	0.0020365	0.002177	0.0023885	0.0022504
8.969	0.0014003	0.001615	0.0017983	0.002055	0.001622	0.0018669	0.0021475	0.0022233	0.0020299	0.0021681	0.00239	0.00227
8.989	0.0014088	0.0016208	0.0017993	0.0020494	0.0016304	0.0018672	0.0021393	0.0022283	0.0020222	0.0021585	0.0023955	0.0022905
9.009	0.0014167	0.0016262	0.0017997	0.0020441	0.0016378	0.0018662	0.0021314	0.0022364	0.0020137	0.0021484	0.0024048	0.002311
9.029	0.0014236	0.0016309	0.0017996	0.0020393	0.001644	0.001864	0.0021243	0.0022474	0.0020047	0.0021382	0.0024177	0.002331
9.049	0.0014294	0.001635	0.0017992	0.0020353	0.0016489	0.0018608	0.0021184	0.0022608	0.0019956	0.0021285	0.0024337	0.0023497
9.0691	0.0014341	0.0016383	0.0017986	0.0020322	0.0016524	0.0018567	0.0021138	0.0022761	0.0019866	0.0021195	0.0024525	0.0023668
9.0891	0.0014373	0.0016409	0.0017977	0.0020302	0.0016544	0.0018518	0.0021108	0.0022929	0.0019781	0.0021116	0.0024733	0.0023818
9.1091	0.0014391	0.0016428	0.0017967	0.0020293	0.0016551	0.0018464	0.0021096	0.0023105	0.0019702	0.002105	0.0024957	0.0023944
9.1291	0.0014395	0.0016438	0.0017955	0.0020297	0.0016545	0.0018405	0.0021101	0.0023285	0.0019633	0.0021001	0.0025189	0.0024045
9.1491	0.0014383	0.0016441	0.0017944	0.0020312	0.0016527	0.0018345	0.0021125	0.0023462	0.0019577	0.002097	0.0025422	0.002412
9.1692	0.0014357	0.0016437	0.0017931	0.0020339	0.00165	0.0018284	0.0021166	0.0023631	0.0019533	0.0020959	0.0025649	0.0024169
9.1892	0.0014317	0.0016426	0.0017918	0.0020374	0.0016466	0.0018225	0.0021222	0.0023789	0.0019505	0.0020968	0.0025865	0.0024195
9.2092	0.0014264	0.0016408	0.0017905	0.0020418	0.0016426	0.001817	0.0021292	0.0023929	0.0019493	0.0020996	0.0026064	0.0024197
9.2292	0.00142	0.0016383	0.0017892	0.0020466	0.0016385	0.001812	0.0021372	0.002405	0.0019496	0.0021043	0.0026238	0.0024179
9.2492	0.0014126	0.0016353	0.0017879	0.0020518	0.0016343	0.0018077	0.0021461	0.0024147	0.0019515	0.0021107	0.0026385	0.0024142
9.2693	0.0014046	0.0016318	0.0017865	0.002057	0.0016303	0.0018042	0.0021554	0.0024219	0.0019549	0.0021186	0.00265	0.0024089
9.2893	0.0013961	0.0016279	0.0017852	0.002062	0.0016267	0.0018015	0.0021649	0.0024262	0.0019596	0.0021278	0.0026579	0.0024023
9.3093	0.0013873	0.0016237	0.0017838	0.0020666	0.0016237	0.0017998	0.0021742	0.0024278	0.0019656	0.002138	0.0026621	0.0023945
9.3293	0.0013785	0.0016193	0.0017824	0.0020706	0.0016213	0.001799	0.0021831	0.0024264	0.0019725	0.0021488	0.0026623	0.0023859
9.3493	0.0013698	0.0016149	0.001781	0.0020737	0.0016196	0.0017992	0.0021912	0.0024221	0.0019801	0.0021599	0.0026587	0.0023764
9.3694	0.0013616	0.0016105	0.0017796	0.0020758	0.0016187	0.0018003	0.0021984	0.002415	0.0019883	0.0021711	0.0026513	0.0023664
9.3894	0.001354	0.0016064	0.0017782	0.0020769	0.0016184	0.0018024	0.0022045	0.0024052	0.0019967	0.0021821	0.0026402	0.002356
9.4094	0.0013471	0.0016025	0.0017769	0.0020769	0.0016186	0.0018052	0.0022093	0.002393	0.0020051	0.0021924	0.0026258	0.0023453
9.4294	0.001341	0.0015991	0.0017756	0.0020758	0.0016194	0.0018088	0.0022127	0.0023786	0.0020133	0.002202	0.0026085	0.0023344
9.4494	0.0013358	0.0015961	0.0017744	0.0020736	0.0016204	0.001813	0.0022146	0.0023623	0.0020209	0.0022104	0.0025887	0.0023234
9.4695	0.0013316	0.0015936	0.0017733	0.0020705	0.0016215	0.0018177	0.0022151	0.0023445	0.0020278	0.0022176	0.0025669	0.0023126
9.4895	0.0013284	0.0015916	0.0017725	0.0020665	0.0016226	0.0018228	0.0022142	0.0023255	0.0020337	0.0022233	0.0025438	0.0023019
9.5095	0.0013261	0.00159	0.0017718	0.0020617	0.0016234	0.001828	0.0022119	0.0023058	0.0020385	0.0022274	0.0025201	0.0022917
9.5295	0.0013247	0.0015887	0.0017715	0.0020563	0.0016237	0.0018333	0.0022084	0.0022858	0.0020419	0.0022297	0.0024963	0.002282
9.5495	0.0013241	0.0015877	0.0017714	0.0020505	0.0016235	0.0018385	0.0022037	0.0022661	0.0020438	0.0022301	0.0024732	0.002273
9.5696	0.0013243	0.0015869	0.0017717	0.0020444	0.0016226	0.0018435	0.0021979	0.0022471	0.0020442	0.0022286	0.0024515	0.0022651
9.5896	0.0013253	0.0015862	0.0017723	0.002038	0.0016211	0.001848	0.0021913	0.0022293	0.0020429	0.0022251	0.0024316	0.0022583
9.6096	0.001327	0.0015854	0.0017734	0.0020316	0.0016188	0.0018521	0.002184	0.0022132	0.00204	0.0022196	0.002414	0.002253
9.6296	0.0013293	0.0015845	0.0017748	0.0020252	0.0016158	0.0018556	0.0021761	0.0021992	0.0020354	0.0022123	0.0023993	0.0022494
9.6496	0.0013323	0.0015833	0.0017767	0.0020189	0.0016123	0.0018585	0.0021679	0.0021877	0.0020294	0.0022032	0.0023876	0.0022476
9.6697	0.001336	0.001582	0.0017789	0.0020129	0.0016084	0.0018607	0.0021596	0.0021791	0.002022	0.0021926	0.0023791	0.0022478
9.6897	0.0013404	0.0015805	0.0017815	0.0020072	0.0016044	0.0018623	0.0021514	0.0021736	0.0020134	0.0021806	0.0023738	0.0022501
9.7097	0.0013454	0.0015788	0.0017845	0.0020019	0.0016004	0.0018632	0.0021436	0.0021715	0.002004	0.0021675	0.0023718	0.0022545
9.7297	0.0013512	0.0015771	0.0017879	0.0019972	0.0015967	0.0018636	0.0021363	0.0021729	0.0019939	0.0021538	0.0023728	0.0022609
9.7497	0.0013577	0.0015754	0.0017917	0.0019932	0.0015936	0.0018636	0.0021299	0.0021776	0.0019836	0.0021398	0.0023766	0.0022693
9.7698	0.001365	0.0015739	0.0017959	0.0019899	0.0015914	0.0018632	0.0021246	0.0021858	0.0019735	0.002126	0.0023831	0.0022795
9.7898	0.0013731	0.0015729	0.0018005	0.0019874	0.0015902	0.0018627	0.0021206	0.0021972	0.001964	0.0021128	0.002392	0.0022912
9.8098	0.0013818	0.0015725	0.0018055	0.001986	0.0015903	0.0018622	0.0021183	0.0022115	0.0019554	0.0021008	0.002403	0.0023042
9.8298	0.0013912	0.0015728	0.001811	0.0019856	0.0015919	0.001862	0.0021177	0.0022285	0.0019482	0.0020904	0.002416	0.0023184
9.8498	0.0014011	0.0015741	0.001817	0.0019864	0.001595	0.0018622	0.0021192	0.0022477	0.0019428	0.002082	0.0024307	0.0023334
9.8699	0.0014113	0.0015766	0.0018236	0.0019885	0.0015996	0.0018629	0.0021227	0.0022689	0.0019396	0.0020762	0.002447	0.0023489
9.8899	0.0014217	0.0015803	0.0018307	0.001992	0.0016058	0.0018644	0.0021283	0.0022915	0.0019387	0.0020733	0.0024649	0.0023649
9.9099	0.001432	0.0015854	0.0018385	0.0019969	0.0016134	0.0018668	0.0021361	0.002315	0.0019405	0.0020735	0.0024841	0.002381
9.9299	0.0014421	0.0015918	0.0018468	0.0020032	0.0016222	0.0018702	0.002146	0.0023391	0.001945	0.0020769	0.0025047	0.0023972
9.9499	0.0014517	0.0015995	0.0018556	0.0020109	0.001632	0.0018746	0.0021578	0.0023633	0.0019522	0.0020836	0.0025265	0.0024133
9.97	0.0014604	0.0016085	0.001865	0.0020201	0.0016426	0.00188	0.0021713	0.002387	0.0019621	0.0020935	0.0025493	0.0024291
9.99	0.0014682	0.0016185	0.0018747	0.0020305	0.0016537	0.0018866	0.0021863	0.00241	0.0019744	0.0021064	0.002573	0.0024446
10.01	0.0014747	0.0016294	0.0018846	0.0020422	0.0016649	0.001894	0.0022025	0.0024319	0.0019889	0.0021221	0.0025973	0.0024598
10.03	0.0014797	0.0016409	0.0018946	0.0020548	0.0016759	0.0019024	0.0022196	0.0024522	0.0020053	0.00214	0.0026219	0.0024745
10.05	0.0014832	0.0016528	0.0019045	0.0020682	0.0016865	0.0019114	0.0022372	0.0024707	0.0020231	0.0021598	0.0026463	0.0024887
10.07	0.0014849	0.0016646	0.0019139	0.0020821	0.0016964	0.001921	0.0022548	0.0024871	0.0020419	0.0021808	0.0026702	0.0025024
10.09	0.0014849	0.0016761	0.0019227	0.0020962	0.0017053	0.0019308	0.0022722	0.0025012	0.0020612	0.0022026	0.002693	0.0025153
10.11	0.0014831	0.0016869	0.0019305	0.00211	0.0017131	0.0019408	0.0022888	0.0025129	0.0020805	0.0022245	0.0027142	0.0025275
10.13	0.0014796	0.0016969	0.0019371	0.0021233	0.0017195	0.0019505	0.0023044	0.002522	0.0020994	0.0022459	0.0027331	0.0025388
10.15	0.0014745	0.0017055	0.0019423	0.0021357	0.0017245	0.0019598	0.0023186	0.0025284	0.0021173	0.0022663	0.0027493	0.0025491
10.17	0.0014679	0.0017127	0.0019457	0.0021467	0.001728	0.0019684	0.0023309	0.0025322	0.002134	0.0022852	0.0027621	0.0025582
10.19	0.00146	0.0017182	0.0019473	0.002156	0.0017299	0.0019762	0.0023412	0.0025333	0.0021491	0.002302	0.0027712	0.0025661
10.21	0.0014511	0.0017217	0.0019469	0.0021633	0.0017304	0.0019829	0.002349	0.0025319	0.0021622	0.0023163	0.0027761	0.0025726
10.23	0.0014413	0.0017234	0.0019445	0.0021683	0.0017294	0.0019883	0.0023543	0.0025279	0.002173	0.0023278	0.0027765	0.0025776
10.25	0.001431	0.0017229	0.00194	0.0021709	0.001727	0.0019925	0.0023568	0.0025217	0.0021815	0.0023363	0.0027724	0.0025809
10.27	0.0014204	0.0017204	0.0019337	0.0021708	0.0017234	0.0019952	0.0023564	0.0025133	0.0021875	0.0023415	0.0027637	0.0025826
10.29	0.0014098	0.0017159	0.0019257	0.0021679	0.0017186	0.0019965	0.002353	0.002503	0.0021909	0.0023434	0.0027506	0.0025826
10.31	0.0013993	0.0017095	0.0019163	0.0021624	0.0017129	0.0019963	0.0023468	0.0024911	0.0021917	0.0023419	0.0027334	0.0025808
10.33	0.0013891	0.0017013	0.0019058	0.0021541	0.0017064	0.0019948	0.0023377	0.0024778	0.0021898	0.0023372	0.0027128	0.0025772
10.35	0.0013795	0.0016915	0.0018945	0.0021434	0.0016993	0.001992	0.002326	0.0024634	0.0021854	0.0023293	0.0026893	0.0025719
10.37	0.0013705	0.0016804	0.0018831	0.0021304	0.0016917	0.0019881	0.0023118	0.0024483	0.0021786	0.0023185	0.0026638	0.0025648
10.39	0.0013623	0.0016681	0.0018718	0.0021154	0.0016838	0.0019832	0.0022955	0.0024327	0.0021695	0.002305	0.0026371	0.0025561
10.41	0.0013548	0.0016549	0.0018612	0.0020987	0.0016758	0.0019775	0.0022774	0.002417	0.0021584	0.0022894	0.0026103	0.0025459
10.43	0.0013482	0.0016412	0.0018516	0.0020808	0.0016677	0.0019713	0.0022579	0.0024015	0.0021454	0.0022718	0.0025843	0.0025343
10.45	0.0013423	0.0016272	0.0018435	0.0020621	0.0016596	0.0019648	0.0022376	0.0023864	0.0021307	0.0022528	0.0025599	0.0025214
10.47	0.0013372	0.0016132	0.0018372	0.002043	0.0016518	0.0019582	0.0022167	0.0023719	0.0021148	0.0022329	0.0025381	0.0025074
10.49	0.0013329	0.0015995	0.0018328	0.0020241	0.0016442	0.0019517	0.002196	0.0023584	0.0020979	0.0022124	0.0025194	0.0024926
10.511	0.0013294	0.0015863	0.0018305	0.0020059	0.001637	0.0019455	0.0021757	0.0023458	0.0020803	0.002192	0.0025042	0.0024773
10.531	0.0013266	0.001574	0.0018301	0.0019888	0.0016302	0.0019398	0.0021565	0.0023346	0.0020625	0.0021721	0.0024929	0.0024618
10.551	0.0013247	0.0015628	0.0018316	0.0019734	0.0016239	0.0019348	0.0021387	0.0023247	0.0020448	0.0021531	0.0024855	0.0024464
10.571	0.0013236	0.0015529	0.0018347	0.0019599	0.0016181	0.0019305	0.0021228	0.0023163	0.0020277	0.0021356	0.0024818	0.0024316
10.591	0.0013235	0.0015445	0.0018391	0.0019488	0.0016131	0.0019271	0.0021091	0.0023096	0.0020116	0.00212	0.0024814	0.0024178
10.611	0.0013246	0.0015376	0.0018444	0.0019404	0.0016088	0.0019247	0.002098	0.0023046	0.0019969	0.0021066	0.0024838	0.0024055
10.631	0.0013268	0.0015326	0.0018502	0.0019348	0.0016054	0.0019232	0.0020897	0.0023016	0.001984	0.0020959	0.0024885	0.0023952
10.651	0.0013305	0.0015294	0.0018562	0.0019323	0.0016029	0.0019227	0.0020845	0.0023006	0.0019734	0.0020883	0.0024949	0.0023872
10.671	0.0013356	0.001528	0.0018619	0.0019328	0.0016014	0.0019231	0.0020825	0.0023017	0.0019655	0.0020838	0.0025024	0.0023819
10.691	0.0013424	0.0015286	0.0018672	0.0019362	0.0016012	0.0019245	0.0020838	0.002305	0.0019604	0.0020829	0.0025105	0.0023795
10.711	0.0013508	0.0015311	0.0018719	0.0019426	0.0016021	0.0019266	0.0020885	0.0023105	0.0019586	0.0020856	0.0025189	0.0023803
10.731	0.0013608	0.0015355	0.0018758	0.0019515	0.0016044	0.0019296	0.0020965	0.0023183	0.0019602	0.0020919	0.0025273	0.0023843
10.751	0.0013724	0.0015417	0.0018789	0.0019627	0.001608	0.0019332	0.0021078	0.0023284	0.0019654	0.0021018	0.0025356	0.0023913
10.771	0.0013854	0.0015497	0.0018813	0.0019759	0.001613	0.0019373	0.0021221	0.0023406	0.001974	0.0021152	0.0025438	0.0024012
10.791	0.0013995	0.0015592	0.0018832	0.0019908	0.0016194	0.001942	0.0021394	0.0023548	0.0019861	0.0021318	0.0025522	0.0024137
10.811	0.0014145	0.0015702	0.0018847	0.0020068	0.001627	0.0019471	0.0021592	0.0023708	0.0020014	0.0021513	0.0025611	0.0024281
10.831	0.00143	0.0015825	0.0018862	0.0020236	0.0016359	0.0019525	0.0021812	0.0023884	0.0020198	0.0021735	0.0025708	0.0024441
10.851	0.0014457	0.0015959	0.0018878	0.0020408	0.0016458	0.0019582	0.0022051	0.0024073	0.0020407	0.0021977	0.0025816	0.002461
10.871	0.0014612	0.0016102	0.00189	0.0020579	0.0016567	0.0019643	0.0022304	0.0024271	0.0020638	0.0022235	0.002594	0.0024782
10.891	0.0014761	0.0016252	0.0018929	0.0020747	0.0016682	0.0019707	0.0022565	0.0024473	0.0020886	0.0022505	0.0026082	0.0024951
10.911	0.00149	0.0016407	0.0018967	0.0020908	0.0016803	0.0019774	0.0022831	0.0024676	0.0021146	0.002278	0.0026244	0.0025112
10.931	0.0015027	0.0016565	0.0019016	0.0021058	0.0016927	0.0019846	0.0023095	0.0024874	0.0021412	0.0023056	0.0026425	0.0025261
10.951	0.0015139	0.0016723	0.0019077	0.0021195	0.0017052	0.0019922	0.0023352	0.0025063	0.0021679	0.0023327	0.0026624	0.0025394
10.971	0.0015234	0.001688	0.001915	0.0021318	0.0017175	0.0020004	0.0023599	0.0025238	0.0021942	0.0023588	0.0026836	0.0025508
10.991	0.001531	0.0017033	0.0019235	0.0021424	0.0017294	0.0020091	0.002383	0.0025394	0.0022195	0.0023834	0.0027058	0.0025602
11.011	0.0015366	0.001718	0.0019331	0.0021513	0.0017409	0.0020184	0.0024039	0.0025529	0.0022435	0.0024062	0.0027281	0.0025675
11.031	0.0015402	0.0017319	0.0019435	0.0021583	0.0017515	0.0020282	0.0024223	0.0025639	0.0022657	0.0024268	0.00275	0.0025729
11.051	0.0015418	0.0017447	0.0019546	0.0021635	0.0017612	0.0020386	0.0024378	0.0025722	0.0022857	0.0024448	0.0027706	0.0025765
11.071	0.0015415	0.0017563	0.001966	0.0021669	0.0017698	0.0020493	0.0024501	0.0025775	0.0023034	0.0024601	0.0027891	0.0025785
11.091	0.0015395	0.0017664	0.0019775	0.0021684	0.0017771	0.0020603	0.002459	0.00258	0.0023184	0.0024724	0.0028049	0.0025794
11.111	0.0015358	0.0017749	0.0019887	0.0021683	0.0017829	0.0020714	0.0024644	0.0025796	0.0023306	0.0024817	0.0028174	0.0025796
11.131	0.0015308	0.0017815	0.0019993	0.0021665	0.0017872	0.0020823	0.0024663	0.0025765	0.0023397	0.0024878	0.0028261	0.0025794
11.151	0.0015245	0.0017862	0.0020091	0.0021632	0.0017897	0.0020927	0.0024647	0.0025709	0.0023459	0.0024907	0.0028307	0.0025794
11.171	0.0015173	0.0017888	0.0020177	0.0021585	0.0017904	0.0021025	0.0024599	0.0025631	0.0023488	0.0024904	0.0028311	0.00258
11.191	0.0015094	0.0017892	0.002025	0.0021526	0.0017892	0.0021111	0.0024519	0.0025536	0.0023487	0.0024871	0.0028274	0.0025814
11.211	0.0015009	0.0017873	0.0020308	0.0021455	0.0017862	0.0021183	0.0024412	0.0025427	0.0023454	0.0024809	0.0028199	0.0025839
11.231	0.0014921	0.0017831	0.0020348	0.0021375	0.0017812	0.0021238	0.0024279	0.0025311	0.0023391	0.0024718	0.0028091	0.0025878
11.251	0.0014832	0.0017768	0.002037	0.0021286	0.0017745	0.0021272	0.0024124	0.0025191	0.0023298	0.0024602	0.0027955	0.0025928
11.271	0.0014742	0.0017683	0.0020375	0.002119	0.001766	0.0021283	0.0023953	0.0025074	0.0023177	0.0024462	0.00278	0.0025989
11.291	0.0014654	0.001758	0.0020361	0.0021088	0.0017559	0.0021269	0.0023767	0.0024963	0.0023034	0.0024301	0.0027634	0.0026058
11.311	0.0014567	0.001746	0.0020329	0.002098	0.0017443	0.0021228	0.0023573	0.0024863	0.0022871	0.0024123	0.0027465	0.002613
11.331	0.0014483	0.0017326	0.002028	0.0020869	0.0017316	0.0021161	0.0023375	0.0024778	0.0022692	0.0023929	0.0027302	0.00262
11.351	0.0014401	0.0017181	0.0020216	0.0020756	0.0017179	0.0021068	0.0023176	0.0024709	0.0022498	0.0023725	0.0027152	0.0026264
11.371	0.0014323	0.0017029	0.0020139	0.0020641	0.0017035	0.0020952	0.0022982	0.002466	0.0022294	0.0023513	0.0027023	0.0026315
11.391	0.0014247	0.0016875	0.0020049	0.0020527	0.0016887	0.0020814	0.0022796	0.002463	0.0022082	0.0023299	0.002692	0.0026349
11.411	0.0014176	0.0016721	0.0019949	0.0020414	0.0016738	0.0020659	0.0022622	0.002462	0.0021867	0.0023086	0.0026844	0.0026361
11.431	0.0014109	0.0016573	0.0019841	0.0020305	0.0016591	0.0020491	0.0022465	0.0024629	0.0021651	0.002288	0.0026797	0.002635
11.451	0.0014049	0.0016433	0.0019727	0.0020202	0.001645	0.0020315	0.0022328	0.0024655	0.002144	0.0022685	0.0026778	0.0026313
11.471	0.0013995	0.0016306	0.0019611	0.0020107	0.0016317	0.0020139	0.0022213	0.0024696	0.0021239	0.0022506	0.0026785	0.0026252
11.491	0.0013952	0.0016195	0.0019493	0.0020022	0.0016195	0.0019966	0.0022123	0.002475	0.0021051	0.0022349	0.0026813	0.0026168
11.512	0.0013919	0.0016101	0.0019378	0.0019949	0.0016086	0.0019804	0.002206	0.0024814	0.0020882	0.0022218	0.0026856	0.0026067
11.532	0.00139	0.0016026	0.0019267	0.001989	0.0015994	0.0019658	0.0022027	0.0024885	0.0020736	0.0022118	0.0026909	0.0025955
11.552	0.0013895	0.0015971	0.0019165	0.0019847	0.0015919	0.0019534	0.0022023	0.0024961	0.0020617	0.0022053	0.0026966	0.002584
11.572	0.0013908	0.0015936	0.0019073	0.0019821	0.0015863	0.0019435	0.0022048	0.002504	0.0020528	0.0022026	0.0027022	0.002573
11.592	0.0013938	0.001592	0.0018991	0.0019814	0.0015827	0.0019364	0.0022103	0.0025118	0.0020473	0.0022039	0.0027073	0.0025633
11.612	0.0013985	0.0015923	0.0018923	0.0019827	0.0015811	0.0019325	0.0022183	0.0025194	0.0020453	0.0022093	0.0027115	0.0025559
11.632	0.0014049	0.0015942	0.0018868	0.0019858	0.0015814	0.0019319	0.0022287	0.0025267	0.0020469	0.0022187	0.0027146	0.0025515
11.652	0.0014127	0.0015974	0.0018827	0.0019908	0.0015837	0.0019344	0.002241	0.0025336	0.002052	0.0022319	0.0027166	0.0025507
11.672	0.0014216	0.0016018	0.0018802	0.0019975	0.0015878	0.00194	0.0022546	0.0025399	0.0020605	0.0022485	0.0027175	0.0025537
11.692	0.0014313	0.0016071	0.0018792	0.0020057	0.0015934	0.0019485	0.0022691	0.0025456	0.0020722	0.002268	0.0027176	0.0025605
11.712	0.0014414	0.0016129	0.0018797	0.002015	0.0016005	0.0019594	0.0022839	0.0025506	0.0020866	0.0022896	0.0027172	0.0025709
11.732	0.0014514	0.0016191	0.0018816	0.0020252	0.0016088	0.0019725	0.0022983	0.002555	0.0021033	0.0023128	0.0027165	0.0025842
11.752	0.0014609	0.0016253	0.0018849	0.0020357	0.0016179	0.0019872	0.0023117	0.0025586	0.0021218	0.0023365	0.002716	0.0025995
11.772	0.0014695	0.0016314	0.0018894	0.0020462	0.0016277	0.002003	0.0023238	0.0025614	0.0021415	0.0023601	0.0027159	0.0026159
11.792	0.0014767	0.0016372	0.001895	0.0020562	0.0016378	0.0020194	0.002334	0.0025633	0.0021618	0.0023826	0.0027166	0.002632
11.812	0.0014824	0.0016426	0.0019015	0.0020653	0.0016479	0.0020359	0.002342	0.0025644	0.0021821	0.0024032	0.0027182	0.0026469
11.832	0.0014863	0.0016474	0.0019087	0.0020732	0.0016578	0.002052	0.0023476	0.0025644	0.0022016	0.0024214	0.0027206	0.0026593
11.852	0.0014884	0.0016516	0.0019163	0.0020794	0.0016672	0.0020672	0.0023506	0.0025634	0.00222	0.0024365	0.0027239	0.0026684
11.872	0.0014886	0.0016552	0.001924	0.0020838	0.0016757	0.0020814	0.002351	0.0025613	0.0022365	0.0024481	0.002728	0.0026735
11.892	0.001487	0.0016583	0.0019316	0.0020863	0.0016834	0.0020943	0.0023489	0.0025583	0.0022508	0.0024559	0.0027326	0.0026741
11.912	0.0014839	0.0016609	0.0019388	0.0020869	0.0016898	0.0021058	0.0023445	0.0025545	0.0022623	0.0024597	0.0027377	0.0026702
11.932	0.0014796	0.0016632	0.0019454	0.0020858	0.001695	0.0021159	0.002338	0.0025501	0.0022706	0.0024597	0.0027428	0.0026619
11.952	0.0014742	0.0016652	0.0019511	0.0020831	0.0016987	0.0021247	0.0023296	0.0025454	0.0022755	0.0024561	0.0027479	0.0026494
11.972	0.0014684	0.0016672	0.0019557	0.0020792	0.001701	0.0021323	0.0023196	0.0025408	0.0022767	0.0024491	0.0027527	0.0026334
11.992	0.0014623	0.0016694	0.0019592	0.0020744	0.0017019	0.0021389	0.0023082	0.0025365	0.0022742	0.0024394	0.0027572	0.0026146
12.012	0.0014565	0.001672	0.0019613	0.0020692	0.0017014	0.0021445	0.0022958	0.002533	0.002268	0.0024275	0.0027612	0.0025938
12.032	0.0014511	0.0016751	0.0019622	0.0020641	0.0016996	0.0021492	0.0022828	0.0025307	0.0022583	0.0024142	0.0027647	0.0025722
12.052	0.0014467	0.0016788	0.001962	0.0020594	0.0016966	0.0021532	0.0022697	0.00253	0.0022456	0.0024001	0.0027679	0.0025506
12.072	0.0014432	0.0016832	0.0019608	0.0020557	0.0016928	0.0021563	0.0022571	0.0025313	0.0022302	0.0023863	0.0027709	0.0025303
12.092	0.001441	0.001688	0.0019588	0.0020533	0.0016883	0.0021587	0.0022455	0.0025348	0.0022127	0.0023733	0.002774	0.0025123
12.112	0.0014401	0.0016932	0.0019562	0.0020524	0.0016835	0.0021602	0.0022356	0.0025411	0.0021939	0.0023621	0.0027775	0.0024977
12.132	0.0014404	0.0016984	0.0019535	0.0020533	0.0016786	0.0021609	0.0022276	0.0025501	0.0021745	0.0023531	0.0027818	0.0024873
12.152	0.0014419	0.0017035	0.0019509	0.002056	0.001674	0.0021607	0.002222	0.002562	0.0021552	0.0023471	0.0027871	0.0024819
12.172	0.0014446	0.001708	0.0019488	0.0020607	0.00167	0.0021598	0.0022187	0.0025769	0.0021369	0.0023442	0.0027939	0.0024821
12.192	0.0014482	0.0017118	0.0019473	0.002067	0.0016667	0.0021584	0.0022179	0.0025946	0.0021203	0.0023449	0.0028023	0.0024882
12.212	0.0014527	0.0017148	0.0019468	0.002075	0.0016645	0.0021566	0.0022194	0.0026148	0.002106	0.0023492	0.0028125	0.0025001
12.232	0.0014579	0.0017168	0.0019474	0.0020844	0.0016634	0.0021546	0.0022232	0.0026374	0.0020948	0.0023571	0.0028247	0.0025176
12.252	0.0014637	0.001718	0.0019492	0.0020948	0.0016635	0.0021528	0.0022289	0.0026619	0.0020871	0.0023683	0.0028389	0.0025403
12.272	0.0014699	0.0017182	0.0019522	0.0021061	0.0016648	0.0021514	0.0022364	0.0026878	0.0020832	0.0023827	0.0028549	0.0025675
12.292	0.0014764	0.0017177	0.0019563	0.0021179	0.001667	0.0021506	0.0022453	0.0027148	0.0020832	0.0024	0.0028725	0.0025984
12.312	0.0014831	0.0017164	0.0019613	0.00213	0.0016699	0.0021507	0.0022554	0.0027423	0.0020873	0.0024196	0.0028915	0.0026319
12.332	0.0014898	0.0017145	0.001967	0.0021419	0.0016734	0.002152	0.0022663	0.00277	0.0020952	0.0024412	0.0029116	0.002667
12.352	0.0014964	0.0017121	0.0019731	0.0021534	0.0016772	0.0021545	0.0022778	0.0027973	0.0021065	0.0024642	0.0029324	0.0027027
12.372	0.0015029	0.0017093	0.0019793	0.0021643	0.001681	0.0021582	0.0022895	0.0028239	0.0021207	0.0024882	0.0029536	0.0027379
12.392	0.0015091	0.0017063	0.0019852	0.0021742	0.0016846	0.0021633	0.0023012	0.0028494	0.0021374	0.0025127	0.0029747	0.0027714
12.412	0.0015148	0.0017031	0.0019907	0.002183	0.0016877	0.0021695	0.0023126	0.0028735	0.0021558	0.0025371	0.0029955	0.0028023
12.432	0.0015199	0.0016998	0.0019953	0.0021904	0.0016903	0.0021767	0.0023234	0.0028958	0.0021752	0.0025612	0.0030155	0.0028296
12.452	0.0015243	0.0016966	0.001999	0.0021961	0.0016922	0.0021847	0.0023334	0.0029159	0.0021951	0.0025844	0.0030345	0.0028526
12.472	0.0015277	0.0016935	0.0020016	0.0022002	0.0016932	0.0021934	0.0023424	0.0029336	0.0022146	0.0026063	0.003052	0.0028707
12.492	0.0015301	0.0016906	0.002003	0.0022024	0.0016935	0.0022026	0.0023502	0.0029487	0.0022333	0.0026267	0.0030679	0.0028835
12.513	0.0015313	0.0016879	0.0020032	0.0022028	0.0016929	0.0022123	0.0023567	0.0029609	0.0022506	0.0026451	0.0030819	0.0028909
12.533	0.0015312	0.0016854	0.0020022	0.0022012	0.0016915	0.0022225	0.0023618	0.0029701	0.0022659	0.0026614	0.0030937	0.0028927
12.553	0.0015298	0.0016831	0.0020001	0.0021978	0.0016894	0.0022334	0.0023653	0.0029764	0.0022792	0.0026753	0.0031034	0.0028893
12.573	0.001527	0.0016812	0.0019971	0.0021925	0.0016867	0.0022448	0.0023674	0.0029797	0.0022901	0.0026866	0.0031109	0.0028812
12.593	0.0015228	0.0016795	0.0019934	0.0021857	0.0016836	0.0022568	0.002368	0.0029802	0.0022986	0.0026953	0.0031165	0.0028688
12.613	0.0015175	0.0016782	0.0019893	0.0021773	0.0016802	0.0022693	0.0023672	0.0029783	0.0023047	0.0027013	0.0031203	0.002853
12.633	0.0015111	0.0016772	0.0019848	0.0021676	0.0016767	0.0022819	0.0023652	0.0029743	0.0023085	0.0027046	0.0031227	0.0028346
12.653	0.0015038	0.0016767	0.0019804	0.002157	0.0016734	0.0022944	0.002362	0.0029685	0.0023102	0.0027054	0.003124	0.0028146
12.673	0.0014961	0.0016766	0.0019763	0.0021457	0.0016703	0.0023066	0.0023579	0.0029613	0.0023101	0.0027037	0.0031246	0.0027938
12.693	0.0014881	0.001677	0.0019726	0.0021342	0.0016677	0.002318	0.0023529	0.0029531	0.0023083	0.0026999	0.0031246	0.0027733
12.713	0.0014803	0.0016778	0.0019696	0.0021226	0.0016657	0.0023284	0.0023473	0.0029442	0.0023052	0.0026943	0.0031245	0.0027537
12.733	0.001473	0.001679	0.0019674	0.0021115	0.0016644	0.0023375	0.0023412	0.002935	0.0023011	0.0026871	0.0031242	0.002736
12.753	0.0014666	0.0016807	0.0019663	0.0021011	0.001664	0.0023449	0.0023349	0.0029257	0.0022961	0.0026788	0.0031239	0.0027206
12.773	0.0014614	0.0016829	0.0019662	0.0020917	0.0016645	0.0023506	0.0023285	0.0029167	0.0022906	0.0026697	0.0031235	0.0027081
12.793	0.0014576	0.0016855	0.0019673	0.0020836	0.0016659	0.0023542	0.0023224	0.002908	0.0022847	0.0026603	0.003123	0.0026988
12.813	0.0014556	0.0016885	0.0019695	0.002077	0.0016682	0.0023559	0.0023167	0.0029	0.0022786	0.0026508	0.0031223	0.0026928
12.833	0.0014554	0.001692	0.0019729	0.0020719	0.0016714	0.0023555	0.0023117	0.0028927	0.0022723	0.0026418	0.003121	0.0026901
12.853	0.001457	0.0016959	0.0019772	0.0020685	0.0016755	0.0023531	0.0023075	0.0028862	0.0022661	0.0026349	0.003119	0.0026904
12.873	0.0014605	0.0017002	0.0019825	0.0020667	0.0016802	0.0023489	0.0023045	0.0028806	0.0022598	0.0026302	0.003116	0.0026935
12.893	0.0014658	0.0017049	0.0019885	0.0020664	0.0016855	0.0023431	0.0023027	0.0028759	0.0022535	0.0026272	0.0031119	0.002699
12.913	0.0014726	0.00171	0.001995	0.0020676	0.0016912	0.0023358	0.0023022	0.0028721	0.0022473	0.0026258	0.0031064	0.0027063
12.933	0.0014808	0.0017154	0.0020018	0.0020701	0.0016972	0.0023275	0.002303	0.0028693	0.0022409	0.0026258	0.0030996	0.0027152
12.953	0.00149	0.001721	0.0020086	0.0020737	0.0017032	0.0023184	0.0023049	0.0028675	0.0022345	0.0026268	0.0030914	0.0027251
12.973	0.0014999	0.0017268	0.0020153	0.0020784	0.0017092	0.0023088	0.0023079	0.0028668	0.002228	0.0026285	0.003082	0.0027357
12.993	0.0015103	0.0017326	0.0020213	0.0020837	0.0017148	0.0022992	0.0023117	0.002867	0.0022215	0.0026304	0.0030716	0.0027468
13.013	0.0015208	0.0017384	0.0020266	0.0020896	0.0017201	0.0022899	0.002316	0.0028685	0.0022149	0.002632	0.0030607	0.0027581
13.033	0.0015311	0.0017439	0.0020308	0.0020958	0.0017247	0.0022811	0.0023204	0.0028712	0.0022085	0.002633	0.0030497	0.0027696
13.053	0.0015408	0.0017491	0.0020336	0.002102	0.0017286	0.0022731	0.0023247	0.0028752	0.0022022	0.0026332	0.0030392	0.002781
13.073	0.0015499	0.0017537	0.0020348	0.002108	0.0017317	0.0022661	0.0023285	0.0028807	0.0021963	0.0026321	0.0030299	0.0027923
13.093	0.001558	0.0017578	0.0020343	0.0021136	0.0017339	0.0022602	0.0023315	0.0028878	0.0021909	0.0026297	0.0030223	0.0028032
13.113	0.001565	0.001761	0.0020318	0.0021187	0.0017351	0.0022556	0.0023336	0.0028967	0.0021862	0.002626	0.0030172	0.0028138
13.133	0.0015707	0.0017634	0.0020273	0.0021232	0.0017355	0.0022522	0.0023345	0.0029074	0.0021822	0.002621	0.0030151	0.0028237
13.153	0.0015751	0.0017647	0.0020208	0.0021268	0.0017349	0.0022501	0.0023341	0.00292	0.0021792	0.0026149	0.0030165	0.002833
13.173	0.0015781	0.0017651	0.0020124	0.0021297	0.0017336	0.0022492	0.0023324	0.0029346	0.0021771	0.0026079	0.0030218	0.0028415
13.193	0.0015797	0.0017644	0.0020022	0.0021317	0.0017314	0.0022496	0.0023293	0.0029511	0.0021762	0.0026006	0.0030311	0.0028491
13.213	0.0015797	0.0017626	0.0019905	0.0021328	0.0017286	0.0022511	0.002325	0.0029694	0.0021763	0.0025932	0.0030444	0.0028558
13.233	0.0015784	0.0017599	0.0019776	0.0021332	0.0017252	0.0022536	0.0023195	0.0029894	0.0021773	0.0025862	0.0030617	0.0028616
13.253	0.0015757	0.0017563	0.001964	0.0021329	0.0017213	0.0022569	0.0023131	0.0030108	0.0021793	0.0025802	0.0030825	0.0028664
13.273	0.0015717	0.0017519	0.0019501	0.002132	0.0017171	0.002261	0.0023061	0.0030333	0.002182	0.0025756	0.0031064	0.0028703
13.293	0.0015664	0.0017469	0.0019365	0.0021307	0.0017127	0.0022656	0.0022986	0.0030566	0.0021853	0.0025727	0.0031328	0.0028732
13.313	0.0015601	0.0017415	0.0019237	0.0021292	0.0017081	0.0022706	0.0022912	0.0030803	0.002189	0.002572	0.003161	0.002875
13.333	0.0015528	0.0017358	0.0019123	0.0021275	0.0017035	0.0022757	0.0022843	0.0031039	0.002193	0.0025735	0.0031903	0.0028758
13.353	0.0015448	0.0017301	0.0019026	0.002126	0.001699	0.0022808	0.002278	0.003127	0.0021972	0.0025774	0.00322	0.0028753
13.373	0.0015361	0.0017245	0.0018952	0.0021248	0.0016947	0.0022857	0.002273	0.0031491	0.0022014	0.0025836	0.0032492	0.0028737
13.393	0.0015271	0.0017192	0.0018904	0.002124	0.0016905	0.0022905	0.0022695	0.0031699	0.0022056	0.002592	0.0032773	0.0028706
13.413	0.0015179	0.0017144	0.0018884	0.0021239	0.0016867	0.002295	0.0022678	0.0031888	0.0022097	0.0026023	0.0033036	0.0028661
13.433	0.0015088	0.0017101	0.0018892	0.0021245	0.0016833	0.0022992	0.0022681	0.0032057	0.0022139	0.0026143	0.0033273	0.0028602
13.453	0.0015001	0.0017065	0.0018929	0.0021259	0.0016803	0.0023031	0.0022705	0.0032201	0.0022181	0.0026274	0.0033481	0.0028526
13.473	0.001492	0.0017035	0.0018991	0.0021282	0.0016778	0.0023068	0.0022751	0.0032318	0.0022224	0.0026413	0.0033654	0.0028436
13.493	0.0014846	0.0017012	0.0019076	0.0021313	0.0016759	0.0023105	0.0022819	0.0032408	0.0022269	0.0026556	0.0033789	0.002833
13.514	0.0014784	0.0016997	0.0019179	0.0021352	0.0016745	0.0023142	0.0022906	0.003247	0.0022318	0.0026699	0.0033886	0.0028211
13.534	0.0014733	0.0016988	0.0019297	0.0021399	0.0016738	0.0023181	0.002301	0.0032504	0.002237	0.0026837	0.0033943	0.002808
13.554	0.0014696	0.0016985	0.0019423	0.002145	0.0016737	0.0023222	0.0023128	0.0032512	0.0022428	0.0026966	0.0033963	0.0027941
13.574	0.0014673	0.0016989	0.0019554	0.0021506	0.0016742	0.0023269	0.0023255	0.0032496	0.002249	0.0027084	0.0033947	0.0027796
13.594	0.0014665	0.0016997	0.0019683	0.0021565	0.0016753	0.0023321	0.0023386	0.0032458	0.0022558	0.0027188	0.00339	0.002765
13.614	0.0014672	0.001701	0.0019808	0.0021624	0.001677	0.002338	0.0023518	0.0032402	0.0022631	0.0027274	0.0033827	0.0027508
13.634	0.0014693	0.0017028	0.0019923	0.0021682	0.0016792	0.0023447	0.0023645	0.0032331	0.0022708	0.0027343	0.0033733	0.0027377
13.654	0.0014728	0.0017049	0.0020028	0.0021737	0.0016818	0.0023522	0.0023763	0.003225	0.0022787	0.0027393	0.0033623	0.0027263
13.674	0.0014776	0.0017075	0.0020118	0.0021788	0.0016849	0.0023605	0.0023868	0.0032163	0.0022867	0.0027425	0.0033505	0.0027173
13.694	0.0014833	0.0017103	0.0020194	0.0021834	0.0016882	0.0023695	0.0023957	0.0032074	0.0022945	0.0027439	0.0033385	0.0027115
13.714	0.00149	0.0017135	0.0020255	0.0021874	0.0016918	0.0023793	0.0024029	0.0031987	0.002302	0.0027438	0.0033267	0.0027094
13.734	0.0014974	0.0017169	0.0020302	0.0021908	0.0016956	0.0023896	0.0024081	0.0031907	0.0023088	0.0027423	0.0033157	0.0027115
13.754	0.0015052	0.0017206	0.0020336	0.0021935	0.0016996	0.0024004	0.0024115	0.0031837	0.0023148	0.0027397	0.0033061	0.0027182
13.774	0.0015133	0.0017246	0.0020359	0.0021957	0.0017036	0.0024115	0.0024131	0.0031781	0.0023198	0.0027363	0.0032981	0.0027296
13.794	0.0015215	0.0017287	0.0020372	0.0021974	0.0017077	0.0024226	0.002413	0.0031743	0.0023236	0.0027325	0.0032921	0.0027455
13.814	0.0015296	0.001733	0.0020379	0.0021988	0.0017119	0.0024336	0.0024115	0.0031725	0.0023261	0.0027286	0.0032883	0.0027655
13.834	0.0015375	0.0017375	0.0020381	0.0021998	0.001716	0.0024443	0.0024089	0.003173	0.0023272	0.0027249	0.0032868	0.0027891
13.854	0.0015449	0.0017419	0.002038	0.0022007	0.00172	0.0024545	0.0024055	0.0031759	0.0023271	0.0027217	0.0032877	0.0028156
13.874	0.0015519	0.0017464	0.0020379	0.0022017	0.001724	0.002464	0.0024016	0.0031814	0.0023256	0.0027193	0.003291	0.0028441
13.894	0.0015584	0.0017508	0.0020379	0.0022029	0.0017278	0.0024727	0.0023975	0.0031895	0.0023231	0.0027177	0.0032967	0.0028738
13.914	0.0015642	0.0017549	0.0020382	0.0022045	0.0017315	0.0024804	0.0023936	0.0032002	0.0023197	0.0027172	0.0033046	0.0029039
13.934	0.0015694	0.0017588	0.0020388	0.0022065	0.0017349	0.0024868	0.0023902	0.0032133	0.0023157	0.0027178	0.0033145	0.0029333
13.954	0.001574	0.0017623	0.0020399	0.0022092	0.0017381	0.002492	0.0023874	0.0032287	0.0023113	0.0027194	0.0033263	0.0029615
13.974	0.0015778	0.0017653	0.0020413	0.0022125	0.0017409	0.0024956	0.0023855	0.0032461	0.0023069	0.0027221	0.0033397	0.0029877
13.994	0.0015809	0.0017678	0.0020431	0.0022165	0.0017435	0.0024976	0.0023846	0.0032652	0.0023028	0.0027257	0.0033545	0.0030112
14.014	0.0015833	0.0017696	0.0020451	0.0022212	0.0017456	0.002498	0.0023849	0.0032857	0.0022992	0.0027301	0.0033704	0.0030317
14.034	0.001585	0.0017706	0.0020474	0.0022266	0.0017474	0.0024965	0.0023862	0.0033071	0.0022964	0.002735	0.0033872	0.0030489
14.054	0.0015859	0.0017709	0.0020497	0.0022325	0.0017488	0.0024934	0.0023886	0.0033291	0.0022947	0.0027403	0.0034045	0.0030623
14.074	0.0015861	0.0017703	0.0020519	0.0022388	0.0017498	0.0024884	0.0023921	0.0033511	0.0022941	0.0027458	0.0034222	0.003072
14.094	0.0015851	0.0017689	0.002054	0.0022453	0.0017504	0.0024819	0.0023963	0.0033727	0.0022948	0.0027512	0.0034398	0.003078
14.114	0.001584	0.0017668	0.0020559	0.0022519	0.0017507	0.0024738	0.0024013	0.0033934	0.0022968	0.0027563	0.0034571	0.0030803
14.134	0.0015826	0.001764	0.0020574	0.0022583	0.0017506	0.0024646	0.0024068	0.0034128	0.0023001	0.0027611	0.0034739	0.003079
14.154	0.0015811	0.0017606	0.0020585	0.0022642	0.0017503	0.0024543	0.0024126	0.0034306	0.0023045	0.0027654	0.0034898	0.0030744
14.174	0.0015796	0.0017568	0.0020593	0.0022695	0.0017497	0.0024435	0.0024187	0.0034463	0.0023101	0.0027691	0.0035046	0.0030667
14.194	0.001578	0.0017528	0.0020596	0.0022739	0.001749	0.0024323	0.0024247	0.0034598	0.0023165	0.0027722	0.003518	0.0030563
14.214	0.0015763	0.0017487	0.0020596	0.0022773	0.0017482	0.0024214	0.0024308	0.0034709	0.0023235	0.0027748	0.0035298	0.0030433
14.234	0.0015745	0.0017448	0.0020591	0.0022795	0.0017472	0.002411	0.0024367	0.0034794	0.0023311	0.002777	0.0035399	0.0030283
14.254	0.0015727	0.0017413	0.0020584	0.0022804	0.0017463	0.0024017	0.0024425	0.0034854	0.002339	0.002779	0.003548	0.0030115
14.274	0.0015708	0.0017384	0.0020573	0.0022802	0.0017454	0.0023937	0.0024483	0.003489	0.0023469	0.0027809	0.0035543	0.0029933
14.294	0.0015688	0.0017362	0.0020559	0.0022788	0.0017446	0.0023874	0.002454	0.0034905	0.0023547	0.0027828	0.0035585	0.0029742
14.314	0.0015667	0.0017349	0.0020542	0.0022763	0.0017439	0.0023832	0.0024598	0.0034901	0.0023623	0.0027849	0.0035607	0.0029544
14.334	0.0015645	0.0017346	0.0020523	0.0022729	0.0017434	0.0023812	0.0024658	0.0034881	0.0023695	0.0027874	0.0035609	0.0029345
14.354	0.0015623	0.0017354	0.0020501	0.0022688	0.0017432	0.0023816	0.0024721	0.0034851	0.0023761	0.0027904	0.0035594	0.0029149
14.374	0.00156	0.0017371	0.0020478	0.0022642	0.0017433	0.0023844	0.0024787	0.0034814	0.0023821	0.0027939	0.0035563	0.002896
14.394	0.0015576	0.0017397	0.0020452	0.0022593	0.0017437	0.0023896	0.0024856	0.0034774	0.0023873	0.002798	0.0035517	0.0028783
14.414	0.0015552	0.0017431	0.0020423	0.0022542	0.0017444	0.0023971	0.0024928	0.0034736	0.0023918	0.0028026	0.0035461	0.0028623
14.434	0.0015529	0.0017472	0.0020393	0.0022493	0.0017455	0.0024065	0.0025003	0.0034703	0.0023954	0.0028076	0.0035395	0.0028483
14.454	0.0015505	0.0017516	0.0020361	0.0022445	0.001747	0.0024177	0.0025077	0.0034678	0.0023979	0.0028128	0.0035325	0.0028369
14.474	0.0015483	0.0017563	0.0020328	0.00224	0.0017488	0.0024302	0.002515	0.0034662	0.0023995	0.0028179	0.0035252	0.0028282
14.494	0.0015461	0.001761	0.0020293	0.0022359	0.0017508	0.0024435	0.0025218	0.0034656	0.0023999	0.0028228	0.003518	0.0028225
14.515	0.0015441	0.0017655	0.0020258	0.0022322	0.001753	0.0024573	0.0025278	0.0034661	0.0023991	0.002827	0.0035112	0.00282
14.535	0.0015422	0.0017696	0.0020222	0.0022287	0.0017553	0.0024711	0.0025326	0.0034676	0.002397	0.0028302	0.0035052	0.0028206
14.555	0.0015405	0.0017733	0.0020187	0.0022253	0.0017575	0.0024844	0.0025357	0.0034699	0.0023935	0.002832	0.0035002	0.0028242
14.575	0.0015391	0.0017764	0.0020153	0.002222	0.0017594	0.0024966	0.0025367	0.0034728	0.0023886	0.0028322	0.0034964	0.0028306
14.595	0.0015379	0.0017789	0.0020121	0.0022184	0.001761	0.0025075	0.0025352	0.003476	0.0023823	0.0028303	0.003494	0.0028396
14.615	0.0015369	0.0017807	0.0020092	0.0022144	0.0017621	0.0025166	0.0025309	0.0034794	0.0023744	0.0028261	0.0034933	0.0028506
14.635	0.0015363	0.001782	0.0020065	0.0022097	0.0017626	0.0025236	0.0025235	0.0034827	0.0023651	0.0028195	0.0034943	0.0028634
14.655	0.001536	0.0017827	0.0020042	0.0022041	0.0017624	0.0025282	0.0025128	0.0034856	0.0023544	0.0028101	0.0034971	0.0028773
14.675	0.001536	0.0017829	0.0020021	0.0021975	0.0017615	0.0025302	0.0024986	0.0034879	0.0023423	0.0027981	0.0035015	0.0028919
14.695	0.0015364	0.0017828	0.0020004	0.0021898	0.0017597	0.0025294	0.002481	0.0034895	0.002329	0.0027835	0.0035076	0.0029067
14.715	0.0015371	0.0017824	0.0019989	0.0021809	0.0017572	0.0025258	0.0024604	0.0034902	0.0023148	0.0027663	0.0035151	0.0029213
14.735	0.0015382	0.0017818	0.0019977	0.002171	0.001754	0.0025194	0.002437	0.00349	0.0022997	0.0027469	0.0035236	0.0029352
14.755	0.0015397	0.001781	0.0019965	0.0021601	0.0017499	0.0025102	0.0024114	0.0034886	0.0022842	0.0027257	0.0035329	0.0029481
14.775	0.0015415	0.00178	0.0019954	0.0021485	0.0017452	0.0024986	0.0023843	0.0034862	0.0022684	0.0027031	0.0035426	0.0029595
14.795	0.0015437	0.0017788	0.0019943	0.0021366	0.0017398	0.0024846	0.0023566	0.0034827	0.0022527	0.0026798	0.0035522	0.0029694
14.815	0.0015461	0.0017772	0.001993	0.0021247	0.0017339	0.0024687	0.0023293	0.003478	0.0022375	0.0026563	0.0035613	0.0029776
14.835	0.0015488	0.0017753	0.0019917	0.0021134	0.0017275	0.0024512	0.0023032	0.0034723	0.002223	0.0026335	0.0035695	0.0029839
14.855	0.0015517	0.001773	0.0019902	0.0021032	0.0017209	0.0024327	0.0022795	0.0034656	0.0022096	0.002612	0.0035766	0.0029885
14.875	0.0015545	0.0017701	0.0019886	0.0020945	0.001714	0.0024135	0.0022591	0.003458	0.0021977	0.0025926	0.0035822	0.0029915
14.895	0.0015574	0.0017667	0.0019868	0.002088	0.0017071	0.0023942	0.0022429	0.0034498	0.0021874	0.0025759	0.0035862	0.002993
14.915	0.00156	0.0017626	0.0019851	0.0020841	0.0017003	0.0023753	0.0022316	0.003441	0.0021791	0.0025626	0.0035886	0.0029933
14.935	0.0015623	0.001758	0.0019834	0.0020831	0.0016939	0.0023574	0.0022256	0.0034334	0.0021729	0.0025531	0.0035895	0.0029926
14.955	0.0015641	0.0017528	0.001982	0.0020855	0.0016878	0.0023409	0.0022252	0.0034294	0.0021688	0.0025477	0.003589	0.0029911
14.975	0.0015653	0.001747	0.0019807	0.0020913	0.0016823	0.0023263	0.0022302	0.0034293	0.0021671	0.0025467	0.0035874	0.0029891
14.995	0.0015658	0.0017409	0.0019799	0.0021004	0.0016774	0.0023141	0.0022404	0.0034329	0.0021677	0.0025499	0.003585	0.0029868
15.015	0.0015655	0.0017346	0.0019795	0.0021128	0.0016733	0.0023047	0.0022551	0.00344	0.0021704	0.0025572	0.0035822	0.0029843
15.035	0.0015642	0.0017282	0.0019797	0.0021281	0.00167	0.0022982	0.0022735	0.0034503	0.0021753	0.0025683	0.0035794	0.0029817
15.055	0.001562	0.001722	0.0019804	0.0021457	0.0016676	0.002295	0.0022948	0.0034632	0.002182	0.0025827	0.0035769	0.002979
15.075	0.0015589	0.0017161	0.0019817	0.0021651	0.0016661	0.0022951	0.0023179	0.0034781	0.0021904	0.0025997	0.0035751	0.0029763
15.095	0.0015548	0.0017108	0.0019835	0.0021854	0.0016655	0.0022984	0.0023418	0.0034941	0.0022	0.0026188	0.003574	0.0029733
15.115	0.0015499	0.0017062	0.0019858	0.002206	0.0016657	0.0023048	0.0023656	0.0035107	0.0022106	0.0026391	0.0035738	0.0029702
15.135	0.0015441	0.0017025	0.0019884	0.002226	0.0016667	0.002314	0.0023885	0.003527	0.0022219	0.0026601	0.0035746	0.0029666
15.155	0.0015377	0.0016997	0.0019912	0.0022446	0.0016685	0.0023258	0.0024096	0.0035424	0.0022333	0.0026808	0.0035761	0.0029626
15.175	0.0015308	0.0016979	0.0019941	0.0022613	0.0016711	0.0023396	0.0024284	0.0035562	0.0022446	0.0027007	0.0035783	0.002958
15.195	0.0015236	0.001697	0.0019969	0.0022755	0.0016742	0.0023551	0.0024445	0.0035679	0.0022555	0.002719	0.0035808	0.0029528
15.215	0.0015163	0.001697	0.0019996	0.0022866	0.0016778	0.0023717	0.0024574	0.0035771	0.0022655	0.0027353	0.0035833	0.002947
15.235	0.0015091	0.0016977	0.0020019	0.0022945	0.0016818	0.0023889	0.0024672	0.0035836	0.0022744	0.0027491	0.0035856	0.0029407
15.255	0.0015022	0.0016992	0.0020039	0.0022991	0.0016861	0.0024064	0.0024736	0.0035871	0.002282	0.00276	0.0035874	0.002934
15.275	0.0014958	0.0017013	0.0020055	0.0023003	0.0016905	0.0024236	0.0024769	0.0035876	0.0022881	0.0027679	0.0035884	0.0029272
15.295	0.0014902	0.0017039	0.0020066	0.0022984	0.001695	0.0024402	0.0024771	0.0035853	0.0022927	0.0027726	0.0035883	0.0029206
15.315	0.0014855	0.0017069	0.0020074	0.0022936	0.0016994	0.0024558	0.0024746	0.0035804	0.0022956	0.0027741	0.0035871	0.0029144
15.335	0.0014819	0.0017103	0.0020079	0.0022866	0.0017035	0.0024702	0.0024697	0.0035732	0.0022971	0.0027725	0.0035847	0.0029091
15.355	0.0014794	0.0017141	0.0020081	0.0022776	0.0017074	0.0024832	0.0024628	0.003564	0.002297	0.0027681	0.003581	0.0029049
15.375	0.0014782	0.0017179	0.0020084	0.0022674	0.0017109	0.0024945	0.0024543	0.0035535	0.0022957	0.0027611	0.0035763	0.0029021
15.395	0.0014783	0.0017219	0.0020086	0.0022564	0.001714	0.0025041	0.0024447	0.0035421	0.0022933	0.0027518	0.0035706	0.0029011
15.415	0.0014797	0.0017258	0.0020091	0.002245	0.0017166	0.0025119	0.0024345	0.0035306	0.00229	0.0027405	0.0035641	0.002902
15.435	0.0014822	0.0017295	0.0020099	0.0022337	0.0017188	0.002518	0.0024239	0.0035193	0.0022861	0.0027276	0.0035571	0.0029049
15.455	0.001486	0.0017331	0.0020112	0.0022227	0.0017205	0.0025224	0.0024134	0.0035091	0.0022819	0.0027135	0.0035498	0.0029097
15.475	0.0014907	0.0017364	0.0020128	0.0022124	0.0017217	0.0025253	0.0024033	0.0035003	0.0022775	0.0026985	0.0035427	0.0029165
15.495	0.0014963	0.0017395	0.002015	0.0022028	0.0017226	0.0025268	0.0023938	0.0034936	0.0022733	0.002683	0.0035359	0.0029249
15.516	0.0015026	0.0017423	0.0020177	0.0021941	0.0017231	0.002527	0.0023851	0.0034894	0.0022693	0.0026674	0.0035297	0.0029348
15.536	0.0015095	0.0017447	0.0020207	0.0021863	0.0017232	0.0025261	0.0023774	0.0034879	0.0022659	0.002652	0.0035243	0.0029457
15.556	0.0015168	0.001747	0.0020242	0.0021796	0.0017231	0.0025244	0.0023708	0.0034893	0.002263	0.0026372	0.0035199	0.0029574
15.576	0.0015244	0.0017489	0.0020278	0.0021739	0.0017226	0.0025221	0.0023655	0.0034938	0.0022608	0.0026232	0.0035166	0.0029693
15.596	0.001532	0.0017507	0.0020315	0.0021693	0.001722	0.0025192	0.0023614	0.0035013	0.0022594	0.0026104	0.0035144	0.002981
15.616	0.0015394	0.0017522	0.0020352	0.0021658	0.0017212	0.002516	0.0023588	0.0035116	0.0022588	0.0025991	0.0035133	0.0029923
15.636	0.0015466	0.0017535	0.0020386	0.0021635	0.0017202	0.0025125	0.0023578	0.0035243	0.0022589	0.0025897	0.0035133	0.0030026
15.656	0.0015533	0.0017547	0.0020417	0.0021625	0.0017192	0.002509	0.0023585	0.0035391	0.0022599	0.0025824	0.0035143	0.0030118
15.676	0.0015595	0.0017557	0.0020442	0.0021628	0.001718	0.0025056	0.0023611	0.0035553	0.0022616	0.0025776	0.0035162	0.0030196
15.696	0.0015649	0.0017566	0.002046	0.0021644	0.0017168	0.0025022	0.0023657	0.0035725	0.0022641	0.0025755	0.0035191	0.0030259
15.716	0.0015696	0.0017574	0.002047	0.0021674	0.0017156	0.0024989	0.0023723	0.00359	0.0022673	0.0025764	0.0035229	0.0030306
15.736	0.0015733	0.0017582	0.0020471	0.0021718	0.0017145	0.0024959	0.002381	0.0036072	0.0022712	0.0025806	0.0035279	0.0030336
15.756	0.0015761	0.0017589	0.0020463	0.0021776	0.0017134	0.0024931	0.0023917	0.0036233	0.0022757	0.002588	0.003534	0.0030352
15.776	0.0015779	0.0017597	0.0020445	0.0021847	0.0017126	0.0024905	0.0024041	0.0036378	0.0022807	0.0025988	0.0035414	0.0030352
15.796	0.0015787	0.0017604	0.0020418	0.002193	0.0017119	0.002488	0.0024181	0.0036501	0.0022862	0.0026127	0.0035502	0.003034
15.816	0.0015786	0.0017613	0.0020383	0.0022024	0.0017115	0.0024857	0.0024332	0.0036597	0.0022921	0.0026295	0.0035604	0.0030317
15.836	0.0015774	0.0017623	0.0020341	0.0022127	0.0017114	0.0024834	0.002449	0.0036662	0.0022985	0.0026488	0.0035719	0.0030284
15.856	0.0015754	0.0017634	0.0020294	0.0022236	0.0017117	0.0024813	0.0024651	0.0036694	0.0023052	0.0026701	0.0035847	0.0030244
15.876	0.0015726	0.0017647	0.0020246	0.0022349	0.0017124	0.0024793	0.0024809	0.0036691	0.0023123	0.0026927	0.0035986	0.0030198
15.896	0.0015692	0.0017661	0.0020198	0.0022463	0.0017135	0.0024773	0.0024961	0.0036651	0.0023198	0.002716	0.0036131	0.0030148
15.916	0.0015651	0.0017676	0.0020153	0.0022575	0.001715	0.0024756	0.00251	0.0036577	0.0023275	0.0027392	0.003628	0.0030096
15.936	0.0015606	0.0017691	0.0020113	0.0022682	0.0017169	0.002474	0.0025221	0.0036469	0.0023353	0.0027616	0.0036427	0.0030044
15.956	0.0015558	0.0017707	0.0020082	0.0022781	0.0017192	0.0024729	0.0025322	0.0036332	0.0023431	0.0027826	0.0036567	0.0029991
15.976	0.0015509	0.0017721	0.0020061	0.0022869	0.0017219	0.0024721	0.0025397	0.003617	0.0023507	0.0028015	0.0036696	0.0029939
15.996	0.0015459	0.0017733	0.0020052	0.0022944	0.0017248	0.0024718	0.0025444	0.0035986	0.0023579	0.0028177	0.0036808	0.0029889
16.016	0.0015411	0.0017743	0.0020054	0.0023003	0.0017281	0.0024721	0.002546	0.0035788	0.0023643	0.0028308	0.0036897	0.002984
16.036	0.0015365	0.0017749	0.0020068	0.0023046	0.0017314	0.0024731	0.0025446	0.0035582	0.0023699	0.0028405	0.0036961	0.0029793
16.056	0.0015323	0.001775	0.0020092	0.0023071	0.0017348	0.0024748	0.0025401	0.0035374	0.0023741	0.0028464	0.0036994	0.0029746
16.076	0.0015286	0.0017748	0.0020127	0.0023079	0.0017382	0.0024771	0.0025325	0.0035169	0.0023768	0.0028486	0.0036996	0.0029701
16.096	0.0015255	0.001774	0.0020169	0.0023072	0.0017413	0.00248	0.0025222	0.0034975	0.0023778	0.0028469	0.0036967	0.0029656
16.116	0.0015229	0.001773	0.0020216	0.0023051	0.0017442	0.0024834	0.0025095	0.0034796	0.0023768	0.0028415	0.0036908	0.002961
16.136	0.0015209	0.0017721	0.0020265	0.0023018	0.0017467	0.0024872	0.0024948	0.0034637	0.0023737	0.0028328	0.0036822	0.0029564
16.156	0.0015195	0.0017713	0.0020313	0.0022977	0.0017485	0.0024913	0.0024785	0.0034501	0.0023684	0.002821	0.0036714	0.0029517
16.176	0.0015188	0.0017705	0.0020357	0.002293	0.0017498	0.0024955	0.0024612	0.003439	0.002361	0.0028066	0.0036591	0.0029469
16.196	0.0015185	0.0017699	0.0020395	0.0022881	0.0017503	0.0024996	0.0024434	0.0034304	0.0023516	0.0027901	0.003646	0.002942
16.216	0.0015188	0.0017692	0.0020425	0.0022832	0.00175	0.0025035	0.0024258	0.0034245	0.0023403	0.0027722	0.0036329	0.002937
16.236	0.0015195	0.0017684	0.0020444	0.0022784	0.0017489	0.002507	0.0024088	0.0034209	0.0023274	0.0027535	0.0036207	0.0029321
16.256	0.0015205	0.0017676	0.0020452	0.002274	0.0017469	0.00251	0.0023929	0.0034195	0.0023132	0.0027345	0.0036103	0.0029272
16.276	0.0015219	0.0017666	0.0020448	0.0022698	0.0017442	0.0025125	0.0023785	0.00342	0.0022982	0.002716	0.0036023	0.0029226
16.296	0.0015235	0.0017656	0.0020433	0.002266	0.0017408	0.0025143	0.0023659	0.0034221	0.0022828	0.0026984	0.0035975	0.0029184
16.316	0.0015254	0.0017644	0.0020407	0.0022624	0.0017369	0.0025154	0.0023555	0.0034254	0.0022675	0.0026822	0.0035963	0.0029147
16.336	0.0015274	0.0017632	0.0020372	0.002259	0.0017325	0.0025159	0.0023472	0.0034294	0.0022528	0.0026678	0.003599	0.0029117
16.356	0.0015296	0.001762	0.0020329	0.0022556	0.0017281	0.0025157	0.0023412	0.003434	0.0022391	0.0026555	0.0036059	0.0029096
16.376	0.0015319	0.001761	0.002028	0.0022521	0.0017238	0.0025149	0.0023373	0.0034388	0.0022269	0.0026455	0.0036168	0.0029084
16.396	0.0015343	0.0017601	0.0020228	0.0022483	0.0017198	0.0025135	0.0023354	0.0034436	0.0022164	0.0026379	0.003629	0.0029084
16.416	0.0015369	0.0017595	0.0020175	0.0022442	0.0017165	0.0025118	0.0023352	0.0034481	0.0022081	0.0026326	0.0036446	0.0029095
16.436	0.0015396	0.0017594	0.0020123	0.0022397	0.0017141	0.0025096	0.0023366	0.0034524	0.0022018	0.0026296	0.0036643	0.0029117
16.456	0.0015424	0.0017598	0.0020075	0.0022348	0.0017127	0.0025072	0.0023391	0.0034563	0.0021978	0.0026287	0.0036873	0.0029151
16.476	0.0015454	0.0017608	0.0020033	0.0022295	0.0017124	0.0025046	0.0023427	0.0034599	0.0021959	0.0026297	0.0037128	0.0029195
16.496	0.0015486	0.0017624	0.0019997	0.002224	0.0017132	0.0025018	0.0023469	0.0034632	0.002196	0.0026323	0.0037399	0.0029247
16.517	0.0015519	0.0017648	0.001997	0.0022183	0.001715	0.0024988	0.0023516	0.0034663	0.0021977	0.0026364	0.0037677	0.0029306
16.537	0.0015553	0.0017678	0.0019952	0.0022126	0.0017178	0.0024958	0.0023566	0.0034693	0.0022007	0.0026417	0.0037956	0.0029369
16.557	0.0015588	0.0017714	0.0019942	0.0022071	0.0017212	0.0024928	0.0023618	0.0034725	0.0022049	0.0026479	0.0038225	0.0029435
16.577	0.0015622	0.0017756	0.001994	0.002202	0.0017252	0.0024897	0.0023672	0.0034757	0.0022097	0.002655	0.003848	0.00295
16.597	0.0015655	0.0017801	0.0019946	0.0021976	0.0017295	0.0024866	0.0023727	0.0034793	0.0022149	0.0026626	0.0038714	0.0029563
16.617	0.0015686	0.0017849	0.0019958	0.0021941	0.0017338	0.0024836	0.0023782	0.0034832	0.0022203	0.0026708	0.0038921	0.0029623
16.637	0.0015713	0.0017897	0.0019975	0.0021917	0.0017378	0.0024806	0.0023839	0.0034876	0.0022257	0.0026792	0.00391	0.0029679
16.657	0.0015736	0.0017944	0.0019994	0.0021906	0.0017413	0.0024777	0.0023898	0.0034924	0.0022309	0.0026879	0.0039246	0.0029729
16.677	0.0015753	0.0017987	0.0020015	0.002191	0.0017441	0.002475	0.0023958	0.0034976	0.002236	0.0026967	0.0039359	0.0029773
16.697	0.0015763	0.0018024	0.0020036	0.0021929	0.0017461	0.0024726	0.0024019	0.0035033	0.0022408	0.0027056	0.0039436	0.0029812
16.717	0.0015765	0.0018054	0.0020055	0.0021964	0.0017471	0.0024704	0.0024082	0.0035093	0.0022456	0.0027143	0.0039479	0.0029845
16.737	0.0015758	0.0018075	0.0020072	0.0022013	0.0017471	0.0024686	0.0024147	0.0035156	0.0022504	0.0027229	0.0039486	0.0029873
16.757	0.0015742	0.0018085	0.0020086	0.0022076	0.001746	0.0024672	0.0024212	0.0035221	0.0022552	0.0027311	0.0039458	0.0029895
16.777	0.0015715	0.0018083	0.0020097	0.0022149	0.001744	0.0024662	0.0024276	0.0035288	0.0022603	0.0027388	0.0039396	0.0029911
16.797	0.0015678	0.0018069	0.0020105	0.0022231	0.0017411	0.0024657	0.0024339	0.0035356	0.0022657	0.0027458	0.00393	0.0029922
16.817	0.0015632	0.0018042	0.002011	0.0022318	0.0017375	0.0024657	0.0024399	0.0035423	0.0022714	0.0027518	0.0039173	0.0029926
16.837	0.0015576	0.0018002	0.0020114	0.0022406	0.0017334	0.0024661	0.0024454	0.0035491	0.0022774	0.0027567	0.0039016	0.0029923
16.857	0.0015512	0.0017951	0.0020118	0.0022493	0.001729	0.002467	0.0024504	0.0035558	0.0022838	0.0027602	0.003883	0.0029912
16.877	0.0015442	0.0017891	0.0020123	0.0022574	0.0017245	0.0024682	0.0024545	0.0035625	0.0022903	0.0027622	0.0038618	0.0029892
16.897	0.0015367	0.0017822	0.0020131	0.0022646	0.0017203	0.0024696	0.0024577	0.0035691	0.0022969	0.0027626	0.0038382	0.0029863
16.917	0.001529	0.0017747	0.0020144	0.0022708	0.0017163	0.0024713	0.0024599	0.0035758	0.0023033	0.0027613	0.0038126	0.0029825
16.937	0.0015212	0.0017669	0.0020162	0.0022757	0.001713	0.002473	0.002461	0.0035825	0.0023094	0.0027585	0.0037855	0.0029778
16.957	0.0015136	0.0017591	0.0020186	0.0022791	0.0017103	0.0024747	0.0024608	0.0035893	0.002315	0.0027543	0.0037572	0.0029722
16.977	0.0015065	0.0017516	0.0020218	0.002281	0.0017083	0.0024764	0.0024594	0.0035964	0.0023199	0.0027489	0.0037285	0.0029658
16.997	0.0015	0.0017446	0.0020256	0.0022815	0.0017072	0.002478	0.0024568	0.0036037	0.0023239	0.0027427	0.0036998	0.0029587
17.017	0.0014943	0.0017383	0.0020302	0.0022805	0.0017068	0.0024794	0.0024532	0.0036112	0.002327	0.0027361	0.0036721	0.0029512
17.037	0.0014898	0.0017331	0.0020354	0.0022784	0.0017072	0.0024807	0.0024487	0.0036191	0.002329	0.0027295	0.0036459	0.0029434
17.057	0.0014864	0.001729	0.0020411	0.0022753	0.0017082	0.0024819	0.0024434	0.0036272	0.00233	0.0027231	0.003622	0.0029356
17.077	0.0014844	0.0017263	0.002047	0.0022716	0.0017097	0.0024831	0.0024376	0.0036354	0.0023299	0.0027174	0.0036013	0.002928
17.097	0.0014837	0.0017248	0.0020531	0.0022676	0.0017116	0.0024843	0.0024316	0.0036437	0.0023288	0.0027127	0.0035843	0.0029208
17.117	0.0014844	0.0017247	0.002059	0.0022638	0.0017138	0.0024857	0.0024256	0.0036518	0.0023269	0.0027091	0.0035715	0.0029143
17.137	0.0014864	0.0017257	0.0020645	0.0022605	0.0017162	0.0024873	0.0024198	0.0036596	0.0023243	0.0027068	0.0035636	0.0029087
17.157	0.0014897	0.001728	0.0020693	0.0022581	0.0017186	0.0024892	0.0024146	0.0036668	0.0023212	0.0027059	0.0035606	0.0029042
17.177	0.0014942	0.0017311	0.0020733	0.0022569	0.001721	0.0024915	0.0024101	0.0036731	0.0023177	0.0027065	0.0035627	0.0029011
17.197	0.0014996	0.0017351	0.0020761	0.0022572	0.0017234	0.0024942	0.0024065	0.0036783	0.002314	0.0027084	0.0035697	0.0028997
17.217	0.0015058	0.0017396	0.0020776	0.0022591	0.0017257	0.0024975	0.0024039	0.0036819	0.0023104	0.0027117	0.0035814	0.0029003
17.237	0.0015126	0.0017444	0.0020776	0.0022626	0.001728	0.0025012	0.0024023	0.0036837	0.002307	0.0027161	0.0035972	0.0029032
17.257	0.0015199	0.0017495	0.0020761	0.0022677	0.0017302	0.0025055	0.0024018	0.0036834	0.002304	0.0027215	0.0036164	0.0029088
17.277	0.0015274	0.0017545	0.0020729	0.0022743	0.0017324	0.0025101	0.0024022	0.0036807	0.0023015	0.0027277	0.0036384	0.0029174
17.297	0.0015349	0.0017594	0.0020682	0.0022822	0.0017347	0.0025151	0.0024036	0.0036754	0.0022998	0.0027346	0.0036621	0.0029288
17.317	0.0015424	0.0017639	0.002062	0.0022911	0.0017372	0.0025204	0.0024058	0.0036673	0.0022989	0.002742	0.0036867	0.0029432
17.337	0.0015495	0.0017682	0.0020544	0.0023007	0.0017398	0.0025258	0.0024086	0.0036564	0.0022988	0.0027497	0.0037113	0.0029602
17.357	0.0015563	0.001772	0.0020458	0.0023106	0.0017427	0.0025313	0.002412	0.0036425	0.0022998	0.0027576	0.0037349	0.0029794
17.377	0.0015626	0.0017755	0.0020364	0.0023206	0.0017458	0.0025367	0.0024159	0.0036259	0.0023017	0.0027655	0.0037569	0.0030002
17.397	0.0015683	0.0017786	0.0020266	0.0023304	0.0017492	0.0025419	0.00242	0.0036066	0.0023047	0.0027734	0.0037764	0.0030221
17.417	0.0015734	0.0017814	0.0020168	0.0023396	0.0017529	0.0025469	0.0024243	0.0035849	0.0023086	0.0027812	0.003793	0.0030442
17.437	0.0015779	0.0017841	0.0020075	0.0023482	0.0017569	0.0025516	0.0024288	0.0035611	0.0023136	0.0027889	0.0038062	0.0030659
17.457	0.0015817	0.0017867	0.0019991	0.0023558	0.001761	0.002556	0.0024335	0.0035358	0.0023196	0.0027964	0.003816	0.0030866
17.477	0.0015848	0.0017894	0.0019922	0.0023626	0.0017654	0.00256	0.0024383	0.0035094	0.0023265	0.0028036	0.0038221	0.0031055
17.497	0.0015874	0.0017923	0.0019872	0.0023683	0.0017698	0.0025638	0.0024433	0.0034826	0.0023343	0.0028107	0.0038248	0.0031221
17.518	0.0015893	0.0017954	0.0019846	0.0023731	0.0017742	0.0025675	0.0024485	0.0034562	0.0023429	0.0028175	0.0038244	0.003136
17.538	0.0015906	0.0017988	0.0019848	0.0023756	0.0017785	0.0025711	0.0024541	0.0034309	0.0023522	0.0028242	0.0038211	0.003147
17.558	0.0015915	0.0018026	0.0019879	0.0023768	0.0017826	0.0025749	0.0024601	0.0034074	0.0023622	0.0028307	0.0038156	0.0031548
17.578	0.0015918	0.0018068	0.0019943	0.002377	0.0017865	0.0025788	0.0024666	0.0033866	0.0023727	0.0028371	0.0038084	0.0031595
17.598	0.0015918	0.0018113	0.0020039	0.0023765	0.0017902	0.0025832	0.0024736	0.0033692	0.0023836	0.0028436	0.0038002	0.0031612
17.618	0.0015913	0.0018161	0.0020166	0.0023754	0.0017934	0.0025882	0.0024813	0.0033559	0.0023948	0.0028501	0.0037917	0.0031602
17.638	0.0015905	0.0018211	0.0020322	0.0023739	0.0017962	0.0025937	0.0024895	0.0033474	0.0024061	0.0028567	0.0037834	0.0031567
17.658	0.0015895	0.0018261	0.0020501	0.0023721	0.0017986	0.0026	0.0024982	0.003344	0.0024174	0.0028637	0.003776	0.0031512
17.678	0.0015883	0.0018311	0.00207	0.0023703	0.0018007	0.0026071	0.0025074	0.0033461	0.0024285	0.0028709	0.0037701	0.0031442
17.698	0.001587	0.0018359	0.0020911	0.0023685	0.0018023	0.0026148	0.0025169	0.0033538	0.0024393	0.0028786	0.0037659	0.0031364
17.718	0.0015857	0.0018404	0.0021129	0.0023668	0.0018036	0.0026231	0.0025267	0.003367	0.0024495	0.0028866	0.003764	0.0031283
17.738	0.0015845	0.0018444	0.0021346	0.0023652	0.0018046	0.0026319	0.0025364	0.0033854	0.002459	0.002895	0.0037645	0.0031204
17.758	0.0015835	0.0018478	0.0021556	0.0023638	0.0018054	0.0026409	0.0025459	0.0034086	0.0024677	0.0029037	0.0037675	0.0031135
17.778	0.0015829	0.0018506	0.0021752	0.0023625	0.0018061	0.0026499	0.0025549	0.0034358	0.0024752	0.0029125	0.003773	0.0031079
17.798	0.0015825	0.0018528	0.0021929	0.0023612	0.0018069	0.0026585	0.0025632	0.0034664	0.0024816	0.0029215	0.0037809	0.0031042
17.818	0.0015827	0.0018543	0.0022082	0.00236	0.0018077	0.0026666	0.0025707	0.0034994	0.0024866	0.0029303	0.0037911	0.0031026
17.838	0.0015834	0.0018551	0.0022207	0.0023586	0.0018087	0.0026737	0.002577	0.0035339	0.0024901	0.0029388	0.0038033	0.0031034
17.858	0.0015846	0.0018553	0.0022302	0.002357	0.0018099	0.0026795	0.002582	0.003569	0.0024921	0.0029468	0.0038173	0.0031068
17.878	0.0015865	0.0018549	0.0022364	0.0023552	0.0018114	0.0026838	0.0025855	0.0036038	0.0024925	0.002954	0.0038327	0.0031126
17.898	0.001589	0.0018542	0.0022395	0.0023531	0.0018132	0.0026864	0.0025873	0.0036373	0.0024913	0.0029603	0.0038492	0.003121
17.918	0.001592	0.0018531	0.0022394	0.0023506	0.0018152	0.002687	0.0025874	0.0036687	0.0024884	0.0029653	0.0038666	0.0031316
17.938	0.0015956	0.0018518	0.0022364	0.0023477	0.0018174	0.0026856	0.0025858	0.0036973	0.0024839	0.002969	0.0038846	0.0031443
17.958	0.0015996	0.0018504	0.0022307	0.0023443	0.0018197	0.0026821	0.0025824	0.0037225	0.0024778	0.0029712	0.0039029	0.0031589
17.978	0.0016039	0.0018489	0.0022227	0.0023407	0.0018218	0.0026766	0.0025772	0.0037438	0.0024703	0.0029717	0.0039213	0.0031749
17.998	0.0016084	0.0018475	0.0022129	0.0023368	0.0018237	0.0026692	0.0025704	0.0037607	0.0024614	0.0029705	0.0039395	0.0031921
18.018	0.0016129	0.0018461	0.0022016	0.0023327	0.0018249	0.0026601	0.0025622	0.0037732	0.0024513	0.0029675	0.0039573	0.00321
18.038	0.0016172	0.0018446	0.0021894	0.0023286	0.0018254	0.0026496	0.0025527	0.0037809	0.0024401	0.0029627	0.0039744	0.0032281
18.058	0.0016211	0.0018431	0.0021767	0.0023246	0.0018249	0.0026378	0.0025423	0.0037841	0.0024281	0.0029562	0.0039907	0.0032459
18.078	0.0016243	0.0018414	0.0021639	0.0023209	0.0018232	0.002625	0.002531	0.0037828	0.0024154	0.0029481	0.0040058	0.0032627
18.098	0.0016266	0.0018394	0.0021513	0.0023175	0.00182	0.0026117	0.0025194	0.0037773	0.0024024	0.0029385	0.0040195	0.003278
18.118	0.001628	0.0018369	0.0021392	0.0023145	0.0018154	0.0025981	0.0025076	0.0037681	0.0023893	0.0029278	0.0040315	0.0032911
18.138	0.0016282	0.0018338	0.0021278	0.0023122	0.0018093	0.0025846	0.002496	0.0037555	0.0023763	0.0029161	0.0040415	0.0033014
18.158	0.0016271	0.0018299	0.0021172	0.0023104	0.0018016	0.0025714	0.0024848	0.0037403	0.0023637	0.0029038	0.004049	0.0033084
18.178	0.0016247	0.0018253	0.0021073	0.0023093	0.0017925	0.0025588	0.0024744	0.003723	0.0023519	0.0028913	0.0040539	0.0033115
18.198	0.0016209	0.0018197	0.0020983	0.0023088	0.0017818	0.0025472	0.0024648	0.0037043	0.002341	0.002879	0.0040558	0.0033104
18.218	0.0016157	0.0018133	0.0020898	0.0023089	0.0017701	0.0025367	0.0024564	0.003685	0.0023314	0.0028672	0.0040544	0.0033049
18.238	0.0016093	0.0018059	0.0020819	0.0023095	0.0017577	0.0025275	0.0024493	0.0036657	0.0023231	0.0028563	0.0040494	0.0032947
18.258	0.0016016	0.0017979	0.0020744	0.0023104	0.001745	0.0025199	0.0024437	0.003647	0.0023164	0.0028468	0.0040407	0.0032799
18.278	0.0015929	0.0017892	0.0020671	0.0023115	0.0017323	0.0025138	0.0024395	0.0036296	0.0023115	0.0028388	0.004028	0.0032607
18.298	0.0015832	0.0017801	0.0020599	0.0023127	0.0017198	0.0025094	0.0024368	0.003614	0.0023083	0.0028328	0.0040114	0.0032372
18.318	0.0015729	0.001771	0.0020527	0.0023138	0.0017081	0.0025067	0.0024357	0.0036004	0.0023071	0.0028287	0.0039908	0.00321
18.338	0.001562	0.0017621	0.0020454	0.0023148	0.0016974	0.0025057	0.002436	0.0035892	0.0023077	0.0028269	0.0039664	0.0031796
18.358	0.001551	0.0017538	0.0020381	0.0023155	0.001688	0.0025061	0.0024377	0.0035803	0.0023101	0.0028272	0.0039385	0.0031468
18.378	0.00154	0.0017464	0.0020308	0.0023158	0.0016802	0.002508	0.0024407	0.0035737	0.0023143	0.0028296	0.0039074	0.0031122
18.398	0.0015292	0.0017404	0.0020237	0.0023157	0.0016743	0.0025111	0.0024446	0.0035692	0.0023202	0.002834	0.0038736	0.0030768
18.418	0.001519	0.0017359	0.0020168	0.0023152	0.0016703	0.0025153	0.0024493	0.0035666	0.0023275	0.0028401	0.0038378	0.0030416
18.438	0.0015095	0.0017333	0.0020104	0.0023143	0.0016683	0.0025202	0.0024545	0.0035655	0.002336	0.0028476	0.0038005	0.0030075
18.458	0.0015009	0.0017328	0.0020048	0.0023129	0.0016684	0.0025257	0.0024599	0.0035654	0.0023455	0.0028564	0.0037627	0.0029754
18.478	0.0014935	0.0017344	0.002	0.0023111	0.0016703	0.0025315	0.0024653	0.003566	0.0023556	0.0028659	0.0037251	0.0029463
18.498	0.0014873	0.0017382	0.0019964	0.0023089	0.001674	0.0025375	0.0024703	0.0035668	0.002366	0.0028759	0.0036886	0.0029208
18.519	0.0014825	0.0017442	0.0019942	0.0023064	0.0016792	0.0025434	0.0024747	0.0035674	0.0023765	0.0028859	0.0036543	0.0028997
18.539	0.0014792	0.0017521	0.0019933	0.0023037	0.0016856	0.002549	0.0024783	0.0035677	0.0023865	0.0028957	0.0036229	0.0028833
18.559	0.0014773	0.0017618	0.001994	0.0023008	0.001693	0.0025543	0.0024808	0.0035673	0.0023959	0.0029048	0.0035953	0.0028721
18.579	0.0014769	0.001773	0.0019963	0.0022978	0.0017009	0.0025591	0.0024822	0.0035661	0.0024044	0.002913	0.0035723	0.002866
18.599	0.0014779	0.0017852	0.002	0.0022948	0.0017092	0.0025635	0.0024824	0.003564	0.0024117	0.0029202	0.0035545	0.0028651
18.619	0.0014802	0.0017982	0.0020052	0.0022918	0.0017175	0.0025673	0.0024813	0.003561	0.0024177	0.0029262	0.0035424	0.0028692
18.639	0.0014839	0.0018115	0.0020116	0.002289	0.0017254	0.0025707	0.0024791	0.0035571	0.0024222	0.0029309	0.0035363	0.0028781
18.659	0.0014887	0.0018246	0.0020191	0.0022864	0.0017329	0.0025736	0.0024758	0.0035526	0.0024253	0.0029346	0.0035362	0.0028912
18.679	0.0014945	0.0018373	0.0020275	0.0022841	0.0017397	0.0025763	0.0024716	0.0035475	0.0024269	0.0029373	0.0035422	0.0029083
18.699	0.0015012	0.0018492	0.0020366	0.0022821	0.0017457	0.0025788	0.0024666	0.0035421	0.0024272	0.0029392	0.0035538	0.0029288
18.719	0.0015087	0.0018599	0.0020462	0.0022806	0.0017508	0.0025811	0.0024613	0.0035366	0.0024263	0.0029405	0.0035707	0.002952
18.739	0.0015166	0.0018692	0.0020561	0.0022796	0.001755	0.0025834	0.0024557	0.0035314	0.0024244	0.0029416	0.0035923	0.0029775
18.759	0.001525	0.001877	0.0020661	0.0022791	0.0017584	0.0025858	0.0024502	0.0035268	0.0024218	0.0029427	0.0036177	0.0030046
18.779	0.0015335	0.0018832	0.002076	0.0022792	0.0017612	0.0025882	0.0024451	0.003523	0.0024189	0.0029441	0.0036462	0.0030328
18.799	0.0015422	0.0018877	0.0020857	0.00228	0.0017634	0.0025906	0.0024407	0.0035203	0.002416	0.002946	0.0036768	0.0030615
18.819	0.0015508	0.0018906	0.0020951	0.0022816	0.0017652	0.0025931	0.0024372	0.003519	0.0024134	0.0029488	0.0037087	0.0030902
18.839	0.0015593	0.0018919	0.0021041	0.0022839	0.0017669	0.0025957	0.0024349	0.0035192	0.0024115	0.0029526	0.0037409	0.0031184
18.859	0.0015675	0.0018919	0.0021127	0.0022871	0.0017688	0.0025983	0.0024339	0.0035209	0.0024106	0.0029577	0.0037726	0.0031459
18.879	0.0015754	0.0018907	0.0021208	0.0022911	0.001771	0.0026009	0.0024346	0.0035241	0.0024107	0.0029641	0.0038029	0.0031721
18.899	0.001583	0.0018885	0.0021285	0.0022959	0.0017738	0.0026035	0.002437	0.0035289	0.0024121	0.0029719	0.0038313	0.003197
18.919	0.0015901	0.0018856	0.0021358	0.0023017	0.0017774	0.0026061	0.0024413	0.0035349	0.0024148	0.0029812	0.0038569	0.0032202
18.939	0.0015969	0.0018822	0.0021426	0.0023083	0.0017818	0.0026088	0.0024474	0.0035421	0.0024188	0.0029918	0.0038794	0.0032416
18.959	0.0016032	0.0018787	0.002149	0.0023158	0.0017873	0.0026116	0.0024553	0.0035501	0.0024239	0.0030036	0.0038983	0.0032611
18.979	0.0016089	0.0018751	0.0021551	0.0023241	0.0017938	0.0026145	0.002465	0.0035587	0.0024301	0.0030165	0.0039134	0.0032784
18.999	0.0016142	0.0018719	0.0021607	0.0023331	0.0018012	0.0026176	0.0024761	0.0035675	0.0024373	0.0030302	0.0039246	0.0032936
19.019	0.0016189	0.0018691	0.0021659	0.0023427	0.0018093	0.0026209	0.0024886	0.0035763	0.0024453	0.0030444	0.0039318	0.0033065
19.039	0.001623	0.0018669	0.0021707	0.0023528	0.0018181	0.0026244	0.002502	0.0035847	0.0024541	0.0030589	0.0039352	0.003317
19.059	0.0016265	0.0018653	0.0021749	0.0023631	0.0018271	0.0026281	0.0025161	0.0035925	0.0024635	0.0030732	0.0039349	0.0033252
19.079	0.0016292	0.0018645	0.0021786	0.0023734	0.0018361	0.002632	0.0025304	0.0035995	0.0024731	0.0030871	0.0039314	0.003331
19.099	0.0016312	0.0018643	0.0021817	0.0023836	0.0018447	0.002636	0.0025447	0.0036056	0.0024828	0.0031002	0.0039249	0.0033344
19.119	0.0016324	0.0018646	0.0021842	0.0023932	0.0018524	0.0026402	0.0025585	0.0036105	0.0024923	0.0031123	0.003916	0.0033354
19.139	0.0016326	0.0018653	0.0021859	0.0024021	0.0018589	0.0026443	0.0025715	0.0036143	0.0025013	0.003123	0.0039053	0.0033341
19.159	0.001632	0.0018661	0.0021868	0.0024099	0.0018639	0.0026483	0.0025834	0.003617	0.0025094	0.003132	0.0038932	0.0033306
19.179	0.0016304	0.0018668	0.0021868	0.0024165	0.001867	0.0026521	0.0025937	0.0036185	0.0025164	0.0031394	0.0038803	0.0033252
19.199	0.0016277	0.001867	0.0021859	0.0024214	0.0018679	0.0026556	0.0026024	0.003619	0.0025221	0.0031449	0.0038673	0.003318
19.219	0.001624	0.0018666	0.0021841	0.0024246	0.0018664	0.0026586	0.002609	0.0036186	0.0025261	0.0031484	0.0038546	0.0033094
19.239	0.0016192	0.0018653	0.0021813	0.0024259	0.0018625	0.002661	0.0026136	0.0036176	0.0025284	0.00315	0.0038426	0.0032996
19.259	0.0016134	0.0018629	0.0021775	0.0024251	0.001856	0.0026627	0.0026158	0.003616	0.0025289	0.0031497	0.0038319	0.0032892
19.279	0.0016066	0.0018593	0.0021728	0.0024223	0.001847	0.0026637	0.0026157	0.0036141	0.0025274	0.0031476	0.0038226	0.0032784
19.299	0.0015988	0.0018544	0.0021671	0.0024173	0.0018357	0.0026638	0.0026133	0.0036122	0.002524	0.0031437	0.003815	0.0032679
19.319	0.0015901	0.0018482	0.0021605	0.0024103	0.0018223	0.0026631	0.0026086	0.0036103	0.0025189	0.0031383	0.0038092	0.0032579
19.339	0.0015808	0.0018408	0.002153	0.0024016	0.0018073	0.0026614	0.0026018	0.0036087	0.0025121	0.0031314	0.0038053	0.003249
19.359	0.0015709	0.0018323	0.0021447	0.0023912	0.0017909	0.0026589	0.0025931	0.0036075	0.0025038	0.0031231	0.0038031	0.0032415
19.379	0.0015606	0.001823	0.0021357	0.0023795	0.0017738	0.0026555	0.0025826	0.0036068	0.0024944	0.0031137	0.0038026	0.0032355
19.399	0.0015502	0.0018131	0.0021261	0.002367	0.0017564	0.0026513	0.0025708	0.0036067	0.0024841	0.0031032	0.0038035	0.0032313
19.419	0.0015398	0.0018029	0.002116	0.002354	0.0017394	0.0026464	0.002558	0.0036071	0.0024731	0.0030917	0.0038057	0.0032289
19.439	0.0015298	0.0017928	0.0021056	0.0023408	0.0017233	0.0026409	0.0025446	0.0036081	0.0024619	0.0030794	0.0038088	0.0032281
19.459	0.0015204	0.0017833	0.002095	0.0023281	0.0017086	0.0026349	0.0025309	0.0036096	0.0024506	0.0030665	0.0038126	0.0032287
19.479	0.0015118	0.0017746	0.0020845	0.0023162	0.001696	0.0026285	0.0025174	0.0036115	0.0024397	0.003053	0.0038169	0.0032303
19.499	0.0015042	0.0017672	0.0020742	0.0023055	0.0016858	0.0026218	0.0025046	0.0036136	0.0024293	0.0030392	0.0038214	0.0032325
19.52	0.0014979	0.0017614	0.0020644	0.0022964	0.0016783	0.0026151	0.0024928	0.0036157	0.0024198	0.0030255	0.003826	0.0032348
19.54	0.001493	0.0017575	0.0020553	0.0022891	0.0016738	0.0026082	0.0024824	0.0036178	0.0024116	0.003012	0.0038304	0.0032366
19.56	0.0014896	0.0017556	0.0020472	0.0022838	0.0016723	0.0026014	0.0024738	0.0036197	0.0024048	0.0029993	0.0038346	0.0032376
19.58	0.001488	0.0017558	0.0020401	0.0022806	0.0016739	0.0025948	0.0024673	0.0036213	0.0023999	0.0029878	0.0038384	0.0032371
19.6	0.001488	0.0017582	0.0020344	0.0022795	0.0016782	0.0025884	0.0024629	0.0036225	0.0023971	0.002978	0.0038418	0.0032347
19.62	0.0014897	0.0017625	0.0020302	0.0022805	0.001685	0.0025823	0.0024608	0.0036232	0.0023966	0.0029705	0.0038447	0.0032301
19.64	0.001493	0.0017687	0.0020275	0.0022832	0.001694	0.0025766	0.0024609	0.0036234	0.0023985	0.0029656	0.003847	0.003223
19.66	0.0014977	0.0017765	0.0020264	0.0022876	0.0017046	0.0025714	0.0024632	0.0036232	0.0024027	0.0029636	0.0038486	0.0032134
19.68	0.0015038	0.0017856	0.0020268	0.0022932	0.0017164	0.0025669	0.0024674	0.0036227	0.0024092	0.0029649	0.0038496	0.0032011
19.7	0.001511	0.0017956	0.0020288	0.0022998	0.001729	0.0025632	0.0024735	0.003622	0.0024176	0.0029693	0.0038498	0.0031864
19.72	0.0015191	0.0018062	0.0020322	0.0023071	0.0017419	0.0025605	0.002481	0.0036212	0.0024277	0.0029767	0.0038492	0.0031696
19.74	0.0015279	0.0018171	0.0020368	0.0023146	0.0017547	0.0025591	0.0024898	0.0036204	0.002439	0.0029869	0.0038476	0.0031512
19.76	0.0015371	0.0018279	0.0020425	0.002322	0.0017671	0.0025589	0.0024996	0.0036198	0.002451	0.0029993	0.003845	0.0031316
19.78	0.0015464	0.0018385	0.0020489	0.0023292	0.0017787	0.0025603	0.0025101	0.0036195	0.0024633	0.0030135	0.0038413	0.0031115
19.8	0.0015557	0.0018486	0.0020558	0.0023357	0.0017895	0.0025632	0.002521	0.0036194	0.0024753	0.003029	0.0038364	0.0030918
19.82	0.0015647	0.0018579	0.0020631	0.0023415	0.0017992	0.0025676	0.0025321	0.0036196	0.0024866	0.0030452	0.0038303	0.0030732
19.84	0.0015732	0.0018665	0.0020704	0.0023463	0.0018077	0.0025737	0.002543	0.00362	0.0024969	0.0030619	0.0038229	0.0030565
19.86	0.001581	0.0018742	0.0020776	0.0023501	0.0018151	0.0025813	0.0025537	0.0036205	0.0025059	0.0030785	0.0038144	0.0030426
19.88	0.0015881	0.0018811	0.0020846	0.0023528	0.0018214	0.0025902	0.002564	0.0036208	0.0025135	0.0030948	0.0038048	0.0030324
19.9	0.0015942	0.0018871	0.0020913	0.0023544	0.0018266	0.0026004	0.0025738	0.0036208	0.0025195	0.0031105	0.0037942	0.0030268
19.92	0.0015993	0.0018923	0.0020977	0.002355	0.0018309	0.0026115	0.0025829	0.0036203	0.0025239	0.0031254	0.0037829	0.0030266
19.94	0.0016033	0.0018968	0.0021038	0.0023547	0.0018344	0.0026235	0.0025915	0.003619	0.0025269	0.0031392	0.0037712	0.0030317
19.96	0.0016062	0.0019006	0.0021097	0.0023537	0.0018371	0.0026359	0.0025993	0.0036167	0.0025285	0.0031518	0.0037593	0.003042
19.98	0.001608	0.0019038	0.0021154	0.0023523	0.0018393	0.0026486	0.0026066	0.003613	0.002529	0.0031629	0.0037477	0.0030569
20	0.0016088	0.0019066	0.0021211	0.0023505	0.001841	0.0026613	0.0026132	0.0036078	0.0025286	0.0031725	0.0037368	0.0030757


==> figures/data/SW2D_error_time_basis/error_local_reduced_model_indicator_SW2D_8.txt <==
Timing	Error_1.05_1.1	Error_1.05_1.2	Error_1.05_1.3	Error_1.1_1.1	Error_1.1_1.2	Error_1.1_1.3	Error_1.2_1.1	Error_1.2_1.2	Error_1.2_1.3	Error_1.3_1.1	Error_1.3_1.2	Error_1.3_1.3
0	0	0	0	0	0	0	0	0	0	0	0	0
0.02002	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05	4.2629e-05
0.04004	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05	4.2368e-05
0.06006	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05	4.2269e-05
0.08008	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05	4.2795e-05
0.1001	4.2012e-05	4.448e-05	4.448e-05	4.448e-05	4.2012e-05	4.448e-05	4.448e-05	4.448e-05	4.2012e-05	4.448e-05	4.448e-05	4.448e-05
0.12012	4.0594e-05	4.3502e-05	4.777e-05	4.777e-05	4.0594e-05	4.3502e-05	4.777e-05	4.777e-05	4.0594e-05	4.3502e-05	4.777e-05	4.777e-05
0.14014	3.9023e-05	4.182e-05	4.6421e-05	4.6421e-05	3.9023e-05	4.182e-05	4.6421e-05	4.6421e-05	3.9023e-05	4.182e-05	4.6421e-05	4.6421e-05
0.16016	3.7368e-05	4.0003e-05	4.4417e-05	4.4417e-05	3.7368e-05	4.0003e-05	4.4417e-05	4.4417e-05	3.7368e-05	4.0003e-05	4.4417e-05	4.4417e-05
0.18018	3.5712e-05	3.8138e-05	4.2283e-05	4.2283e-05	3.5712e-05	3.8138e-05	4.2283e-05	4.2283e-05	3.5712e-05	3.8138e-05	4.2283e-05	4.2283e-05
0.2002	3.4148e-05	3.6326e-05	4.0125e-05	4.0125e-05	3.4148e-05	3.6326e-05	4.0125e-05	4.0125e-05	3.4148e-05	3.6326e-05	4.0125e-05	4.0125e-05
0.22022	3.2779e-05	3.4681e-05	3.8067e-05	3.8067e-05	3.2779e-05	3.4681e-05	3.8067e-05	3.8067e-05	3.2779e-05	3.4681e-05	3.8067e-05	3.8067e-05
0.24024	3.1711e-05	3.3323e-05	3.6247e-05	3.6247e-05	3.1711e-05	3.3323e-05	3.6247e-05	3.6247e-05	3.1711e-05	3.3323e-05	3.6247e-05	3.6247e-05
0.26026	3.1038e-05	3.2369e-05	3.4811e-05	3.4811e-05	3.1038e-05	3.2369e-05	3.4811e-05	3.4811e-05	3.1038e-05	3.2369e-05	3.4811e-05	3.4811e-05
0.28028	3.0827e-05	3.1911e-05	3.3888e-05	3.3888e-05	3.0827e-05	3.1911e-05	3.3888e-05	3.3888e-05	3.0827e-05	3.1911e-05	3.3888e-05	3.3888e-05
0.3003	3.1105e-05	3.1999e-05	3.3574e-05	3.3574e-05	3.1105e-05	3.1999e-05	3.3574e-05	3.3574e-05	3.1105e-05	3.1999e-05	3.3574e-05	3.3574e-05
0.32032	3.187e-05	3.2648e-05	3.3921e-05	3.3921e-05	3.187e-05	3.2648e-05	3.3921e-05	3.3921e-05	3.187e-05	3.2648e-05	3.3921e-05	3.3921e-05
0.34034	3.3152e-05	3.3887e-05	3.4974e-05	3.4974e-05	3.3152e-05	3.3887e-05	3.4974e-05	3.4974e-05	3.3152e-05	3.3887e-05	3.4974e-05	3.4974e-05
0.36036	3.5126e-05	3.5862e-05	3.6862e-05	3.6862e-05	3.5126e-05	3.5862e-05	3.6862e-05	3.6862e-05	3.5126e-05	3.5862e-05	3.6862e-05	3.6862e-05
0.38038	3.8215e-05	3.8943e-05	3.9894e-05	3.9894e-05	3.8215e-05	3.8943e-05	3.9894e-05	3.9894e-05	3.8215e-05	3.8943e-05	3.9894e-05	3.9894e-05
0.4004	4.397e-05	4.3696e-05	4.4562e-05	4.4562e-05	4.3052e-05	4.3696e-05	4.4562e-05	4.4562e-05	4.3052e-05	4.3696e-05	4.4562e-05	4.4562e-05
0.42042	4.9195e-05	4.9552e-05	5.134e-05	5.134e-05	4.9193e-05	5.0648e-05	5.134e-05	5.134e-05	5.0187e-05	5.0648e-05	5.134e-05	5.134e-05
0.44044	5.512e-05	5.6516e-05	6.0432e-05	6.0432e-05	5.6529e-05	5.9985e-05	6.0432e-05	6.0432e-05	5.9767e-05	5.9985e-05	6.0432e-05	6.0432e-05
0.46046	6.1165e-05	6.3947e-05	7.1678e-05	7.1678e-05	6.4422e-05	7.189e-05	7.1678e-05	7.1678e-05	7.252e-05	7.1488e-05	7.1678e-05	7.1678e-05
0.48048	6.6939e-05	7.1263e-05	8.5392e-05	8.5392e-05	7.2223e-05	8.3133e-05	8.4671e-05	8.4671e-05	8.4275e-05	8.6064e-05	8.4671e-05	8.4671e-05
0.5005	7.2261e-05	7.8087e-05	9.7181e-05	9.7181e-05	7.9521e-05	9.436e-05	0.00010035	0.00010035	9.6167e-05	9.8217e-05	0.00010035	9.8928e-05
0.52052	7.6796e-05	8.4163e-05	0.00010852	0.00010852	8.6037e-05	0.00010497	0.00011255	0.00011255	0.00010751	0.00011001	0.00011255	0.00011542
0.54054	8.0467e-05	8.9437e-05	0.00011894	0.00011894	9.1583e-05	0.00011456	0.00012382	0.00012382	0.00011783	0.00012093	0.00012382	0.00012773
0.56056	8.3193e-05	9.3409e-05	0.00012813	0.00012813	9.6029e-05	0.00012285	0.00013382	0.00013382	0.00012683	0.00013061	0.00013382	0.00013873
0.58058	8.4927e-05	9.6264e-05	0.00013611	0.00013584	9.9586e-05	0.00013009	0.00014232	0.00014232	0.00013426	0.0001388	0.00014232	0.00014817
0.6006	8.5658e-05	9.7952e-05	0.00014211	0.0001422	0.00010147	0.00013519	0.00014913	0.00014913	0.00013999	0.00014532	0.00014913	0.00015585
0.62062	8.5403e-05	9.846e-05	0.00014639	0.00014646	0.00010212	0.00013859	0.00015414	0.00015414	0.00014374	0.00015005	0.00015414	0.00016164
0.64064	8.4208e-05	9.781e-05	0.00014887	0.00014894	0.00010154	0.00014023	0.00015729	0.00015729	0.00014571	0.00015293	0.00015729	0.00016546
0.66066	8.2147e-05	9.6054e-05	0.00014955	0.00014962	9.9791e-05	0.00014012	0.00015856	0.00015856	0.00014583	0.00015393	0.00015856	0.00016729
0.68068	7.9319e-05	9.3272e-05	0.00014844	0.00014852	9.6943e-05	0.00013831	0.00015798	0.00015798	0.00014414	0.00015308	0.00015798	0.00016713
0.7007	7.5853e-05	8.9574e-05	0.00014562	0.0001457	9.3112e-05	0.00013487	0.00015564	0.0001556	0.00014071	0.00015022	0.0001556	0.00016506
0.72072	7.1902e-05	8.5101e-05	0.00014117	0.00014127	8.8443e-05	0.00012992	0.00015138	0.00015154	0.00013567	0.0001457	0.00015154	0.00016116
0.74074	6.7656e-05	8.0029e-05	0.00013526	0.00013538	8.3118e-05	0.00012363	0.00014556	0.00014594	0.00012918	0.00013964	0.00014594	0.00015558
0.76076	6.3334e-05	7.4574e-05	0.00012807	0.00012822	7.7361e-05	0.00011622	0.00013838	0.00013901	0.00012146	0.00013223	0.00013901	0.00014853
0.78078	5.9191e-05	6.8998e-05	0.00011985	0.00012002	7.1447e-05	0.00010794	0.00013006	0.00013099	0.00011278	0.00012374	0.00013099	0.00014024
0.8008	5.5514e-05	6.3619e-05	0.00011088	0.00011109	6.571e-05	9.9139e-05	0.0001209	0.00012218	0.00010348	0.00011445	0.00012218	0.00013102
0.82082	5.2599e-05	5.8814e-05	0.00010156	0.0001018	6.055e-05	9.022e-05	0.00011126	0.00011296	9.4006e-05	0.00010478	0.00011296	0.00012125
0.84084	5.0713e-05	5.4999e-05	9.2343e-05	9.2624e-05	5.6418e-05	8.1712e-05	0.00010159	0.00010378	8.4906e-05	9.5189e-05	0.00010378	0.00011138
0.86086	5.0035e-05	5.2574e-05	8.3824e-05	8.4142e-05	5.3756e-05	7.4269e-05	9.2463e-05	9.5215e-05	7.6885e-05	8.6313e-05	9.5215e-05	0.00010198
0.88088	5.0602e-05	5.1822e-05	7.6716e-05	7.7064e-05	5.2886e-05	6.8646e-05	8.4554e-05	8.7925e-05	7.0771e-05	7.8895e-05	8.7925e-05	9.3744e-05
0.9009	5.23e-05	5.2803e-05	7.1795e-05	7.2161e-05	5.3885e-05	6.5572e-05	7.8639e-05	8.2633e-05	6.7379e-05	7.3758e-05	8.2633e-05	8.7438e-05
0.92092	5.49e-05	5.5324e-05	6.972e-05	7.0082e-05	5.6549e-05	6.5486e-05	7.5432e-05	7.9972e-05	6.7222e-05	7.1603e-05	7.9972e-05	8.3789e-05
0.94094	5.8125e-05	5.9026e-05	7.0757e-05	7.1093e-05	6.0483e-05	6.831e-05	7.5354e-05	8.0272e-05	7.0235e-05	7.2711e-05	8.0272e-05	8.326e-05
0.96096	6.1707e-05	6.3498e-05	7.4637e-05	7.4929e-05	6.5236e-05	7.349e-05	7.8316e-05	8.3416e-05	7.5802e-05	7.6793e-05	8.3416e-05	8.5853e-05
0.98098	6.5414e-05	6.8363e-05	8.0689e-05	8.0931e-05	7.0401e-05	8.0261e-05	8.3768e-05	8.8891e-05	8.3074e-05	8.3135e-05	8.8891e-05	9.1098e-05
1.001	6.9063e-05	7.3317e-05	8.8133e-05	8.8326e-05	7.5647e-05	8.7896e-05	9.0941e-05	9.5999e-05	9.125e-05	9.0907e-05	9.5999e-05	9.8266e-05
1.021	7.2522e-05	7.8128e-05	9.6272e-05	9.6422e-05	8.0726e-05	9.5812e-05	9.9089e-05	0.00010405	9.9693e-05	9.9376e-05	0.00010405	0.0001066
1.041	7.5703e-05	8.2631e-05	0.00010456	0.00010467	8.5461e-05	0.00010357	0.0001076	0.00011247	0.00010794	0.00010797	0.00011247	0.00011545
1.0611	7.8563e-05	8.6718e-05	0.0001126	0.00011268	8.9735e-05	0.00011087	0.000116	0.00012081	0.00011564	0.00011626	0.00012081	0.0001243
1.0811	8.1094e-05	9.0331e-05	0.0001201	0.00012016	9.348e-05	0.0001175	0.00012395	0.00012874	0.00012259	0.00012396	0.00012874	0.00013278
1.1011	8.3323e-05	9.3451e-05	0.00012687	0.00012691	9.667e-05	0.0001233	0.00013122	0.00013602	0.00012862	0.00013085	0.00013602	0.00014061
1.1211	8.5447e-05	9.6093e-05	0.00013278	0.0001328	9.9311e-05	0.00012821	0.00013764	0.0001425	0.00013364	0.0001368	0.0001425	0.00014761
1.1411	8.7307e-05	9.8294e-05	0.00013776	0.00013776	0.00010143	0.00013219	0.0001431	0.00014809	0.00013762	0.00014172	0.00014809	0.00015367
1.1612	8.8754e-05	0.0001001	0.00014177	0.00014175	0.00010309	0.00013523	0.00014752	0.00015277	0.00014056	0.00014556	0.00015277	0.00015872
1.1812	8.975e-05	0.00010157	0.00014482	0.00014477	0.00010433	0.00013737	0.00015089	0.00015653	0.00014247	0.00014831	0.00015653	0.00016276
1.2012	9.0261e-05	0.00010276	0.00014692	0.00014683	0.00010521	0.00013864	0.00015319	0.00015937	0.00014341	0.00014998	0.00015937	0.00016577
1.2212	9.0272e-05	0.00010503	0.0001481	0.00014797	0.00010582	0.00013911	0.00015444	0.00016126	0.00014344	0.00015058	0.00016126	0.00016773
1.2412	8.9781e-05	0.0001063	0.00014843	0.00014825	0.00010623	0.00013885	0.00015467	0.00016217	0.00014266	0.00015019	0.00016215	0.0001686
1.2613	8.8801e-05	0.00010738	0.00014797	0.00014775	0.00010654	0.00013796	0.00015394	0.00016316	0.00014119	0.00014887	0.00016201	0.00016837
1.2813	8.7365e-05	0.00010822	0.00014682	0.00014655	0.00010684	0.00013657	0.00015233	0.00016364	0.00013915	0.00014673	0.00016081	0.00016704
1.3013	8.5524e-05	0.00010874	0.0001451	0.00014477	0.00010722	0.00013479	0.00014996	0.00016359	0.00013671	0.0001439	0.00015859	0.00016465
1.3213	8.3352e-05	0.00010888	0.00014292	0.00014253	0.00010775	0.00013277	0.00014694	0.00016302	0.00013402	0.00014053	0.00015545	0.00016131
1.3413	8.0945e-05	0.0001086	0.00014041	0.00013997	0.00010845	0.00013064	0.00014343	0.00016192	0.00013126	0.00013677	0.00015153	0.00015717
1.3614	7.8421e-05	0.00010786	0.0001377	0.00013721	0.00010934	0.00012852	0.00013956	0.00016033	0.00012857	0.0001328	0.00014702	0.00015242
1.3814	7.592e-05	0.00010666	0.00013492	0.00013439	0.00011038	0.00012653	0.00013551	0.00015828	0.00012611	0.00012881	0.00014213	0.00014729
1.4014	7.3596e-05	0.00010502	0.00013218	0.00013162	0.00011153	0.00012475	0.00013146	0.00015583	0.00012399	0.00012498	0.00013713	0.00014205
1.4214	7.1606e-05	0.00010301	0.00012962	0.00012904	0.00011276	0.00012328	0.00012758	0.00015306	0.00012232	0.0001215	0.00013229	0.00013696
1.4414	7.0101e-05	0.0001007	0.00012735	0.00012676	0.00011399	0.00012217	0.00012406	0.00015008	0.00012118	0.00011854	0.00012788	0.00013231
1.4615	6.9198e-05	9.8231e-05	0.00012548	0.00012489	0.00011519	0.00012148	0.00012106	0.000147	0.00012061	0.00011626	0.00012419	0.00012839
1.4815	6.8969e-05	9.5744e-05	0.00012408	0.00012351	0.00011629	0.00012123	0.00011875	0.00014397	0.00012062	0.00011479	0.00012145	0.00012544
1.5015	6.9426e-05	9.3419e-05	0.00012322	0.00012269	0.00011726	0.00012141	0.00011725	0.00014116	0.0001212	0.00011421	0.00011986	0.00012366
1.5215	7.0515e-05	9.1438e-05	0.00012296	0.00012247	0.00011807	0.00012203	0.00011663	0.00013874	0.00012229	0.00011454	0.00011953	0.00012317
1.5415	7.2125e-05	8.9981e-05	0.0001233	0.00012286	0.00011871	0.00012304	0.00011693	0.00013685	0.00012385	0.00011574	0.00012047	0.00012399
1.5616	7.4111e-05	8.9191e-05	0.00012423	0.00012385	0.00011918	0.0001244	0.00011813	0.00013563	0.00012578	0.00011774	0.00012259	0.00012604
1.5816	7.631e-05	8.916e-05	0.00012571	0.00012539	0.0001195	0.00012606	0.00012014	0.00013517	0.000128	0.00012041	0.00012575	0.00012917
1.6016	7.8567e-05	8.9911e-05	0.00012769	0.00012742	0.0001197	0.00012797	0.00012285	0.0001355	0.00013042	0.00012362	0.00012974	0.00013317
1.6216	8.0748e-05	9.139e-05	0.00013009	0.00012987	0.00011982	0.00013006	0.00012612	0.00013658	0.00013297	0.00012719	0.00013431	0.00013779
1.6416	8.2743e-05	9.3474e-05	0.00013283	0.00013263	0.00011991	0.00013229	0.0001298	0.00013836	0.00013555	0.00013099	0.00013924	0.0001428
1.6617	8.4474e-05	9.5995e-05	0.0001358	0.00013563	0.00012002	0.00013458	0.00013373	0.00014074	0.0001381	0.00013485	0.00014431	0.00014798
1.6817	8.5885e-05	9.8758e-05	0.00013892	0.00013875	0.0001202	0.00013688	0.00013776	0.00014362	0.00014056	0.00013865	0.00014932	0.00015311
1.7017	8.6946e-05	0.00010156	0.00014208	0.0001419	0.00012052	0.00013914	0.00014176	0.00014688	0.00014287	0.00014228	0.00015411	0.00015804
1.7217	8.7645e-05	0.00010423	0.0001452	0.000145	0.000121	0.00014133	0.00014561	0.0001504	0.00014499	0.00014563	0.00015792	0.00016263
1.7417	8.799e-05	0.00010661	0.00014819	0.00014796	0.0001217	0.00014338	0.00014921	0.00015403	0.00014689	0.00014863	0.00016039	0.00016676
1.7618	8.8005e-05	0.00010859	0.00015098	0.00015072	0.00012261	0.00014528	0.00015247	0.00015766	0.00014855	0.00015122	0.00016232	0.00017035
1.7818	8.7728e-05	0.0001101	0.0001535	0.0001532	0.00012376	0.00014699	0.00015532	0.00016117	0.00014995	0.00015336	0.00016372	0.00017336
1.8018	8.7212e-05	0.00011109	0.0001557	0.00015536	0.00012512	0.00014849	0.00015772	0.00016444	0.00015108	0.00015502	0.00016461	0.00017576
1.8218	8.6521e-05	0.00011155	0.00015754	0.00015716	0.00012668	0.00014976	0.00015964	0.0001674	0.00015195	0.00015621	0.00016505	0.00017755
1.8418	8.5726e-05	0.0001115	0.000159	0.00015858	0.00012839	0.00015079	0.00016105	0.00016997	0.00015257	0.00015694	0.00016509	0.00017875
1.8619	8.4902e-05	0.00011097	0.00016007	0.00015961	0.00013022	0.0001516	0.00016197	0.00017211	0.00015296	0.00015722	0.00016481	0.00017939
1.8819	8.4123e-05	0.00011005	0.00016075	0.00016026	0.00013212	0.0001522	0.00016241	0.00017382	0.00015315	0.0001571	0.00016429	0.00017953
1.9019	8.3458e-05	0.0001088	0.00016105	0.00016056	0.00013405	0.00015262	0.00016241	0.00017508	0.00015319	0.00015665	0.0001636	0.00017924
1.9219	8.2965e-05	0.00010734	0.00016109	0.00016056	0.00013597	0.00015289	0.00016201	0.00017592	0.00015312	0.00015592	0.00016282	0.00017861
1.9419	8.2689e-05	0.00010579	0.00016099	0.0001603	0.00013785	0.00015306	0.0001613	0.00017638	0.00015301	0.00015501	0.00016202	0.00017772
1.962	8.2658e-05	0.00010424	0.00016073	0.00015987	0.00013976	0.00015319	0.00016033	0.00017652	0.00015291	0.00015401	0.00016126	0.00017667
1.982	8.2878e-05	0.00010283	0.0001603	0.00015933	0.00014172	0.00015331	0.00015922	0.00017639	0.00015289	0.00015301	0.00016061	0.00017556
2.002	8.3342e-05	0.00010166	0.00015969	0.00015876	0.00014361	0.0001535	0.00015805	0.00017607	0.000153	0.00015211	0.00016012	0.00017447
2.022	8.4022e-05	0.0001008	0.00015892	0.00015826	0.00014531	0.00015378	0.00015693	0.00017563	0.00015329	0.00015142	0.00015986	0.0001735
2.042	8.4878e-05	0.00010033	0.00015801	0.0001579	0.00014675	0.00015421	0.00015597	0.00017515	0.00015379	0.00015103	0.00015987	0.00017273
2.0621	8.5861e-05	0.00010027	0.00015699	0.00015775	0.00014784	0.00015481	0.00015526	0.00017469	0.00015454	0.00015099	0.00016022	0.00017222
2.0821	8.6916e-05	0.00010061	0.00015591	0.00015787	0.00014855	0.00015561	0.00015491	0.00017434	0.00015555	0.00015139	0.00016091	0.00017201
2.1021	8.7989e-05	0.00010133	0.00015484	0.00015833	0.00014887	0.00015664	0.00015499	0.00017418	0.00015682	0.00015224	0.00016199	0.00017177
2.1221	8.9027e-05	0.00010236	0.00015384	0.00015915	0.0001488	0.00015791	0.00015555	0.00017429	0.00015836	0.00015357	0.00016344	0.00017174
2.1421	8.9986e-05	0.00010364	0.00015298	0.00016037	0.00014839	0.00015941	0.00015663	0.00017473	0.00016014	0.00015536	0.00016526	0.0001721
2.1622	9.0831e-05	0.00010508	0.00015232	0.00016199	0.00014769	0.00016116	0.00015825	0.00017559	0.00016216	0.00015759	0.0001674	0.00017287
2.1822	9.1537e-05	0.00010659	0.00015193	0.00016399	0.00014677	0.00016314	0.00016039	0.00017692	0.00016438	0.00016022	0.00016982	0.000174
2.2022	9.2085e-05	0.00010808	0.00015185	0.00016636	0.00014574	0.00016534	0.00016301	0.00017876	0.00016677	0.00016318	0.00017247	0.00017545
2.2222	9.2469e-05	0.00010949	0.00015212	0.00016906	0.00014467	0.00016774	0.00016605	0.00018112	0.00016932	0.00016641	0.00017528	0.00017717
2.2422	9.2689e-05	0.00011076	0.00015273	0.00017204	0.00014367	0.00017032	0.00016946	0.000184	0.00017199	0.00016984	0.00017816	0.0001791
2.2623	9.275e-05	0.00011185	0.00015366	0.00017525	0.00014283	0.00017307	0.00017315	0.00018734	0.00017476	0.0001734	0.00018104	0.00018118
2.2823	9.2629e-05	0.00011274	0.00015486	0.00017864	0.0001422	0.00017595	0.00017706	0.00019109	0.0001776	0.00017704	0.00018383	0.00018336
2.3023	9.2384e-05	0.00011343	0.00015627	0.00018216	0.00014182	0.00017896	0.00018109	0.00019518	0.00018051	0.0001807	0.00018645	0.00018557
2.3223	9.2153e-05	0.00011393	0.00015781	0.00018577	0.00014173	0.00018208	0.0001852	0.00019951	0.00018346	0.00018434	0.00018883	0.00018776
2.3423	9.1918e-05	0.00011423	0.00015937	0.00018944	0.0001419	0.0001853	0.00018932	0.00020402	0.00018647	0.00018793	0.00019093	0.00018991
2.3624	9.1687e-05	0.00011436	0.00016088	0.00019358	0.00014231	0.00018862	0.0001934	0.00020861	0.00018954	0.00019145	0.00019271	0.00019196
2.3824	9.1458e-05	0.0001143	0.00016225	0.00019782	0.00014291	0.00019265	0.0001974	0.00021322	0.00019267	0.0001949	0.00019416	0.00019387
2.4024	9.1228e-05	0.00011407	0.00016342	0.00020201	0.00014365	0.00019667	0.00020131	0.00021776	0.00019588	0.00019828	0.00019528	0.00019562
2.4224	9.0998e-05	0.00011368	0.00016431	0.0002059	0.00014445	0.00020105	0.00020508	0.00022216	0.00019918	0.00020159	0.0001961	0.00019718
2.4424	9.0764e-05	0.00011315	0.00016491	0.00020929	0.00014527	0.00020541	0.00020872	0.00022631	0.00020257	0.00020485	0.00019666	0.00019853
2.4625	9.053e-05	0.00011248	0.00016518	0.00021197	0.00014604	0.00020946	0.0002122	0.00023014	0.00020605	0.00020805	0.00019701	0.00019965
2.4825	9.0299e-05	0.0001117	0.00016513	0.00021381	0.00014672	0.00021295	0.00021553	0.00023354	0.00020961	0.00021121	0.00019721	0.00020054
2.5025	9.0083e-05	0.00011084	0.00016478	0.0002147	0.00014728	0.00021566	0.00021868	0.00023644	0.00021323	0.00021432	0.00019731	0.00020121
2.5225	8.9894e-05	0.00010994	0.00016415	0.00021459	0.00014767	0.00021743	0.00022167	0.00023875	0.00021686	0.00021738	0.00019738	0.00020165
2.5425	8.9749e-05	0.00010905	0.00016329	0.00021351	0.00014788	0.00021815	0.00022449	0.00024044	0.00022047	0.00022039	0.00019748	0.00020188
2.5626	8.9664e-05	0.0001082	0.00016225	0.00021151	0.00014792	0.00021778	0.00022713	0.00024146	0.00022402	0.00022332	0.00019766	0.00020192
2.5826	8.9656e-05	0.00010745	0.00016107	0.00020871	0.00014777	0.00021635	0.00022961	0.00024183	0.00022747	0.00022618	0.00019798	0.00020179
2.6026	8.9737e-05	0.00010684	0.00015981	0.00020527	0.00014746	0.00021395	0.00023193	0.00024157	0.00023077	0.00022894	0.00019848	0.00020152
2.6226	8.9914e-05	0.00010641	0.00015855	0.00020139	0.00014701	0.00021073	0.00023411	0.00024076	0.00023389	0.00023161	0.00019921	0.00020117
2.6426	9.0189e-05	0.0001062	0.00015733	0.00019731	0.00014645	0.00020687	0.00023618	0.00023948	0.00023682	0.00023418	0.00020019	0.00020075
2.6627	9.056e-05	0.00010621	0.00015622	0.00019329	0.00014583	0.00020264	0.00023816	0.00023787	0.00023955	0.00023665	0.00020145	0.00020032
2.6827	9.1018e-05	0.00010645	0.00015528	0.00018957	0.00014517	0.00019831	0.00024009	0.00023606	0.00024208	0.00023904	0.00020299	0.00019992
2.7027	9.155e-05	0.00010691	0.00015455	0.0001864	0.00014454	0.00019417	0.00024199	0.00023422	0.00024444	0.00024136	0.0002048	0.00019958
2.7227	9.2137e-05	0.00010757	0.00015407	0.00018398	0.00014396	0.00019051	0.0002439	0.00023252	0.00024664	0.00024363	0.00020689	0.00019933
2.7427	9.2758e-05	0.0001084	0.00015386	0.00018244	0.00014347	0.00018759	0.00024586	0.00023112	0.00024872	0.00024587	0.00020921	0.0001992
2.7628	9.3393e-05	0.00010936	0.00015394	0.00018187	0.00014312	0.00018562	0.00024788	0.00023015	0.00025072	0.00024809	0.00021173	0.0001992
2.7828	9.4021e-05	0.00011041	0.0001543	0.00018224	0.00014293	0.0001847	0.00025	0.00022974	0.00025267	0.00025031	0.0002144	0.00019934
2.8028	9.4622e-05	0.00011151	0.00015493	0.00018346	0.00014291	0.00018487	0.00025222	0.00022996	0.00025462	0.00025256	0.00021717	0.00019962
2.8228	9.5178e-05	0.00011263	0.00015579	0.00018538	0.00014307	0.00018605	0.00025455	0.00023084	0.00025659	0.00025484	0.00021999	0.00020003
2.8428	9.5675e-05	0.00011374	0.00015685	0.00018781	0.00014343	0.0001881	0.000257	0.00023237	0.00025862	0.00025717	0.0002228	0.00020055
2.8629	9.6102e-05	0.0001148	0.00015807	0.00019052	0.00014396	0.00019078	0.00025954	0.0002345	0.00026073	0.00025954	0.00022557	0.00020116
2.8829	9.6451e-05	0.0001158	0.00015941	0.00019331	0.00014467	0.00019387	0.00026216	0.00023713	0.00026293	0.00026195	0.00022824	0.00020184
2.9029	9.6719e-05	0.00011672	0.00016082	0.000196	0.00014554	0.0001971	0.00026483	0.00024015	0.00026523	0.00026439	0.00023078	0.00020256
2.9229	9.6903e-05	0.00011755	0.00016226	0.00019843	0.00014654	0.00020025	0.00026753	0.00024344	0.00026761	0.00026684	0.00023316	0.00020329
2.9429	9.7006e-05	0.00011825	0.0001637	0.0002005	0.00014766	0.00020312	0.00027021	0.00024686	0.00027005	0.00026928	0.00023537	0.00020402
2.963	9.7035e-05	0.00011883	0.0001651	0.00020213	0.00014887	0.00020556	0.00027283	0.00025026	0.00027253	0.00027169	0.0002374	0.00020471
2.983	9.6999e-05	0.00011926	0.00016643	0.0002033	0.00015014	0.00020749	0.00027536	0.00025354	0.00027501	0.00027403	0.00023926	0.00020535
3.003	9.6912e-05	0.00011953	0.00016765	0.00020401	0.00015145	0.00020884	0.00027776	0.00025658	0.00027784	0.00027627	0.00024095	0.00020594
3.023	9.679e-05	0.00011965	0.00016873	0.00020431	0.00015275	0.00020962	0.00028	0.00025928	0.00028102	0.0002784	0.00024249	0.00020647
3.043	9.6655e-05	0.0001195	0.00016965	0.00020425	0.00015402	0.00020988	0.00028206	0.00026158	0.00028455	0.00028039	0.00024389	0.00020695
3.0631	9.6529e-05	0.00011898	0.00017037	0.00020392	0.00015521	0.00020967	0.00028392	0.00026344	0.00028817	0.00028222	0.00024519	0.0002074
3.0831	9.6439e-05	0.00011824	0.00017089	0.00020341	0.0001563	0.00020909	0.00028557	0.00026485	0.00029159	0.00028388	0.00024641	0.00020783
3.1031	9.6409e-05	0.0001173	0.00017117	0.00020279	0.00015723	0.00020826	0.00028702	0.00026583	0.00029456	0.00028537	0.00024757	0.00020827
3.1231	9.6467e-05	0.00011619	0.00017122	0.00020216	0.000158	0.00020728	0.00028827	0.00026644	0.00029687	0.00028668	0.0002487	0.00020875
3.1431	9.6634e-05	0.00011497	0.00017104	0.00020159	0.00015856	0.00020626	0.00028933	0.00026674	0.00029833	0.00028783	0.00024985	0.00020929
3.1632	9.6931e-05	0.00011368	0.00017064	0.00020114	0.00015891	0.00020529	0.00029023	0.00026684	0.00029885	0.00028883	0.00025102	0.00020992
3.1832	9.7374e-05	0.00011238	0.00017005	0.00020083	0.00015903	0.00020446	0.00029098	0.00026686	0.00029837	0.0002897	0.00025226	0.00021067
3.2032	9.7971e-05	0.00011115	0.00016928	0.0002007	0.00015893	0.00020382	0.00029163	0.00026691	0.00029693	0.00029046	0.00025359	0.00021155
3.2232	9.8726e-05	0.00011003	0.00016838	0.00020074	0.00015861	0.0002034	0.00029219	0.00026711	0.00029461	0.00029113	0.00025503	0.00021258
3.2432	9.964e-05	0.00010909	0.00016739	0.00020095	0.0001581	0.00020321	0.0002927	0.00026756	0.00029157	0.00029173	0.00025661	0.00021376
3.2633	0.0001007	0.00010836	0.00016637	0.0002013	0.00015743	0.00020324	0.00029319	0.00026836	0.00028802	0.0002923	0.00025836	0.00021509
3.2833	0.00010191	0.0001079	0.00016536	0.00020176	0.00015663	0.00020347	0.00029419	0.00026956	0.0002842	0.00029286	0.00026028	0.00021658
3.3033	0.00010324	0.0001077	0.00016441	0.0002023	0.00015576	0.00020387	0.00029566	0.00027119	0.00028038	0.00029342	0.00026239	0.00021821
3.3233	0.00010468	0.00010778	0.00016359	0.0002029	0.00015486	0.00020441	0.00029749	0.00027326	0.00027683	0.00029401	0.00026469	0.00021999
3.3433	0.00010621	0.00010813	0.00016293	0.00020352	0.00015399	0.00020504	0.0002995	0.00027574	0.00027381	0.00029466	0.00026718	0.0002219
3.3634	0.0001078	0.0001087	0.00016247	0.00020415	0.00015321	0.00020573	0.00030151	0.00027859	0.00027152	0.00029536	0.00026985	0.00022394
3.3834	0.00010943	0.00010948	0.00016225	0.00020475	0.00015255	0.00020646	0.00030338	0.00028176	0.0002701	0.00029614	0.00027269	0.00022611
3.4034	0.00011106	0.0001104	0.00016227	0.00020531	0.00015208	0.0002072	0.00030493	0.00028516	0.00026962	0.000297	0.00027566	0.0002284
3.4234	0.00011268	0.00011144	0.00016253	0.00020582	0.00015181	0.00020793	0.00030607	0.00028874	0.00027006	0.00029796	0.00027875	0.00023081
3.4434	0.00011426	0.00011252	0.00016304	0.00020627	0.00015179	0.00020864	0.00030671	0.00029241	0.00027134	0.00029902	0.00028193	0.00023334
3.4635	0.00011577	0.00011361	0.00016377	0.00020664	0.00015201	0.00020932	0.00030682	0.0002961	0.0002733	0.0003002	0.00028516	0.000236
3.4835	0.00011721	0.00011466	0.00016468	0.00020693	0.00015247	0.00020994	0.00030642	0.00029975	0.00027576	0.0003015	0.00028842	0.00023878
3.5035	0.00011855	0.00011564	0.00016575	0.00020713	0.00015317	0.00021051	0.00030557	0.00030331	0.00027848	0.00030293	0.00029169	0.00024169
3.5235	0.0001198	0.0001165	0.00016694	0.00020724	0.00015408	0.000211	0.00030436	0.00030671	0.00028127	0.0003045	0.00029493	0.00024475
3.5435	0.00012094	0.00011723	0.00016821	0.00020723	0.00015517	0.0002114	0.00030291	0.00030994	0.00028393	0.00030621	0.00029815	0.00024795
3.5636	0.000122	0.00011781	0.00016952	0.00020711	0.00015639	0.00021169	0.00030136	0.00031297	0.00028631	0.00030809	0.00030133	0.00025132
3.5836	0.00012296	0.00011824	0.00017084	0.00020689	0.00015772	0.00021185	0.00029986	0.0003158	0.00028829	0.00031014	0.00030447	0.00025486
3.6036	0.00012385	0.00011851	0.00017213	0.00020655	0.0001591	0.00021187	0.00029853	0.00031844	0.0002898	0.00031237	0.00030757	0.00025858
3.6236	0.00012467	0.00011863	0.00017336	0.00020611	0.0001605	0.00021173	0.0002975	0.00032092	0.00029082	0.00031477	0.00031064	0.0002625
3.6436	0.00012542	0.00011863	0.00017449	0.00020559	0.00016186	0.00021145	0.00029684	0.00032328	0.00029134	0.00031736	0.00031369	0.00026661
3.6637	0.00012612	0.00011852	0.00017551	0.000205	0.00016316	0.00021101	0.00029659	0.00032558	0.00029144	0.00032012	0.00031674	0.00027091
3.6837	0.00012677	0.00011833	0.00017638	0.00020438	0.00016435	0.00021043	0.00029679	0.00032789	0.00029116	0.00032304	0.00031979	0.00027541
3.7037	0.00012737	0.00011809	0.00017707	0.00020374	0.00016539	0.00020975	0.0002974	0.00033027	0.00029059	0.00032612	0.00032286	0.00028007
3.7237	0.00012791	0.00011785	0.00017756	0.00020313	0.00016626	0.00020898	0.00029836	0.00033279	0.00028984	0.00032932	0.00032594	0.0002849
3.7437	0.0001284	0.00011763	0.00017784	0.00020258	0.00016694	0.00020816	0.00029959	0.00033549	0.000289	0.00033262	0.00032903	0.00028984
3.7638	0.00012883	0.00011747	0.0001779	0.00020212	0.0001674	0.00020735	0.00030095	0.00033844	0.00028815	0.00033598	0.00033214	0.00029488
3.7838	0.00012918	0.00011739	0.00017776	0.00020178	0.00016765	0.0002066	0.00030234	0.00034165	0.00028736	0.00033937	0.00033522	0.00029996
3.8038	0.00012945	0.00011741	0.00017745	0.00020161	0.00016769	0.00020595	0.00030363	0.00034515	0.0002867	0.00034275	0.00033828	0.00030506
3.8238	0.00012962	0.00011755	0.00017699	0.00020162	0.00016753	0.00020546	0.00030473	0.00034891	0.00028619	0.00034606	0.00034127	0.00031011
3.8438	0.00012972	0.00011782	0.00017643	0.00020183	0.0001672	0.00020517	0.00030554	0.00035263	0.00028585	0.00034927	0.00034416	0.00031509
3.8639	0.00012973	0.0001182	0.00017583	0.00020226	0.00016674	0.00020512	0.00030604	0.00035672	0.00028571	0.00035234	0.00034691	0.00031994
3.8839	0.00012968	0.00011869	0.00017523	0.00020291	0.00016619	0.00020534	0.00030618	0.00036096	0.00028574	0.00035521	0.00034949	0.00032462
3.9039	0.00012958	0.00011928	0.00017468	0.00020378	0.0001656	0.00020584	0.00030598	0.00036514	0.00028593	0.00035767	0.00035185	0.00032911
3.9239	0.00012946	0.00011995	0.00017423	0.00020484	0.000165	0.00020663	0.00030547	0.00036901	0.00028626	0.00036013	0.00035397	0.00033337
3.9439	0.00012935	0.00012068	0.0001739	0.00020607	0.00016444	0.00020768	0.00030469	0.00037237	0.00028669	0.00036258	0.00035582	0.00033736
3.964	0.00012928	0.00012144	0.00017372	0.00020744	0.00016396	0.00020896	0.0003037	0.00037504	0.00028718	0.00036488	0.00035738	0.00034108
3.984	0.00012929	0.00012222	0.00017368	0.00020891	0.00016358	0.00021044	0.00030257	0.00037689	0.00028768	0.00036688	0.00035864	0.00034451
4.004	0.0001294	0.000123	0.00017378	0.00021044	0.00016333	0.00021204	0.00030138	0.00037785	0.00028814	0.00036844	0.0003596	0.00034762
4.024	0.00012964	0.00012377	0.00017402	0.00021196	0.00016321	0.00021372	0.0003002	0.00037789	0.00028854	0.00036945	0.00036028	0.00035042
4.044	0.00013003	0.00012451	0.00017437	0.00021345	0.00016323	0.00021542	0.0002991	0.00037705	0.00028885	0.00036982	0.00036068	0.00035291
4.0641	0.00013058	0.00012523	0.0001748	0.00021486	0.00016339	0.00021707	0.00029814	0.00037541	0.00028906	0.00036951	0.00036085	0.00035509
4.0841	0.00013131	0.00012592	0.0001753	0.00021614	0.00016368	0.00021863	0.00029738	0.00037308	0.00028917	0.00036851	0.00036082	0.00035696
4.1041	0.0001322	0.0001266	0.00017584	0.00021726	0.00016409	0.00022004	0.00029684	0.00037022	0.0002892	0.00036687	0.00036063	0.00035854
4.1241	0.00013326	0.00012727	0.00017639	0.00021819	0.0001646	0.00022127	0.00029656	0.000367	0.00028916	0.00036467	0.00036031	0.00035986
4.1441	0.00013446	0.00012795	0.00017693	0.00021891	0.00016518	0.00022228	0.00029654	0.0003636	0.00028905	0.00036203	0.00035993	0.00036093
4.1642	0.00013579	0.00012867	0.00017744	0.00021941	0.00016581	0.00022305	0.00029678	0.0003602	0.00028891	0.00035911	0.00035951	0.00036178
4.1842	0.00013723	0.00012943	0.0001779	0.00021966	0.00016648	0.00022358	0.00029725	0.00035697	0.00028875	0.00035608	0.0003591	0.00036245
4.2042	0.00013877	0.00013027	0.0001783	0.00021968	0.00016714	0.00022386	0.00029792	0.00035406	0.00028858	0.00035312	0.00035874	0.00036297
4.2242	0.00014037	0.0001312	0.00017863	0.00021946	0.00016779	0.00022389	0.00029878	0.00035159	0.00028841	0.00035041	0.00035846	0.00036338
4.2442	0.00014201	0.00013223	0.00017888	0.00021901	0.00016839	0.00022369	0.00029977	0.00034965	0.00028826	0.00034812	0.00035827	0.00036372
4.2643	0.0001437	0.00013338	0.00017905	0.00021836	0.00016893	0.00022326	0.00030089	0.00034826	0.00028815	0.00034639	0.00035821	0.00036403
4.2843	0.0001454	0.00013466	0.00017915	0.00021752	0.00016939	0.00022263	0.00030211	0.00034741	0.00028808	0.00034531	0.00035827	0.00036437
4.3043	0.0001471	0.00013605	0.00017917	0.00021654	0.00016976	0.00022183	0.00030342	0.00034704	0.00028808	0.00034493	0.00035848	0.00036475
4.3243	0.00014881	0.00013756	0.00017913	0.00021544	0.00017001	0.00022087	0.00030482	0.00034705	0.00028816	0.00034524	0.00035884	0.00036524
4.3443	0.0001505	0.00013916	0.00017902	0.00021429	0.00017015	0.00021981	0.00030631	0.00034733	0.00028834	0.00034619	0.00035934	0.00036585
4.3644	0.00015217	0.00014082	0.00017886	0.00021312	0.00017018	0.00021867	0.00030786	0.00034778	0.00028864	0.0003477	0.00035999	0.00036661
4.3844	0.0001538	0.00014252	0.00017866	0.00021198	0.00017009	0.0002175	0.00030948	0.00034831	0.00028907	0.00034965	0.00036077	0.00036755
4.4044	0.00015538	0.00014423	0.00017844	0.00021092	0.0001699	0.00021634	0.00031112	0.00034884	0.00028964	0.00035192	0.00036167	0.00036866
4.4244	0.0001569	0.0001459	0.0001782	0.00020999	0.00016961	0.00021524	0.00031276	0.00034934	0.00029036	0.00035436	0.0003627	0.00036995
4.4444	0.00015833	0.0001475	0.00017797	0.00020922	0.00016925	0.00021423	0.00031434	0.00034979	0.00029122	0.00035681	0.00036383	0.00037142
4.4645	0.00015965	0.00014899	0.00017776	0.00020863	0.00016884	0.00021337	0.00031582	0.0003502	0.0002922	0.00035914	0.00036506	0.00037303
4.4845	0.00016083	0.00015035	0.00017759	0.00020824	0.00016841	0.00021267	0.00031714	0.00035057	0.00029326	0.00036124	0.00036639	0.00037477
4.5045	0.00016184	0.00015156	0.00017748	0.00020806	0.000168	0.00021216	0.00031824	0.00035095	0.00029437	0.00036304	0.0003678	0.00037663
4.5245	0.00016268	0.00015259	0.00017745	0.00020809	0.00016764	0.00021187	0.00031909	0.00035136	0.00029548	0.00036447	0.0003693	0.00037857
4.5445	0.00016331	0.00015344	0.00017751	0.00020831	0.00016737	0.00021179	0.00031964	0.00035185	0.00029654	0.00036551	0.0003709	0.00038058
4.5646	0.00016373	0.00015412	0.00017766	0.00020871	0.00016723	0.00021194	0.00031989	0.00035244	0.00029752	0.00036616	0.00037263	0.00038265
4.5846	0.00016392	0.00015463	0.00017793	0.00020928	0.00016722	0.0002123	0.00031984	0.00035318	0.0002984	0.00036646	0.0003745	0.00038479
4.6046	0.00016391	0.00015502	0.0001783	0.00020999	0.00016738	0.00021288	0.00031954	0.00035409	0.00029915	0.00036644	0.00037656	0.000387
4.6246	0.00016371	0.0001553	0.00017877	0.00021083	0.0001677	0.00021365	0.00031902	0.00035519	0.00029977	0.00036614	0.00037885	0.00038931
4.6446	0.00016336	0.00015553	0.00017934	0.00021177	0.00016819	0.00021459	0.00031835	0.00035648	0.00030026	0.00036564	0.00038142	0.00039176
4.6647	0.00016288	0.00015576	0.00017999	0.0002128	0.00016883	0.0002157	0.0003176	0.00035794	0.0003006	0.00036501	0.00038434	0.00039439
4.6847	0.00016235	0.00015603	0.0001807	0.0002139	0.00016959	0.00021692	0.00031683	0.00035954	0.00030081	0.0003643	0.00038764	0.00039728
4.7047	0.00016179	0.0001564	0.00018146	0.00021505	0.00017045	0.00021825	0.00031611	0.00036122	0.00030088	0.0003636	0.00039137	0.00040046
4.7247	0.00016127	0.00015691	0.00018226	0.00021623	0.0001714	0.00021965	0.0003155	0.0003629	0.00030081	0.00036298	0.00039555	0.00040399
4.7447	0.00016081	0.0001576	0.00018307	0.00021743	0.00017239	0.00022109	0.00031502	0.00036451	0.00030061	0.00036249	0.00040019	0.00040788
4.7648	0.00016077	0.00015846	0.00018389	0.00021863	0.00017342	0.00022253	0.00031473	0.00036599	0.00030029	0.0003622	0.00040527	0.00041212
4.7848	0.00016107	0.00015949	0.0001847	0.00021981	0.00017445	0.00022394	0.00031463	0.0003673	0.0002999	0.00036215	0.00041076	0.00041663
4.8048	0.0001617	0.00016067	0.00018547	0.00022096	0.00017546	0.0002253	0.00031474	0.00036843	0.00029947	0.00036238	0.0004166	0.00042131
4.8248	0.00016261	0.00016196	0.00018618	0.00022206	0.00017643	0.00022658	0.00031506	0.00036943	0.00029906	0.00036291	0.0004227	0.000426
4.8448	0.00016371	0.00016331	0.00018683	0.00022311	0.00017735	0.00022778	0.00031558	0.00037038	0.00029872	0.00036374	0.00042896	0.00043053
4.8649	0.00016491	0.00016468	0.00018739	0.00022411	0.00017819	0.00022886	0.00031628	0.00037136	0.00029851	0.00036485	0.00043526	0.0004347
4.8849	0.00016612	0.00016604	0.00018787	0.00022504	0.00017895	0.00022984	0.00031713	0.00037249	0.00029849	0.00036622	0.00044145	0.00043834
4.9049	0.00016723	0.00016741	0.00018828	0.00022592	0.00017963	0.00023071	0.00031808	0.00037385	0.00029869	0.00036779	0.00044736	0.00044128
4.9249	0.00016816	0.00016878	0.00018865	0.00022675	0.00018024	0.0002315	0.00031911	0.00037549	0.00029915	0.00036949	0.00045283	0.00044344
4.9449	0.00016887	0.00017019	0.00018901	0.00022754	0.00018081	0.0002322	0.00032017	0.00037744	0.00029989	0.00037123	0.00045766	0.00044475
4.965	0.0001693	0.00017167	0.00018941	0.0002283	0.00018136	0.00023285	0.00032123	0.00037962	0.00030088	0.00037295	0.00046109	0.00044524
4.985	0.00016946	0.00017322	0.0001899	0.00022904	0.00018193	0.00023347	0.00032227	0.00038196	0.00030212	0.00037452	0.00046342	0.00044497
5.005	0.00016936	0.00017481	0.00019049	0.00022976	0.00018255	0.00023406	0.00032329	0.0003843	0.00030354	0.00037587	0.00046476	0.00044405
5.025	0.00016906	0.00017639	0.00019124	0.00023048	0.00018324	0.00023466	0.00032428	0.00038647	0.0003051	0.00037688	0.00046499	0.00044267
5.045	0.00016861	0.00017789	0.00019213	0.00023119	0.00018402	0.00023525	0.00032525	0.00038828	0.00030671	0.00037749	0.00046402	0.00044103
5.0651	0.0001681	0.00017923	0.00019315	0.00023187	0.00018487	0.00023583	0.00032622	0.00038956	0.00030832	0.00037759	0.00046186	0.00043937
5.0851	0.00016762	0.00018033	0.00019429	0.00023251	0.00018577	0.0002364	0.00032717	0.00039016	0.00030984	0.00037715	0.00045862	0.00043798
5.1051	0.00016725	0.00018111	0.00019548	0.00023307	0.0001867	0.00023691	0.00032809	0.00038995	0.00031119	0.00037613	0.00045451	0.00043718
5.1251	0.00016707	0.00018155	0.00019665	0.00023353	0.00018759	0.00023734	0.00032896	0.00038887	0.00031231	0.00037455	0.00044985	0.00043729
5.1451	0.00016711	0.00018164	0.00019774	0.00023383	0.00018838	0.00023763	0.00032971	0.00038691	0.00031312	0.00037245	0.00044501	0.00043864
5.1652	0.00016741	0.00018141	0.00019865	0.00023393	0.00018901	0.00023773	0.00033031	0.00038411	0.00031357	0.00036994	0.00044042	0.00044146
5.1852	0.00016794	0.00018092	0.00019931	0.00023378	0.00018941	0.00023759	0.00033068	0.00038059	0.00031361	0.00036715	0.0004365	0.00044583
5.2052	0.00016866	0.00018025	0.00019965	0.00023335	0.00018953	0.00023717	0.00033078	0.00037649	0.00031318	0.00036428	0.00043362	0.00045164
5.2252	0.0001695	0.00017949	0.00019964	0.00023262	0.00018936	0.00023645	0.00033055	0.00037203	0.00031226	0.0003615	0.00043204	0.00045858
5.2452	0.00017037	0.00017876	0.00019928	0.00023162	0.0001889	0.00023543	0.00032995	0.00036745	0.00031085	0.00035901	0.00043189	0.00046615
5.2653	0.00017116	0.00017817	0.00019861	0.00023038	0.00018821	0.00023417	0.00032895	0.00036302	0.00030896	0.00035698	0.00043312	0.00047374
5.2853	0.00017177	0.00017785	0.00019769	0.00022897	0.00018735	0.00023272	0.00032756	0.00035902	0.00030663	0.00035555	0.00043551	0.00048072
5.3053	0.00017209	0.00017796	0.00019661	0.00022748	0.00018639	0.00023117	0.00032579	0.00035571	0.00030392	0.00035479	0.00043874	0.00048649
5.3253	0.00017204	0.00017868	0.00019544	0.00022599	0.0001854	0.00022961	0.00032368	0.00035335	0.00030093	0.00035473	0.00044236	0.00049054
5.3453	0.00017156	0.00018014	0.00019424	0.00022456	0.00018443	0.00022811	0.00032129	0.00035212	0.00029778	0.00035531	0.0004459	0.00049251
5.3654	0.00017063	0.00018234	0.00019307	0.00022326	0.00018351	0.00022674	0.00031871	0.00035214	0.0002946	0.00035644	0.00044888	0.00049219
5.3854	0.00016925	0.00018517	0.00019194	0.00022212	0.00018265	0.00022556	0.00031605	0.00035344	0.00029157	0.00035798	0.00045087	0.00048958
5.4054	0.00016749	0.00018842	0.00019089	0.00022118	0.00018185	0.0002246	0.00031343	0.00035593	0.00028885	0.0003598	0.00045156	0.00048484
5.4254	0.00016543	0.00019183	0.00018991	0.00022046	0.00018111	0.00022387	0.00031099	0.00035948	0.0002866	0.00036172	0.00045075	0.00047832
5.4454	0.00016322	0.00019513	0.00018901	0.00021994	0.0001804	0.00022339	0.00030885	0.00036382	0.00028498	0.00036361	0.00044838	0.00047053
5.4655	0.00016101	0.00019809	0.0001882	0.00021963	0.00017974	0.00022315	0.00030713	0.00036867	0.00028411	0.00036537	0.00044456	0.00046208
5.4855	0.00015898	0.00020051	0.00018748	0.00021952	0.00017912	0.00022314	0.00030596	0.00037367	0.00028406	0.00036692	0.00043952	0.00045366
5.5055	0.00015732	0.00020226	0.00018688	0.00021959	0.00017856	0.00022334	0.00030543	0.00037851	0.00028487	0.00036822	0.00043366	0.00044594
5.5255	0.00015619	0.0002033	0.00018639	0.00021983	0.00017808	0.00022373	0.00030558	0.00038286	0.0002865	0.00036924	0.00042747	0.00043956
5.5455	0.00015574	0.00020365	0.00018606	0.00022023	0.00017772	0.00022427	0.00030644	0.00038646	0.00028888	0.00037003	0.00042149	0.00043503
5.5656	0.00015602	0.00020338	0.00018591	0.00022077	0.00017751	0.00022496	0.00030801	0.00038914	0.00029188	0.00037061	0.00041635	0.00043275
5.5856	0.00015707	0.00020263	0.00018596	0.00022144	0.00017749	0.00022577	0.0003102	0.0003908	0.00029533	0.00037105	0.00041259	0.00043294
5.6056	0.00015882	0.00020158	0.00018623	0.00022224	0.00017769	0.00022668	0.00031294	0.00039141	0.00029904	0.00037145	0.00041069	0.00043565
5.6256	0.00016115	0.00020042	0.00018675	0.00022317	0.00017814	0.00022767	0.00031608	0.00039103	0.00030283	0.00037188	0.00041096	0.00044075
5.6456	0.00016391	0.00019935	0.00018752	0.0002242	0.00017884	0.00022875	0.00031945	0.0003898	0.00030648	0.00037245	0.0004135	0.00044789
5.6657	0.0001669	0.00019855	0.00018853	0.00022534	0.00017978	0.00022988	0.00032289	0.0003879	0.00030984	0.00037322	0.00041819	0.00045655
5.6857	0.00016992	0.00019814	0.00018977	0.00022656	0.00018096	0.00023106	0.0003262	0.00038557	0.00031276	0.00037426	0.00042472	0.0004661
5.7057	0.00017277	0.0001982	0.00019119	0.00022784	0.00018232	0.00023227	0.00032923	0.00038306	0.00031511	0.0003756	0.00043259	0.00047587
5.7257	0.00017528	0.00019873	0.00019275	0.00022916	0.00018382	0.00023349	0.00033183	0.00038065	0.00031684	0.00037724	0.00044126	0.00048517
5.7457	0.00017728	0.00019972	0.0001944	0.0002305	0.0001854	0.00023471	0.0003339	0.0003786	0.00031791	0.00037913	0.00045014	0.00049342
5.7658	0.00017867	0.00020107	0.00019606	0.00023183	0.00018699	0.00023591	0.00033535	0.00037713	0.00031832	0.00038123	0.00045867	0.0005001
5.7858	0.00017938	0.00020268	0.00019768	0.00023312	0.00018853	0.00023707	0.00033616	0.00037644	0.00031814	0.00038344	0.00046637	0.00050486
5.8058	0.00017936	0.00020441	0.00019919	0.00023436	0.00018996	0.00023819	0.00033634	0.00037662	0.00031745	0.00038563	0.00047284	0.00050747
5.8258	0.00017864	0.00020612	0.00020054	0.00023552	0.00019123	0.00023925	0.00033594	0.00037773	0.00031636	0.0003877	0.00047779	0.00050786
5.8458	0.00017727	0.00020767	0.00020168	0.00023659	0.00019229	0.00024025	0.00033503	0.00037972	0.000315	0.0003895	0.00048104	0.00050611
5.8659	0.00017533	0.0002089	0.0002026	0.00023755	0.00019312	0.00024117	0.00033373	0.0003825	0.00031352	0.00039092	0.00048254	0.00050245
5.8859	0.00017297	0.0002097	0.00020344	0.0002384	0.00019372	0.00024202	0.00033216	0.00038588	0.00031206	0.00039184	0.00048234	0.00049722
5.9059	0.00017034	0.00020999	0.00020426	0.00023911	0.00019407	0.00024277	0.00033046	0.00038965	0.00031076	0.00039218	0.00048058	0.00049088
5.9259	0.00016761	0.0002097	0.00020501	0.0002397	0.00019421	0.00024343	0.00032878	0.00039355	0.00030975	0.00039189	0.00047749	0.00048394
5.9459	0.00016497	0.00020883	0.00020563	0.00024013	0.00019415	0.00024398	0.00032725	0.00039733	0.00030911	0.00039096	0.00047338	0.00047692
5.966	0.0001626	0.00020742	0.00020607	0.00024042	0.00019392	0.00024441	0.000326	0.00040072	0.00030892	0.00038941	0.00046861	0.00047032
5.986	0.00016064	0.00020555	0.00020631	0.00024055	0.00019357	0.0002447	0.00032512	0.00040349	0.00030921	0.00038731	0.00046354	0.00046456
6.006	0.00015921	0.00020334	0.00020631	0.00024052	0.00019314	0.00024485	0.00032468	0.00040544	0.00030997	0.00038474	0.00045856	0.00045996
6.026	0.00015838	0.00020096	0.00020606	0.00024033	0.00019265	0.00024485	0.00032471	0.00040641	0.00031116	0.00038182	0.000454	0.00045674
6.046	0.00015816	0.00019857	0.00020555	0.00023998	0.00019214	0.00024469	0.00032519	0.00040632	0.00031269	0.00037868	0.00045016	0.00045499
6.0661	0.00015851	0.00019637	0.00020479	0.00023949	0.00019166	0.00024436	0.00032608	0.00040513	0.00031445	0.00037547	0.00044724	0.00045475
6.0861	0.00015933	0.00019452	0.0002038	0.00023886	0.00019122	0.00024388	0.0003273	0.00040288	0.00031633	0.00037231	0.00044535	0.00045594
6.1061	0.00016049	0.00019318	0.00020261	0.00023813	0.00019087	0.00024325	0.00032875	0.00039965	0.00031818	0.00036933	0.00044449	0.00045841
6.1261	0.00016185	0.00019245	0.00020128	0.0002373	0.00019062	0.00024249	0.00033032	0.00039559	0.00031987	0.00036665	0.00044456	0.00046192
6.1461	0.00016325	0.00019242	0.00019985	0.00023642	0.0001905	0.00024162	0.00033189	0.00039091	0.00032128	0.00036436	0.00044537	0.00046619
6.1662	0.00016456	0.00019312	0.0001984	0.00023553	0.00019051	0.00024067	0.00033334	0.00038584	0.00032229	0.00036253	0.00044668	0.00047084
6.1862	0.00016567	0.00019457	0.00019698	0.00023465	0.00019068	0.00023969	0.00033458	0.00038067	0.00032283	0.00036121	0.00044822	0.0004755
6.2062	0.00016649	0.00019672	0.00019567	0.00023382	0.000191	0.00023871	0.00033552	0.00037571	0.00032282	0.00036042	0.00044971	0.00047982
6.2262	0.00016699	0.00019949	0.00019453	0.0002331	0.00019147	0.00023779	0.00033608	0.00037126	0.00032225	0.00036014	0.00045091	0.00048348
6.2462	0.00016716	0.00020275	0.00019362	0.00023252	0.00019206	0.00023697	0.00033623	0.00036761	0.0003211	0.00036036	0.00045166	0.00048623
6.2663	0.00016704	0.00020635	0.00019299	0.0002321	0.00019278	0.00023629	0.00033594	0.00036502	0.00031941	0.00036103	0.00045182	0.00048794
6.2863	0.00016668	0.0002101	0.00019266	0.00023187	0.00019358	0.00023579	0.00033523	0.00036366	0.00031725	0.00036207	0.00045137	0.00048856
6.3063	0.00016619	0.0002138	0.00019267	0.00023185	0.00019443	0.00023549	0.00033414	0.00036364	0.00031471	0.00036342	0.00045035	0.00048814
6.3263	0.00016566	0.00021726	0.000193	0.00023202	0.00019531	0.00023541	0.00033272	0.00036497	0.0003119	0.00036498	0.00044886	0.00048681
6.3463	0.00016522	0.00022032	0.00019363	0.00023239	0.00019617	0.00023554	0.00033109	0.00036758	0.00030897	0.00036668	0.00044708	0.00048481
6.3664	0.00016496	0.00022289	0.00019455	0.00023293	0.00019699	0.00023588	0.00032934	0.0003713	0.00030609	0.00036844	0.00044524	0.00048241
6.3864	0.00016497	0.00022483	0.00019571	0.00023361	0.00019773	0.00023641	0.00032761	0.0003759	0.00030342	0.0003702	0.00044358	0.00047991
6.4064	0.00016531	0.00022601	0.00019706	0.00023441	0.00019836	0.00023709	0.00032602	0.00038111	0.00030113	0.00037189	0.00044235	0.00047764
6.4264	0.00016601	0.00022635	0.00019854	0.00023529	0.00019887	0.0002379	0.0003247	0.00038661	0.00029936	0.00037349	0.00044179	0.00047588
6.4464	0.00016704	0.00022584	0.00020011	0.00023622	0.00019924	0.00023881	0.00032378	0.0003921	0.00029822	0.00037497	0.00044208	0.0004749
6.4665	0.00016836	0.00022448	0.00020171	0.00023717	0.00019948	0.00023978	0.00032335	0.00039729	0.00029778	0.00037635	0.00044331	0.00047486
6.4865	0.00016988	0.00022236	0.00020328	0.00023809	0.00019957	0.00024076	0.00032348	0.00040192	0.00029806	0.00037763	0.0004455	0.00047587
6.5065	0.00017147	0.00021957	0.00020479	0.00023897	0.00019954	0.00024173	0.00032417	0.00040577	0.00029903	0.00037883	0.00044858	0.00047793
6.5265	0.000173	0.00021629	0.00020618	0.00023975	0.0001994	0.00024264	0.00032543	0.00040868	0.00030062	0.00037999	0.00045237	0.00048098
6.5465	0.00017433	0.00021268	0.00020742	0.00024042	0.00019916	0.00024346	0.00032717	0.00041053	0.00030268	0.00038114	0.00045665	0.00048484
6.5666	0.00017532	0.00020895	0.00020849	0.00024094	0.00019884	0.00024415	0.0003293	0.00041127	0.00030508	0.0003823	0.00046115	0.00048929
6.5866	0.00017587	0.00020532	0.00020936	0.00024127	0.00019846	0.00024467	0.00033166	0.00041091	0.00030763	0.00038349	0.00046558	0.00049409
6.6066	0.00017587	0.000202	0.00021001	0.0002414	0.00019802	0.00024501	0.00033408	0.00040949	0.00031016	0.00038469	0.00046969	0.00049895
6.6266	0.00017527	0.00019917	0.00021043	0.00024131	0.00019754	0.00024512	0.0003364	0.00040713	0.0003125	0.00038588	0.00047325	0.0005036
6.6466	0.00017404	0.00019698	0.00021062	0.00024098	0.00019702	0.000245	0.00033844	0.00040398	0.0003145	0.00038703	0.00047607	0.00050781
6.6667	0.00017222	0.00019552	0.00021059	0.0002404	0.00019646	0.00024463	0.00034004	0.00040021	0.00031602	0.00038806	0.00047803	0.00051136
6.6867	0.00016985	0.00019483	0.00021036	0.0002396	0.00019586	0.00024402	0.00034107	0.00039605	0.00031696	0.00038893	0.00047907	0.00051412
6.7067	0.00016707	0.00019488	0.00020996	0.00023859	0.00019521	0.00024318	0.00034143	0.00039172	0.00031725	0.00038954	0.00047918	0.00051563
6.7267	0.00016402	0.00019558	0.00020943	0.0002374	0.00019453	0.00024213	0.00034106	0.00038747	0.00031686	0.00038984	0.0004784	0.00051604
6.7467	0.00016089	0.00019681	0.00020882	0.00023608	0.00019381	0.00024093	0.00033995	0.00038352	0.0003158	0.00038977	0.00047684	0.00051543
6.7668	0.00015789	0.00019842	0.00020819	0.0002347	0.00019308	0.00023961	0.00033812	0.00038008	0.0003141	0.0003893	0.00047463	0.00051379
6.7868	0.00015525	0.00020024	0.00020764	0.00023332	0.00019236	0.00023825	0.00033564	0.00037732	0.00031186	0.0003884	0.00047192	0.00051117
6.8068	0.00015317	0.00020214	0.00020722	0.00023203	0.00019168	0.00023693	0.00033261	0.00037534	0.00030918	0.00038709	0.0004689	0.00050767
6.8268	0.00015184	0.00020396	0.00020704	0.0002309	0.00019111	0.00023571	0.00032916	0.00037419	0.0003062	0.00038539	0.00046577	0.00050342
6.8468	0.00015137	0.00020562	0.00020717	0.00023002	0.00019069	0.0002347	0.00032545	0.00037384	0.0003031	0.00038333	0.00046272	0.00049863
6.8669	0.00015181	0.00020705	0.00020769	0.00022945	0.00019048	0.00023397	0.00032166	0.00037422	0.00030007	0.00038099	0.00045991	0.00049351
6.8869	0.00015313	0.00020822	0.00020866	0.00022925	0.00019053	0.00023358	0.00031798	0.0003752	0.00029729	0.00037845	0.00045751	0.00048834
6.9069	0.00015522	0.00020914	0.00021013	0.00022948	0.00019089	0.00023359	0.0003146	0.00037663	0.00029497	0.0003758	0.00045563	0.0004834
6.9269	0.00015793	0.00020986	0.00021211	0.00023014	0.0001916	0.00023405	0.00031171	0.00037835	0.00029327	0.00037315	0.00045433	0.00047901
6.9469	0.00016105	0.00021043	0.00021461	0.00023125	0.00019265	0.00023497	0.00030948	0.00038021	0.00029234	0.00037063	0.00045363	0.00047546
6.967	0.00016436	0.00021096	0.00021759	0.00023278	0.00019405	0.00023635	0.00030807	0.00038207	0.00029228	0.00036837	0.00045352	0.00047302
6.987	0.00016765	0.00021151	0.00022099	0.0002347	0.00019578	0.00023815	0.00030758	0.00038383	0.00029315	0.0003665	0.00045394	0.00047192
7.007	0.00017074	0.00021218	0.00022474	0.00023695	0.00019782	0.00024033	0.00030807	0.00038542	0.00029493	0.00036516	0.00045481	0.0004723
7.027	0.00017345	0.00021303	0.00022875	0.00023944	0.00020012	0.00024282	0.00030953	0.00038682	0.00029756	0.00036444	0.00045602	0.00047423
7.047	0.00017567	0.00021412	0.00023291	0.00024211	0.00020261	0.00024552	0.00031192	0.00038804	0.00030094	0.00036443	0.00045748	0.00047764
7.0671	0.00017731	0.00021544	0.00023711	0.00024485	0.00020523	0.00024835	0.00031513	0.00038913	0.00030491	0.00036519	0.00045909	0.0004824
7.0871	0.00017834	0.000217	0.00024121	0.00024756	0.0002079	0.0002512	0.00031902	0.00039017	0.00030928	0.00036674	0.00046079	0.00048828
7.1071	0.00017876	0.00021873	0.00024511	0.00025016	0.00021045	0.00025395	0.0003234	0.00039124	0.00031388	0.00036905	0.00046251	0.00049495
7.1271	0.00017862	0.00022056	0.00024868	0.00025255	0.00021274	0.00025651	0.00032809	0.00039244	0.0003185	0.00037206	0.00046425	0.0005021
7.1471	0.00017798	0.0002224	0.00025181	0.00025466	0.0002149	0.00025878	0.00033291	0.00039387	0.00032296	0.00037568	0.00046601	0.00050939
7.1672	0.00017695	0.00022413	0.0002544	0.0002564	0.00021687	0.00026068	0.00033765	0.0003956	0.00032711	0.00037979	0.0004678	0.00051653
7.1872	0.00017564	0.00022565	0.00025637	0.00025771	0.00021854	0.00026213	0.00034215	0.00039766	0.00033082	0.00038422	0.00046968	0.00052327
7.2072	0.00017419	0.00022683	0.00025765	0.00025854	0.00021983	0.00026309	0.00034627	0.00040009	0.00033397	0.00038882	0.00047167	0.00052936
7.2272	0.00017272	0.00022758	0.0002582	0.00025878	0.00022067	0.00026353	0.00034986	0.00040285	0.0003365	0.0003934	0.00047384	0.00053457
7.2472	0.00017135	0.0002278	0.00025799	0.00025835	0.00022099	0.00026343	0.00035285	0.00040588	0.00033835	0.00039779	0.00047619	0.00053872
7.2673	0.00017018	0.00022743	0.00025703	0.00025742	0.00022075	0.00026279	0.00035515	0.0004091	0.00033952	0.00040183	0.00047873	0.00054167
7.2873	0.00016925	0.00022644	0.00025535	0.00025603	0.00021994	0.00026164	0.00035672	0.0004124	0.00034002	0.00040538	0.00048144	0.00054333
7.3073	0.0001686	0.00022481	0.00025298	0.0002542	0.00021854	0.00026002	0.00035756	0.00041562	0.00033989	0.0004083	0.00048427	0.00054365
7.3273	0.00016821	0.00022256	0.00025	0.000252	0.00021658	0.00025798	0.00035767	0.00041864	0.00033917	0.0004105	0.00048712	0.00054268
7.3473	0.00016803	0.00021974	0.00024651	0.00024948	0.00021411	0.00025561	0.0003571	0.0004213	0.00033793	0.00041192	0.0004899	0.00054049
7.3674	0.00016798	0.00021646	0.00024262	0.00024675	0.00021117	0.00025298	0.0003559	0.00042347	0.00033626	0.00041252	0.00049247	0.00053722
7.3874	0.00016795	0.00021283	0.00023848	0.00024387	0.00020787	0.0002502	0.00035418	0.00042501	0.00033424	0.00041233	0.00049471	0.00053307
7.4074	0.00016786	0.00020899	0.00023422	0.00024095	0.00020431	0.00024735	0.00035203	0.00042584	0.00033198	0.00041136	0.00049649	0.00052827
7.4274	0.0001676	0.00020512	0.00023002	0.0002381	0.0002006	0.00024455	0.00034958	0.0004259	0.00032957	0.0004097	0.00049772	0.00052306
7.4474	0.00016709	0.00020137	0.00022604	0.00023541	0.00019689	0.00024189	0.00034695	0.00042516	0.00032711	0.00040745	0.00049831	0.00051773
7.4675	0.00016626	0.00019795	0.00022245	0.00023299	0.00019333	0.00023949	0.00034428	0.00042365	0.0003247	0.00040471	0.0004982	0.00051253
7.4875	0.00016511	0.00019501	0.0002194	0.00023092	0.00019006	0.00023743	0.0003417	0.00042144	0.00032244	0.00040164	0.0004974	0.00050771
7.5075	0.00016363	0.00019271	0.00021704	0.00022931	0.00018725	0.00023579	0.00033934	0.00041865	0.00032039	0.00039836	0.00049591	0.00050346
7.5275	0.00016189	0.00019115	0.00021547	0.00022821	0.00018503	0.00023464	0.00033731	0.00041544	0.00031863	0.00039504	0.00049382	0.00049994
7.5475	0.00015997	0.00019042	0.00021475	0.00022768	0.00018351	0.00023404	0.00033571	0.00041199	0.00031721	0.00039181	0.00049121	0.00049723
7.5676	0.000158	0.00019054	0.00021492	0.00022776	0.00018279	0.00023402	0.0003346	0.00040853	0.00031615	0.0003888	0.00048823	0.00049536
7.5876	0.00015612	0.00019148	0.00021595	0.00022843	0.00018291	0.00023457	0.00033404	0.00040528	0.00031545	0.00038614	0.00048503	0.00049429
7.6076	0.00015449	0.00019315	0.0002178	0.00022967	0.00018388	0.00023568	0.00033404	0.00040246	0.00031512	0.00038392	0.00048178	0.00049398
7.6276	0.00015327	0.00019545	0.00022036	0.00023143	0.00018564	0.00023729	0.00033458	0.00040026	0.00031514	0.00038222	0.00047866	0.00049434
7.6476	0.00015261	0.00019824	0.00022352	0.00023363	0.00018813	0.00023933	0.00033565	0.00039881	0.00031548	0.00038109	0.00047583	0.00049528
7.6677	0.0001526	0.00020135	0.00022715	0.00023615	0.00019122	0.00024171	0.00033718	0.00039822	0.00031609	0.00038053	0.00047342	0.0004967
7.6877	0.0001533	0.00020464	0.00023111	0.00023891	0.00019478	0.00024432	0.0003391	0.0003985	0.00031695	0.00038055	0.00047155	0.0004985
7.7077	0.0001547	0.00020795	0.00023525	0.00024177	0.00019865	0.00024704	0.00034132	0.00039961	0.00031801	0.00038111	0.00047026	0.00050058
7.7277	0.00015673	0.00021115	0.00023945	0.00024462	0.00020269	0.00024978	0.00034376	0.00040144	0.00031924	0.00038214	0.00046958	0.00050285
7.7477	0.00015928	0.00021412	0.00024358	0.00024736	0.00020675	0.00025241	0.00034631	0.00040384	0.0003206	0.00038359	0.00046946	0.00050523
7.7678	0.00016218	0.00021677	0.00024755	0.00024988	0.00021067	0.00025484	0.00034889	0.0004066	0.00032206	0.00038535	0.00046984	0.00050764
7.7878	0.00016528	0.00021904	0.00025127	0.00025212	0.00021434	0.00025699	0.00035141	0.00040951	0.00032358	0.00038734	0.0004706	0.00051002
7.8078	0.00016837	0.00022089	0.00025469	0.00025399	0.00021766	0.00025879	0.00035377	0.00041234	0.00032513	0.00038945	0.00047164	0.00051232
7.8278	0.00017129	0.00022228	0.00025777	0.00025547	0.00022053	0.0002602	0.00035591	0.00041489	0.00032668	0.0003916	0.00047281	0.00051449
7.8478	0.00017389	0.00022322	0.00026047	0.00025654	0.0002229	0.0002612	0.00035775	0.00041696	0.0003282	0.00039367	0.000474	0.00051652
7.8679	0.00017604	0.00022372	0.0002628	0.0002572	0.00022471	0.00026179	0.00035924	0.00041842	0.00032963	0.00039559	0.00047511	0.00051837
7.8879	0.00017763	0.00022381	0.00026477	0.00025747	0.00022595	0.00026198	0.00036032	0.00041917	0.00033092	0.00039727	0.00047607	0.00052005
7.9079	0.00017861	0.00022354	0.00026639	0.00025738	0.00022662	0.00026183	0.00036095	0.00041915	0.00033201	0.00039866	0.00047685	0.00052153
7.9279	0.00017898	0.00022294	0.0002677	0.000257	0.00022673	0.0002614	0.00036111	0.00041839	0.00033285	0.00039969	0.00047745	0.00052281
7.9479	0.00017873	0.00022208	0.00026873	0.00025637	0.00022633	0.00026074	0.00036078	0.00041694	0.00033339	0.00040036	0.00047792	0.00052389
7.968	0.00017791	0.00022102	0.00026953	0.00025557	0.00022548	0.00025995	0.00035996	0.00041492	0.00033356	0.00040065	0.00047833	0.00052474
7.988	0.00017661	0.00021981	0.00027014	0.00025467	0.00022424	0.00025911	0.00035866	0.0004125	0.00033333	0.00040059	0.00047878	0.00052535
8.008	0.00017493	0.00021852	0.00027058	0.00025372	0.00022269	0.0002583	0.00035693	0.00040986	0.00033268	0.00040024	0.00047936	0.00052571
8.028	0.00017299	0.00021718	0.0002709	0.00025281	0.00022094	0.00025758	0.00035482	0.00040722	0.00033161	0.00039966	0.00048019	0.0005258
8.048	0.00017093	0.00021586	0.00027114	0.00025197	0.00021906	0.00025702	0.00035241	0.00040479	0.00033016	0.00039894	0.00048137	0.0005256
8.0681	0.0001689	0.00021459	0.0002713	0.00025124	0.00021716	0.00025666	0.0003498	0.0004028	0.00032837	0.00039819	0.00048296	0.00052513
8.0881	0.00016703	0.00021342	0.00027143	0.00025067	0.00021533	0.0002565	0.00034711	0.00040143	0.00032633	0.0003975	0.000485	0.00052436
8.1081	0.00016544	0.00021238	0.00027153	0.00025027	0.00021365	0.00025656	0.00034445	0.00040079	0.00032416	0.00039697	0.00048749	0.00052334
8.1281	0.00016422	0.00021149	0.00027162	0.00025005	0.00021217	0.00025682	0.00034196	0.00040099	0.00032197	0.00039669	0.00049037	0.00052208
8.1481	0.00016344	0.00021077	0.00027172	0.00025003	0.00021097	0.00025725	0.00033978	0.00040203	0.00031993	0.00039671	0.00049357	0.00052066
8.1682	0.0001631	0.00021024	0.00027184	0.00025018	0.00021006	0.00025781	0.000338	0.00040386	0.00031816	0.00039708	0.00049698	0.00051914
8.1882	0.00016321	0.00020989	0.00027199	0.0002505	0.00020947	0.00025846	0.00033673	0.00040637	0.00031681	0.00039784	0.00050046	0.00051762
8.2082	0.00016371	0.00020971	0.00027217	0.00025096	0.00020919	0.00025915	0.00033602	0.00040942	0.00031598	0.00039898	0.00050387	0.00051622
8.2282	0.00016453	0.0002097	0.00027241	0.00025155	0.0002092	0.00025985	0.00033592	0.00041281	0.00031576	0.00040051	0.00050708	0.00051505
8.2482	0.00016559	0.00020983	0.00027271	0.00025225	0.00020948	0.00026053	0.00033641	0.00041635	0.0003162	0.00040241	0.00050997	0.00051423
8.2683	0.00016678	0.0002101	0.00027307	0.00025303	0.00020998	0.00026115	0.00033747	0.00041982	0.00031729	0.00040464	0.00051245	0.00051385
8.2883	0.00016803	0.00021047	0.00027348	0.00025386	0.0002107	0.00026172	0.00033903	0.00042304	0.00031899	0.00040714	0.00051444	0.00051399
8.3083	0.00016925	0.00021094	0.00027394	0.00025475	0.00021161	0.00026222	0.00034099	0.00042585	0.00032121	0.00040985	0.00051591	0.00051469
8.3283	0.00017038	0.00021148	0.00027441	0.00025566	0.00021269	0.00026266	0.00034324	0.00042809	0.00032383	0.00041268	0.00051683	0.00051595
8.3483	0.00017136	0.00021208	0.00027487	0.0002566	0.00021396	0.00026305	0.00034565	0.00042968	0.0003267	0.00041551	0.00051723	0.00051776
8.3684	0.00017217	0.00021272	0.00027526	0.00025756	0.00021541	0.00026339	0.00034806	0.00043053	0.00032965	0.00041825	0.00051714	0.00052004
8.3884	0.00017278	0.00021339	0.00027554	0.00025855	0.00021706	0.0002637	0.00035034	0.00043064	0.0003325	0.00042075	0.0005166	0.0005227
8.4084	0.00017318	0.00021407	0.00027564	0.00025957	0.00021892	0.00026398	0.00035232	0.00042999	0.00033508	0.00042291	0.00051569	0.00052564
8.4284	0.00017337	0.00021473	0.00027553	0.00026061	0.00022095	0.00026421	0.00035388	0.00042864	0.00033723	0.0004246	0.00051448	0.00052872
8.4484	0.00017336	0.00021537	0.00027514	0.00026164	0.00022314	0.00026438	0.00035491	0.00042666	0.00033883	0.00042573	0.00051305	0.00053182
8.4685	0.00017316	0.00021596	0.00027444	0.00026263	0.00022543	0.00026447	0.0003553	0.00042418	0.00033976	0.00042622	0.00051148	0.00053482
8.4885	0.00017279	0.00021649	0.00027339	0.00026354	0.00022775	0.00026444	0.00035503	0.00042133	0.00033997	0.00042603	0.00050983	0.00053762
8.5085	0.00017227	0.00021693	0.00027197	0.00026431	0.00023003	0.00026427	0.00035407	0.00041829	0.00033943	0.00042512	0.00050818	0.00054013
8.5285	0.00017163	0.00021728	0.0002702	0.00026489	0.00023219	0.00026393	0.00035245	0.00041523	0.00033817	0.00042353	0.00050658	0.00054228
8.5485	0.0001709	0.00021751	0.00026808	0.00026524	0.00023415	0.00026339	0.00035027	0.00041236	0.00033625	0.0004213	0.00050507	0.00054403
8.5686	0.00017012	0.00021761	0.00026567	0.00026532	0.00023584	0.00026264	0.00034764	0.00040986	0.00033379	0.00041853	0.0005037	0.00054538
8.5886	0.00016932	0.00021758	0.00026303	0.00026512	0.0002372	0.00026168	0.00034471	0.00040791	0.00033093	0.00041533	0.00050251	0.00054632
8.6086	0.00016855	0.00021741	0.00026027	0.00026464	0.00023819	0.00026054	0.00034167	0.00040666	0.00032787	0.00041186	0.00050151	0.00054692
8.6286	0.00016784	0.00021712	0.00025751	0.00026392	0.00023879	0.00025926	0.00033872	0.0004062	0.00032482	0.00040827	0.00050075	0.00054722
8.6486	0.00016726	0.00021671	0.0002549	0.00026299	0.000239	0.0002579	0.00033606	0.00040661	0.00032198	0.00040475	0.00050025	0.00054731
8.6687	0.00016682	0.00021619	0.00025262	0.00026193	0.00023885	0.00025653	0.00033388	0.00040791	0.0003196	0.00040149	0.00050004	0.00054728
8.6887	0.00016657	0.0002156	0.00025083	0.00026082	0.00023837	0.00025526	0.00033233	0.00041006	0.00031785	0.00039864	0.00050016	0.00054721
8.7087	0.00016654	0.00021494	0.00024969	0.00025976	0.00023763	0.00025417	0.00033155	0.000413	0.00031691	0.00039637	0.00050064	0.00054722
8.7287	0.00016675	0.00021425	0.0002493	0.00025886	0.00023669	0.00025338	0.00033161	0.00041662	0.00031687	0.00039479	0.0005015	0.00054736
8.7487	0.00016719	0.00021356	0.00024974	0.00025821	0.00023564	0.00025298	0.00033253	0.0004208	0.00031779	0.00039401	0.00050276	0.00054771
8.7688	0.00016785	0.00021289	0.000251	0.00025792	0.00023456	0.00025304	0.00033429	0.0004254	0.00031964	0.00039408	0.00050444	0.00054833
8.7888	0.00016871	0.00021229	0.00025305	0.00025806	0.00023353	0.00025364	0.00033682	0.00043028	0.00032234	0.00039502	0.00050655	0.00054923
8.8088	0.00016971	0.00021178	0.00025581	0.00025868	0.00023263	0.0002548	0.00034001	0.00043529	0.00032577	0.0003968	0.00050905	0.00055042
8.8288	0.00017081	0.00021141	0.00025917	0.0002598	0.00023194	0.00025652	0.00034372	0.00044031	0.00032974	0.00039938	0.00051193	0.00055189
8.8488	0.00017193	0.0002112	0.000263	0.00026141	0.00023151	0.00025878	0.00034781	0.00044522	0.00033408	0.00040267	0.00051514	0.00055362
8.8689	0.00017301	0.00021118	0.00026718	0.00026348	0.0002314	0.0002615	0.00035211	0.00044991	0.00033858	0.00040657	0.00051861	0.00055557
8.8889	0.00017397	0.00021136	0.00027158	0.00026595	0.00023162	0.00026459	0.00035648	0.0004543	0.00034305	0.00041095	0.00052225	0.00055767
8.9089	0.00017476	0.00021176	0.00027605	0.00026871	0.00023219	0.00026794	0.00036078	0.00045832	0.00034731	0.00041568	0.000526	0.00055987
8.9289	0.00017532	0.00021236	0.00028047	0.00027166	0.00023309	0.00027141	0.00036486	0.0004619	0.00035122	0.00042062	0.00052974	0.00056209
8.9489	0.00017562	0.00021315	0.00028471	0.0002747	0.00023428	0.00027489	0.00036863	0.00046501	0.00035466	0.00042563	0.00053338	0.00056428
8.969	0.00017563	0.00021409	0.00028867	0.0002777	0.00023573	0.00027822	0.00037199	0.00046762	0.00035752	0.00043057	0.00053684	0.00056635
8.989	0.00017535	0.00021515	0.00029225	0.00028054	0.00023736	0.0002813	0.00037488	0.00046971	0.00035977	0.00043531	0.00054002	0.00056823
9.009	0.00017482	0.00021627	0.00029536	0.00028314	0.00023912	0.00028401	0.00037726	0.0004713	0.00036138	0.00043974	0.00054287	0.00056987
9.029	0.00017406	0.00021741	0.00029794	0.0002854	0.00024095	0.00028626	0.00037911	0.00047239	0.00036237	0.00044375	0.00054533	0.0005712
9.049	0.00017313	0.00021852	0.00029994	0.00028727	0.00024281	0.00028799	0.00038043	0.000473	0.00036276	0.00044726	0.00054737	0.00057219
9.0691	0.00017212	0.00021956	0.00030134	0.00028869	0.00024464	0.00028916	0.00038126	0.00047319	0.00036263	0.0004502	0.00054896	0.00057281
9.0891	0.0001711	0.00022048	0.00030212	0.00028965	0.00024641	0.00028975	0.00038163	0.00047299	0.00036206	0.00045253	0.00055011	0.00057302
9.1091	0.00017016	0.00022127	0.00030229	0.00029015	0.00024806	0.00028978	0.00038161	0.00047246	0.00036114	0.00045421	0.00055083	0.00057283
9.1291	0.0001694	0.00022191	0.00030187	0.0002902	0.00024957	0.00028928	0.00038126	0.00047167	0.00035999	0.00045524	0.00055114	0.00057224
9.1491	0.00016888	0.00022241	0.00030089	0.00028984	0.00025091	0.0002883	0.00038065	0.00047067	0.00035871	0.00045562	0.00055107	0.00057125
9.1692	0.00016867	0.00022276	0.00029941	0.0002891	0.00025205	0.00028694	0.00037987	0.00046954	0.00035742	0.0004554	0.00055066	0.0005699
9.1892	0.0001688	0.00022299	0.00029747	0.00028806	0.00025296	0.00028527	0.00037898	0.00046833	0.00035622	0.00045461	0.00054994	0.00056822
9.2092	0.00016928	0.00022314	0.00029515	0.00028678	0.00025363	0.00028339	0.00037805	0.00046707	0.0003552	0.00045331	0.00054895	0.00056625
9.2292	0.00017007	0.00022323	0.00029254	0.00028534	0.00025406	0.00028141	0.00037715	0.00046579	0.00035444	0.00045158	0.00054773	0.00056404
9.2492	0.00017114	0.00022331	0.00028972	0.00028381	0.00025426	0.00027941	0.00037632	0.00046449	0.000354	0.0004495	0.00054629	0.00056167
9.2693	0.00017241	0.00022341	0.00028681	0.00028226	0.00025423	0.0002775	0.00037562	0.00046319	0.00035388	0.00044714	0.00054468	0.00055921
9.2893	0.00017378	0.00022356	0.00028391	0.00028076	0.000254	0.00027572	0.00037505	0.00046187	0.0003541	0.00044461	0.00054293	0.00055675
9.3093	0.00017518	0.00022379	0.00028113	0.00027937	0.00025361	0.00027415	0.00037466	0.00046053	0.00035463	0.00044199	0.00054106	0.00055437
9.3293	0.00017651	0.00022411	0.00027858	0.00027814	0.0002531	0.00027282	0.00037444	0.00045916	0.00035541	0.00043935	0.00053912	0.00055216
9.3493	0.00017769	0.00022452	0.00027633	0.00027709	0.0002525	0.00027173	0.00037439	0.00045777	0.00035639	0.00043678	0.00053714	0.0005502
9.3694	0.00017867	0.000225	0.00027445	0.00027626	0.00025188	0.00027089	0.00037451	0.00045639	0.00035748	0.00043436	0.00053517	0.00054859
9.3894	0.0001794	0.00022552	0.00027299	0.00027565	0.00025127	0.00027028	0.00037478	0.00045504	0.00035859	0.00043214	0.00053328	0.00054737
9.4094	0.00017988	0.00022604	0.00027196	0.00027526	0.00025074	0.00026987	0.00037518	0.0004538	0.00035965	0.00043018	0.00053153	0.0005466
9.4294	0.00018009	0.0002265	0.00027137	0.00027507	0.00025033	0.00026964	0.00037568	0.00045272	0.00036058	0.00042852	0.00052998	0.0005463
9.4494	0.00018007	0.00022686	0.0002712	0.00027507	0.00025009	0.00026953	0.00037625	0.00045188	0.00036131	0.00042721	0.00052871	0.0005465
9.4695	0.00017985	0.00022706	0.0002714	0.00027524	0.00025005	0.00026953	0.00037686	0.00045136	0.00036178	0.00042625	0.00052778	0.00054717
9.4895	0.00017945	0.00022705	0.00027194	0.00027556	0.00025027	0.00026959	0.00037747	0.0004512	0.00036197	0.00042567	0.00052727	0.0005483
9.5095	0.00017894	0.00022678	0.00027275	0.00027602	0.00025076	0.00026969	0.00037804	0.00045147	0.00036186	0.00042546	0.00052722	0.00054983
9.5295	0.00017834	0.00022624	0.00027377	0.00027659	0.00025155	0.00026982	0.00037854	0.00045218	0.00036145	0.00042561	0.00052767	0.0005517
9.5495	0.00017769	0.00022541	0.00027494	0.00027726	0.00025266	0.00026995	0.00037892	0.00045334	0.00036074	0.0004261	0.00052863	0.00055386
9.5696	0.00017702	0.00022428	0.0002762	0.00027804	0.00025409	0.00027006	0.00037915	0.00045491	0.00035977	0.0004269	0.0005301	0.00055621
9.5896	0.00017633	0.00022289	0.0002775	0.00027891	0.00025585	0.00027006	0.00037922	0.00045683	0.00035859	0.00042798	0.00053205	0.00055869
9.6096	0.00017564	0.00022125	0.00027877	0.00027986	0.00025791	0.00026993	0.00037909	0.00045901	0.00035723	0.00042928	0.00053444	0.00056122
9.6296	0.00017494	0.00021943	0.00027997	0.00028089	0.00026025	0.00026989	0.00037877	0.00046137	0.00035577	0.00043079	0.00053719	0.00056371
9.6496	0.00017421	0.00021748	0.00028105	0.000282	0.00026282	0.00026993	0.00037827	0.00046377	0.00035426	0.00043244	0.00054024	0.00056612
9.6697	0.00017346	0.00021548	0.00028197	0.00028315	0.00026555	0.00027007	0.00037759	0.00046611	0.00035277	0.00043422	0.0005435	0.0005684
9.6897	0.00017267	0.00021352	0.00028268	0.00028434	0.00026838	0.00027035	0.00037678	0.00046828	0.00035139	0.0004361	0.00054689	0.00057054
9.7097	0.00017185	0.00021168	0.00028315	0.00028553	0.00027122	0.00027078	0.00037587	0.00047018	0.00035016	0.00043804	0.00055033	0.00057252
9.7297	0.00017102	0.00021004	0.00028336	0.00028669	0.00027396	0.00027136	0.00037492	0.00047175	0.00034915	0.00044006	0.00055374	0.00057438
9.7497	0.00017018	0.00020869	0.00028329	0.00028778	0.0002765	0.00027208	0.00037396	0.00047293	0.0003484	0.00044214	0.00055707	0.00057615
9.7698	0.00016938	0.0002077	0.00028298	0.00028879	0.00027874	0.00027292	0.00037307	0.0004737	0.00034796	0.00044428	0.00056025	0.0005779
9.7898	0.00016865	0.00020713	0.00028247	0.00028966	0.0002806	0.00027387	0.00037227	0.00047409	0.00034785	0.00044648	0.00056326	0.00057969
9.8098	0.00016804	0.00020701	0.00028185	0.0002904	0.00028201	0.00027489	0.00037162	0.00047412	0.00034808	0.00044874	0.00056606	0.00058158
9.8298	0.0001676	0.00020737	0.00028122	0.000291	0.00028292	0.00027596	0.00037116	0.00047387	0.00034863	0.00045104	0.00056866	0.00058361
9.8498	0.00016739	0.00020822	0.0002807	0.00029146	0.00028331	0.00027706	0.00037092	0.00047342	0.00034948	0.00045334	0.00057104	0.00058583
9.8699	0.00016745	0.00020955	0.00028038	0.00029182	0.00028322	0.00027819	0.00037093	0.00047286	0.00035062	0.00045562	0.00057321	0.00058822
9.8899	0.00016782	0.00021134	0.00028034	0.0002921	0.00028268	0.00027932	0.00037121	0.00047231	0.00035199	0.00045781	0.00057518	0.00059077
9.9099	0.00016852	0.00021355	0.00028064	0.00029235	0.00028175	0.00028046	0.00037178	0.00047188	0.00035355	0.00045985	0.00057696	0.00059344
9.9299	0.00016954	0.00021612	0.00028129	0.00029262	0.00028053	0.00028159	0.00037264	0.00047167	0.00035527	0.00046169	0.00057857	0.00059616
9.9499	0.00017089	0.00021899	0.00028228	0.00029294	0.00027913	0.00028272	0.00037378	0.00047176	0.0003571	0.00046324	0.00058001	0.00059884
9.97	0.00017249	0.00022206	0.00028357	0.00029336	0.00027764	0.00028385	0.0003752	0.0004722	0.00035899	0.00046445	0.00058128	0.00060139
9.99	0.00017431	0.00022525	0.0002851	0.00029391	0.0002762	0.00028499	0.00037686	0.00047304	0.00036091	0.00046527	0.00058238	0.0006037
10.01	0.00017626	0.00022845	0.00028684	0.00029463	0.00027492	0.00028616	0.00037874	0.00047427	0.00036283	0.00046567	0.0005833	0.0006057
10.03	0.00017827	0.00023158	0.0002887	0.00029553	0.00027392	0.00028735	0.00038079	0.00047584	0.00036473	0.00046563	0.00058402	0.00060729
10.05	0.00018024	0.00023453	0.00029065	0.00029663	0.0002733	0.00028857	0.00038296	0.0004777	0.00036657	0.00046514	0.00058453	0.00060841
10.07	0.00018209	0.00023721	0.00029262	0.00029791	0.00027315	0.00028981	0.0003852	0.00047976	0.00036834	0.00046424	0.00058481	0.00060902
10.09	0.00018376	0.00023954	0.00029457	0.00029937	0.00027349	0.00029105	0.00038743	0.0004819	0.00037002	0.00046298	0.00058483	0.00060911
10.11	0.00018519	0.00024144	0.00029645	0.00030096	0.00027436	0.00029227	0.0003896	0.00048402	0.0003716	0.0004614	0.00058461	0.00060867
10.13	0.00018632	0.00024286	0.00029821	0.00030265	0.00027571	0.00029345	0.00039163	0.00048601	0.00037305	0.0004596	0.00058413	0.00060775
10.15	0.00018713	0.00024375	0.00029984	0.00030438	0.00027749	0.00029454	0.00039347	0.00048775	0.00037436	0.00045767	0.00058341	0.00060639
10.17	0.00018761	0.0002441	0.00030129	0.00030607	0.00027961	0.00029551	0.00039505	0.00048917	0.00037552	0.00045571	0.00058248	0.00060468
10.19	0.00018776	0.00024388	0.00030253	0.00030767	0.00028195	0.0002963	0.00039633	0.00049022	0.0003765	0.00045382	0.00058137	0.00060269
10.21	0.00018762	0.00024313	0.00030355	0.00030908	0.00028438	0.00029689	0.00039726	0.00049085	0.00037729	0.00045211	0.00058011	0.00060052
10.23	0.00018719	0.00024185	0.00030432	0.00031026	0.00028677	0.00029723	0.00039783	0.00049108	0.00037787	0.00045067	0.00057877	0.00059826
10.25	0.00018654	0.00024011	0.00030483	0.00031114	0.00028898	0.00029728	0.00039803	0.00049095	0.00037822	0.00044957	0.00057738	0.00059601
10.27	0.00018571	0.00023796	0.00030507	0.00031165	0.00029089	0.00029704	0.00039785	0.00049049	0.00037833	0.00044889	0.000576	0.00059384
10.29	0.00018475	0.00023549	0.00030504	0.00031178	0.0002924	0.00029648	0.00039733	0.00048981	0.0003782	0.00044865	0.00057466	0.00059181
10.31	0.00018372	0.00023279	0.00030475	0.00031149	0.00029343	0.0002956	0.00039649	0.00048899	0.0003778	0.00044887	0.0005734	0.00058999
10.33	0.00018266	0.00022996	0.00030419	0.00031079	0.0002939	0.00029442	0.00039539	0.00048813	0.00037715	0.00044953	0.00057224	0.00058842
10.35	0.00018159	0.0002271	0.00030338	0.00030969	0.0002938	0.00029298	0.00039406	0.00048734	0.00037624	0.00045058	0.00057119	0.00058711
10.37	0.00018056	0.00022432	0.00030236	0.00030822	0.00029311	0.00029132	0.00039258	0.00048671	0.0003751	0.00045198	0.00057024	0.00058608
10.39	0.00017959	0.00022173	0.00030115	0.00030645	0.00029185	0.0002895	0.000391	0.00048631	0.00037376	0.00045363	0.00056938	0.00058534
10.41	0.00017867	0.00021941	0.0002998	0.00030445	0.0002901	0.0002876	0.0003894	0.00048618	0.00037224	0.00045546	0.0005686	0.00058487
10.43	0.00017783	0.00021743	0.00029837	0.00030231	0.00028792	0.0002857	0.00038782	0.00048636	0.00037061	0.00045736	0.00056788	0.00058467
10.45	0.00017706	0.00021584	0.00029692	0.00030014	0.00028542	0.00028391	0.00038635	0.00048684	0.00036892	0.00045926	0.00056719	0.00058472
10.47	0.00017637	0.00021467	0.00029552	0.00029805	0.00028273	0.00028232	0.00038504	0.00048759	0.00036726	0.00046106	0.00056653	0.00058502
10.49	0.00017575	0.00021391	0.00029425	0.00029617	0.00028	0.000281	0.00038395	0.00048858	0.0003657	0.00046269	0.0005659	0.00058554
10.511	0.00017523	0.00021355	0.00029319	0.0002946	0.00027737	0.00028005	0.00038313	0.00048974	0.00036433	0.00046411	0.00056531	0.00058628
10.531	0.00017482	0.00021355	0.00029243	0.00029346	0.000275	0.00027952	0.00038264	0.00049101	0.00036325	0.00046528	0.0005648	0.00058723
10.551	0.00017453	0.00021385	0.00029203	0.00029282	0.00027302	0.00027946	0.00038251	0.00049232	0.00036254	0.00046618	0.00056441	0.00058838
10.571	0.00017439	0.00021439	0.00029208	0.00029275	0.00027158	0.00027987	0.00038276	0.00049364	0.00036229	0.00046682	0.0005642	0.00058974
10.591	0.0001744	0.00021513	0.0002926	0.00029327	0.00027076	0.00028075	0.00038343	0.00049491	0.00036254	0.00046722	0.00056424	0.00059131
10.611	0.00017459	0.000216	0.00029364	0.00029438	0.00027066	0.00028207	0.00038451	0.00049612	0.00036335	0.00046741	0.00056461	0.00059308
10.631	0.00017496	0.00021696	0.00029517	0.00029603	0.00027131	0.00028379	0.000386	0.00049726	0.00036473	0.00046744	0.00056537	0.00059505
10.651	0.00017552	0.00021798	0.00029718	0.00029817	0.00027272	0.00028585	0.00038789	0.00049834	0.00036668	0.00046736	0.00056658	0.00059722
10.671	0.00017625	0.00021906	0.00029961	0.0003007	0.00027486	0.00028817	0.00039014	0.00049939	0.00036915	0.00046723	0.0005683	0.00059959
10.691	0.00017714	0.00022017	0.00030238	0.00030353	0.00027768	0.00029071	0.00039273	0.00050044	0.00037208	0.00046712	0.00057053	0.00060212
10.711	0.00017815	0.00022133	0.00030539	0.00030657	0.0002811	0.00029338	0.0003956	0.00050153	0.0003754	0.0004671	0.0005733	0.0006048
10.731	0.00017927	0.00022255	0.00030856	0.00030973	0.00028502	0.00029613	0.00039872	0.00050271	0.00037901	0.00046723	0.00057655	0.00060761
10.751	0.00018043	0.00022384	0.00031178	0.00031293	0.00028933	0.0002989	0.00040201	0.00050402	0.00038282	0.00046759	0.00058026	0.0006105
10.771	0.0001816	0.00022522	0.00031497	0.0003161	0.00029391	0.00030164	0.00040542	0.0005055	0.00038672	0.00046825	0.00058436	0.00061347
10.791	0.00018271	0.00022667	0.00031805	0.00031918	0.00029864	0.00030429	0.00040889	0.00050719	0.00039062	0.00046927	0.00058877	0.00061648
10.811	0.00018374	0.00022821	0.00032097	0.00032212	0.00030341	0.00030681	0.00041234	0.00050912	0.00039442	0.00047071	0.00059341	0.00061951
10.831	0.00018463	0.0002298	0.00032369	0.00032488	0.00030811	0.00030915	0.0004157	0.00051128	0.00039804	0.00047259	0.00059821	0.00062256
10.851	0.00018535	0.00023142	0.00032618	0.00032743	0.00031263	0.00031128	0.00041891	0.00051368	0.00040139	0.00047494	0.0006031	0.0006256
10.871	0.0001859	0.00023302	0.00032842	0.00032972	0.00031686	0.00031316	0.00042191	0.00051629	0.00040441	0.00047773	0.00060798	0.00062863
10.891	0.00018625	0.00023456	0.00033041	0.00033175	0.00032074	0.00031476	0.00042464	0.00051909	0.00040703	0.00048095	0.0006128	0.00063163
10.911	0.00018643	0.00023597	0.00033217	0.0003335	0.0003242	0.00031607	0.00042704	0.00052201	0.0004092	0.00048453	0.00061748	0.00063459
10.931	0.00018644	0.00023718	0.00033369	0.00033495	0.00032717	0.00031708	0.0004291	0.00052501	0.00041089	0.00048841	0.00062196	0.00063751
10.951	0.00018631	0.00023814	0.00033501	0.00033611	0.00032963	0.00031779	0.00043078	0.000528	0.00041206	0.00049251	0.00062618	0.00064038
10.971	0.00018606	0.00023879	0.00033612	0.00033698	0.00033157	0.0003182	0.00043208	0.00053092	0.00041271	0.00049672	0.0006301	0.00064319
10.991	0.00018573	0.00023909	0.00033705	0.00033757	0.00033299	0.00031833	0.00043299	0.00053371	0.00041283	0.00050094	0.00063367	0.00064594
11.011	0.00018533	0.000239	0.00033782	0.00033789	0.00033391	0.00031822	0.00043353	0.00053629	0.00041244	0.00050509	0.00063685	0.00064862
11.031	0.00018488	0.00023851	0.00033843	0.00033797	0.00033438	0.00031789	0.00043372	0.00053861	0.00041156	0.00050906	0.00063961	0.00065124
11.051	0.00018439	0.00023762	0.00033888	0.00033785	0.00033444	0.00031738	0.00043359	0.00054062	0.00041026	0.00051276	0.00064191	0.00065379
11.071	0.00018385	0.00023637	0.00033918	0.00033755	0.00033416	0.00031675	0.00043316	0.0005423	0.00040858	0.0005161	0.00064374	0.00065625
11.091	0.00018327	0.00023479	0.00033934	0.0003371	0.00033361	0.00031605	0.00043248	0.00054362	0.00040659	0.000519	0.00064507	0.00065862
11.111	0.00018264	0.00023294	0.00033933	0.00033652	0.00033284	0.00031533	0.00043156	0.00054457	0.00040436	0.00052141	0.00064587	0.00066086
11.131	0.00018195	0.00023088	0.00033916	0.00033586	0.00033194	0.00031463	0.00043044	0.00054514	0.00040199	0.00052327	0.00064614	0.00066294
11.151	0.00018119	0.0002287	0.0003388	0.00033512	0.00033096	0.00031401	0.00042915	0.00054534	0.00039954	0.00052455	0.00064585	0.00066482
11.171	0.00018038	0.00022647	0.00033825	0.00033432	0.00032994	0.00031348	0.0004277	0.00054518	0.00039709	0.00052521	0.000645	0.00066644
11.191	0.00017952	0.00022429	0.0003375	0.00033348	0.00032894	0.00031307	0.00042612	0.00054466	0.00039473	0.00052525	0.00064358	0.00066774
11.211	0.00017862	0.00022225	0.00033654	0.00033259	0.00032798	0.00031278	0.00042441	0.00054379	0.0003925	0.00052465	0.00064159	0.00066865
11.231	0.0001777	0.00022041	0.00033539	0.00033166	0.00032709	0.00031261	0.00042258	0.0005426	0.00039046	0.00052344	0.00063905	0.00066911
11.251	0.0001768	0.00021886	0.00033407	0.00033069	0.00032627	0.00031252	0.00042064	0.00054108	0.00038865	0.00052163	0.000636	0.00066906
11.271	0.00017594	0.00021763	0.00033263	0.0003297	0.00032552	0.0003125	0.0004186	0.00053927	0.00038708	0.00051927	0.00063246	0.00066847
11.291	0.00017517	0.00021676	0.00033112	0.00032868	0.00032484	0.00031251	0.00041645	0.00053719	0.00038576	0.0005164	0.00062852	0.0006673
11.311	0.00017451	0.00021626	0.00032961	0.00032766	0.00032421	0.0003125	0.00041423	0.00053487	0.00038467	0.00051309	0.00062427	0.00066557
11.331	0.000174	0.00021611	0.0003282	0.00032665	0.00032363	0.00031246	0.00041194	0.00053235	0.0003838	0.00050942	0.00061982	0.0006633
11.351	0.00017366	0.0002163	0.00032696	0.00032569	0.00032309	0.00031236	0.00040961	0.00052969	0.0003831	0.0005055	0.00061532	0.00066058
11.371	0.00017354	0.00021676	0.00032597	0.00032481	0.00032259	0.0003122	0.0004073	0.00052693	0.00038255	0.00050145	0.00061093	0.00065751
11.391	0.00017363	0.00021748	0.00032531	0.00032405	0.00032213	0.00031199	0.00040504	0.00052414	0.00038211	0.00049738	0.00060681	0.00065424
11.411	0.00017394	0.00021837	0.00032502	0.00032345	0.00032173	0.00031175	0.0004029	0.00052139	0.00038175	0.00049345	0.00060315	0.00065095
11.431	0.00017446	0.00021941	0.00032512	0.00032306	0.00032142	0.00031154	0.00040095	0.00051876	0.00038144	0.0004898	0.00060013	0.00064785
11.451	0.00017518	0.00022054	0.0003256	0.0003229	0.00032123	0.00031139	0.00039925	0.00051632	0.00038117	0.00048658	0.00059791	0.00064515
11.471	0.00017607	0.00022173	0.00032644	0.00032302	0.0003212	0.00031137	0.00039789	0.00051416	0.00038094	0.00048393	0.00059666	0.00064308
11.491	0.00017712	0.00022295	0.00032755	0.00032341	0.00032138	0.00031155	0.00039692	0.00051237	0.00038074	0.00048198	0.00059649	0.00064186
11.512	0.00017828	0.00022417	0.00032887	0.00032409	0.00032179	0.00031198	0.00039641	0.00051104	0.00038061	0.00048083	0.00059748	0.00064167
11.532	0.00017952	0.00022539	0.00033029	0.00032504	0.00032246	0.00031271	0.0003964	0.00051026	0.00038056	0.00048058	0.00059966	0.00064265
11.552	0.00018082	0.00022659	0.00033172	0.00032622	0.0003234	0.00031378	0.00039691	0.00051014	0.00038063	0.00048126	0.00060302	0.00064486
11.572	0.00018213	0.00022776	0.00033307	0.00032759	0.00032462	0.0003152	0.00039794	0.00051073	0.00038084	0.00048288	0.00060747	0.00064831
11.592	0.00018343	0.00022889	0.00033427	0.00032911	0.00032608	0.00031694	0.00039946	0.00051209	0.0003812	0.00048542	0.00061289	0.00065291
11.612	0.00018468	0.00022998	0.00033528	0.0003307	0.00032776	0.00031897	0.00040142	0.00051423	0.00038172	0.00048877	0.00061912	0.0006585
11.632	0.00018586	0.00023101	0.00033609	0.00033232	0.00032959	0.00032123	0.00040374	0.0005171	0.00038239	0.00049283	0.00062595	0.00066488
11.652	0.00018695	0.00023198	0.0003367	0.0003339	0.00033151	0.00032362	0.00040632	0.00052061	0.00038318	0.00049742	0.00063314	0.00067174
11.672	0.00018795	0.00023288	0.00033709	0.00033541	0.00033346	0.00032605	0.00040908	0.0005246	0.00038409	0.00050235	0.00064046	0.00067879
11.692	0.00018886	0.00023371	0.00033728	0.0003368	0.00033537	0.0003284	0.00041191	0.00052891	0.00038512	0.00050739	0.00064767	0.0006857
11.712	0.00018968	0.00023445	0.00033729	0.00033805	0.00033717	0.00033054	0.00041476	0.00053335	0.00038629	0.00051235	0.00065456	0.00069216
11.732	0.00019044	0.0002351	0.00033715	0.00033917	0.00033881	0.00033237	0.00041758	0.00053775	0.00038762	0.00051704	0.00066093	0.0006979
11.752	0.00019113	0.00023565	0.00033694	0.00034015	0.00034021	0.00033379	0.00042033	0.00054201	0.00038914	0.0005213	0.00066661	0.0007027
11.772	0.00019178	0.00023611	0.00033677	0.00034102	0.00034133	0.00033474	0.00042299	0.00054602	0.00039087	0.00052503	0.0006715	0.0007064
11.792	0.0001924	0.00023647	0.00033676	0.00034181	0.00034211	0.00033519	0.00042555	0.00054974	0.00039284	0.00052819	0.00067551	0.00070892
11.812	0.000193	0.00023673	0.00033705	0.00034258	0.00034253	0.00033514	0.000428	0.00055315	0.00039505	0.00053076	0.0006786	0.00071024
11.832	0.00019359	0.00023689	0.00033778	0.00034337	0.00034256	0.00033464	0.00043034	0.00055627	0.00039751	0.00053277	0.00068078	0.00071041
11.852	0.00019416	0.00023696	0.00033908	0.0003442	0.00034221	0.00033376	0.00043256	0.00055911	0.00040023	0.0005343	0.00068211	0.00070954
11.872	0.00019471	0.00023695	0.00034106	0.00034511	0.00034146	0.00033261	0.00043466	0.00056173	0.00040317	0.00053544	0.00068269	0.00070781
11.892	0.00019525	0.00023687	0.00034376	0.00034607	0.00034034	0.0003313	0.00043666	0.00056416	0.00040631	0.00053629	0.00068266	0.00070545
11.912	0.00019576	0.00023671	0.00034718	0.00034705	0.00033888	0.00032997	0.00043852	0.00056646	0.00040959	0.00053694	0.0006822	0.00070272
11.932	0.00019627	0.00023649	0.00035038	0.00034799	0.00033711	0.00032875	0.00044024	0.00056865	0.00041292	0.00053748	0.00068149	0.00069989
11.952	0.00019676	0.00023623	0.00035277	0.00034879	0.00033512	0.00032777	0.00044177	0.0005707	0.00041617	0.00053793	0.00068071	0.00069725
11.972	0.00019727	0.00023596	0.0003552	0.00034938	0.00033298	0.00032714	0.00044306	0.00057252	0.00041917	0.00053827	0.00068001	0.00069503
11.992	0.00019779	0.00023572	0.0003575	0.00034969	0.00033082	0.00032698	0.00044407	0.000574	0.00042173	0.00053842	0.00067949	0.00069344
12.012	0.00019834	0.00023557	0.00035953	0.0003497	0.00032878	0.00032739	0.00044474	0.00057501	0.00042368	0.00053832	0.00067918	0.00069261
12.032	0.00019892	0.00023558	0.00036116	0.00034941	0.000327	0.00032842	0.00044508	0.00057551	0.00042494	0.00053792	0.00067904	0.00069264
12.052	0.00019953	0.0002358	0.00036231	0.00034888	0.00032563	0.0003301	0.00044513	0.00057554	0.00042555	0.00053724	0.00067904	0.00069354
12.072	0.00020015	0.00023626	0.00036294	0.0003482	0.0003248	0.00033243	0.00044499	0.00057524	0.00042561	0.00053638	0.00067915	0.00069533
12.092	0.00020074	0.00023698	0.00036305	0.00034749	0.00032464	0.00033537	0.00044479	0.00057481	0.00042531	0.00053549	0.00067942	0.000698
12.112	0.00020135	0.00023796	0.00036268	0.00034687	0.00032522	0.00033888	0.00044466	0.00057448	0.00042482	0.00053475	0.0006799	0.00070155
12.132	0.00020205	0.00023917	0.0003619	0.00034647	0.0003266	0.0003429	0.00044474	0.00057445	0.00042433	0.00053433	0.00068072	0.00070595
12.152	0.00020283	0.00024058	0.00036083	0.0003464	0.00032879	0.00034735	0.00044515	0.0005749	0.00042401	0.0005344	0.00068196	0.00071118
12.172	0.00020365	0.00024213	0.00035957	0.00034674	0.00033178	0.00035212	0.00044598	0.00057598	0.00042399	0.00053507	0.00068372	0.00071719
12.192	0.00020449	0.00024377	0.00035826	0.00034757	0.00033548	0.0003571	0.00044728	0.00057781	0.0004244	0.00053641	0.00068606	0.00072389
12.212	0.00020531	0.00024544	0.00035703	0.00034888	0.00033978	0.00036218	0.00044908	0.00058048	0.00042531	0.00053847	0.000689	0.00073117
12.232	0.00020607	0.00024707	0.00035599	0.00035066	0.00034452	0.00036721	0.00045138	0.00058404	0.00042678	0.00054124	0.00069256	0.00073892
12.252	0.00020676	0.00024861	0.00035522	0.00035284	0.00034951	0.0003721	0.00045414	0.00058849	0.00042886	0.00054471	0.0006967	0.00074702
12.272	0.00020736	0.00024999	0.00035479	0.00035533	0.00035457	0.00037673	0.00045731	0.00059383	0.00043154	0.00054882	0.00070137	0.00075534
12.292	0.00020787	0.00025116	0.00035471	0.000358	0.00035949	0.00038102	0.00046083	0.0006	0.0004348	0.00055352	0.00070654	0.00076376
12.312	0.00020828	0.00025206	0.00035498	0.00036072	0.00036412	0.00038488	0.00046459	0.00060693	0.00043858	0.00055874	0.00071213	0.00077218
12.332	0.00020855	0.00025266	0.00035557	0.00036337	0.00036829	0.00038827	0.00046852	0.0006145	0.0004428	0.0005644	0.00071808	0.0007805
12.352	0.00020871	0.0002529	0.00035639	0.00036581	0.00037189	0.00039113	0.00047253	0.0006226	0.00044734	0.00057043	0.00072435	0.00078865
12.372	0.00020876	0.00025277	0.00035737	0.00036793	0.00037482	0.00039344	0.00047653	0.00063109	0.00045208	0.00057675	0.00073088	0.00079655
12.392	0.00020869	0.00025226	0.00035841	0.00036966	0.00037702	0.00039518	0.00048019	0.00063982	0.00045688	0.00058328	0.00073762	0.00080416
12.412	0.00020849	0.00025137	0.0003594	0.00037094	0.00037846	0.00039636	0.00048323	0.00064862	0.0004616	0.00058993	0.00074453	0.00081142
12.432	0.00020815	0.00025013	0.00036025	0.00037174	0.00037913	0.00039697	0.00048597	0.00065736	0.0004661	0.00059662	0.00075156	0.0008183
12.452	0.0002077	0.00024858	0.00036088	0.00037207	0.00037905	0.00039705	0.00048832	0.00066588	0.00047028	0.00060328	0.00075867	0.00082476
12.472	0.00020711	0.00024676	0.00036122	0.00037195	0.00037827	0.00039661	0.00049025	0.00067404	0.00047404	0.00060982	0.00076579	0.00083077
12.492	0.00020643	0.00024477	0.00036122	0.00037144	0.00037687	0.00039571	0.00049173	0.00068174	0.00047731	0.00061617	0.00077286	0.00083631
12.513	0.00020564	0.00024267	0.00036088	0.00037062	0.00037494	0.00039438	0.00049277	0.00068888	0.00048006	0.00062226	0.00077981	0.00084135
12.533	0.00020476	0.00024057	0.00036018	0.00036956	0.00037259	0.00039268	0.00049336	0.00069538	0.00048227	0.00062803	0.00078657	0.00084588
12.553	0.00020379	0.00023856	0.00035918	0.00036837	0.00036996	0.00039067	0.00049356	0.0007012	0.00048396	0.00063343	0.00079306	0.00084988
12.573	0.00020278	0.00023674	0.00035792	0.00036714	0.0003672	0.00038843	0.00049338	0.00070631	0.00048517	0.00063844	0.00079921	0.00085336
12.593	0.00020174	0.0002352	0.00035648	0.00036594	0.00036444	0.00038604	0.0004929	0.0007107	0.00048594	0.00064302	0.00080496	0.00085634
12.613	0.00020074	0.00023402	0.00035497	0.00036487	0.00036185	0.00038359	0.00049216	0.00071441	0.00048634	0.00064717	0.00081025	0.00085884
12.633	0.00019981	0.00023326	0.00035349	0.00036399	0.00035956	0.00038117	0.00049123	0.00071746	0.00048646	0.00065089	0.00081506	0.00086093
12.653	0.00019899	0.00023299	0.00035215	0.00036336	0.00035771	0.00037888	0.00049018	0.00071992	0.00048635	0.00065418	0.00081935	0.00086268
12.673	0.00019836	0.00023322	0.00035106	0.00036305	0.00035641	0.0003768	0.00048909	0.00072183	0.00048611	0.00065706	0.00082312	0.00086415
12.693	0.00019795	0.00023396	0.00035032	0.00036309	0.00035576	0.00037504	0.00048804	0.0007233	0.00048579	0.00065954	0.00082639	0.00086546
12.713	0.00019781	0.0002352	0.00035002	0.00036351	0.00035581	0.00037366	0.00048708	0.00072439	0.00048546	0.00066166	0.00082917	0.00086671
12.733	0.00019799	0.00023689	0.0003502	0.00036435	0.00035661	0.00037273	0.00048628	0.00072519	0.00048518	0.00066341	0.00083151	0.00086799
12.753	0.00019853	0.000239	0.0003509	0.00036563	0.00035814	0.00037229	0.0004857	0.0007258	0.00048497	0.00066481	0.00083343	0.00086941
12.773	0.00019943	0.00024144	0.00035212	0.00036735	0.00036039	0.00037236	0.00048536	0.00072627	0.00048488	0.00066589	0.00083499	0.00087106
12.793	0.00020069	0.00024413	0.00035383	0.00036955	0.00036331	0.00037298	0.00048527	0.00072668	0.0004849	0.00066663	0.00083624	0.000873
12.813	0.00020231	0.00024698	0.00035596	0.00037221	0.00036681	0.00037415	0.00048542	0.00072706	0.00048505	0.00066704	0.00083719	0.00087528
12.833	0.00020427	0.00024988	0.00035843	0.00037533	0.0003708	0.00037589	0.00048578	0.00072745	0.00048531	0.00066712	0.00083789	0.00087793
12.853	0.00020651	0.00025273	0.00036112	0.00037889	0.00037516	0.0003782	0.00048629	0.00072783	0.00048565	0.00066686	0.00083835	0.00088096
12.873	0.00020898	0.00025543	0.00036392	0.00038288	0.0003798	0.00038107	0.00048688	0.0007282	0.00048604	0.00066626	0.00083859	0.00088437
12.893	0.00021161	0.00025789	0.00036671	0.00038725	0.00038459	0.00038448	0.00048747	0.00072851	0.00048646	0.00066532	0.00083861	0.00088813
12.913	0.00021431	0.00026001	0.00036936	0.00039193	0.00038944	0.00038835	0.00048798	0.00072869	0.00048683	0.00066404	0.00083842	0.00089225
12.933	0.00021696	0.00026174	0.00037176	0.00039685	0.00039426	0.00039257	0.00048834	0.0007287	0.00048713	0.00066245	0.00083805	0.00089669
12.953	0.00021949	0.00026302	0.00037381	0.00040189	0.00039897	0.000397	0.00048848	0.00072846	0.0004873	0.00066055	0.00083754	0.00090147
12.973	0.00022179	0.00026384	0.00037544	0.00040695	0.0004035	0.00040146	0.00048833	0.0007279	0.00048729	0.00065838	0.00083694	0.00090658
12.993	0.00022379	0.00026419	0.00037658	0.00041187	0.0004078	0.00040578	0.00048786	0.00072699	0.00048707	0.00065598	0.00083633	0.00091206
13.013	0.0002254	0.00026409	0.0003772	0.00041652	0.00041179	0.00040976	0.00048703	0.00072569	0.0004866	0.0006534	0.0008358	0.00091795
13.033	0.00022658	0.00026358	0.00037728	0.00042076	0.00041539	0.00041324	0.00048583	0.000724	0.00048586	0.00065067	0.00083544	0.00092429
13.053	0.00022728	0.00026269	0.00037684	0.00042448	0.00041852	0.00041607	0.00048426	0.00072191	0.00048485	0.00064787	0.00083535	0.00093114
13.073	0.00022749	0.0002615	0.00037591	0.00042757	0.0004211	0.00041814	0.00048236	0.00071948	0.00048359	0.00064505	0.0008356	0.00093855
13.093	0.00022718	0.00026006	0.00037456	0.00042998	0.00042306	0.00041937	0.00048015	0.00071676	0.00048209	0.00064228	0.00083626	0.00094655
13.113	0.00022639	0.00025846	0.00037285	0.00043165	0.00042436	0.00041971	0.00047772	0.00071384	0.00048042	0.00063966	0.00083736	0.00095515
13.133	0.00022513	0.00025677	0.00037087	0.00043257	0.00042497	0.00041919	0.00047515	0.0007108	0.00047864	0.00063725	0.0008389	0.00096433
13.153	0.00022345	0.00025506	0.00036873	0.00043277	0.00042491	0.00041782	0.00047252	0.00070778	0.00047684	0.00063516	0.00084087	0.00097405
13.173	0.0002214	0.00025339	0.00036654	0.0004323	0.00042421	0.00041571	0.00046996	0.00070489	0.00047511	0.00063348	0.00084321	0.00098422
13.193	0.00021906	0.00025183	0.0003644	0.00043123	0.00042295	0.00041296	0.00046757	0.00070229	0.00047358	0.00063231	0.00084588	0.00099472
13.213	0.00021651	0.00025044	0.00036241	0.00042966	0.00042121	0.00040973	0.00046546	0.00070013	0.00047236	0.00063176	0.00084878	0.0010054
13.233	0.00021384	0.00024926	0.00036067	0.00042773	0.0004191	0.00040617	0.00046375	0.00069854	0.00047156	0.0006319	0.00085184	0.0010162
13.253	0.00021115	0.00024833	0.00035925	0.00042556	0.00041676	0.00040246	0.00046252	0.00069766	0.00047129	0.00063283	0.00085497	0.0010268
13.273	0.00020855	0.00024767	0.00035821	0.00042331	0.0004143	0.0003988	0.00046185	0.00069761	0.00047166	0.00063461	0.00085807	0.0010371
13.293	0.00020616	0.00024731	0.00035757	0.00042114	0.00041185	0.00039537	0.00046179	0.0006985	0.00047272	0.00063729	0.00086106	0.0010468
13.313	0.00020411	0.00024724	0.00035735	0.00041918	0.00040952	0.00039232	0.00046235	0.00070039	0.00047455	0.00064088	0.00086387	0.0010558
13.333	0.0002025	0.00024747	0.00035753	0.00041757	0.00040742	0.00038981	0.00046355	0.00070306	0.00047717	0.00064537	0.00086645	0.0010639
13.353	0.00020141	0.00024796	0.00035809	0.0004164	0.00040561	0.00038793	0.00046533	0.00070645	0.00048059	0.00065072	0.00086878	0.001071
13.373	0.00020088	0.00024867	0.00035895	0.00041574	0.00040414	0.00038678	0.00046764	0.00071056	0.00048477	0.00065686	0.00087085	0.0010768
13.393	0.00020092	0.00024954	0.00036006	0.00041564	0.00040304	0.0003864	0.00047041	0.00071519	0.00048967	0.00066368	0.00087272	0.0010813
13.413	0.00020149	0.00025049	0.00036136	0.00041608	0.00040231	0.00038679	0.00047354	0.00072018	0.0004952	0.00067106	0.00087445	0.0010843
13.433	0.00020253	0.00025146	0.00036276	0.00041704	0.00040195	0.00038794	0.00047691	0.00072532	0.00050127	0.00067883	0.00087614	0.001086
13.453	0.00020396	0.00025237	0.00036421	0.00041844	0.00040195	0.0003898	0.00048041	0.00073043	0.00050775	0.00068684	0.00087791	0.0010863
13.473	0.0002057	0.00025316	0.00036565	0.00042021	0.00040227	0.00039231	0.00048393	0.00073534	0.0005145	0.0006949	0.00087987	0.0010852
13.493	0.00020764	0.00025381	0.00036704	0.00042225	0.0004029	0.00039538	0.00048734	0.00073991	0.00052136	0.00070286	0.00088215	0.0010828
13.514	0.0002097	0.00025428	0.00036835	0.00042446	0.0004038	0.00039893	0.00049055	0.000744	0.00052819	0.00071053	0.00088484	0.0010793
13.534	0.00021179	0.00025459	0.00036958	0.00042676	0.00040497	0.00040285	0.00049345	0.00074754	0.00053483	0.00071779	0.00088802	0.0010748
13.554	0.00021384	0.00025474	0.00037072	0.00042906	0.00040636	0.00040705	0.00049595	0.00075046	0.00054115	0.0007245	0.00089175	0.0010696
13.574	0.00021579	0.00025478	0.00037182	0.00043129	0.00040795	0.00041139	0.00049801	0.00075272	0.00054703	0.00073057	0.00089605	0.0010638
13.594	0.0002176	0.00025475	0.00037291	0.0004334	0.00040972	0.00041579	0.00049956	0.00075432	0.00055237	0.00073594	0.00090089	0.0010577
13.614	0.00021922	0.00025469	0.00037403	0.00043535	0.00041164	0.00042013	0.00050061	0.00075528	0.00055711	0.00074057	0.00090626	0.0010516
13.634	0.00022064	0.00025469	0.00037524	0.00043712	0.00041371	0.00042433	0.00050113	0.00075561	0.00056121	0.00074448	0.00091206	0.0010458
13.654	0.00022183	0.00025479	0.00037658	0.00043869	0.00041594	0.00042829	0.00050116	0.00075538	0.00056468	0.00074772	0.00091822	0.0010406
13.674	0.00022279	0.00025503	0.0003781	0.00044007	0.00041836	0.00043195	0.00050073	0.00075464	0.00056753	0.00075037	0.00092462	0.0010362
13.694	0.00022352	0.00025544	0.00037983	0.00044127	0.00042101	0.00043527	0.00049991	0.00075345	0.00056983	0.00075257	0.00093115	0.0010329
13.714	0.000224	0.00025603	0.00038177	0.00044229	0.00042394	0.00043822	0.00049878	0.00075191	0.00057167	0.00075445	0.00093771	0.0010311
13.734	0.00022426	0.00025679	0.00038392	0.00044319	0.00042722	0.0004408	0.00049744	0.0007501	0.00057314	0.00075618	0.0009442	0.0010309
13.754	0.0002243	0.0002577	0.00038625	0.00044398	0.00043088	0.000443	0.00049599	0.00074811	0.00057437	0.00075792	0.00095052	0.0010326
13.774	0.00022414	0.00025872	0.00038872	0.00044471	0.00043493	0.00044484	0.00049456	0.00074604	0.00057551	0.00075981	0.00095663	0.0010364
13.794	0.00022379	0.00025986	0.00039127	0.0004454	0.00043935	0.00044636	0.00049327	0.00074396	0.0005767	0.00076196	0.00096246	0.0010424
13.814	0.00022326	0.00026108	0.00039386	0.0004461	0.00044408	0.00044759	0.00049223	0.00074196	0.00057807	0.00076446	0.00096799	0.0010506
13.834	0.00022259	0.00026237	0.0003964	0.0004468	0.00044904	0.00044856	0.00049152	0.00074012	0.00057975	0.00076733	0.00097321	0.0010611
13.854	0.00022177	0.0002637	0.00039884	0.00044753	0.00045414	0.00044932	0.00049121	0.00073853	0.00058183	0.00077058	0.00097813	0.0010736
13.874	0.00022084	0.00026504	0.00040109	0.00044826	0.0004593	0.0004499	0.00049136	0.00073726	0.00058439	0.00077421	0.00098276	0.0010879
13.894	0.00021984	0.00026638	0.00040311	0.00044897	0.00046445	0.00045035	0.00049198	0.00073638	0.00058657	0.00077818	0.00098713	0.0011037
13.914	0.00021882	0.00026767	0.00040483	0.00044964	0.00046952	0.00045072	0.00049308	0.00073592	0.00058791	0.00078246	0.00099128	0.0011205
13.934	0.00021784	0.00026888	0.00040622	0.00045025	0.00047448	0.00045107	0.00049464	0.00073592	0.00058925	0.00078702	0.00099526	0.0011382
13.954	0.00021697	0.00026998	0.00040725	0.00045078	0.00047928	0.00045147	0.00049662	0.00073634	0.00059059	0.00079182	0.00099914	0.0011562
13.974	0.00021629	0.00027093	0.00040793	0.00045124	0.0004839	0.00045198	0.00049898	0.00073716	0.00059188	0.00079684	0.001003	0.0011743
13.994	0.00021586	0.00027171	0.00040827	0.00045163	0.00048832	0.00045267	0.00050165	0.00073832	0.00059314	0.00080202	0.0010069	0.0011922
14.014	0.00021575	0.00027228	0.00040832	0.000452	0.00049252	0.00045359	0.00050459	0.00073977	0.00059434	0.00080735	0.001011	0.0012096
14.034	0.000216	0.00027263	0.00040814	0.00045237	0.00049647	0.00045479	0.00050771	0.00074145	0.00059548	0.00081278	0.0010152	0.0012264
14.054	0.00021662	0.00027275	0.00040781	0.00045282	0.00050016	0.00045628	0.00051094	0.00074329	0.00059658	0.00081828	0.0010198	0.0012424
14.074	0.00021759	0.00027264	0.0004074	0.00045337	0.00050354	0.00045807	0.0005142	0.00074526	0.00059762	0.00082381	0.0010247	0.0012575
14.094	0.00021887	0.00027231	0.000407	0.0004541	0.00050658	0.00046014	0.00051743	0.00074732	0.00059863	0.00082937	0.0010299	0.0012715
14.114	0.00022039	0.00027178	0.00040669	0.00045504	0.00050925	0.00046243	0.00052055	0.00074946	0.00059962	0.00083492	0.0010356	0.0012845
14.134	0.00022207	0.00027108	0.00040652	0.00045622	0.00051151	0.00046491	0.0005235	0.00075168	0.00060059	0.00084045	0.0010416	0.0012965
14.154	0.0002238	0.00027025	0.00040655	0.00045765	0.00051332	0.00046751	0.00052622	0.000754	0.00060157	0.00084597	0.0010479	0.0013075
14.174	0.00022549	0.00026932	0.00040681	0.00045934	0.00051466	0.00047018	0.00052869	0.00075643	0.00060258	0.00085146	0.0010545	0.0013176
14.194	0.00022705	0.00026835	0.00040732	0.00046123	0.00051548	0.00047287	0.00053086	0.000759	0.00060362	0.00085694	0.0010613	0.0013269
14.214	0.00022837	0.00026738	0.00040807	0.00046329	0.00051577	0.00047555	0.00053272	0.00076176	0.00060472	0.00086239	0.0010682	0.0013354
14.234	0.00022939	0.00026647	0.00040906	0.00046543	0.00051551	0.00047818	0.00053427	0.00076471	0.00060586	0.00086782	0.0010752	0.0013432
14.254	0.00023005	0.00026565	0.00041024	0.00046756	0.00051467	0.00048075	0.00053552	0.00076789	0.00060706	0.0008729	0.001082	0.0013505
14.274	0.00023031	0.00026497	0.00041157	0.00046956	0.00051327	0.00048326	0.00053646	0.0007713	0.0006083	0.00087742	0.0010888	0.0013572
14.294	0.00023018	0.00026445	0.00041301	0.00047134	0.0005113	0.0004857	0.00053712	0.00077493	0.00060956	0.0008814	0.0010953	0.0013633
14.314	0.00022966	0.00026414	0.00041449	0.00047278	0.00050879	0.00048807	0.00053751	0.00077876	0.00061083	0.00088479	0.0011015	0.0013688
14.334	0.00022881	0.00026403	0.00041596	0.0004738	0.00050579	0.00049035	0.00053765	0.00078272	0.00061206	0.00088749	0.0011073	0.0013736
14.354	0.0002277	0.00026414	0.00041739	0.00047432	0.00050238	0.00049255	0.00053755	0.00078674	0.00061321	0.00088947	0.0011126	0.0013774
14.374	0.0002264	0.00026446	0.00041873	0.00047429	0.00049867	0.00049463	0.00053721	0.00079074	0.00061426	0.00089066	0.0011173	0.0013801
14.394	0.00022501	0.00026501	0.00041994	0.00047373	0.00049479	0.00049656	0.00053665	0.00079459	0.00061515	0.00089102	0.0011212	0.0013815
14.414	0.00022362	0.00026575	0.00042102	0.00047265	0.00049094	0.0004983	0.00053586	0.00079817	0.00061586	0.00089054	0.0011244	0.0013814
14.434	0.00022234	0.00026668	0.00042195	0.00047114	0.00048732	0.00049981	0.00053486	0.00080135	0.00061634	0.00088922	0.0011267	0.0013795
14.454	0.00022125	0.00026776	0.00042274	0.00046931	0.00048415	0.00050107	0.00053366	0.00080398	0.00061656	0.00088707	0.0011281	0.0013759
14.474	0.00022042	0.00026896	0.00042339	0.00046729	0.00048166	0.00050204	0.00053226	0.00080594	0.00061646	0.00088412	0.0011285	0.0013704
14.494	0.0002199	0.00027024	0.00042394	0.00046526	0.00048006	0.00050272	0.00053068	0.00080711	0.00061603	0.00088045	0.0011281	0.0013632
14.515	0.00021972	0.00027154	0.00042442	0.00046339	0.00047952	0.00050314	0.00052893	0.0008074	0.00061521	0.00087614	0.0011267	0.0013543
14.535	0.00021988	0.00027281	0.00042485	0.00046186	0.00048017	0.00050331	0.00052703	0.00080673	0.00061399	0.00087128	0.0011245	0.0013439
14.555	0.00022036	0.00027399	0.00042529	0.00046085	0.00048205	0.0005033	0.00052499	0.00080508	0.00061233	0.00086601	0.0011215	0.0013323
14.575	0.00022112	0.00027501	0.00042579	0.00046048	0.00048517	0.00050318	0.00052282	0.00080247	0.00061022	0.00086046	0.0011179	0.0013197
14.595	0.00022207	0.00027577	0.00042638	0.00046087	0.00048943	0.000503	0.00052054	0.00079895	0.00060768	0.00085479	0.0011137	0.0013066
14.615	0.00022315	0.00027614	0.00042712	0.0004621	0.00049468	0.00050285	0.00051817	0.00079464	0.0006047	0.00084917	0.0011091	0.0012933
14.635	0.00022427	0.00027628	0.00042805	0.00046419	0.00050068	0.00050279	0.00051572	0.00078968	0.00060134	0.00084377	0.0011042	0.0012803
14.655	0.00022533	0.00027615	0.0004292	0.00046712	0.0005072	0.00050288	0.00051323	0.00078428	0.00059763	0.00083875	0.0010993	0.001268
14.675	0.00022626	0.00027572	0.0004306	0.00047085	0.00051396	0.00050316	0.00051073	0.00077863	0.00059366	0.00083428	0.0010946	0.0012568
14.695	0.00022701	0.00027497	0.00043228	0.00047527	0.00052068	0.00050366	0.00050826	0.00077297	0.00058949	0.0008305	0.0010902	0.0012472
14.715	0.00022752	0.00027392	0.00043425	0.00048029	0.00052714	0.00050442	0.0005059	0.00076752	0.00058525	0.00082751	0.0010863	0.0012395
14.735	0.00022779	0.00027258	0.00043651	0.00048574	0.00053313	0.00050543	0.00050371	0.00076249	0.00058105	0.00082541	0.0010831	0.0012342
14.755	0.00022782	0.000271	0.00043907	0.0004915	0.0005385	0.00050672	0.00050177	0.00075805	0.00057702	0.00082425	0.0010807	0.0012314
14.775	0.00022763	0.00026922	0.00044192	0.00049734	0.00054316	0.00050828	0.00050018	0.00075435	0.00057329	0.00082402	0.0010791	0.0012313
14.795	0.00022724	0.00026734	0.00044501	0.00050291	0.00054705	0.00051011	0.00049903	0.00075147	0.00057	0.00082471	0.0010785	0.0012342
14.815	0.00022672	0.00026543	0.00044831	0.00050816	0.0005502	0.00051222	0.00049838	0.00074943	0.00056727	0.00082622	0.0010786	0.00124
14.835	0.00022611	0.00026362	0.00045175	0.00051294	0.00055266	0.00051459	0.00049829	0.0007482	0.00056518	0.00082842	0.0010796	0.0012485
14.855	0.00022547	0.00026202	0.00045525	0.00051711	0.00055449	0.00051722	0.00049879	0.0007477	0.00056383	0.00083116	0.0010812	0.0012596
14.875	0.00022487	0.00026074	0.00045872	0.00052057	0.00055581	0.00052012	0.00049989	0.0007478	0.00056322	0.00083425	0.0010833	0.0012729
14.895	0.00022437	0.00025989	0.00046204	0.00052323	0.00055672	0.00052326	0.00050155	0.00074832	0.00056336	0.00083747	0.0010859	0.0012878
14.915	0.00022402	0.00025952	0.00046512	0.00052505	0.00055733	0.00052663	0.00050371	0.00074909	0.00056419	0.00084062	0.0010886	0.0013038
14.935	0.00022386	0.00025969	0.00046783	0.000526	0.00055774	0.0005302	0.00050628	0.00074991	0.00056562	0.00084348	0.0010915	0.0013203
14.955	0.00022393	0.00026041	0.00047007	0.00052608	0.00055804	0.00053392	0.00050914	0.00075059	0.0005675	0.00084584	0.0010944	0.0013367
14.975	0.00022423	0.00026164	0.00047177	0.00052532	0.00055828	0.00053773	0.00051218	0.00075096	0.00056967	0.00084753	0.001097	0.0013525
14.995	0.00022478	0.00026331	0.00047285	0.00052375	0.00055851	0.00054153	0.00051526	0.00075087	0.00057197	0.00084836	0.0010993	0.0013671
15.015	0.00022555	0.00026534	0.00047326	0.00052144	0.00055875	0.00054523	0.00051823	0.00075022	0.00057419	0.00084821	0.001101	0.0013802
15.035	0.00022651	0.0002676	0.00047301	0.00051846	0.00055902	0.00054871	0.00052097	0.00074892	0.00057616	0.00084696	0.0011022	0.0013912
15.055	0.00022762	0.00026996	0.0004721	0.00051487	0.00055907	0.00055184	0.00052337	0.00074693	0.00057771	0.00084453	0.0011025	0.0013999
15.075	0.00022881	0.00027229	0.00047061	0.00051078	0.00055971	0.00055449	0.00052531	0.00074428	0.00057867	0.00084088	0.0011021	0.0014062
15.095	0.00023002	0.00027445	0.00046861	0.00050627	0.00056116	0.00055654	0.00052672	0.00074099	0.00057894	0.00083601	0.0011006	0.0014097
15.115	0.00023116	0.00027631	0.00046621	0.00050143	0.00056329	0.00055786	0.00052755	0.00073714	0.00057843	0.00082994	0.0010982	0.0014106
15.135	0.00023217	0.00027778	0.00046352	0.00049635	0.00056591	0.00055839	0.00052775	0.00073284	0.00057709	0.00082276	0.0010947	0.0014088
15.155	0.00023297	0.00027877	0.00046068	0.00049114	0.00056881	0.00055807	0.00052734	0.00072822	0.00057491	0.00081458	0.0010902	0.0014045
15.175	0.00023348	0.00027923	0.00045781	0.0004859	0.00057174	0.00055689	0.00052633	0.00072342	0.00057196	0.00080557	0.0010847	0.0013981
15.195	0.00023368	0.00027913	0.00045499	0.00048072	0.00057447	0.00055489	0.00052478	0.00071859	0.00056834	0.00079594	0.0010785	0.0013899
15.215	0.00023352	0.00027847	0.00045233	0.00047574	0.00057681	0.00055215	0.00052278	0.00071387	0.00056419	0.00078594	0.0010717	0.0013805
15.235	0.00023302	0.00027731	0.00044988	0.00047108	0.00057861	0.00054881	0.00052046	0.00070941	0.00055972	0.00077585	0.0010645	0.0013703
15.255	0.00023218	0.0002757	0.00044767	0.00046689	0.00057979	0.00054507	0.00051799	0.00070534	0.00055518	0.00076599	0.0010573	0.0013602
15.275	0.00023108	0.00027377	0.00044572	0.00046331	0.0005803	0.00054114	0.00051554	0.00070177	0.00055084	0.00075668	0.0010504	0.0013507
15.295	0.00022978	0.00027162	0.00044402	0.00046049	0.0005802	0.00053731	0.00051332	0.0006988	0.00054701	0.00074827	0.0010443	0.0013426
15.315	0.00022838	0.0002694	0.00044256	0.00045857	0.00057959	0.00053383	0.00051156	0.00069651	0.00054398	0.0007411	0.0010394	0.0013366
15.335	0.00022699	0.00026728	0.0004413	0.00045764	0.00057862	0.00053099	0.00051047	0.00069495	0.00054201	0.0007355	0.001036	0.0013333
15.355	0.0002257	0.00026539	0.00044021	0.00045777	0.0005775	0.00052904	0.00051024	0.00069415	0.00054135	0.00073175	0.0010347	0.0013331
15.375	0.00022459	0.00026388	0.00043929	0.00045897	0.00057647	0.00052819	0.00051101	0.00069414	0.00054216	0.00073008	0.0010357	0.0013364
15.395	0.00022373	0.00026287	0.0004385	0.00046119	0.00057574	0.0005286	0.00051287	0.00069491	0.00054452	0.00073068	0.0010393	0.0013433
15.415	0.00022316	0.00026245	0.00043783	0.00046435	0.00057553	0.00053038	0.00051585	0.00069646	0.00054844	0.00073365	0.0010456	0.0013538
15.435	0.0002229	0.00026266	0.00043728	0.00046833	0.000576	0.00053354	0.00051992	0.00069879	0.00055382	0.00073898	0.0010548	0.0013675
15.455	0.00022293	0.0002635	0.00043686	0.00047297	0.00057723	0.00053804	0.00052498	0.00070188	0.00056049	0.00074661	0.0010668	0.0013841
15.475	0.00022322	0.00026491	0.00043659	0.0004781	0.00057925	0.00054373	0.0005309	0.00070572	0.00056821	0.00075637	0.0010814	0.0014029
15.495	0.00022373	0.0002668	0.00043648	0.00048354	0.00058199	0.00055039	0.00053749	0.0007103	0.0005767	0.000768	0.0010982	0.0014231
15.516	0.0002244	0.00026905	0.00043657	0.00048909	0.00058532	0.00055776	0.00054453	0.00071561	0.00058564	0.00078118	0.0011169	0.001444
15.536	0.00022519	0.00027151	0.00043689	0.0004946	0.00058906	0.00056551	0.00055181	0.00072159	0.00059471	0.00079553	0.001137	0.0014647
15.556	0.00022604	0.00027403	0.00043747	0.00049988	0.000593	0.00057331	0.0005591	0.0007282	0.00060359	0.00081063	0.001158	0.0014846
15.576	0.00022691	0.00027647	0.00043832	0.00050479	0.00059692	0.00058083	0.00056618	0.00073536	0.00061199	0.00082603	0.0011792	0.0015029
15.596	0.00022779	0.00027872	0.00043946	0.0005092	0.0006006	0.00058779	0.00057285	0.00074294	0.00061964	0.00084126	0.0012002	0.0015192
15.616	0.00022864	0.0002807	0.00044087	0.00051302	0.00060387	0.00059391	0.00057895	0.0007508	0.00062633	0.00085587	0.0012205	0.001533
15.636	0.00022948	0.00028237	0.00044251	0.00051617	0.00060657	0.000599	0.00058431	0.00075878	0.0006319	0.00086945	0.0012395	0.0015443
15.656	0.00023032	0.00028373	0.00044433	0.00051861	0.00060863	0.00060292	0.00058882	0.00076667	0.00063624	0.00088159	0.001257	0.001553
15.676	0.00023119	0.00028478	0.00044627	0.00052034	0.00061002	0.00060561	0.00059241	0.00077429	0.0006393	0.00089197	0.0012726	0.0015593
15.696	0.00023212	0.00028558	0.00044826	0.00052138	0.0006108	0.00060709	0.00059506	0.00078144	0.00064112	0.0009003	0.0012861	0.0015634
15.716	0.00023316	0.00028618	0.00045022	0.00052178	0.00061108	0.00060744	0.00059678	0.00078793	0.00064179	0.00090636	0.0012972	0.0015657
15.736	0.00023434	0.00028663	0.00045211	0.00052161	0.00061099	0.00060683	0.00059765	0.00079359	0.00064145	0.00091002	0.001306	0.0015668
15.756	0.00023568	0.00028699	0.00045385	0.000521	0.00061071	0.00060548	0.00059779	0.00079831	0.0006403	0.00091121	0.0013124	0.001567
15.776	0.00023718	0.00028732	0.00045539	0.00052007	0.0006104	0.00060363	0.00059734	0.00080199	0.00063856	0.00090996	0.0013164	0.001567
15.796	0.00023884	0.00028766	0.00045671	0.00051895	0.00061024	0.00060155	0.00059646	0.00080457	0.00063647	0.00090636	0.0013184	0.0015673
15.816	0.0002406	0.00028803	0.00045778	0.00051781	0.00061038	0.00059952	0.00059531	0.00080604	0.00063425	0.00090059	0.0013184	0.0015683
15.836	0.00024242	0.00028844	0.00045859	0.00051676	0.00061093	0.00059775	0.00059403	0.00080642	0.0006321	0.00089289	0.0013169	0.0015704
15.856	0.00024424	0.00028889	0.00045913	0.00051594	0.00061195	0.00059645	0.00059274	0.00080578	0.00063019	0.0008836	0.0013144	0.0015738
15.876	0.00024597	0.00028935	0.00045942	0.00051542	0.00061344	0.00059573	0.00059152	0.00080421	0.00062862	0.00087309	0.0013114	0.0015788
15.896	0.00024754	0.0002898	0.00045947	0.00051524	0.00061533	0.00059567	0.00059038	0.00080185	0.00062744	0.00086179	0.0013079	0.0015854
15.916	0.00024888	0.00029018	0.00045929	0.00051541	0.0006175	0.00059629	0.00058932	0.00079884	0.00062666	0.00085016	0.0013041	0.0015935
15.936	0.00024991	0.00029045	0.00045891	0.00051589	0.00061979	0.00059758	0.00058829	0.00079535	0.0006262	0.00083867	0.0013	0.0016031
15.956	0.0002506	0.00029057	0.00045836	0.00051661	0.000622	0.00059948	0.0005872	0.00079154	0.00062601	0.00082778	0.0012956	0.0016139
15.976	0.00025091	0.00029052	0.00045767	0.00051749	0.00062395	0.0006019	0.00058598	0.00078759	0.00062599	0.00081793	0.001291	0.0016259
15.996	0.00025083	0.00029028	0.00045687	0.00051843	0.00062546	0.00060475	0.00058452	0.00078366	0.00062606	0.00080947	0.001286	0.0016387
16.016	0.00025036	0.00028985	0.00045598	0.00051932	0.00062642	0.00060788	0.00058276	0.0007799	0.00062619	0.0008027	0.0012807	0.0016523
16.036	0.00024953	0.00028927	0.00045504	0.00052009	0.00062672	0.00061118	0.00058065	0.00077646	0.00062636	0.00079782	0.001275	0.0016665
16.056	0.00024839	0.00028859	0.00045407	0.00052067	0.00062636	0.00061449	0.00057814	0.00077345	0.00062661	0.0007949	0.0012691	0.0016811
16.076	0.00024697	0.00028788	0.00045312	0.000521	0.00062535	0.00061772	0.00057523	0.00077095	0.00062698	0.00079394	0.001263	0.001696
16.096	0.00024533	0.00028722	0.00045221	0.00052106	0.00062378	0.00062077	0.00057194	0.00076902	0.00062755	0.00079482	0.0012567	0.0017111
16.116	0.00024356	0.00028669	0.00045141	0.00052086	0.00062176	0.0006236	0.0005683	0.00076766	0.00062837	0.00079736	0.0012503	0.0017263
16.136	0.00024172	0.00028637	0.00045074	0.00052042	0.00061942	0.00062618	0.00056436	0.00076685	0.00062951	0.00080129	0.0012441	0.0017414
16.156	0.0002399	0.00028633	0.00045027	0.00051981	0.00061688	0.00062855	0.00056019	0.00076653	0.000631	0.00080633	0.0012382	0.0017561
16.176	0.0002382	0.00028663	0.00045003	0.0005191	0.00061429	0.00063077	0.00055589	0.00076663	0.00063288	0.00081216	0.0012329	0.0017702
16.196	0.00023669	0.00028728	0.00045005	0.00051839	0.00061178	0.00063294	0.00055155	0.00076705	0.00063515	0.00081848	0.0012283	0.0017834
16.216	0.00023546	0.00028829	0.00045037	0.0005178	0.00060946	0.00063519	0.0005473	0.00076771	0.00063781	0.00082498	0.0012246	0.0017952
16.236	0.00023456	0.00028963	0.00045101	0.00051747	0.00060742	0.00063764	0.00054327	0.00076854	0.00064084	0.00083141	0.001222	0.0018063
16.256	0.00023403	0.00029125	0.00045198	0.00051754	0.00060574	0.00064045	0.00053962	0.00076949	0.00064424	0.00083753	0.0012206	0.0018152
16.276	0.00023387	0.0002931	0.00045328	0.00051814	0.00060445	0.00064374	0.00053648	0.00077054	0.00064796	0.00084317	0.0012205	0.0018212
16.296	0.00023407	0.00029509	0.00045488	0.0005194	0.00060358	0.00064762	0.00053399	0.00077171	0.00065197	0.00084818	0.0012217	0.001824
16.316	0.00023458	0.00029719	0.00045678	0.00052141	0.00060312	0.00065218	0.0005323	0.00077304	0.00065622	0.00085246	0.0012241	0.0018232
16.336	0.00023535	0.00029932	0.00045894	0.00052424	0.00060303	0.00065745	0.00053148	0.00077457	0.00066061	0.00085593	0.0012276	0.0018187
16.356	0.00023632	0.00030145	0.0004613	0.0005279	0.00060329	0.00066346	0.00053162	0.00077637	0.00066507	0.00085858	0.001232	0.0018105
16.376	0.00023743	0.00030352	0.00046381	0.00053233	0.00060383	0.00067018	0.00053273	0.0007785	0.00066949	0.00086039	0.0012372	0.0017987
16.396	0.00023863	0.00030551	0.00046642	0.00053743	0.00060459	0.00067757	0.00053479	0.000781	0.00067376	0.0008614	0.0012429	0.0017837
16.416	0.0002399	0.00030741	0.00046904	0.00054303	0.00060549	0.00068552	0.0005377	0.00078387	0.00067778	0.00086165	0.0012489	0.0017658
16.436	0.00024121	0.00030919	0.00047161	0.00054895	0.00060648	0.00069391	0.00054134	0.00078711	0.00068146	0.00086121	0.0012549	0.0017456
16.456	0.00024256	0.00031087	0.00047406	0.00055497	0.00060748	0.00070256	0.00054556	0.00079065	0.00068471	0.00086016	0.0012607	0.0017239
16.476	0.00024397	0.00031244	0.0004763	0.00056089	0.00060846	0.00071127	0.00055015	0.00079441	0.00068746	0.00085859	0.0012662	0.0017015
16.496	0.00024545	0.0003139	0.00047829	0.00056649	0.00060938	0.00071979	0.00055492	0.00079827	0.00068966	0.00085659	0.0012712	0.0016793
16.517	0.00024701	0.00031526	0.00047996	0.0005716	0.00061023	0.00072784	0.00055968	0.0008021	0.00069124	0.00085426	0.0012754	0.0016583
16.537	0.00024867	0.00031649	0.00048126	0.00057609	0.00061101	0.00073516	0.00056424	0.00080573	0.00069218	0.00085171	0.0012788	0.0016395
16.557	0.00025042	0.00031759	0.00048215	0.00057982	0.00061175	0.00074146	0.00056844	0.00080901	0.00069246	0.00084903	0.0012814	0.0016236
16.577	0.00025225	0.00031853	0.00048262	0.00058274	0.00061248	0.00074649	0.00057217	0.00081178	0.00069207	0.00084632	0.0012829	0.0016115
16.597	0.00025411	0.00031931	0.00048265	0.00058477	0.00061323	0.00075004	0.00057533	0.0008139	0.00069103	0.00084368	0.0012835	0.0016037
16.617	0.00025596	0.0003199	0.00048223	0.0005859	0.00061406	0.00075195	0.00057787	0.00081526	0.00068937	0.00084121	0.0012832	0.0016004
16.637	0.00025773	0.00032029	0.00048139	0.00058611	0.00061499	0.00075212	0.00057975	0.00081578	0.00068716	0.00083899	0.001282	0.0016019
16.657	0.00025934	0.00032048	0.00048014	0.00058544	0.00061606	0.00075053	0.00058098	0.00081543	0.00068446	0.00083711	0.00128	0.0016078
16.677	0.00026071	0.00032049	0.00047853	0.00058392	0.0006173	0.00074724	0.00058157	0.00081421	0.00068135	0.00083564	0.0012774	0.0016177
16.697	0.00026177	0.00032031	0.00047663	0.00058162	0.00061869	0.00074241	0.00058156	0.00081221	0.00067792	0.00083464	0.0012742	0.001631
16.717	0.00026246	0.00031997	0.0004745	0.00057862	0.00062021	0.00073627	0.000581	0.00080952	0.00067427	0.00083415	0.0012706	0.0016467
16.737	0.00026273	0.00031947	0.00047222	0.00057501	0.0006218	0.00072913	0.00057996	0.0008063	0.00067049	0.0008342	0.0012667	0.0016641
16.757	0.00026258	0.00031883	0.0004699	0.00057095	0.00062337	0.00072136	0.00057854	0.00080276	0.0006667	0.00083478	0.0012628	0.0016821
16.777	0.000262	0.00031807	0.00046763	0.00056656	0.00062483	0.00071338	0.00057683	0.00079911	0.00066302	0.00083588	0.0012589	0.0016999
16.797	0.00026102	0.0003172	0.00046551	0.00056202	0.00062606	0.00070562	0.00057495	0.00079559	0.00065954	0.00083744	0.0012552	0.0017166
16.817	0.00025971	0.00031625	0.00046363	0.00055754	0.00062696	0.00069851	0.00057304	0.00079243	0.00065639	0.00083941	0.0012519	0.0017314
16.837	0.00025814	0.00031525	0.00046207	0.00055331	0.00062742	0.00069247	0.00057126	0.00078985	0.00065364	0.00084169	0.001249	0.0017436
16.857	0.0002564	0.00031424	0.0004609	0.00054956	0.00062736	0.00068784	0.00056973	0.00078799	0.00065137	0.00084417	0.0012465	0.0017529
16.877	0.00025459	0.00031328	0.00046015	0.00054654	0.00062674	0.00068492	0.00056862	0.00078697	0.0006496	0.00084673	0.0012446	0.0017589
16.897	0.00025282	0.00031242	0.00045983	0.00054442	0.00062552	0.0006839	0.00056805	0.00078681	0.00064831	0.00084925	0.0012433	0.0017613
16.917	0.00025121	0.00031171	0.00045991	0.00054338	0.00062372	0.00068487	0.00056812	0.00078747	0.00064747	0.00085159	0.0012425	0.0017603
16.937	0.00024985	0.0003112	0.00046034	0.00054348	0.0006214	0.00068782	0.00056892	0.00078883	0.00064698	0.0008536	0.0012422	0.0017558
16.957	0.00024883	0.00031093	0.00046104	0.00054473	0.00061865	0.00069264	0.00057049	0.0007907	0.00064677	0.00085516	0.0012424	0.0017482
16.977	0.00024821	0.00031094	0.00046192	0.00054702	0.0006156	0.00069911	0.00057283	0.00079288	0.00064674	0.00085615	0.0012431	0.001738
16.997	0.00024803	0.00031122	0.0004629	0.00055016	0.0006124	0.0007069	0.0005759	0.00079512	0.0006468	0.00085646	0.001244	0.0017255
17.017	0.00024829	0.00031176	0.00046388	0.00055389	0.00060921	0.00071568	0.00057963	0.00079718	0.00064689	0.00085602	0.0012453	0.0017116
17.037	0.00024895	0.00031255	0.00046483	0.00055793	0.0006062	0.00072506	0.00058389	0.00079884	0.00064696	0.00085478	0.0012467	0.0016968
17.057	0.00024995	0.00031352	0.0004657	0.00056198	0.0006035	0.00073467	0.00058855	0.00079993	0.000647	0.00085273	0.0012483	0.0016819
17.077	0.00025119	0.00031463	0.00046649	0.00056577	0.00060126	0.00074418	0.00059344	0.00080033	0.00064701	0.0008499	0.00125	0.0016678
17.097	0.00025258	0.00031582	0.0004672	0.00056906	0.00059959	0.0007533	0.0005984	0.00079996	0.00064702	0.00084637	0.0012517	0.001655
17.117	0.00025401	0.00031702	0.00046786	0.00057166	0.00059857	0.0007618	0.00060325	0.00079884	0.00064708	0.00084225	0.0012535	0.0016444
17.137	0.00025538	0.00031817	0.00046851	0.00057348	0.00059828	0.00076952	0.00060787	0.00079704	0.00064727	0.0008377	0.0012554	0.0016365
17.157	0.00025662	0.00031921	0.0004692	0.00057446	0.00059877	0.00077637	0.00061213	0.00079469	0.00064764	0.00083292	0.0012572	0.0016317
17.177	0.00025765	0.0003201	0.00046997	0.00057464	0.00060007	0.0007823	0.00061596	0.00079197	0.00064827	0.00082815	0.0012591	0.0016302
17.197	0.00025847	0.00032079	0.00047086	0.00057409	0.00060218	0.00078731	0.00061929	0.00078912	0.00064922	0.00082362	0.001261	0.0016323
17.217	0.00025904	0.00032128	0.0004719	0.00057295	0.00060508	0.00079145	0.0006221	0.00078636	0.00065054	0.00081959	0.0012629	0.0016379
17.237	0.0002594	0.00032152	0.00047311	0.00057141	0.00060873	0.00079476	0.00062439	0.00078396	0.00065227	0.0008163	0.001265	0.0016466
17.257	0.00025954	0.00032154	0.00047448	0.00056967	0.00061307	0.00079735	0.0006262	0.00078213	0.00065441	0.00081398	0.0012672	0.0016581
17.277	0.00025952	0.00032132	0.00047601	0.00056797	0.00061799	0.00079931	0.00062756	0.00078109	0.00065695	0.00081279	0.0012696	0.001672
17.297	0.00025938	0.0003209	0.00047766	0.00056652	0.00062339	0.00080073	0.00062853	0.00078097	0.00065988	0.00081288	0.0012722	0.0016875
17.317	0.00025916	0.00032031	0.00047939	0.00056556	0.00062912	0.00080172	0.00062918	0.00078186	0.00066317	0.00081432	0.0012751	0.0017041
17.337	0.0002589	0.00031959	0.00048116	0.00056525	0.00063502	0.00080238	0.00062956	0.00078378	0.00066674	0.00081712	0.0012782	0.0017212
17.357	0.00025865	0.00031879	0.00048292	0.00056574	0.0006409	0.00080279	0.00062974	0.00078668	0.00067056	0.00082122	0.0012815	0.0017381
17.377	0.00025844	0.00031795	0.00048462	0.00056712	0.00064661	0.00080304	0.00062979	0.00079043	0.00067455	0.00082653	0.0012851	0.0017542
17.397	0.00025828	0.00031712	0.00048622	0.00056941	0.00065194	0.00080318	0.00062975	0.00079488	0.00067866	0.00083288	0.0012888	0.001769
17.417	0.00025821	0.00031634	0.00048769	0.00057258	0.00065675	0.00080328	0.00062967	0.0007998	0.00068282	0.0008401	0.0012926	0.001782
17.437	0.00025822	0.00031564	0.00048899	0.00057658	0.00066088	0.00080336	0.00062956	0.00080497	0.00068698	0.00084795	0.0012964	0.001793
17.457	0.00025831	0.00031501	0.00049011	0.00058131	0.00066421	0.00080346	0.00062946	0.00081015	0.00069109	0.00085622	0.0013002	0.0018017
17.477	0.00025847	0.00031448	0.00049102	0.00058664	0.00066663	0.0008036	0.00062935	0.00081513	0.00069509	0.00086466	0.0013039	0.001808
17.497	0.00025868	0.00031405	0.00049172	0.00059243	0.00066807	0.00080379	0.00062925	0.00081971	0.00069893	0.00087304	0.0013074	0.0018117
17.518	0.00025892	0.00031371	0.00049221	0.00059848	0.00066849	0.00080404	0.00062914	0.00082374	0.00070256	0.00088115	0.0013106	0.0018131
17.538	0.00025918	0.0003135	0.0004925	0.00060458	0.00066788	0.00080436	0.000629	0.0008271	0.00070591	0.0008888	0.0013136	0.0018121
17.558	0.00025944	0.00031342	0.0004926	0.00061048	0.00066628	0.00080474	0.0006288	0.00082973	0.00070889	0.00089582	0.0013162	0.0018092
17.578	0.0002597	0.00031351	0.00049253	0.00061593	0.00066377	0.00080515	0.00062851	0.00083162	0.00071146	0.00090205	0.0013186	0.0018044
17.598	0.00025994	0.0003138	0.00049233	0.00062068	0.00066046	0.00080557	0.00062808	0.00083281	0.00071352	0.00090739	0.0013205	0.0017982
17.618	0.00026018	0.00031433	0.00049203	0.00062455	0.00065652	0.00080596	0.00062746	0.00083336	0.00071501	0.00091176	0.0013222	0.0017909
17.638	0.00026042	0.00031513	0.0004917	0.00062737	0.00065214	0.00080631	0.00062662	0.00083338	0.00071589	0.00091509	0.0013237	0.0017829
17.658	0.00026068	0.00031622	0.00049139	0.00062903	0.00064754	0.00080661	0.0006255	0.00083297	0.00071613	0.00091735	0.0013249	0.0017746
17.678	0.00026098	0.00031762	0.00049117	0.00062948	0.00064295	0.00080683	0.00062411	0.00083228	0.0007157	0.00091856	0.001326	0.0017662
17.698	0.00026134	0.00031931	0.0004911	0.0006287	0.00063858	0.00080699	0.00062243	0.00083142	0.00071462	0.00091872	0.0013269	0.0017581
17.718	0.00026178	0.00032129	0.00049126	0.00062672	0.00063468	0.0008071	0.00062051	0.0008305	0.00071294	0.00091788	0.0013277	0.0017505
17.738	0.00026233	0.00032352	0.00049168	0.00062362	0.00063142	0.00080718	0.00061842	0.00082963	0.00071071	0.0009161	0.0013285	0.0017435
17.758	0.00026299	0.00032595	0.0004924	0.0006195	0.000629	0.00080725	0.00061625	0.00082886	0.00070802	0.00091344	0.0013292	0.0017374
17.778	0.00026379	0.00032852	0.00049344	0.00061453	0.00062753	0.00080732	0.00061411	0.00082826	0.00070499	0.00090999	0.0013299	0.0017323
17.798	0.00026472	0.00033118	0.0004948	0.00060891	0.00062713	0.00080742	0.00061216	0.00082784	0.00070173	0.00090585	0.0013305	0.001728
17.818	0.00026578	0.00033385	0.00049644	0.0006029	0.00062783	0.00080757	0.00061054	0.00082761	0.00069837	0.00090112	0.0013312	0.0017246
17.838	0.00026693	0.00033646	0.00049833	0.00059678	0.00062965	0.00080778	0.0006094	0.00082755	0.00069505	0.00089589	0.0013318	0.0017221
17.858	0.00026816	0.00033894	0.00050039	0.00059085	0.00063253	0.00080807	0.00060885	0.00082764	0.0006919	0.00089028	0.0013323	0.0017202
17.878	0.00026942	0.0003412	0.00050254	0.00058539	0.0006364	0.00080845	0.00060899	0.00082783	0.00068903	0.0008844	0.0013327	0.001719
17.898	0.00027065	0.0003432	0.00050471	0.0005807	0.00064111	0.00080894	0.00060987	0.0008281	0.00068654	0.00087837	0.0013331	0.0017183
17.918	0.00027182	0.00034487	0.00050679	0.00057702	0.00064651	0.00080956	0.0006115	0.0008284	0.00068449	0.0008723	0.0013333	0.0017181
17.938	0.00027288	0.00034616	0.00050872	0.00057453	0.0006524	0.00080972	0.00061383	0.00082871	0.00068292	0.00086633	0.0013335	0.0017181
17.958	0.0002738	0.00034706	0.00051042	0.00057337	0.00065856	0.00080996	0.0006168	0.00082899	0.00068183	0.00086057	0.0013336	0.0017185
17.978	0.00027453	0.00034755	0.00051183	0.0005736	0.00066474	0.00081061	0.00062027	0.00082923	0.0006812	0.00085516	0.0013335	0.001719
17.998	0.00027507	0.00034765	0.00051291	0.00057523	0.00067073	0.00081168	0.00062413	0.00082941	0.00068098	0.00085023	0.0013334	0.0017197
18.018	0.00027539	0.00034739	0.00051362	0.00057819	0.00067633	0.00081316	0.00062823	0.00082954	0.00068109	0.00084588	0.0013333	0.0017206
18.038	0.00027551	0.00034681	0.00051395	0.00058236	0.00068136	0.00081502	0.00063244	0.00082962	0.00068146	0.00084223	0.0013331	0.0017216
18.058	0.00027543	0.00034597	0.0005139	0.00058752	0.00068568	0.0008172	0.00063664	0.00082966	0.00068198	0.00083938	0.0013329	0.0017228
18.078	0.00027516	0.00034492	0.00051348	0.00059345	0.0006892	0.00081966	0.00064073	0.0008297	0.00068258	0.0008374	0.0013327	0.0017243
18.098	0.00027476	0.00034374	0.00051271	0.00059984	0.00069186	0.00082234	0.00064465	0.00082975	0.00068317	0.00083635	0.0013324	0.001726
18.118	0.00027425	0.0003425	0.00051164	0.00060641	0.00069364	0.00082519	0.00064835	0.00082984	0.0006837	0.00083625	0.0013322	0.0017279
18.138	0.00027367	0.00034124	0.00051029	0.00061288	0.00069456	0.00082816	0.00065181	0.00083001	0.00068411	0.00083711	0.001332	0.00173
18.158	0.00027307	0.00034004	0.00050873	0.00061899	0.00069465	0.00083124	0.000655	0.00083027	0.00068439	0.00083889	0.0013317	0.0017324
18.178	0.00027247	0.00033892	0.00050701	0.0006245	0.00069402	0.00083441	0.00065794	0.00083063	0.00068453	0.00084153	0.0013313	0.001735
18.198	0.00027193	0.00033793	0.00050517	0.00062924	0.00069278	0.00083763	0.0006606	0.00083109	0.00068456	0.00084496	0.0013307	0.0017378
18.218	0.00027146	0.00033709	0.00050328	0.00063305	0.00069108	0.0008409	0.000663	0.00083166	0.00068451	0.00084906	0.00133	0.0017408
18.238	0.00027112	0.00033642	0.00050139	0.00063585	0.0006891	0.00084417	0.00066511	0.00083232	0.00068446	0.0008537	0.0013291	0.0017439
18.258	0.00027095	0.00033593	0.00049955	0.00063763	0.00068705	0.00084741	0.00066692	0.00083304	0.00068447	0.00085873	0.0013278	0.0017469
18.278	0.00027098	0.00033563	0.00049782	0.00063842	0.00068512	0.00085054	0.00066841	0.00083382	0.00068464	0.00086398	0.0013263	0.00175
18.298	0.00027126	0.00033553	0.00049624	0.00063832	0.0006835	0.00085349	0.00066953	0.00083462	0.00068505	0.00086928	0.0013245	0.0017529
18.318	0.00027183	0.00033564	0.00049488	0.00063748	0.00068236	0.00085615	0.00067027	0.00083545	0.0006858	0.00087446	0.0013223	0.0017556
18.338	0.00027271	0.00033597	0.00049379	0.00063608	0.00068183	0.00085842	0.00067058	0.00083629	0.00068697	0.00087935	0.0013199	0.001758
18.358	0.00027389	0.00033654	0.00049304	0.00063432	0.00068197	0.00086022	0.00067044	0.00083714	0.00068863	0.00088381	0.0013171	0.0017601
18.378	0.00027538	0.00033737	0.00049268	0.00063242	0.00068278	0.00086146	0.00066981	0.00083799	0.00069084	0.00088768	0.001314	0.0017618
18.398	0.00027713	0.00033846	0.00049276	0.00063058	0.0006842	0.00086205	0.00066864	0.00083884	0.00069359	0.00089084	0.0013107	0.0017629
18.418	0.0002791	0.00033983	0.0004933	0.00062901	0.00068611	0.00086194	0.00066691	0.00083969	0.00069688	0.0008932	0.0013072	0.0017636
18.438	0.00028126	0.00034148	0.0004943	0.00062786	0.00068832	0.00086111	0.00066459	0.00084054	0.00070065	0.0008947	0.0013037	0.0017637
18.458	0.00028358	0.0003434	0.00049576	0.00062724	0.00069064	0.00085955	0.00066165	0.00084139	0.0007048	0.00089529	0.0013001	0.0017633
18.478	0.00028603	0.00034558	0.00049765	0.00062722	0.00069288	0.00085729	0.00065812	0.00084225	0.00070924	0.00089499	0.0012968	0.0017624
18.498	0.00028861	0.00034798	0.00049994	0.00062782	0.00069489	0.00085442	0.00065406	0.00084315	0.00071384	0.00089382	0.0012937	0.0017609
18.519	0.00029132	0.0003506	0.00050259	0.00062902	0.00069653	0.00085101	0.00064955	0.00084414	0.00071852	0.00089188	0.001291	0.001759
18.539	0.00029415	0.00035338	0.00050558	0.00063074	0.00069772	0.00084719	0.00064475	0.00084528	0.00072319	0.00088927	0.0012888	0.0017567
18.559	0.00029709	0.00035628	0.0005089	0.00063289	0.00069838	0.00084309	0.00063982	0.00084662	0.00072778	0.00088614	0.0012873	0.0017541
18.579	0.0003001	0.00035925	0.00051251	0.00063536	0.00069849	0.00083885	0.00063495	0.00084824	0.00073222	0.00088266	0.0012863	0.0017513
18.599	0.00030315	0.00036225	0.00051643	0.00063806	0.00069802	0.00083461	0.00063035	0.00085018	0.00073648	0.00087902	0.0012861	0.0017484
18.619	0.00030618	0.00036524	0.00052065	0.0006409	0.00069697	0.00083053	0.00062619	0.00085249	0.0007405	0.00087541	0.0012865	0.0017455
18.639	0.00030913	0.00036816	0.00052517	0.00064383	0.00069538	0.00082673	0.00062264	0.00085518	0.00074427	0.000872	0.0012876	0.0017428
18.659	0.00031194	0.00037098	0.00052997	0.0006468	0.00069331	0.00082334	0.00061984	0.00085825	0.0007478	0.00086896	0.0012894	0.0017403
18.679	0.00031457	0.00037366	0.00053507	0.00064979	0.00069085	0.0008205	0.00061788	0.00086165	0.00075113	0.00086643	0.0012917	0.0017382
18.699	0.00031696	0.00037617	0.00054045	0.00065279	0.00068816	0.00081828	0.0006168	0.00086532	0.00075434	0.00086451	0.0012944	0.0017364
18.719	0.00031907	0.00037847	0.00054609	0.00065578	0.00068539	0.00081676	0.00061659	0.00086917	0.00075753	0.00086327	0.0012975	0.0017352
18.739	0.00032087	0.00038054	0.00055198	0.00065875	0.00068273	0.00081598	0.00061723	0.00087309	0.00076085	0.00086274	0.0013008	0.0017344
18.759	0.00032236	0.00038235	0.00055809	0.00066169	0.00068038	0.00081595	0.00061864	0.00087694	0.00076445	0.00086289	0.0013042	0.0017341
18.779	0.00032351	0.00038389	0.00056439	0.00066455	0.00067851	0.00081663	0.00062073	0.00088056	0.00076848	0.00086369	0.0013075	0.0017342
18.799	0.00032433	0.00038516	0.00057084	0.0006673	0.00067725	0.00081799	0.0006234	0.00088383	0.00077305	0.00086505	0.0013108	0.0017346
18.819	0.00032485	0.00038612	0.00057738	0.00066987	0.0006767	0.00081993	0.00062655	0.00088658	0.00077822	0.00086687	0.0013138	0.0017353
18.839	0.00032508	0.00038677	0.00058396	0.00067218	0.00067693	0.00082236	0.00063007	0.0008887	0.00078399	0.00086903	0.0013165	0.001736
18.859	0.00032509	0.00038708	0.00059052	0.00067418	0.00067796	0.00082519	0.00063389	0.00089008	0.00079027	0.0008714	0.0013189	0.0017367
18.879	0.00032494	0.00038704	0.00059697	0.0006758	0.00067976	0.00082833	0.00063792	0.00089065	0.00079695	0.00087385	0.0013209	0.0017372
18.899	0.0003247	0.00038665	0.00060325	0.00067696	0.00068227	0.00083169	0.00064208	0.00089038	0.00080385	0.00087627	0.0013226	0.0017374
18.919	0.00032447	0.0003859	0.00060926	0.00067763	0.0006854	0.00083523	0.00064629	0.00088926	0.00081078	0.00087854	0.0013238	0.0017371
18.939	0.00032434	0.00038486	0.00061491	0.00067778	0.00068905	0.0008389	0.00065045	0.00088733	0.00081752	0.00088059	0.0013247	0.0017363
18.959	0.00032441	0.00038357	0.00062013	0.00067738	0.0006931	0.00084268	0.00065447	0.00088466	0.00082384	0.00088236	0.0013252	0.0017348
18.979	0.00032475	0.00038211	0.00062482	0.00067646	0.00069744	0.00084654	0.00065824	0.00088133	0.0008295	0.00088381	0.0013253	0.0017326
18.999	0.00032544	0.00038058	0.00062892	0.00067505	0.00070196	0.00085046	0.00066165	0.00087746	0.00083428	0.00088492	0.0013252	0.0017298
19.019	0.00032653	0.00037906	0.00063236	0.0006732	0.00070655	0.00085441	0.00066461	0.00087319	0.00083796	0.00088571	0.0013247	0.0017264
19.039	0.00032802	0.00037766	0.00063508	0.000671	0.00071112	0.00085835	0.00066702	0.00086866	0.00084036	0.00088619	0.0013239	0.0017225
19.059	0.00032989	0.00037644	0.00063706	0.00066854	0.00071559	0.00086222	0.00066884	0.00086401	0.00084133	0.00088639	0.0013229	0.0017183
19.079	0.00033207	0.00037546	0.00063826	0.00066593	0.00071988	0.00086596	0.00067005	0.00085938	0.00084077	0.00088637	0.0013218	0.0017139
19.099	0.00033447	0.00037476	0.00063867	0.00066329	0.00072393	0.0008695	0.00067065	0.0008549	0.00083861	0.00088615	0.0013205	0.0017095
19.119	0.00033697	0.00037436	0.00063832	0.00066074	0.00072767	0.00087276	0.00067069	0.00085067	0.00083486	0.00088578	0.0013192	0.0017054
19.139	0.00033942	0.00037425	0.0006372	0.00065836	0.00073105	0.00087565	0.00067023	0.0008468	0.00082955	0.00088528	0.0013178	0.0017017
19.159	0.00034167	0.00037443	0.00063537	0.00065624	0.00073401	0.0008781	0.00066936	0.00084333	0.00082278	0.00088467	0.0013165	0.0016987
19.179	0.00034358	0.00037484	0.00063285	0.00065441	0.0007365	0.00088002	0.00066819	0.00084033	0.00081471	0.00088398	0.0013151	0.0016965
19.199	0.00034502	0.00037546	0.00062973	0.00065291	0.00073847	0.00088137	0.00066679	0.00083782	0.00080553	0.00088321	0.0013138	0.0016953
19.219	0.00034588	0.00037623	0.00062607	0.0006517	0.00073988	0.00088209	0.00066528	0.00083579	0.00079553	0.00088235	0.0013125	0.0016952
19.239	0.00034607	0.0003771	0.00062198	0.00065076	0.00074068	0.00088216	0.00066373	0.00083424	0.00078498	0.00088141	0.0013112	0.001696
19.259	0.00034556	0.00037801	0.00061757	0.00065003	0.00074083	0.00088157	0.00066222	0.00083313	0.00077423	0.00088038	0.0013098	0.0016979
19.279	0.00034434	0.00037892	0.00061298	0.00064948	0.00074029	0.00088034	0.0006608	0.00083242	0.00076361	0.00087925	0.0013083	0.0017007
19.299	0.00034244	0.0003798	0.00060837	0.00064903	0.00073904	0.0008785	0.00065949	0.00083205	0.00075345	0.00087803	0.0013068	0.0017043
19.319	0.00033993	0.0003806	0.00060394	0.00064866	0.00073708	0.00087612	0.00065833	0.00083199	0.00074405	0.00087673	0.0013051	0.0017085
19.339	0.00033691	0.00038131	0.00059988	0.00064834	0.00073445	0.00087327	0.00065733	0.00083218	0.00073569	0.00087538	0.0013032	0.0017132
19.359	0.00033352	0.00038194	0.00059643	0.00064805	0.00073119	0.00087007	0.0006565	0.00083259	0.00072859	0.00087399	0.0013013	0.001718
19.379	0.00032992	0.00038249	0.0005938	0.00064779	0.00072742	0.00086664	0.00065587	0.00083319	0.00072292	0.00087262	0.0012992	0.0017227
19.399	0.00032629	0.00038302	0.00059222	0.00064759	0.00072327	0.00086313	0.00065547	0.00083396	0.00071883	0.00087133	0.0012971	0.0017272
19.419	0.00032283	0.00038359	0.0005919	0.0006475	0.00071889	0.00085971	0.00065535	0.00083487	0.00071641	0.00087019	0.001295	0.0017312
19.439	0.00031977	0.00038432	0.00059301	0.00064757	0.00071446	0.00085656	0.00065559	0.00083589	0.00071571	0.00086928	0.0012931	0.0017345
19.459	0.00031735	0.00038533	0.00059567	0.00064787	0.00071018	0.00085388	0.00065625	0.00083702	0.00071673	0.00086869	0.0012915	0.001737
19.479	0.00031577	0.00038679	0.00059998	0.00064847	0.00070621	0.00085184	0.0006574	0.00083824	0.00071943	0.00086851	0.0012902	0.0017386
19.499	0.00031525	0.00038882	0.00060592	0.00064946	0.00070275	0.00085062	0.00065912	0.00083954	0.00072375	0.00086881	0.0012895	0.0017392
19.52	0.00031593	0.0003915	0.00061342	0.00065089	0.00069995	0.00085032	0.00066145	0.00084093	0.00072955	0.00086966	0.0012894	0.0017387
19.54	0.00031788	0.00039484	0.00062229	0.00065282	0.00069795	0.000851	0.0006644	0.00084244	0.00073669	0.00087111	0.00129	0.0017372
19.56	0.00032107	0.00039879	0.00063227	0.00065529	0.00069684	0.00085265	0.00066792	0.0008441	0.00074497	0.00087317	0.0012915	0.0017347
19.58	0.00032542	0.0004032	0.00064305	0.00065828	0.00069671	0.00085522	0.00067193	0.00084594	0.00075416	0.00087584	0.0012938	0.0017313
19.6	0.00033076	0.00040792	0.00065427	0.00066178	0.00069759	0.00085857	0.0006763	0.00084799	0.00076401	0.00087908	0.001297	0.0017271
19.62	0.00033687	0.00041276	0.00066556	0.00066572	0.00069949	0.00086257	0.00068088	0.00085025	0.00077424	0.00088285	0.0013011	0.0017222
19.64	0.00034351	0.00041752	0.00067658	0.00067002	0.00070238	0.00086701	0.0006855	0.00085272	0.00078458	0.00088707	0.0013058	0.0017169
19.66	0.00035042	0.00042204	0.00068704	0.00067457	0.0007062	0.00087173	0.00069001	0.0008554	0.00079476	0.00089168	0.001311	0.0017113
19.68	0.00035734	0.00042618	0.00069682	0.00067926	0.00071087	0.00087652	0.0006943	0.00085829	0.00080457	0.00089658	0.0013167	0.0017056
19.7	0.00036402	0.00042982	0.00070578	0.00068398	0.0007163	0.00088121	0.00069828	0.00086136	0.00081382	0.00090169	0.0013227	0.0017
19.72	0.00037024	0.00043289	0.00071359	0.00068862	0.00072235	0.00088564	0.00070193	0.00086464	0.0008224	0.00090691	0.0013287	0.0016949
19.74	0.00037578	0.00043535	0.00072019	0.00069308	0.0007289	0.00088966	0.00070523	0.0008681	0.00083021	0.00091212	0.0013347	0.0016903
19.76	0.0003805	0.00043718	0.00072555	0.00069731	0.00073579	0.00089317	0.00070821	0.00087175	0.00083724	0.00091724	0.0013406	0.0016865
19.78	0.00038427	0.00043843	0.00072971	0.00070123	0.00074282	0.00089605	0.00071089	0.00087559	0.0008435	0.00092213	0.0013462	0.0016837
19.8	0.00038699	0.00043913	0.00073272	0.00070481	0.00074977	0.00089823	0.00071332	0.00087957	0.00084903	0.00092668	0.0013514	0.0016821
19.82	0.00038864	0.00043938	0.00073469	0.000708	0.0007564	0.00089964	0.0007155	0.00088368	0.00085392	0.00093079	0.0013561	0.0016817
19.84	0.00038921	0.00043927	0.00073574	0.0007108	0.00076251	0.00090026	0.00071745	0.00088785	0.00085827	0.00093433	0.0013601	0.0016826
19.86	0.00038875	0.0004389	0.000736	0.00071316	0.0007679	0.00090009	0.00071915	0.000892	0.00086219	0.00093721	0.0013634	0.0016849
19.88	0.00038734	0.00043837	0.00073561	0.00071508	0.00077242	0.00089916	0.00072059	0.00089605	0.00086579	0.00093933	0.0013659	0.0016885
19.9	0.0003851	0.00043779	0.0007347	0.00071654	0.00077598	0.00089755	0.00072173	0.00089989	0.00086916	0.00094059	0.0013674	0.0016934
19.92	0.00038216	0.0004372	0.00073342	0.00071752	0.00077851	0.00089537	0.00072253	0.00090342	0.00087235	0.00094094	0.001368	0.0016993
19.94	0.0003787	0.00043666	0.00073189	0.00071803	0.00077999	0.00089275	0.00072295	0.00090652	0.00087538	0.00094032	0.0013676	0.0017062
19.96	0.0003749	0.00043617	0.00073023	0.00071807	0.00078042	0.00088986	0.00072295	0.00090911	0.00087821	0.00093871	0.0013663	0.0017138
19.98	0.00037094	0.0004357	0.00072854	0.00071765	0.00077982	0.00088692	0.00072251	0.0009111	0.0008808	0.00093612	0.001364	0.0017219
20	0.000367	0.00043519	0.00072689	0.00071681	0.00077826	0.00088412	0.0007216	0.00091243	0.00088304	0.00093259	0.0013609	0.0017304


==> figures/data/SW2D_error_time_basis/error_local_reduced_model_no_indicator_SW2D.txt <==
Time	Error_4	Error_6	Error_8
0	0	0	0
0.02002	0.011816	0.00073696	4.2629e-05
0.04004	0.011754	0.00073158	4.2368e-05
0.06006	0.011653	0.00072279	4.2269e-05
0.08008	0.011513	0.0007109	4.2795e-05
0.1001	0.011337	0.00069629	4.448e-05
0.12012	0.011129	0.00067945	4.777e-05
0.14014	0.010891	0.00066098	5.2886e-05
0.16016	0.010627	0.0006415	5.9795e-05
0.18018	0.010343	0.00062174	6.8311e-05
0.2002	0.010042	0.00060243	7.8209e-05
0.22022	0.0097318	0.00058434	8.9309e-05
0.24024	0.0094167	0.00056822	0.00010152
0.26026	0.0091033	0.00055475	0.00011486
0.28028	0.0087981	0.00054455	0.00012945
0.3003	0.0085075	0.0005381	0.00014563
0.32032	0.008238	0.0005357	0.00016399
0.34034	0.007996	0.00053751	0.00018562
0.36036	0.007787	0.00054352	0.00021226
0.38038	0.0076161	0.00055363	0.00024615
0.4004	0.0074869	0.00056772	0.00028943
0.42042	0.0074019	0.00058577	0.00034351
0.44044	0.0073618	0.00060794	0.00040889
0.46046	0.0073657	0.00063463	0.0004852
0.48048	0.0074113	0.00066641	0.00057138
0.5005	0.0074949	0.0007039	0.00066565
0.52052	0.007612	0.0007476	0.00076542
0.54054	0.0077572	0.00079774	0.00086751
0.56056	0.0079251	0.0008542	0.00096879
0.58058	0.0081105	0.00091658	0.0010666
0.6006	0.008308	0.0009842	0.001159
0.62062	0.0085131	0.0010562	0.0012444
0.64064	0.0087213	0.0011318	0.001322
0.66066	0.0089291	0.00121	0.001391
0.68068	0.0091331	0.0012899	0.0014508
0.7007	0.0093306	0.0013709	0.0015012
0.72072	0.0095194	0.0014522	0.001542
0.74074	0.0096976	0.0015332	0.0015731
0.76076	0.0098637	0.0016133	0.0015947
0.78078	0.010017	0.0016923	0.001607
0.8008	0.010156	0.0017697	0.0016104
0.82082	0.01028	0.0018452	0.0016054
0.84084	0.01039	0.0019187	0.0015928
0.86086	0.010486	0.00199	0.0015732
0.88088	0.010566	0.0020591	0.0015475
0.9009	0.010633	0.0021259	0.0015169
0.92092	0.010686	0.0021904	0.0014823
0.94094	0.010725	0.0022526	0.0014451
0.96096	0.010753	0.0023128	0.0014063
0.98098	0.010768	0.0023709	0.0013673
1.001	0.010773	0.0024271	0.0013291
1.021	0.010768	0.0024816	0.001293
1.041	0.010755	0.0025344	0.0012598
1.0611	0.010733	0.0025859	0.0012302
1.0811	0.010705	0.0026361	0.0012048
1.1011	0.010671	0.0026853	0.0011838
1.1211	0.010631	0.0027336	0.0011673
1.1411	0.010588	0.0027813	0.0011554
1.1612	0.010542	0.0028284	0.0011477
1.1812	0.010494	0.0028752	0.0011441
1.2012	0.010445	0.002922	0.0011444
1.2212	0.010396	0.0029687	0.0011482
1.2412	0.010347	0.0030157	0.0011551
1.2613	0.010299	0.0030632	0.0011647
1.2813	0.010252	0.0031112	0.0011765
1.3013	0.010209	0.00316	0.0011899
1.3213	0.010168	0.0032098	0.0012045
1.3413	0.01013	0.0032607	0.0012196
1.3614	0.010096	0.0033129	0.0012347
1.3814	0.010066	0.0033665	0.0012495
1.4014	0.010041	0.0034218	0.0012634
1.4214	0.01002	0.0034788	0.0012762
1.4414	0.010003	0.0035377	0.0012878
1.4615	0.0099915	0.0035988	0.0012981
1.4815	0.0099844	0.003662	0.0013071
1.5015	0.0099819	0.0037276	0.001315
1.5215	0.009984	0.0037956	0.0013222
1.5415	0.0099903	0.0038662	0.001329
1.5616	0.010001	0.0039394	0.001336
1.5816	0.010015	0.0040153	0.0013437
1.6016	0.010033	0.004094	0.0013527
1.6216	0.010054	0.0041754	0.0013635
1.6416	0.010079	0.0042596	0.0013766
1.6617	0.010105	0.0043466	0.0013924
1.6817	0.010135	0.0044364	0.0014111
1.7017	0.010165	0.0045288	0.0014327
1.7217	0.010198	0.0046238	0.001457
1.7417	0.010232	0.0047214	0.0014837
1.7618	0.010266	0.0048213	0.0015121
1.7818	0.010301	0.0049236	0.0015417
1.8018	0.010336	0.0050279	0.0015718
1.8218	0.010371	0.0051342	0.0016015
1.8418	0.010406	0.0052422	0.0016302
1.8619	0.01044	0.0053519	0.0016571
1.8819	0.010473	0.005463	0.0016817
1.9019	0.010505	0.0055753	0.0017034
1.9219	0.010536	0.0056886	0.0017219
1.9419	0.010566	0.0058029	0.0017369
1.962	0.010594	0.0059178	0.0017481
1.982	0.01062	0.0060332	0.0017555
2.002	0.010645	0.006149	0.0017592
2.022	0.010669	0.006265	0.0017594
2.042	0.010691	0.0063811	0.0017562
2.0621	0.010711	0.0064973	0.00175
2.0821	0.01073	0.0066133	0.0017413
2.1021	0.010748	0.0067292	0.0017305
2.1221	0.010764	0.0068448	0.0017182
2.1421	0.01078	0.0069601	0.0017048
2.1622	0.010794	0.0070752	0.001691
2.1822	0.010808	0.0071899	0.0016773
2.2022	0.01082	0.0073043	0.001664
2.2222	0.010832	0.0074184	0.0016517
2.2422	0.010844	0.0075322	0.0016408
2.2623	0.010855	0.0076458	0.0016315
2.2823	0.010867	0.0077591	0.0016242
2.3023	0.010878	0.0078722	0.0016191
2.3223	0.010889	0.0079851	0.0016164
2.3423	0.010901	0.0080979	0.0016162
2.3624	0.010913	0.0082106	0.0016184
2.3824	0.010926	0.0083232	0.001623
2.4024	0.010939	0.0084357	0.0016294
2.4224	0.010953	0.0085481	0.0016374
2.4424	0.010967	0.0086605	0.0016462
2.4625	0.010983	0.0087728	0.0016554
2.4825	0.010999	0.0088849	0.0016644
2.5025	0.011016	0.0089969	0.0016727
2.5225	0.011035	0.0091086	0.0016799
2.5425	0.011054	0.00922	0.001686
2.5626	0.011074	0.009331	0.0016909
2.5826	0.011095	0.0094415	0.0016949
2.6026	0.011117	0.0095513	0.0016981
2.6226	0.01114	0.0096602	0.0017012
2.6426	0.011163	0.0097681	0.0017046
2.6627	0.011186	0.0098749	0.001709
2.6827	0.01121	0.0099802	0.0017148
2.7027	0.011234	0.010084	0.0017227
2.7227	0.011258	0.010186	0.0017328
2.7427	0.011282	0.010285	0.0017456
2.7628	0.011305	0.010383	0.0017612
2.7828	0.011327	0.010477	0.0017797
2.8028	0.011348	0.010569	0.001801
2.8228	0.011367	0.010658	0.001825
2.8428	0.011385	0.010743	0.0018514
2.8629	0.0114	0.010824	0.00188
2.8829	0.011414	0.010902	0.0019101
2.9029	0.011424	0.010976	0.0019411
2.9229	0.011431	0.011046	0.0019721
2.9429	0.011435	0.011111	0.0020024
2.963	0.011436	0.011173	0.0020309
2.983	0.011433	0.01123	0.0020569
3.003	0.011426	0.011284	0.0020795
3.023	0.011415	0.011335	0.002098
3.043	0.0114	0.011382	0.0021121
3.0631	0.011381	0.011427	0.0021216
3.0831	0.011358	0.01147	0.0021265
3.1031	0.011332	0.011512	0.002127
3.1231	0.011303	0.011554	0.0021236
3.1431	0.011271	0.011596	0.0021171
3.1632	0.011236	0.011641	0.0021082
3.1832	0.0112	0.011689	0.0020978
3.2032	0.011163	0.011742	0.0020869
3.2232	0.011126	0.011801	0.0020763
3.2432	0.01109	0.011868	0.0020668
3.2633	0.011055	0.011943	0.0020589
3.2833	0.011023	0.012028	0.002053
3.3033	0.010994	0.012125	0.0020496
3.3233	0.01097	0.012234	0.0020487
3.3433	0.010952	0.012357	0.0020502
3.3634	0.01094	0.012493	0.0020541
3.3834	0.010934	0.012643	0.0020599
3.4034	0.010937	0.012808	0.0020671
3.4234	0.010948	0.012987	0.0020752
3.4434	0.010968	0.013178	0.0020837
3.4635	0.010997	0.013383	0.0020921
3.4835	0.011035	0.013599	0.0021
3.5035	0.011081	0.013824	0.0021073
3.5235	0.011136	0.014057	0.0021141
3.5435	0.011199	0.014296	0.0021205
3.5636	0.011268	0.014539	0.0021268
3.5836	0.011345	0.014783	0.0021336
3.6036	0.011426	0.015027	0.0021412
3.6236	0.011512	0.015267	0.00215
3.6436	0.011601	0.015502	0.0021602
3.6637	0.011692	0.01573	0.0021721
3.6837	0.011784	0.015948	0.0021854
3.7037	0.011876	0.016155	0.0022001
3.7237	0.011967	0.01635	0.0022158
3.7437	0.012055	0.01653	0.0022321
3.7638	0.01214	0.016695	0.0022488
3.7838	0.012221	0.016844	0.0022657
3.8038	0.012298	0.016977	0.0022827
3.8238	0.012369	0.017094	0.0022999
3.8438	0.012435	0.017194	0.0023175
3.8639	0.012495	0.017278	0.0023358
3.8839	0.012549	0.017346	0.0023553
3.9039	0.012598	0.017399	0.0023763
3.9239	0.01264	0.017439	0.002399
3.9439	0.012677	0.017465	0.0024237
3.964	0.012709	0.017481	0.0024502
3.984	0.012736	0.017485	0.0024786
4.004	0.012759	0.017482	0.0025085
4.024	0.012779	0.01747	0.0025394
4.044	0.012796	0.017453	0.0025709
4.0641	0.012811	0.017431	0.0026024
4.0841	0.012824	0.017406	0.0026335
4.1041	0.012837	0.017378	0.0026635
4.1241	0.01285	0.01735	0.0026922
4.1441	0.012864	0.017323	0.0027193
4.1642	0.01288	0.017296	0.0027445
4.1842	0.012898	0.017272	0.0027681
4.2042	0.012918	0.017251	0.0027899
4.2242	0.012942	0.017234	0.0028105
4.2442	0.01297	0.017221	0.0028299
4.2643	0.013001	0.017213	0.0028487
4.2843	0.013038	0.01721	0.002867
4.3043	0.013079	0.017214	0.0028852
4.3243	0.013125	0.017223	0.0029032
4.3443	0.013175	0.017239	0.002921
4.3644	0.013231	0.017261	0.0029382
4.3844	0.013292	0.017288	0.0029544
4.4044	0.013357	0.017322	0.0029688
4.4244	0.013427	0.017361	0.0029806
4.4444	0.013501	0.017404	0.0029889
4.4645	0.013578	0.01745	0.0029929
4.4845	0.013659	0.017498	0.002992
4.5045	0.013743	0.017546	0.0029856
4.5245	0.01383	0.017593	0.0029739
4.5445	0.013918	0.017636	0.0029574
4.5646	0.014007	0.017673	0.0029368
4.5846	0.014098	0.017702	0.0029136
4.6046	0.014188	0.017723	0.0028896
4.6246	0.014278	0.017733	0.0028665
4.6446	0.014367	0.017733	0.0028466
4.6647	0.014455	0.017722	0.0028317
4.6847	0.014541	0.017702	0.0028234
4.7047	0.014625	0.017675	0.0028223
4.7247	0.014706	0.017645	0.0028284
4.7447	0.014785	0.017614	0.0028408
4.7648	0.014861	0.017588	0.0028583
4.7848	0.014935	0.017573	0.0028798
4.8048	0.015006	0.017574	0.0029051
4.8248	0.015076	0.017597	0.0029342
4.8448	0.015145	0.017649	0.0029679
4.8649	0.015214	0.017734	0.0030068
4.8849	0.015283	0.017855	0.0030518
4.9049	0.015355	0.018016	0.0031032
4.9249	0.01543	0.018217	0.0031612
4.9449	0.015509	0.018456	0.0032257
4.965	0.015594	0.01873	0.0032959
4.985	0.015685	0.019033	0.0033707
5.005	0.015784	0.019358	0.0034485
5.025	0.01589	0.019696	0.0035275
5.045	0.016004	0.020039	0.0036051
5.0651	0.016126	0.020377	0.0036789
5.0851	0.016255	0.020702	0.0037463
5.1051	0.01639	0.021006	0.0038052
5.1251	0.01653	0.021284	0.0038542
5.1451	0.016672	0.02153	0.0038926
5.1652	0.016815	0.021741	0.0039199
5.1852	0.016956	0.021916	0.0039364
5.2052	0.017095	0.022054	0.0039424
5.2252	0.017228	0.022156	0.0039388
5.2452	0.017355	0.022226	0.0039265
5.2653	0.017473	0.022265	0.0039069
5.2853	0.017582	0.022279	0.0038818
5.3053	0.017681	0.022272	0.003853
5.3253	0.01777	0.022249	0.0038226
5.3453	0.017849	0.022213	0.0037929
5.3654	0.017919	0.022171	0.0037659
5.3854	0.017981	0.022126	0.0037434
5.4054	0.018036	0.022081	0.0037269
5.4254	0.018086	0.022039	0.0037174
5.4454	0.018133	0.022003	0.003715
5.4655	0.018177	0.021973	0.0037196
5.4855	0.018222	0.021951	0.0037302
5.5055	0.018268	0.021936	0.0037455
5.5255	0.018316	0.021929	0.0037638
5.5455	0.018368	0.021927	0.0037838
5.5656	0.018424	0.021931	0.0038041
5.5856	0.018485	0.021938	0.0038237
5.6056	0.01855	0.021946	0.003842
5.6256	0.018619	0.021955	0.0038589
5.6456	0.018692	0.021962	0.0038745
5.6657	0.018767	0.021965	0.0038891
5.6857	0.018843	0.021964	0.003903
5.7057	0.018919	0.021958	0.0039165
5.7257	0.018995	0.021944	0.0039299
5.7457	0.019069	0.021923	0.0039434
5.7658	0.01914	0.021894	0.0039573
5.7858	0.019207	0.021857	0.0039717
5.8058	0.01927	0.021812	0.0039871
5.8258	0.019328	0.02176	0.0040041
5.8458	0.019381	0.021702	0.0040233
5.8659	0.019429	0.021638	0.0040453
5.8859	0.019474	0.021571	0.0040705
5.9059	0.019514	0.021501	0.0040993
5.9259	0.019551	0.02143	0.0041317
5.9459	0.019586	0.02136	0.0041675
5.966	0.019619	0.021292	0.0042064
5.986	0.019652	0.02123	0.0042478
6.006	0.019686	0.021173	0.004291
6.026	0.019721	0.021125	0.0043355
6.046	0.019759	0.021087	0.0043804
6.0661	0.0198	0.02106	0.0044252
6.0861	0.019846	0.021046	0.0044693
6.1061	0.019897	0.021045	0.0045122
6.1261	0.019953	0.02106	0.0045535
6.1461	0.020015	0.02109	0.004593
6.1662	0.020083	0.021135	0.0046306
6.1862	0.020157	0.021197	0.0046661
6.2062	0.020237	0.021274	0.0046996
6.2262	0.020323	0.021367	0.0047311
6.2462	0.020414	0.021473	0.0047607
6.2663	0.02051	0.021593	0.0047885
6.2863	0.02061	0.021725	0.0048148
6.3063	0.020714	0.021866	0.0048394
6.3263	0.020821	0.022015	0.0048627
6.3463	0.02093	0.022171	0.0048845
6.3664	0.02104	0.022329	0.004905
6.3864	0.021151	0.022489	0.0049241
6.4064	0.021261	0.022647	0.0049417
6.4264	0.02137	0.022803	0.0049581
6.4464	0.021477	0.022952	0.0049731
6.4665	0.021582	0.023093	0.004987
6.4865	0.021683	0.023226	0.0050001
6.5065	0.021782	0.023347	0.0050125
6.5265	0.021876	0.023456	0.005025
6.5465	0.021967	0.023553	0.0050379
6.5666	0.022054	0.023636	0.005052
6.5866	0.022137	0.023706	0.0050678
6.6066	0.022217	0.023764	0.0050858
6.6266	0.022293	0.02381	0.0051065
6.6466	0.022366	0.023844	0.00513
6.6667	0.022437	0.023869	0.0051565
6.6867	0.022506	0.023885	0.0051862
6.7067	0.022574	0.023895	0.005219
6.7267	0.02264	0.0239	0.0052552
6.7467	0.022707	0.023901	0.0052946
6.7668	0.022774	0.0239	0.0053372
6.7868	0.022843	0.023899	0.005383
6.8068	0.022912	0.023898	0.0054319
6.8268	0.022984	0.023898	0.0054838
6.8468	0.023057	0.0239	0.0055385
6.8669	0.023133	0.023904	0.0055957
6.8869	0.023212	0.023911	0.0056552
6.9069	0.023293	0.02392	0.0057166
6.9269	0.023376	0.023931	0.0057797
6.9469	0.023461	0.023943	0.005844
6.967	0.023549	0.023954	0.005909
6.987	0.023638	0.023965	0.0059741
7.007	0.023729	0.023974	0.0060389
7.027	0.02382	0.02398	0.0061026
7.047	0.023912	0.023983	0.0061647
7.0671	0.024004	0.02398	0.0062245
7.0871	0.024096	0.023972	0.0062813
7.1071	0.024187	0.023957	0.0063346
7.1271	0.024276	0.023936	0.0063839
7.1471	0.024363	0.023907	0.0064288
7.1672	0.024449	0.023871	0.0064691
7.1872	0.024532	0.023828	0.0065046
7.2072	0.024613	0.023779	0.0065354
7.2272	0.024691	0.023723	0.0065617
7.2472	0.024767	0.023662	0.006584
7.2673	0.02484	0.023596	0.0066028
7.2873	0.024911	0.023528	0.0066189
7.3073	0.024981	0.023458	0.006633
7.3273	0.025049	0.023387	0.006646
7.3473	0.025117	0.023317	0.0066588
7.3674	0.025185	0.02325	0.0066725
7.3874	0.025254	0.023187	0.006688
7.4074	0.025325	0.023131	0.006706
7.4274	0.0254	0.023081	0.0067277
7.4474	0.025478	0.023041	0.0067537
7.4675	0.025562	0.023011	0.0067848
7.4875	0.025653	0.022992	0.0068219
7.5075	0.025751	0.022986	0.0068655
7.5275	0.025858	0.022994	0.0069161
7.5475	0.025976	0.023016	0.0069741
7.5676	0.026104	0.023054	0.0070395
7.5876	0.026244	0.023107	0.0071121
7.6076	0.026396	0.023176	0.0071916
7.6276	0.026561	0.023262	0.0072776
7.6476	0.02674	0.023363	0.0073695
7.6677	0.026933	0.023481	0.007467
7.6877	0.027139	0.023613	0.0075697
7.7077	0.027359	0.023761	0.0076769
7.7277	0.027592	0.023921	0.0077879
7.7477	0.027837	0.024094	0.0079016
7.7678	0.028094	0.024278	0.0080165
7.7878	0.028362	0.02447	0.0081306
7.8078	0.028639	0.024668	0.0082418
7.8278	0.028924	0.024869	0.0083476
7.8478	0.029214	0.025071	0.0084458
7.8679	0.029509	0.025269	0.0085341
7.8879	0.029805	0.025459	0.0086107
7.9079	0.030102	0.025638	0.0086738
7.9279	0.030395	0.025802	0.0087225
7.9479	0.030683	0.025947	0.0087559
7.968	0.030962	0.026068	0.0087742
7.988	0.031231	0.026163	0.0087776
8.008	0.031487	0.026227	0.0087673
8.028	0.031727	0.026257	0.0087449
8.048	0.031949	0.026252	0.0087124
8.0681	0.03215	0.02621	0.0086724
8.0881	0.032331	0.026129	0.0086278
8.1081	0.032488	0.026009	0.008582
8.1281	0.032621	0.025851	0.0085383
8.1481	0.032731	0.025656	0.0085002
8.1682	0.032816	0.025427	0.0084711
8.1882	0.032879	0.025167	0.0084544
8.2082	0.032921	0.024879	0.0084526
8.2282	0.032943	0.02457	0.0084682
8.2482	0.032948	0.024245	0.0085028
8.2683	0.03294	0.023909	0.0085573
8.2883	0.032922	0.02357	0.0086319
8.3083	0.032898	0.023234	0.0087262
8.3283	0.032872	0.02291	0.0088389
8.3483	0.032848	0.022603	0.0089683
8.3684	0.032832	0.02232	0.0091123
8.3884	0.032827	0.022067	0.0092683
8.4084	0.032837	0.021849	0.0094336
8.4284	0.032866	0.021668	0.0096055
8.4484	0.032917	0.021528	0.0097812
8.4685	0.032993	0.021428	0.0099581
8.4885	0.033095	0.021369	0.010134
8.5085	0.033225	0.021347	0.010306
8.5285	0.033382	0.021361	0.010472
8.5485	0.033567	0.021406	0.010632
8.5686	0.033778	0.021477	0.010784
8.5886	0.034013	0.021569	0.010926
8.6086	0.034271	0.021678	0.011059
8.6286	0.034547	0.021797	0.011181
8.6486	0.03484	0.021923	0.011294
8.6687	0.035145	0.02205	0.011397
8.6887	0.03546	0.022174	0.011491
8.7087	0.035782	0.022292	0.011576
8.7287	0.036106	0.0224	0.011654
8.7487	0.036431	0.022496	0.011725
8.7688	0.036753	0.022577	0.011791
8.7888	0.037071	0.022643	0.011853
8.8088	0.037382	0.022692	0.011912
8.8288	0.037684	0.022725	0.01197
8.8488	0.037977	0.02274	0.012027
8.8689	0.038259	0.02274	0.012083
8.8889	0.03853	0.022726	0.01214
8.9089	0.038789	0.022699	0.012198
8.9289	0.039035	0.022662	0.012256
8.9489	0.03927	0.022617	0.012315
8.969	0.039492	0.022567	0.012373
8.989	0.039703	0.022514	0.012431
9.009	0.039902	0.022462	0.012488
9.029	0.04009	0.022412	0.012543
9.049	0.040267	0.022367	0.012595
9.0691	0.040434	0.02233	0.012645
9.0891	0.040591	0.0223	0.012691
9.1091	0.040739	0.02228	0.012733
9.1291	0.040878	0.02227	0.012772
9.1491	0.041009	0.022269	0.012806
9.1692	0.041131	0.022276	0.012836
9.1892	0.041247	0.022291	0.012861
9.2092	0.041355	0.022312	0.012883
9.2292	0.041458	0.022339	0.0129
9.2492	0.041555	0.022369	0.012914
9.2693	0.041647	0.022402	0.012925
9.2893	0.041736	0.022438	0.012933
9.3093	0.041821	0.022477	0.012938
9.3293	0.041904	0.022517	0.012941
9.3493	0.041986	0.02256	0.012944
9.3694	0.042067	0.022604	0.012946
9.3894	0.042149	0.022649	0.012948
9.4094	0.042233	0.022694	0.012951
9.4294	0.042319	0.022738	0.012957
9.4494	0.042409	0.022779	0.012965
9.4695	0.042504	0.022815	0.012978
9.4895	0.042605	0.022844	0.012996
9.5095	0.042713	0.022863	0.013019
9.5295	0.042828	0.022874	0.01305
9.5495	0.042952	0.022874	0.013088
9.5696	0.043085	0.022866	0.013135
9.5896	0.043227	0.022852	0.013192
9.6096	0.043379	0.022834	0.013258
9.6296	0.043541	0.022817	0.013335
9.6496	0.043713	0.022806	0.013422
9.6697	0.043895	0.022805	0.01352
9.6897	0.044086	0.022819	0.013628
9.7097	0.044286	0.022852	0.013748
9.7297	0.044493	0.022903	0.013877
9.7497	0.044708	0.022972	0.014015
9.7698	0.044929	0.023056	0.014162
9.7898	0.045154	0.023152	0.014317
9.8098	0.045382	0.023256	0.014479
9.8298	0.045613	0.023362	0.014646
9.8498	0.045844	0.023469	0.014817
9.8699	0.046075	0.023573	0.014991
9.8899	0.046303	0.023673	0.015165
9.9099	0.046529	0.023768	0.01534
9.9299	0.046751	0.023858	0.015512
9.9499	0.046967	0.023942	0.015681
9.97	0.047179	0.024022	0.015844
9.99	0.047384	0.024096	0.016
10.01	0.047583	0.024165	0.016147
10.03	0.047776	0.024229	0.016284
10.05	0.047963	0.024288	0.016408
10.07	0.048144	0.024342	0.01652
10.09	0.048321	0.02439	0.016616
10.11	0.048493	0.024433	0.016696
10.13	0.048662	0.024471	0.016758
10.15	0.048829	0.024502	0.016801
10.17	0.048993	0.024529	0.016823
10.19	0.049156	0.024551	0.016825
10.21	0.049319	0.024568	0.016805
10.23	0.04948	0.024582	0.016764
10.25	0.049641	0.024593	0.016702
10.27	0.049799	0.024602	0.016619
10.29	0.049955	0.024606	0.016517
10.31	0.050106	0.024606	0.016398
10.33	0.050251	0.024601	0.016264
10.35	0.050388	0.02459	0.016119
10.37	0.050512	0.024574	0.015965
10.39	0.050623	0.02455	0.015807
10.41	0.050718	0.024522	0.015648
10.43	0.050793	0.024487	0.015494
10.45	0.050848	0.024449	0.015348
10.47	0.05088	0.024406	0.015215
10.49	0.050888	0.024361	0.015098
10.511	0.050873	0.024315	0.015003
10.531	0.050835	0.024271	0.014932
10.551	0.050777	0.02423	0.014888
10.571	0.0507	0.024195	0.014872
10.591	0.050609	0.024166	0.014886
10.611	0.050509	0.024147	0.01493
10.631	0.050403	0.024137	0.015004
10.651	0.050299	0.024138	0.015104
10.671	0.050202	0.024151	0.01523
10.691	0.050118	0.024177	0.015379
10.711	0.050052	0.024216	0.015546
10.731	0.05001	0.024269	0.015728
10.751	0.049993	0.024337	0.01592
10.771	0.050006	0.024419	0.016118
10.791	0.050049	0.024514	0.016318
10.811	0.050122	0.024622	0.016515
10.831	0.050223	0.024741	0.016705
10.851	0.05035	0.024868	0.016886
10.871	0.050499	0.025002	0.017054
10.891	0.050666	0.025141	0.017206
10.911	0.050847	0.025282	0.017342
10.931	0.051039	0.025423	0.017459
10.951	0.051238	0.025562	0.017557
10.971	0.051442	0.025697	0.017636
10.991	0.051649	0.025825	0.017697
11.011	0.051858	0.025945	0.01774
11.031	0.052069	0.026055	0.017768
11.051	0.052283	0.026155	0.017782
11.071	0.052501	0.026245	0.017784
11.091	0.052725	0.026324	0.017776
11.111	0.052955	0.026393	0.017761
11.131	0.053193	0.026453	0.017741
11.151	0.05344	0.026506	0.017718
11.171	0.053698	0.026552	0.017693
11.191	0.053967	0.026595	0.01767
11.211	0.054247	0.026636	0.017648
11.231	0.054539	0.026678	0.017629
11.251	0.054841	0.026723	0.017615
11.271	0.055154	0.026773	0.017604
11.291	0.055477	0.026827	0.017598
11.311	0.055809	0.026887	0.017596
11.331	0.056148	0.026952	0.017598
11.351	0.056494	0.027021	0.017602
11.371	0.056846	0.027092	0.017608
11.391	0.057201	0.027163	0.017615
11.411	0.057559	0.027231	0.017621
11.431	0.057916	0.027294	0.017625
11.451	0.058272	0.027348	0.017626
11.471	0.058624	0.027391	0.017623
11.491	0.058969	0.027419	0.017613
11.512	0.059305	0.027429	0.017596
11.532	0.059629	0.027421	0.01757
11.552	0.059937	0.027391	0.017534
11.572	0.060228	0.027339	0.017488
11.592	0.060498	0.027265	0.017431
11.612	0.060745	0.027169	0.017362
11.632	0.060966	0.027052	0.017283
11.652	0.061159	0.026916	0.017193
11.672	0.061323	0.026764	0.017095
11.692	0.061455	0.026598	0.016989
11.712	0.061554	0.026422	0.016878
11.732	0.061621	0.02624	0.016765
11.752	0.061654	0.026056	0.016652
11.772	0.061655	0.025875	0.016543
11.792	0.061624	0.025701	0.016441
11.812	0.061563	0.025539	0.01635
11.832	0.061474	0.025392	0.016274
11.852	0.06136	0.025264	0.016214
11.872	0.061226	0.025159	0.016176
11.892	0.061074	0.025079	0.01616
11.912	0.060911	0.025026	0.016168
11.932	0.06074	0.025003	0.016203
11.952	0.060568	0.025009	0.016265
11.972	0.0604	0.025047	0.016353
11.992	0.060243	0.025114	0.016466
12.012	0.060102	0.025211	0.016602
12.032	0.059984	0.025337	0.016759
12.052	0.059894	0.025489	0.016934
12.072	0.059838	0.025666	0.017122
12.092	0.059819	0.025866	0.017322
12.112	0.059841	0.026085	0.017527
12.132	0.059908	0.026322	0.017735
12.152	0.060021	0.026573	0.017942
12.172	0.060181	0.026835	0.018144
12.192	0.060389	0.027105	0.018337
12.212	0.060643	0.027381	0.018519
12.232	0.060942	0.02766	0.018686
12.252	0.061281	0.027938	0.018837
12.272	0.061659	0.028213	0.018968
12.292	0.06207	0.028483	0.019079
12.312	0.06251	0.028745	0.019167
12.332	0.062972	0.028998	0.019232
12.352	0.063452	0.02924	0.019273
12.372	0.063944	0.029469	0.01929
12.392	0.064441	0.029684	0.019283
12.412	0.064938	0.029884	0.019252
12.432	0.065431	0.030068	0.019198
12.452	0.065913	0.030235	0.019124
12.472	0.06638	0.030385	0.019029
12.492	0.06683	0.030519	0.018917
12.513	0.067258	0.030636	0.018788
12.533	0.067662	0.030737	0.018647
12.553	0.068041	0.030823	0.018496
12.573	0.068394	0.030894	0.018337
12.593	0.06872	0.030952	0.018173
12.613	0.06902	0.030998	0.018008
12.633	0.069294	0.031033	0.017845
12.653	0.069544	0.031058	0.017687
12.673	0.069772	0.031076	0.017537
12.693	0.069979	0.031088	0.017397
12.713	0.070168	0.031095	0.01727
12.733	0.07034	0.031099	0.017158
12.753	0.070499	0.031101	0.017064
12.773	0.070647	0.031103	0.016987
12.793	0.070786	0.031106	0.01693
12.813	0.070919	0.031111	0.016892
12.833	0.071047	0.031118	0.016874
12.853	0.071173	0.03113	0.016875
12.873	0.071299	0.031146	0.016893
12.893	0.071426	0.031167	0.016929
12.913	0.071557	0.031194	0.016979
12.933	0.071694	0.031228	0.017043
12.953	0.071837	0.031269	0.017118
12.973	0.07199	0.031319	0.017201
12.993	0.072154	0.031378	0.01729
13.013	0.072331	0.031448	0.017384
13.033	0.072522	0.03153	0.01748
13.053	0.072732	0.031626	0.017576
13.073	0.07296	0.031736	0.01767
13.093	0.07321	0.031861	0.017761
13.113	0.073484	0.032	0.017847
13.133	0.073783	0.032153	0.017927
13.153	0.07411	0.032319	0.018
13.173	0.074466	0.032494	0.018066
13.193	0.074852	0.032677	0.018123
13.213	0.075268	0.032865	0.018172
13.233	0.075716	0.033056	0.018212
13.253	0.076193	0.033246	0.018244
13.273	0.0767	0.033432	0.018266
13.293	0.077233	0.033614	0.018279
13.313	0.077791	0.033788	0.018282
13.333	0.078369	0.033953	0.018277
13.353	0.078964	0.034106	0.018263
13.373	0.079571	0.034248	0.01824
13.393	0.080183	0.034377	0.018209
13.413	0.080795	0.034492	0.01817
13.433	0.081401	0.034594	0.018123
13.453	0.081994	0.034682	0.018069
13.473	0.082568	0.034756	0.018009
13.493	0.083115	0.034818	0.017944
13.514	0.08363	0.034866	0.017876
13.534	0.084107	0.0349	0.017805
13.554	0.084541	0.034921	0.017735
13.574	0.084927	0.034927	0.017667
13.594	0.085261	0.034919	0.017603
13.614	0.085541	0.034895	0.017546
13.634	0.085764	0.034855	0.017498
13.654	0.08593	0.034799	0.017462
13.674	0.086039	0.034728	0.017439
13.694	0.086092	0.034642	0.017433
13.714	0.086091	0.034544	0.017445
13.734	0.086041	0.034433	0.017475
13.754	0.085944	0.034313	0.017527
13.774	0.085806	0.034185	0.017599
13.794	0.085633	0.034053	0.017691
13.814	0.085431	0.033918	0.017804
13.834	0.085206	0.033785	0.017935
13.854	0.084965	0.033657	0.018082
13.874	0.084715	0.033536	0.018244
13.894	0.084462	0.033426	0.018418
13.914	0.084212	0.03333	0.018601
13.934	0.083972	0.033251	0.018789
13.954	0.083745	0.033191	0.01898
13.974	0.083535	0.033154	0.019169
13.994	0.083347	0.033141	0.019353
14.014	0.083182	0.033153	0.019529
14.034	0.083041	0.033192	0.019695
14.054	0.082925	0.033256	0.019846
14.074	0.082834	0.033345	0.01998
14.094	0.082767	0.033458	0.020095
14.114	0.082722	0.033592	0.020189
14.134	0.082697	0.033744	0.02026
14.154	0.082689	0.03391	0.020307
14.174	0.082697	0.034086	0.020329
14.194	0.082718	0.03427	0.020325
14.214	0.082748	0.034455	0.020295
14.234	0.082785	0.034638	0.020241
14.254	0.082826	0.034816	0.020161
14.274	0.082869	0.034984	0.020059
14.294	0.082911	0.035139	0.019934
14.314	0.082949	0.035279	0.019789
14.334	0.082983	0.035401	0.019627
14.354	0.083009	0.035505	0.019449
14.374	0.083027	0.03559	0.019258
14.394	0.083034	0.035656	0.019058
14.414	0.08303	0.035704	0.018852
14.434	0.083014	0.035735	0.018642
14.454	0.082985	0.035751	0.018432
14.474	0.082942	0.035754	0.018226
14.494	0.082885	0.035747	0.018026
14.515	0.082815	0.035732	0.017836
14.535	0.08273	0.035713	0.017657
14.555	0.082632	0.035691	0.017494
14.575	0.08252	0.035669	0.017346
14.595	0.082396	0.035649	0.017217
14.615	0.082261	0.035633	0.017108
14.635	0.082116	0.035623	0.017019
14.655	0.081963	0.03562	0.01695
14.675	0.081802	0.035626	0.016901
14.695	0.081637	0.035641	0.016871
14.715	0.081468	0.035665	0.01686
14.735	0.081299	0.035699	0.016865
14.755	0.081132	0.035742	0.016885
14.775	0.080968	0.035793	0.016918
14.795	0.080812	0.03585	0.016962
14.815	0.080665	0.035914	0.017014
14.835	0.08053	0.035981	0.017072
14.855	0.08041	0.036051	0.017134
14.875	0.080308	0.036122	0.017199
14.895	0.080226	0.036195	0.017263
14.915	0.080168	0.036267	0.017327
14.935	0.080135	0.036339	0.017387
14.955	0.08013	0.036412	0.017443
14.975	0.080156	0.036486	0.017495
14.995	0.080214	0.036563	0.017541
15.015	0.080306	0.036644	0.017582
15.035	0.080433	0.036732	0.017617
15.055	0.080597	0.036827	0.017647
15.075	0.080797	0.036933	0.017672
15.095	0.081034	0.03705	0.017693
15.115	0.081308	0.037181	0.01771
15.135	0.081616	0.037327	0.017726
15.155	0.081958	0.037487	0.017741
15.175	0.082332	0.037661	0.017756
15.195	0.082734	0.037848	0.017772
15.215	0.083161	0.038045	0.017791
15.235	0.083609	0.038251	0.017814
15.255	0.084074	0.038461	0.017841
15.275	0.084552	0.038672	0.017872
15.295	0.085037	0.038879	0.017909
15.315	0.085523	0.03908	0.017951
15.335	0.086007	0.039271	0.017997
15.355	0.086481	0.039447	0.018047
15.375	0.086941	0.039606	0.018099
15.395	0.087381	0.039745	0.018153
15.415	0.087795	0.039861	0.018208
15.435	0.08818	0.039954	0.01826
15.455	0.08853	0.04002	0.01831
15.475	0.088842	0.040062	0.018355
15.495	0.089112	0.04008	0.018393
15.516	0.089337	0.040074	0.018423
15.536	0.089517	0.040048	0.018443
15.556	0.08965	0.040004	0.018453
15.576	0.089737	0.039943	0.018451
15.596	0.089778	0.039867	0.018436
15.616	0.089776	0.039779	0.01841
15.636	0.089733	0.039679	0.018371
15.656	0.089655	0.039571	0.01832
15.676	0.089545	0.039455	0.018258
15.696	0.089409	0.039334	0.018186
15.716	0.089252	0.039211	0.018106
15.736	0.089081	0.039089	0.018019
15.756	0.088901	0.038969	0.017928
15.776	0.088717	0.038855	0.017835
15.796	0.088535	0.038749	0.017741
15.816	0.088358	0.038652	0.017649
15.836	0.08819	0.038566	0.017562
15.856	0.088034	0.038491	0.01748
15.876	0.087891	0.038429	0.017406
15.896	0.087762	0.03838	0.017341
15.916	0.087648	0.038346	0.017287
15.936	0.087547	0.038327	0.017244
15.956	0.08746	0.038324	0.017212
15.976	0.087386	0.038339	0.017194
15.996	0.087325	0.03837	0.017187
16.016	0.087276	0.038419	0.017192
16.036	0.087241	0.038486	0.017209
16.056	0.087221	0.03857	0.017236
16.076	0.087218	0.03867	0.017273
16.096	0.087234	0.038786	0.017319
16.116	0.087273	0.038915	0.017372
16.136	0.087338	0.039056	0.017431
16.156	0.087431	0.039208	0.017495
16.176	0.087556	0.039369	0.017562
16.196	0.087714	0.039537	0.01763
16.216	0.087907	0.039713	0.017698
16.236	0.088133	0.039894	0.017765
16.256	0.088391	0.040081	0.017829
16.276	0.088679	0.040273	0.017888
16.296	0.088991	0.040469	0.017942
16.316	0.089324	0.040672	0.017989
16.336	0.089673	0.040879	0.018029
16.356	0.090032	0.041092	0.01806
16.376	0.090399	0.041309	0.018083
16.396	0.090769	0.041531	0.018098
16.416	0.091141	0.041756	0.018105
16.436	0.091514	0.041983	0.018104
16.456	0.091887	0.042211	0.018095
16.476	0.092262	0.042439	0.018079
16.496	0.092639	0.042665	0.018056
16.517	0.093019	0.042887	0.018028
16.537	0.093402	0.043104	0.017993
16.557	0.09379	0.043315	0.017954
16.577	0.094181	0.043519	0.01791
16.597	0.094573	0.043714	0.017861
16.617	0.094964	0.043899	0.017807
16.637	0.095353	0.044073	0.017749
16.657	0.095734	0.044236	0.017687
16.677	0.096105	0.044387	0.01762
16.697	0.096462	0.044525	0.017548
16.717	0.096803	0.04465	0.017473
16.737	0.097125	0.044762	0.017393
16.757	0.097426	0.044861	0.017308
16.777	0.097704	0.044947	0.01722
16.797	0.09796	0.045019	0.017127
16.817	0.098193	0.045079	0.017032
16.837	0.098404	0.045127	0.016933
16.857	0.098592	0.045163	0.016832
16.877	0.098759	0.045188	0.016729
16.897	0.098906	0.045202	0.016625
16.917	0.099032	0.045206	0.016521
16.937	0.099139	0.045201	0.016417
16.957	0.099226	0.045187	0.016314
16.977	0.099295	0.045165	0.016214
16.997	0.099345	0.045137	0.016116
17.017	0.099377	0.045103	0.016021
17.037	0.099392	0.045064	0.015931
17.057	0.099391	0.045021	0.015846
17.077	0.099374	0.044976	0.015766
17.097	0.099344	0.044928	0.015693
17.117	0.099303	0.044879	0.015627
17.137	0.099253	0.044829	0.01557
17.157	0.099197	0.04478	0.015522
17.177	0.099139	0.044731	0.015484
17.197	0.099082	0.044682	0.015457
17.217	0.09903	0.044635	0.015442
17.237	0.098987	0.044589	0.01544
17.257	0.098955	0.044544	0.015451
17.277	0.098939	0.044502	0.015477
17.297	0.098942	0.044461	0.015516
17.317	0.098966	0.044422	0.015568
17.337	0.099014	0.044387	0.015634
17.357	0.099087	0.044355	0.015711
17.377	0.099188	0.044326	0.015797
17.397	0.099317	0.044303	0.015892
17.417	0.099474	0.044285	0.015994
17.437	0.099661	0.044273	0.0161
17.457	0.099875	0.044268	0.01621
17.477	0.10012	0.044271	0.016322
17.497	0.10038	0.044282	0.016435
17.518	0.10068	0.044302	0.016548
17.538	0.10099	0.044331	0.016661
17.558	0.10131	0.04437	0.016774
17.578	0.10165	0.044418	0.016886
17.598	0.102	0.044475	0.016998
17.618	0.10236	0.04454	0.017107
17.638	0.10271	0.044614	0.017215
17.658	0.10306	0.044696	0.01732
17.678	0.1034	0.044785	0.017421
17.698	0.10373	0.04488	0.017518
17.718	0.10404	0.044981	0.01761
17.738	0.10433	0.045086	0.017695
17.758	0.10459	0.045195	0.017774
17.778	0.10483	0.045306	0.017845
17.798	0.10504	0.04542	0.017908
17.818	0.10522	0.045533	0.017962
17.838	0.10538	0.045646	0.018007
17.858	0.10549	0.045757	0.018042
17.878	0.10558	0.045865	0.018067
17.898	0.10564	0.045968	0.018082
17.918	0.10566	0.046065	0.018085
17.938	0.10566	0.046155	0.018077
17.958	0.10562	0.046237	0.018058
17.978	0.10555	0.04631	0.018027
17.998	0.10546	0.046373	0.017984
18.018	0.10533	0.046425	0.017928
18.038	0.10518	0.046467	0.01786
18.058	0.105	0.046497	0.017779
18.078	0.1048	0.046517	0.017686
18.098	0.10458	0.046526	0.017581
18.118	0.10433	0.046525	0.017463
18.138	0.10406	0.046514	0.017333
18.158	0.10378	0.046492	0.017192
18.178	0.10347	0.046462	0.01704
18.198	0.10315	0.046422	0.016879
18.218	0.10282	0.046372	0.016709
18.238	0.10247	0.046314	0.016531
18.258	0.10211	0.046247	0.016349
18.278	0.10173	0.046171	0.016162
18.298	0.10135	0.046086	0.015974
18.318	0.10095	0.045992	0.015786
18.338	0.10055	0.04589	0.015601
18.358	0.10013	0.045778	0.015421
18.378	0.09971	0.045659	0.015249
18.398	0.099278	0.045532	0.015086
18.418	0.098839	0.045399	0.014935
18.438	0.098393	0.04526	0.014798
18.458	0.097942	0.045118	0.014675
18.478	0.097488	0.044974	0.014569
18.498	0.097033	0.044831	0.01448
18.519	0.09658	0.044691	0.014407
18.539	0.096133	0.044557	0.014351
18.559	0.095695	0.044433	0.014312
18.579	0.095271	0.044322	0.014288
18.599	0.094868	0.044229	0.014278
18.619	0.09449	0.044156	0.01428
18.639	0.094146	0.044108	0.014294
18.659	0.093841	0.044088	0.014318
18.679	0.093585	0.0441	0.014351
18.699	0.093384	0.044145	0.014391
18.719	0.093246	0.044226	0.014437
18.739	0.093176	0.044343	0.014488
18.759	0.093182	0.044497	0.014543
18.779	0.093265	0.044687	0.014601
18.799	0.093428	0.044911	0.014661
18.819	0.093672	0.045166	0.014721
18.839	0.093992	0.04545	0.014781
18.859	0.094384	0.045759	0.01484
18.879	0.094839	0.046089	0.014897
18.899	0.095349	0.046436	0.014952
18.919	0.095901	0.046794	0.015004
18.939	0.096484	0.047159	0.015054
18.959	0.097084	0.047527	0.015102
18.979	0.097688	0.047892	0.015147
18.999	0.098284	0.048249	0.015191
19.019	0.098861	0.048596	0.015233
19.039	0.099409	0.048926	0.015273
19.059	0.09992	0.049236	0.01531
19.079	0.10039	0.049523	0.015345
19.099	0.10081	0.049783	0.015375
19.119	0.10118	0.050012	0.015401
19.139	0.10151	0.050209	0.015421
19.159	0.10178	0.050371	0.015434
19.179	0.10201	0.050496	0.015441
19.199	0.1022	0.050583	0.015439
19.219	0.10235	0.050631	0.015429
19.239	0.10247	0.050639	0.01541
19.259	0.10257	0.050608	0.015383
19.279	0.10263	0.050538	0.015347
19.299	0.10267	0.05043	0.015304
19.319	0.10269	0.050286	0.015254
19.339	0.1027	0.050109	0.015198
19.359	0.10268	0.0499	0.015138
19.379	0.10264	0.049665	0.015074
19.399	0.10257	0.049406	0.01501
19.419	0.10249	0.04913	0.014946
19.439	0.10238	0.04884	0.014883
19.459	0.10225	0.048543	0.014824
19.479	0.10209	0.048245	0.014769
19.499	0.10191	0.047952	0.014718
19.52	0.1017	0.04767	0.014674
19.54	0.10147	0.047405	0.014636
19.56	0.10122	0.047163	0.014604
19.58	0.10095	0.046947	0.014579
19.6	0.10066	0.046762	0.014561
19.62	0.10035	0.046609	0.014549
19.64	0.10002	0.046492	0.014544
19.66	0.099685	0.046408	0.014545
19.68	0.099334	0.046359	0.014551
19.7	0.098972	0.046341	0.014563
19.72	0.098602	0.046351	0.014578
19.74	0.098226	0.046385	0.014596
19.76	0.097845	0.046439	0.014617
19.78	0.097461	0.046507	0.014639
19.8	0.097078	0.046586	0.01466
19.82	0.096698	0.04667	0.01468
19.84	0.096324	0.046755	0.014698
19.86	0.09596	0.046838	0.014712
19.88	0.095607	0.046917	0.014721
19.9	0.095271	0.046988	0.014726
19.92	0.094954	0.047051	0.014724
19.94	0.094659	0.047106	0.014717
19.96	0.09439	0.047154	0.014703
19.98	0.094148	0.047195	0.014685
20	0.093936	0.047231	0.014661


==> figures/data/SW2D_singular_values/avg_singular_values_SW2D.txt <==
Index	Values
1	1
2	0.0022593215529089707
3	0.00050707543705326929
4	0.00011661079088587312
5	6.8738491944778565e-05
6	2.3253189411236698e-05
7	1.0323630058822138e-05
8	4.3611256894474858e-06
9	2.4870325613962271e-06
10	1.3646508674545884e-06
11	6.2549803702647408e-07
12	3.9148442935069656e-07
13	2.6487573487587517e-07
14	1.8886515363598563e-07
15	8.7357176224358933e-08
16	5.4299114933751934e-08
17	3.9036436887308682e-08
18	2.3839333447894852e-08
19	1.6913918812964742e-08
20	1.0954093612628861e-08
21	7.7916498633957628e-09
22	5.2966263536805064e-09
23	2.9654540035366868e-09
24	2.3396134337515852e-09
25	1.5264007678181452e-09
26	1.0562667652380866e-09
27	8.4460918768120466e-10
28	6.4001300930517275e-10
29	3.9841011974022118e-10
30	2.9674088184826031e-10
31	1.8701031441652778e-10
32	1.321529844048501e-10
33	1.0562317196872459e-10
34	8.1359272210672314e-11
35	5.6211635542896284e-11
36	4.2745406639807711e-11
37	3.2615170677731898e-11
38	2.2720010054956319e-11
39	1.642627759972371e-11
40	1.2332303922165196e-11
41	9.5111394255858578e-12
42	6.543914474439667e-12
43	4.8460283066638974e-12
44	3.9400906231007816e-12
45	3.0467395496024332e-12
46	2.295168759412558e-12
47	1.6906559171257007e-12
48	1.3386035488428258e-12
49	9.9878204881025062e-13
50	7.3107934283709217e-13
51	5.1128452295015688e-13
52	3.989526447595036e-13
53	3.1691419533829634e-13
54	2.5678461044476413e-13
55	1.9099921947647925e-13
56	1.5385058028665097e-13
57	1.1886931828946658e-13
58	8.5456187855757378e-14
59	6.3146532045840739e-14
60	4.9742673982682051e-14
61	3.806517994275331e-14
62	3.0015844559291759e-14
63	2.3607906066088666e-14
64	1.7451614390413128e-14
65	1.3672177655572726e-14
66	1.1380431806953734e-14
67	8.0780445928865799e-15
68	6.1179138838927968e-15
69	4.9247238639639166e-15
70	3.8609840916277955e-15
71	3.1164331082990249e-15
72	2.6035742463385229e-15
73	2.0337544898589311e-15
74	1.7090378034051724e-15
75	1.4178457031320751e-15
76	1.2016457435627068e-15
77	1.0812051597033096e-15
78	9.9608298666857104e-16
79	9.0721524266236438e-16
80	8.7606645908928967e-16
81	8.534590118377312e-16
82	8.3439383458080369e-16
83	8.1521836868491686e-16
84	7.97611888387853e-16
85	7.8123164588265832e-16
86	7.6671704044487446e-16
87	7.5284699125615908e-16
88	7.4106167769135355e-16
89	7.3145533381819181e-16
90	7.2137088711610357e-16
91	7.1260003603563738e-16
92	7.026065126592953e-16
93	6.9246693776768382e-16
94	6.8142302037391e-16
95	6.6860778669028825e-16
96	6.5434012860060155e-16
97	6.3877461634577075e-16
98	6.2208583601267423e-16
99	6.0373366962979564e-16
100	5.8089468493446193e-16


==> figures/data/SW2D_singular_values/full_singular_values_SW2D.txt <==
Index	Values
1	1
2	0.043097118369355154
3	0.0019011449505951896
4	0.0015640891726427168
5	0.0013870924513361021
6	0.0012805982154981757
7	0.0011867519748411924
8	0.0010492276937398683
9	0.00065017726045835404
10	0.00058659312539132878
11	0.00049105911847665976
12	0.00044927078824365913
13	0.00039728619437712714
14	0.00037828094431427363
15	0.00030052149269100978
16	0.00026241408166799798
17	0.0002344692888466265
18	0.00021024153035758121
19	0.00018857910077694514
20	0.00014205348535614298
21	0.00013808245687774498
22	0.00012384889802738712
23	0.00011668841603991701
24	9.3803347604543195e-05
25	8.8271226891294024e-05
26	7.9694438738733806e-05
27	6.9258509720994532e-05
28	6.6308406828786428e-05
29	6.0172111019004861e-05
30	5.763323209482379e-05
31	5.3652927807826885e-05
32	4.1490839013023422e-05
33	3.6333255722267485e-05
34	3.4724729189573498e-05
35	2.8640387807540028e-05
36	2.7751230546998958e-05
37	2.5821722511868499e-05
38	2.3289245720789758e-05
39	1.99817131576395e-05
40	1.7675629377091662e-05
41	1.7490258715380964e-05
42	1.5219268770592524e-05
43	1.4451264207952482e-05
44	1.368266106984384e-05
45	1.2889333167859503e-05
46	1.2274734731365947e-05
47	1.0972348881935194e-05
48	1.0123544435369528e-05
49	9.3086988392522439e-06
50	8.8750517498722222e-06
51	7.5375962585743428e-06
52	6.8998327142121549e-06
53	6.6327690753356673e-06
54	6.4313290718360281e-06
55	6.2044334395278778e-06
56	6.0448691746707456e-06
57	5.6199364935952205e-06
58	5.2771968470506299e-06
59	5.1497167059917468e-06
60	4.4467189490726409e-06
61	3.9431429944325114e-06
62	3.679609343761558e-06
63	3.4663248331470207e-06
64	3.1362088900249739e-06
65	3.1139113233510075e-06
66	2.9203541226125656e-06
67	2.7818263894547772e-06
68	2.4668808009629463e-06
69	2.4180602757401672e-06
70	2.3350174347055403e-06
71	2.2367712720768177e-06
72	2.073410351547331e-06
73	1.9453206310725164e-06
74	1.7040054225940567e-06
75	1.6386272388723558e-06
76	1.585230635406086e-06
77	1.5295548405099653e-06
78	1.4090176011021054e-06
79	1.2475251807598493e-06
80	1.2203586901226329e-06
81	1.1416472251704261e-06
82	1.1006222689380731e-06
83	1.0245871043957837e-06
84	9.7250101109061746e-07
85	9.5251023547643481e-07
86	9.3304314889401515e-07
87	9.0668908385788401e-07
88	8.7142451827670992e-07
89	7.6443292151235565e-07
90	7.5242979420697204e-07
91	7.0154421015332487e-07
92	6.8163864125811725e-07
93	6.3405635975561033e-07
94	6.1159991030144747e-07
95	5.9246216363732486e-07
96	5.5849446169336704e-07
97	5.1969723762343447e-07
98	4.6308312843341496e-07
99	4.4438166805393485e-07
100	4.101459028783691e-07
101	3.8969956199859747e-07
102	3.8358375534004944e-07
103	3.6110265082340391e-07
104	3.4582613864843907e-07
105	3.2694336285830707e-07
106	3.2521918948210756e-07
107	2.9258219243220163e-07
108	2.7504031268106608e-07
109	2.63248809669414e-07
110	2.5844403905206629e-07
111	2.5502880574359686e-07
112	2.3626128645624694e-07
113	2.2158657306608866e-07
114	2.1243801939583015e-07
115	2.048791987941685e-07
116	1.9330817856951849e-07
117	1.840553438086242e-07
118	1.7112737502162227e-07
119	1.707079762998843e-07
120	1.6278597451644869e-07
121	1.5510946972031359e-07
122	1.5100530916977788e-07
123	1.4867831360685649e-07
124	1.4431324014608899e-07
125	1.4096799975136152e-07
126	1.2219925214956567e-07
127	1.2137891278782695e-07
128	1.1257083257150714e-07
129	1.0595560920049141e-07
130	1.0000237510925668e-07
131	9.532714784319223e-08
132	9.3147829964776903e-08
133	9.1903039011595995e-08
134	8.6961285401843649e-08
135	8.484530342414847e-08
136	8.2953281647797843e-08
137	7.8263756701192184e-08
138	7.6641169598825409e-08
139	7.0948151313502259e-08
140	6.8114071885582293e-08
141	6.3647898893892083e-08
142	6.2153234286208822e-08
143	5.9226976060425323e-08
144	5.5864671858780601e-08
145	5.5176153613216619e-08
146	5.2818942688133397e-08
147	4.9731191274643903e-08
148	4.8654509529208782e-08
149	4.5243428642316202e-08
150	4.3523359830761349e-08
151	3.9591650648609837e-08
152	3.8756678188615501e-08
153	3.8283549520103243e-08
154	3.6143712950525276e-08
155	3.4925645284654846e-08
156	3.3760036200585942e-08
157	3.1662136326577218e-08
158	3.150267510696927e-08
159	3.0278868373174176e-08
160	2.9243852508155397e-08
161	2.8002001207846376e-08
162	2.7118392979877585e-08
163	2.5977570849937219e-08
164	2.5050169368096829e-08
165	2.4329578590637574e-08
166	2.2994852690769918e-08
167	2.2700717165145238e-08
168	2.1770069997395557e-08
169	2.1023577630723395e-08
170	2.0154602194910625e-08
171	1.8982438514301986e-08
172	1.8094568886517933e-08
173	1.7522228733291692e-08
174	1.7063412247275355e-08
175	1.6956692406499127e-08
176	1.5469488294398048e-08
177	1.4584673965850368e-08
178	1.4089677790223551e-08
179	1.3644521446360105e-08
180	1.3019426312453683e-08
181	1.264326637146633e-08
182	1.2270220293650834e-08
183	1.2010823953868125e-08
184	1.1190362532337173e-08
185	1.0962964587410811e-08
186	1.0719644261182517e-08
187	1.0261633458067292e-08
188	9.7925190774130502e-09
189	9.7250043882404737e-09
190	8.6882640213283951e-09
191	8.6112344786630999e-09
192	8.5486656739393839e-09
193	8.5005688883002873e-09
194	8.1522719271334082e-09
195	7.7567451722308316e-09
196	7.4950004673792942e-09
197	7.3825248142611328e-09
198	6.8547672393526183e-09
199	6.7128567534800441e-09
200	6.5198997379931898e-09
201	6.208010472337833e-09
202	5.8800973154542559e-09
203	5.7603048353225489e-09
204	5.6148598924852554e-09
205	5.4803621672105528e-09
206	4.9961034223980901e-09
207	4.9176581593733212e-09
208	4.7185651379334477e-09
209	4.5583032557795433e-09
210	4.5211875515466241e-09
211	4.431497303499547e-09
212	4.19994066667696e-09
213	4.1238476383736635e-09
214	3.9697527777691802e-09
215	3.9324851376887327e-09
216	3.77731117662562e-09
217	3.5461222311724776e-09
218	3.4644775371855492e-09
219	3.3250601768786696e-09
220	3.2795988439662946e-09
221	3.1986552809378494e-09
222	3.1128458532722252e-09
223	3.0261109417085714e-09
224	2.9898243566143985e-09
225	2.9131107953266784e-09
226	2.8086828380128542e-09
227	2.7301088395260611e-09
228	2.6146093285011769e-09
229	2.5781617967395906e-09
230	2.4994695073810167e-09
231	2.4004340923824009e-09
232	2.373896111248305e-09
233	2.2211988552456277e-09
234	2.1306363200421132e-09
235	2.074075921053802e-09
236	2.0424686535166404e-09
237	2.0005909478198794e-09
238	1.9143962911604936e-09
239	1.8273475388583496e-09
240	1.7993831329963864e-09
241	1.7378950012621441e-09
242	1.6818190725525765e-09
243	1.6551740130072168e-09
244	1.609427818721956e-09
245	1.5734360976001457e-09
246	1.4534098213494172e-09
247	1.430779687362163e-09
248	1.3934965312686563e-09
249	1.3583800792708529e-09
250	1.2884310239241633e-09
251	1.2471321283205189e-09
252	1.2157925705327369e-09
253	1.1897955071539228e-09
254	1.1529444438085719e-09
255	1.1372001608362091e-09
256	1.1186908340435423e-09
257	1.078785075580742e-09
258	1.0670730366943993e-09
259	9.8746288512495468e-10
260	9.7160704627837671e-10
261	9.3296247318382737e-10
262	9.0869772147514939e-10
263	8.8072287402392235e-10
264	8.652633813150285e-10
265	8.2927875542596089e-10
266	8.2170831839182845e-10
267	8.1441403465093564e-10
268	7.5358145828698804e-10
269	7.351618301398186e-10
270	7.169866029221803e-10
271	7.038399603881194e-10
272	6.9614221368220779e-10
273	6.6612152766557923e-10
274	6.4303792134074378e-10
275	6.2919307068696347e-10
276	6.2115391961019171e-10
277	6.1735492939150297e-10
278	5.8179021938481468e-10
279	5.7052653435378124e-10
280	5.5944868627839285e-10
281	5.5529598206218765e-10
282	5.4915742449102863e-10
283	5.3509029890616402e-10
284	5.1483467120828153e-10
285	4.9199344840274612e-10
286	4.847925968133557e-10
287	4.6899375125819373e-10
288	4.4660721730750451e-10
289	4.4058689096442624e-10
290	4.3037914313443768e-10
291	4.0305810394928493e-10
292	4.0244147959306026e-10
293	3.978950134014208e-10
294	3.808114417675213e-10
295	3.7754084792755102e-10
296	3.5684074247730649e-10
297	3.4910578621687676e-10
298	3.3970449635669748e-10
299	3.3109324899726343e-10
300	3.2572546777427794e-10
301	3.2182142155988955e-10
302	3.0194925226103776e-10
303	2.9706644769736859e-10
304	2.9470393847137483e-10
305	2.8288573615909337e-10
306	2.7265621243285909e-10
307	2.6490988382300959e-10
308	2.6003631490193085e-10
309	2.5286496292346568e-10
310	2.4318312838704931e-10
311	2.4016368576830386e-10
312	2.3876736993650377e-10
313	2.3382647934788363e-10
314	2.3026184190303391e-10
315	2.2183145866981431e-10
316	2.1846540127199712e-10
317	2.1016240631199338e-10
318	2.0330033857786449e-10
319	1.9907376652955775e-10
320	1.9692804472789903e-10
321	1.9296894199440625e-10
322	1.8787479278054913e-10
323	1.8499403059702594e-10
324	1.759780230040673e-10
325	1.7439103400294677e-10
326	1.6773061800748788e-10
327	1.6656349979172458e-10
328	1.6143205925051409e-10
329	1.5780874590997091e-10
330	1.5423936908625461e-10
331	1.4872484089044567e-10
332	1.4562991180609924e-10
333	1.4351685278224902e-10
334	1.4096965853303868e-10
335	1.3472164415707249e-10
336	1.3238989974712428e-10
337	1.3088804666630644e-10
338	1.2728287123342921e-10
339	1.2478585400346649e-10
340	1.2356936458636661e-10
341	1.2060968439393787e-10
342	1.1842723737246051e-10
343	1.1689758704222415e-10
344	1.1065892465709595e-10
345	1.0707795646321662e-10
346	1.0558357583825142e-10
347	1.0362134535335586e-10
348	1.0119600155387765e-10
349	9.7762348355166816e-11
350	9.5317693492656837e-11
351	9.4830579591182948e-11
352	9.223996035848617e-11
353	9.0067337855615889e-11
354	8.7284673430072821e-11
355	8.6663540459040562e-11
356	8.573415599244035e-11
357	8.2481282059477297e-11
358	8.0813962493607147e-11
359	7.9450121623196006e-11
360	7.7450610231194e-11
361	7.6222825361441201e-11
362	7.442321438945918e-11
363	7.1196178055534154e-11
364	7.1053670701137741e-11
365	6.9773379079894985e-11
366	6.500919630020829e-11
367	6.4699289890283097e-11
368	6.3433593924312394e-11
369	6.2367423212351938e-11
370	6.0680399896564621e-11
371	5.9904127938870473e-11
372	5.7578121915029757e-11
373	5.6411677340859806e-11
374	5.5053990419092611e-11
375	5.4045019220213513e-11
376	5.335699099635208e-11
377	5.2244521870931556e-11
378	5.1133091076799735e-11
379	5.0497333257004233e-11
380	4.9141445996826107e-11
381	4.7726731389697187e-11
382	4.5605983273208282e-11
383	4.4904054886506848e-11
384	4.39941527345106e-11
385	4.3788058745213891e-11
386	4.2932763849862473e-11
387	4.263408599960007e-11
388	4.1348402552167939e-11
389	4.0097294795072309e-11
390	3.9632232289914706e-11
391	3.8960764782276908e-11
392	3.8506615924321087e-11
393	3.7675946245957876e-11
394	3.6701799305487085e-11
395	3.5028792835546253e-11
396	3.500430981735672e-11
397	3.323081207516001e-11
398	3.2856141700837755e-11
399	3.2540602281282706e-11
400	3.1700536514163439e-11
401	3.0965557587248835e-11
402	3.0000228213606613e-11
403	2.9404057509806843e-11
404	2.8966900992771907e-11
405	2.8080775323391094e-11
406	2.7417157645375172e-11
407	2.7234297309059226e-11
408	2.6567205596592075e-11
409	2.6252155633274416e-11
410	2.5981534411674796e-11
411	2.5195898473200339e-11
412	2.4337559855190273e-11
413	2.3707158114306301e-11
414	2.3486491002546235e-11
415	2.2984992887712802e-11
416	2.2773087445918144e-11
417	2.2295058872157825e-11
418	2.1497880080790544e-11
419	2.1295782563342928e-11
420	2.0658404570347054e-11
421	2.0368944355306509e-11
422	1.9511413476137766e-11
423	1.9368607092039399e-11
424	1.9030456694905511e-11
425	1.8784929315054055e-11
426	1.8413197494519785e-11
427	1.7704728871750387e-11
428	1.7594699851218367e-11
429	1.7152804420522613e-11
430	1.6937762521955328e-11
431	1.6485756062428101e-11
432	1.6366776137890948e-11
433	1.5781687783517523e-11
434	1.5601295739111152e-11
435	1.5107997742448584e-11
436	1.4410446477986754e-11
437	1.4205338364298167e-11
438	1.3871739263787526e-11
439	1.3691919824145415e-11
440	1.3578455097456513e-11
441	1.3306506902718481e-11
442	1.3099518183994097e-11
443	1.2879827528794623e-11
444	1.2758464820764738e-11
445	1.2398325056162077e-11
446	1.2286013165320559e-11
447	1.1903417913294409e-11
448	1.1805994370118169e-11
449	1.1383558204941024e-11
450	1.1194895124130722e-11
451	1.0948919028739488e-11
452	1.0830488244832081e-11
453	1.0487116649112054e-11
454	1.0372844348520886e-11
455	1.0248179650561851e-11
456	1.0090581476100551e-11
457	9.9193829411664564e-12
458	9.6047793231646767e-12
459	9.5726492252921458e-12
460	9.4791418708308795e-12
461	9.3772393962815196e-12
462	9.13935295537063e-12
463	8.7195046638810003e-12
464	8.5892033106919897e-12
465	8.3138870795697098e-12
466	8.1566751138824825e-12
467	8.0636468895743506e-12
468	7.9613606717008971e-12
469	7.8716956074208416e-12
470	7.5539565056179751e-12
471	7.3556949574766099e-12
472	7.3148079223367684e-12
473	7.1380649242310104e-12
474	7.0203080676108308e-12
475	6.7384023776679469e-12
476	6.6424989009619115e-12
477	6.5453334292740143e-12
478	6.3932292871913407e-12
479	6.3223095362531e-12
480	6.2355762155180171e-12
481	5.9821377194635336e-12
482	5.8699288442868727e-12
483	5.7939639817722658e-12
484	5.5542908397534034e-12
485	5.5184612830491033e-12
486	5.3937566627960963e-12
487	5.3451662928178519e-12
488	5.2646972189261392e-12
489	5.0965129236644851e-12
490	5.0631485634500931e-12
491	5.0085096805418506e-12
492	4.9323521880147444e-12
493	4.7584847413960034e-12
494	4.6704956626841041e-12
495	4.6353281204388598e-12
496	4.5064031085335042e-12
497	4.3598106106472125e-12
498	4.321955835634204e-12
499	4.1008588410375123e-12
500	4.0645629122826359e-12
501	4.0268449838963653e-12
502	3.9441526723491554e-12
503	3.9003452777030256e-12
504	3.7602768181485995e-12
505	3.6959736610017022e-12
506	3.5962732048691609e-12
507	3.4922618259232319e-12
508	3.3946162615560243e-12
509	3.3725477116515527e-12
510	3.3047363750937176e-12
511	3.1647301822281236e-12
512	3.1192878729648967e-12
513	3.0722210983444556e-12
514	3.0636950920968506e-12
515	2.9173971683038579e-12
516	2.8658557316468587e-12
517	2.836063356982666e-12
518	2.740434838870733e-12
519	2.6616742814920284e-12
520	2.6477033880319681e-12
521	2.5816257307071938e-12
522	2.5588864957023329e-12
523	2.5202665744334772e-12
524	2.4875894576714511e-12
525	2.4295424536748561e-12
526	2.3695092115294449e-12
527	2.3501952744355021e-12
528	2.2618767330755286e-12
529	2.1953978470762361e-12
530	2.17078915558723e-12
531	2.0974351571966151e-12
532	2.0278350844971631e-12
533	1.9938275790647429e-12
534	1.961929185417945e-12
535	1.9010068390816727e-12
536	1.8874142188581912e-12
537	1.8075625251027863e-12
538	1.7539842075403862e-12
539	1.7437414918887401e-12
540	1.7254583054595557e-12
541	1.6887778847266167e-12
542	1.6630943125891891e-12
543	1.6195418523308151e-12
544	1.5860640451220969e-12
545	1.5529245039941652e-12
546	1.5061040586022714e-12
547	1.473363348581231e-12
548	1.4387948795555473e-12
549	1.4005288672299719e-12
550	1.3781167470989038e-12
551	1.3257847892656883e-12
552	1.31366681064734e-12
553	1.2774687090892535e-12
554	1.2443472562317468e-12
555	1.2289008530832889e-12
556	1.1853770293383879e-12
557	1.172030173841959e-12
558	1.1173197090834254e-12
559	1.0960217733762849e-12
560	1.0764602466015842e-12
561	1.0705549876019318e-12
562	1.0574962105877017e-12
563	1.0446423572901152e-12
564	1.0311392495278628e-12
565	1.0190317738287472e-12
566	9.4608792058237497e-13
567	9.3603575111937034e-13
568	9.1714942323002196e-13
569	8.9332565449990272e-13
570	8.8924231977667006e-13
571	8.6339750817545474e-13
572	8.3875356111378269e-13
573	8.232793224332714e-13
574	8.0843572204581622e-13
575	7.8979459068436549e-13
576	7.7082810548904692e-13
577	7.5143290371864549e-13
578	7.3124675266997229e-13
579	7.1295588193736636e-13
580	6.9602768138587167e-13
581	6.8279882936017898e-13
582	6.5091009847772378e-13
583	6.4445557743572523e-13
584	6.3348593367046591e-13
585	6.268446240356491e-13
586	6.0271572469313118e-13
587	5.910946005750445e-13
588	5.6817303587417189e-13
589	5.6473308715378596e-13
590	5.4887148503461435e-13
591	5.3052470412660771e-13
592	4.9889719450137587e-13
593	4.9160218727739955e-13
594	4.8596473427571428e-13
595	4.7988742141176019e-13
596	4.6746687433596919e-13
597	4.5878124691759829e-13
598	4.5157812795586995e-13
599	4.3544711899992788e-13
600	4.2743727206628686e-13
601	4.2013147615766011e-13
602	4.0563321215155476e-13
603	3.8373700774695677e-13
604	3.8245934324546652e-13
605	3.7327519078557169e-13
606	3.6880128514691354e-13
607	3.5630966983123389e-13
608	3.5185068709444659e-13
609	3.4497401558273482e-13
610	3.315212529116592e-13
611	3.1592504452270333e-13
612	3.084302008655616e-13
613	3.0141511492812573e-13
614	2.9791278451052477e-13
615	2.8018039936984105e-13
616	2.7424742719758528e-13
617	2.6892384320437733e-13
618	2.660147035359951e-13
619	2.5978766222522403e-13
620	2.5060237907410304e-13
621	2.4858262374527903e-13
622	2.3863146000012761e-13
623	2.3241126683732875e-13
624	2.3129837538573224e-13
625	2.2741953825110841e-13
626	2.1872321188529594e-13
627	2.1288779285085541e-13
628	2.1185150164936869e-13
629	2.0258756937792519e-13
630	2.009322877500748e-13
631	1.9954688471871065e-13
632	1.9231236781202767e-13
633	1.8833619196450594e-13
634	1.7901758096187296e-13
635	1.7172627808263462e-13
636	1.6977172711230854e-13
637	1.6448500755547817e-13
638	1.5736424887747353e-13
639	1.5266823168964888e-13
640	1.5132804095261583e-13
641	1.4616626855935435e-13
642	1.4196242435197535e-13
643	1.3278548778869896e-13
644	1.3239313121059777e-13
645	1.2886776014791761e-13
646	1.2422438803577273e-13
647	1.2348106050696052e-13
648	1.1931368098098177e-13
649	1.1631570765867957e-13
650	1.1228851398732387e-13
651	1.1096878934754512e-13
652	1.0649898688245278e-13
653	1.047814942885809e-13
654	1.0144630196438727e-13
655	1.0004656212780822e-13
656	9.4368041198470461e-14
657	9.427915837414681e-14
658	8.8689790194487546e-14
659	8.5063957205760426e-14
660	8.4503562127216489e-14
661	8.3158212371406685e-14
662	8.0546226314863082e-14
663	7.7709660426812488e-14
664	7.6665295964710053e-14
665	7.6258952962816846e-14
666	7.450414577321815e-14
667	6.976801592931167e-14
668	6.8201408968649312e-14
669	6.5334925339650614e-14
670	6.1724078523282373e-14
671	5.7451193062380347e-14
672	5.651508193664459e-14
673	5.4084824976118079e-14
674	5.2059559480487805e-14
675	4.7578400547723975e-14
676	4.6001946755510677e-14
677	4.4787871331037908e-14
678	4.3587814951401475e-14
679	4.1977003562523861e-14
680	3.9459236499700774e-14
681	3.816003521056525e-14
682	3.6875477147581957e-14
683	3.5234012033528402e-14
684	3.4805036932098314e-14
685	3.1969631252595917e-14
686	3.0062306859922829e-14
687	2.9157922674928187e-14
688	2.8313101184468977e-14
689	2.66874890602758e-14
690	2.4946419870240766e-14
691	2.3482040399497316e-14
692	2.228039105119996e-14
693	2.1992248808504468e-14
694	2.1346540463919932e-14
695	1.9694488428325766e-14
696	1.858386243318665e-14
697	1.8465599534870842e-14
698	1.782083984343383e-14
699	1.6587377086269451e-14
700	1.5910776874150622e-14
701	1.4035602422393853e-14
702	3.6663174762868198e-16
703	3.6553793197425093e-16
704	3.5765521582202994e-16
705	3.549695571567335e-16
706	3.5288866890525768e-16
707	3.508611140274226e-16
708	3.4904028634922203e-16
709	3.4732538772440047e-16
710	3.4500552511914031e-16
711	3.4428866365971118e-16
712	3.4311233018001568e-16
713	3.3916705182509009e-16
714	3.376362580445022e-16
715	3.3687913239253444e-16
716	3.3533434290491478e-16
717	3.331875077594636e-16
718	3.3197554339531738e-16
719	3.302091186098495e-16
720	3.3011929707149076e-16
721	3.271951038617324e-16
722	3.2550704137589271e-16
723	3.2392036683894292e-16
724	3.2351295074705563e-16
725	3.2198096618415677e-16
726	3.2156088504723692e-16
727	3.2029691907675833e-16
728	3.1899780144717175e-16
729	3.1775622809711801e-16
730	3.1678944981320643e-16
731	3.1606863182945968e-16
732	3.152216898949548e-16
733	3.1435130489105696e-16
734	3.1230935851914746e-16
735	3.1185262600625736e-16
736	3.111304683880755e-16
737	3.1018951038338448e-16
738	3.0850063144592777e-16
739	3.0775004852603742e-16
740	3.0678541829420932e-16
741	3.0584701464549165e-16
742	3.0542786107548731e-16
743	3.0274910565204994e-16
744	3.0197228091193468e-16
745	3.006221447006441e-16
746	3.0024868219974784e-16
747	2.9957179270919135e-16
748	2.9752231038071323e-16
749	2.9709855132871999e-16
750	2.9647767240104387e-16
751	2.9607396464383889e-16
752	2.9543336925503066e-16
753	2.9457564151492488e-16
754	2.9331284077077416e-16
755	2.920860412634946e-16
756	2.9041160667880805e-16
757	2.8929870888822532e-16
758	2.8868001513020848e-16
759	2.8793930689939969e-16
760	2.8742214801833008e-16
761	2.8681375050084822e-16
762	2.8503134168525876e-16
763	2.8423785521602867e-16
764	2.8386806485431585e-16
765	2.8275339488259915e-16
766	2.8253186326556046e-16
767	2.8188538808012237e-16
768	2.8101758585785726e-16
769	2.7988184974405308e-16
770	2.7968752699596661e-16
771	2.7945344948402872e-16
772	2.787547663666834e-16
773	2.7830624643397638e-16
774	2.7714634956462776e-16
775	2.7669790361971003e-16
776	2.7547984514965694e-16
777	2.7453480071160161e-16
778	2.7419914799332517e-16
779	2.73025512651779e-16
780	2.7295357198537981e-16
781	2.7227066374749839e-16
782	2.7145778314293572e-16
783	2.7083414421259331e-16
784	2.6956820515560783e-16
785	2.6919101736484033e-16
786	2.6876720833256492e-16
787	2.6796250019696764e-16
788	2.6770884303462393e-16
789	2.6713403222943523e-16
790	2.659615784073165e-16
791	2.6528178869904793e-16
792	2.6488894737482394e-16
793	2.6424314235506116e-16
794	2.6342450891906771e-16
795	2.6299559904799382e-16
796	2.6256089501833668e-16
797	2.6232011539182585e-16
798	2.6127724617896177e-16
799	2.6039727989744946e-16
800	2.5991053397279342e-16
801	2.5881545540025433e-16
802	2.5846902164087981e-16
803	2.5773494509109632e-16
804	2.5717381581949124e-16
805	2.5699176564665171e-16
806	2.5659290218272036e-16
807	2.5580803328939148e-16
808	2.5560043989705954e-16
809	2.5458288629997149e-16
810	2.5395597136042339e-16
811	2.5345447956812014e-16
812	2.5280122644905984e-16
813	2.5211421162773382e-16
814	2.5102522840462963e-16
815	2.5067660328875257e-16
816	2.5033801041236378e-16
817	2.4963663398178569e-16
818	2.4949782569724428e-16
819	2.4843341594466345e-16
820	2.4758468922951178e-16
821	2.4702457226850688e-16
822	2.4617024163591965e-16
823	2.4556277587988701e-16
824	2.4468925212960542e-16
825	2.4436809026990996e-16
826	2.4403564638016221e-16
827	2.4320303273485768e-16
828	2.4284332948530821e-16
829	2.4281239557702568e-16
830	2.416100419437077e-16
831	2.4130471556044518e-16
832	2.4081742931122563e-16
833	2.4039492184444677e-16
834	2.399037509270242e-16
835	2.3876499119963774e-16
836	2.3862025521502733e-16
837	2.3817687836741294e-16
838	2.3754303781637928e-16
839	2.3607621195279325e-16
840	2.359310642732345e-16
841	2.3564737799744708e-16
842	2.3491797673209972e-16
843	2.3452982694874939e-16
844	2.3409167910118221e-16
845	2.3376944190374974e-16
846	2.3284085714721484e-16
847	2.3250396404666668e-16
848	2.3187128465006774e-16
849	2.3141518618018971e-16
850	2.3086100449342906e-16
851	2.3064626368676135e-16
852	2.3022233844746858e-16
853	2.2974093204736225e-16
854	2.2945702300889371e-16
855	2.2900821280920214e-16
856	2.2859403469053548e-16
857	2.2784567723439219e-16
858	2.2735696172639361e-16
859	2.2718126453095952e-16
860	2.2652457551726324e-16
861	2.259897380774978e-16
862	2.2576644658139777e-16
863	2.2471227079292072e-16
864	2.2440318511959671e-16
865	2.2395232432074382e-16
866	2.236510613125084e-16
867	2.2347613127107456e-16
868	2.2255916552185995e-16
869	2.221075030890364e-16
870	2.2157630299659883e-16
871	2.2140718140039118e-16
872	2.2087707856638765e-16
873	2.2073050421056946e-16
874	2.1971237768014861e-16
875	2.1919195932904694e-16
876	2.1888401295509125e-16
877	2.1850886072236268e-16
878	2.1835192168590202e-16
879	2.1768878566564432e-16
880	2.1755821634719874e-16
881	2.1697548182065767e-16
882	2.1665042071822332e-16
883	2.1619953201607476e-16
884	2.1532362347074995e-16
885	2.1530136731878965e-16
886	2.142919705762546e-16
887	2.1414556793131667e-16
888	2.1380160905190155e-16
889	2.1353320432315782e-16
890	2.1302053003272147e-16
891	2.1252335459666334e-16
892	2.1214086264161744e-16
893	2.1098395830756182e-16
894	2.1070444641253632e-16
895	2.1034310832595503e-16
896	2.0989970430032504e-16
897	2.0950367034871878e-16
898	2.0866809944580236e-16
899	2.0848324872841378e-16
900	2.0786815393427261e-16
901	2.0714814040751439e-16
902	2.0663574606019126e-16
903	2.0652980091782183e-16
904	2.0628072505576809e-16
905	2.0598006187769745e-16
906	2.0565918135188765e-16
907	2.0541468844015202e-16
908	2.0514024062781029e-16
909	2.0429878160757057e-16
910	2.0371910776024805e-16
911	2.0323685500417206e-16
912	2.0289050135061333e-16
913	2.0248942260180272e-16
914	2.0203055503909725e-16
915	2.0158224663130697e-16
916	2.0129277263485871e-16
917	2.0099999108218231e-16
918	2.0081464842372363e-16
919	2.0012498255928862e-16
920	1.9969247201229855e-16
921	1.9898689796272507e-16
922	1.9856814877106321e-16
923	1.9835090997170621e-16
924	1.9782504813479182e-16
925	1.9751828690784128e-16
926	1.969695060245308e-16
927	1.9664530671622188e-16
928	1.9652696770479977e-16
929	1.9606076152375777e-16
930	1.95842324765156e-16
931	1.9546869566949367e-16
932	1.9502558278345031e-16
933	1.9476618879669547e-16
934	1.9438612436113185e-16
935	1.9426002007786434e-16
936	1.9372570704600328e-16
937	1.9337112040532836e-16
938	1.9255049447016752e-16
939	1.9251371187021353e-16
940	1.919860394298064e-16
941	1.9161028151932699e-16
942	1.9082402776376494e-16
943	1.9059894797823999e-16
944	1.903931015097205e-16
945	1.9017783067881305e-16
946	1.8997752825060427e-16
947	1.8954790662323258e-16
948	1.891619217302955e-16
949	1.8879930395899663e-16
950	1.8872851979668802e-16
951	1.8819994382922145e-16
952	1.878122636008568e-16
953	1.8765325667509713e-16
954	1.8700460216580989e-16
955	1.8655749301753772e-16
956	1.8565082992702693e-16
957	1.854239154437596e-16
958	1.8529796796481461e-16
959	1.8515686256682227e-16
960	1.8464671128022299e-16
961	1.8416090641890486e-16
962	1.84000313905648e-16
963	1.8323447801185095e-16
964	1.8315647867148114e-16
965	1.8256920219694323e-16
966	1.8253376054270284e-16
967	1.8190878725367451e-16
968	1.8166561969699914e-16
969	1.8105544596584065e-16
970	1.8085575172231468e-16
971	1.8033478835495447e-16
972	1.8010910560533815e-16
973	1.7971408804785487e-16
974	1.7907068129892429e-16
975	1.7906006290954883e-16
976	1.7875111257907728e-16
977	1.7848790851053042e-16
978	1.7818240086221465e-16
979	1.7799479886813703e-16
980	1.7735434432162421e-16
981	1.7701952993277702e-16
982	1.7671249152348058e-16
983	1.7664454649461908e-16
984	1.7593304387020332e-16
985	1.7580319636573478e-16
986	1.7522978275344001e-16
987	1.7493718537731247e-16
988	1.7431729649848952e-16
989	1.7429386087677005e-16
990	1.7403567190670965e-16
991	1.7358115613410994e-16
992	1.7338448488465158e-16
993	1.7285257399913343e-16
994	1.7265475584722176e-16
995	1.7206990075828152e-16
996	1.7169179539800432e-16
997	1.71365478786921e-16
998	1.7094209348154357e-16
999	1.7049382086935786e-16
1000	1.7009729079747459e-16
1001	1.69149371906434e-16
1002	1.6892703208060174e-16
1003	1.6885719334299785e-16
1004	1.6863046964544918e-16
1005	1.6821608403173673e-16
1006	1.6706678232768826e-16
1007	1.6691687304118979e-16
1008	1.6674986247803698e-16
1009	1.6650644345128026e-16
1010	1.6589123052284391e-16
1011	1.6530271750733907e-16
1012	1.6497709727906415e-16
1013	1.6468309873430352e-16
1014	1.6430360757096346e-16
1015	1.6418872987330745e-16
1016	1.6390632572268773e-16
1017	1.6365795651913593e-16
1018	1.6318554622522751e-16
1019	1.6275666759163876e-16
1020	1.6196912402361096e-16
1021	1.6166010241859414e-16
1022	1.6135422415509154e-16
1023	1.6093530165998999e-16
1024	1.609175095679704e-16
1025	1.6025789953334364e-16
1026	1.5998581431860569e-16
1027	1.5969525153854447e-16
1028	1.5887206360591705e-16
1029	1.581831036211199e-16
1030	1.5808174241370306e-16
1031	1.5737720695059848e-16
1032	1.5691029572839611e-16
1033	1.5666337395104768e-16
1034	1.558940641168366e-16
1035	1.5546118546603255e-16
1036	1.5491395425180782e-16
1037	1.5450256092638108e-16
1038	1.5403594592008809e-16
1039	1.5302972076562749e-16
1040	1.5257262046762183e-16
1041	1.5216754357355604e-16
1042	1.5177294823380082e-16
1043	1.5123441268327005e-16
1044	1.5055753230339972e-16
1045	1.5014927048002563e-16
1046	1.5010660480443291e-16
1047	1.4967216139833068e-16
1048	1.4912109503205353e-16
1049	1.4843875629592209e-16
1050	1.4801641356823752e-16
1051	1.4768491398247558e-16
1052	1.4750284309742597e-16
1053	1.4697580602082564e-16
1054	1.4681921060139256e-16
1055	1.4646292442612315e-16
1056	1.4634961818453917e-16
1057	1.4599693571479812e-16
1058	1.4597324485545084e-16
1059	1.4534083944960719e-16
1060	1.4463614876136181e-16
1061	1.4430781707680839e-16
1062	1.4355763455804925e-16
1063	1.4336519563068547e-16
1064	1.4301559083015369e-16
1065	1.426278025721782e-16
1066	1.4258062369035376e-16
1067	1.4218209475306045e-16
1068	1.4216727161228149e-16
1069	1.42135502889976e-16
1070	1.4188733995253376e-16
1071	1.4161981838957604e-16
1072	1.415827315987596e-16
1073	1.4112154741473467e-16
1074	1.4069839680290301e-16
1075	1.4066210862338789e-16
1076	1.4020792519410629e-16
1077	1.4008708545944337e-16
1078	1.3953705335854615e-16
1079	1.3896053350905784e-16
1080	1.3860970952533024e-16
1081	1.3802379280655663e-16
1082	1.3753975093546803e-16
1083	1.3682179150477074e-16
1084	1.3662603256016044e-16
1085	1.3639626294423744e-16
1086	1.3590875682178941e-16
1087	1.3494560467637685e-16
1088	1.3445091493792683e-16
1089	1.3429712216344633e-16
1090	1.3416447883116851e-16
1091	1.3391741530706402e-16
1092	1.3349572976806551e-16
1093	1.3269916092214647e-16
1094	1.3230332341273331e-16
1095	1.3159648466579531e-16
1096	1.310305458770455e-16
1097	1.3044371288610356e-16
1098	1.2976524156844493e-16
1099	1.2920371069646294e-16
1100	1.2882495886102708e-16
1101	1.2806852889064169e-16
1102	1.2755161530457032e-16
1103	1.2690199950414159e-16
1104	1.2647780261119272e-16
1105	1.2581868211232886e-16
1106	1.253290372995488e-16
1107	1.246410917754083e-16
1108	1.2413105245799638e-16
1109	1.2341628655385608e-16
1110	1.2313375794316049e-16
1111	1.2281336200922138e-16
1112	1.2239242132678315e-16
1113	1.2149481250203141e-16
1114	1.2100209814837889e-16
1115	1.2055179038396935e-16
1116	1.2039134282835305e-16
1117	1.1972019282774695e-16
1118	1.1919950087166311e-16
1119	1.1822553353474477e-16
1120	1.1795249853469946e-16
1121	1.1789568640837158e-16
1122	1.1714136852357561e-16
1123	1.1686713795833229e-16
1124	1.1611767138591147e-16
1125	1.1552494268681809e-16
1126	1.1445283506790694e-16
1127	1.1398861626134001e-16
1128	1.1366293677903438e-16
1129	1.1278170234152506e-16
1130	1.1241241821135265e-16
1131	1.1167286477974996e-16
1132	1.1104642849683499e-16
1133	1.1029832368908558e-16
1134	1.0986489381607908e-16
1135	1.0894158478662292e-16
1136	1.0851582669984334e-16
1137	1.0805806245925079e-16
1138	1.0713843950263803e-16
1139	1.0705839508048923e-16
1140	1.0646956898559166e-16
1141	1.061560211000648e-16
1142	1.0519728514537567e-16
1143	1.047867144838081e-16
1144	1.0425432606891764e-16
1145	1.0368187660743641e-16
1146	1.0258620605226199e-16
1147	1.0204841836682326e-16
1148	1.0147257414856994e-16
1149	1.0076978134995014e-16
1150	1.0028697014722612e-16
1151	9.9434605343706948e-17
1152	9.8997617949148598e-17
1153	9.8465852586689572e-17
1154	9.7750284272267849e-17
1155	9.7239463446522931e-17
1156	9.628199554310896e-17
1157	9.5649181132265935e-17
1158	9.4877536897239826e-17
1159	9.4370722963578461e-17
1160	9.3967881675423812e-17
1161	9.3838657229355821e-17
1162	9.3119881193041981e-17
1163	9.2817506653864628e-17
1164	9.2402741066890514e-17
1165	9.2207612297076203e-17
1166	9.1608010434582412e-17
1167	9.1190481113767723e-17
1168	9.0370092308022093e-17
1169	8.9885495058077816e-17
1170	8.9833606488712602e-17
1171	8.9802990777840128e-17
1172	8.9364141681790405e-17
1173	8.9329613924628915e-17
1174	8.8520610364856792e-17
1175	8.8131424338850157e-17
1176	8.7911488338788453e-17
1177	8.7888050335055373e-17
1178	8.7533565561931447e-17
1179	8.7294392510621341e-17
1180	8.7088772146150993e-17
1181	8.6752959740542417e-17
1182	8.6650840689266436e-17
1183	8.6650840689266436e-17
1184	8.6650840689266436e-17
1185	8.6650840689266436e-17
1186	8.6650840689266436e-17
1187	8.6650840689266436e-17
1188	8.6650840689266436e-17
1189	8.6650840689266436e-17
1190	8.6650840689266436e-17
1191	8.6650840689266436e-17
1192	8.6650840689266436e-17
1193	8.6650840689266436e-17
1194	8.6650840689266436e-17
1195	8.6650840689266436e-17
1196	8.6650840689266436e-17
1197	8.6650840689266436e-17
1198	8.6650840689266436e-17
1199	8.6650840689266436e-17
1200	8.6650840689266436e-17
1201	8.6650840689266436e-17
1202	8.6650840689266436e-17
1203	8.6650840689266436e-17
1204	8.6650840689266436e-17
1205	8.6650840689266436e-17
1206	8.6650840689266436e-17
1207	8.6650840689266436e-17
1208	8.6650840689266436e-17
1209	8.6650840689266436e-17
1210	8.6650840689266436e-17
1211	8.6650840689266436e-17
1212	8.6650840689266436e-17
1213	8.6650840689266436e-17
1214	8.6650840689266436e-17
1215	8.6650840689266436e-17
1216	8.6650840689266436e-17
1217	8.6650840689266436e-17
1218	8.6650840689266436e-17
1219	8.6650840689266436e-17
1220	8.6650840689266436e-17
1221	8.6650840689266436e-17
1222	8.6650840689266436e-17
1223	8.6650840689266436e-17
1224	8.6650840689266436e-17
1225	8.6650840689266436e-17
1226	8.6650840689266436e-17
1227	8.6650840689266436e-17
1228	8.6650840689266436e-17
1229	8.6650840689266436e-17
1230	8.6650840689266436e-17
1231	8.6650840689266436e-17
1232	8.6650840689266436e-17
1233	8.6650840689266436e-17
1234	8.6650840689266436e-17
1235	8.6650840689266436e-17
1236	8.6650840689266436e-17
1237	8.6650840689266436e-17
1238	8.6650840689266436e-17
1239	8.6650840689266436e-17
1240	8.6650840689266436e-17
1241	8.6650840689266436e-17
1242	8.6650840689266436e-17
1243	8.6650840689266436e-17
1244	8.6650840689266436e-17
1245	8.6650840689266436e-17
1246	8.6650840689266436e-17
1247	8.6650840689266436e-17
1248	8.6650840689266436e-17
1249	8.6650840689266436e-17
1250	8.6650840689266436e-17
1251	8.6650840689266436e-17
1252	8.6650840689266436e-17
1253	8.6650840689266436e-17
1254	8.6650840689266436e-17
1255	8.6650840689266436e-17
1256	8.6650840689266436e-17
1257	8.6650840689266436e-17
1258	8.6650840689266436e-17
1259	8.6650840689266436e-17
1260	8.6650840689266436e-17
1261	8.6650840689266436e-17
1262	8.6650840689266436e-17
1263	8.6650840689266436e-17
1264	8.6650840689266436e-17
1265	8.6650840689266436e-17
1266	8.6650840689266436e-17
1267	8.6650840689266436e-17
1268	8.6650840689266436e-17
1269	8.6650840689266436e-17
1270	8.6650840689266436e-17
1271	8.6650840689266436e-17
1272	8.6650840689266436e-17
1273	8.6650840689266436e-17
1274	8.6650840689266436e-17
1275	8.6650840689266436e-17
1276	8.6650840689266436e-17
1277	8.6650840689266436e-17
1278	8.6650840689266436e-17
1279	8.6650840689266436e-17
1280	8.6650840689266436e-17
1281	8.6650840689266436e-17
1282	8.6650840689266436e-17
1283	8.6650840689266436e-17
1284	8.6650840689266436e-17
1285	8.6650840689266436e-17
1286	8.6650840689266436e-17
1287	8.6650840689266436e-17
1288	8.6650840689266436e-17
1289	8.6650840689266436e-17
1290	8.6650840689266436e-17
1291	8.6650840689266436e-17
1292	8.6650840689266436e-17
1293	8.6650840689266436e-17
1294	8.6650840689266436e-17
1295	8.6650840689266436e-17
1296	8.6650840689266436e-17
1297	8.6650840689266436e-17
1298	8.6650840689266436e-17
1299	8.6650840689266436e-17
1300	8.6650840689266436e-17
1301	8.6650840689266436e-17
1302	8.6650840689266436e-17
1303	8.6650840689266436e-17
1304	8.6650840689266436e-17
1305	8.6650840689266436e-17
1306	8.6650840689266436e-17
1307	8.6650840689266436e-17
1308	8.6650840689266436e-17
1309	8.6650840689266436e-17
1310	8.6650840689266436e-17
1311	8.6650840689266436e-17
1312	8.6650840689266436e-17
1313	8.6650840689266436e-17
1314	8.6650840689266436e-17
1315	8.6650840689266436e-17
1316	8.6650840689266436e-17
1317	8.6650840689266436e-17
1318	8.6650840689266436e-17
1319	8.6650840689266436e-17
1320	8.6650840689266436e-17
1321	8.6650840689266436e-17
1322	8.6650840689266436e-17
1323	8.6650840689266436e-17
1324	8.6650840689266436e-17
1325	8.6650840689266436e-17
1326	8.6650840689266436e-17
1327	8.6650840689266436e-17
1328	8.6650840689266436e-17
1329	8.6650840689266436e-17
1330	8.6650840689266436e-17
1331	8.6650840689266436e-17
1332	8.6650840689266436e-17
1333	8.6650840689266436e-17
1334	8.6650840689266436e-17
1335	8.6650840689266436e-17
1336	8.6650840689266436e-17
1337	8.6650840689266436e-17
1338	8.6650840689266436e-17
1339	8.6650840689266436e-17
1340	8.6650840689266436e-17
1341	8.6650840689266436e-17
1342	8.6650840689266436e-17
1343	8.6650840689266436e-17
1344	8.6650840689266436e-17
1345	8.6650840689266436e-17
1346	8.6650840689266436e-17
1347	8.6650840689266436e-17
1348	8.6650840689266436e-17
1349	8.6650840689266436e-17
1350	8.6650840689266436e-17
1351	8.6650840689266436e-17
1352	8.6650840689266436e-17
1353	8.6650840689266436e-17
1354	8.6650840689266436e-17
1355	8.6650840689266436e-17
1356	8.6650840689266436e-17
1357	8.6650840689266436e-17
1358	8.6650840689266436e-17
1359	8.6650840689266436e-17
1360	8.6650840689266436e-17
1361	8.6650840689266436e-17
1362	8.6650840689266436e-17
1363	8.6650840689266436e-17
1364	8.6650840689266436e-17
1365	8.6650840689266436e-17
1366	8.6650840689266436e-17
1367	8.6650840689266436e-17
1368	8.6650840689266436e-17
1369	8.6650840689266436e-17
1370	8.6650840689266436e-17
1371	8.6650840689266436e-17
1372	8.6650840689266436e-17
1373	8.6650840689266436e-17
1374	8.6650840689266436e-17
1375	8.6650840689266436e-17
1376	8.6650840689266436e-17
1377	8.6650840689266436e-17
1378	8.6650840689266436e-17
1379	8.6650840689266436e-17
1380	8.6650840689266436e-17
1381	8.6650840689266436e-17
1382	8.6650840689266436e-17
1383	8.6650840689266436e-17
1384	8.6650840689266436e-17
1385	8.6650840689266436e-17
1386	8.6650840689266436e-17
1387	8.6650840689266436e-17
1388	8.6650840689266436e-17
1389	8.6650840689266436e-17
1390	8.6650840689266436e-17
1391	8.6650840689266436e-17
1392	8.6650840689266436e-17
1393	8.6650840689266436e-17
1394	8.6650840689266436e-17
1395	8.6650840689266436e-17
1396	8.6650840689266436e-17
1397	8.6650840689266436e-17
1398	8.6650840689266436e-17
1399	8.6650840689266436e-17
1400	8.6650840689266436e-17
1401	8.6650840689266436e-17
1402	8.6650840689266436e-17
1403	8.6650840689266436e-17
1404	8.6650840689266436e-17
1405	8.6650840689266436e-17
1406	8.6650840689266436e-17
1407	8.6650840689266436e-17
1408	8.6650840689266436e-17
1409	8.6650840689266436e-17
1410	8.6650840689266436e-17
1411	8.6650840689266436e-17
1412	8.6650840689266436e-17
1413	8.6650840689266436e-17
1414	8.6650840689266436e-17
1415	8.6650840689266436e-17
1416	8.6650840689266436e-17
1417	8.6650840689266436e-17
1418	8.6650840689266436e-17
1419	8.6650840689266436e-17
1420	8.6650840689266436e-17
1421	8.6650840689266436e-17
1422	8.6650840689266436e-17
1423	8.6650840689266436e-17
1424	8.6650840689266436e-17
1425	8.6650840689266436e-17
1426	8.6650840689266436e-17
1427	8.6650840689266436e-17
1428	8.6650840689266436e-17
1429	8.6650840689266436e-17
1430	8.6650840689266436e-17
1431	8.6650840689266436e-17
1432	8.6650840689266436e-17
1433	8.6650840689266436e-17
1434	8.6650840689266436e-17
1435	8.6650840689266436e-17
1436	8.6650840689266436e-17
1437	8.6650840689266436e-17
1438	8.6650840689266436e-17
1439	8.6650840689266436e-17
1440	8.6650840689266436e-17
1441	8.6650840689266436e-17
1442	8.6650840689266436e-17
1443	8.6650840689266436e-17
1444	8.6650840689266436e-17
1445	8.6650840689266436e-17
1446	8.6650840689266436e-17
1447	8.6650840689266436e-17
1448	8.6650840689266436e-17
1449	8.6650840689266436e-17
1450	8.6650840689266436e-17
1451	8.6650840689266436e-17
1452	8.6650840689266436e-17
1453	8.6650840689266436e-17
1454	8.6650840689266436e-17
1455	8.6650840689266436e-17
1456	8.6650840689266436e-17
1457	8.6650840689266436e-17
1458	8.6650840689266436e-17
1459	8.6650840689266436e-17
1460	8.6650840689266436e-17
1461	8.6650840689266436e-17
1462	8.6650840689266436e-17
1463	8.6650840689266436e-17
1464	8.6650840689266436e-17
1465	8.6650840689266436e-17
1466	8.6650840689266436e-17
1467	8.6650840689266436e-17
1468	8.6650840689266436e-17
1469	8.6650840689266436e-17
1470	8.6650840689266436e-17
1471	8.6650840689266436e-17
1472	8.6650840689266436e-17
1473	8.6650840689266436e-17
1474	8.6650840689266436e-17
1475	8.6650840689266436e-17
1476	8.6650840689266436e-17
1477	8.6650840689266436e-17
1478	8.6650840689266436e-17
1479	8.6650840689266436e-17
1480	8.6650840689266436e-17
1481	8.6650840689266436e-17
1482	8.6650840689266436e-17
1483	8.6650840689266436e-17
1484	8.6650840689266436e-17
1485	8.6650840689266436e-17
1486	8.6650840689266436e-17
1487	8.6650840689266436e-17
1488	8.6650840689266436e-17
1489	8.6650840689266436e-17
1490	8.6650840689266436e-17
1491	8.6650840689266436e-17
1492	8.6650840689266436e-17
1493	8.6650840689266436e-17
1494	8.6650840689266436e-17
1495	8.6650840689266436e-17
1496	8.6650840689266436e-17
1497	8.6650840689266436e-17
1498	8.6650840689266436e-17
1499	8.6650840689266436e-17
1500	8.6650840689266436e-17
1501	8.6650840689266436e-17
1502	8.6650840689266436e-17
1503	8.6650840689266436e-17
1504	8.6650840689266436e-17
1505	8.6650840689266436e-17
1506	8.6650840689266436e-17
1507	8.6650840689266436e-17
1508	8.6650840689266436e-17
1509	8.6650840689266436e-17
1510	8.6650840689266436e-17
1511	8.6650840689266436e-17
1512	8.6650840689266436e-17
1513	8.6650840689266436e-17
1514	8.6650840689266436e-17
1515	8.6650840689266436e-17
1516	8.6650840689266436e-17
1517	8.6650840689266436e-17
1518	8.6650840689266436e-17
1519	8.6650840689266436e-17
1520	8.6650840689266436e-17
1521	8.6650840689266436e-17
1522	8.6650840689266436e-17
1523	8.6650840689266436e-17
1524	8.6650840689266436e-17
1525	8.6650840689266436e-17
1526	8.6650840689266436e-17
1527	8.6650840689266436e-17
1528	8.6650840689266436e-17
1529	8.6650840689266436e-17
1530	8.6650840689266436e-17
1531	8.6650840689266436e-17
1532	8.6650840689266436e-17
1533	8.6650840689266436e-17
1534	8.6650840689266436e-17
1535	8.6650840689266436e-17
1536	8.6650840689266436e-17
1537	8.6650840689266436e-17
1538	8.6650840689266436e-17
1539	8.6650840689266436e-17
1540	8.6650840689266436e-17
1541	8.6650840689266436e-17
1542	8.6650840689266436e-17
1543	8.6650840689266436e-17
1544	8.6650840689266436e-17
1545	8.6650840689266436e-17
1546	8.6650840689266436e-17
1547	8.6650840689266436e-17
1548	8.6650840689266436e-17
1549	8.6650840689266436e-17
1550	8.6650840689266436e-17
1551	8.6650840689266436e-17
1552	8.6650840689266436e-17
1553	8.6650840689266436e-17
1554	8.6650840689266436e-17
1555	8.6650840689266436e-17
1556	8.6650840689266436e-17
1557	8.6650840689266436e-17
1558	8.6650840689266436e-17
1559	8.6650840689266436e-17
1560	8.6650840689266436e-17
1561	8.6650840689266436e-17
1562	8.6650840689266436e-17
1563	8.6650840689266436e-17
1564	8.6650840689266436e-17
1565	8.6650840689266436e-17
1566	8.6650840689266436e-17
1567	8.6650840689266436e-17
1568	8.6650840689266436e-17
1569	8.6650840689266436e-17
1570	8.6650840689266436e-17
1571	8.6650840689266436e-17
1572	8.6650840689266436e-17
1573	8.6650840689266436e-17
1574	8.6650840689266436e-17
1575	8.6650840689266436e-17
1576	8.6650840689266436e-17
1577	8.6650840689266436e-17
1578	8.6650840689266436e-17
1579	8.6650840689266436e-17
1580	8.6650840689266436e-17
1581	8.6650840689266436e-17
1582	8.6650840689266436e-17
1583	8.6650840689266436e-17
1584	8.6650840689266436e-17
1585	8.6650840689266436e-17
1586	8.6650840689266436e-17
1587	8.6650840689266436e-17
1588	8.6650840689266436e-17
1589	8.6650840689266436e-17
1590	8.6650840689266436e-17
1591	8.6650840689266436e-17
1592	8.6650840689266436e-17
1593	8.6650840689266436e-17
1594	8.6650840689266436e-17
1595	8.6650840689266436e-17
1596	8.6650840689266436e-17
1597	8.6650840689266436e-17
1598	8.6650840689266436e-17
1599	8.6650840689266436e-17
1600	8.6650840689266436e-17
1601	8.6650840689266436e-17
1602	8.6650840689266436e-17
1603	8.6650840689266436e-17
1604	8.6650840689266436e-17
1605	8.6650840689266436e-17
1606	8.6650840689266436e-17
1607	8.6650840689266436e-17
1608	8.6650840689266436e-17
1609	8.6650840689266436e-17
1610	8.6650840689266436e-17
1611	8.6650840689266436e-17
1612	8.6650840689266436e-17
1613	8.6650840689266436e-17
1614	8.6650840689266436e-17
1615	8.6650840689266436e-17
1616	8.6650840689266436e-17
1617	8.6650840689266436e-17
1618	8.6650840689266436e-17
1619	8.6650840689266436e-17
1620	8.6650840689266436e-17
1621	8.6650840689266436e-17
1622	8.6650840689266436e-17
1623	8.6650840689266436e-17
1624	8.6650840689266436e-17
1625	8.6650840689266436e-17
1626	8.6650840689266436e-17
1627	8.6650840689266436e-17
1628	8.6650840689266436e-17
1629	8.6650840689266436e-17
1630	8.6650840689266436e-17
1631	8.6650840689266436e-17
1632	8.6650840689266436e-17
1633	8.6650840689266436e-17
1634	8.6650840689266436e-17
1635	8.6650840689266436e-17
1636	8.6650840689266436e-17
1637	8.6650840689266436e-17
1638	8.6650840689266436e-17
1639	8.6650840689266436e-17
1640	8.6650840689266436e-17
1641	8.6650840689266436e-17
1642	8.6650840689266436e-17
1643	8.6650840689266436e-17
1644	8.6650840689266436e-17
1645	8.6650840689266436e-17
1646	8.6650840689266436e-17
1647	8.6650840689266436e-17
1648	8.6650840689266436e-17
1649	8.6650840689266436e-17
1650	8.6650840689266436e-17
1651	8.6650840689266436e-17
1652	8.6650840689266436e-17
1653	8.6650840689266436e-17
1654	8.6650840689266436e-17
1655	8.6650840689266436e-17
1656	8.6650840689266436e-17
1657	8.6650840689266436e-17
1658	8.6650840689266436e-17
1659	8.6650840689266436e-17
1660	8.6650840689266436e-17
1661	8.6650840689266436e-17
1662	8.6650840689266436e-17
1663	8.6650840689266436e-17
1664	8.6650840689266436e-17
1665	8.6650840689266436e-17
1666	8.6650840689266436e-17
1667	8.6650840689266436e-17
1668	8.6650840689266436e-17
1669	8.6650840689266436e-17
1670	8.6650840689266436e-17
1671	8.6650840689266436e-17
1672	8.6650840689266436e-17
1673	8.6650840689266436e-17
1674	8.6650840689266436e-17
1675	8.6650840689266436e-17
1676	8.6650840689266436e-17
1677	8.6650840689266436e-17
1678	8.6650840689266436e-17
1679	8.6650840689266436e-17
1680	8.6650840689266436e-17
1681	8.6650840689266436e-17
1682	8.6650840689266436e-17
1683	8.6650840689266436e-17
1684	8.6650840689266436e-17
1685	8.6650840689266436e-17
1686	8.6650840689266436e-17
1687	8.6650840689266436e-17
1688	8.6650840689266436e-17
1689	8.6650840689266436e-17
1690	8.6650840689266436e-17
1691	8.6650840689266436e-17
1692	8.6650840689266436e-17
1693	8.6650840689266436e-17
1694	8.6650840689266436e-17
1695	8.6650840689266436e-17
1696	8.6650840689266436e-17
1697	8.6650840689266436e-17
1698	8.6650840689266436e-17
1699	8.6650840689266436e-17
1700	8.6650840689266436e-17
1701	8.6650840689266436e-17
1702	8.6650840689266436e-17
1703	8.6650840689266436e-17
1704	8.6650840689266436e-17
1705	8.6650840689266436e-17
1706	8.6650840689266436e-17
1707	8.6650840689266436e-17
1708	8.6650840689266436e-17
1709	8.6650840689266436e-17
1710	8.6650840689266436e-17
1711	8.6650840689266436e-17
1712	8.6650840689266436e-17
1713	8.6650840689266436e-17
1714	8.6650840689266436e-17
1715	8.6650840689266436e-17
1716	8.6650840689266436e-17
1717	8.6650840689266436e-17
1718	8.6650840689266436e-17
1719	8.6650840689266436e-17
1720	8.6650840689266436e-17
1721	8.6650840689266436e-17
1722	8.6650840689266436e-17
1723	8.6650840689266436e-17
1724	8.6650840689266436e-17
1725	8.6650840689266436e-17
1726	8.6650840689266436e-17
1727	8.6650840689266436e-17
1728	8.6650840689266436e-17
1729	8.6650840689266436e-17
1730	8.6650840689266436e-17
1731	8.6650840689266436e-17
1732	8.6650840689266436e-17
1733	8.6650840689266436e-17
1734	8.6650840689266436e-17
1735	8.6650840689266436e-17
1736	8.6650840689266436e-17
1737	8.6650840689266436e-17
1738	8.6650840689266436e-17
1739	8.6650840689266436e-17
1740	8.6650840689266436e-17
1741	8.6650840689266436e-17
1742	8.6650840689266436e-17
1743	8.6650840689266436e-17
1744	8.6650840689266436e-17
1745	8.6650840689266436e-17
1746	8.6650840689266436e-17
1747	8.6650840689266436e-17
1748	8.6650840689266436e-17
1749	8.6650840689266436e-17
1750	8.6650840689266436e-17
1751	8.6650840689266436e-17
1752	8.6650840689266436e-17
1753	8.6650840689266436e-17
1754	8.6650840689266436e-17
1755	8.6650840689266436e-17
1756	8.6650840689266436e-17
1757	8.6650840689266436e-17
1758	8.6650840689266436e-17
1759	8.6650840689266436e-17
1760	8.6650840689266436e-17
1761	8.6650840689266436e-17
1762	8.6650840689266436e-17
1763	8.6650840689266436e-17
1764	8.6650840689266436e-17
1765	8.6650840689266436e-17
1766	8.6650840689266436e-17
1767	8.6650840689266436e-17
1768	8.6650840689266436e-17
1769	8.6650840689266436e-17
1770	8.6650840689266436e-17
1771	8.6650840689266436e-17
1772	8.6650840689266436e-17
1773	8.6650840689266436e-17
1774	8.6650840689266436e-17
1775	8.6650840689266436e-17
1776	8.6650840689266436e-17
1777	8.6650840689266436e-17
1778	8.6650840689266436e-17
1779	8.6650840689266436e-17
1780	8.6650840689266436e-17
1781	8.6650840689266436e-17
1782	8.6650840689266436e-17
1783	8.6650840689266436e-17
1784	8.6650840689266436e-17
1785	8.6650840689266436e-17
1786	8.6650840689266436e-17
1787	8.6650840689266436e-17
1788	8.6650840689266436e-17
1789	8.6650840689266436e-17
1790	8.6650840689266436e-17
1791	8.6650840689266436e-17
1792	8.6650840689266436e-17
1793	8.6650840689266436e-17
1794	8.6650840689266436e-17
1795	8.6650840689266436e-17
1796	8.6650840689266436e-17
1797	8.6650840689266436e-17
1798	8.6650840689266436e-17
1799	8.6650840689266436e-17
1800	8.6650840689266436e-17
1801	8.6650840689266436e-17
1802	8.6650840689266436e-17
1803	8.6650840689266436e-17
1804	8.6650840689266436e-17
1805	8.6650840689266436e-17
1806	8.6650840689266436e-17
1807	8.6650840689266436e-17
1808	8.6650840689266436e-17
1809	8.6650840689266436e-17
1810	8.6650840689266436e-17
1811	8.6650840689266436e-17
1812	8.6650840689266436e-17
1813	8.6650840689266436e-17
1814	8.6650840689266436e-17
1815	8.6650840689266436e-17
1816	8.6650840689266436e-17
1817	8.6650840689266436e-17
1818	8.6650840689266436e-17
1819	8.6650840689266436e-17
1820	8.6650840689266436e-17
1821	8.6650840689266436e-17
1822	8.6650840689266436e-17
1823	8.6650840689266436e-17
1824	8.6650840689266436e-17
1825	8.6650840689266436e-17
1826	8.6650840689266436e-17
1827	8.6650840689266436e-17
1828	8.6650840689266436e-17
1829	8.6650840689266436e-17
1830	8.6650840689266436e-17
1831	8.6650840689266436e-17
1832	8.6650840689266436e-17
1833	8.6650840689266436e-17
1834	8.6650840689266436e-17
1835	8.6650840689266436e-17
1836	8.6650840689266436e-17
1837	8.6650840689266436e-17
1838	8.6650840689266436e-17
1839	8.6650840689266436e-17
1840	8.6650840689266436e-17
1841	8.6650840689266436e-17
1842	8.6650840689266436e-17
1843	8.6650840689266436e-17
1844	8.6650840689266436e-17
1845	8.6650840689266436e-17
1846	8.6650840689266436e-17
1847	8.6650840689266436e-17
1848	8.6650840689266436e-17
1849	8.6650840689266436e-17
1850	8.6650840689266436e-17
1851	8.6650840689266436e-17
1852	8.6650840689266436e-17
1853	8.6650840689266436e-17
1854	8.6650840689266436e-17
1855	8.6650840689266436e-17
1856	8.6650840689266436e-17
1857	8.6650840689266436e-17
1858	8.6650840689266436e-17
1859	8.6650840689266436e-17
1860	8.6650840689266436e-17
1861	8.6650840689266436e-17
1862	8.6650840689266436e-17
1863	8.6650840689266436e-17
1864	8.6650840689266436e-17
1865	8.6650840689266436e-17
1866	8.6650840689266436e-17
1867	8.6650840689266436e-17
1868	8.6650840689266436e-17
1869	8.6650840689266436e-17
1870	8.6650840689266436e-17
1871	8.6650840689266436e-17
1872	8.6650840689266436e-17
1873	8.6650840689266436e-17
1874	8.6650840689266436e-17
1875	8.6650840689266436e-17
1876	8.6650840689266436e-17
1877	8.6650840689266436e-17
1878	8.6650840689266436e-17
1879	8.6650840689266436e-17
1880	8.6650840689266436e-17
1881	8.6650840689266436e-17
1882	8.6650840689266436e-17
1883	8.6650840689266436e-17
1884	8.6650840689266436e-17
1885	8.6650840689266436e-17
1886	8.6650840689266436e-17
1887	8.6650840689266436e-17
1888	8.6650840689266436e-17
1889	8.6650840689266436e-17
1890	8.6650840689266436e-17
1891	8.6650840689266436e-17
1892	8.6650840689266436e-17
1893	8.6650840689266436e-17
1894	8.6650840689266436e-17
1895	8.6650840689266436e-17
1896	8.6650840689266436e-17
1897	8.6650840689266436e-17
1898	8.6650840689266436e-17
1899	8.6650840689266436e-17
1900	8.6650840689266436e-17
1901	8.6650840689266436e-17
1902	8.6650840689266436e-17
1903	8.6650840689266436e-17
1904	8.6650840689266436e-17
1905	8.6650840689266436e-17
1906	8.6650840689266436e-17
1907	8.6650840689266436e-17
1908	8.6650840689266436e-17
1909	8.6650840689266436e-17
1910	8.6650840689266436e-17
1911	8.6650840689266436e-17
1912	8.6650840689266436e-17
1913	8.6650840689266436e-17
1914	8.6650840689266436e-17
1915	8.6650840689266436e-17
1916	8.6650840689266436e-17
1917	8.6650840689266436e-17
1918	8.6650840689266436e-17
1919	8.6650840689266436e-17
1920	8.6650840689266436e-17
1921	8.6650840689266436e-17
1922	8.6650840689266436e-17
1923	8.6650840689266436e-17
1924	8.6650840689266436e-17
1925	8.6650840689266436e-17
1926	8.6650840689266436e-17
1927	8.6650840689266436e-17
1928	8.6650840689266436e-17
1929	8.6650840689266436e-17
1930	8.6650840689266436e-17
1931	8.6650840689266436e-17
1932	8.6650840689266436e-17
1933	8.6650840689266436e-17
1934	8.6650840689266436e-17
1935	8.6650840689266436e-17
1936	8.6650840689266436e-17
1937	8.6650840689266436e-17
1938	8.6650840689266436e-17
1939	8.6650840689266436e-17
1940	8.6650840689266436e-17
1941	8.6650840689266436e-17
1942	8.6650840689266436e-17
1943	8.6650840689266436e-17
1944	8.6650840689266436e-17
1945	8.6650840689266436e-17
1946	8.6650840689266436e-17
1947	8.6650840689266436e-17
1948	8.6650840689266436e-17
1949	8.6650840689266436e-17
1950	8.6650840689266436e-17
1951	8.6650840689266436e-17
1952	8.6650840689266436e-17
1953	8.6650840689266436e-17
1954	8.6650840689266436e-17
1955	8.6650840689266436e-17
1956	8.6650840689266436e-17
1957	8.6650840689266436e-17
1958	8.6650840689266436e-17
1959	8.6650840689266436e-17
1960	8.6650840689266436e-17
1961	8.6650840689266436e-17
1962	8.6650840689266436e-17
1963	8.6650840689266436e-17
1964	8.6650840689266436e-17
1965	8.6650840689266436e-17
1966	8.6650840689266436e-17
1967	8.6650840689266436e-17
1968	8.6650840689266436e-17
1969	8.6650840689266436e-17
1970	8.6650840689266436e-17
1971	8.6650840689266436e-17
1972	8.6650840689266436e-17
1973	8.6650840689266436e-17
1974	8.6650840689266436e-17
1975	8.6650840689266436e-17
1976	8.6650840689266436e-17
1977	8.6650840689266436e-17
1978	8.6650840689266436e-17
1979	8.6650840689266436e-17
1980	8.6650840689266436e-17
1981	8.6650840689266436e-17
1982	8.6650840689266436e-17
1983	8.6650840689266436e-17
1984	8.6650840689266436e-17
1985	8.6650840689266436e-17
1986	8.6650840689266436e-17
1987	8.6650840689266436e-17
1988	8.6650840689266436e-17
1989	8.6650840689266436e-17
1990	8.6650840689266436e-17
1991	8.6650840689266436e-17
1992	8.6650840689266436e-17
1993	8.6650840689266436e-17
1994	8.6650840689266436e-17
1995	8.6650840689266436e-17
1996	8.6650840689266436e-17
1997	8.6650840689266436e-17
1998	8.6650840689266436e-17
1999	8.6650840689266436e-17
2000	8.6650840689266436e-17
2001	8.6650840689266436e-17
2002	8.6650840689266436e-17
2003	8.6650840689266436e-17
2004	8.6650840689266436e-17
2005	8.6650840689266436e-17
2006	8.6650840689266436e-17
2007	8.6650840689266436e-17
2008	8.6650840689266436e-17
2009	8.6650840689266436e-17
2010	8.6650840689266436e-17
2011	8.6650840689266436e-17
2012	8.6650840689266436e-17
2013	8.6650840689266436e-17
2014	8.6650840689266436e-17
2015	8.6650840689266436e-17
2016	8.6650840689266436e-17
2017	8.6650840689266436e-17
2018	8.6650840689266436e-17
2019	8.6650840689266436e-17
2020	8.6650840689266436e-17
2021	8.6650840689266436e-17
2022	8.6650840689266436e-17
2023	8.6650840689266436e-17
2024	8.6650840689266436e-17
2025	8.6650840689266436e-17
2026	8.6650840689266436e-17
2027	8.6650840689266436e-17
2028	8.6650840689266436e-17
2029	8.6650840689266436e-17
2030	8.6650840689266436e-17
2031	8.6650840689266436e-17
2032	8.6650840689266436e-17
2033	8.6650840689266436e-17
2034	8.6650840689266436e-17
2035	8.6650840689266436e-17
2036	8.6650840689266436e-17
2037	8.6650840689266436e-17
2038	8.6650840689266436e-17
2039	8.6650840689266436e-17
2040	8.6650840689266436e-17
2041	8.6650840689266436e-17
2042	8.6650840689266436e-17
2043	8.6650840689266436e-17
2044	8.6650840689266436e-17
2045	8.6650840689266436e-17
2046	8.6650840689266436e-17
2047	8.6650840689266436e-17
2048	8.6650840689266436e-17
2049	8.6650840689266436e-17
2050	8.6650840689266436e-17
2051	8.6650840689266436e-17
2052	8.6650840689266436e-17
2053	8.6650840689266436e-17
2054	8.6650840689266436e-17
2055	8.6650840689266436e-17
2056	8.6650840689266436e-17
2057	8.6650840689266436e-17
2058	8.6650840689266436e-17
2059	8.6650840689266436e-17
2060	8.6650840689266436e-17
2061	8.6650840689266436e-17
2062	8.6650840689266436e-17
2063	8.6650840689266436e-17
2064	8.6650840689266436e-17
2065	8.6650840689266436e-17
2066	8.6650840689266436e-17
2067	8.6650840689266436e-17
2068	8.6650840689266436e-17
2069	8.6650840689266436e-17
2070	8.6650840689266436e-17
2071	8.6650840689266436e-17
2072	8.6650840689266436e-17
2073	8.6650840689266436e-17
2074	8.6650840689266436e-17
2075	8.6650840689266436e-17
2076	8.6650840689266436e-17
2077	8.6650840689266436e-17
2078	8.6650840689266436e-17
2079	8.6650840689266436e-17
2080	8.6650840689266436e-17
2081	8.6650840689266436e-17
2082	8.6650840689266436e-17
2083	8.6650840689266436e-17
2084	8.6650840689266436e-17
2085	8.6650840689266436e-17
2086	8.6650840689266436e-17
2087	8.6650840689266436e-17
2088	8.6650840689266436e-17
2089	8.6650840689266436e-17
2090	8.6650840689266436e-17
2091	8.6650840689266436e-17
2092	8.6650840689266436e-17
2093	8.6650840689266436e-17
2094	8.6650840689266436e-17
2095	8.6650840689266436e-17
2096	8.6650840689266436e-17
2097	8.6650840689266436e-17
2098	8.6650840689266436e-17
2099	8.6650840689266436e-17
2100	8.6650840689266436e-17
2101	8.6650840689266436e-17
2102	8.6650840689266436e-17
2103	8.6650840689266436e-17
2104	8.6650840689266436e-17
2105	8.6650840689266436e-17
2106	8.6650840689266436e-17
2107	8.6650840689266436e-17
2108	8.6650840689266436e-17
2109	8.6650840689266436e-17
2110	8.6650840689266436e-17
2111	8.6650840689266436e-17
2112	8.6650840689266436e-17
2113	8.6650840689266436e-17
2114	8.6650840689266436e-17
2115	8.6650840689266436e-17
2116	8.6650840689266436e-17
2117	8.6650840689266436e-17
2118	8.6650840689266436e-17
2119	8.6650840689266436e-17
2120	8.6650840689266436e-17
2121	8.6650840689266436e-17
2122	8.6650840689266436e-17
2123	8.6650840689266436e-17
2124	8.6650840689266436e-17
2125	8.6650840689266436e-17
2126	8.6650840689266436e-17
2127	8.6650840689266436e-17
2128	8.6650840689266436e-17
2129	8.6650840689266436e-17
2130	8.6650840689266436e-17
2131	8.6650840689266436e-17
2132	8.6650840689266436e-17
2133	8.6650840689266436e-17
2134	8.6650840689266436e-17
2135	8.6650840689266436e-17
2136	8.6650840689266436e-17
2137	8.6650840689266436e-17
2138	8.6650840689266436e-17
2139	8.6650840689266436e-17
2140	8.6650840689266436e-17
2141	8.6650840689266436e-17
2142	8.6650840689266436e-17
2143	8.6650840689266436e-17
2144	8.6650840689266436e-17
2145	8.6650840689266436e-17
2146	8.6650840689266436e-17
2147	8.6650840689266436e-17
2148	8.6650840689266436e-17
2149	8.6650840689266436e-17
2150	8.6650840689266436e-17
2151	8.6650840689266436e-17
2152	8.6650840689266436e-17
2153	8.6650840689266436e-17
2154	8.6650840689266436e-17
2155	8.6650840689266436e-17
2156	8.6650840689266436e-17
2157	8.6650840689266436e-17
2158	8.6650840689266436e-17
2159	8.6650840689266436e-17
2160	8.6650840689266436e-17
2161	8.6650840689266436e-17
2162	8.6650840689266436e-17
2163	8.6650840689266436e-17
2164	8.6650840689266436e-17
2165	8.6650840689266436e-17
2166	8.6650840689266436e-17
2167	8.6650840689266436e-17
2168	8.6650840689266436e-17
2169	8.6650840689266436e-17
2170	8.6650840689266436e-17
2171	8.6650840689266436e-17
2172	8.6650840689266436e-17
2173	8.6650840689266436e-17
2174	8.6650840689266436e-17
2175	8.6650840689266436e-17
2176	8.6650840689266436e-17
2177	8.6650840689266436e-17
2178	8.6650840689266436e-17
2179	8.6650840689266436e-17
2180	8.6650840689266436e-17
2181	8.6650840689266436e-17
2182	8.6650840689266436e-17
2183	8.6650840689266436e-17
2184	8.6650840689266436e-17
2185	8.6650840689266436e-17
2186	8.6650840689266436e-17
2187	8.6650840689266436e-17
2188	8.6650840689266436e-17
2189	8.6650840689266436e-17
2190	8.6650840689266436e-17
2191	8.6650840689266436e-17
2192	8.6650840689266436e-17
2193	8.6650840689266436e-17
2194	8.6650840689266436e-17
2195	8.6650840689266436e-17
2196	8.6650840689266436e-17
2197	8.6650840689266436e-17
2198	8.6650840689266436e-17
2199	8.6650840689266436e-17
2200	8.6650840689266436e-17
2201	8.6650840689266436e-17
2202	8.6650840689266436e-17
2203	8.6650840689266436e-17
2204	8.6650840689266436e-17
2205	8.6650840689266436e-17
2206	8.6650840689266436e-17
2207	8.6650840689266436e-17
2208	8.6650840689266436e-17
2209	8.6650840689266436e-17
2210	8.6650840689266436e-17
2211	8.6650840689266436e-17
2212	8.6650840689266436e-17
2213	8.6650840689266436e-17
2214	8.6650840689266436e-17
2215	8.6650840689266436e-17
2216	8.6650840689266436e-17
2217	8.6650840689266436e-17
2218	8.6650840689266436e-17
2219	8.6650840689266436e-17
2220	8.6650840689266436e-17
2221	8.6650840689266436e-17
2222	8.6650840689266436e-17
2223	8.6650840689266436e-17
2224	8.6650840689266436e-17
2225	8.6650840689266436e-17
2226	8.6650840689266436e-17
2227	8.6650840689266436e-17
2228	8.6650840689266436e-17
2229	8.6650840689266436e-17
2230	8.6650840689266436e-17
2231	8.6650840689266436e-17
2232	8.6650840689266436e-17
2233	8.6650840689266436e-17
2234	8.6650840689266436e-17
2235	8.6650840689266436e-17
2236	8.6650840689266436e-17
2237	8.6650840689266436e-17
2238	8.6650840689266436e-17
2239	8.6650840689266436e-17
2240	8.6650840689266436e-17
2241	8.6650840689266436e-17
2242	8.6650840689266436e-17
2243	8.6650840689266436e-17
2244	8.6650840689266436e-17
2245	8.6650840689266436e-17
2246	8.6650840689266436e-17
2247	8.6650840689266436e-17
2248	8.6650840689266436e-17
2249	8.6650840689266436e-17
2250	8.6650840689266436e-17
2251	8.6650840689266436e-17
2252	8.6650840689266436e-17
2253	8.6650840689266436e-17
2254	8.6650840689266436e-17
2255	8.6650840689266436e-17
2256	8.6650840689266436e-17
2257	8.6650840689266436e-17
2258	8.6650840689266436e-17
2259	8.6650840689266436e-17
2260	8.6650840689266436e-17
2261	8.6650840689266436e-17
2262	8.6650840689266436e-17
2263	8.6650840689266436e-17
2264	8.6650840689266436e-17
2265	8.6650840689266436e-17
2266	8.6650840689266436e-17
2267	8.6650840689266436e-17
2268	8.6650840689266436e-17
2269	8.6650840689266436e-17
2270	8.6650840689266436e-17
2271	8.6650840689266436e-17
2272	8.6650840689266436e-17
2273	8.6650840689266436e-17
2274	8.6650840689266436e-17
2275	8.6650840689266436e-17
2276	8.6650840689266436e-17
2277	8.6650840689266436e-17
2278	8.6650840689266436e-17
2279	8.6650840689266436e-17
2280	8.6650840689266436e-17
2281	8.6650840689266436e-17
2282	8.6650840689266436e-17
2283	8.6650840689266436e-17
2284	8.6650840689266436e-17
2285	8.6650840689266436e-17
2286	8.6650840689266436e-17
2287	8.6650840689266436e-17
2288	8.6650840689266436e-17
2289	8.6650840689266436e-17
2290	8.6650840689266436e-17
2291	8.6650840689266436e-17
2292	8.6650840689266436e-17
2293	8.6650840689266436e-17
2294	8.6650840689266436e-17
2295	8.6650840689266436e-17
2296	8.6650840689266436e-17
2297	8.6650840689266436e-17
2298	8.6650840689266436e-17
2299	8.6650840689266436e-17
2300	8.6650840689266436e-17
2301	8.6650840689266436e-17
2302	8.6650840689266436e-17
2303	8.6650840689266436e-17
2304	8.6650840689266436e-17
2305	8.6650840689266436e-17
2306	8.6650840689266436e-17
2307	8.6650840689266436e-17
2308	8.6650840689266436e-17
2309	8.6650840689266436e-17
2310	8.6650840689266436e-17
2311	8.6650840689266436e-17
2312	8.6650840689266436e-17
2313	8.6650840689266436e-17
2314	8.6650840689266436e-17
2315	8.6650840689266436e-17
2316	8.6650840689266436e-17
2317	8.6650840689266436e-17
2318	8.6650840689266436e-17
2319	8.6650840689266436e-17
2320	8.6650840689266436e-17
2321	8.6650840689266436e-17
2322	8.6650840689266436e-17
2323	8.6650840689266436e-17
2324	8.6650840689266436e-17
2325	8.6650840689266436e-17
2326	8.6650840689266436e-17
2327	8.6650840689266436e-17
2328	8.6650840689266436e-17
2329	8.6650840689266436e-17
2330	8.6650840689266436e-17
2331	8.6650840689266436e-17
2332	8.6650840689266436e-17
2333	8.6650840689266436e-17
2334	8.6650840689266436e-17
2335	8.6650840689266436e-17
2336	8.6650840689266436e-17
2337	8.6650840689266436e-17
2338	8.6650840689266436e-17
2339	8.6650840689266436e-17
2340	8.6650840689266436e-17
2341	8.6650840689266436e-17
2342	8.6650840689266436e-17
2343	8.6650840689266436e-17
2344	8.6650840689266436e-17
2345	8.6650840689266436e-17
2346	8.6650840689266436e-17
2347	8.6650840689266436e-17
2348	8.6650840689266436e-17
2349	8.6650840689266436e-17
2350	8.6650840689266436e-17
2351	8.6650840689266436e-17
2352	8.6650840689266436e-17
2353	8.6650840689266436e-17
2354	8.6650840689266436e-17
2355	8.6650840689266436e-17
2356	8.6650840689266436e-17
2357	8.6650840689266436e-17
2358	8.6650840689266436e-17
2359	8.6650840689266436e-17
2360	8.6650840689266436e-17
2361	8.6650840689266436e-17
2362	8.6650840689266436e-17
2363	8.6650840689266436e-17
2364	8.6650840689266436e-17
2365	8.6650840689266436e-17
2366	8.6650840689266436e-17
2367	8.6650840689266436e-17
2368	8.6650840689266436e-17
2369	8.6650840689266436e-17
2370	8.6650840689266436e-17
2371	8.6650840689266436e-17
2372	8.6650840689266436e-17
2373	8.6650840689266436e-17
2374	8.6650840689266436e-17
2375	8.6650840689266436e-17
2376	8.6650840689266436e-17
2377	8.6650840689266436e-17
2378	8.6650840689266436e-17
2379	8.6650840689266436e-17
2380	8.6650840689266436e-17
2381	8.6650840689266436e-17
2382	8.6650840689266436e-17
2383	8.6650840689266436e-17
2384	8.6650840689266436e-17
2385	8.6650840689266436e-17
2386	8.6650840689266436e-17
2387	8.6650840689266436e-17
2388	8.6650840689266436e-17
2389	8.6650840689266436e-17
2390	8.6650840689266436e-17
2391	8.6650840689266436e-17
2392	8.6650840689266436e-17
2393	8.6650840689266436e-17
2394	8.6650840689266436e-17
2395	8.6650840689266436e-17
2396	8.6650840689266436e-17
2397	8.6650840689266436e-17
2398	8.6650840689266436e-17
2399	8.6650840689266436e-17
2400	8.6650840689266436e-17
2401	8.6650840689266436e-17
2402	8.6650840689266436e-17
2403	8.6650840689266436e-17
2404	8.6650840689266436e-17
2405	8.6650840689266436e-17
2406	8.6650840689266436e-17
2407	8.6650840689266436e-17
2408	8.6650840689266436e-17
2409	8.6650840689266436e-17
2410	8.6650840689266436e-17
2411	8.6650840689266436e-17
2412	8.6650840689266436e-17
2413	8.6650840689266436e-17
2414	8.6650840689266436e-17
2415	8.6650840689266436e-17
2416	8.6650840689266436e-17
2417	8.6650840689266436e-17
2418	8.6650840689266436e-17
2419	8.6650840689266436e-17
2420	8.6650840689266436e-17
2421	8.6650840689266436e-17
2422	8.6650840689266436e-17
2423	8.6650840689266436e-17
2424	8.6650840689266436e-17
2425	8.6650840689266436e-17
2426	8.6650840689266436e-17
2427	8.6650840689266436e-17
2428	8.6650840689266436e-17
2429	8.6650840689266436e-17
2430	8.6650840689266436e-17
2431	8.6650840689266436e-17
2432	8.6650840689266436e-17
2433	8.6650840689266436e-17
2434	8.6650840689266436e-17
2435	8.6650840689266436e-17
2436	8.6650840689266436e-17
2437	8.6650840689266436e-17
2438	8.6650840689266436e-17
2439	8.6650840689266436e-17
2440	8.6650840689266436e-17
2441	8.6650840689266436e-17
2442	8.6650840689266436e-17
2443	8.6650840689266436e-17
2444	8.6650840689266436e-17
2445	8.6650840689266436e-17
2446	8.6650840689266436e-17
2447	8.6650840689266436e-17
2448	8.6650840689266436e-17
2449	8.6650840689266436e-17
2450	8.6650840689266436e-17
2451	8.6650840689266436e-17
2452	8.6650840689266436e-17
2453	8.6650840689266436e-17
2454	8.6650840689266436e-17
2455	8.6650840689266436e-17
2456	8.6650840689266436e-17
2457	8.6650840689266436e-17
2458	8.6650840689266436e-17
2459	8.6650840689266436e-17
2460	8.6650840689266436e-17
2461	8.6650840689266436e-17
2462	8.6650840689266436e-17
2463	8.6650840689266436e-17
2464	8.6650840689266436e-17
2465	8.6650840689266436e-17
2466	8.6650840689266436e-17
2467	8.6650840689266436e-17
2468	8.6650840689266436e-17
2469	8.6650840689266436e-17
2470	8.6650840689266436e-17
2471	8.6650840689266436e-17
2472	8.6650840689266436e-17
2473	8.6650840689266436e-17
2474	8.6650840689266436e-17
2475	8.6650840689266436e-17
2476	8.6650840689266436e-17
2477	8.6650840689266436e-17
2478	8.6650840689266436e-17
2479	8.6650840689266436e-17
2480	8.6650840689266436e-17
2481	8.6650840689266436e-17
2482	8.6650840689266436e-17
2483	8.6650840689266436e-17
2484	8.6650840689266436e-17
2485	8.6650840689266436e-17
2486	8.6650840689266436e-17
2487	8.6650840689266436e-17
2488	8.6650840689266436e-17
2489	8.6650840689266436e-17
2490	8.6650840689266436e-17
2491	8.6650840689266436e-17
2492	8.6650840689266436e-17
2493	8.6650840689266436e-17
2494	8.6650840689266436e-17
2495	8.6650840689266436e-17
2496	8.6650840689266436e-17
2497	8.6650840689266436e-17
2498	8.6650840689266436e-17
2499	8.6650840689266436e-17
2500	8.6650840689266436e-17
2501	8.6650840689266436e-17
2502	8.6650840689266436e-17
2503	8.6650840689266436e-17
2504	8.6650840689266436e-17
2505	8.6650840689266436e-17
2506	8.6650840689266436e-17
2507	8.6650840689266436e-17
2508	8.6650840689266436e-17
2509	8.6650840689266436e-17
2510	8.6650840689266436e-17
2511	8.6650840689266436e-17
2512	8.6650840689266436e-17
2513	8.6650840689266436e-17
2514	8.6650840689266436e-17
2515	8.6650840689266436e-17
2516	8.6650840689266436e-17
2517	8.6650840689266436e-17
2518	8.6650840689266436e-17
2519	8.6650840689266436e-17
2520	8.6650840689266436e-17
2521	8.6650840689266436e-17
2522	8.6650840689266436e-17
2523	8.6650840689266436e-17
2524	8.6650840689266436e-17
2525	8.6650840689266436e-17
2526	8.6650840689266436e-17
2527	8.6650840689266436e-17
2528	8.6650840689266436e-17
2529	8.6650840689266436e-17
2530	8.6650840689266436e-17
2531	8.6650840689266436e-17
2532	8.6650840689266436e-17
2533	8.6650840689266436e-17
2534	8.6650840689266436e-17
2535	8.6650840689266436e-17
2536	8.6650840689266436e-17
2537	8.6650840689266436e-17
2538	8.6650840689266436e-17
2539	8.6650840689266436e-17
2540	8.6650840689266436e-17
2541	8.6650840689266436e-17
2542	8.6650840689266436e-17
2543	8.6650840689266436e-17
2544	8.6650840689266436e-17
2545	8.6650840689266436e-17
2546	8.6650840689266436e-17
2547	8.6650840689266436e-17
2548	8.6650840689266436e-17
2549	8.6650840689266436e-17
2550	8.6650840689266436e-17
2551	8.6650840689266436e-17
2552	8.6650840689266436e-17
2553	8.6650840689266436e-17
2554	8.6650840689266436e-17
2555	8.6650840689266436e-17
2556	8.6650840689266436e-17
2557	8.6650840689266436e-17
2558	8.6650840689266436e-17
2559	8.6650840689266436e-17
2560	8.6650840689266436e-17
2561	8.6650840689266436e-17
2562	8.6650840689266436e-17
2563	8.6650840689266436e-17
2564	8.6650840689266436e-17
2565	8.6650840689266436e-17
2566	8.6650840689266436e-17
2567	8.6650840689266436e-17
2568	8.6650840689266436e-17
2569	8.6650840689266436e-17
2570	8.6650840689266436e-17
2571	8.6650840689266436e-17
2572	8.6650840689266436e-17
2573	8.6650840689266436e-17
2574	8.6650840689266436e-17
2575	8.6650840689266436e-17
2576	8.6650840689266436e-17
2577	8.6650840689266436e-17
2578	8.6650840689266436e-17
2579	8.6650840689266436e-17
2580	8.6650840689266436e-17
2581	8.6650840689266436e-17
2582	8.6650840689266436e-17
2583	8.6650840689266436e-17
2584	8.6650840689266436e-17
2585	8.6650840689266436e-17
2586	8.6650840689266436e-17
2587	8.6650840689266436e-17
2588	8.6650840689266436e-17
2589	8.6650840689266436e-17
2590	8.6650840689266436e-17
2591	8.6650840689266436e-17
2592	8.6650840689266436e-17
2593	8.6650840689266436e-17
2594	8.6650840689266436e-17
2595	8.6650840689266436e-17
2596	8.6650840689266436e-17
2597	8.6650840689266436e-17
2598	8.6650840689266436e-17
2599	8.6650840689266436e-17
2600	8.6650840689266436e-17
2601	8.6650840689266436e-17
2602	8.6650840689266436e-17
2603	8.6650840689266436e-17
2604	8.6650840689266436e-17
2605	8.6650840689266436e-17
2606	8.6650840689266436e-17
2607	8.6650840689266436e-17
2608	8.6650840689266436e-17
2609	8.6650840689266436e-17
2610	8.6650840689266436e-17
2611	8.6650840689266436e-17
2612	8.6650840689266436e-17
2613	8.6650840689266436e-17
2614	8.6650840689266436e-17
2615	8.6650840689266436e-17
2616	8.6650840689266436e-17
2617	8.6650840689266436e-17
2618	8.6650840689266436e-17
2619	8.6650840689266436e-17
2620	8.6650840689266436e-17
2621	8.6650840689266436e-17
2622	8.6650840689266436e-17
2623	8.6650840689266436e-17
2624	8.6650840689266436e-17
2625	8.6650840689266436e-17
2626	8.6650840689266436e-17
2627	8.6650840689266436e-17
2628	8.6650840689266436e-17
2629	8.6650840689266436e-17
2630	8.6650840689266436e-17
2631	8.6650840689266436e-17
2632	8.6650840689266436e-17
2633	8.6650840689266436e-17
2634	8.6650840689266436e-17
2635	8.6650840689266436e-17
2636	8.6650840689266436e-17
2637	8.6650840689266436e-17
2638	8.6650840689266436e-17
2639	8.6650840689266436e-17
2640	8.6650840689266436e-17
2641	8.6650840689266436e-17
2642	8.6650840689266436e-17
2643	8.6650840689266436e-17
2644	8.6650840689266436e-17
2645	8.6650840689266436e-17
2646	8.6650840689266436e-17
2647	8.6650840689266436e-17
2648	8.6650840689266436e-17
2649	8.6650840689266436e-17
2650	8.6650840689266436e-17
2651	8.6650840689266436e-17
2652	8.6650840689266436e-17
2653	8.6650840689266436e-17
2654	8.6650840689266436e-17
2655	8.6650840689266436e-17
2656	8.6650840689266436e-17
2657	8.6650840689266436e-17
2658	8.6650840689266436e-17
2659	8.6650840689266436e-17
2660	8.6650840689266436e-17
2661	8.6650840689266436e-17
2662	8.6650840689266436e-17
2663	8.6650840689266436e-17
2664	8.6650840689266436e-17
2665	8.6650840689266436e-17
2666	8.6650840689266436e-17
2667	8.6650840689266436e-17
2668	8.6650840689266436e-17
2669	8.6650840689266436e-17
2670	8.6650840689266436e-17
2671	8.6650840689266436e-17
2672	8.6650840689266436e-17
2673	8.6650840689266436e-17
2674	8.6650840689266436e-17
2675	8.6650840689266436e-17
2676	8.6650840689266436e-17
2677	8.6650840689266436e-17
2678	8.6650840689266436e-17
2679	8.6650840689266436e-17
2680	8.6650840689266436e-17
2681	8.6650840689266436e-17
2682	8.6650840689266436e-17
2683	8.6650840689266436e-17
2684	8.6650840689266436e-17
2685	8.6650840689266436e-17
2686	8.6650840689266436e-17
2687	8.6650840689266436e-17
2688	8.6650840689266436e-17
2689	8.6650840689266436e-17
2690	8.6650840689266436e-17
2691	8.6650840689266436e-17
2692	8.6650840689266436e-17
2693	8.6650840689266436e-17
2694	8.6650840689266436e-17
2695	8.6650840689266436e-17
2696	8.6650840689266436e-17
2697	8.6650840689266436e-17
2698	8.6650840689266436e-17
2699	8.6650840689266436e-17
2700	8.6650840689266436e-17
2701	8.6650840689266436e-17
2702	8.6650840689266436e-17
2703	8.6650840689266436e-17
2704	8.6650840689266436e-17
2705	8.6650840689266436e-17
2706	8.6650840689266436e-17
2707	8.6650840689266436e-17
2708	8.6650840689266436e-17
2709	8.6650840689266436e-17
2710	8.6650840689266436e-17
2711	8.6650840689266436e-17
2712	8.6650840689266436e-17
2713	8.6650840689266436e-17
2714	8.6650840689266436e-17
2715	8.6650840689266436e-17
2716	8.6650840689266436e-17
2717	8.6650840689266436e-17
2718	8.6650840689266436e-17
2719	8.6650840689266436e-17
2720	8.6650840689266436e-17
2721	8.6650840689266436e-17
2722	8.6650840689266436e-17
2723	8.6650840689266436e-17
2724	8.6650840689266436e-17
2725	8.6650840689266436e-17
2726	8.6650840689266436e-17
2727	8.6650840689266436e-17
2728	8.6650840689266436e-17
2729	8.6650840689266436e-17
2730	8.6650840689266436e-17
2731	8.6650840689266436e-17
2732	8.6650840689266436e-17
2733	8.6650840689266436e-17
2734	8.6650840689266436e-17
2735	8.6650840689266436e-17
2736	8.6650840689266436e-17
2737	8.6650840689266436e-17
2738	8.6650840689266436e-17
2739	8.6650840689266436e-17
2740	8.6650840689266436e-17
2741	8.6650840689266436e-17
2742	8.6650840689266436e-17
2743	8.6650840689266436e-17
2744	8.6650840689266436e-17
2745	8.6650840689266436e-17
2746	8.6650840689266436e-17
2747	8.6650840689266436e-17
2748	8.6650840689266436e-17
2749	8.6650840689266436e-17
2750	8.6650840689266436e-17
2751	8.6650840689266436e-17
2752	8.6650840689266436e-17
2753	8.6650840689266436e-17
2754	8.6650840689266436e-17
2755	8.6650840689266436e-17
2756	8.6650840689266436e-17
2757	8.6650840689266436e-17
2758	8.6650840689266436e-17
2759	8.6650840689266436e-17
2760	8.6650840689266436e-17
2761	8.6650840689266436e-17
2762	8.6650840689266436e-17
2763	8.6650840689266436e-17
2764	8.6650840689266436e-17
2765	8.6650840689266436e-17
2766	8.6650840689266436e-17
2767	8.6650840689266436e-17
2768	8.6650840689266436e-17
2769	8.6650840689266436e-17
2770	8.6650840689266436e-17
2771	8.6650840689266436e-17
2772	8.6650840689266436e-17
2773	8.6650840689266436e-17
2774	8.6650840689266436e-17
2775	8.6650840689266436e-17
2776	8.6650840689266436e-17
2777	8.6650840689266436e-17
2778	8.6650840689266436e-17
2779	8.6650840689266436e-17
2780	8.6650840689266436e-17
2781	8.6650840689266436e-17
2782	8.6650840689266436e-17
2783	8.6650840689266436e-17
2784	8.6650840689266436e-17
2785	8.6650840689266436e-17
2786	8.6650840689266436e-17
2787	8.6650840689266436e-17
2788	8.6650840689266436e-17
2789	8.6650840689266436e-17
2790	8.6650840689266436e-17
2791	8.6650840689266436e-17
2792	8.6650840689266436e-17
2793	8.6650840689266436e-17
2794	8.6650840689266436e-17
2795	8.6650840689266436e-17
2796	8.6650840689266436e-17
2797	8.6650840689266436e-17
2798	8.6650840689266436e-17
2799	8.6650840689266436e-17
2800	8.6650840689266436e-17
2801	8.6650840689266436e-17
2802	8.6650840689266436e-17
2803	8.6650840689266436e-17
2804	8.6650840689266436e-17
2805	8.6650840689266436e-17
2806	8.6650840689266436e-17
2807	8.6650840689266436e-17
2808	8.6650840689266436e-17
2809	8.6650840689266436e-17
2810	8.6650840689266436e-17
2811	8.6650840689266436e-17
2812	8.6650840689266436e-17
2813	8.6650840689266436e-17
2814	8.6650840689266436e-17
2815	8.6650840689266436e-17
2816	8.6650840689266436e-17
2817	8.6650840689266436e-17
2818	8.6650840689266436e-17
2819	8.6650840689266436e-17
2820	8.6650840689266436e-17
2821	8.6650840689266436e-17
2822	8.6650840689266436e-17
2823	8.6650840689266436e-17
2824	8.6650840689266436e-17
2825	8.6650840689266436e-17
2826	8.6650840689266436e-17
2827	8.6650840689266436e-17
2828	8.6650840689266436e-17
2829	8.6650840689266436e-17
2830	8.6650840689266436e-17
2831	8.6650840689266436e-17
2832	8.6650840689266436e-17
2833	8.6650840689266436e-17
2834	8.6650840689266436e-17
2835	8.6650840689266436e-17
2836	8.6650840689266436e-17
2837	8.6650840689266436e-17
2838	8.6650840689266436e-17
2839	8.6650840689266436e-17
2840	8.6650840689266436e-17
2841	8.6650840689266436e-17
2842	8.6650840689266436e-17
2843	8.6650840689266436e-17
2844	8.6650840689266436e-17
2845	8.6650840689266436e-17
2846	8.6650840689266436e-17
2847	8.6650840689266436e-17
2848	8.6650840689266436e-17
2849	8.6650840689266436e-17
2850	8.6650840689266436e-17
2851	8.6650840689266436e-17
2852	8.6650840689266436e-17
2853	8.6650840689266436e-17
2854	8.6650840689266436e-17
2855	8.6650840689266436e-17
2856	8.6650840689266436e-17
2857	8.6650840689266436e-17
2858	8.6650840689266436e-17
2859	8.6650840689266436e-17
2860	8.6650840689266436e-17
2861	8.6650840689266436e-17
2862	8.6650840689266436e-17
2863	8.6650840689266436e-17
2864	8.6650840689266436e-17
2865	8.6650840689266436e-17
2866	8.6650840689266436e-17
2867	8.6650840689266436e-17
2868	8.6650840689266436e-17
2869	8.6650840689266436e-17
2870	8.6650840689266436e-17
2871	8.6650840689266436e-17
2872	8.6650840689266436e-17
2873	8.6650840689266436e-17
2874	8.6650840689266436e-17
2875	8.6650840689266436e-17
2876	8.6650840689266436e-17
2877	8.6650840689266436e-17
2878	8.6650840689266436e-17
2879	8.6650840689266436e-17
2880	8.6650840689266436e-17
2881	8.6650840689266436e-17
2882	8.6650840689266436e-17
2883	8.6650840689266436e-17
2884	8.6650840689266436e-17
2885	8.6650840689266436e-17
2886	8.6650840689266436e-17
2887	8.6650840689266436e-17
2888	8.6650840689266436e-17
2889	8.6650840689266436e-17
2890	8.6650840689266436e-17
2891	8.6650840689266436e-17
2892	8.6650840689266436e-17
2893	8.6650840689266436e-17
2894	8.6650840689266436e-17
2895	8.6650840689266436e-17
2896	8.6650840689266436e-17
2897	8.6650840689266436e-17
2898	8.6650840689266436e-17
2899	8.6650840689266436e-17
2900	8.6650840689266436e-17
2901	8.6650840689266436e-17
2902	8.6650840689266436e-17
2903	8.6650840689266436e-17
2904	8.6650840689266436e-17
2905	8.6650840689266436e-17
2906	8.6650840689266436e-17
2907	8.6650840689266436e-17
2908	8.6650840689266436e-17
2909	8.6650840689266436e-17
2910	8.6650840689266436e-17
2911	8.6650840689266436e-17
2912	8.6650840689266436e-17
2913	8.6650840689266436e-17
2914	8.6650840689266436e-17
2915	8.6650840689266436e-17
2916	8.6650840689266436e-17
2917	8.6650840689266436e-17
2918	8.6650840689266436e-17
2919	8.6650840689266436e-17
2920	8.6650840689266436e-17
2921	8.6650840689266436e-17
2922	8.6650840689266436e-17
2923	8.6650840689266436e-17
2924	8.6650840689266436e-17
2925	8.6650840689266436e-17
2926	8.6650840689266436e-17
2927	8.6650840689266436e-17
2928	8.6650840689266436e-17
2929	8.6650840689266436e-17
2930	8.6650840689266436e-17
2931	8.6650840689266436e-17
2932	8.6650840689266436e-17
2933	8.6650840689266436e-17
2934	8.6650840689266436e-17
2935	8.6650840689266436e-17
2936	8.6650840689266436e-17
2937	8.6650840689266436e-17
2938	8.6650840689266436e-17
2939	8.6650840689266436e-17
2940	8.6650840689266436e-17
2941	8.6650840689266436e-17
2942	8.6650840689266436e-17
2943	8.6650840689266436e-17
2944	8.6650840689266436e-17
2945	8.6650840689266436e-17
2946	8.6650840689266436e-17
2947	8.6650840689266436e-17
2948	8.6650840689266436e-17
2949	8.6650840689266436e-17
2950	8.6650840689266436e-17
2951	8.6650840689266436e-17
2952	8.6650840689266436e-17
2953	8.6650840689266436e-17
2954	8.6650840689266436e-17
2955	8.6650840689266436e-17
2956	8.6650840689266436e-17
2957	8.6650840689266436e-17
2958	8.6650840689266436e-17
2959	8.6650840689266436e-17
2960	8.6650840689266436e-17
2961	8.6650840689266436e-17
2962	8.6650840689266436e-17
2963	8.6650840689266436e-17
2964	8.6650840689266436e-17
2965	8.6650840689266436e-17
2966	8.6650840689266436e-17
2967	8.6650840689266436e-17
2968	8.6650840689266436e-17
2969	8.6650840689266436e-17
2970	8.6650840689266436e-17
2971	8.6650840689266436e-17
2972	8.6650840689266436e-17
2973	8.6650840689266436e-17
2974	8.6650840689266436e-17
2975	8.6650840689266436e-17
2976	8.6650840689266436e-17
2977	8.6650840689266436e-17
2978	8.6650840689266436e-17
2979	8.6650840689266436e-17
2980	8.6650840689266436e-17
2981	8.6650840689266436e-17
2982	8.6650840689266436e-17
2983	8.6650840689266436e-17
2984	8.6650840689266436e-17
2985	8.6650840689266436e-17
2986	8.6650840689266436e-17
2987	8.6650840689266436e-17
2988	8.6650840689266436e-17
2989	8.6650840689266436e-17
2990	8.6650840689266436e-17
2991	8.6650840689266436e-17
2992	8.6650840689266436e-17
2993	8.6650840689266436e-17
2994	8.6650840689266436e-17
2995	8.6650840689266436e-17
2996	8.6650840689266436e-17
2997	8.6650840689266436e-17
2998	8.6650840689266436e-17
2999	8.6650840689266436e-17
3000	8.6650840689266436e-17
3001	8.6650840689266436e-17
3002	8.6650840689266436e-17
3003	8.6650840689266436e-17
3004	8.6650840689266436e-17
3005	8.6650840689266436e-17
3006	8.6650840689266436e-17
3007	8.6650840689266436e-17
3008	8.6650840689266436e-17
3009	8.6650840689266436e-17
3010	8.6650840689266436e-17
3011	8.6650840689266436e-17
3012	8.6650840689266436e-17
3013	8.6650840689266436e-17
3014	8.6650840689266436e-17
3015	8.6650840689266436e-17
3016	8.6650840689266436e-17
3017	8.6650840689266436e-17
3018	8.6650840689266436e-17
3019	8.6650840689266436e-17
3020	8.6650840689266436e-17
3021	8.6650840689266436e-17
3022	8.6650840689266436e-17
3023	8.6650840689266436e-17
3024	8.6650840689266436e-17
3025	8.6650840689266436e-17
3026	8.6650840689266436e-17
3027	8.6650840689266436e-17
3028	8.6650840689266436e-17
3029	8.6650840689266436e-17
3030	8.6650840689266436e-17
3031	8.6650840689266436e-17
3032	8.6650840689266436e-17
3033	8.6650840689266436e-17
3034	8.6650840689266436e-17
3035	8.6650840689266436e-17
3036	8.6650840689266436e-17
3037	8.6650840689266436e-17
3038	8.6650840689266436e-17
3039	8.6650840689266436e-17
3040	8.6650840689266436e-17
3041	8.6650840689266436e-17
3042	8.6650840689266436e-17
3043	8.6650840689266436e-17
3044	8.6650840689266436e-17
3045	8.6650840689266436e-17
3046	8.6650840689266436e-17
3047	8.6650840689266436e-17
3048	8.6650840689266436e-17
3049	8.6650840689266436e-17
3050	8.6650840689266436e-17
3051	8.6650840689266436e-17
3052	8.6650840689266436e-17
3053	8.6650840689266436e-17
3054	8.6650840689266436e-17
3055	8.6650840689266436e-17
3056	8.6650840689266436e-17
3057	8.6650840689266436e-17
3058	8.6650840689266436e-17
3059	8.6650840689266436e-17
3060	8.6650840689266436e-17
3061	8.6650840689266436e-17
3062	8.6650840689266436e-17
3063	8.6650840689266436e-17
3064	8.6650840689266436e-17
3065	8.6650840689266436e-17
3066	8.6650840689266436e-17
3067	8.6650840689266436e-17
3068	8.6650840689266436e-17
3069	8.6650840689266436e-17
3070	8.6650840689266436e-17
3071	8.6650840689266436e-17
3072	8.6650840689266436e-17
3073	8.6650840689266436e-17
3074	8.6650840689266436e-17
3075	8.6650840689266436e-17
3076	8.6650840689266436e-17
3077	8.6650840689266436e-17
3078	8.6650840689266436e-17
3079	8.6650840689266436e-17
3080	8.6650840689266436e-17
3081	8.6650840689266436e-17
3082	8.6650840689266436e-17
3083	8.6650840689266436e-17
3084	8.6650840689266436e-17
3085	8.6650840689266436e-17
3086	8.6650840689266436e-17
3087	8.6650840689266436e-17
3088	8.6650840689266436e-17
3089	8.6650840689266436e-17
3090	8.6650840689266436e-17
3091	8.6650840689266436e-17
3092	8.6650840689266436e-17
3093	8.6650840689266436e-17
3094	8.6650840689266436e-17
3095	8.6650840689266436e-17
3096	8.6650840689266436e-17
3097	8.6650840689266436e-17
3098	8.6650840689266436e-17
3099	8.6650840689266436e-17
3100	8.6650840689266436e-17
3101	8.6650840689266436e-17
3102	8.6650840689266436e-17
3103	8.6650840689266436e-17
3104	8.6650840689266436e-17
3105	8.6650840689266436e-17
3106	8.6650840689266436e-17
3107	8.6650840689266436e-17
3108	8.6650840689266436e-17
3109	8.6650840689266436e-17
3110	8.6650840689266436e-17
3111	8.6650840689266436e-17
3112	8.6650840689266436e-17
3113	8.6650840689266436e-17
3114	8.6650840689266436e-17
3115	8.6650840689266436e-17
3116	8.6650840689266436e-17
3117	8.6650840689266436e-17
3118	8.6650840689266436e-17
3119	8.6650840689266436e-17
3120	8.6650840689266436e-17
3121	8.6650840689266436e-17
3122	8.6650840689266436e-17
3123	8.6650840689266436e-17
3124	8.6650840689266436e-17
3125	8.6650840689266436e-17
3126	8.6650840689266436e-17
3127	8.6650840689266436e-17
3128	8.6650840689266436e-17
3129	8.6650840689266436e-17
3130	8.6650840689266436e-17
3131	8.6650840689266436e-17
3132	8.6650840689266436e-17
3133	8.6650840689266436e-17
3134	8.6650840689266436e-17
3135	8.6650840689266436e-17
3136	8.6650840689266436e-17
3137	8.6650840689266436e-17
3138	8.6650840689266436e-17
3139	8.6650840689266436e-17
3140	8.6650840689266436e-17
3141	8.6650840689266436e-17
3142	8.6650840689266436e-17
3143	8.6650840689266436e-17
3144	8.6650840689266436e-17
3145	8.6650840689266436e-17
3146	8.6650840689266436e-17
3147	8.6650840689266436e-17
3148	8.6650840689266436e-17
3149	8.6650840689266436e-17
3150	8.6650840689266436e-17
3151	8.6650840689266436e-17
3152	8.6650840689266436e-17
3153	8.6650840689266436e-17
3154	8.6650840689266436e-17
3155	8.6650840689266436e-17
3156	8.6650840689266436e-17
3157	8.6650840689266436e-17
3158	8.6650840689266436e-17
3159	8.6650840689266436e-17
3160	8.6650840689266436e-17
3161	8.6650840689266436e-17
3162	8.6650840689266436e-17
3163	8.6650840689266436e-17
3164	8.6650840689266436e-17
3165	8.6650840689266436e-17
3166	8.6650840689266436e-17
3167	8.6650840689266436e-17
3168	8.6650840689266436e-17
3169	8.6650840689266436e-17
3170	8.6650840689266436e-17
3171	8.6650840689266436e-17
3172	8.6650840689266436e-17
3173	8.6650840689266436e-17
3174	8.6650840689266436e-17
3175	8.6650840689266436e-17
3176	8.6650840689266436e-17
3177	8.6650840689266436e-17
3178	8.6650840689266436e-17
3179	8.6650840689266436e-17
3180	8.6650840689266436e-17
3181	8.6650840689266436e-17
3182	8.6650840689266436e-17
3183	8.6650840689266436e-17
3184	8.6650840689266436e-17
3185	8.6650840689266436e-17
3186	8.6650840689266436e-17
3187	8.6650840689266436e-17
3188	8.6650840689266436e-17
3189	8.6650840689266436e-17
3190	8.6650840689266436e-17
3191	8.6650840689266436e-17
3192	8.6650840689266436e-17
3193	8.6650840689266436e-17
3194	8.6650840689266436e-17
3195	8.6650840689266436e-17
3196	8.6650840689266436e-17
3197	8.6650840689266436e-17
3198	8.6650840689266436e-17
3199	8.6650840689266436e-17
3200	8.6650840689266436e-17
3201	8.6650840689266436e-17
3202	8.6650840689266436e-17
3203	8.6650840689266436e-17
3204	8.6650840689266436e-17
3205	8.6650840689266436e-17
3206	8.6650840689266436e-17
3207	8.6650840689266436e-17
3208	8.6650840689266436e-17
3209	8.6650840689266436e-17
3210	8.6650840689266436e-17
3211	8.6650840689266436e-17
3212	8.6650840689266436e-17
3213	8.6650840689266436e-17
3214	8.6650840689266436e-17
3215	8.6650840689266436e-17
3216	8.6650840689266436e-17
3217	8.6650840689266436e-17
3218	8.6650840689266436e-17
3219	8.6650840689266436e-17
3220	8.6650840689266436e-17
3221	8.6650840689266436e-17
3222	8.6650840689266436e-17
3223	8.6650840689266436e-17
3224	8.6650840689266436e-17
3225	8.6650840689266436e-17
3226	8.6650840689266436e-17
3227	8.6650840689266436e-17
3228	8.6650840689266436e-17
3229	8.6650840689266436e-17
3230	8.6650840689266436e-17
3231	8.6650840689266436e-17
3232	8.6650840689266436e-17
3233	8.6650840689266436e-17
3234	8.6650840689266436e-17
3235	8.6650840689266436e-17
3236	8.6650840689266436e-17
3237	8.6650840689266436e-17
3238	8.6650840689266436e-17
3239	8.6650840689266436e-17
3240	8.6650840689266436e-17
3241	8.6650840689266436e-17
3242	8.6650840689266436e-17
3243	8.6650840689266436e-17
3244	8.6650840689266436e-17
3245	8.6650840689266436e-17
3246	8.6650840689266436e-17
3247	8.6650840689266436e-17
3248	8.6650840689266436e-17
3249	8.6650840689266436e-17
3250	8.6650840689266436e-17
3251	8.6650840689266436e-17
3252	8.6650840689266436e-17
3253	8.6650840689266436e-17
3254	8.6650840689266436e-17
3255	8.6650840689266436e-17
3256	8.6650840689266436e-17
3257	8.6650840689266436e-17
3258	8.6650840689266436e-17
3259	8.6650840689266436e-17
3260	8.6650840689266436e-17
3261	8.6650840689266436e-17
3262	8.6650840689266436e-17
3263	8.6650840689266436e-17
3264	8.6650840689266436e-17
3265	8.6650840689266436e-17
3266	8.6650840689266436e-17
3267	8.6650840689266436e-17
3268	8.6650840689266436e-17
3269	8.6650840689266436e-17
3270	8.6650840689266436e-17
3271	8.6650840689266436e-17
3272	8.6650840689266436e-17
3273	8.6650840689266436e-17
3274	8.6650840689266436e-17
3275	8.6650840689266436e-17
3276	8.6650840689266436e-17
3277	8.6650840689266436e-17
3278	8.6650840689266436e-17
3279	8.6650840689266436e-17
3280	8.6650840689266436e-17
3281	8.6650840689266436e-17
3282	8.6650840689266436e-17
3283	8.6650840689266436e-17
3284	8.6650840689266436e-17
3285	8.6650840689266436e-17
3286	8.6650840689266436e-17
3287	8.6650840689266436e-17
3288	8.6650840689266436e-17
3289	8.6650840689266436e-17
3290	8.6650840689266436e-17
3291	8.6650840689266436e-17
3292	8.6650840689266436e-17
3293	8.6650840689266436e-17
3294	8.6650840689266436e-17
3295	8.6650840689266436e-17
3296	8.6650840689266436e-17
3297	8.6650840689266436e-17
3298	8.6650840689266436e-17
3299	8.6650840689266436e-17
3300	8.6650840689266436e-17
3301	8.6650840689266436e-17
3302	8.6650840689266436e-17
3303	8.6650840689266436e-17
3304	8.6650840689266436e-17
3305	8.6650840689266436e-17
3306	8.6650840689266436e-17
3307	8.6650840689266436e-17
3308	8.6650840689266436e-17
3309	8.6650840689266436e-17
3310	8.6650840689266436e-17
3311	8.6650840689266436e-17
3312	8.6650840689266436e-17
3313	8.6650840689266436e-17
3314	8.6650840689266436e-17
3315	8.6650840689266436e-17
3316	8.6650840689266436e-17
3317	8.6650840689266436e-17
3318	8.6650840689266436e-17
3319	8.6650840689266436e-17
3320	8.6650840689266436e-17
3321	8.6650840689266436e-17
3322	8.6650840689266436e-17
3323	8.6650840689266436e-17
3324	8.6650840689266436e-17
3325	8.6650840689266436e-17
3326	8.6650840689266436e-17
3327	8.6650840689266436e-17
3328	8.6650840689266436e-17
3329	8.6650840689266436e-17
3330	8.6650840689266436e-17
3331	8.6650840689266436e-17
3332	8.6650840689266436e-17
3333	8.6650840689266436e-17
3334	8.6650840689266436e-17
3335	8.6650840689266436e-17
3336	8.6650840689266436e-17
3337	8.6650840689266436e-17
3338	8.6650840689266436e-17
3339	8.6650840689266436e-17
3340	8.6650840689266436e-17
3341	8.6650840689266436e-17
3342	8.6650840689266436e-17
3343	8.6650840689266436e-17
3344	8.6650840689266436e-17
3345	8.6650840689266436e-17
3346	8.6650840689266436e-17
3347	8.6650840689266436e-17
3348	8.6650840689266436e-17
3349	8.6650840689266436e-17
3350	8.6650840689266436e-17
3351	8.6650840689266436e-17
3352	8.6650840689266436e-17
3353	8.6650840689266436e-17
3354	8.6650840689266436e-17
3355	8.6650840689266436e-17
3356	8.6650840689266436e-17
3357	8.6650840689266436e-17
3358	8.6650840689266436e-17
3359	8.6650840689266436e-17
3360	8.6650840689266436e-17
3361	8.6650840689266436e-17
3362	8.6650840689266436e-17
3363	8.6650840689266436e-17
3364	8.6650840689266436e-17
3365	8.6650840689266436e-17
3366	8.6650840689266436e-17
3367	8.6650840689266436e-17
3368	8.6650840689266436e-17
3369	8.6650840689266436e-17
3370	8.6650840689266436e-17
3371	8.6650840689266436e-17
3372	8.6650840689266436e-17
3373	8.6650840689266436e-17
3374	8.6650840689266436e-17
3375	8.6650840689266436e-17
3376	8.6650840689266436e-17
3377	8.6650840689266436e-17
3378	8.6650840689266436e-17
3379	8.6650840689266436e-17
3380	8.6650840689266436e-17
3381	8.6650840689266436e-17
3382	8.6650840689266436e-17
3383	8.6650840689266436e-17
3384	8.6650840689266436e-17
3385	8.6650840689266436e-17
3386	8.6650840689266436e-17
3387	8.6650840689266436e-17
3388	8.6650840689266436e-17
3389	8.6650840689266436e-17
3390	8.6650840689266436e-17
3391	8.6650840689266436e-17
3392	8.6650840689266436e-17
3393	8.6650840689266436e-17
3394	8.6650840689266436e-17
3395	8.6650840689266436e-17
3396	8.6650840689266436e-17
3397	8.6650840689266436e-17
3398	8.6650840689266436e-17
3399	8.6650840689266436e-17
3400	8.6650840689266436e-17
3401	8.6650840689266436e-17
3402	8.6650840689266436e-17
3403	8.6650840689266436e-17
3404	8.6650840689266436e-17
3405	8.6650840689266436e-17
3406	8.6650840689266436e-17
3407	8.6650840689266436e-17
3408	8.6650840689266436e-17
3409	8.6650840689266436e-17
3410	8.6650840689266436e-17
3411	8.6650840689266436e-17
3412	8.6650840689266436e-17
3413	8.6650840689266436e-17
3414	8.6650840689266436e-17
3415	8.6650840689266436e-17
3416	8.6650840689266436e-17
3417	8.6650840689266436e-17
3418	8.6650840689266436e-17
3419	8.6650840689266436e-17
3420	8.6650840689266436e-17
3421	8.6650840689266436e-17
3422	8.6650840689266436e-17
3423	8.6650840689266436e-17
3424	8.6650840689266436e-17
3425	8.6650840689266436e-17
3426	8.6650840689266436e-17
3427	8.6650840689266436e-17
3428	8.6650840689266436e-17
3429	8.6650840689266436e-17
3430	8.6650840689266436e-17
3431	8.6650840689266436e-17
3432	8.6650840689266436e-17
3433	8.6650840689266436e-17
3434	8.6650840689266436e-17
3435	8.6650840689266436e-17
3436	8.6650840689266436e-17
3437	8.6650840689266436e-17
3438	8.6650840689266436e-17
3439	8.6650840689266436e-17
3440	8.6650840689266436e-17
3441	8.6650840689266436e-17
3442	8.6650840689266436e-17
3443	8.6650840689266436e-17
3444	8.6650840689266436e-17
3445	8.6650840689266436e-17
3446	8.6650840689266436e-17
3447	8.6650840689266436e-17
3448	8.6650840689266436e-17
3449	8.6650840689266436e-17
3450	8.6650840689266436e-17
3451	8.6650840689266436e-17
3452	8.6650840689266436e-17
3453	8.6650840689266436e-17
3454	8.6650840689266436e-17
3455	8.6650840689266436e-17
3456	8.6650840689266436e-17
3457	8.6650840689266436e-17
3458	8.6650840689266436e-17
3459	8.6650840689266436e-17
3460	8.6650840689266436e-17
3461	8.6650840689266436e-17
3462	8.6650840689266436e-17
3463	8.6650840689266436e-17
3464	8.6650840689266436e-17
3465	8.6650840689266436e-17
3466	8.6650840689266436e-17
3467	8.6650840689266436e-17
3468	8.6650840689266436e-17
3469	8.6650840689266436e-17
3470	8.6650840689266436e-17
3471	8.6650840689266436e-17
3472	8.6650840689266436e-17
3473	8.6650840689266436e-17
3474	8.6650840689266436e-17
3475	8.6650840689266436e-17
3476	8.6650840689266436e-17
3477	8.6650840689266436e-17
3478	8.6650840689266436e-17
3479	8.6650840689266436e-17
3480	8.6650840689266436e-17
3481	8.6650840689266436e-17
3482	8.6650840689266436e-17
3483	8.6650840689266436e-17
3484	8.6650840689266436e-17
3485	8.6650840689266436e-17
3486	8.6650840689266436e-17
3487	8.6650840689266436e-17
3488	8.6650840689266436e-17
3489	8.6650840689266436e-17
3490	8.6650840689266436e-17
3491	8.6650840689266436e-17
3492	8.6650840689266436e-17
3493	8.6650840689266436e-17
3494	8.6650840689266436e-17
3495	8.6650840689266436e-17
3496	8.6650840689266436e-17
3497	8.6650840689266436e-17
3498	8.6650840689266436e-17
3499	8.6650840689266436e-17
3500	8.6650840689266436e-17
3501	8.6650840689266436e-17
3502	8.6650840689266436e-17
3503	8.6650840689266436e-17
3504	8.6650840689266436e-17
3505	8.6650840689266436e-17
3506	8.6650840689266436e-17
3507	8.6650840689266436e-17
3508	8.6650840689266436e-17
3509	8.6650840689266436e-17
3510	8.6650840689266436e-17
3511	8.6650840689266436e-17
3512	8.6650840689266436e-17
3513	8.6650840689266436e-17
3514	8.6650840689266436e-17
3515	8.6650840689266436e-17
3516	8.6650840689266436e-17
3517	8.6650840689266436e-17
3518	8.6650840689266436e-17
3519	8.6650840689266436e-17
3520	8.6650840689266436e-17
3521	8.6650840689266436e-17
3522	8.6650840689266436e-17
3523	8.6650840689266436e-17
3524	8.6650840689266436e-17
3525	8.6650840689266436e-17
3526	8.6650840689266436e-17
3527	8.6650840689266436e-17
3528	8.6650840689266436e-17
3529	8.6650840689266436e-17
3530	8.6650840689266436e-17
3531	8.6650840689266436e-17
3532	8.6650840689266436e-17
3533	8.6650840689266436e-17
3534	8.6650840689266436e-17
3535	8.6650840689266436e-17
3536	8.6650840689266436e-17
3537	8.6650840689266436e-17
3538	8.6650840689266436e-17
3539	8.6650840689266436e-17
3540	8.6650840689266436e-17
3541	8.6650840689266436e-17
3542	8.6650840689266436e-17
3543	8.6650840689266436e-17
3544	8.6650840689266436e-17
3545	8.6650840689266436e-17
3546	8.6650840689266436e-17
3547	8.6650840689266436e-17
3548	8.6650840689266436e-17
3549	8.6650840689266436e-17
3550	8.6650840689266436e-17
3551	8.6650840689266436e-17
3552	8.6650840689266436e-17
3553	8.6650840689266436e-17
3554	8.6650840689266436e-17
3555	8.6650840689266436e-17
3556	8.6650840689266436e-17
3557	8.6650840689266436e-17
3558	8.6650840689266436e-17
3559	8.6650840689266436e-17
3560	8.6650840689266436e-17
3561	8.6650840689266436e-17
3562	8.6650840689266436e-17
3563	8.6650840689266436e-17
3564	8.6650840689266436e-17
3565	8.6650840689266436e-17
3566	8.6650840689266436e-17
3567	8.6650840689266436e-17
3568	8.6650840689266436e-17
3569	8.6650840689266436e-17
3570	8.6650840689266436e-17
3571	8.6650840689266436e-17
3572	8.6650840689266436e-17
3573	8.6650840689266436e-17
3574	8.6650840689266436e-17
3575	8.6650840689266436e-17
3576	8.6650840689266436e-17
3577	8.6650840689266436e-17
3578	8.6650840689266436e-17
3579	8.6650840689266436e-17
3580	8.6650840689266436e-17
3581	8.6650840689266436e-17
3582	8.6650840689266436e-17
3583	8.6650840689266436e-17
3584	8.6650840689266436e-17
3585	8.6650840689266436e-17
3586	8.6650840689266436e-17
3587	8.6650840689266436e-17
3588	8.6650840689266436e-17
3589	8.6650840689266436e-17
3590	8.6650840689266436e-17
3591	8.6650840689266436e-17
3592	8.6650840689266436e-17
3593	8.6650840689266436e-17
3594	8.6650840689266436e-17
3595	8.6650840689266436e-17
3596	8.6650840689266436e-17
3597	8.6650840689266436e-17
3598	8.6650840689266436e-17
3599	8.6650840689266436e-17
3600	8.6650840689266436e-17
3601	8.6650840689266436e-17
3602	8.6650840689266436e-17
3603	8.6650840689266436e-17
3604	8.6650840689266436e-17
3605	8.6650840689266436e-17
3606	8.6650840689266436e-17
3607	8.6650840689266436e-17
3608	8.6650840689266436e-17
3609	8.6650840689266436e-17
3610	8.6650840689266436e-17
3611	8.6650840689266436e-17
3612	8.6650840689266436e-17
3613	8.6650840689266436e-17
3614	8.6650840689266436e-17
3615	8.6650840689266436e-17
3616	8.6650840689266436e-17
3617	8.6650840689266436e-17
3618	8.6650840689266436e-17
3619	8.6650840689266436e-17
3620	8.6650840689266436e-17
3621	8.6650840689266436e-17
3622	8.6650840689266436e-17
3623	8.6650840689266436e-17
3624	8.6650840689266436e-17
3625	8.6650840689266436e-17
3626	8.6650840689266436e-17
3627	8.6650840689266436e-17
3628	8.6650840689266436e-17
3629	8.6650840689266436e-17
3630	8.6650840689266436e-17
3631	8.6650840689266436e-17
3632	8.6650840689266436e-17
3633	8.6650840689266436e-17
3634	8.6650840689266436e-17
3635	8.6650840689266436e-17
3636	8.6650840689266436e-17
3637	8.6650840689266436e-17
3638	8.6650840689266436e-17
3639	8.6650840689266436e-17
3640	8.6650840689266436e-17
3641	8.6650840689266436e-17
3642	8.6650840689266436e-17
3643	8.6650840689266436e-17
3644	8.6650840689266436e-17
3645	8.6650840689266436e-17
3646	8.6650840689266436e-17
3647	8.6650840689266436e-17
3648	8.6650840689266436e-17
3649	8.6650840689266436e-17
3650	8.6650840689266436e-17
3651	8.6650840689266436e-17
3652	8.6650840689266436e-17
3653	8.6650840689266436e-17
3654	8.6650840689266436e-17
3655	8.6650840689266436e-17
3656	8.6650840689266436e-17
3657	8.6650840689266436e-17
3658	8.6650840689266436e-17
3659	8.6650840689266436e-17
3660	8.6650840689266436e-17
3661	8.6650840689266436e-17
3662	8.6650840689266436e-17
3663	8.6650840689266436e-17
3664	8.6650840689266436e-17
3665	8.6650840689266436e-17
3666	8.6650840689266436e-17
3667	8.6650840689266436e-17
3668	8.6650840689266436e-17
3669	8.6650840689266436e-17
3670	8.6650840689266436e-17
3671	8.6650840689266436e-17
3672	8.6650840689266436e-17
3673	8.6650840689266436e-17
3674	8.6650840689266436e-17
3675	8.6650840689266436e-17
3676	8.6650840689266436e-17
3677	8.6650840689266436e-17
3678	8.6650840689266436e-17
3679	8.6650840689266436e-17
3680	8.6650840689266436e-17
3681	8.6650840689266436e-17
3682	8.6650840689266436e-17
3683	8.6650840689266436e-17
3684	8.6650840689266436e-17
3685	8.6650840689266436e-17
3686	8.6650840689266436e-17
3687	8.6650840689266436e-17
3688	8.6650840689266436e-17
3689	8.6650840689266436e-17
3690	8.6650840689266436e-17
3691	8.6650840689266436e-17
3692	8.6650840689266436e-17
3693	8.6650840689266436e-17
3694	8.6650840689266436e-17
3695	8.6650840689266436e-17
3696	8.6650840689266436e-17
3697	8.6650840689266436e-17
3698	8.6650840689266436e-17
3699	8.6650840689266436e-17
3700	8.6650840689266436e-17
3701	8.6650840689266436e-17
3702	8.6650840689266436e-17
3703	8.6650840689266436e-17
3704	8.6650840689266436e-17
3705	8.6650840689266436e-17
3706	8.6650840689266436e-17
3707	8.6650840689266436e-17
3708	8.6650840689266436e-17
3709	8.6650840689266436e-17
3710	8.6650840689266436e-17
3711	8.6650840689266436e-17
3712	8.6650840689266436e-17
3713	8.6650840689266436e-17
3714	8.6650840689266436e-17
3715	8.6650840689266436e-17
3716	8.6650840689266436e-17
3717	8.6650840689266436e-17
3718	8.6650840689266436e-17
3719	8.6650840689266436e-17
3720	8.6650840689266436e-17
3721	8.6650840689266436e-17
3722	8.6650840689266436e-17
3723	8.6650840689266436e-17
3724	8.6650840689266436e-17
3725	8.6650840689266436e-17
3726	8.6650840689266436e-17
3727	8.6650840689266436e-17
3728	8.6650840689266436e-17
3729	8.6650840689266436e-17
3730	8.6650840689266436e-17
3731	8.6650840689266436e-17
3732	8.6650840689266436e-17
3733	8.6650840689266436e-17
3734	8.6650840689266436e-17
3735	8.6650840689266436e-17
3736	8.6650840689266436e-17
3737	8.6650840689266436e-17
3738	8.6650840689266436e-17
3739	8.6650840689266436e-17
3740	8.6650840689266436e-17
3741	8.6650840689266436e-17
3742	8.6650840689266436e-17
3743	8.6650840689266436e-17
3744	8.6650840689266436e-17
3745	8.6650840689266436e-17
3746	8.6650840689266436e-17
3747	8.6650840689266436e-17
3748	8.6650840689266436e-17
3749	8.6650840689266436e-17
3750	8.6650840689266436e-17
3751	8.6650840689266436e-17
3752	8.6650840689266436e-17
3753	8.6650840689266436e-17
3754	8.6650840689266436e-17
3755	8.6650840689266436e-17
3756	8.6650840689266436e-17
3757	8.6650840689266436e-17
3758	8.6650840689266436e-17
3759	8.6650840689266436e-17
3760	8.6650840689266436e-17
3761	8.6650840689266436e-17
3762	8.6650840689266436e-17
3763	8.6650840689266436e-17
3764	8.6650840689266436e-17
3765	8.6650840689266436e-17
3766	8.6650840689266436e-17
3767	8.6650840689266436e-17
3768	8.6650840689266436e-17
3769	8.6650840689266436e-17
3770	8.6650840689266436e-17
3771	8.6650840689266436e-17
3772	8.6650840689266436e-17
3773	8.6650840689266436e-17
3774	8.6650840689266436e-17
3775	8.6650840689266436e-17
3776	8.6650840689266436e-17
3777	8.6650840689266436e-17
3778	8.6650840689266436e-17
3779	8.6650840689266436e-17
3780	8.6650840689266436e-17
3781	8.6650840689266436e-17
3782	8.6650840689266436e-17
3783	8.6650840689266436e-17
3784	8.6650840689266436e-17
3785	8.6650840689266436e-17
3786	8.6650840689266436e-17
3787	8.6650840689266436e-17
3788	8.6650840689266436e-17
3789	8.6650840689266436e-17
3790	8.6650840689266436e-17
3791	8.6650840689266436e-17
3792	8.6650840689266436e-17
3793	8.6650840689266436e-17
3794	8.6650840689266436e-17
3795	8.6650840689266436e-17
3796	8.6650840689266436e-17
3797	8.6650840689266436e-17
3798	8.6650840689266436e-17
3799	8.6650840689266436e-17
3800	8.6650840689266436e-17
3801	8.6650840689266436e-17
3802	8.6650840689266436e-17
3803	8.6650840689266436e-17
3804	8.6650840689266436e-17
3805	8.6650840689266436e-17
3806	8.6650840689266436e-17
3807	8.6650840689266436e-17
3808	8.6650840689266436e-17
3809	8.6650840689266436e-17
3810	8.6650840689266436e-17
3811	8.6650840689266436e-17
3812	8.6650840689266436e-17
3813	8.6650840689266436e-17
3814	8.6650840689266436e-17
3815	8.6650840689266436e-17
3816	8.6650840689266436e-17
3817	8.6650840689266436e-17
3818	8.6650840689266436e-17
3819	8.6650840689266436e-17
3820	8.6650840689266436e-17
3821	8.6650840689266436e-17
3822	8.6650840689266436e-17
3823	8.6650840689266436e-17
3824	8.6650840689266436e-17
3825	8.6650840689266436e-17
3826	8.6650840689266436e-17
3827	8.6650840689266436e-17
3828	8.6650840689266436e-17
3829	8.6650840689266436e-17
3830	8.6650840689266436e-17
3831	8.6650840689266436e-17
3832	8.6650840689266436e-17
3833	8.6650840689266436e-17
3834	8.6650840689266436e-17
3835	8.6650840689266436e-17
3836	8.6650840689266436e-17
3837	8.6650840689266436e-17
3838	8.6650840689266436e-17
3839	8.6650840689266436e-17
3840	8.6650840689266436e-17
3841	8.6650840689266436e-17
3842	8.6650840689266436e-17
3843	8.6650840689266436e-17
3844	8.6650840689266436e-17
3845	8.6650840689266436e-17
3846	8.6650840689266436e-17
3847	8.6650840689266436e-17
3848	8.6650840689266436e-17
3849	8.6650840689266436e-17
3850	8.6650840689266436e-17
3851	8.6650840689266436e-17
3852	8.6650840689266436e-17
3853	8.6650840689266436e-17
3854	8.6650840689266436e-17
3855	8.6650840689266436e-17
3856	8.6650840689266436e-17
3857	8.6650840689266436e-17
3858	8.6650840689266436e-17
3859	8.6650840689266436e-17
3860	8.6650840689266436e-17
3861	8.6650840689266436e-17
3862	8.6650840689266436e-17
3863	8.6650840689266436e-17
3864	8.6650840689266436e-17
3865	8.6650840689266436e-17
3866	8.6650840689266436e-17
3867	8.6650840689266436e-17
3868	8.6650840689266436e-17
3869	8.6650840689266436e-17
3870	8.6650840689266436e-17
3871	8.6650840689266436e-17
3872	8.6650840689266436e-17
3873	8.6650840689266436e-17
3874	8.6650840689266436e-17
3875	8.6650840689266436e-17
3876	8.6650840689266436e-17
3877	8.6650840689266436e-17
3878	8.6650840689266436e-17
3879	8.6650840689266436e-17
3880	8.6650840689266436e-17
3881	8.6650840689266436e-17
3882	8.6650840689266436e-17
3883	8.6650840689266436e-17
3884	8.6650840689266436e-17
3885	8.6650840689266436e-17
3886	8.6650840689266436e-17
3887	8.6650840689266436e-17
3888	8.6650840689266436e-17
3889	8.6650840689266436e-17
3890	8.6650840689266436e-17
3891	8.6650840689266436e-17
3892	8.6650840689266436e-17
3893	8.6650840689266436e-17
3894	8.6650840689266436e-17
3895	8.6650840689266436e-17
3896	8.6650840689266436e-17
3897	8.6650840689266436e-17
3898	8.6650840689266436e-17
3899	8.6650840689266436e-17
3900	8.6650840689266436e-17
3901	8.6650840689266436e-17
3902	8.6650840689266436e-17
3903	8.6650840689266436e-17
3904	8.6650840689266436e-17
3905	8.6650840689266436e-17
3906	8.6650840689266436e-17
3907	8.6650840689266436e-17
3908	8.6650840689266436e-17
3909	8.6650840689266436e-17
3910	8.6650840689266436e-17
3911	8.6650840689266436e-17
3912	8.6650840689266436e-17
3913	8.6650840689266436e-17
3914	8.6650840689266436e-17
3915	8.6650840689266436e-17
3916	8.6650840689266436e-17
3917	8.6650840689266436e-17
3918	8.6650840689266436e-17
3919	8.6650840689266436e-17
3920	8.6650840689266436e-17
3921	8.6650840689266436e-17
3922	8.6650840689266436e-17
3923	8.6650840689266436e-17
3924	8.6650840689266436e-17
3925	8.6650840689266436e-17
3926	8.6650840689266436e-17
3927	8.6650840689266436e-17
3928	8.6650840689266436e-17
3929	8.6650840689266436e-17
3930	8.6650840689266436e-17
3931	8.6650840689266436e-17
3932	8.6650840689266436e-17
3933	8.6650840689266436e-17
3934	8.6650840689266436e-17
3935	8.6650840689266436e-17
3936	8.6650840689266436e-17
3937	8.6650840689266436e-17
3938	8.6650840689266436e-17
3939	8.6650840689266436e-17
3940	8.6650840689266436e-17
3941	8.6650840689266436e-17
3942	8.6650840689266436e-17
3943	8.6650840689266436e-17
3944	8.6650840689266436e-17
3945	8.6650840689266436e-17
3946	8.6650840689266436e-17
3947	8.6650840689266436e-17
3948	8.6650840689266436e-17
3949	8.6650840689266436e-17
3950	8.6650840689266436e-17
3951	8.6650840689266436e-17
3952	8.6650840689266436e-17
3953	8.6650840689266436e-17
3954	8.6650840689266436e-17
3955	8.6650840689266436e-17
3956	8.6650840689266436e-17
3957	8.6650840689266436e-17
3958	8.6650840689266436e-17
3959	8.6650840689266436e-17
3960	8.6650840689266436e-17
3961	8.6650840689266436e-17
3962	8.6650840689266436e-17
3963	8.6650840689266436e-17
3964	8.6650840689266436e-17
3965	8.6650840689266436e-17
3966	8.6650840689266436e-17
3967	8.6650840689266436e-17
3968	8.6650840689266436e-17
3969	8.6650840689266436e-17
3970	8.6650840689266436e-17
3971	8.6650840689266436e-17
3972	8.6650840689266436e-17
3973	8.6650840689266436e-17
3974	8.6650840689266436e-17
3975	8.6650840689266436e-17
3976	8.6650840689266436e-17
3977	8.6650840689266436e-17
3978	8.6650840689266436e-17
3979	8.6650840689266436e-17
3980	8.6650840689266436e-17
3981	8.6650840689266436e-17
3982	8.6650840689266436e-17
3983	8.6650840689266436e-17
3984	8.6650840689266436e-17
3985	8.6650840689266436e-17
3986	8.6650840689266436e-17
3987	8.6650840689266436e-17
3988	8.6650840689266436e-17
3989	8.6650840689266436e-17
3990	8.6650840689266436e-17
3991	8.6650840689266436e-17
3992	8.6650840689266436e-17
3993	8.6650840689266436e-17
3994	8.6650840689266436e-17
3995	8.6650840689266436e-17
3996	8.6650840689266436e-17
3997	8.6650840689266436e-17
3998	8.6650840689266436e-17
3999	8.6650840689266436e-17
4000	8.6650840689266436e-17
4001	8.6650840689266436e-17
4002	8.6650840689266436e-17
4003	8.6650840689266436e-17
4004	8.6650840689266436e-17
4005	8.6650840689266436e-17
4006	8.6650840689266436e-17
4007	8.6650840689266436e-17
4008	8.6650840689266436e-17
4009	8.6650840689266436e-17
4010	8.6650840689266436e-17
4011	8.6650840689266436e-17
4012	8.6650840689266436e-17
4013	8.6650840689266436e-17
4014	8.6650840689266436e-17
4015	8.6650840689266436e-17
4016	8.6650840689266436e-17
4017	8.6650840689266436e-17
4018	8.6650840689266436e-17
4019	8.6650840689266436e-17
4020	8.6650840689266436e-17
4021	8.6650840689266436e-17
4022	8.6650840689266436e-17
4023	8.6650840689266436e-17
4024	8.6650840689266436e-17
4025	8.6650840689266436e-17
4026	8.6650840689266436e-17
4027	8.6650840689266436e-17
4028	8.6650840689266436e-17
4029	8.6650840689266436e-17
4030	8.6650840689266436e-17
4031	8.6650840689266436e-17
4032	8.6650840689266436e-17
4033	8.6650840689266436e-17
4034	8.6650840689266436e-17
4035	8.6650840689266436e-17
4036	8.6650840689266436e-17
4037	8.6650840689266436e-17
4038	8.6650840689266436e-17
4039	8.6650840689266436e-17
4040	8.6650840689266436e-17
4041	8.6650840689266436e-17
4042	8.6650840689266436e-17
4043	8.6650840689266436e-17
4044	8.6650840689266436e-17
4045	8.6650840689266436e-17
4046	8.6650840689266436e-17
4047	8.6650840689266436e-17
4048	8.6650840689266436e-17
4049	8.6650840689266436e-17
4050	8.6650840689266436e-17
4051	8.6650840689266436e-17
4052	8.6650840689266436e-17
4053	8.6650840689266436e-17
4054	8.6650840689266436e-17
4055	8.6650840689266436e-17
4056	8.6650840689266436e-17
4057	8.6650840689266436e-17
4058	8.6650840689266436e-17
4059	8.6650840689266436e-17
4060	8.6650840689266436e-17
4061	8.6650840689266436e-17
4062	8.6650840689266436e-17
4063	8.6650840689266436e-17
4064	8.6650840689266436e-17
4065	8.6650840689266436e-17
4066	8.6650840689266436e-17
4067	8.6650840689266436e-17
4068	8.6650840689266436e-17
4069	8.6650840689266436e-17
4070	8.6650840689266436e-17
4071	8.6650840689266436e-17
4072	8.6650840689266436e-17
4073	8.6650840689266436e-17
4074	8.6650840689266436e-17
4075	8.6650840689266436e-17
4076	8.6650840689266436e-17
4077	8.6650840689266436e-17
4078	8.6650840689266436e-17
4079	8.6650840689266436e-17
4080	8.6650840689266436e-17
4081	8.6650840689266436e-17
4082	8.6650840689266436e-17
4083	8.6650840689266436e-17
4084	8.6650840689266436e-17
4085	8.6650840689266436e-17
4086	8.6650840689266436e-17
4087	8.6650840689266436e-17
4088	8.6650840689266436e-17
4089	8.6650840689266436e-17
4090	8.6650840689266436e-17
4091	8.6650840689266436e-17
4092	8.6650840689266436e-17
4093	8.6650840689266436e-17
4094	8.6650840689266436e-17
4095	8.6650840689266436e-17
4096	8.6650840689266436e-17
4097	8.6650840689266436e-17
4098	8.6650840689266436e-17
4099	8.6650840689266436e-17
4100	8.6650840689266436e-17
4101	8.6650840689266436e-17
4102	8.6650840689266436e-17
4103	8.6650840689266436e-17
4104	8.6650840689266436e-17
4105	8.6650840689266436e-17
4106	8.6650840689266436e-17
4107	8.6650840689266436e-17
4108	8.6650840689266436e-17
4109	8.6650840689266436e-17
4110	8.6650840689266436e-17
4111	8.6650840689266436e-17
4112	8.6650840689266436e-17
4113	8.6650840689266436e-17
4114	8.6650840689266436e-17
4115	8.6650840689266436e-17
4116	8.6650840689266436e-17
4117	8.6650840689266436e-17
4118	8.6650840689266436e-17
4119	8.6650840689266436e-17
4120	8.6650840689266436e-17
4121	8.6650840689266436e-17
4122	8.6650840689266436e-17
4123	8.6650840689266436e-17
4124	8.6650840689266436e-17
4125	8.6650840689266436e-17
4126	8.6650840689266436e-17
4127	8.6650840689266436e-17
4128	8.6650840689266436e-17
4129	8.6650840689266436e-17
4130	8.6650840689266436e-17
4131	8.6650840689266436e-17
4132	8.6650840689266436e-17
4133	8.6650840689266436e-17
4134	8.6650840689266436e-17
4135	8.6650840689266436e-17
4136	8.6650840689266436e-17
4137	8.6650840689266436e-17
4138	8.6650840689266436e-17
4139	8.6650840689266436e-17
4140	8.6650840689266436e-17
4141	8.6650840689266436e-17
4142	8.6650840689266436e-17
4143	8.6650840689266436e-17
4144	8.6650840689266436e-17
4145	8.6650840689266436e-17
4146	8.6650840689266436e-17
4147	8.6650840689266436e-17
4148	8.6650840689266436e-17
4149	8.6650840689266436e-17
4150	8.6650840689266436e-17
4151	8.6650840689266436e-17
4152	8.6650840689266436e-17
4153	8.6650840689266436e-17
4154	8.6650840689266436e-17
4155	8.6650840689266436e-17
4156	8.6650840689266436e-17
4157	8.6650840689266436e-17
4158	8.6650840689266436e-17
4159	8.6650840689266436e-17
4160	8.6650840689266436e-17
4161	8.6650840689266436e-17
4162	8.6650840689266436e-17
4163	8.6650840689266436e-17
4164	8.6650840689266436e-17
4165	8.6650840689266436e-17
4166	8.6650840689266436e-17
4167	8.6650840689266436e-17
4168	8.6650840689266436e-17
4169	8.6650840689266436e-17
4170	8.6650840689266436e-17
4171	8.6650840689266436e-17
4172	8.6650840689266436e-17
4173	8.6650840689266436e-17
4174	8.6650840689266436e-17
4175	8.6650840689266436e-17
4176	8.6650840689266436e-17
4177	8.6650840689266436e-17
4178	8.6650840689266436e-17
4179	8.6650840689266436e-17
4180	8.6650840689266436e-17
4181	8.6650840689266436e-17
4182	8.6650840689266436e-17
4183	8.6650840689266436e-17
4184	8.6650840689266436e-17
4185	8.6650840689266436e-17
4186	8.6650840689266436e-17
4187	8.6650840689266436e-17
4188	8.6650840689266436e-17
4189	8.6650840689266436e-17
4190	8.6650840689266436e-17
4191	8.6650840689266436e-17
4192	8.6650840689266436e-17
4193	8.6650840689266436e-17
4194	8.6650840689266436e-17
4195	8.6650840689266436e-17
4196	8.6650840689266436e-17
4197	8.6650840689266436e-17
4198	8.6650840689266436e-17
4199	8.6650840689266436e-17
4200	8.6650840689266436e-17
4201	8.6650840689266436e-17
4202	8.6650840689266436e-17
4203	8.6650840689266436e-17
4204	8.6650840689266436e-17
4205	8.6650840689266436e-17
4206	8.6650840689266436e-17
4207	8.6650840689266436e-17
4208	8.6650840689266436e-17
4209	8.6650840689266436e-17
4210	8.6650840689266436e-17
4211	8.6650840689266436e-17
4212	8.6650840689266436e-17
4213	8.6650840689266436e-17
4214	8.6650840689266436e-17
4215	8.6650840689266436e-17
4216	8.6650840689266436e-17
4217	8.6650840689266436e-17
4218	8.6650840689266436e-17
4219	8.6650840689266436e-17
4220	8.6650840689266436e-17
4221	8.6650840689266436e-17
4222	8.6650840689266436e-17
4223	8.6650840689266436e-17
4224	8.6650840689266436e-17
4225	8.6650840689266436e-17
4226	8.6650840689266436e-17
4227	8.6650840689266436e-17
4228	8.6650840689266436e-17
4229	8.6650840689266436e-17
4230	8.6650840689266436e-17
4231	8.6650840689266436e-17
4232	8.6650840689266436e-17
4233	8.6650840689266436e-17
4234	8.6650840689266436e-17
4235	8.6650840689266436e-17
4236	8.6650840689266436e-17
4237	8.6650840689266436e-17
4238	8.6650840689266436e-17
4239	8.6650840689266436e-17
4240	8.6650840689266436e-17
4241	8.6650840689266436e-17
4242	8.6650840689266436e-17
4243	8.6650840689266436e-17
4244	8.6650840689266436e-17
4245	8.6650840689266436e-17
4246	8.6650840689266436e-17
4247	8.6650840689266436e-17
4248	8.6650840689266436e-17
4249	8.6650840689266436e-17
4250	8.6650840689266436e-17
4251	8.6650840689266436e-17
4252	8.6650840689266436e-17
4253	8.6650840689266436e-17
4254	8.6650840689266436e-17
4255	8.6650840689266436e-17
4256	8.6650840689266436e-17
4257	8.6650840689266436e-17
4258	8.6650840689266436e-17
4259	8.6650840689266436e-17
4260	8.6650840689266436e-17
4261	8.6650840689266436e-17
4262	8.6650840689266436e-17
4263	8.6650840689266436e-17
4264	8.6650840689266436e-17
4265	8.6650840689266436e-17
4266	8.6650840689266436e-17
4267	8.6650840689266436e-17
4268	8.6650840689266436e-17
4269	8.6650840689266436e-17
4270	8.6650840689266436e-17
4271	8.6650840689266436e-17
4272	8.6650840689266436e-17
4273	8.6650840689266436e-17
4274	8.6650840689266436e-17
4275	8.6650840689266436e-17
4276	8.6650840689266436e-17
4277	8.6650840689266436e-17
4278	8.6650840689266436e-17
4279	8.6650840689266436e-17
4280	8.6650840689266436e-17
4281	8.6650840689266436e-17
4282	8.6650840689266436e-17
4283	8.6650840689266436e-17
4284	8.6650840689266436e-17
4285	8.6650840689266436e-17
4286	8.6650840689266436e-17
4287	8.6650840689266436e-17
4288	8.6650840689266436e-17
4289	8.6650840689266436e-17
4290	8.6650840689266436e-17
4291	8.6650840689266436e-17
4292	8.6650840689266436e-17
4293	8.6650840689266436e-17
4294	8.6650840689266436e-17
4295	8.6650840689266436e-17
4296	8.6650840689266436e-17
4297	8.6650840689266436e-17
4298	8.6650840689266436e-17
4299	8.6650840689266436e-17
4300	8.6650840689266436e-17
4301	8.6650840689266436e-17
4302	8.6650840689266436e-17
4303	8.6650840689266436e-17
4304	8.6650840689266436e-17
4305	8.6650840689266436e-17
4306	8.6650840689266436e-17
4307	8.6650840689266436e-17
4308	8.6650840689266436e-17
4309	8.6650840689266436e-17
4310	8.6650840689266436e-17
4311	8.6650840689266436e-17
4312	8.6650840689266436e-17
4313	8.6650840689266436e-17
4314	8.6650840689266436e-17
4315	8.6650840689266436e-17
4316	8.6650840689266436e-17
4317	8.6650840689266436e-17
4318	8.6650840689266436e-17
4319	8.6650840689266436e-17
4320	8.6650840689266436e-17
4321	8.6650840689266436e-17
4322	8.6650840689266436e-17
4323	8.6650840689266436e-17
4324	8.6650840689266436e-17
4325	8.6650840689266436e-17
4326	8.6650840689266436e-17
4327	8.6650840689266436e-17
4328	8.6650840689266436e-17
4329	8.6650840689266436e-17
4330	8.6650840689266436e-17
4331	8.6650840689266436e-17
4332	8.6650840689266436e-17
4333	8.6650840689266436e-17
4334	8.6650840689266436e-17
4335	8.6650840689266436e-17
4336	8.6650840689266436e-17
4337	8.6650840689266436e-17
4338	8.6650840689266436e-17
4339	8.6650840689266436e-17
4340	8.6650840689266436e-17
4341	8.6650840689266436e-17
4342	8.6650840689266436e-17
4343	8.6650840689266436e-17
4344	8.6650840689266436e-17
4345	8.6650840689266436e-17
4346	8.6650840689266436e-17
4347	8.6650840689266436e-17
4348	8.6650840689266436e-17
4349	8.6650840689266436e-17
4350	8.6650840689266436e-17
4351	8.6650840689266436e-17
4352	8.6650840689266436e-17
4353	8.6650840689266436e-17
4354	8.6650840689266436e-17
4355	8.6650840689266436e-17
4356	8.6650840689266436e-17
4357	8.6650840689266436e-17
4358	8.6650840689266436e-17
4359	8.6650840689266436e-17
4360	8.6650840689266436e-17
4361	8.6650840689266436e-17
4362	8.6650840689266436e-17
4363	8.6650840689266436e-17
4364	8.6650840689266436e-17
4365	8.6650840689266436e-17
4366	8.6650840689266436e-17
4367	8.6650840689266436e-17
4368	8.6650840689266436e-17
4369	8.6650840689266436e-17
4370	8.6650840689266436e-17
4371	8.6650840689266436e-17
4372	8.6650840689266436e-17
4373	8.6650840689266436e-17
4374	8.6650840689266436e-17
4375	8.6650840689266436e-17
4376	8.6650840689266436e-17
4377	8.6650840689266436e-17
4378	8.6650840689266436e-17
4379	8.6650840689266436e-17
4380	8.6650840689266436e-17
4381	8.6650840689266436e-17
4382	8.6650840689266436e-17
4383	8.6650840689266436e-17
4384	8.6650840689266436e-17
4385	8.6650840689266436e-17
4386	8.6650840689266436e-17
4387	8.6650840689266436e-17
4388	8.6650840689266436e-17
4389	8.6650840689266436e-17
4390	8.6650840689266436e-17
4391	8.6650840689266436e-17
4392	8.6650840689266436e-17
4393	8.6650840689266436e-17
4394	8.6650840689266436e-17
4395	8.6650840689266436e-17
4396	8.6650840689266436e-17
4397	8.6650840689266436e-17
4398	8.6650840689266436e-17
4399	8.6650840689266436e-17
4400	8.6650840689266436e-17
4401	8.6650840689266436e-17
4402	8.6650840689266436e-17
4403	8.6650840689266436e-17
4404	8.6650840689266436e-17
4405	8.6650840689266436e-17
4406	8.6650840689266436e-17
4407	8.6650840689266436e-17
4408	8.6650840689266436e-17
4409	8.6650840689266436e-17
4410	8.6650840689266436e-17
4411	8.6650840689266436e-17
4412	8.6650840689266436e-17
4413	8.6650840689266436e-17
4414	8.6650840689266436e-17
4415	8.6650840689266436e-17
4416	8.6650840689266436e-17
4417	8.6650840689266436e-17
4418	8.6650840689266436e-17
4419	8.6650840689266436e-17
4420	8.6650840689266436e-17
4421	8.6650840689266436e-17
4422	8.6650840689266436e-17
4423	8.6650840689266436e-17
4424	8.6650840689266436e-17
4425	8.6650840689266436e-17
4426	8.6650840689266436e-17
4427	8.6650840689266436e-17
4428	8.6650840689266436e-17
4429	8.6650840689266436e-17
4430	8.6650840689266436e-17
4431	8.6650840689266436e-17
4432	8.6650840689266436e-17
4433	8.6650840689266436e-17
4434	8.6650840689266436e-17
4435	8.6650840689266436e-17
4436	8.6650840689266436e-17
4437	8.6650840689266436e-17
4438	8.6650840689266436e-17
4439	8.6650840689266436e-17
4440	8.6650840689266436e-17
4441	8.6650840689266436e-17
4442	8.6650840689266436e-17
4443	8.6650840689266436e-17
4444	8.6650840689266436e-17
4445	8.6650840689266436e-17
4446	8.6650840689266436e-17
4447	8.6650840689266436e-17
4448	8.6650840689266436e-17
4449	8.6650840689266436e-17
4450	8.6650840689266436e-17
4451	8.6650840689266436e-17
4452	8.6650840689266436e-17
4453	8.6650840689266436e-17
4454	8.6650840689266436e-17
4455	8.6650840689266436e-17
4456	8.6650840689266436e-17
4457	8.6650840689266436e-17
4458	8.6650840689266436e-17
4459	8.6650840689266436e-17
4460	8.6650840689266436e-17
4461	8.6650840689266436e-17
4462	8.6650840689266436e-17
4463	8.6650840689266436e-17
4464	8.6650840689266436e-17
4465	8.6650840689266436e-17
4466	8.6650840689266436e-17
4467	8.6650840689266436e-17
4468	8.6650840689266436e-17
4469	8.6650840689266436e-17
4470	8.6650840689266436e-17
4471	8.6650840689266436e-17
4472	8.6650840689266436e-17
4473	8.6650840689266436e-17
4474	8.6650840689266436e-17
4475	8.6650840689266436e-17
4476	8.6650840689266436e-17
4477	8.6650840689266436e-17
4478	8.6650840689266436e-17
4479	8.6650840689266436e-17
4480	8.6650840689266436e-17
4481	8.6650840689266436e-17
4482	8.6650840689266436e-17
4483	8.6650840689266436e-17
4484	8.6650840689266436e-17
4485	8.6650840689266436e-17
4486	8.6650840689266436e-17
4487	8.6650840689266436e-17
4488	8.6650840689266436e-17
4489	8.6650840689266436e-17
4490	8.6650840689266436e-17
4491	8.6650840689266436e-17
4492	8.6650840689266436e-17
4493	8.6650840689266436e-17
4494	8.6650840689266436e-17
4495	8.6650840689266436e-17
4496	8.6650840689266436e-17
4497	8.6650840689266436e-17
4498	8.6650840689266436e-17
4499	8.6650840689266436e-17
4500	8.6650840689266436e-17
4501	8.6650840689266436e-17
4502	8.6650840689266436e-17
4503	8.6650840689266436e-17
4504	8.6650840689266436e-17
4505	8.6650840689266436e-17
4506	8.6650840689266436e-17
4507	8.6650840689266436e-17
4508	8.6650840689266436e-17
4509	8.6650840689266436e-17
4510	8.6650840689266436e-17
4511	8.6650840689266436e-17
4512	8.6650840689266436e-17
4513	8.6650840689266436e-17
4514	8.6650840689266436e-17
4515	8.6650840689266436e-17
4516	8.6650840689266436e-17
4517	8.6650840689266436e-17
4518	8.6650840689266436e-17
4519	8.6650840689266436e-17
4520	8.6650840689266436e-17
4521	8.6650840689266436e-17
4522	8.6650840689266436e-17
4523	8.6650840689266436e-17
4524	8.6650840689266436e-17
4525	8.6650840689266436e-17
4526	8.6650840689266436e-17
4527	8.6650840689266436e-17
4528	8.6650840689266436e-17
4529	8.6650840689266436e-17
4530	8.6650840689266436e-17
4531	8.6650840689266436e-17
4532	8.6650840689266436e-17
4533	8.6650840689266436e-17
4534	8.6650840689266436e-17
4535	8.6650840689266436e-17
4536	8.6650840689266436e-17
4537	8.6650840689266436e-17
4538	8.6650840689266436e-17
4539	8.6650840689266436e-17
4540	8.6650840689266436e-17
4541	8.6650840689266436e-17
4542	8.6650840689266436e-17
4543	8.6650840689266436e-17
4544	8.6650840689266436e-17
4545	8.6650840689266436e-17
4546	8.6650840689266436e-17
4547	8.6650840689266436e-17
4548	8.6650840689266436e-17
4549	8.6650840689266436e-17
4550	8.6650840689266436e-17
4551	8.6650840689266436e-17
4552	8.6650840689266436e-17
4553	8.6650840689266436e-17
4554	8.6650840689266436e-17
4555	8.6650840689266436e-17
4556	8.6650840689266436e-17
4557	8.6650840689266436e-17
4558	8.6650840689266436e-17
4559	8.6650840689266436e-17
4560	8.6650840689266436e-17
4561	8.6650840689266436e-17
4562	8.6650840689266436e-17
4563	8.6650840689266436e-17
4564	8.6650840689266436e-17
4565	8.6650840689266436e-17
4566	8.6650840689266436e-17
4567	8.6650840689266436e-17
4568	8.6650840689266436e-17
4569	8.6650840689266436e-17
4570	8.6650840689266436e-17
4571	8.6650840689266436e-17
4572	8.6650840689266436e-17
4573	8.6650840689266436e-17
4574	8.6650840689266436e-17
4575	8.6650840689266436e-17
4576	8.6650840689266436e-17
4577	8.6650840689266436e-17
4578	8.6650840689266436e-17
4579	8.6650840689266436e-17
4580	8.6650840689266436e-17
4581	8.6650840689266436e-17
4582	8.6650840689266436e-17
4583	8.6650840689266436e-17
4584	8.6650840689266436e-17
4585	8.6650840689266436e-17
4586	8.6650840689266436e-17
4587	8.6650840689266436e-17
4588	8.6650840689266436e-17
4589	8.6650840689266436e-17
4590	8.6650840689266436e-17
4591	8.6650840689266436e-17
4592	8.6650840689266436e-17
4593	8.6650840689266436e-17
4594	8.6650840689266436e-17
4595	8.6650840689266436e-17
4596	8.6650840689266436e-17
4597	8.6650840689266436e-17
4598	8.6650840689266436e-17
4599	8.6650840689266436e-17
4600	8.6650840689266436e-17
4601	8.6650840689266436e-17
4602	8.6650840689266436e-17
4603	8.6650840689266436e-17
4604	8.6650840689266436e-17
4605	8.6650840689266436e-17
4606	8.6650840689266436e-17
4607	8.6650840689266436e-17
4608	8.6650840689266436e-17
4609	8.6650840689266436e-17
4610	8.6650840689266436e-17
4611	8.6650840689266436e-17
4612	8.6650840689266436e-17
4613	8.6650840689266436e-17
4614	8.6650840689266436e-17
4615	8.6650840689266436e-17
4616	8.6650840689266436e-17
4617	8.6650840689266436e-17
4618	8.6650840689266436e-17
4619	8.6650840689266436e-17
4620	8.6650840689266436e-17
4621	8.6650840689266436e-17
4622	8.6650840689266436e-17
4623	8.6650840689266436e-17
4624	8.6650840689266436e-17
4625	8.6650840689266436e-17
4626	8.6650840689266436e-17
4627	8.6650840689266436e-17
4628	8.6650840689266436e-17
4629	8.6650840689266436e-17
4630	8.6650840689266436e-17
4631	8.6650840689266436e-17
4632	8.6650840689266436e-17
4633	8.6650840689266436e-17
4634	8.6650840689266436e-17
4635	8.6650840689266436e-17
4636	8.6650840689266436e-17
4637	8.6650840689266436e-17
4638	8.6650840689266436e-17
4639	8.6650840689266436e-17
4640	8.6650840689266436e-17
4641	8.6650840689266436e-17
4642	8.6650840689266436e-17
4643	8.6650840689266436e-17
4644	8.6650840689266436e-17
4645	8.6650840689266436e-17
4646	8.6650840689266436e-17
4647	8.6650840689266436e-17
4648	8.6650840689266436e-17
4649	8.6650840689266436e-17
4650	8.6650840689266436e-17
4651	8.6650840689266436e-17
4652	8.6650840689266436e-17
4653	8.6650840689266436e-17
4654	8.6650840689266436e-17
4655	8.6650840689266436e-17
4656	8.6650840689266436e-17
4657	8.6650840689266436e-17
4658	8.6650840689266436e-17
4659	8.6650840689266436e-17
4660	8.6650840689266436e-17
4661	8.6650840689266436e-17
4662	8.6650840689266436e-17
4663	8.6650840689266436e-17
4664	8.6650840689266436e-17
4665	8.6650840689266436e-17
4666	8.6650840689266436e-17
4667	8.6650840689266436e-17
4668	8.6650840689266436e-17
4669	8.6650840689266436e-17
4670	8.6650840689266436e-17
4671	8.6650840689266436e-17
4672	8.6650840689266436e-17
4673	8.6650840689266436e-17
4674	8.6650840689266436e-17
4675	8.6650840689266436e-17
4676	8.6650840689266436e-17
4677	8.6650840689266436e-17
4678	8.6650840689266436e-17
4679	8.6650840689266436e-17
4680	8.6650840689266436e-17
4681	8.6650840689266436e-17
4682	8.6650840689266436e-17
4683	8.6650840689266436e-17
4684	8.6650840689266436e-17
4685	8.6650840689266436e-17
4686	8.6650840689266436e-17
4687	8.6650840689266436e-17
4688	8.6650840689266436e-17
4689	8.6650840689266436e-17
4690	8.6650840689266436e-17
4691	8.6650840689266436e-17
4692	8.6650840689266436e-17
4693	8.6650840689266436e-17
4694	8.6650840689266436e-17
4695	8.6650840689266436e-17
4696	8.6650840689266436e-17
4697	8.6650840689266436e-17
4698	8.6650840689266436e-17
4699	8.6650840689266436e-17
4700	8.6650840689266436e-17
4701	8.6650840689266436e-17
4702	8.6650840689266436e-17
4703	8.6650840689266436e-17
4704	8.6650840689266436e-17
4705	8.6650840689266436e-17
4706	8.6650840689266436e-17
4707	8.6650840689266436e-17
4708	8.6650840689266436e-17
4709	8.6650840689266436e-17
4710	8.6650840689266436e-17
4711	8.6650840689266436e-17
4712	8.6650840689266436e-17
4713	8.6650840689266436e-17
4714	8.6650840689266436e-17
4715	8.6650840689266436e-17
4716	8.6650840689266436e-17
4717	8.6650840689266436e-17
4718	8.6650840689266436e-17
4719	8.6650840689266436e-17
4720	8.6650840689266436e-17
4721	8.6650840689266436e-17
4722	8.6650840689266436e-17
4723	8.6650840689266436e-17
4724	8.6650840689266436e-17
4725	8.6650840689266436e-17
4726	8.6650840689266436e-17
4727	8.6650840689266436e-17
4728	8.6650840689266436e-17
4729	8.6650840689266436e-17
4730	8.6650840689266436e-17
4731	8.6650840689266436e-17
4732	8.6650840689266436e-17
4733	8.6650840689266436e-17
4734	8.6650840689266436e-17
4735	8.6650840689266436e-17
4736	8.6650840689266436e-17
4737	8.6650840689266436e-17
4738	8.6650840689266436e-17
4739	8.6650840689266436e-17
4740	8.6650840689266436e-17
4741	8.6650840689266436e-17
4742	8.6650840689266436e-17
4743	8.6650840689266436e-17
4744	8.6650840689266436e-17
4745	8.6650840689266436e-17
4746	8.6650840689266436e-17
4747	8.6650840689266436e-17
4748	8.6650840689266436e-17
4749	8.6650840689266436e-17
4750	8.6650840689266436e-17
4751	8.6650840689266436e-17
4752	8.6650840689266436e-17
4753	8.6650840689266436e-17
4754	8.6650840689266436e-17
4755	8.6650840689266436e-17
4756	8.6650840689266436e-17
4757	8.6650840689266436e-17
4758	8.6650840689266436e-17
4759	8.6650840689266436e-17
4760	8.6650840689266436e-17
4761	8.6650840689266436e-17
4762	8.6650840689266436e-17
4763	8.6650840689266436e-17
4764	8.6650840689266436e-17
4765	8.6650840689266436e-17
4766	8.6650840689266436e-17
4767	8.6650840689266436e-17
4768	8.6650840689266436e-17
4769	8.6650840689266436e-17
4770	8.6650840689266436e-17
4771	8.6650840689266436e-17
4772	8.6650840689266436e-17
4773	8.6650840689266436e-17
4774	8.6650840689266436e-17
4775	8.6650840689266436e-17
4776	8.6650840689266436e-17
4777	8.6650840689266436e-17
4778	8.6650840689266436e-17
4779	8.6650840689266436e-17
4780	8.6650840689266436e-17
4781	8.6650840689266436e-17
4782	8.6650840689266436e-17
4783	8.6650840689266436e-17
4784	8.6650840689266436e-17
4785	8.6650840689266436e-17
4786	8.6650840689266436e-17
4787	8.6650840689266436e-17
4788	8.6650840689266436e-17
4789	8.6650840689266436e-17
4790	8.6650840689266436e-17
4791	8.6650840689266436e-17
4792	8.6650840689266436e-17
4793	8.6650840689266436e-17
4794	8.6650840689266436e-17
4795	8.6650840689266436e-17
4796	8.6650840689266436e-17
4797	8.6650840689266436e-17
4798	8.6650840689266436e-17
4799	8.6650840689266436e-17
4800	8.6650840689266436e-17
4801	8.6650840689266436e-17
4802	8.6650840689266436e-17
4803	8.6650840689266436e-17
4804	8.6650840689266436e-17
4805	8.6650840689266436e-17
4806	8.6650840689266436e-17
4807	8.6650840689266436e-17
4808	8.6650840689266436e-17
4809	8.6650840689266436e-17
4810	8.6650840689266436e-17
4811	8.6650840689266436e-17
4812	8.6650840689266436e-17
4813	8.6650840689266436e-17
4814	8.6650840689266436e-17
4815	8.6650840689266436e-17
4816	8.6650840689266436e-17
4817	8.6650840689266436e-17
4818	8.6650840689266436e-17
4819	8.6650840689266436e-17
4820	8.6650840689266436e-17
4821	8.6650840689266436e-17
4822	8.6650840689266436e-17
4823	8.6650840689266436e-17
4824	8.6650840689266436e-17
4825	8.6650840689266436e-17
4826	8.6650840689266436e-17
4827	8.6650840689266436e-17
4828	8.6650840689266436e-17
4829	8.6650840689266436e-17
4830	8.6650840689266436e-17
4831	8.6650840689266436e-17
4832	8.6650840689266436e-17
4833	8.6650840689266436e-17
4834	8.6650840689266436e-17
4835	8.6650840689266436e-17
4836	8.6650840689266436e-17
4837	8.6650840689266436e-17
4838	8.6650840689266436e-17
4839	8.6650840689266436e-17
4840	8.6650840689266436e-17
4841	8.6650840689266436e-17
4842	8.6650840689266436e-17
4843	8.6650840689266436e-17
4844	8.6650840689266436e-17
4845	8.6650840689266436e-17
4846	8.6650840689266436e-17
4847	8.6650840689266436e-17
4848	8.6650840689266436e-17
4849	8.6650840689266436e-17
4850	8.6650840689266436e-17
4851	8.6650840689266436e-17
4852	8.6650840689266436e-17
4853	8.6650840689266436e-17
4854	8.6650840689266436e-17
4855	8.5890183030886446e-17
4856	8.5398606978153199e-17
4857	8.4569625469054887e-17
4858	8.3796467779526276e-17
4859	8.3119669522338909e-17
4860	8.2601103055147624e-17
4861	8.1793122468516289e-17
4862	8.1179706579575608e-17
4863	8.0659868554343156e-17
4864	7.9986748465427932e-17
4865	7.9335852106557823e-17
4866	7.8481604290178005e-17
4867	7.7819785828359654e-17
4868	7.7428390918807413e-17
4869	7.6667152690120252e-17
4870	7.5741289091732006e-17
4871	7.5078030196276619e-17
4872	7.4374415132723956e-17
4873	7.3852506596305241e-17
4874	7.3373744491902469e-17
4875	7.2623231487501707e-17
4876	7.1784357827750699e-17
4877	7.1089763938212924e-17
4878	7.1017753052566105e-17
4879	7.0493863556407575e-17
4880	6.9930003489675848e-17
4881	6.9184678006827976e-17
4882	6.8571789641477111e-17
4883	6.7733699524385313e-17
4884	6.7254199823414143e-17
4885	6.6170666822004338e-17
4886	6.5693207721137325e-17
4887	6.5101252209901292e-17
4888	6.4451378646536692e-17
4889	6.394243226584231e-17
4890	6.3023069835469907e-17
4891	6.2300902539940404e-17
4892	6.1635385608266837e-17
4893	6.1029981597993668e-17
4894	6.0497834096762046e-17
4895	5.9641108396194002e-17
4896	5.8825282662629294e-17
4897	5.8251181407514218e-17
4898	5.8075770886849099e-17
4899	5.7669344956128921e-17
4900	5.7468598633998614e-17
4901	5.6896065185693953e-17
4902	5.6887094463122411e-17
4903	5.6120826359635284e-17
4904	5.5611923388895436e-17
4905	5.5312783578452468e-17
4906	5.5074022166346766e-17
4907	5.4941185946187172e-17
4908	5.4906711301435378e-17
4909	5.4252967356742849e-17
4910	5.3699306340824013e-17
4911	5.3647493419501795e-17
4912	5.3551667509250384e-17
4913	5.3378754702588136e-17
4914	5.3031666414199978e-17
4915	5.3017778708783357e-17
4916	5.2682140839129196e-17
4917	5.2660508825257764e-17
4918	5.2353001550926078e-17
4919	5.2199553249705045e-17
4920	5.1607156500671199e-17
4921	5.1264633842156417e-17
4922	5.0986194837296857e-17
4923	5.0178276050214066e-17
4924	4.9243050174760023e-17
4925	4.860131704282789e-17
4926	4.810432841631562e-17
4927	4.7435053668297112e-17
4928	4.6982145760590137e-17
4929	4.5945723791684907e-17
4930	4.5081097025301721e-17
4931	4.4292471012569353e-17
4932	4.3364523233131435e-17
4933	4.2532164515753699e-17
4934	4.1941072735244326e-17
4935	4.1029725326369387e-17
4936	4.0501295468438658e-17
4937	4.0115072576212794e-17
4938	3.9327274298054988e-17
4939	3.8575546711711552e-17
4940	3.7904341521230684e-17
4941	3.735395730664323e-17
4942	3.6137872110475431e-17
4943	3.5397807334237638e-17
4944	3.4882466910926808e-17
4945	3.4146536716647777e-17
4946	3.3540244277771998e-17
4947	3.279323721433986e-17
4948	3.2055335410981105e-17
4949	3.1365067113194159e-17
4950	3.0678431168347774e-17
4951	3.0197690648087517e-17
4952	3.0022222321751072e-17
4953	2.9882629603192518e-17
4954	2.9444372269640363e-17
4955	2.942601865241745e-17
4956	2.8726980680585452e-17
4957	2.8024016227234887e-17
4958	2.7360667001934064e-17
4959	2.6637929019400618e-17
4960	2.6084525685840184e-17
4961	2.5253863768263197e-17
4962	2.462366885222057e-17
4963	2.3851524047547072e-17
4964	2.3218139862333548e-17
4965	2.2561909976786346e-17
4966	2.1718579079982974e-17
4967	2.1004816579452264e-17
4968	2.0397906826666674e-17
4969	1.9681689623689785e-17
4970	1.8959485385658262e-17
4971	1.8198747274925697e-17
4972	1.7550737888701578e-17
4973	1.7534499342558196e-17
4974	1.7180426209690807e-17
4975	1.6869040103437362e-17
4976	1.6246653442938365e-17
4977	1.5531835459591586e-17
4978	1.484866658341865e-17
4979	1.4174550788017241e-17
4980	1.4114119078338451e-17
4981	1.3475533666706871e-17
4982	1.2831694782662199e-17
4983	1.222032587497212e-17
4984	1.1619763186390153e-17
4985	1.1335685294949772e-17
4986	9.9044288566809378e-18
4987	9.6037063501085455e-18
4988	8.7068083894008308e-18
4989	7.9340460852683391e-18
4990	7.3856913730872142e-18
4991	6.8782810257588807e-18
4992	6.4120640116077159e-18
4993	5.1051879053672444e-18
4994	4.4106240840313026e-18
4995	3.9051939275092985e-18
4996	3.290914809851603e-18
4997	2.5738162664501818e-18
4998	1.8020458510376057e-18
4999	1.3771197728151227e-18
5000	3.3977084364076664e-19


==> figures/data/SW2D_singular_values/max_singular_values_SW2D.txt <==
Index	Values
1	1
2	0.01230385296366847
3	0.0030906551237549298
4	0.0002172405154997222
5	0.0001318836807592998
6	7.4994517482326826e-05
7	1.3573323820441173e-05
8	7.7032003993810095e-06
9	4.1967075124504006e-06
10	1.9310037984412663e-06
11	9.010836877330338e-07
12	5.5640484222176029e-07
13	4.0068652198513394e-07
14	2.8151883370037644e-07
15	1.435242463158683e-07
16	8.6808559689998963e-08
17	6.5773767937662884e-08
18	3.9481992720761358e-08
19	2.6482347967813933e-08
20	2.0732177469014193e-08
21	1.4470679500252424e-08
22	1.1842865386909287e-08
23	5.1290503524912549e-09
24	4.1131592333239773e-09
25	2.7128595961416954e-09
26	1.9768999421204595e-09
27	1.7013390994623543e-09
28	1.3135178388425342e-09
29	8.4285905485442485e-10
30	6.5687018626597927e-10
31	4.0225507757187518e-10
32	2.7286568349506453e-10
33	2.3179265680301718e-10
34	1.8664500945733689e-10
35	1.2945569394432678e-10
36	9.6435271662152454e-11
37	6.5068113741278905e-11
38	5.5516607840561996e-11
39	4.3710354392218616e-11
40	3.0029087795638388e-11
41	2.3060221441819164e-11
42	1.7108044944673885e-11
43	1.0825486470776034e-11
44	9.4066976313927302e-12
45	7.0196927778204451e-12
46	6.0308981468852189e-12
47	3.8654694609666028e-12
48	3.3966176590154443e-12
49	2.8451935902068576e-12
50	2.2570015180257966e-12
51	1.1523253099574915e-12
52	1.0707827962622998e-12
53	8.3475271206898721e-13
54	7.2714143895468949e-13
55	5.3044334880770217e-13
56	4.2762694881042095e-13
57	3.1124061517501546e-13
58	2.4546856645709542e-13
59	1.6576462298143824e-13
60	1.2828610637934103e-13
61	9.6164353614937974e-14
62	8.6190853736512917e-14
63	6.9624398497191552e-14
64	5.2552842438315385e-14
65	3.8920974115581616e-14
66	3.2902807032423291e-14
67	2.369186026156293e-14
68	1.7165476018470652e-14
69	1.3248209245076794e-14
70	1.0493234573455218e-14
71	8.5902469917550539e-15
72	7.6040991717968634e-15
73	5.184467590328025e-15
74	4.2867307052400322e-15
75	3.2766121196941585e-15
76	2.3413897855951396e-15
77	1.9875188901591048e-15
78	1.8573051537773933e-15
79	1.5784591206607142e-15
80	1.5043585975565593e-15
81	1.4584209956170168e-15
82	1.4212251299245799e-15
83	1.3958557188212879e-15
84	1.3565045625416744e-15
85	1.3339822317926833e-15
86	1.3023303854463611e-15
87	1.2811604806925089e-15
88	1.2766283522489855e-15
89	1.2418707378251155e-15
90	1.2158841960275631e-15
91	1.2050816780242976e-15
92	1.1959075496225275e-15
93	1.1712572006180727e-15
94	1.149735329129313e-15
95	1.1413749910743025e-15
96	1.1242335196147165e-15
97	1.1044273384232039e-15
98	1.065861047901398e-15
99	1.0375128485666167e-15
100	1.0127586176496642e-15


==> figures/data/SW2D_singular_values/min_singular_values_SW2D.txt <==
Index	Values
1	1
2	0.00065658606290765838
3	0.00017427203923762793
4	5.8605883952827804e-05
5	1.0967587727758634e-05
6	6.1402679531057116e-07
7	3.1610263911491722e-08
8	1.4893879898007139e-09
9	6.2016588398758367e-11
10	2.1458744098210857e-12
11	5.3328639158073719e-14
12	2.2854750817897464e-16
13	9.9409627460312065e-17
14	9.9409627460312065e-17
15	9.9409627460312065e-17
16	9.9409627460312065e-17
17	9.9409627460312065e-17
18	9.9409627460312065e-17
19	9.9409627460312065e-17
20	9.9409627460312065e-17
21	9.9409627460312065e-17
22	9.9409627460312065e-17
23	9.9409627460312065e-17
24	9.9409627460312065e-17
25	9.9409627460312065e-17
26	9.9409627460312065e-17
27	9.9409627460312065e-17
28	9.9409627460312065e-17
29	9.9409627460312065e-17
30	9.9409627460312065e-17
31	9.9409627460312065e-17
32	9.9409627460312065e-17
33	9.9409627460312065e-17
34	9.9409627460312065e-17
35	9.9409627460312065e-17
36	9.9409627460312065e-17
37	9.9409627460312065e-17
38	9.9409627460312065e-17
39	9.9409627460312065e-17
40	9.9409627460312065e-17
41	9.9409627460312065e-17
42	9.9409627460312065e-17
43	9.9409627460312065e-17
44	9.9409627460312065e-17
45	9.9409627460312065e-17
46	9.9409627460312065e-17
47	9.9409627460312065e-17
48	9.9409627460312065e-17
49	9.9409627460312065e-17
50	9.9409627460312065e-17
51	9.9409627460312065e-17
52	9.9409627460312065e-17
53	9.9409627460312065e-17
54	9.9409627460312065e-17
55	9.9409627460312065e-17
56	9.9409627460312065e-17
57	9.9409627460312065e-17
58	9.9409627460312065e-17
59	9.9409627460312065e-17
60	9.9409627460312065e-17
61	9.9409627460312065e-17
62	9.9409627460312065e-17
63	9.9409627460312065e-17
64	9.9409627460312065e-17
65	9.9409627460312065e-17
66	9.9409627460312065e-17
67	9.9409627460312065e-17
68	9.9409627460312065e-17
69	9.9409627460312065e-17
70	9.9409627460312065e-17
71	9.9409627460312065e-17
72	9.9409627460312065e-17
73	9.9409627460312065e-17
74	9.9409627460312065e-17
75	9.9409627460312065e-17
76	9.9409627460312065e-17
77	9.9409627460312065e-17
78	9.9409627460312065e-17
79	9.9409627460312065e-17
80	9.9409627460312065e-17
81	9.9409627460312065e-17
82	9.9409627460312065e-17
83	9.9409627460312065e-17
84	9.9409627460312065e-17
85	9.9409627460312065e-17
86	9.9409627460312065e-17
87	9.9409627460312065e-17
88	9.9409627460312065e-17
89	9.9409627460312065e-17
90	9.9409627460312065e-17
91	9.9409627460312065e-17
92	9.9409627460312065e-17
93	9.9409627460312065e-17
94	9.9409627460312065e-17
95	9.9409627460312065e-17
96	9.9409627460312065e-17
97	9.9409627460312065e-17
98	7.7903062718571919e-17
99	6.3338922542246824e-17
100	1.0961522181329199e-17


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_V1D1V_10.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	0	0	0
0.10005	1.3669e-07	1.3669e-07	1.3669e-07
0.2001	1.3571e-07	1.3571e-07	1.3571e-07
0.30015	1.3336e-07	1.3336e-07	1.3336e-07
0.4002	1.2964e-07	1.2964e-07	1.2964e-07
0.50025	1.2534e-07	1.2534e-07	1.2534e-07
0.6003	1.223e-07	1.223e-07	1.223e-07
0.70035	1.2445e-07	1.2445e-07	1.2445e-07
0.8004	1.6441e-07	2.0565e-07	2.3921e-07
0.90045	1.6511e-07	2.0599e-07	2.94e-07
1.0005	1.6537e-07	2.0601e-07	2.9399e-07
1.1006	1.61e-07	2.0152e-07	2.8873e-07
1.2006	1.4619e-07	1.8755e-07	2.7578e-07
1.3007	1.3583e-07	1.7199e-07	2.6386e-07
1.4007	1.4417e-07	1.7524e-07	2.644e-07
1.5008	1.6503e-07	1.9522e-07	2.7262e-07
1.6008	1.7976e-07	2.128e-07	2.8501e-07
1.7009	1.8743e-07	2.2227e-07	2.9563e-07
1.8009	1.904e-07	2.2501e-07	2.9398e-07
1.901	1.9224e-07	2.2523e-07	2.8934e-07
2.001	1.8708e-07	2.1902e-07	2.8218e-07
2.1011	1.8904e-07	2.0727e-07	2.7431e-07
2.2011	2.0066e-07	2.0602e-07	2.7611e-07
2.3012	2.09e-07	2.1147e-07	2.8642e-07
2.4012	2.138e-07	2.1949e-07	2.9967e-07
2.5013	2.1972e-07	2.2594e-07	3.1666e-07
2.6013	2.2929e-07	2.3164e-07	3.2795e-07
2.7014	2.3652e-07	2.3668e-07	3.3225e-07
2.8014	2.404e-07	2.4112e-07	3.4023e-07
2.9015	2.444e-07	2.435e-07	3.5376e-07
3.0015	2.4712e-07	2.43e-07	3.6756e-07
3.1016	2.4744e-07	2.3854e-07	3.7363e-07
3.2016	2.4817e-07	2.3219e-07	3.7133e-07
3.3017	2.4906e-07	2.2845e-07	3.6937e-07
3.4017	2.4819e-07	2.2597e-07	3.7318e-07
3.5018	2.4752e-07	2.2239e-07	3.7209e-07
3.6018	2.5165e-07	2.2306e-07	3.7185e-07
3.7019	2.6299e-07	2.2366e-07	3.7443e-07
3.8019	2.7694e-07	2.1714e-07	3.7458e-07
3.902	2.8708e-07	2.2164e-07	3.867e-07
4.002	2.9155e-07	2.7098e-07	4.3946e-07
4.1021	2.9458e-07	3.2354e-07	5.1202e-07
4.2021	2.9664e-07	3.5675e-07	5.7094e-07
4.3022	2.9579e-07	3.7267e-07	5.9036e-07
4.4022	2.954e-07	3.7216e-07	5.8878e-07
4.5023	2.9985e-07	3.6877e-07	5.8575e-07
4.6023	3.0501e-07	3.6696e-07	5.8544e-07
4.7024	3.0693e-07	3.6587e-07	5.8194e-07
4.8024	3.0773e-07	3.6734e-07	5.6414e-07
4.9025	3.1232e-07	3.7067e-07	5.4161e-07
5.0025	3.1219e-07	3.7586e-07	5.602e-07
5.1026	3.0504e-07	3.8e-07	5.9635e-07
5.2026	2.9551e-07	3.7299e-07	5.9085e-07
5.3027	2.823e-07	3.5048e-07	5.7368e-07
5.4027	2.7315e-07	3.6828e-07	6.0566e-07
5.5028	2.8532e-07	4.3443e-07	6.816e-07
5.6028	3.0174e-07	4.5424e-07	7.1052e-07
5.7029	3.1117e-07	4.5474e-07	7.0382e-07
5.8029	3.1317e-07	4.5431e-07	6.9291e-07
5.903	3.1048e-07	4.6105e-07	6.9449e-07
6.003	3.1222e-07	4.694e-07	7.2568e-07
6.1031	3.2308e-07	4.7346e-07	7.8513e-07
6.2031	3.3288e-07	4.7422e-07	8.3759e-07
6.3032	3.3178e-07	4.7326e-07	8.6919e-07
6.4032	3.2274e-07	4.7215e-07	8.8278e-07
6.5033	3.1684e-07	4.7037e-07	8.9717e-07
6.6033	3.165e-07	4.7008e-07	9.1417e-07
6.7034	3.1929e-07	4.6968e-07	9.186e-07
6.8034	3.241e-07	4.7153e-07	9.1717e-07
6.9035	3.3143e-07	4.7415e-07	9.3783e-07
7.0035	3.3789e-07	4.7191e-07	9.7085e-07
7.1036	3.4219e-07	4.6972e-07	9.9681e-07
7.2036	3.482e-07	4.685e-07	9.9809e-07
7.3037	3.4873e-07	4.6285e-07	9.8103e-07
7.4037	3.3186e-07	4.5448e-07	9.7582e-07
7.5038	3.0926e-07	4.4817e-07	9.8076e-07
7.6038	3.0577e-07	4.5058e-07	9.9606e-07
7.7039	3.2318e-07	4.7674e-07	1.064e-06
7.8039	3.3416e-07	5.178e-07	1.1389e-06
7.904	3.3966e-07	5.288e-07	1.1651e-06
8.004	3.378e-07	5.3412e-07	1.1673e-06
8.1041	3.3713e-07	5.4436e-07	1.1625e-06
8.2041	3.4207e-07	5.6208e-07	1.1575e-06
8.3042	3.4937e-07	5.7707e-07	1.1551e-06
8.4042	3.5245e-07	5.7523e-07	1.1552e-06
8.5043	3.4815e-07	5.6531e-07	1.1549e-06
8.6043	3.393e-07	5.4916e-07	1.1595e-06
8.7044	3.3369e-07	5.3101e-07	1.1751e-06
8.8044	3.4066e-07	5.3474e-07	1.1941e-06
8.9045	3.6597e-07	5.5348e-07	1.2171e-06
9.0045	4.0087e-07	5.7268e-07	1.2485e-06
9.1046	4.2695e-07	5.7559e-07	1.2815e-06
9.2046	4.4159e-07	5.6211e-07	1.3146e-06
9.3047	4.4796e-07	5.4664e-07	1.338e-06
9.4047	4.491e-07	5.3826e-07	1.3502e-06
9.5048	4.4569e-07	5.4189e-07	1.3569e-06
9.6048	4.3997e-07	5.6309e-07	1.3669e-06
9.7049	4.392e-07	5.9762e-07	1.3879e-06
9.8049	4.4022e-07	6.1292e-07	1.4062e-06
9.905	4.4747e-07	6.0106e-07	1.4048e-06
10.005	4.643e-07	5.9626e-07	1.3877e-06
10.105	4.8237e-07	5.9654e-07	1.3685e-06
10.205	4.937e-07	5.9604e-07	1.3587e-06
10.305	4.9951e-07	6.059e-07	1.3588e-06
10.405	5.0385e-07	6.2177e-07	1.3589e-06
10.505	5.0729e-07	6.2949e-07	1.3599e-06
10.605	5.0962e-07	6.3336e-07	1.3648e-06
10.705	5.1053e-07	6.2893e-07	1.3721e-06
10.805	5.1201e-07	6.164e-07	1.3756e-06
10.905	5.16e-07	6.0492e-07	1.3591e-06
11.006	5.3162e-07	6.0813e-07	1.2995e-06
11.106	5.5536e-07	6.2023e-07	1.2095e-06
11.206	5.5393e-07	6.1984e-07	1.195e-06
11.306	5.3095e-07	6.0989e-07	1.2497e-06
11.406	5.2321e-07	6.0399e-07	1.2856e-06
11.506	5.2657e-07	6.0178e-07	1.3092e-06
11.606	5.3055e-07	6.0117e-07	1.3268e-06
11.706	5.3276e-07	5.9857e-07	1.3397e-06
11.806	5.3538e-07	5.9749e-07	1.3475e-06
11.906	5.3666e-07	6.0038e-07	1.3468e-06
12.006	5.3239e-07	6.009e-07	1.3385e-06
12.106	5.2351e-07	6.0057e-07	1.3251e-06
12.206	5.1916e-07	6.0571e-07	1.3086e-06
12.306	5.3634e-07	6.3283e-07	1.2898e-06
12.406	5.9411e-07	6.6067e-07	1.2799e-06
12.506	6.8664e-07	6.6992e-07	1.3026e-06
12.606	7.3727e-07	6.7917e-07	1.3603e-06
12.706	7.2458e-07	6.8222e-07	1.4145e-06
12.806	7.0941e-07	6.8301e-07	1.4418e-06
12.906	7.0684e-07	6.9478e-07	1.453e-06
13.007	7.0158e-07	7.1422e-07	1.4901e-06
13.107	7.0158e-07	7.3766e-07	1.533e-06
13.207	7.246e-07	7.6356e-07	1.5678e-06
13.307	7.5348e-07	8.0171e-07	1.5828e-06
13.407	7.5822e-07	8.3928e-07	1.5801e-06
13.507	7.6115e-07	8.5797e-07	1.5738e-06
13.607	7.6539e-07	8.6766e-07	1.5752e-06
13.707	7.7143e-07	8.8199e-07	1.5861e-06
13.807	7.7626e-07	9.0198e-07	1.6007e-06
13.907	7.7717e-07	9.1774e-07	1.6228e-06
14.007	7.7456e-07	9.2475e-07	1.6372e-06
14.107	7.7252e-07	9.2149e-07	1.6162e-06
14.207	7.735e-07	9.1679e-07	1.5643e-06
14.307	7.7744e-07	9.1848e-07	1.5183e-06
14.407	7.8406e-07	9.2555e-07	1.5045e-06
14.507	7.9201e-07	9.3855e-07	1.5037e-06
14.607	7.9342e-07	9.6681e-07	1.509e-06
14.707	7.7912e-07	1.0483e-06	1.5189e-06
14.807	7.577e-07	1.2588e-06	1.5293e-06
14.907	7.503e-07	1.503e-06	1.5464e-06
15.008	7.504e-07	1.6978e-06	1.5765e-06
15.108	7.4974e-07	1.7878e-06	1.5791e-06
15.208	7.4926e-07	1.7888e-06	1.571e-06
15.308	7.461e-07	1.768e-06	1.5481e-06
15.408	7.4778e-07	1.749e-06	1.5344e-06
15.508	7.5914e-07	1.7279e-06	1.5352e-06
15.608	7.7474e-07	1.6989e-06	1.5518e-06
15.708	7.8858e-07	1.7018e-06	1.5768e-06
15.808	7.8529e-07	1.8062e-06	1.6441e-06
15.908	7.7633e-07	2.0873e-06	1.7205e-06
16.008	8.3735e-07	2.2088e-06	1.8548e-06
16.108	8.6922e-07	2.2291e-06	1.9079e-06
16.208	8.7667e-07	2.2229e-06	1.9197e-06
16.308	8.7236e-07	2.1984e-06	1.9175e-06
16.408	8.6175e-07	2.1782e-06	1.921e-06
16.508	8.4476e-07	2.2218e-06	1.9266e-06
16.608	8.0439e-07	2.3373e-06	1.9306e-06
16.708	7.5266e-07	2.4419e-06	1.9164e-06
16.808	7.2219e-07	2.504e-06	1.8658e-06
16.908	7.1449e-07	2.4951e-06	1.7976e-06
17.009	7.182e-07	2.4872e-06	1.7675e-06
17.109	7.2713e-07	2.4767e-06	1.764e-06
17.209	7.4151e-07	2.4645e-06	1.7655e-06
17.309	7.5398e-07	2.4374e-06	1.7811e-06
17.409	7.5516e-07	2.3948e-06	1.7989e-06
17.509	7.5074e-07	2.3706e-06	1.8074e-06
17.609	7.3968e-07	2.3466e-06	1.8073e-06
17.709	7.23e-07	2.3192e-06	1.8131e-06
17.809	7.1385e-07	2.3389e-06	1.8507e-06
17.909	7.388e-07	2.4607e-06	2.1999e-06
18.009	7.5104e-07	2.4872e-06	2.3725e-06
18.109	7.4999e-07	2.4733e-06	2.3958e-06
18.209	7.5275e-07	2.4495e-06	2.416e-06
18.309	7.8463e-07	2.445e-06	2.577e-06
18.409	9.5991e-07	2.4564e-06	2.7962e-06
18.509	1.0863e-06	2.4674e-06	2.9383e-06
18.609	1.1287e-06	2.4797e-06	3.0343e-06
18.709	1.1622e-06	2.4921e-06	3.1061e-06
18.809	1.1632e-06	2.5046e-06	3.0847e-06
18.909	1.1552e-06	2.5045e-06	2.9839e-06
19.01	1.161e-06	2.5019e-06	2.9381e-06
19.11	1.2449e-06	2.5422e-06	2.929e-06
19.21	1.3174e-06	2.6208e-06	2.9265e-06
19.31	1.3843e-06	2.6891e-06	2.9211e-06
19.41	1.4467e-06	2.7368e-06	2.9228e-06
19.51	1.5065e-06	2.781e-06	2.9392e-06
19.61	1.5442e-06	2.8305e-06	2.9649e-06
19.71	1.5442e-06	2.8495e-06	2.9887e-06
19.81	1.53e-06	2.8417e-06	3.0005e-06
19.91	1.5194e-06	2.8164e-06	3.003e-06


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_V1D1V_12.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	0	0	0
0.10005	7.2106e-08	7.2106e-08	7.2106e-08
0.2001	7.2788e-08	7.2788e-08	7.2788e-08
0.30015	7.4359e-08	7.4359e-08	7.4359e-08
0.4002	7.668e-08	7.668e-08	7.668e-08
0.50025	7.8654e-08	7.8654e-08	7.8654e-08
0.6003	7.919e-08	7.919e-08	7.919e-08
0.70035	7.7669e-08	7.7669e-08	7.7669e-08
0.8004	7.4398e-08	7.4398e-08	7.4398e-08
0.90045	7.0933e-08	7.0933e-08	7.0933e-08
1.0005	6.8793e-08	6.9014e-08	6.9014e-08
1.1006	6.7513e-08	6.9976e-08	6.9976e-08
1.2006	6.7413e-08	6.9966e-08	7.442e-08
1.3007	6.8302e-08	7.0776e-08	7.9139e-08
1.4007	7.0622e-08	7.2502e-08	8.0143e-08
1.5008	7.4009e-08	7.5236e-08	8.2518e-08
1.6008	7.6806e-08	7.8134e-08	8.511e-08
1.7009	7.8615e-08	8.037e-08	8.7263e-08
1.8009	8.2565e-08	8.4315e-08	9.057e-08
1.901	8.2783e-08	8.8781e-08	9.4533e-08
2.001	8.2168e-08	9.2888e-08	9.8553e-08
2.1011	8.2158e-08	9.243e-08	1.1397e-07
2.2011	8.4531e-08	9.3862e-08	1.2583e-07
2.3012	8.748e-08	9.6572e-08	1.3202e-07
2.4012	8.9864e-08	9.8537e-08	1.3913e-07
2.5013	9.1477e-08	9.8097e-08	1.4674e-07
2.6013	9.1996e-08	9.6856e-08	1.4668e-07
2.7014	9.4125e-08	9.7869e-08	1.4875e-07
2.8014	9.8172e-08	1.0143e-07	1.5295e-07
2.9015	1.0251e-07	1.0788e-07	1.5856e-07
3.0015	1.0376e-07	1.1215e-07	1.6554e-07
3.1016	1.0317e-07	1.1018e-07	1.6714e-07
3.2016	1.0513e-07	1.0903e-07	1.6659e-07
3.3017	1.0425e-07	1.1458e-07	1.6809e-07
3.4017	1.0399e-07	1.2039e-07	1.7356e-07
3.5018	1.0419e-07	1.2142e-07	1.779e-07
3.6018	1.0451e-07	1.1965e-07	1.8042e-07
3.7019	1.0528e-07	1.1954e-07	1.8213e-07
3.8019	1.0688e-07	1.2132e-07	1.8052e-07
3.902	1.0879e-07	1.2185e-07	1.6987e-07
4.002	1.0894e-07	1.2603e-07	1.8614e-07
4.1021	1.1006e-07	1.2909e-07	1.9635e-07
4.2021	1.107e-07	1.3353e-07	2.0154e-07
4.3022	1.1224e-07	1.33e-07	2.0814e-07
4.4022	1.1311e-07	1.3155e-07	2.1179e-07
4.5023	1.1123e-07	1.3279e-07	2.1226e-07
4.6023	1.0762e-07	1.3608e-07	2.1178e-07
4.7024	1.0478e-07	1.3888e-07	2.1346e-07
4.8024	1.0501e-07	1.4104e-07	2.2363e-07
4.9025	1.07e-07	1.4291e-07	2.3872e-07
5.0025	1.1041e-07	1.4573e-07	2.4456e-07
5.1026	1.1359e-07	1.5046e-07	2.3199e-07
5.2026	1.1459e-07	1.5623e-07	2.083e-07
5.3027	1.1348e-07	1.5771e-07	2.9706e-07
5.4027	1.1017e-07	1.5056e-07	3.4495e-07
5.5028	1.0966e-07	1.525e-07	3.3696e-07
5.6028	1.1242e-07	1.5938e-07	3.3315e-07
5.7029	1.1417e-07	1.6684e-07	3.3015e-07
5.8029	1.1375e-07	1.6979e-07	3.2688e-07
5.903	1.1368e-07	1.6672e-07	3.2475e-07
6.003	1.1388e-07	1.6091e-07	3.2426e-07
6.1031	1.1471e-07	1.5728e-07	3.245e-07
6.2031	1.1643e-07	1.5804e-07	3.2586e-07
6.3032	1.1824e-07	1.6153e-07	3.2903e-07
6.4032	1.1943e-07	1.6693e-07	3.3414e-07
6.5033	1.1836e-07	1.7313e-07	3.3788e-07
6.6033	1.1899e-07	1.7756e-07	3.3866e-07
6.7034	1.201e-07	1.7813e-07	3.3848e-07
6.8034	1.2196e-07	1.7822e-07	3.3917e-07
6.9035	1.2317e-07	1.7924e-07	3.3854e-07
7.0035	1.2396e-07	1.8174e-07	3.3614e-07
7.1036	1.2547e-07	1.8432e-07	3.3259e-07
7.2036	1.2861e-07	1.8525e-07	3.2973e-07
7.3037	1.3224e-07	1.8566e-07	3.3168e-07
7.4037	1.3319e-07	1.899e-07	3.4196e-07
7.5038	1.3814e-07	1.9636e-07	3.524e-07
7.6038	1.509e-07	2.0066e-07	3.5549e-07
7.7039	1.627e-07	1.9952e-07	3.6841e-07
7.8039	1.6972e-07	2.0053e-07	3.9195e-07
7.904	1.7154e-07	2.056e-07	4.1663e-07
8.004	1.749e-07	2.091e-07	4.3605e-07
8.1041	1.7779e-07	2.0989e-07	4.5477e-07
8.2041	1.8131e-07	2.0871e-07	4.6851e-07
8.3042	1.8429e-07	2.0745e-07	4.736e-07
8.4042	1.8618e-07	2.0801e-07	4.7506e-07
8.5043	1.8793e-07	2.1034e-07	4.7674e-07
8.6043	1.8975e-07	2.1403e-07	4.7798e-07
8.7044	1.9112e-07	2.1819e-07	4.7801e-07
8.8044	1.9055e-07	2.2122e-07	4.77e-07
8.9045	1.8631e-07	2.1773e-07	4.7605e-07
9.0045	1.8203e-07	2.1125e-07	4.759e-07
9.1046	1.7929e-07	2.0594e-07	4.7698e-07
9.2046	1.7899e-07	2.0964e-07	4.8002e-07
9.3047	1.8052e-07	2.1257e-07	4.8544e-07
9.4047	1.821e-07	2.1426e-07	4.8953e-07
9.5048	1.8545e-07	2.1528e-07	4.9054e-07
9.6048	1.9076e-07	2.1606e-07	4.8802e-07
9.7049	1.9587e-07	2.1887e-07	4.8586e-07
9.8049	1.9919e-07	2.2521e-07	4.8742e-07
9.905	2.0004e-07	2.3203e-07	4.915e-07
10.005	1.9761e-07	2.3775e-07	5.0066e-07
10.105	1.9334e-07	2.4232e-07	5.0945e-07
10.205	1.8991e-07	2.4583e-07	5.0961e-07
10.305	1.8852e-07	2.4826e-07	5.0496e-07
10.405	1.9069e-07	2.504e-07	5.0244e-07
10.505	1.9683e-07	2.5405e-07	5.0209e-07
10.605	2.0207e-07	2.5832e-07	5.0158e-07
10.705	2.0556e-07	2.627e-07	5.0263e-07
10.805	2.0865e-07	2.6734e-07	5.0604e-07
10.905	2.1141e-07	2.6816e-07	5.0906e-07
11.006	2.1187e-07	2.67e-07	5.0795e-07
11.106	2.0934e-07	2.6858e-07	5.0312e-07
11.206	2.0315e-07	2.7505e-07	4.9124e-07
11.306	1.9896e-07	2.7275e-07	4.7066e-07
11.406	1.969e-07	2.688e-07	4.5307e-07
11.506	1.9563e-07	2.6644e-07	4.4427e-07
11.606	1.9538e-07	2.6552e-07	4.4085e-07
11.706	1.9604e-07	2.6656e-07	4.4156e-07
11.806	1.9708e-07	2.7176e-07	4.4255e-07
11.906	1.988e-07	2.7769e-07	4.4448e-07
12.006	2.0085e-07	2.8231e-07	4.4717e-07
12.106	2.0229e-07	2.8339e-07	4.5047e-07
12.206	2.0256e-07	2.7987e-07	4.5466e-07
12.306	2.0359e-07	2.8096e-07	4.5853e-07
12.406	2.0922e-07	2.9472e-07	4.621e-07
12.506	2.1256e-07	3.075e-07	4.6623e-07
12.606	2.1219e-07	3.1039e-07	4.645e-07
12.706	2.1038e-07	3.0304e-07	4.4344e-07
12.806	2.0922e-07	2.9843e-07	4.2049e-07
12.906	2.0955e-07	2.9896e-07	4.2363e-07
13.007	2.1019e-07	2.9858e-07	4.3271e-07
13.107	2.088e-07	2.9128e-07	4.3683e-07
13.207	2.0661e-07	2.819e-07	4.3716e-07
13.307	2.0539e-07	2.7348e-07	4.3323e-07
13.407	2.0393e-07	2.7114e-07	4.3e-07
13.507	2.0148e-07	2.7369e-07	4.2962e-07
13.607	1.9772e-07	2.7589e-07	4.2934e-07
13.707	1.9314e-07	2.7623e-07	4.2745e-07
13.807	1.8886e-07	2.7843e-07	4.2858e-07
13.907	1.8548e-07	2.7932e-07	4.2989e-07
14.007	1.8246e-07	2.7971e-07	4.3102e-07
14.107	1.7885e-07	2.795e-07	4.3536e-07
14.207	1.7589e-07	2.8022e-07	4.4184e-07
14.307	1.7482e-07	2.828e-07	4.4591e-07
14.407	1.7352e-07	2.8511e-07	4.4625e-07
14.507	1.7117e-07	2.8803e-07	4.4817e-07
14.607	1.6995e-07	2.9736e-07	4.6381e-07
14.707	1.7417e-07	3.1198e-07	4.9261e-07
14.807	1.9809e-07	3.1775e-07	5.0911e-07
14.907	2.3538e-07	3.2771e-07	5.187e-07
15.008	2.5325e-07	3.3728e-07	5.3577e-07
15.108	2.5869e-07	3.4734e-07	5.5947e-07
15.208	2.5978e-07	3.5887e-07	5.8012e-07
15.308	2.5419e-07	3.7437e-07	5.9309e-07
15.408	2.5133e-07	3.8202e-07	5.8893e-07
15.508	2.4567e-07	3.8486e-07	5.8121e-07
15.608	2.4106e-07	3.897e-07	5.7781e-07
15.708	2.3905e-07	3.9281e-07	5.7007e-07
15.808	2.3887e-07	3.897e-07	5.6353e-07
15.908	2.4646e-07	4.0416e-07	5.7419e-07
16.008	2.6292e-07	4.3539e-07	6.7227e-07
16.108	2.6693e-07	4.541e-07	7.1739e-07
16.208	2.6733e-07	4.6329e-07	7.3008e-07
16.308	2.6875e-07	4.6773e-07	7.2377e-07
16.408	2.7111e-07	4.6903e-07	7.1104e-07
16.508	2.7616e-07	4.6601e-07	7.0229e-07
16.608	2.8274e-07	4.5784e-07	6.9902e-07
16.708	2.868e-07	4.5747e-07	7.0609e-07
16.808	2.8659e-07	4.6204e-07	7.1831e-07
16.908	2.8825e-07	4.7271e-07	7.3816e-07
17.009	2.9198e-07	4.8577e-07	7.5612e-07
17.109	2.9772e-07	4.9611e-07	7.6663e-07
17.209	3.045e-07	5.0055e-07	7.8065e-07
17.309	3.1429e-07	5.1892e-07	8.2209e-07
17.409	3.2933e-07	5.7733e-07	1.0117e-06
17.509	3.3946e-07	6.4549e-07	1.2257e-06
17.609	3.4102e-07	6.8624e-07	1.3547e-06
17.709	3.3811e-07	6.9354e-07	1.4656e-06
17.809	3.3855e-07	6.848e-07	1.6246e-06
17.909	3.5151e-07	6.7235e-07	1.7266e-06
18.009	3.7702e-07	6.616e-07	1.7758e-06
18.109	4.0206e-07	6.5539e-07	1.8334e-06
18.209	4.1393e-07	6.5411e-07	1.8798e-06
18.309	4.2644e-07	6.7259e-07	1.9006e-06
18.409	4.6371e-07	7.2489e-07	1.9316e-06
18.509	5.6509e-07	7.9384e-07	2.0306e-06
18.609	7.0934e-07	8.34e-07	2.0686e-06
18.709	8.3125e-07	8.7654e-07	2.1082e-06
18.809	9.2077e-07	9.686e-07	2.1949e-06
18.909	9.3852e-07	1.0456e-06	2.2341e-06
19.01	9.3717e-07	1.0784e-06	2.2661e-06
19.11	9.5786e-07	1.0846e-06	2.3106e-06
19.21	9.8163e-07	1.0872e-06	2.379e-06
19.31	9.8877e-07	1.1191e-06	2.4491e-06
19.41	9.8931e-07	1.148e-06	2.481e-06
19.51	9.9308e-07	1.1594e-06	2.4969e-06
19.61	9.9902e-07	1.1654e-06	2.5219e-06
19.71	1.0044e-06	1.1684e-06	2.5536e-06
19.81	1.0058e-06	1.1686e-06	2.5776e-06
19.91	1.0017e-06	1.1673e-06	2.5881e-06


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_V1D1V_4.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	0	0	0
0.10005	8.8198e-06	1.0553e-05	1.0553e-05
0.2001	8.7946e-06	1.2727e-05	1.486e-05
0.30015	8.7404e-06	1.2674e-05	1.4807e-05
0.4002	8.7032e-06	1.2635e-05	1.4767e-05
0.50025	8.7238e-06	1.2652e-05	1.4782e-05
0.6003	8.7437e-06	1.2707e-05	1.4835e-05
0.70035	8.6985e-06	1.2697e-05	1.4825e-05
0.8004	8.6713e-06	1.2491e-05	1.4621e-05
0.90045	8.6673e-06	1.2388e-05	1.4406e-05
1.0005	8.6875e-06	1.2432e-05	1.4454e-05
1.1006	8.7844e-06	1.2604e-05	1.4647e-05
1.2006	9.0529e-06	1.3008e-05	1.5077e-05
1.3007	9.4345e-06	1.3458e-05	1.5511e-05
1.4007	9.7178e-06	1.3735e-05	1.5773e-05
1.5008	9.8924e-06	1.3913e-05	1.5948e-05
1.6008	9.9078e-06	1.4104e-05	1.6142e-05
1.7009	9.8887e-06	1.4422e-05	1.6459e-05
1.8009	9.8698e-06	1.478e-05	1.6802e-05
1.901	9.8537e-06	1.4813e-05	1.6845e-05
2.001	9.8498e-06	1.4307e-05	1.6397e-05
2.1011	9.9137e-06	1.3404e-05	1.5549e-05
2.2011	1.0231e-05	1.3259e-05	1.5041e-05
2.3012	1.0545e-05	1.3275e-05	1.535e-05
2.4012	1.059e-05	1.3288e-05	1.5629e-05
2.5013	1.0554e-05	1.3298e-05	1.5464e-05
2.6013	1.0531e-05	1.3306e-05	1.4765e-05
2.7014	1.054e-05	1.3301e-05	1.4333e-05
2.8014	1.0546e-05	1.3292e-05	1.436e-05
2.9015	1.0535e-05	1.3289e-05	1.4554e-05
3.0015	1.051e-05	1.3297e-05	1.4634e-05
3.1016	1.045e-05	1.3234e-05	1.42e-05
3.2016	1.033e-05	1.2826e-05	1.4142e-05
3.3017	1.0216e-05	1.254e-05	1.4176e-05
3.4017	1.017e-05	1.2535e-05	1.4169e-05
3.5018	1.0164e-05	1.2621e-05	1.4135e-05
3.6018	1.0154e-05	1.2705e-05	1.4065e-05
3.7019	1.0121e-05	1.277e-05	1.3963e-05
3.8019	1.0099e-05	1.2796e-05	1.3867e-05
3.902	1.0122e-05	1.272e-05	1.3809e-05
4.002	1.0233e-05	1.2528e-05	1.379e-05
4.1021	1.0556e-05	1.2276e-05	1.3817e-05
4.2021	1.113e-05	1.2082e-05	1.3915e-05
4.3022	1.1602e-05	1.2083e-05	1.4062e-05
4.4022	1.1874e-05	1.2257e-05	1.4282e-05
4.5023	1.1896e-05	1.2438e-05	1.4565e-05
4.6023	1.1909e-05	1.2574e-05	1.4846e-05
4.7024	1.1917e-05	1.2612e-05	1.5198e-05
4.8024	1.1921e-05	1.2564e-05	1.5702e-05
4.9025	1.1924e-05	1.2501e-05	1.626e-05
5.0025	1.1929e-05	1.2484e-05	1.6625e-05
5.1026	1.1927e-05	1.2531e-05	1.6696e-05
5.2026	1.1887e-05	1.2533e-05	1.647e-05
5.3027	1.1835e-05	1.2011e-05	1.6025e-05
5.4027	1.1832e-05	1.1173e-05	1.5796e-05
5.5028	1.1862e-05	1.0744e-05	1.6108e-05
5.6028	1.1886e-05	1.076e-05	1.6527e-05
5.7029	1.1885e-05	1.0795e-05	1.681e-05
5.8029	1.1905e-05	1.0827e-05	1.6942e-05
5.903	1.1987e-05	1.0926e-05	1.6922e-05
6.003	1.2048e-05	1.1206e-05	1.6811e-05
6.1031	1.2063e-05	1.1415e-05	1.6892e-05
6.2031	1.2066e-05	1.1478e-05	1.7389e-05
6.3032	1.208e-05	1.1501e-05	1.7943e-05
6.4032	1.2104e-05	1.1516e-05	1.8199e-05
6.5033	1.2113e-05	1.1518e-05	1.8201e-05
6.6033	1.2084e-05	1.15e-05	1.8186e-05
6.7034	1.2063e-05	1.1487e-05	1.829e-05
6.8034	1.2077e-05	1.1502e-05	1.8489e-05
6.9035	1.2109e-05	1.1569e-05	1.8587e-05
7.0035	1.2143e-05	1.1599e-05	1.8414e-05
7.1036	1.2128e-05	1.1587e-05	1.8127e-05
7.2036	1.2019e-05	1.1573e-05	1.7882e-05
7.3037	1.1806e-05	1.1567e-05	1.7529e-05
7.4037	1.1604e-05	1.1579e-05	1.718e-05
7.5038	1.155e-05	1.1596e-05	1.7039e-05
7.6038	1.1573e-05	1.16e-05	1.765e-05
7.7039	1.1603e-05	1.1637e-05	1.9125e-05
7.8039	1.1596e-05	1.173e-05	2.0822e-05
7.904	1.1545e-05	1.1773e-05	2.2266e-05
8.004	1.1544e-05	1.1811e-05	2.2851e-05
8.1041	1.1549e-05	1.1842e-05	2.2961e-05
8.2041	1.1546e-05	1.1848e-05	2.2793e-05
8.3042	1.1551e-05	1.1841e-05	2.2404e-05
8.4042	1.1554e-05	1.1802e-05	2.1985e-05
8.5043	1.1579e-05	1.1803e-05	2.1471e-05
8.6043	1.1624e-05	1.1843e-05	2.0597e-05
8.7044	1.1613e-05	1.1839e-05	2.0157e-05
8.8044	1.1546e-05	1.1828e-05	2.019e-05
8.9045	1.1541e-05	1.1903e-05	2.0054e-05
9.0045	1.1646e-05	1.2009e-05	1.9159e-05
9.1046	1.1703e-05	1.2038e-05	1.8304e-05
9.2046	1.1724e-05	1.2035e-05	1.8372e-05
9.3047	1.1742e-05	1.2017e-05	1.8561e-05
9.4047	1.1773e-05	1.1981e-05	1.8706e-05
9.5048	1.1809e-05	1.1895e-05	1.8735e-05
9.6048	1.174e-05	1.1954e-05	1.8519e-05
9.7049	1.1633e-05	1.2312e-05	1.7964e-05
9.8049	1.1602e-05	1.2539e-05	1.7413e-05
9.905	1.1587e-05	1.2688e-05	1.7651e-05
10.005	1.1555e-05	1.2802e-05	1.8055e-05
10.105	1.153e-05	1.2935e-05	1.8357e-05
10.205	1.1555e-05	1.3151e-05	1.8985e-05
10.305	1.1602e-05	1.3265e-05	1.9086e-05
10.405	1.1629e-05	1.3219e-05	1.9075e-05
10.505	1.1641e-05	1.3129e-05	1.9056e-05
10.605	1.1632e-05	1.3043e-05	1.9028e-05
10.705	1.1597e-05	1.2986e-05	1.898e-05
10.805	1.1521e-05	1.2958e-05	1.8903e-05
10.905	1.1395e-05	1.2939e-05	1.876e-05
11.006	1.1367e-05	1.2903e-05	1.8467e-05
11.106	1.1324e-05	1.2816e-05	1.8275e-05
11.206	1.1282e-05	1.267e-05	1.8343e-05
11.306	1.1295e-05	1.2654e-05	1.8484e-05
11.406	1.1365e-05	1.2763e-05	1.8683e-05
11.506	1.1451e-05	1.2821e-05	1.8906e-05
11.606	1.1569e-05	1.2749e-05	1.8918e-05
11.706	1.1711e-05	1.2654e-05	1.8709e-05
11.806	1.1893e-05	1.2706e-05	1.85e-05
11.906	1.2075e-05	1.2744e-05	1.8303e-05
12.006	1.2177e-05	1.2735e-05	1.8162e-05
12.106	1.2196e-05	1.2694e-05	1.8057e-05
12.206	1.2181e-05	1.2653e-05	1.7975e-05
12.306	1.22e-05	1.2615e-05	1.7818e-05
12.406	1.2283e-05	1.2565e-05	1.7449e-05
12.506	1.2346e-05	1.2511e-05	1.6845e-05
12.606	1.2354e-05	1.2451e-05	1.6638e-05
12.706	1.2307e-05	1.2459e-05	1.6832e-05
12.806	1.2279e-05	1.256e-05	1.7162e-05
12.906	1.2396e-05	1.2726e-05	1.7387e-05
13.007	1.2731e-05	1.2916e-05	1.7473e-05
13.107	1.3423e-05	1.3103e-05	1.7842e-05
13.207	1.4643e-05	1.3296e-05	1.8297e-05
13.307	1.5842e-05	1.3522e-05	1.88e-05
13.407	1.6471e-05	1.3805e-05	1.9399e-05
13.507	1.6731e-05	1.4177e-05	2.0093e-05
13.607	1.6803e-05	1.4508e-05	2.082e-05
13.707	1.6781e-05	1.468e-05	2.131e-05
13.807	1.6725e-05	1.481e-05	2.1554e-05
13.907	1.6644e-05	1.4971e-05	2.1644e-05
14.007	1.6535e-05	1.5116e-05	2.1601e-05
14.107	1.6408e-05	1.5182e-05	2.1411e-05
14.207	1.627e-05	1.5153e-05	2.1054e-05
14.307	1.6125e-05	1.4999e-05	2.0582e-05
14.407	1.6015e-05	1.4746e-05	2.0122e-05
14.507	1.6006e-05	1.4452e-05	1.9797e-05
14.607	1.6157e-05	1.4233e-05	1.9645e-05
14.707	1.6332e-05	1.432e-05	1.9565e-05
14.807	1.6387e-05	1.4616e-05	1.9421e-05
14.907	1.6508e-05	1.5044e-05	1.9262e-05
15.008	1.6864e-05	1.5144e-05	1.9055e-05
15.108	1.7185e-05	1.5244e-05	1.8859e-05
15.208	1.739e-05	1.5311e-05	1.8495e-05
15.308	1.7577e-05	1.5333e-05	1.8099e-05
15.408	1.7799e-05	1.5324e-05	1.7846e-05
15.508	1.797e-05	1.5327e-05	1.7733e-05
15.608	1.7951e-05	1.5439e-05	1.766e-05
15.708	1.7708e-05	1.58e-05	1.7664e-05
15.808	1.7548e-05	1.627e-05	1.7598e-05
15.908	1.7315e-05	1.6128e-05	1.6669e-05
16.008	1.7201e-05	1.5549e-05	1.7107e-05
16.108	1.7261e-05	1.5192e-05	2.169e-05
16.208	1.7188e-05	1.5226e-05	2.5209e-05
16.308	1.6956e-05	1.5452e-05	2.7283e-05
16.408	1.662e-05	1.5799e-05	2.8512e-05
16.508	1.6303e-05	1.6082e-05	2.9259e-05
16.608	1.6026e-05	1.6225e-05	2.9626e-05
16.708	1.579e-05	1.629e-05	3.0059e-05
16.808	1.5674e-05	1.6398e-05	3.0462e-05
16.908	1.5868e-05	1.6572e-05	3.0718e-05
17.009	1.6175e-05	1.671e-05	3.1636e-05
17.109	1.6342e-05	1.6783e-05	3.2502e-05
17.209	1.6344e-05	1.6824e-05	3.3143e-05
17.309	1.6174e-05	1.6779e-05	3.3743e-05
17.409	1.5956e-05	1.6675e-05	3.4343e-05
17.509	1.5983e-05	1.6424e-05	3.4933e-05
17.609	1.6339e-05	1.622e-05	3.5492e-05
17.709	1.7005e-05	1.6709e-05	3.6077e-05
17.809	1.7912e-05	1.7373e-05	3.6739e-05
17.909	1.8904e-05	1.788e-05	3.7447e-05
18.009	1.9757e-05	1.825e-05	3.8063e-05
18.109	2.0536e-05	1.8676e-05	3.8671e-05
18.209	2.1789e-05	1.9277e-05	3.9422e-05
18.309	2.351e-05	2.0347e-05	4.0614e-05
18.409	2.4343e-05	2.1805e-05	4.1965e-05
18.509	2.4668e-05	2.3311e-05	4.2744e-05
18.609	2.4986e-05	2.4741e-05	4.3085e-05
18.709	2.5693e-05	2.6492e-05	4.3707e-05
18.809	2.6723e-05	2.8882e-05	4.5128e-05
18.909	2.7471e-05	3.1325e-05	4.6997e-05
19.01	2.7846e-05	3.2872e-05	4.8737e-05
19.11	2.7992e-05	3.3687e-05	5.0053e-05
19.21	2.8079e-05	3.4107e-05	5.1027e-05
19.31	2.8309e-05	3.4302e-05	5.1729e-05
19.41	2.877e-05	3.4331e-05	5.1994e-05
19.51	2.9424e-05	3.4326e-05	5.1962e-05
19.61	3.0175e-05	3.4277e-05	5.1911e-05
19.71	3.0911e-05	3.4132e-05	5.1824e-05
19.81	3.1531e-05	3.3871e-05	5.1713e-05
19.91	3.1961e-05	3.3559e-05	5.1624e-05


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_V1D1V_6.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	0	0	0
0.10005	2.3157e-06	2.3157e-06	3.2684e-06
0.2001	2.3156e-06	2.3156e-06	3.2458e-06
0.30015	2.317e-06	2.317e-06	3.1947e-06
0.4002	2.3194e-06	2.3194e-06	3.1605e-06
0.50025	2.3193e-06	2.3193e-06	3.1573e-06
0.6003	2.3162e-06	2.3162e-06	3.1491e-06
0.70035	2.315e-06	2.3191e-06	3.1308e-06
0.8004	2.3112e-06	2.3172e-06	3.0481e-06
0.90045	2.3077e-06	2.3138e-06	3.0488e-06
1.0005	2.3062e-06	2.3124e-06	3.0471e-06
1.1006	2.3092e-06	2.3152e-06	3.0469e-06
1.2006	2.3178e-06	2.3235e-06	3.0485e-06
1.3007	2.3243e-06	2.331e-06	3.0519e-06
1.4007	2.3297e-06	2.3373e-06	3.0569e-06
1.5008	2.3358e-06	2.3445e-06	3.0648e-06
1.6008	2.3421e-06	2.3518e-06	3.0757e-06
1.7009	2.3469e-06	2.3575e-06	3.0847e-06
1.8009	2.3494e-06	2.3602e-06	3.0859e-06
1.901	2.3515e-06	2.362e-06	3.0822e-06
2.001	2.3531e-06	2.3638e-06	3.0761e-06
2.1011	2.3553e-06	2.3673e-06	3.0732e-06
2.2011	2.3626e-06	2.376e-06	3.0801e-06
2.3012	2.3717e-06	2.3834e-06	3.0908e-06
2.4012	2.3808e-06	2.3871e-06	3.1024e-06
2.5013	2.3921e-06	2.3917e-06	3.1174e-06
2.6013	2.3997e-06	2.3981e-06	3.128e-06
2.7014	2.4024e-06	2.4012e-06	3.1251e-06
2.8014	2.406e-06	2.401e-06	3.1253e-06
2.9015	2.4088e-06	2.3996e-06	3.1368e-06
3.0015	2.4082e-06	2.3961e-06	3.1514e-06
3.1016	2.404e-06	2.3899e-06	3.1592e-06
3.2016	2.4013e-06	2.3852e-06	3.1624e-06
3.3017	2.4033e-06	2.3866e-06	3.1694e-06
3.4017	2.4058e-06	2.3894e-06	3.1793e-06
3.5018	2.4046e-06	2.387e-06	3.1806e-06
3.6018	2.4013e-06	2.3789e-06	3.167e-06
3.7019	2.3968e-06	2.369e-06	3.148e-06
3.8019	2.3884e-06	2.3596e-06	3.1304e-06
3.902	2.3681e-06	2.3471e-06	3.1245e-06
4.002	2.3542e-06	2.3509e-06	3.1698e-06
4.1021	2.3657e-06	2.3792e-06	3.2488e-06
4.2021	2.3713e-06	2.3976e-06	3.3151e-06
4.3022	2.3732e-06	2.4041e-06	3.3674e-06
4.4022	2.3753e-06	2.4058e-06	3.396e-06
4.5023	2.3819e-06	2.4088e-06	3.4029e-06
4.6023	2.3905e-06	2.4151e-06	3.399e-06
4.7024	2.3989e-06	2.4218e-06	3.3822e-06
4.8024	2.4054e-06	2.4257e-06	3.3322e-06
4.9025	2.4074e-06	2.4257e-06	3.2444e-06
5.0025	2.4001e-06	2.4173e-06	3.1712e-06
5.1026	2.3718e-06	2.3879e-06	3.1352e-06
5.2026	2.3204e-06	2.3502e-06	3.1219e-06
5.3027	2.2913e-06	2.3529e-06	3.1225e-06
5.4027	2.2972e-06	2.3809e-06	3.0656e-06
5.5028	2.3177e-06	2.3944e-06	3.017e-06
5.6028	2.3321e-06	2.3982e-06	3.014e-06
5.7029	2.3379e-06	2.4094e-06	3.0548e-06
5.8029	2.3428e-06	2.4324e-06	3.1269e-06
5.903	2.3473e-06	2.4586e-06	3.2046e-06
6.003	2.3507e-06	2.4687e-06	3.2596e-06
6.1031	2.3565e-06	2.4753e-06	3.2707e-06
6.2031	2.3644e-06	2.483e-06	3.2808e-06
6.3032	2.3735e-06	2.4905e-06	3.2901e-06
6.4032	2.378e-06	2.4975e-06	3.2976e-06
6.5033	2.3783e-06	2.5022e-06	3.3026e-06
6.6033	2.3809e-06	2.503e-06	3.3049e-06
6.7034	2.3888e-06	2.5051e-06	3.3046e-06
6.8034	2.4025e-06	2.5175e-06	3.3007e-06
6.9035	2.4166e-06	2.5353e-06	3.2949e-06
7.0035	2.4228e-06	2.5452e-06	3.2817e-06
7.1036	2.4217e-06	2.5438e-06	3.2407e-06
7.2036	2.4199e-06	2.5338e-06	3.1703e-06
7.3037	2.4166e-06	2.5254e-06	3.1077e-06
7.4037	2.4061e-06	2.5178e-06	3.0656e-06
7.5038	2.3986e-06	2.5107e-06	3.0483e-06
7.6038	2.3985e-06	2.5109e-06	3.0707e-06
7.7039	2.4129e-06	2.5174e-06	3.1808e-06
7.8039	2.4241e-06	2.5214e-06	3.2551e-06
7.904	2.4289e-06	2.5178e-06	3.2338e-06
8.004	2.4306e-06	2.5123e-06	3.1969e-06
8.1041	2.4302e-06	2.5042e-06	3.1508e-06
8.2041	2.4283e-06	2.4907e-06	3.1214e-06
8.3042	2.4244e-06	2.4655e-06	3.1039e-06
8.4042	2.4206e-06	2.4438e-06	3.0863e-06
8.5043	2.4198e-06	2.4428e-06	3.0856e-06
8.6043	2.4186e-06	2.4459e-06	3.0953e-06
8.7044	2.4155e-06	2.4426e-06	3.0972e-06
8.8044	2.4161e-06	2.4388e-06	3.089e-06
8.9045	2.4164e-06	2.441e-06	3.0816e-06
9.0045	2.3912e-06	2.4399e-06	3.078e-06
9.1046	2.3598e-06	2.4437e-06	3.0688e-06
9.2046	2.3416e-06	2.4534e-06	3.0613e-06
9.3047	2.3324e-06	2.4598e-06	3.059e-06
9.4047	2.3278e-06	2.4621e-06	3.0671e-06
9.5048	2.3243e-06	2.4595e-06	3.1052e-06
9.6048	2.3172e-06	2.4496e-06	3.1077e-06
9.7049	2.3105e-06	2.4333e-06	3.0929e-06
9.8049	2.3086e-06	2.4199e-06	3.0879e-06
9.905	2.3117e-06	2.4129e-06	3.0817e-06
10.005	2.3186e-06	2.4121e-06	3.0737e-06
10.105	2.3252e-06	2.4147e-06	3.0795e-06
10.205	2.3235e-06	2.4138e-06	3.0871e-06
10.305	2.3125e-06	2.4097e-06	3.0858e-06
10.405	2.3054e-06	2.4087e-06	3.0718e-06
10.505	2.3034e-06	2.4174e-06	3.0607e-06
10.605	2.3032e-06	2.4296e-06	3.0699e-06
10.705	2.3031e-06	2.4392e-06	3.0832e-06
10.805	2.3033e-06	2.4457e-06	3.0594e-06
10.905	2.3031e-06	2.4489e-06	3.0068e-06
11.006	2.2992e-06	2.4494e-06	2.9998e-06
11.106	2.2818e-06	2.4636e-06	3.1236e-06
11.206	2.2652e-06	2.476e-06	3.333e-06
11.306	2.2573e-06	2.4783e-06	3.5191e-06
11.406	2.2531e-06	2.4771e-06	3.6366e-06
11.506	2.2457e-06	2.4743e-06	3.7119e-06
11.606	2.2356e-06	2.4696e-06	3.7849e-06
11.706	2.2284e-06	2.4641e-06	3.8679e-06
11.806	2.2252e-06	2.4593e-06	3.978e-06
11.906	2.2233e-06	2.4575e-06	4.0934e-06
12.006	2.2252e-06	2.4536e-06	4.0756e-06
12.106	2.2365e-06	2.4476e-06	3.9486e-06
12.206	2.26e-06	2.4468e-06	3.8347e-06
12.306	2.2949e-06	2.4705e-06	3.7834e-06
12.406	2.3226e-06	2.5323e-06	3.8046e-06
12.506	2.3323e-06	2.581e-06	3.8549e-06
12.606	2.3313e-06	2.5874e-06	3.8709e-06
12.706	2.3281e-06	2.5862e-06	3.8949e-06
12.806	2.3336e-06	2.5834e-06	3.9845e-06
12.906	2.3556e-06	2.5735e-06	4.1236e-06
13.007	2.3882e-06	2.5654e-06	4.537e-06
13.107	2.4126e-06	2.5636e-06	4.9222e-06
13.207	2.4183e-06	2.5686e-06	4.9902e-06
13.307	2.4046e-06	2.5763e-06	4.9965e-06
13.407	2.3822e-06	2.5811e-06	5.0001e-06
13.507	2.3714e-06	2.583e-06	4.9982e-06
13.607	2.3714e-06	2.585e-06	4.9987e-06
13.707	2.3759e-06	2.5872e-06	5.0097e-06
13.807	2.3804e-06	2.5872e-06	5.0205e-06
13.907	2.3807e-06	2.5846e-06	5.0246e-06
14.007	2.3779e-06	2.5788e-06	5.0263e-06
14.107	2.3748e-06	2.5699e-06	5.0265e-06
14.207	2.3705e-06	2.559e-06	5.0309e-06
14.307	2.365e-06	2.5492e-06	5.0364e-06
14.407	2.3586e-06	2.5409e-06	5.0342e-06
14.507	2.3527e-06	2.5365e-06	5.0253e-06
14.607	2.3488e-06	2.5358e-06	5.0132e-06
14.707	2.3519e-06	2.5348e-06	4.9752e-06
14.807	2.3635e-06	2.5247e-06	4.9466e-06
14.907	2.3733e-06	2.5079e-06	4.9338e-06
15.008	2.3692e-06	2.5024e-06	4.8824e-06
15.108	2.3599e-06	2.514e-06	4.7965e-06
15.208	2.3638e-06	2.5322e-06	4.7943e-06
15.308	2.3779e-06	2.544e-06	4.876e-06
15.408	2.3875e-06	2.5492e-06	5.0004e-06
15.508	2.3882e-06	2.5624e-06	5.1817e-06
15.608	2.3995e-06	2.5932e-06	5.3667e-06
15.708	2.452e-06	2.6217e-06	5.4532e-06
15.808	2.564e-06	2.6405e-06	5.4492e-06
15.908	2.6938e-06	2.699e-06	5.6368e-06
16.008	2.6119e-06	2.7398e-06	6.1722e-06
16.108	2.5976e-06	2.7767e-06	6.3338e-06
16.208	2.5998e-06	2.8008e-06	6.3588e-06
16.308	2.6099e-06	2.8025e-06	6.3362e-06
16.408	2.6213e-06	2.7763e-06	6.3054e-06
16.508	2.6202e-06	2.7331e-06	6.2904e-06
16.608	2.6055e-06	2.6868e-06	6.2787e-06
16.708	2.6042e-06	2.665e-06	6.2515e-06
16.808	2.6182e-06	2.6645e-06	6.2351e-06
16.908	2.6373e-06	2.6678e-06	6.2483e-06
17.009	2.6598e-06	2.6706e-06	6.2725e-06
17.109	2.6778e-06	2.6805e-06	6.2653e-06
17.209	2.6914e-06	2.6993e-06	6.29e-06
17.309	2.7084e-06	2.7331e-06	6.5476e-06
17.409	2.7427e-06	2.8208e-06	6.9291e-06
17.509	2.7439e-06	2.9045e-06	7.1483e-06
17.609	2.7317e-06	2.9551e-06	7.2579e-06
17.709	2.7387e-06	2.992e-06	7.4122e-06
17.809	2.783e-06	3.0184e-06	7.8032e-06
17.909	2.869e-06	3.0414e-06	8.2288e-06
18.009	2.9017e-06	3.0863e-06	8.0936e-06
18.109	2.9094e-06	3.1128e-06	7.9958e-06
18.209	2.9067e-06	3.1213e-06	8.0183e-06
18.309	2.9384e-06	3.1265e-06	8.0781e-06
18.409	3.0338e-06	3.1176e-06	8.2623e-06
18.509	3.127e-06	3.0985e-06	8.5153e-06
18.609	3.1934e-06	3.0867e-06	8.8773e-06
18.709	3.2342e-06	3.0776e-06	9.37e-06
18.809	3.2378e-06	3.0795e-06	9.7678e-06
18.909	3.2035e-06	3.0899e-06	1.0514e-05
19.01	3.166e-06	3.1214e-06	1.1114e-05
19.11	3.1455e-06	3.1992e-06	1.1499e-05
19.21	3.1304e-06	3.3028e-06	1.177e-05
19.31	3.114e-06	3.379e-06	1.1987e-05
19.41	3.1054e-06	3.4056e-06	1.2191e-05
19.51	3.1072e-06	3.3901e-06	1.2269e-05
19.61	3.1109e-06	3.3629e-06	1.2149e-05
19.71	3.112e-06	3.3421e-06	1.2149e-05
19.81	3.1074e-06	3.3309e-06	1.2179e-05
19.91	3.1012e-06	3.3317e-06	1.223e-05


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_indicator_V1D1V_8.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	0	0	0
0.10005	1.7644e-07	1.7644e-07	1.7644e-07
0.2001	4.5052e-07	4.5052e-07	4.5052e-07
0.30015	5.8524e-07	6.7251e-07	7.0608e-07
0.4002	5.8566e-07	6.737e-07	8.3102e-07
0.50025	5.8671e-07	6.7517e-07	8.2967e-07
0.6003	5.9146e-07	6.799e-07	8.3113e-07
0.70035	5.7656e-07	6.6582e-07	8.278e-07
0.8004	5.5252e-07	6.4917e-07	8.2322e-07
0.90045	5.5115e-07	6.4724e-07	8.2133e-07
1.0005	5.5078e-07	6.4572e-07	8.1977e-07
1.1006	5.5255e-07	6.4237e-07	8.1623e-07
1.2006	5.5964e-07	6.3491e-07	8.0822e-07
1.3007	5.6889e-07	6.3316e-07	8.0269e-07
1.4007	5.6268e-07	6.3588e-07	8.0666e-07
1.5008	5.5594e-07	6.4104e-07	8.1303e-07
1.6008	5.5479e-07	6.4558e-07	8.177e-07
1.7009	5.5847e-07	6.4955e-07	8.1899e-07
1.8009	5.5898e-07	6.4868e-07	8.1486e-07
1.901	5.5566e-07	6.405e-07	8.0723e-07
2.001	5.5902e-07	6.3235e-07	8.0214e-07
2.1011	5.6237e-07	6.2965e-07	8.0047e-07
2.2011	5.6004e-07	6.2921e-07	7.9781e-07
2.3012	5.5725e-07	6.2943e-07	7.9479e-07
2.4012	5.5787e-07	6.3198e-07	7.934e-07
2.5013	5.6352e-07	6.3526e-07	7.9264e-07
2.6013	5.7373e-07	6.3621e-07	7.8919e-07
2.7014	5.8144e-07	6.3243e-07	7.8192e-07
2.8014	5.8603e-07	6.3134e-07	7.7781e-07
2.9015	5.9184e-07	6.3399e-07	7.7982e-07
3.0015	5.9667e-07	6.3694e-07	7.8522e-07
3.1016	5.9551e-07	6.3589e-07	7.8694e-07
3.2016	5.9075e-07	6.3311e-07	7.8262e-07
3.3017	5.8967e-07	6.3202e-07	7.8185e-07
3.4017	5.929e-07	6.3225e-07	7.8634e-07
3.5018	5.9387e-07	6.2862e-07	7.8854e-07
3.6018	5.9279e-07	6.1723e-07	7.8119e-07
3.7019	5.9691e-07	6.0622e-07	7.7247e-07
3.8019	6.0884e-07	6.0893e-07	7.7537e-07
3.902	6.27e-07	6.2994e-07	7.9506e-07
4.002	6.3468e-07	6.5843e-07	8.233e-07
4.1021	6.3363e-07	6.7731e-07	8.3908e-07
4.2021	6.3252e-07	6.9494e-07	8.4557e-07
4.3022	6.3506e-07	7.0405e-07	8.6004e-07
4.4022	6.3905e-07	7.0536e-07	8.6293e-07
4.5023	6.4175e-07	7.0537e-07	8.603e-07
4.6023	6.427e-07	7.0356e-07	8.5898e-07
4.7024	6.419e-07	6.9914e-07	8.5923e-07
4.8024	6.4191e-07	6.925e-07	8.5468e-07
4.9025	6.4334e-07	6.9093e-07	8.4035e-07
5.0025	6.4722e-07	6.9475e-07	8.3659e-07
5.1026	6.4897e-07	6.9411e-07	8.5745e-07
5.2026	6.4752e-07	6.8141e-07	8.6822e-07
5.3027	6.5261e-07	6.6898e-07	8.7263e-07
5.4027	6.3695e-07	6.5347e-07	8.6847e-07
5.5028	6.0479e-07	6.4159e-07	8.6001e-07
5.6028	5.9275e-07	6.2358e-07	8.7159e-07
5.7029	5.9625e-07	6.0851e-07	8.9041e-07
5.8029	6.0536e-07	6.0389e-07	9.1005e-07
5.903	6.1469e-07	6.0606e-07	9.298e-07
6.003	6.1914e-07	6.1076e-07	9.4195e-07
6.1031	6.2045e-07	6.1256e-07	9.3793e-07
6.2031	6.2424e-07	6.14e-07	9.3106e-07
6.3032	6.2434e-07	6.1999e-07	9.3658e-07
6.4032	6.172e-07	6.328e-07	9.4916e-07
6.5033	6.0794e-07	6.5344e-07	9.5449e-07
6.6033	6.0021e-07	6.7129e-07	9.4992e-07
6.7034	6.0193e-07	6.9169e-07	9.4705e-07
6.8034	6.174e-07	7.2165e-07	9.5744e-07
6.9035	6.2911e-07	7.4885e-07	9.9615e-07
7.0035	6.2834e-07	7.6297e-07	1.0454e-06
7.1036	6.2669e-07	7.7598e-07	1.0846e-06
7.2036	6.2154e-07	8.0888e-07	1.085e-06
7.3037	6.1172e-07	8.4618e-07	1.0544e-06
7.4037	6.0527e-07	8.7079e-07	1.0219e-06
7.5038	6.013e-07	8.9167e-07	1.0015e-06
7.6038	5.9626e-07	9.1164e-07	1.0172e-06
7.7039	5.9316e-07	9.1288e-07	1.0927e-06
7.8039	5.9709e-07	8.6223e-07	1.1763e-06
7.904	6.0114e-07	8.2459e-07	1.1962e-06
8.004	6.0347e-07	8.1315e-07	1.209e-06
8.1041	6.0531e-07	8.1524e-07	1.2212e-06
8.2041	6.047e-07	8.0604e-07	1.2337e-06
8.3042	6.0313e-07	7.7854e-07	1.226e-06
8.4042	5.9624e-07	7.4943e-07	1.1963e-06
8.5043	5.8868e-07	7.3243e-07	1.1661e-06
8.6043	5.8184e-07	7.3118e-07	1.1552e-06
8.7044	5.7489e-07	7.3736e-07	1.1634e-06
8.8044	5.7016e-07	7.4241e-07	1.1792e-06
8.9045	5.7013e-07	7.4321e-07	1.1859e-06
9.0045	5.695e-07	7.4008e-07	1.1762e-06
9.1046	5.642e-07	7.3818e-07	1.1623e-06
9.2046	5.6153e-07	7.3889e-07	1.1572e-06
9.3047	5.6205e-07	7.3901e-07	1.1606e-06
9.4047	5.633e-07	7.3753e-07	1.1674e-06
9.5048	5.6317e-07	7.3455e-07	1.1752e-06
9.6048	5.6046e-07	7.324e-07	1.1861e-06
9.7049	5.6298e-07	7.3259e-07	1.2004e-06
9.8049	5.7956e-07	7.3567e-07	1.2075e-06
9.905	5.9802e-07	7.403e-07	1.2076e-06
10.005	6.0401e-07	7.4343e-07	1.2146e-06
10.105	5.9918e-07	7.4916e-07	1.227e-06
10.205	5.9042e-07	7.585e-07	1.2405e-06
10.305	5.8091e-07	7.6489e-07	1.2471e-06
10.405	5.7559e-07	7.6817e-07	1.2461e-06
10.505	5.7544e-07	7.7218e-07	1.2457e-06
10.605	5.7659e-07	7.7638e-07	1.2494e-06
10.705	5.7813e-07	7.7854e-07	1.255e-06
10.805	5.8022e-07	7.8308e-07	1.2619e-06
10.905	5.8596e-07	7.9398e-07	1.2821e-06
11.006	6.0599e-07	8.0775e-07	1.3346e-06
11.106	6.2824e-07	8.3027e-07	1.4047e-06
11.206	6.3194e-07	8.4447e-07	1.4573e-06
11.306	6.3137e-07	8.4081e-07	1.4913e-06
11.406	6.3148e-07	8.36e-07	1.5136e-06
11.506	6.2825e-07	8.3757e-07	1.5282e-06
11.606	6.2431e-07	8.3828e-07	1.5358e-06
11.706	6.2347e-07	8.317e-07	1.5349e-06
11.806	6.2483e-07	8.254e-07	1.5283e-06
11.906	6.2499e-07	8.2446e-07	1.524e-06
12.006	6.2379e-07	8.2543e-07	1.5431e-06
12.106	6.2201e-07	8.2278e-07	1.5876e-06
12.206	6.2005e-07	8.1642e-07	1.6307e-06
12.306	6.1132e-07	8.1072e-07	1.648e-06
12.406	6.0809e-07	8.0623e-07	1.6384e-06
12.506	6.4548e-07	7.9555e-07	1.6426e-06
12.606	6.7978e-07	7.8746e-07	1.7071e-06
12.706	6.962e-07	7.9417e-07	1.7652e-06
12.806	6.9948e-07	8.0594e-07	1.7868e-06
12.906	7.0414e-07	8.0675e-07	1.8028e-06
13.007	7.1175e-07	8.0374e-07	1.7983e-06
13.107	7.1728e-07	8.0208e-07	1.8029e-06
13.207	7.2095e-07	7.9801e-07	1.8251e-06
13.307	7.2511e-07	7.9007e-07	1.8572e-06
13.407	7.3059e-07	7.9058e-07	1.8991e-06
13.507	7.356e-07	8.0498e-07	1.9646e-06
13.607	7.4225e-07	8.2577e-07	2.0029e-06
13.707	7.4965e-07	8.4247e-07	2.0099e-06
13.807	7.5394e-07	8.5328e-07	2.0224e-06
13.907	7.5455e-07	8.5827e-07	2.0461e-06
14.007	7.5562e-07	8.5768e-07	2.0617e-06
14.107	7.5727e-07	8.546e-07	2.0566e-06
14.207	7.5836e-07	8.5011e-07	2.0409e-06
14.307	7.5847e-07	8.4564e-07	2.0287e-06
14.407	7.5825e-07	8.4193e-07	1.9911e-06
14.507	7.5819e-07	8.3622e-07	1.8962e-06
14.607	7.5837e-07	8.2838e-07	1.7935e-06
14.707	7.5901e-07	8.2086e-07	1.7242e-06
14.807	7.7163e-07	8.267e-07	1.712e-06
14.907	7.8369e-07	8.2841e-07	1.7494e-06
15.008	7.8645e-07	8.2948e-07	1.7886e-06
15.108	7.8202e-07	8.4697e-07	1.7901e-06
15.208	7.8299e-07	8.6254e-07	1.7662e-06
15.308	7.987e-07	8.5894e-07	1.7533e-06
15.408	8.0939e-07	8.651e-07	1.7666e-06
15.508	8.1829e-07	8.817e-07	1.7986e-06
15.608	8.2673e-07	8.8563e-07	1.8367e-06
15.708	8.3268e-07	8.8463e-07	1.9071e-06
15.808	8.4501e-07	8.9417e-07	2.0271e-06
15.908	9.5434e-07	9.4089e-07	2.1781e-06
16.008	1.0158e-06	1.096e-06	2.3802e-06
16.108	1.0203e-06	1.1882e-06	2.4435e-06
16.208	1.025e-06	1.2478e-06	2.4818e-06
16.308	1.0266e-06	1.3014e-06	2.5245e-06
16.408	1.0246e-06	1.3628e-06	2.5826e-06
16.508	1.0251e-06	1.4281e-06	2.6545e-06
16.608	1.0306e-06	1.4761e-06	2.7231e-06
16.708	1.036e-06	1.4982e-06	2.7545e-06
16.808	1.0405e-06	1.4959e-06	2.7548e-06
16.908	1.0433e-06	1.4889e-06	2.7659e-06
17.009	1.0433e-06	1.4929e-06	2.7849e-06
17.109	1.0406e-06	1.4989e-06	2.7917e-06
17.209	1.0369e-06	1.4986e-06	2.8084e-06
17.309	1.0377e-06	1.4821e-06	2.8963e-06
17.409	1.0606e-06	1.45e-06	3.0726e-06
17.509	1.1035e-06	1.4981e-06	3.1741e-06
17.609	1.1044e-06	1.5305e-06	3.2492e-06
17.709	1.1001e-06	1.5441e-06	3.3484e-06
17.809	1.1055e-06	1.5592e-06	3.4759e-06
17.909	1.1124e-06	1.6352e-06	3.5073e-06
18.009	1.1113e-06	1.7032e-06	3.4812e-06
18.109	1.1072e-06	1.7569e-06	3.4554e-06
18.209	1.103e-06	1.7574e-06	3.4349e-06
18.309	1.1381e-06	1.6421e-06	3.404e-06
18.409	1.1964e-06	1.8297e-06	3.3628e-06
18.509	1.2164e-06	2.0882e-06	3.315e-06
18.609	1.2249e-06	2.3268e-06	3.2713e-06
18.709	1.2406e-06	2.6862e-06	3.2293e-06
18.809	1.2798e-06	3.1656e-06	3.1958e-06
18.909	1.3311e-06	3.5464e-06	3.1772e-06
19.01	1.3799e-06	3.7093e-06	3.1744e-06
19.11	1.4656e-06	3.7755e-06	3.1855e-06
19.21	1.5581e-06	3.7878e-06	3.2143e-06
19.31	1.623e-06	3.7749e-06	3.2576e-06
19.41	1.653e-06	3.7887e-06	3.3032e-06
19.51	1.6637e-06	3.8112e-06	3.3235e-06
19.61	1.6661e-06	3.8327e-06	3.3308e-06
19.71	1.6646e-06	3.8482e-06	3.3312e-06
19.81	1.6632e-06	3.8606e-06	3.3281e-06
19.91	1.6607e-06	3.8739e-06	3.3319e-06


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_V1D1V_10.txt <==
Timing	Error	0	0
0.10005	1.3669e-07
0.2001	1.3571e-07
0.30015	1.3336e-07
0.4002	1.2964e-07
0.50025	1.2534e-07
0.6003	1.223e-07
0.70035	1.2445e-07
0.8004	2.3921e-07
0.90045	4.4089e-07
1.0005	5.5477e-07
1.1006	5.4557e-07
1.2006	5.826e-07
1.3007	8.4309e-07
1.4007	9.5237e-07
1.5008	9.696e-07
1.6008	9.7693e-07
1.7009	9.9666e-07
1.8009	1.0131e-06
1.901	1.0232e-06
2.001	1.0188e-06
2.1011	1.0754e-06
2.2011	1.3286e-06
2.3012	1.4546e-06
2.4012	1.4683e-06
2.5013	1.4508e-06
2.6013	1.449e-06
2.7014	1.4981e-06
2.8014	1.5662e-06
2.9015	1.6163e-06
3.0015	1.6543e-06
3.1016	1.6968e-06
3.2016	1.7425e-06
3.3017	1.7761e-06
3.4017	1.7796e-06
3.5018	1.7373e-06
3.6018	1.6552e-06
3.7019	1.6604e-06
3.8019	1.7638e-06
3.902	1.7894e-06
4.002	1.8826e-06
4.1021	2.3958e-06
4.2021	2.822e-06
4.3022	3.0173e-06
4.4022	3.1716e-06
4.5023	3.1657e-06
4.6023	3.107e-06
4.7024	3.0818e-06
4.8024	3.115e-06
4.9025	3.2295e-06
5.0025	3.3259e-06
5.1026	3.3409e-06
5.2026	3.3277e-06
5.3027	3.43e-06
5.4027	3.8769e-06
5.5028	4.4092e-06
5.6028	4.6739e-06
5.7029	4.8322e-06
5.8029	4.9098e-06
5.903	4.8018e-06
6.003	4.2645e-06
6.1031	4.111e-06
6.2031	4.1671e-06
6.3032	4.2326e-06
6.4032	4.263e-06
6.5033	4.3064e-06
6.6033	4.3882e-06
6.7034	4.7247e-06
6.8034	6.993e-06
6.9035	1.1361e-05
7.0035	1.3992e-05
7.1036	1.5067e-05
7.2036	1.5488e-05
7.3037	1.5549e-05
7.4037	1.5372e-05
7.5038	1.5552e-05
7.6038	1.6195e-05
7.7039	1.6121e-05
7.8039	1.5933e-05
7.904	1.6379e-05
8.004	1.6807e-05
8.1041	1.6894e-05
8.2041	1.6803e-05
8.3042	1.663e-05
8.4042	1.6403e-05
8.5043	1.6065e-05
8.6043	1.5541e-05
8.7044	1.5052e-05
8.8044	1.4745e-05
8.9045	1.4714e-05
9.0045	1.5124e-05
9.1046	1.5959e-05
9.2046	1.6586e-05
9.3047	1.6955e-05
9.4047	1.7246e-05
9.5048	1.7547e-05
9.6048	1.7938e-05
9.7049	1.8785e-05
9.8049	2.1274e-05
9.905	2.5241e-05
10.005	2.8019e-05
10.105	2.9676e-05
10.205	3.1334e-05
10.305	3.3171e-05
10.405	3.4011e-05
10.505	3.3888e-05
10.605	3.3526e-05
10.705	3.3251e-05
10.805	3.2888e-05
10.905	3.2152e-05
11.006	3.1518e-05
11.106	3.1493e-05
11.206	3.2268e-05
11.306	3.3476e-05
11.406	3.4717e-05
11.506	3.6074e-05
11.606	3.7999e-05
11.706	4.0846e-05
11.806	4.3962e-05
11.906	4.6423e-05
12.006	4.7831e-05
12.106	4.8404e-05
12.206	4.8574e-05
12.306	4.8706e-05
12.406	4.8742e-05
12.506	4.7442e-05
12.606	4.5744e-05
12.706	4.5518e-05
12.806	4.5563e-05
12.906	4.5242e-05
13.007	4.4771e-05
13.107	4.4772e-05
13.207	4.5712e-05
13.307	4.7856e-05
13.407	5.0357e-05
13.507	5.1344e-05
13.607	5.0242e-05
13.707	4.8223e-05
13.807	4.6626e-05
13.907	4.5883e-05
14.007	4.5786e-05
14.107	4.6321e-05
14.207	4.7338e-05
14.307	4.7932e-05
14.407	4.7034e-05
14.507	4.4281e-05
14.607	4.0966e-05
14.707	3.9092e-05
14.807	3.8401e-05
14.907	3.82e-05
15.008	3.8546e-05
15.108	4.0306e-05
15.208	4.2452e-05
15.308	4.3242e-05
15.408	4.3305e-05
15.508	4.3185e-05
15.608	4.3021e-05
15.708	4.2866e-05
15.808	4.3078e-05
15.908	4.484e-05
16.008	5.1544e-05
16.108	6.1805e-05
16.208	7.0112e-05
16.308	7.5873e-05
16.408	8.0342e-05
16.508	8.4352e-05
16.608	8.6958e-05
16.708	8.7918e-05
16.808	8.7418e-05
16.908	8.5595e-05
17.009	8.2744e-05
17.109	8.1116e-05
17.209	8.1208e-05
17.309	8.3132e-05
17.409	8.7692e-05
17.509	9.3517e-05
17.609	9.7389e-05
17.709	9.8877e-05
17.809	9.9737e-05
17.909	9.9766e-05
18.009	9.9063e-05
18.109	9.8127e-05
18.209	9.7218e-05
18.309	9.6338e-05
18.409	9.4354e-05
18.509	9.1122e-05
18.609	9.0827e-05
18.709	9.0518e-05
18.809	8.9533e-05
18.909	8.8885e-05
19.01	8.8934e-05
19.11	8.9383e-05
19.21	8.9684e-05
19.31	8.9646e-05
19.41	8.9812e-05
19.51	9.0957e-05
19.61	9.3582e-05
19.71	9.7132e-05
19.81	0.00010151
19.91	0.0001064


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_V1D1V_12.txt <==
Timing	Error	0	0
0.10005	7.2106e-08
0.2001	7.2788e-08
0.30015	7.4359e-08
0.4002	7.668e-08
0.50025	7.8654e-08
0.6003	7.919e-08
0.70035	7.7669e-08
0.8004	7.4398e-08
0.90045	7.0933e-08
1.0005	6.9014e-08
1.1006	6.9976e-08
1.2006	7.442e-08
1.3007	8.0201e-08
1.4007	8.5024e-08
1.5008	9.1082e-08
1.6008	9.8407e-08
1.7009	1.0528e-07
1.8009	1.0975e-07
1.901	1.1172e-07
2.001	1.12e-07
2.1011	1.1513e-07
2.2011	1.2534e-07
2.3012	1.3643e-07
2.4012	1.489e-07
2.5013	1.621e-07
2.6013	1.6926e-07
2.7014	1.7185e-07
2.8014	1.7375e-07
2.9015	1.7104e-07
3.0015	1.6767e-07
3.1016	1.6608e-07
3.2016	1.6307e-07
3.3017	1.6681e-07
3.4017	1.79e-07
3.5018	1.9009e-07
3.6018	1.8826e-07
3.7019	1.6967e-07
3.8019	1.6185e-07
3.902	1.7311e-07
4.002	2.9908e-07
4.1021	4.592e-07
4.2021	5.0266e-07
4.3022	4.735e-07
4.4022	4.4344e-07
4.5023	4.3341e-07
4.6023	4.3375e-07
4.7024	4.3826e-07
4.8024	4.5081e-07
4.9025	4.8236e-07
5.0025	4.9866e-07
5.1026	4.6846e-07
5.2026	4.2976e-07
5.3027	6.6317e-07
5.4027	9.5859e-07
5.5028	1.3237e-06
5.6028	1.5549e-06
5.7029	1.6248e-06
5.8029	1.6227e-06
5.903	1.5958e-06
6.003	1.5887e-06
6.1031	1.6276e-06
6.2031	1.6953e-06
6.3032	1.7792e-06
6.4032	1.9131e-06
6.5033	2.1261e-06
6.6033	2.2738e-06
6.7034	2.3044e-06
6.8034	2.2898e-06
6.9035	2.3059e-06
7.0035	2.3524e-06
7.1036	2.4771e-06
7.2036	2.6354e-06
7.3037	2.7927e-06
7.4037	2.8683e-06
7.5038	2.8808e-06
7.6038	2.8855e-06
7.7039	3.0533e-06
7.8039	3.6893e-06
7.904	3.9061e-06
8.004	4.0039e-06
8.1041	4.0746e-06
8.2041	4.1587e-06
8.3042	4.2723e-06
8.4042	4.3985e-06
8.5043	4.5559e-06
8.6043	4.7456e-06
8.7044	4.8791e-06
8.8044	4.9474e-06
8.9045	4.979e-06
9.0045	4.9616e-06
9.1046	4.946e-06
9.2046	4.943e-06
9.3047	4.9391e-06
9.4047	4.9318e-06
9.5048	4.9395e-06
9.6048	5.0253e-06
9.7049	5.1848e-06
9.8049	5.2806e-06
9.905	5.34e-06
10.005	5.3811e-06
10.105	5.418e-06
10.205	5.4932e-06
10.305	5.56e-06
10.405	5.5572e-06
10.505	5.5209e-06
10.605	5.4839e-06
10.705	5.4886e-06
10.805	5.7118e-06
10.905	6.3767e-06
11.006	7.5634e-06
11.106	8.2752e-06
11.206	8.4056e-06
11.306	8.4178e-06
11.406	8.406e-06
11.506	8.3716e-06
11.606	8.2692e-06
11.706	8.0585e-06
11.806	7.8283e-06
11.906	7.6753e-06
12.006	7.8727e-06
12.106	8.311e-06
12.206	8.6999e-06
12.306	8.9519e-06
12.406	9.1797e-06
12.506	9.3409e-06
12.606	9.3343e-06
12.706	9.1581e-06
12.806	8.7097e-06
12.906	7.941e-06
13.007	7.3796e-06
13.107	7.3434e-06
13.207	7.523e-06
13.307	7.7448e-06
13.407	7.9681e-06
13.507	8.1557e-06
13.607	8.2884e-06
13.707	8.3136e-06
13.807	8.1822e-06
13.907	7.9726e-06
14.007	7.7603e-06
14.107	7.6047e-06
14.207	7.5037e-06
14.307	7.466e-06
14.407	7.4588e-06
14.507	7.4907e-06
14.607	7.7145e-06
14.707	8.0531e-06
14.807	8.5393e-06
14.907	9.3389e-06
15.008	1.0417e-05
15.108	1.1565e-05
15.208	1.2046e-05
15.308	1.2115e-05
15.408	1.2108e-05
15.508	1.1996e-05
15.608	1.1586e-05
15.708	1.1086e-05
15.808	1.0756e-05
15.908	1.0542e-05
16.008	1.0501e-05
16.108	1.1151e-05
16.208	1.2024e-05
16.308	1.298e-05
16.408	1.3978e-05
16.508	1.5098e-05
16.608	1.5513e-05
16.708	1.5482e-05
16.808	1.5285e-05
16.908	1.4975e-05
17.009	1.4465e-05
17.109	1.391e-05
17.209	1.3394e-05
17.309	1.2847e-05
17.409	1.2344e-05
17.509	1.2034e-05
17.609	1.2065e-05
17.709	1.2285e-05
17.809	1.2367e-05
17.909	1.2335e-05
18.009	1.2189e-05
18.109	1.2429e-05
18.209	1.348e-05
18.309	1.5573e-05
18.409	1.7205e-05
18.509	1.8037e-05
18.609	1.8299e-05
18.709	1.817e-05
18.809	1.7817e-05
18.909	1.7555e-05
19.01	1.7488e-05
19.11	1.764e-05
19.21	1.7805e-05
19.31	1.8009e-05
19.41	1.8308e-05
19.51	1.9157e-05
19.61	1.9616e-05
19.71	1.9514e-05
19.81	1.9402e-05
19.91	1.9355e-05


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_V1D1V_4.txt <==
Timing	Error	0	0
0.10005	1.0553e-05
0.2001	3.3756e-05
0.30015	5.4589e-05
0.4002	6.6926e-05
0.50025	7.176e-05
0.6003	7.2993e-05
0.70035	7.321e-05
0.8004	7.3259e-05
0.90045	7.3311e-05
1.0005	7.329e-05
1.1006	7.3173e-05
1.2006	7.301e-05
1.3007	7.2695e-05
1.4007	7.2005e-05
1.5008	7.139e-05
1.6008	7.1093e-05
1.7009	7.137e-05
1.8009	7.267e-05
1.901	7.4219e-05
2.001	7.6216e-05
2.1011	7.9122e-05
2.2011	8.2438e-05
2.3012	8.4146e-05
2.4012	8.3613e-05
2.5013	8.3232e-05
2.6013	8.4513e-05
2.7014	8.8036e-05
2.8014	9.4785e-05
2.9015	0.00010101
3.0015	0.00010342
3.1016	0.00010301
3.2016	0.00010293
3.3017	0.00010491
3.4017	0.00010684
3.5018	0.00010773
3.6018	0.00010716
3.7019	0.00010539
3.8019	0.0001024
3.902	9.8885e-05
4.002	9.6612e-05
4.1021	9.6973e-05
4.2021	0.00010036
4.3022	0.00010577
4.4022	0.0001125
4.5023	0.00012016
4.6023	0.00012759
4.7024	0.00013425
4.8024	0.00013962
4.9025	0.00014378
5.0025	0.00014733
5.1026	0.00015041
5.2026	0.00015353
5.3027	0.00015573
5.4027	0.00015589
5.5028	0.00015382
5.6028	0.00015129
5.7029	0.00015029
5.8029	0.00015057
5.903	0.00015085
6.003	0.00015053
6.1031	0.00014746
6.2031	0.00014126
6.3032	0.00013372
6.4032	0.00012836
6.5033	0.00012817
6.6033	0.00013459
6.7034	0.00014627
6.8034	0.0001604
6.9035	0.00017569
7.0035	0.00019168
7.1036	0.00020533
7.2036	0.00021334
7.3037	0.000216
7.4037	0.00021572
7.5038	0.00021412
7.6038	0.00021124
7.7039	0.00020785
7.8039	0.00020588
7.904	0.00020578
8.004	0.00020655
8.1041	0.0002061
8.2041	0.00020211
8.3042	0.00019488
8.4042	0.00018625
8.5043	0.00017965
8.6043	0.0001818
8.7044	0.00018969
8.8044	0.00019991
8.9045	0.00020731
9.0045	0.00020998
9.1046	0.0002069
9.2046	0.00020175
9.3047	0.00019454
9.4047	0.00018911
9.5048	0.000184
9.6048	0.0001782
9.7049	0.00017384
9.8049	0.00017471
9.905	0.00018008
10.005	0.00018547
10.105	0.00018784
10.205	0.00018733
10.305	0.00018539
10.405	0.00018808
10.505	0.00018878
10.605	0.00018686
10.705	0.00018562
10.805	0.00018333
10.905	0.00018219
11.006	0.00017894
11.106	0.00017203
11.206	0.00016296
11.306	0.00015536
11.406	0.00015348
11.506	0.00015581
11.606	0.00016512
11.706	0.00018701
11.806	0.00020974
11.906	0.00022969
12.006	0.00024901
12.106	0.00026683
12.206	0.00028116
12.306	0.00029176
12.406	0.00029976
12.506	0.00030453
12.606	0.0003048
12.706	0.00030552
12.806	0.00030986
12.906	0.00031392
13.007	0.0003145
13.107	0.00030989
13.207	0.00029948
13.307	0.0002886
13.407	0.00028803
13.507	0.00029342
13.607	0.00030427
13.707	0.00031625
13.807	0.00032889
13.907	0.00034165
14.007	0.00035303
14.107	0.00036154
14.207	0.00036594
14.307	0.00036646
14.407	0.00036529
14.507	0.00036421
14.607	0.00036371
14.707	0.00036326
14.807	0.00036082
14.907	0.00035517
15.008	0.00035035
15.108	0.00035314
15.208	0.00036243
15.308	0.0003709
15.408	0.00037286
15.508	0.0003691
15.608	0.00036773
15.708	0.00036505
15.808	0.00035908
15.908	0.00035025
16.008	0.00034094
16.108	0.00033074
16.208	0.00032011
16.308	0.00031749
16.408	0.0003206
16.508	0.00032814
16.608	0.00033355
16.708	0.00033082
16.808	0.00032216
16.908	0.00031582
17.009	0.00031175
17.109	0.00030993
17.209	0.00031081
17.309	0.0003134
17.409	0.00032239
17.509	0.00033257
17.609	0.0003433
17.709	0.00035598
17.809	0.00037171
17.909	0.00039059
18.009	0.00041022
18.109	0.00042707
18.209	0.00043846
18.309	0.00043287
18.409	0.00040153
18.509	0.00036503
18.609	0.0003405
18.709	0.00032332
18.809	0.0003161
18.909	0.00031511
19.01	0.00031915
19.11	0.00032657
19.21	0.00033658
19.31	0.00034924
19.41	0.00036275
19.51	0.00037348
19.61	0.00038251
19.71	0.000394
19.81	0.00041514
19.91	0.000436


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_V1D1V_6.txt <==
Timing	Error	0	0
0.10005	8.1815e-06
0.2001	1.6258e-05
0.30015	1.6793e-05
0.4002	1.6876e-05
0.50025	1.6954e-05
0.6003	1.7065e-05
0.70035	1.711e-05
0.8004	1.6945e-05
0.90045	1.6722e-05
1.0005	1.6516e-05
1.1006	1.5749e-05
1.2006	1.5629e-05
1.3007	1.9622e-05
1.4007	2.3457e-05
1.5008	2.4694e-05
1.6008	2.4423e-05
1.7009	2.4152e-05
1.8009	2.3814e-05
1.901	2.2625e-05
2.001	2.0836e-05
2.1011	1.9783e-05
2.2011	1.943e-05
2.3012	2.1555e-05
2.4012	2.895e-05
2.5013	3.3582e-05
2.6013	3.6133e-05
2.7014	3.8557e-05
2.8014	4.1577e-05
2.9015	4.3968e-05
3.0015	4.4983e-05
3.1016	4.5015e-05
3.2016	4.5026e-05
3.3017	4.4638e-05
3.4017	4.3695e-05
3.5018	4.3079e-05
3.6018	4.3463e-05
3.7019	4.3763e-05
3.8019	4.1343e-05
3.902	3.458e-05
4.002	2.9724e-05
4.1021	3.7098e-05
4.2021	5.2826e-05
4.3022	6.7009e-05
4.4022	7.7603e-05
4.5023	8.4123e-05
4.6023	8.6906e-05
4.7024	8.7939e-05
4.8024	9.03e-05
4.9025	9.287e-05
5.0025	9.6755e-05
5.1026	0.00010037
5.2026	0.00010157
5.3027	9.998e-05
5.4027	9.538e-05
5.5028	8.7498e-05
5.6028	7.8554e-05
5.7029	7.7185e-05
5.8029	8.409e-05
5.903	8.8793e-05
6.003	9.1747e-05
6.1031	9.3963e-05
6.2031	9.5774e-05
6.3032	9.7149e-05
6.4032	9.8016e-05
6.5033	0.00010031
6.6033	0.00010741
6.7034	0.00011963
6.8034	0.00013302
6.9035	0.00014383
7.0035	0.00015272
7.1036	0.00015873
7.2036	0.0001645
7.3037	0.00016848
7.4037	0.00016885
7.5038	0.00016561
7.6038	0.00016083
7.7039	0.00015594
7.8039	0.0001516
7.904	0.0001537
8.004	0.00016516
8.1041	0.00018195
8.2041	0.00019719
8.3042	0.00020747
8.4042	0.00021398
8.5043	0.00021952
8.6043	0.00022425
8.7044	0.0002277
8.8044	0.00023017
8.9045	0.00023207
9.0045	0.00023234
9.1046	0.00022831
9.2046	0.00021996
9.3047	0.00021558
9.4047	0.00022004
9.5048	0.00022803
9.6048	0.00023251
9.7049	0.00022854
9.8049	0.00021261
9.905	0.00019514
10.005	0.00019021
10.105	0.00019447
10.205	0.00020364
10.305	0.00020997
10.405	0.00020987
10.505	0.00020552
10.605	0.00020088
10.705	0.00019792
10.805	0.00019638
10.905	0.00019545
11.006	0.00019396
11.106	0.00019181
11.206	0.00019126
11.306	0.00019698
11.406	0.00021122
11.506	0.00023296
11.606	0.00025435
11.706	0.00028165
11.806	0.00030282
11.906	0.00031677
12.006	0.00032584
12.106	0.00033233
12.206	0.00033839
12.306	0.0003437
12.406	0.00034765
12.506	0.00035217
12.606	0.00036407
12.706	0.00038955
12.806	0.00042344
12.906	0.00045584
13.007	0.00047888
13.107	0.00048674
13.207	0.00047957
13.307	0.00046366
13.407	0.00044947
13.507	0.00044329
13.607	0.0004473
13.707	0.00045528
13.807	0.00045587
13.907	0.00044426
14.007	0.00043012
14.107	0.00043218
14.207	0.00046722
14.307	0.00049496
14.407	0.00051481
14.507	0.00052966
14.607	0.00054021
14.707	0.00054551
14.807	0.00054518
14.907	0.00054019
15.008	0.00053163
15.108	0.00052008
15.208	0.00050886
15.308	0.00050079
15.408	0.00049447
15.508	0.00048729
15.608	0.00048031
15.708	0.00047248
15.808	0.00046528
15.908	0.00045947
16.008	0.00045563
16.108	0.0004504
16.208	0.00044152
16.308	0.00042756
16.408	0.0004098
16.508	0.00039607
16.608	0.00038796
16.708	0.00037566
16.808	0.00035694
16.908	0.00033503
17.009	0.00031623
17.109	0.00030864
17.209	0.00031394
17.309	0.00031769
17.409	0.00031364
17.509	0.00030595
17.609	0.00029556
17.709	0.00028262
17.809	0.00027259
17.909	0.00026911
18.009	0.00026844
18.109	0.00026561
18.209	0.00026447
18.309	0.00028246
18.409	0.00030462
18.509	0.00032147
18.609	0.00033532
18.709	0.00034862
18.809	0.00036112
18.909	0.00037299
19.01	0.00038284
19.11	0.00038931
19.21	0.00039282
19.31	0.00039527
19.41	0.00040055
19.51	0.00041038
19.61	0.00042184
19.71	0.00043536
19.81	0.00045611
19.91	0.00048971


==> figures/data/V1D1V_Hamiltonian/error_Hamiltonian_local_reduced_model_no_indicator_V1D1V_8.txt <==
Timing	Error	0	0
0.10005	1.7644e-07
0.2001	4.5052e-07
0.30015	7.0608e-07
0.4002	1.121e-06
0.50025	1.3395e-06
0.6003	1.2961e-06
0.70035	1.1739e-06
0.8004	1.1206e-06
0.90045	1.633e-06
1.0005	1.9054e-06
1.1006	1.8894e-06
1.2006	2.3114e-06
1.3007	2.7962e-06
1.4007	2.9032e-06
1.5008	2.7597e-06
1.6008	2.5914e-06
1.7009	2.5309e-06
1.8009	2.697e-06
1.901	2.947e-06
2.001	3.2933e-06
2.1011	4.0161e-06
2.2011	4.5671e-06
2.3012	4.4504e-06
2.4012	4.2789e-06
2.5013	4.1385e-06
2.6013	3.7142e-06
2.7014	3.6535e-06
2.8014	3.9591e-06
2.9015	4.2143e-06
3.0015	4.3948e-06
3.1016	4.6329e-06
3.2016	5.2007e-06
3.3017	5.8168e-06
3.4017	5.9173e-06
3.5018	5.6385e-06
3.6018	6.0964e-06
3.7019	7.6073e-06
3.8019	8.3266e-06
3.902	8.1602e-06
4.002	7.753e-06
4.1021	7.2988e-06
4.2021	6.528e-06
4.3022	6.7377e-06
4.4022	6.9645e-06
4.5023	6.8413e-06
4.6023	6.8088e-06
4.7024	7.1287e-06
4.8024	7.9409e-06
4.9025	9.0911e-06
5.0025	1.0004e-05
5.1026	1.0488e-05
5.2026	1.1067e-05
5.3027	1.2935e-05
5.4027	1.5244e-05
5.5028	1.5265e-05
5.6028	1.3462e-05
5.7029	1.2446e-05
5.8029	1.2108e-05
5.903	1.2081e-05
6.003	1.1873e-05
6.1031	1.1116e-05
6.2031	1.0181e-05
6.3032	9.8762e-06
6.4032	1.0272e-05
6.5033	1.0622e-05
6.6033	1.014e-05
6.7034	9.3843e-06
6.8034	8.3651e-06
6.9035	1.3477e-05
7.0035	1.9479e-05
7.1036	1.9537e-05
7.2036	1.7569e-05
7.3037	1.7551e-05
7.4037	1.9268e-05
7.5038	2.1846e-05
7.6038	2.3093e-05
7.7039	2.2494e-05
7.8039	2.1476e-05
7.904	2.0572e-05
8.004	1.9631e-05
8.1041	1.8901e-05
8.2041	2.0495e-05
8.3042	2.5822e-05
8.4042	3.3644e-05
8.5043	4.0168e-05
8.6043	4.2776e-05
8.7044	4.2195e-05
8.8044	4.0202e-05
8.9045	3.8085e-05
9.0045	3.5881e-05
9.1046	3.2097e-05
9.2046	2.6036e-05
9.3047	2.2881e-05
9.4047	2.4622e-05
9.5048	2.5295e-05
9.6048	2.6246e-05
9.7049	2.9495e-05
9.8049	3.3722e-05
9.905	3.5958e-05
10.005	3.6481e-05
10.105	3.6259e-05
10.205	3.4952e-05
10.305	3.236e-05
10.405	2.8742e-05
10.505	2.5587e-05
10.605	2.3964e-05
10.705	2.2793e-05
10.805	2.3439e-05
10.905	2.5077e-05
11.006	2.6152e-05
11.106	2.5673e-05
11.206	2.4396e-05
11.306	2.4676e-05
11.406	2.5855e-05
11.506	2.5419e-05
11.606	2.2342e-05
11.706	1.8208e-05
11.806	2.3616e-05
11.906	3.6634e-05
12.006	4.4006e-05
12.106	4.3709e-05
12.206	4.1887e-05
12.306	4.248e-05
12.406	4.5343e-05
12.506	4.9599e-05
12.606	5.3877e-05
12.706	5.7828e-05
12.806	6.0916e-05
12.906	6.1961e-05
13.007	6.1842e-05
13.107	6.1187e-05
13.207	6.0276e-05
13.307	5.8065e-05
13.407	5.3635e-05
13.507	5.0152e-05
13.607	5.1667e-05
13.707	5.5825e-05
13.807	5.803e-05
13.907	5.9658e-05
14.007	6.1969e-05
14.107	6.4997e-05
14.207	6.9535e-05
14.307	7.5576e-05
14.407	8.601e-05
14.507	9.4129e-05
14.607	9.806e-05
14.707	9.9174e-05
14.807	0.00010325
14.907	0.0001113
15.008	0.00011902
15.108	0.00012416
15.208	0.00012705
15.308	0.00012824
15.408	0.00013136
15.508	0.0001414
15.608	0.00014914
15.708	0.00014776
15.808	0.00014564
15.908	0.00014522
16.008	0.00014254
16.108	0.00014222
16.208	0.00014475
16.308	0.0001447
16.408	0.0001475
16.508	0.00015542
16.608	0.00016512
16.708	0.00017284
16.808	0.00017609
16.908	0.00017692
17.009	0.00017867
17.109	0.00018049
17.209	0.00018319
17.309	0.00018857
17.409	0.00019577
17.509	0.00020098
17.609	0.00020427
17.709	0.00020706
17.809	0.0002098
17.909	0.00021214
18.009	0.00021392
18.109	0.00021565
18.209	0.00021936
18.309	0.00022933
18.409	0.00024148
18.509	0.00025053
18.609	0.0002556
18.709	0.00025835
18.809	0.0002603
18.909	0.00026144
19.01	0.00026059
19.11	0.0002571
19.21	0.00025136
19.31	0.0002443
19.41	0.00023714
19.51	0.00023107
19.61	0.00022641
19.71	0.00022366
19.81	0.00022376
19.91	0.00022416


==> figures/data/V1D1V_Pareto/error_final_full_V1D1V.txt <==
Timing	DummyError
11761	1e-05
11761	0.1


==> figures/data/V1D1V_Pareto/error_final_global_reduced_model_V1D1V.txt <==
Timing	Error   Label
8609.3	0.0087083   $2n=10$
10066	0.0012638   $2n=20$
13991	9.4436e-05  $2n=40$
21129	1.3276e-05  $2n=60$


==> figures/data/V1D1V_Pareto/error_final_global_reduced_model_V1D1V_cubic_expansion.txt <==
Timing	Error   Label
3008.2	0.0087083   $2n=10$
5442.3	0.0012638   $2n=20$
54416	9.4436e-05  $2n=40$


==> figures/data/V1D1V_Pareto/error_final_global_reduced_model_V1D1V_standard.txt <==
Timing	Error   Label
7254.5	0.0087083   $2n=10$
9148	0.0012638   $2n=20$
13399	9.4436e-05  $2n=40$
21904	1.3276e-05  $2n=60$


==> figures/data/V1D1V_Pareto/error_final_local_reduced_model_indicator_V1D1V_1.2_1.05.txt <==
Timing	Error
1074.9	0.00064034
2854.3	0.00023649
2816.6	0.0002032
2712.6	0.00025031
4221.8	8.5565e-05


==> figures/data/V1D1V_Pareto/error_final_local_reduced_model_indicator_V1D1V_1.2_1.1.txt <==
Timing	Error   Label
922.93	0.00074538  $2n_1=4$
1542	0.00025517  $2n_1=6$
2041.9	0.00024081  $2n_1=8$
1751.5	0.00024295  $2n_1=10$
2747.4	0.00010967  $2n_1=12$


==> figures/data/V1D1V_Pareto/error_final_local_reduced_model_indicator_V1D1V_1.3_1.05.txt <==
Timing	Error
993.34	0.00091299
1973.4	0.00022364
2085.4	0.00023468
2058	0.00030377
3348.1	0.00010795


==> figures/data/V1D1V_Pareto/error_final_local_reduced_model_indicator_V1D1V_1.3_1.1.txt <==
Timing	Error
815.16	0.0010043
1468.1	0.00028547
1519.8	0.00031853
1722.2	0.00033151
2321.2	0.00014306


==> figures/data/V1D1V_Pareto/error_final_local_reduced_model_indicator_V1D1V_1.5_1.05.txt <==
Timing	Error
803.76	0.001097
1236.6	0.00040926
1560.9	0.00035395
1438.7	0.0003538
2169	0.00018647


==> figures/data/V1D1V_Pareto/error_final_local_reduced_model_indicator_V1D1V_1.5_1.1.txt <==
Timing	Error
728.44	0.0012765
1145.9	0.00048228
1388.6	0.00035917
1318.3	0.00032557
2164.9	0.00019756


==> figures/data/V1D1V_Pareto/error_final_local_reduced_model_no_indicator_V1D1V.txt <==
Timing	Error   Label
332.9	0.0052988   $2n_1=4$
368.55	0.0066123   $2n_1=6$
425.74	0.0026019   $2n_1=8$
694.52	0.0014666   $2n_1=10$
860.57	0.0007187   $2n_1=12$


==> figures/data/V1D1V_epsilon_rank/0.001_epsilon_rank_V1D1V.txt <==
Time	Rank
0	3
0.010005002501250625	5
0.02001000500250125	5
0.030015007503751877	6
0.0400200100050025	6
0.050025012506253123	6
0.060030015007503754	6
0.070035017508754377	6
0.080040020010005	6
0.090045022511255624	6
0.10005002501250625	6
0.11005502751375688	7
0.12006003001500751	7
0.13006503251625812	7
0.14007003501750875	7
0.15007503751875939	7
0.16008004002001	7
0.17008504252126064	7
0.18009004502251125	7
0.19009504752376188	7
0.20010005002501249	7
0.21010505252626313	7
0.22011005502751377	7
0.23011505752876438	7
0.24012006003001501	7
0.25012506253126565	8
0.26013006503251623	8
0.27013506753376687	8
0.28014007003501751	8
0.29014507253626814	8
0.30015007503751878	8
0.31015507753876936	8
0.32016008004002	8
0.33016508254127064	9
0.34017008504252128	9
0.35017508754377191	9
0.36018009004502249	9
0.37018509254627313	10
0.38019009504752377	10
0.39019509754877441	10
0.40020010005002499	10
0.41020510255127562	10
0.42021010505252626	10
0.4302151075537769	10
0.44022011005502754	10
0.45022511255627812	10
0.46023011505752875	10
0.47023511755877939	10
0.48024012006003003	10
0.49024512256128067	10
0.5002501250625313	10
0.51025512756378189	10
0.52026013006503247	10
0.53026513256628316	10
0.54027013506753374	10
0.55027513756878443	10
0.56028014007003502	10
0.5702851425712856	10
0.58029014507253629	10
0.59029514757378687	10
0.60030015007503756	10
0.61030515257628815	10
0.62031015507753873	10
0.63031515757878942	10
0.64032016008004	10
0.65032516258129069	10
0.66033016508254128	11
0.67033516758379186	11
0.68034017008504255	11
0.69034517258629313	11
0.70035017508754382	11
0.71035517758879441	11
0.72036018009004499	11
0.73036518259129568	11
0.74037018509254626	11
0.75037518759379684	11
0.76038019009504754	11
0.77038519259629812	11
0.78039019509754881	12
0.79039519759879939	12
0.80040020010004997	12
0.81040520260130067	12
0.82041020510255125	12
0.83041520760380194	12
0.84042021010505252	12
0.8504252126063031	12
0.8604302151075538	12
0.87043521760880438	12
0.88044022011005507	12
0.89044522261130565	12
0.90045022511255624	12
0.91045522761380693	12
0.92046023011505751	12
0.9304652326163082	12
0.94047023511755878	12
0.95047523761880937	12
0.96048024012006006	12
0.97048524262131064	12
0.98049024512256133	12
0.99049524762381191	12
1.0005002501250626	12
1.0105052526263132	12
1.0205102551275638	12
1.0305152576288144	12
1.0405202601300649	13
1.0505252626313157	13
1.0605302651325663	13
1.0705352676338169	13
1.0805402701350675	13
1.0905452726363181	13
1.1005502751375689	13
1.1105552776388194	13
1.12056028014007	13
1.1305652826413206	13
1.1405702851425712	13
1.150575287643822	13
1.1605802901450726	13
1.1705852926463232	13
1.1805902951475737	13
1.1905952976488243	13
1.2006003001500751	13
1.2106053026513257	13
1.2206103051525763	13
1.2306153076538269	13
1.2406203101550775	13
1.2506253126563283	13
1.2606303151575788	13
1.2706353176588294	13
1.28064032016008	13
1.2906453226613306	13
1.3006503251625814	13
1.310655327663832	13
1.3206603301650826	13
1.3306653326663331	13
1.3406703351675837	13
1.3506753376688345	13
1.3606803401700851	13
1.3706853426713357	13
1.3806903451725863	13
1.3906953476738368	13
1.4007003501750876	13
1.4107053526763382	13
1.4207103551775888	13
1.4307153576788394	13
1.44072036018009	13
1.4507253626813408	13
1.4607303651825914	14
1.4707353676838419	14
1.4807403701850925	14
1.4907453726863431	14
1.5007503751875937	14
1.5107553776888445	14
1.5207603801900951	14
1.5307653826913457	14
1.5407703851925962	14
1.5507753876938468	14
1.5607803901950976	14
1.5707853926963482	14
1.5807903951975988	14
1.5907953976988494	14
1.6008004002000999	14
1.6108054027013508	14
1.6208104052026013	14
1.6308154077038519	14
1.6408204102051025	14
1.6508254127063531	14
1.6608304152076039	14
1.6708354177088545	14
1.680840420210105	14
1.6908454227113556	14
1.7008504252126062	14
1.710855427713857	14
1.7208604302151076	14
1.7308654327163582	14
1.7408704352176088	14
1.7508754377188593	14
1.7608804402201101	14
1.7708854427213607	14
1.7808904452226113	14
1.7908954477238619	14
1.8009004502251125	14
1.8109054527263633	14
1.8209104552276139	14
1.8309154577288644	14
1.840920460230115	14
1.8509254627313656	14
1.8609304652326164	14
1.870935467733867	14
1.8809404702351176	14
1.8909454727363681	14
1.9009504752376187	14
1.9109554777388695	14
1.9209604802401201	14
1.9309654827413707	14
1.9409704852426213	14
1.9509754877438719	14
1.9609804902451227	14
1.9709854927463732	14
1.9809904952476238	14
1.9909954977488744	14
2.0010005002501252	14
2.0110055027513756	14
2.0210105052526264	14
2.0310155077538767	14
2.0410205102551275	14
2.0510255127563783	14
2.0610305152576287	14
2.0710355177588795	14
2.0810405202601299	14
2.0910455227613807	14
2.1010505252626315	14
2.1110555277638818	14
2.1210605302651326	14
2.131065532766383	14
2.1410705352676338	14
2.1510755377688846	14
2.161080540270135	14
2.1710855427713858	14
2.1810905452726361	14
2.1910955477738869	14
2.2011005502751377	14
2.2111055527763881	14
2.2211105552776389	14
2.2311155577788893	14
2.2411205602801401	14
2.2511255627813909	14
2.2611305652826412	14
2.271135567783892	14
2.2811405702851424	14
2.2911455727863932	14
2.301150575287644	14
2.3111555777888944	14
2.3211605802901452	14
2.3311655827913955	14
2.3411705852926463	14
2.3511755877938971	14
2.3611805902951475	14
2.3711855927963983	14
2.3811905952976486	14
2.3911955977988995	14
2.4012006003001503	14
2.4112056028014006	14
2.4212106053026514	14
2.4312156078039018	14
2.4412206103051526	14
2.4512256128064034	14
2.4612306153076537	14
2.4712356178089045	14
2.4812406203101549	14
2.4912456228114057	14
2.5012506253126565	14
2.5112556278139069	14
2.5212606303151577	14
2.531265632816408	14
2.5412706353176588	14
2.5512756378189096	14
2.56128064032016	14
2.5712856428214108	14
2.5812906453226612	14
2.591295647823912	14
2.6013006503251628	14
2.6113056528264131	14
2.6213106553276639	14
2.6313156578289143	14
2.6413206603301651	14
2.6513256628314159	14
2.6613306653326663	14
2.6713356678339171	14
2.6813406703351674	14
2.6913456728364182	14
2.701350675337669	14
2.7113556778389194	14
2.7213606803401702	14
2.7313656828414206	14
2.7413706853426714	14
2.7513756878439222	14
2.7613806903451725	14
2.7713856928464233	14
2.7813906953476737	14
2.7913956978489245	14
2.8014007003501753	14
2.8114057028514257	14
2.8214107053526765	14
2.8314157078539268	14
2.8414207103551776	14
2.8514257128564284	14
2.8614307153576788	14
2.8714357178589296	14
2.88144072036018	14
2.8914457228614308	14
2.9014507253626816	14
2.9114557278639319	14
2.9214607303651827	15
2.9314657328664331	15
2.9414707353676839	15
2.9514757378689342	15
2.961480740370185	15
2.9714857428714359	15
2.9814907453726862	15
2.991495747873937	15
3.0015007503751874	15
3.0115057528764382	15
3.021510755377689	15
3.0315157578789393	15
3.0415207603801901	15
3.0515257628814405	15
3.0615307653826913	15
3.0715357678839421	15
3.0815407703851925	15
3.0915457728864433	15
3.1015507753876936	15
3.1115557778889444	15
3.1215607803901952	15
3.1315657828914456	15
3.1415707853926964	15
3.1515757878939468	15
3.1615807903951976	15
3.1715857928964484	15
3.1815907953976987	15
3.1915957978989495	15
3.2016008004001999	15
3.2116058029014507	15
3.2216108054027015	15
3.2316158079039519	15
3.2416208104052027	15
3.251625812906453	15
3.2616308154077038	15
3.2716358179089546	15
3.281640820410205	15
3.2916458229114558	15
3.3016508254127062	15
3.311655827913957	15
3.3216608304152078	15
3.3316658329164581	15
3.3416708354177089	15
3.3516758379189593	15
3.3616808404202101	15
3.3716858429214609	15
3.3816908454227113	15
3.3916958479239621	15
3.4017008504252124	15
3.4117058529264632	15
3.421710855427714	15
3.4317158579289644	15
3.4417208604302152	15
3.4517258629314655	15
3.4617308654327164	15
3.4717358679339672	15
3.4817408704352175	15
3.4917458729364683	15
3.5017508754377187	15
3.5117558779389695	15
3.5217608804402203	15
3.5317658829414706	15
3.5417708854427215	15
3.5517758879439718	15
3.5617808904452226	15
3.5717858929464734	15
3.5817908954477238	15
3.5917958979489746	15
3.6018009004502249	15
3.6118059029514757	15
3.6218109054527265	15
3.6318159079539769	15
3.6418209104552277	15
3.6518259129564781	15
3.6618309154577289	15
3.6718359179589797	15
3.68184092046023	16
3.6918459229614808	16
3.7018509254627312	16
3.711855927963982	16
3.7218609304652328	16
3.7318659329664832	16
3.741870935467734	15
3.7518759379689843	15
3.7618809404702351	15
3.7718859429714859	15
3.7818909454727363	15
3.7918959479739871	15
3.8019009504752375	15
3.8119059529764883	15
3.8219109554777391	15
3.8319159579789894	15
3.8419209604802402	15
3.8519259629814906	15
3.8619309654827414	15
3.8719359679839922	15
3.8819409704852426	15
3.8919459729864934	15
3.9019509754877437	15
3.9119559779889945	15
3.9219609804902453	15
3.9319659829914957	15
3.9419709854927465	15
3.9519759879939969	15
3.9619809904952477	15
3.9719859929964985	15
3.9819909954977488	15
3.9919959979989996	15
4.0020010005002504	15
4.0120060030015008	15
4.0220110055027511	15
4.0320160080040024	15
4.0420210105052528	15
4.0520260130065031	15
4.0620310155077535	15
4.0720360180090047	15
4.0820410205102551	15
4.0920460230115054	15
4.1020510255127567	15
4.112056028014007	15
4.1220610305152574	15
4.1320660330165087	15
4.142071035517759	15
4.1520760380190094	15
4.1620810405202597	15
4.172086043021511	15
4.1820910455227613	15
4.1920960480240117	15
4.2021010505252629	15
4.2121060530265133	15
4.2221110555277637	15
4.2321160580290149	15
4.2421210605302653	15
4.2521260630315156	15
4.262131065532766	15
4.2721360680340172	15
4.2821410705352676	15
4.292146073036518	15
4.3021510755377692	15
4.3121560780390196	15
4.3221610805402699	15
4.3321660830415212	15
4.3421710855427715	15
4.3521760880440219	15
4.3621810905452723	15
4.3721860930465235	15
4.3821910955477739	15
4.3921960980490242	15
4.4022011005502755	15
4.4122061030515258	15
4.4222111055527762	15
4.4322161080540274	15
4.4422211105552778	15
4.4522261130565282	15
4.4622311155577785	15
4.4722361180590298	15
4.4822411205602801	15
4.4922461230615305	15
4.5022511255627817	15
4.5122561280640321	15
4.5222611305652824	15
4.5322661330665337	15
4.5422711355677841	15
4.5522761380690344	15
4.5622811405702848	15
4.572286143071536	15
4.5822911455727864	15
4.5922961480740367	15
4.602301150575288	15
4.6123061530765384	15
4.6223111555777887	15
4.63231615807904	15
4.6423211605802903	15
4.6523261630815407	15
4.662331165582791	15
4.6723361680840423	15
4.6823411705852926	15
4.692346173086543	15
4.7023511755877943	15
4.7123561780890446	15
4.722361180590295	15
4.7323661830915453	15
4.7423711855927966	15
4.7523761880940469	15
4.7623811905952973	15
4.7723861930965485	15
4.7823911955977989	15
4.7923961980990493	15
4.8024012006003005	15
4.8124062031015509	15
4.8224112056028012	16
4.8324162081040516	16
4.8424212106053028	16
4.8524262131065532	16
4.8624312156078036	16
4.8724362181090548	16
4.8824412206103052	16
4.8924462231115555	16
4.9024512256128068	16
4.9124562281140571	16
4.9224612306153075	16
4.9324662331165579	16
4.9424712356178091	16
4.9524762381190595	16
4.9624812406203098	16
4.9724862431215611	16
4.9824912456228114	16
4.9924962481240618	16
5.002501250625313	16
5.0125062531265634	16
5.0225112556278138	16
5.0325162581290641	16
5.0425212606303154	16
5.0525262631315657	16
5.0625312656328161	16
5.0725362681340673	16
5.0825412706353177	15
5.092546273136568	15
5.1025512756378193	15
5.1125562781390697	15
5.12256128064032	15
5.1325662831415704	15
5.1425712856428216	15
5.152576288144072	15
5.1625812906453223	15
5.1725862931465736	15
5.1825912956478239	15
5.1925962981490743	15
5.2026013006503256	16
5.2126063031515759	16
5.2226113056528263	16
5.2326163081540766	16
5.2426213106553279	16
5.2526263131565782	16
5.2626313156578286	16
5.2726363181590798	16
5.2826413206603302	16
5.2926463231615806	16
5.3026513256628318	16
5.3126563281640822	16
5.3226613306653325	16
5.3326663331665829	16
5.3426713356678341	16
5.3526763381690845	16
5.3626813406703349	16
5.3726863431715861	16
5.3826913456728365	16
5.3926963481740868	16
5.4027013506753381	16
5.4127063531765884	16
5.4227113556778388	16
5.4327163581790892	16
5.4427213606803404	16
5.4527263631815908	16
5.4627313656828411	16
5.4727363681840924	16
5.4827413706853427	16
5.4927463731865931	16
5.5027513756878443	16
5.5127563781890947	16
5.5227613806903451	16
5.5327663831915954	16
5.5427713856928467	16
5.552776388194097	16
5.5627813906953474	16
5.5727863931965986	16
5.582791395697849	16
5.5927963981990994	16
5.6028014007003506	15
5.612806403201601	15
5.6228114057028513	15
5.6328164082041017	15
5.6428214107053529	15
5.6528264132066033	15
5.6628314157078536	15
5.6728364182091049	15
5.6828414207103553	15
5.6928464232116056	15
5.7028514257128569	15
5.7128564282141072	15
5.7228614307153576	15
5.7328664332166079	15
5.7428714357178592	15
5.7528764382191095	15
5.7628814407203599	15
5.7728864432216112	15
5.7828914457228615	15
5.7928964482241119	15
5.8029014507253631	15
5.8129064532266135	15
5.8229114557278638	15
5.8329164582291142	15
5.8429214607303654	15
5.8529264632316158	15
5.8629314657328662	15
5.8729364682341174	15
5.8829414707353678	15
5.8929464732366181	15
5.9029514757378685	15
5.9129564782391197	15
5.9229614807403701	15
5.9329664832416205	15
5.9429714857428717	16
5.9529764882441221	16
5.9629814907453724	16
5.9729864932466237	16
5.982991495747874	16
5.9929964982491244	16
6.0030015007503748	16
6.013006503251626	16
6.0230115057528764	16
6.0330165082541267	16
6.043021510755378	16
6.0530265132566283	16
6.0630315157578787	16
6.0730365182591299	16
6.0830415207603803	15
6.0930465232616307	15
6.103051525762881	15
6.1130565282641323	15
6.1230615307653826	15
6.133066533266633	15
6.1430715357678842	15
6.1530765382691346	15
6.1630815407703849	15
6.1730865432716362	15
6.1830915457728866	15
6.1930965482741369	15
6.2031015507753873	15
6.2131065532766385	15
6.2231115557778889	16
6.2331165582791392	16
6.2431215607803905	16
6.2531265632816408	16
6.2631315657828912	16
6.2731365682841425	16
6.2831415707853928	16
6.2931465732866432	16
6.3031515757878935	16
6.3131565782891448	16
6.3231615807903951	16
6.3331665832916455	15
6.3431715857928967	15
6.3531765882941471	15
6.3631815907953975	15
6.3731865932966487	15
6.3831915957978991	15
6.3931965982991494	15
6.4032016008003998	15
6.413206603301651	15
6.4232116058029014	15
6.4332166083041518	15
6.443221610805403	15
6.4532266133066534	15
6.4632316158079037	15
6.473236618309155	15
6.4832416208104053	15
6.4932466233116557	15
6.5032516258129061	15
6.5132566283141573	15
6.5232616308154077	15
6.533266633316658	15
6.5432716358179093	15
6.5532766383191596	15
6.56328164082041	15
6.5732866433216612	15
6.5832916458229116	15
6.593296648324162	15
6.6033016508254123	15
6.6133066533266636	15
6.6233116558279139	15
6.6333166583291643	16
6.6433216608304155	16
6.6533266633316659	16
6.6633316658329163	16
6.6733366683341675	16
6.6833416708354179	16
6.6933466733366682	16
6.7033516758379186	16
6.7133566783391698	16
6.7233616808404202	16
6.7333666833416705	16
6.7433716858429218	16
6.7533766883441722	16
6.7633816908454225	16
6.7733866933466738	16
6.7833916958479241	16
6.7933966983491745	16
6.8034017008504248	16
6.8134067033516761	16
6.8234117058529264	16
6.8334167083541768	16
6.8434217108554281	16
6.8534267133566784	16
6.8634317158579288	16
6.87343671835918	16
6.8834417208604304	16
6.8934467233616807	16
6.9034517258629311	16
6.9134567283641823	16
6.9234617308654327	16
6.9334667333666831	16
6.9434717358679343	16
6.9534767383691847	16
6.963481740870435	16
6.9734867433716863	16
6.9834917458729366	16
6.993496748374187	16
7.0035017508754374	16
7.0135067533766886	16
7.023511755877939	16
7.0335167583791893	16
7.0435217608804406	16
7.0535267633816909	16
7.0635317658829413	17
7.0735367683841917	17
7.0835417708854429	17
7.0935467733866933	17
7.1035517758879436	17
7.1135567783891949	17
7.1235617808904452	17
7.1335667833916956	17
7.1435717858929468	17
7.1535767883941972	17
7.1635817908954476	17
7.1735867933966979	16
7.1835917958979492	16
7.1935967983991995	16
7.2036018009004499	16
7.2136068034017011	16
7.2236118059029515	16
7.2336168084042018	16
7.2436218109054531	16
7.2536268134067035	16
7.2636318159079538	16
7.2736368184092042	16
7.2836418209104554	16
7.2936468234117058	16
7.3036518259129561	16
7.3136568284142074	16
7.3236618309154577	16
7.3336668334167081	16
7.3436718359179594	16
7.3536768384192097	16
7.3636818409204601	16
7.3736868434217104	16
7.3836918459229617	16
7.393696848424212	16
7.4037018509254624	16
7.4137068534267136	16
7.423711855927964	16
7.4337168584292144	16
7.4437218609304656	16
7.453726863431716	16
7.4637318659329663	16
7.4737368684342167	16
7.4837418709354679	16
7.4937468734367183	16
7.5037518759379687	16
7.5137568784392199	16
7.5237618809404703	16
7.5337668834417206	16
7.5437718859429719	16
7.5537768884442222	16
7.5637818909454726	16
7.573786893446723	16
7.5837918959479742	16
7.5937968984492246	16
7.6038019009504749	16
7.6138069034517262	16
7.6238119059529765	16
7.6338169084542269	17
7.6438219109554781	17
7.6538269134567285	17
7.6638319159579789	17
7.6738369184592292	17
7.6838419209604805	17
7.6938469234617308	17
7.7038519259629812	17
7.7138569284642324	17
7.7238619309654828	17
7.7338669334667332	17
7.7438719359679844	17
7.7538769384692348	17
7.7638819409704851	17
7.7738869434717355	17
7.7838919459729867	17
7.7938969484742371	17
7.8039019509754874	17
7.8139069534767387	17
7.8239119559779891	17
7.8339169584792394	17
7.8439219609804907	17
7.853926963481741	17
7.8639319659829914	17
7.8739369684842417	17
7.883941970985493	17
7.8939469734867433	17
7.9039519759879937	17
7.913956978489245	17
7.9239619809904953	17
7.9339669834917457	17
7.9439719859929969	17
7.9539769884942473	17
7.9639819909954976	17
7.973986993496748	17
7.9839919959979992	17
7.9939969984992496	17
8.0040020010005009	17
8.0140070035017512	17
8.0240120060030016	17
8.0340170085042519	17
8.0440220110055023	17
8.0540270135067527	17
8.0640320160080048	17
8.0740370185092551	17
8.0840420210105055	17
8.0940470235117559	17
8.1040520260130062	17
8.1140570285142566	17
8.1240620310155069	17
8.1340670335167591	17
8.1440720360180094	17
8.1540770385192598	17
8.1640820410205102	17
8.1740870435217605	17
8.1840920460230109	17
8.194097048524263	17
8.2041020510255134	17
8.2141070535267637	17
8.2241120560280141	17
8.2341170585292645	17
8.2441220610305148	17
8.2541270635317652	17
8.2641320660330173	17
8.2741370685342677	17
8.284142071035518	17
8.2941470735367684	17
8.3041520760380187	17
8.3141570785392691	17
8.3241620810405195	17
8.3341670835417716	17
8.344172086043022	17
8.3541770885442723	17
8.3641820910455227	17
8.374187093546773	17
8.3841920960480234	17
8.3941970985492738	17
8.4042021010505259	17
8.4142071035517763	17
8.4242121060530266	17
8.434217108554277	17
8.4442221110555273	17
8.4542271135567777	17
8.4642321160580298	17
8.4742371185592802	17
8.4842421210605306	17
8.4942471235617809	17
8.5042521260630313	17
8.5142571285642816	17
8.524262131065532	17
8.5342671335667841	17
8.5442721360680345	17
8.5542771385692848	17
8.5642821410705352	17
8.5742871435717856	17
8.5842921460730359	17
8.5942971485742863	17
8.6043021510755384	17
8.6143071535767888	17
8.6243121560780391	17
8.6343171585792895	17
8.6443221610805399	17
8.6543271635817902	17
8.6643321660830424	17
8.6743371685842927	17
8.6843421710855431	17
8.6943471735867934	17
8.7043521760880438	17
8.7143571785892942	17
8.7243621810905445	17
8.7343671835917966	17
8.744372186093047	17
8.7543771885942974	18
8.7643821910955477	18
8.7743871935967981	18
8.7843921960980484	18
8.7943971985992988	18
8.8044022011005509	18
8.8144072036018013	18
8.8244122061030517	18
8.834417208604302	18
8.8444222111055524	18
8.8544272136068027	18
8.8644322161080549	18
8.8744372186093052	18
8.8844422211105556	18
8.894447223611806	18
8.9044522261130563	18
8.9144572286143067	18
8.924462231115557	18
8.9344672336168092	18
8.9444722361180595	18
8.9544772386193099	18
8.9644822411205602	18
8.9744872436218106	18
8.984492246123061	18
8.9944972486243113	18
9.0045022511255635	18
9.0145072536268138	18
9.0245122561280642	18
9.0345172586293145	18
9.0445222611305649	18
9.0545272636318153	18
9.0645322661330674	18
9.0745372686343178	18
9.0845422711355681	18
9.0945472736368185	18
9.1045522761380688	18
9.1145572786393192	18
9.1245622811405696	18
9.1345672836418217	18
9.144572286143072	18
9.1545772886443224	18
9.1645822911455728	18
9.1745872936468231	18
9.1845922961480735	18
9.1945972986493238	18
9.204602301150576	18
9.2146073036518263	18
9.2246123061530767	18
9.2346173086543271	18
9.2446223111555774	18
9.2546273136568278	18
9.2646323161580799	18
9.2746373186593303	18
9.2846423211605806	18
9.294647323661831	18
9.3046523261630814	18
9.3146573286643317	18
9.3246623311655821	18
9.3346673336668342	18
9.3446723361680846	18
9.3546773386693349	18
9.3646823411705853	18
9.3746873436718356	18
9.384692346173086	18
9.3946973486743364	18
9.4047023511755885	18
9.4147073536768389	18
9.4247123561780892	18
9.4347173586793396	18
9.4447223611805899	18
9.4547273636818403	18
9.4647323661830907	19
9.4747373686843428	19
9.4847423711855932	19
9.4947473736868435	19
9.5047523761880939	19
9.5147573786893442	19
9.5247623811905946	19
9.5347673836918467	19
9.5447723861930971	19
9.5547773886943475	19
9.5647823911955978	19
9.5747873936968482	19
9.5847923961980985	19
9.5947973986993489	19
9.604802401200601	19
9.6148074037018514	19
9.6248124062031017	19
9.6348174087043521	19
9.6448224112056025	19
9.6548274137068528	19
9.6648324162081032	19
9.6748374187093553	19
9.6848424212106057	19
9.694847423711856	19
9.7048524262131064	19
9.7148574287143568	18
9.7248624312156071	18
9.7348674337168593	18
9.7448724362181096	18
9.75487743871936	18
9.7648824412206103	18
9.7748874437218607	18
9.7848924462231111	18
9.7948974487243614	18
9.8049024512256135	18
9.8149074537268639	18
9.8249124562281143	18
9.8349174587293646	18
9.844922461230615	18
9.8549274637318653	18
9.8649324662331157	18
9.8749374687343678	18
9.8849424712356182	18
9.8949474737368686	18
9.9049524762381189	18
9.9149574787393693	18
9.9249624812406196	18
9.9349674837418718	18
9.9449724862431221	18
9.9549774887443725	18
9.9649824912456229	18
9.9749874937468732	18
9.9849924962481236	18
9.9949974987493739	18
10.005002501250626	18
10.015007503751876	18
10.025012506253127	18
10.035017508754377	18
10.045022511255628	18
10.055027513756878	18
10.065032516258128	18
10.07503751875938	18
10.085042521260631	18
10.095047523761881	18
10.105052526263131	18
10.115057528764382	18
10.125062531265632	18
10.135067533766884	18
10.145072536268135	18
10.155077538769385	18
10.165082541270635	18
10.175087543771886	18
10.185092546273136	18
10.195097548774386	18
10.205102551275639	18
10.215107553776889	18
10.225112556278139	18
10.23511755877939	18
10.24512256128064	18
10.25512756378189	18
10.265132566283141	18
10.275137568784393	18
10.285142571285643	18
10.295147573786894	18
10.305152576288144	18
10.315157578789394	18
10.325162581290645	18
10.335167583791897	18
10.345172586293147	18
10.355177588794398	18
10.365182591295648	18
10.375187593796898	18
10.385192596298149	18
10.395197598799399	18
10.405202601300651	18
10.415207603801901	18
10.425212606303152	18
10.435217608804402	18
10.445222611305653	18
10.455227613806903	18
10.465232616308153	18
10.475237618809405	18
10.485242621310656	18
10.495247623811906	18
10.505252626313156	18
10.515257628814407	18
10.525262631315657	18
10.535267633816909	18
10.54527263631816	18
10.55527763881941	18
10.56528264132066	18
10.575287643821911	18
10.585292646323161	18
10.595297648824411	19
10.605302651325664	19
10.615307653826914	19
10.625312656328164	19
10.635317658829415	19
10.645322661330665	19
10.655327663831915	19
10.665332666333166	19
10.675337668834418	19
10.685342671335668	19
10.695347673836919	19
10.705352676338169	19
10.715357678839419	19
10.72536268134067	19
10.73536768384192	19
10.745372686343172	19
10.755377688844423	19
10.765382691345673	19
10.775387693846923	18
10.785392696348174	18
10.795397698849424	18
10.805402701350676	18
10.815407703851927	18
10.825412706353177	18
10.835417708854427	18
10.845422711355678	19
10.855427713856928	19
10.865432716358178	19
10.87543771885943	19
10.885442721360681	19
10.895447723861931	19
10.905452726363182	19
10.915457728864432	19
10.925462731365682	19
10.935467733866933	19
10.945472736368185	19
10.955477738869435	19
10.965482741370685	19
10.975487743871936	19
10.985492746373186	19
10.995497748874437	18
11.005502751375689	18
11.015507753876939	18
11.025512756378189	18
11.03551775887944	18
11.04552276138069	18
11.05552776388194	18
11.065532766383191	18
11.075537768884443	18
11.085542771385693	18
11.095547773886944	18
11.105552776388194	18
11.115557778889444	18
11.125562781390695	18
11.135567783891945	18
11.145572786393197	18
11.155577788894448	18
11.165582791395698	18
11.175587793896948	18
11.185592796398199	18
11.195597798899449	18
11.205602801400701	18
11.215607803901952	18
11.225612806403202	18
11.235617808904452	18
11.245622811405703	18
11.255627813906953	18
11.265632816408203	18
11.275637818909455	18
11.285642821410706	18
11.295647823911956	18
11.305652826413207	18
11.315657828914457	18
11.325662831415707	18
11.335667833916958	18
11.34567283641821	18
11.35567783891946	18
11.365682841420711	18
11.375687843921961	18
11.385692846423211	18
11.395697848924462	18
11.405702851425714	18
11.415707853926964	18
11.425712856428214	18
11.435717858929465	19
11.445722861430715	19
11.455727863931966	19
11.465732866433216	19
11.475737868934468	19
11.485742871435718	19
11.495747873936969	19
11.505752876438219	19
11.515757878939469	19
11.52576288144072	19
11.53576788394197	19
11.545772886443222	19
11.555777888944473	19
11.565782891445723	19
11.575787893946973	19
11.585792896448224	19
11.595797898949474	19
11.605802901450726	19
11.615807903951977	19
11.625812906453227	19
11.635817908954477	19
11.645822911455728	19
11.655827913956978	19
11.665832916458228	19
11.675837918959481	19
11.685842921460731	19
11.695847923961981	19
11.705852926463232	19
11.715857928964482	19
11.725862931465732	19
11.735867933966983	19
11.745872936468235	19
11.755877938969485	18
11.765882941470736	18
11.775887943971986	18
11.785892946473236	18
11.795897948974487	18
11.805902951475737	18
11.815907953976989	18
11.825912956478239	18
11.83591795897949	18
11.84592296148074	18
11.855927963981991	18
11.865932966483241	18
11.875937968984493	18
11.885942971485743	18
11.895947973986994	18
11.905952976488244	18
11.915957978989494	18
11.925962981490745	18
11.935967983991995	18
11.945972986493247	18
11.955977988994498	18
11.965982991495748	18
11.975987993996998	18
11.985992996498249	18
11.995997998999499	18
12.00600300150075	18
12.016008004002002	18
12.026013006503252	18
12.036018009004502	18
12.046023011505753	18
12.056028014007003	18
12.066033016508253	18
12.076038019009506	18
12.086043021510756	18
12.096048024012006	18
12.106053026513257	18
12.116058029014507	18
12.126063031515757	18
12.136068034017008	18
12.14607303651826	18
12.15607803901951	18
12.166083041520761	18
12.176088044022011	18
12.186093046523261	18
12.196098049024512	18
12.206103051525762	18
12.216108054027014	18
12.226113056528265	18
12.236118059029515	18
12.246123061530765	18
12.256128064032016	18
12.266133066533266	18
12.276138069034518	18
12.286143071535768	18
12.296148074037019	18
12.306153076538269	18
12.31615807903952	18
12.32616308154077	18
12.33616808404202	18
12.346173086543272	18
12.356178089044523	18
12.366183091545773	18
12.376188094047023	18
12.386193096548274	18
12.396198099049524	18
12.406203101550775	18
12.416208104052027	18
12.426213106553277	18
12.436218109054527	18
12.446223111555778	18
12.456228114057028	18
12.466233116558278	18
12.476238119059531	18
12.486243121560781	18
12.496248124062031	17
12.506253126563282	17
12.516258129064532	17
12.526263131565782	17
12.536268134067033	17
12.546273136568285	17
12.556278139069535	17
12.566283141570786	17
12.576288144072036	17
12.586293146573286	17
12.596298149074537	16
12.606303151575787	16
12.616308154077039	16
12.62631315657829	16
12.63631815907954	16
12.64632316158079	16
12.656328164082041	16
12.666333166583291	16
12.676338169084543	17
12.686343171585793	17
12.696348174087044	17
12.706353176588294	17
12.716358179089545	17
12.726363181590795	17
12.736368184092045	17
12.746373186593297	17
12.756378189094548	17
12.766383191595798	17
12.776388194097049	17
12.786393196598299	17
12.796398199099549	17
12.8064032016008	17
12.816408204102052	17
12.826413206603302	17
12.836418209104552	17
12.846423211605803	17
12.856428214107053	17
12.866433216608304	17
12.876438219109556	17
12.886443221610806	17
12.896448224112056	17
12.906453226613307	17
12.916458229114557	17
12.926463231615807	17
12.936468234117058	17
12.94647323661831	17
12.95647823911956	17
12.966483241620811	17
12.976488244122061	17
12.986493246623311	17
12.996498249124562	17
13.006503251625812	17
13.016508254127064	17
13.026513256628315	17
13.036518259129565	17
13.046523261630815	17
13.056528264132066	17
13.066533266633316	18
13.076538269134566	18
13.086543271635819	18
13.096548274137069	18
13.106553276638319	18
13.11655827913957	18
13.12656328164082	18
13.13656828414207	18
13.146573286643322	18
13.156578289144573	18
13.166583291645823	18
13.176588294147074	18
13.186593296648324	18
13.196598299149574	18
13.206603301650825	18
13.216608304152077	18
13.226613306653327	18
13.236618309154577	18
13.246623311655828	18
13.256628314157078	19
13.266633316658329	19
13.276638319159579	19
13.286643321660831	19
13.296648324162081	19
13.306653326663332	19
13.316658329164582	19
13.326663331665833	19
13.336668334167083	19
13.346673336668335	19
13.356678339169585	19
13.366683341670836	19
13.376688344172086	19
13.386693346673336	19
13.396698349174587	19
13.406703351675837	19
13.416708354177089	19
13.42671335667834	19
13.43671835917959	19
13.44672336168084	19
13.456728364182091	19
13.466733366683341	19
13.476738369184591	19
13.486743371685844	19
13.496748374187094	19
13.506753376688344	19
13.516758379189595	19
13.526763381690845	19
13.536768384192095	19
13.546773386693348	19
13.556778389194598	19
13.566783391695848	19
13.576788394197099	19
13.586793396698349	19
13.596798399199599	19
13.60680340170085	19
13.616808404202102	20
13.626813406703352	20
13.636818409204603	20
13.646823411705853	20
13.656828414207103	20
13.666833416708354	20
13.676838419209604	20
13.686843421710856	20
13.696848424212106	20
13.706853426713357	20
13.716858429214607	20
13.726863431715858	20
13.736868434217108	20
13.74687343671836	20
13.75687843921961	20
13.766883441720861	20
13.776888444222111	20
13.786893446723361	20
13.796898449224612	20
13.806903451725862	20
13.816908454227114	20
13.826913456728365	20
13.836918459229615	20
13.846923461730865	20
13.856928464232116	20
13.866933466733366	20
13.876938469234616	20
13.886943471735869	20
13.896948474237119	20
13.906953476738369	20
13.91695847923962	20
13.92696348174087	20
13.93696848424212	20
13.946973486743373	20
13.956978489244623	20
13.966983491745873	21
13.976988494247124	21
13.986993496748374	21
13.996998499249624	21
14.007003501750875	21
14.017008504252127	21
14.027013506753377	21
14.037018509254628	21
14.047023511755878	21
14.057028514257128	21
14.067033516758379	21
14.077038519259629	21
14.087043521760881	21
14.097048524262132	21
14.107053526763382	21
14.117058529264632	21
14.127063531765883	21
14.137068534267133	21
14.147073536768383	21
14.157078539269635	21
14.167083541770886	21
14.177088544272136	21
14.187093546773387	21
14.197098549274637	21
14.207103551775887	21
14.217108554277139	21
14.22711355677839	21
14.23711855927964	21
14.24712356178089	20
14.257128564282141	20
14.267133566783391	20
14.277138569284642	20
14.287143571785894	20
14.297148574287144	20
14.307153576788394	20
14.317158579289645	20
14.327163581790895	20
14.337168584292145	20
14.347173586793396	20
14.357178589294648	19
14.367183591795898	19
14.377188594297149	19
14.387193596798399	19
14.397198599299649	19
14.4072036018009	19
14.417208604302152	19
14.427213606803402	19
14.437218609304653	19
14.447223611805903	19
14.457228614307153	19
14.467233616808404	19
14.477238619309654	19
14.487243621810906	19
14.497248624312157	19
14.507253626813407	19
14.517258629314657	19
14.527263631815908	19
14.537268634317158	19
14.547273636818408	19
14.55727863931966	19
14.567283641820911	19
14.577288644322161	19
14.587293646823412	19
14.597298649324662	19
14.607303651825912	19
14.617308654327164	19
14.627313656828415	19
14.637318659329665	19
14.647323661830915	19
14.657328664332166	19
14.667333666833416	19
14.677338669334667	19
14.687343671835919	19
14.697348674337169	19
14.707353676838419	19
14.71735867933967	19
14.72736368184092	19
14.737368684342171	19
14.747373686843421	19
14.757378689344673	19
14.767383691845923	19
14.777388694347174	19
14.787393696848424	19
14.797398699349674	19
14.807403701850925	19
14.817408704352177	19
14.827413706853427	19
14.837418709354678	19
14.847423711855928	19
14.857428714357178	19
14.867433716858429	19
14.877438719359679	19
14.887443721860931	19
14.897448724362182	19
14.907453726863432	19
14.917458729364682	19
14.927463731865933	19
14.937468734367183	19
14.947473736868433	19
14.957478739369686	19
14.967483741870936	19
14.977488744372186	19
14.987493746873437	19
14.997498749374687	19
15.007503751875937	19
15.017508754377189	19
15.02751375687844	19
15.03751875937969	18
15.047523761880941	18
15.057528764382191	18
15.067533766883441	18
15.077538769384692	18
15.087543771885944	18
15.097548774387194	18
15.107553776888444	18
15.117558779389695	18
15.127563781890945	19
15.137568784392196	19
15.147573786893446	19
15.157578789394698	19
15.167583791895948	19
15.177588794397199	19
15.187593796898449	19
15.197598799399699	19
15.20760380190095	19
15.217608804402202	19
15.227613806903452	19
15.237618809404703	19
15.247623811905953	19
15.257628814407203	19
15.267633816908454	19
15.277638819409704	19
15.287643821910956	19
15.297648824412207	19
15.307653826913457	19
15.317658829414707	19
15.327663831915958	19
15.337668834417208	19
15.347673836918458	19
15.357678839419711	19
15.367683841920961	19
15.377688844422211	19
15.387693846923462	19
15.397698849424712	19
15.407703851925962	19
15.417708854427213	19
15.427713856928465	19
15.437718859429715	19
15.447723861930966	19
15.457728864432216	19
15.467733866933466	19
15.477738869434717	19
15.487743871935969	19
15.497748874437219	19
15.50775387693847	19
15.51775887943972	19
15.52776388194097	19
15.537768884442221	19
15.547773886943471	19
15.557778889444723	19
15.567783891945973	19
15.577788894447224	19
15.587793896948474	19
15.597798899449725	19
15.607803901950975	19
15.617808904452225	19
15.627813906953477	19
15.637818909454728	19
15.647823911955978	19
15.657828914457228	19
15.667833916958479	19
15.677838919459729	19
15.687843921960981	19
15.697848924462232	19
15.707853926963482	19
15.717858929464732	19
15.727863931965983	19
15.737868934467233	19
15.747873936968483	19
15.757878939469736	19
15.767883941970986	19
15.777888944472236	19
15.787893946973487	19
15.797898949474737	19
15.807903951975987	19
15.817908954477238	19
15.82791395697849	20
15.83791895947974	20
15.847923961980991	20
15.857928964482241	20
15.867933966983491	20
15.877938969484742	20
15.887943971985994	20
15.897948974487244	20
15.907953976988495	20
15.917958979489745	20
15.927963981990995	20
15.937968984492246	20
15.947973986993496	20
15.957978989494748	20
15.967983991995998	20
15.977988994497249	20
15.987993996998499	20
15.99799899949975	20
16.008004002001002	20
16.01800900450225	20
16.028014007003502	20
16.038019009504751	20
16.048024012006003	20
16.058029014507255	20
16.068034017008504	20
16.078039019509756	20
16.088044022011005	20
16.098049024512257	20
16.108054027013505	20
16.118059029514757	20
16.12806403201601	20
16.138069034517258	20
16.14807403701851	20
16.158079039519759	20
16.168084042021011	20
16.17808904452226	20
16.188094047023512	20
16.198099049524764	20
16.208104052026012	20
16.218109054527265	20
16.228114057028513	20
16.238119059529765	20
16.248124062031014	20
16.258129064532266	20
16.268134067033518	20
16.278139069534767	20
16.288144072036019	20
16.298149074537267	20
16.30815407703852	20
16.318159079539768	20
16.32816408204102	20
16.338169084542272	20
16.348174087043521	20
16.358179089544773	20
16.368184092046022	20
16.378189094547274	20
16.388194097048526	20
16.398199099549775	20
16.408204102051027	20
16.418209104552275	20
16.428214107053527	20
16.438219109554776	20
16.448224112056028	20
16.45822911455728	20
16.468234117058529	20
16.478239119559781	20
16.48824412206103	20
16.498249124562282	20
16.50825412706353	20
16.518259129564782	20
16.528264132066035	20
16.538269134567283	20
16.548274137068535	20
16.558279139569784	20
16.568284142071036	19
16.578289144572285	19
16.588294147073537	19
16.598299149574789	19
16.608304152076037	19
16.61830915457729	19
16.628314157078538	19
16.63831915957979	19
16.648324162081039	19
16.658329164582291	19
16.668334167083543	19
16.678339169584792	19
16.688344172086044	19
16.698349174587293	19
16.708354177088545	19
16.718359179589793	19
16.728364182091045	19
16.738369184592298	19
16.748374187093546	19
16.758379189594798	19
16.768384192096047	19
16.778389194597299	19
16.788394197098548	19
16.7983991995998	19
16.808404202101052	19
16.8184092046023	19
16.828414207103553	19
16.838419209604801	19
16.848424212106053	19
16.858429214607305	19
16.868434217108554	19
16.878439219609806	19
16.888444222111055	19
16.898449224612307	19
16.908454227113555	19
16.918459229614808	19
16.92846423211606	19
16.938469234617308	19
16.94847423711856	19
16.958479239619809	19
16.968484242121061	19
16.97848924462231	19
16.988494247123562	19
16.998499249624814	19
17.008504252126063	19
17.018509254627315	19
17.028514257128563	19
17.038519259629815	19
17.048524262131064	19
17.058529264632316	19
17.068534267133568	19
17.078539269634817	19
17.088544272136069	19
17.098549274637318	19
17.10855427713857	19
17.118559279639818	19
17.12856428214107	19
17.138569284642323	19
17.148574287143571	19
17.158579289644823	19
17.168584292146072	19
17.178589294647324	19
17.188594297148573	19
17.198599299649825	19
17.208604302151077	19
17.218609304652325	19
17.228614307153578	19
17.238619309654826	19
17.248624312156078	19
17.25862931465733	19
17.268634317158579	19
17.278639319659831	19
17.28864432216108	19
17.298649324662332	19
17.30865432716358	19
17.318659329664833	19
17.328664332166085	19
17.338669334667333	19
17.348674337168585	19
17.358679339669834	19
17.368684342171086	19
17.378689344672335	19
17.388694347173587	19
17.398699349674839	19
17.408704352176088	19
17.41870935467734	19
17.428714357178588	19
17.43871935967984	19
17.448724362181089	19
17.458729364682341	19
17.468734367183593	19
17.478739369684842	19
17.488744372186094	19
17.498749374687343	19
17.508754377188595	19
17.518759379689843	19
17.528764382191095	19
17.538769384692348	19
17.548774387193596	19
17.558779389694848	19
17.568784392196097	19
17.578789394697349	19
17.588794397198598	19
17.59879939969985	19
17.608804402201102	19
17.61880940470235	19
17.628814407203603	19
17.638819409704851	19
17.648824412206103	19
17.658829414707352	19
17.668834417208604	19
17.678839419709856	19
17.688844422211105	19
17.698849424712357	19
17.708854427213605	19
17.718859429714858	19
17.72886443221611	19
17.738869434717358	19
17.74887443721861	19
17.758879439719859	19
17.768884442221111	19
17.77888944472236	19
17.788894447223612	19
17.798899449724864	19
17.808904452226113	19
17.818909454727365	19
17.828914457228613	19
17.838919459729865	19
17.848924462231114	19
17.858929464732366	19
17.868934467233618	19
17.878939469734867	19
17.888944472236119	19
17.898949474737368	19
17.90895447723862	19
17.918959479739868	19
17.92896448224112	19
17.938969484742373	19
17.948974487243621	19
17.958979489744873	19
17.968984492246122	19
17.978989494747374	19
17.988994497248623	19
17.998999499749875	19
18.009004502251127	19
18.019009504752376	19
18.029014507253628	19
18.039019509754876	19
18.049024512256128	19
18.059029514757377	18
18.069034517258629	18
18.079039519759881	18
18.08904452226113	18
18.099049524762382	18
18.109054527263631	18
18.119059529764883	18
18.129064532266135	18
18.139069534767383	18
18.149074537268636	18
18.159079539769884	18
18.169084542271136	18
18.179089544772385	18
18.189094547273637	18
18.199099549774889	18
18.209104552276138	18
18.21910955477739	18
18.229114557278638	18
18.239119559779891	18
18.249124562281139	18
18.259129564782391	18
18.269134567283643	18
18.279139569784892	18
18.289144572286144	18
18.299149574787393	18
18.309154577288645	18
18.319159579789893	19
18.329164582291146	19
18.339169584792398	19
18.349174587293646	19
18.359179589794898	19
18.369184592296147	19
18.379189594797399	19
18.389194597298648	19
18.3991995997999	19
18.409204602301152	19
18.419209604802401	19
18.429214607303653	19
18.439219609804901	19
18.449224612306153	19
18.459229614807402	19
18.469234617308654	19
18.479239619809906	19
18.489244622311155	19
18.499249624812407	19
18.509254627313656	19
18.519259629814908	19
18.52926463231616	19
18.539269634817408	19
18.549274637318661	19
18.559279639819909	19
18.569284642321161	19
18.57928964482241	19
18.589294647323662	19
18.599299649824914	19
18.609304652326163	19
18.619309654827415	19
18.629314657328663	19
18.639319659829916	19
18.649324662331164	19
18.659329664832416	18
18.669334667333668	18
18.679339669834917	18
18.689344672336169	18
18.699349674837418	18
18.70935467733867	18
18.719359679839918	18
18.729364682341171	19
18.739369684842423	19
18.749374687343671	19
18.759379689844923	19
18.769384692346172	19
18.779389694847424	19
18.789394697348673	19
18.799399699849925	19
18.809404702351177	19
18.819409704852426	19
18.829414707353678	19
18.839419709854926	19
18.849424712356178	19
18.859429714857427	19
18.869434717358679	19
18.879439719859931	19
18.88944472236118	19
18.899449724862432	19
18.909454727363681	19
18.919459729864933	19
18.929464732366181	19
18.939469734867433	19
18.949474737368686	19
18.959479739869934	19
18.969484742371186	19
18.979489744872435	19
18.989494747373687	19
18.999499749874939	19
19.009504752376188	19
19.01950975487744	19
19.029514757378688	19
19.039519759879941	19
19.049524762381189	19
19.059529764882441	19
19.069534767383693	19
19.079539769884942	20
19.089544772386194	20
19.099549774887443	20
19.109554777388695	20
19.119559779889943	20
19.129564782391196	20
19.139569784892448	20
19.149574787393696	20
19.159579789894948	20
19.169584792396197	20
19.179589794897449	20
19.189594797398698	20
19.19959979989995	20
19.209604802401202	20
19.219609804902451	20
19.229614807403703	20
19.239619809904951	20
19.249624812406203	20
19.259629814907452	20
19.269634817408704	20
19.279639819909956	20
19.289644822411205	20
19.299649824912457	20
19.309654827413706	20
19.319659829914958	20
19.329664832416206	20
19.339669834917459	20
19.349674837418711	20
19.359679839919959	20
19.369684842421211	20
19.37968984492246	20
19.389694847423712	20
19.399699849924964	20
19.409704852426213	20
19.419709854927465	20
19.429714857428714	20
19.439719859929966	20
19.449724862431214	20
19.459729864932466	20
19.469734867433719	20
19.479739869934967	20
19.489744872436219	20
19.499749874937468	20
19.50975487743872	20
19.519759879939969	20
19.529764882441221	20
19.539769884942473	20
19.549774887443721	20
19.559779889944974	20
19.569784892446222	20
19.579789894947474	20
19.589794897448723	20
19.599799899949975	20
19.609804902451227	20
19.619809904952476	20
19.629814907453728	20
19.639819909954976	20
19.649824912456229	20
19.659829914957477	20
19.669834917458729	20
19.679839919959981	21
19.68984492246123	21
19.699849924962482	21
19.709854927463731	21
19.719859929964983	21
19.729864932466231	21
19.739869934967484	21
19.749874937468736	21
19.759879939969984	21
19.769884942471236	21
19.779889944972485	21
19.789894947473737	21
19.799899949974989	21
19.809904952476238	21
19.81990995497749	21
19.829914957478739	21
19.839919959979991	21
19.849924962481239	21
19.859929964982491	21
19.869934967483744	21
19.879939969984992	21
19.889944972486244	21
19.899949974987493	21
19.909954977488745	21
19.919959979989994	21
19.929964982491246	21
19.939969984992498	21
19.949974987493746	21
19.959979989994999	21
19.969984992496247	21
19.979989994997499	21
19.989994997498748	21
20	21


==> figures/data/V1D1V_epsilon_rank/0.01_epsilon_rank_V1D1V.txt <==
Time	Rank
0	3
0.010005002501250625	5
0.02001000500250125	5
0.030015007503751877	5
0.0400200100050025	5
0.050025012506253123	5
0.060030015007503754	5
0.070035017508754377	5
0.080040020010005	5
0.090045022511255624	5
0.10005002501250625	5
0.11005502751375688	5
0.12006003001500751	5
0.13006503251625812	5
0.14007003501750875	5
0.15007503751875939	5
0.16008004002001	5
0.17008504252126064	5
0.18009004502251125	5
0.19009504752376188	5
0.20010005002501249	5
0.21010505252626313	5
0.22011005502751377	6
0.23011505752876438	6
0.24012006003001501	7
0.25012506253126565	7
0.26013006503251623	7
0.27013506753376687	7
0.28014007003501751	7
0.29014507253626814	7
0.30015007503751878	7
0.31015507753876936	7
0.32016008004002	7
0.33016508254127064	7
0.34017008504252128	7
0.35017508754377191	7
0.36018009004502249	7
0.37018509254627313	7
0.38019009504752377	7
0.39019509754877441	7
0.40020010005002499	7
0.41020510255127562	7
0.42021010505252626	7
0.4302151075537769	7
0.44022011005502754	7
0.45022511255627812	7
0.46023011505752875	7
0.47023511755877939	7
0.48024012006003003	7
0.49024512256128067	8
0.5002501250625313	8
0.51025512756378189	8
0.52026013006503247	8
0.53026513256628316	8
0.54027013506753374	8
0.55027513756878443	8
0.56028014007003502	8
0.5702851425712856	8
0.58029014507253629	8
0.59029514757378687	8
0.60030015007503756	8
0.61030515257628815	8
0.62031015507753873	8
0.63031515757878942	8
0.64032016008004	8
0.65032516258129069	8
0.66033016508254128	8
0.67033516758379186	8
0.68034017008504255	8
0.69034517258629313	8
0.70035017508754382	8
0.71035517758879441	8
0.72036018009004499	8
0.73036518259129568	8
0.74037018509254626	8
0.75037518759379684	8
0.76038019009504754	8
0.77038519259629812	8
0.78039019509754881	8
0.79039519759879939	8
0.80040020010004997	9
0.81040520260130067	9
0.82041020510255125	9
0.83041520760380194	9
0.84042021010505252	9
0.8504252126063031	9
0.8604302151075538	9
0.87043521760880438	9
0.88044022011005507	9
0.89044522261130565	9
0.90045022511255624	9
0.91045522761380693	9
0.92046023011505751	9
0.9304652326163082	9
0.94047023511755878	9
0.95047523761880937	9
0.96048024012006006	9
0.97048524262131064	9
0.98049024512256133	8
0.99049524762381191	8
1.0005002501250626	8
1.0105052526263132	8
1.0205102551275638	9
1.0305152576288144	9
1.0405202601300649	9
1.0505252626313157	9
1.0605302651325663	9
1.0705352676338169	9
1.0805402701350675	9
1.0905452726363181	9
1.1005502751375689	9
1.1105552776388194	9
1.12056028014007	9
1.1305652826413206	9
1.1405702851425712	9
1.150575287643822	9
1.1605802901450726	9
1.1705852926463232	9
1.1805902951475737	10
1.1905952976488243	10
1.2006003001500751	10
1.2106053026513257	10
1.2206103051525763	10
1.2306153076538269	10
1.2406203101550775	10
1.2506253126563283	10
1.2606303151575788	10
1.2706353176588294	10
1.28064032016008	10
1.2906453226613306	10
1.3006503251625814	10
1.310655327663832	10
1.3206603301650826	10
1.3306653326663331	10
1.3406703351675837	10
1.3506753376688345	10
1.3606803401700851	10
1.3706853426713357	10
1.3806903451725863	10
1.3906953476738368	10
1.4007003501750876	10
1.4107053526763382	10
1.4207103551775888	10
1.4307153576788394	10
1.44072036018009	10
1.4507253626813408	10
1.4607303651825914	10
1.4707353676838419	10
1.4807403701850925	10
1.4907453726863431	10
1.5007503751875937	10
1.5107553776888445	10
1.5207603801900951	10
1.5307653826913457	10
1.5407703851925962	10
1.5507753876938468	11
1.5607803901950976	11
1.5707853926963482	11
1.5807903951975988	11
1.5907953976988494	11
1.6008004002000999	11
1.6108054027013508	11
1.6208104052026013	11
1.6308154077038519	11
1.6408204102051025	11
1.6508254127063531	11
1.6608304152076039	11
1.6708354177088545	11
1.680840420210105	11
1.6908454227113556	11
1.7008504252126062	11
1.710855427713857	11
1.7208604302151076	11
1.7308654327163582	11
1.7408704352176088	11
1.7508754377188593	11
1.7608804402201101	11
1.7708854427213607	11
1.7808904452226113	11
1.7908954477238619	11
1.8009004502251125	11
1.8109054527263633	11
1.8209104552276139	11
1.8309154577288644	11
1.840920460230115	11
1.8509254627313656	11
1.8609304652326164	11
1.870935467733867	11
1.8809404702351176	11
1.8909454727363681	11
1.9009504752376187	11
1.9109554777388695	11
1.9209604802401201	11
1.9309654827413707	11
1.9409704852426213	11
1.9509754877438719	11
1.9609804902451227	11
1.9709854927463732	11
1.9809904952476238	11
1.9909954977488744	11
2.0010005002501252	11
2.0110055027513756	11
2.0210105052526264	11
2.0310155077538767	11
2.0410205102551275	11
2.0510255127563783	11
2.0610305152576287	11
2.0710355177588795	11
2.0810405202601299	11
2.0910455227613807	11
2.1010505252626315	11
2.1110555277638818	11
2.1210605302651326	11
2.131065532766383	11
2.1410705352676338	11
2.1510755377688846	11
2.161080540270135	11
2.1710855427713858	11
2.1810905452726361	11
2.1910955477738869	11
2.2011005502751377	11
2.2111055527763881	11
2.2211105552776389	11
2.2311155577788893	11
2.2411205602801401	11
2.2511255627813909	11
2.2611305652826412	11
2.271135567783892	11
2.2811405702851424	11
2.2911455727863932	11
2.301150575287644	11
2.3111555777888944	11
2.3211605802901452	11
2.3311655827913955	11
2.3411705852926463	11
2.3511755877938971	11
2.3611805902951475	11
2.3711855927963983	11
2.3811905952976486	11
2.3911955977988995	11
2.4012006003001503	11
2.4112056028014006	11
2.4212106053026514	11
2.4312156078039018	11
2.4412206103051526	11
2.4512256128064034	11
2.4612306153076537	11
2.4712356178089045	11
2.4812406203101549	11
2.4912456228114057	11
2.5012506253126565	11
2.5112556278139069	11
2.5212606303151577	11
2.531265632816408	11
2.5412706353176588	11
2.5512756378189096	11
2.56128064032016	11
2.5712856428214108	11
2.5812906453226612	11
2.591295647823912	11
2.6013006503251628	11
2.6113056528264131	11
2.6213106553276639	11
2.6313156578289143	11
2.6413206603301651	11
2.6513256628314159	11
2.6613306653326663	11
2.6713356678339171	11
2.6813406703351674	11
2.6913456728364182	11
2.701350675337669	11
2.7113556778389194	12
2.7213606803401702	12
2.7313656828414206	12
2.7413706853426714	12
2.7513756878439222	12
2.7613806903451725	12
2.7713856928464233	12
2.7813906953476737	12
2.7913956978489245	12
2.8014007003501753	12
2.8114057028514257	12
2.8214107053526765	12
2.8314157078539268	12
2.8414207103551776	12
2.8514257128564284	12
2.8614307153576788	12
2.8714357178589296	12
2.88144072036018	12
2.8914457228614308	12
2.9014507253626816	12
2.9114557278639319	12
2.9214607303651827	12
2.9314657328664331	12
2.9414707353676839	12
2.9514757378689342	12
2.961480740370185	12
2.9714857428714359	12
2.9814907453726862	12
2.991495747873937	12
3.0015007503751874	12
3.0115057528764382	12
3.021510755377689	12
3.0315157578789393	12
3.0415207603801901	12
3.0515257628814405	12
3.0615307653826913	12
3.0715357678839421	12
3.0815407703851925	12
3.0915457728864433	12
3.1015507753876936	12
3.1115557778889444	12
3.1215607803901952	12
3.1315657828914456	12
3.1415707853926964	12
3.1515757878939468	12
3.1615807903951976	11
3.1715857928964484	11
3.1815907953976987	11
3.1915957978989495	11
3.2016008004001999	11
3.2116058029014507	11
3.2216108054027015	11
3.2316158079039519	11
3.2416208104052027	11
3.251625812906453	11
3.2616308154077038	11
3.2716358179089546	11
3.281640820410205	11
3.2916458229114558	11
3.3016508254127062	11
3.311655827913957	11
3.3216608304152078	11
3.3316658329164581	11
3.3416708354177089	11
3.3516758379189593	11
3.3616808404202101	11
3.3716858429214609	11
3.3816908454227113	11
3.3916958479239621	11
3.4017008504252124	11
3.4117058529264632	11
3.421710855427714	11
3.4317158579289644	11
3.4417208604302152	11
3.4517258629314655	11
3.4617308654327164	11
3.4717358679339672	11
3.4817408704352175	11
3.4917458729364683	11
3.5017508754377187	11
3.5117558779389695	11
3.5217608804402203	11
3.5317658829414706	11
3.5417708854427215	11
3.5517758879439718	11
3.5617808904452226	11
3.5717858929464734	11
3.5817908954477238	11
3.5917958979489746	11
3.6018009004502249	11
3.6118059029514757	11
3.6218109054527265	12
3.6318159079539769	12
3.6418209104552277	12
3.6518259129564781	12
3.6618309154577289	12
3.6718359179589797	12
3.68184092046023	12
3.6918459229614808	12
3.7018509254627312	12
3.711855927963982	12
3.7218609304652328	12
3.7318659329664832	12
3.741870935467734	12
3.7518759379689843	12
3.7618809404702351	12
3.7718859429714859	12
3.7818909454727363	12
3.7918959479739871	12
3.8019009504752375	12
3.8119059529764883	12
3.8219109554777391	12
3.8319159579789894	12
3.8419209604802402	12
3.8519259629814906	12
3.8619309654827414	11
3.8719359679839922	11
3.8819409704852426	11
3.8919459729864934	12
3.9019509754877437	12
3.9119559779889945	12
3.9219609804902453	12
3.9319659829914957	12
3.9419709854927465	12
3.9519759879939969	12
3.9619809904952477	12
3.9719859929964985	12
3.9819909954977488	12
3.9919959979989996	12
4.0020010005002504	12
4.0120060030015008	12
4.0220110055027511	12
4.0320160080040024	12
4.0420210105052528	12
4.0520260130065031	12
4.0620310155077535	12
4.0720360180090047	12
4.0820410205102551	12
4.0920460230115054	12
4.1020510255127567	12
4.112056028014007	12
4.1220610305152574	12
4.1320660330165087	12
4.142071035517759	12
4.1520760380190094	12
4.1620810405202597	12
4.172086043021511	12
4.1820910455227613	12
4.1920960480240117	12
4.2021010505252629	12
4.2121060530265133	12
4.2221110555277637	12
4.2321160580290149	12
4.2421210605302653	12
4.2521260630315156	12
4.262131065532766	12
4.2721360680340172	12
4.2821410705352676	12
4.292146073036518	12
4.3021510755377692	12
4.3121560780390196	12
4.3221610805402699	12
4.3321660830415212	12
4.3421710855427715	12
4.3521760880440219	12
4.3621810905452723	12
4.3721860930465235	12
4.3821910955477739	12
4.3921960980490242	12
4.4022011005502755	12
4.4122061030515258	12
4.4222111055527762	12
4.4322161080540274	12
4.4422211105552778	12
4.4522261130565282	12
4.4622311155577785	12
4.4722361180590298	12
4.4822411205602801	12
4.4922461230615305	12
4.5022511255627817	12
4.5122561280640321	12
4.5222611305652824	12
4.5322661330665337	12
4.5422711355677841	12
4.5522761380690344	12
4.5622811405702848	12
4.572286143071536	12
4.5822911455727864	12
4.5922961480740367	12
4.602301150575288	12
4.6123061530765384	12
4.6223111555777887	12
4.63231615807904	12
4.6423211605802903	12
4.6523261630815407	12
4.662331165582791	12
4.6723361680840423	12
4.6823411705852926	12
4.692346173086543	12
4.7023511755877943	12
4.7123561780890446	12
4.722361180590295	12
4.7323661830915453	12
4.7423711855927966	12
4.7523761880940469	12
4.7623811905952973	12
4.7723861930965485	12
4.7823911955977989	12
4.7923961980990493	12
4.8024012006003005	12
4.8124062031015509	12
4.8224112056028012	12
4.8324162081040516	13
4.8424212106053028	13
4.8524262131065532	13
4.8624312156078036	13
4.8724362181090548	13
4.8824412206103052	13
4.8924462231115555	13
4.9024512256128068	13
4.9124562281140571	13
4.9224612306153075	13
4.9324662331165579	13
4.9424712356178091	13
4.9524762381190595	13
4.9624812406203098	13
4.9724862431215611	13
4.9824912456228114	13
4.9924962481240618	13
5.002501250625313	13
5.0125062531265634	13
5.0225112556278138	12
5.0325162581290641	12
5.0425212606303154	12
5.0525262631315657	12
5.0625312656328161	12
5.0725362681340673	12
5.0825412706353177	12
5.092546273136568	12
5.1025512756378193	12
5.1125562781390697	12
5.12256128064032	12
5.1325662831415704	12
5.1425712856428216	12
5.152576288144072	12
5.1625812906453223	12
5.1725862931465736	12
5.1825912956478239	12
5.1925962981490743	12
5.2026013006503256	12
5.2126063031515759	12
5.2226113056528263	12
5.2326163081540766	12
5.2426213106553279	12
5.2526263131565782	12
5.2626313156578286	12
5.2726363181590798	12
5.2826413206603302	12
5.2926463231615806	12
5.3026513256628318	12
5.3126563281640822	12
5.3226613306653325	12
5.3326663331665829	12
5.3426713356678341	12
5.3526763381690845	13
5.3626813406703349	13
5.3726863431715861	13
5.3826913456728365	13
5.3926963481740868	13
5.4027013506753381	13
5.4127063531765884	13
5.4227113556778388	13
5.4327163581790892	13
5.4427213606803404	13
5.4527263631815908	13
5.4627313656828411	13
5.4727363681840924	13
5.4827413706853427	13
5.4927463731865931	13
5.5027513756878443	13
5.5127563781890947	13
5.5227613806903451	13
5.5327663831915954	13
5.5427713856928467	13
5.552776388194097	13
5.5627813906953474	13
5.5727863931965986	13
5.582791395697849	13
5.5927963981990994	13
5.6028014007003506	13
5.612806403201601	13
5.6228114057028513	12
5.6328164082041017	12
5.6428214107053529	12
5.6528264132066033	12
5.6628314157078536	12
5.6728364182091049	12
5.6828414207103553	12
5.6928464232116056	12
5.7028514257128569	12
5.7128564282141072	12
5.7228614307153576	12
5.7328664332166079	12
5.7428714357178592	12
5.7528764382191095	12
5.7628814407203599	12
5.7728864432216112	13
5.7828914457228615	13
5.7928964482241119	13
5.8029014507253631	13
5.8129064532266135	13
5.8229114557278638	13
5.8329164582291142	13
5.8429214607303654	13
5.8529264632316158	13
5.8629314657328662	14
5.8729364682341174	14
5.8829414707353678	13
5.8929464732366181	13
5.9029514757378685	13
5.9129564782391197	13
5.9229614807403701	13
5.9329664832416205	13
5.9429714857428717	13
5.9529764882441221	13
5.9629814907453724	13
5.9729864932466237	13
5.982991495747874	13
5.9929964982491244	13
6.0030015007503748	13
6.013006503251626	13
6.0230115057528764	13
6.0330165082541267	13
6.043021510755378	13
6.0530265132566283	13
6.0630315157578787	13
6.0730365182591299	13
6.0830415207603803	13
6.0930465232616307	13
6.103051525762881	13
6.1130565282641323	13
6.1230615307653826	13
6.133066533266633	13
6.1430715357678842	13
6.1530765382691346	13
6.1630815407703849	13
6.1730865432716362	13
6.1830915457728866	13
6.1930965482741369	13
6.2031015507753873	13
6.2131065532766385	13
6.2231115557778889	13
6.2331165582791392	13
6.2431215607803905	13
6.2531265632816408	13
6.2631315657828912	13
6.2731365682841425	13
6.2831415707853928	13
6.2931465732866432	13
6.3031515757878935	13
6.3131565782891448	13
6.3231615807903951	13
6.3331665832916455	13
6.3431715857928967	13
6.3531765882941471	13
6.3631815907953975	13
6.3731865932966487	13
6.3831915957978991	13
6.3931965982991494	13
6.4032016008003998	13
6.413206603301651	13
6.4232116058029014	13
6.4332166083041518	13
6.443221610805403	13
6.4532266133066534	13
6.4632316158079037	13
6.473236618309155	13
6.4832416208104053	13
6.4932466233116557	13
6.5032516258129061	13
6.5132566283141573	13
6.5232616308154077	13
6.533266633316658	13
6.5432716358179093	13
6.5532766383191596	13
6.56328164082041	13
6.5732866433216612	13
6.5832916458229116	13
6.593296648324162	13
6.6033016508254123	13
6.6133066533266636	13
6.6233116558279139	13
6.6333166583291643	13
6.6433216608304155	13
6.6533266633316659	13
6.6633316658329163	13
6.6733366683341675	13
6.6833416708354179	13
6.6933466733366682	13
6.7033516758379186	13
6.7133566783391698	13
6.7233616808404202	13
6.7333666833416705	13
6.7433716858429218	13
6.7533766883441722	13
6.7633816908454225	13
6.7733866933466738	13
6.7833916958479241	13
6.7933966983491745	13
6.8034017008504248	13
6.8134067033516761	13
6.8234117058529264	13
6.8334167083541768	13
6.8434217108554281	13
6.8534267133566784	13
6.8634317158579288	13
6.87343671835918	13
6.8834417208604304	13
6.8934467233616807	13
6.9034517258629311	13
6.9134567283641823	13
6.9234617308654327	13
6.9334667333666831	13
6.9434717358679343	13
6.9534767383691847	13
6.963481740870435	13
6.9734867433716863	13
6.9834917458729366	13
6.993496748374187	13
7.0035017508754374	13
7.0135067533766886	13
7.023511755877939	13
7.0335167583791893	13
7.0435217608804406	13
7.0535267633816909	13
7.0635317658829413	13
7.0735367683841917	13
7.0835417708854429	13
7.0935467733866933	13
7.1035517758879436	13
7.1135567783891949	13
7.1235617808904452	13
7.1335667833916956	13
7.1435717858929468	13
7.1535767883941972	13
7.1635817908954476	13
7.1735867933966979	13
7.1835917958979492	13
7.1935967983991995	13
7.2036018009004499	13
7.2136068034017011	13
7.2236118059029515	13
7.2336168084042018	13
7.2436218109054531	13
7.2536268134067035	13
7.2636318159079538	13
7.2736368184092042	13
7.2836418209104554	13
7.2936468234117058	13
7.3036518259129561	13
7.3136568284142074	13
7.3236618309154577	13
7.3336668334167081	13
7.3436718359179594	13
7.3536768384192097	13
7.3636818409204601	13
7.3736868434217104	13
7.3836918459229617	13
7.393696848424212	13
7.4037018509254624	13
7.4137068534267136	13
7.423711855927964	13
7.4337168584292144	13
7.4437218609304656	13
7.453726863431716	13
7.4637318659329663	13
7.4737368684342167	13
7.4837418709354679	13
7.4937468734367183	13
7.5037518759379687	12
7.5137568784392199	12
7.5237618809404703	12
7.5337668834417206	12
7.5437718859429719	12
7.5537768884442222	12
7.5637818909454726	12
7.573786893446723	12
7.5837918959479742	12
7.5937968984492246	12
7.6038019009504749	13
7.6138069034517262	13
7.6238119059529765	13
7.6338169084542269	13
7.6438219109554781	13
7.6538269134567285	13
7.6638319159579789	13
7.6738369184592292	13
7.6838419209604805	13
7.6938469234617308	13
7.7038519259629812	13
7.7138569284642324	13
7.7238619309654828	13
7.7338669334667332	13
7.7438719359679844	13
7.7538769384692348	13
7.7638819409704851	13
7.7738869434717355	13
7.7838919459729867	13
7.7938969484742371	13
7.8039019509754874	13
7.8139069534767387	13
7.8239119559779891	13
7.8339169584792394	13
7.8439219609804907	13
7.853926963481741	13
7.8639319659829914	13
7.8739369684842417	13
7.883941970985493	13
7.8939469734867433	13
7.9039519759879937	13
7.913956978489245	13
7.9239619809904953	13
7.9339669834917457	13
7.9439719859929969	13
7.9539769884942473	13
7.9639819909954976	13
7.973986993496748	13
7.9839919959979992	13
7.9939969984992496	13
8.0040020010005009	13
8.0140070035017512	13
8.0240120060030016	13
8.0340170085042519	13
8.0440220110055023	13
8.0540270135067527	13
8.0640320160080048	13
8.0740370185092551	13
8.0840420210105055	13
8.0940470235117559	14
8.1040520260130062	14
8.1140570285142566	14
8.1240620310155069	14
8.1340670335167591	14
8.1440720360180094	14
8.1540770385192598	14
8.1640820410205102	14
8.1740870435217605	14
8.1840920460230109	14
8.194097048524263	14
8.2041020510255134	14
8.2141070535267637	14
8.2241120560280141	14
8.2341170585292645	14
8.2441220610305148	14
8.2541270635317652	14
8.2641320660330173	14
8.2741370685342677	14
8.284142071035518	14
8.2941470735367684	14
8.3041520760380187	14
8.3141570785392691	14
8.3241620810405195	14
8.3341670835417716	14
8.344172086043022	14
8.3541770885442723	14
8.3641820910455227	14
8.374187093546773	14
8.3841920960480234	14
8.3941970985492738	14
8.4042021010505259	14
8.4142071035517763	14
8.4242121060530266	14
8.434217108554277	14
8.4442221110555273	14
8.4542271135567777	14
8.4642321160580298	14
8.4742371185592802	14
8.4842421210605306	14
8.4942471235617809	14
8.5042521260630313	14
8.5142571285642816	14
8.524262131065532	14
8.5342671335667841	14
8.5442721360680345	14
8.5542771385692848	14
8.5642821410705352	14
8.5742871435717856	14
8.5842921460730359	14
8.5942971485742863	14
8.6043021510755384	14
8.6143071535767888	14
8.6243121560780391	14
8.6343171585792895	14
8.6443221610805399	14
8.6543271635817902	14
8.6643321660830424	14
8.6743371685842927	14
8.6843421710855431	14
8.6943471735867934	14
8.7043521760880438	14
8.7143571785892942	14
8.7243621810905445	14
8.7343671835917966	14
8.744372186093047	14
8.7543771885942974	14
8.7643821910955477	14
8.7743871935967981	14
8.7843921960980484	14
8.7943971985992988	14
8.8044022011005509	14
8.8144072036018013	14
8.8244122061030517	14
8.834417208604302	14
8.8444222111055524	14
8.8544272136068027	14
8.8644322161080549	14
8.8744372186093052	14
8.8844422211105556	14
8.894447223611806	14
8.9044522261130563	14
8.9144572286143067	14
8.924462231115557	14
8.9344672336168092	14
8.9444722361180595	14
8.9544772386193099	14
8.9644822411205602	14
8.9744872436218106	14
8.984492246123061	14
8.9944972486243113	14
9.0045022511255635	14
9.0145072536268138	14
9.0245122561280642	14
9.0345172586293145	14
9.0445222611305649	14
9.0545272636318153	14
9.0645322661330674	14
9.0745372686343178	14
9.0845422711355681	14
9.0945472736368185	14
9.1045522761380688	14
9.1145572786393192	14
9.1245622811405696	14
9.1345672836418217	14
9.144572286143072	14
9.1545772886443224	14
9.1645822911455728	14
9.1745872936468231	14
9.1845922961480735	14
9.1945972986493238	14
9.204602301150576	14
9.2146073036518263	14
9.2246123061530767	14
9.2346173086543271	14
9.2446223111555774	14
9.2546273136568278	14
9.2646323161580799	14
9.2746373186593303	14
9.2846423211605806	14
9.294647323661831	14
9.3046523261630814	14
9.3146573286643317	14
9.3246623311655821	14
9.3346673336668342	14
9.3446723361680846	14
9.3546773386693349	14
9.3646823411705853	14
9.3746873436718356	14
9.384692346173086	14
9.3946973486743364	14
9.4047023511755885	14
9.4147073536768389	14
9.4247123561780892	14
9.4347173586793396	13
9.4447223611805899	13
9.4547273636818403	13
9.4647323661830907	13
9.4747373686843428	13
9.4847423711855932	13
9.4947473736868435	13
9.5047523761880939	13
9.5147573786893442	13
9.5247623811905946	13
9.5347673836918467	13
9.5447723861930971	13
9.5547773886943475	13
9.5647823911955978	13
9.5747873936968482	13
9.5847923961980985	13
9.5947973986993489	13
9.604802401200601	13
9.6148074037018514	13
9.6248124062031017	13
9.6348174087043521	13
9.6448224112056025	13
9.6548274137068528	13
9.6648324162081032	13
9.6748374187093553	13
9.6848424212106057	13
9.694847423711856	13
9.7048524262131064	13
9.7148574287143568	13
9.7248624312156071	13
9.7348674337168593	13
9.7448724362181096	13
9.75487743871936	13
9.7648824412206103	13
9.7748874437218607	13
9.7848924462231111	13
9.7948974487243614	13
9.8049024512256135	13
9.8149074537268639	13
9.8249124562281143	13
9.8349174587293646	13
9.844922461230615	13
9.8549274637318653	14
9.8649324662331157	14
9.8749374687343678	14
9.8849424712356182	14
9.8949474737368686	14
9.9049524762381189	14
9.9149574787393693	14
9.9249624812406196	14
9.9349674837418718	14
9.9449724862431221	14
9.9549774887443725	14
9.9649824912456229	14
9.9749874937468732	14
9.9849924962481236	14
9.9949974987493739	14
10.005002501250626	14
10.015007503751876	14
10.025012506253127	14
10.035017508754377	14
10.045022511255628	14
10.055027513756878	14
10.065032516258128	14
10.07503751875938	14
10.085042521260631	14
10.095047523761881	14
10.105052526263131	14
10.115057528764382	14
10.125062531265632	14
10.135067533766884	14
10.145072536268135	14
10.155077538769385	14
10.165082541270635	14
10.175087543771886	14
10.185092546273136	14
10.195097548774386	14
10.205102551275639	14
10.215107553776889	14
10.225112556278139	14
10.23511755877939	14
10.24512256128064	14
10.25512756378189	14
10.265132566283141	14
10.275137568784393	14
10.285142571285643	14
10.295147573786894	14
10.305152576288144	14
10.315157578789394	14
10.325162581290645	14
10.335167583791897	14
10.345172586293147	14
10.355177588794398	14
10.365182591295648	14
10.375187593796898	14
10.385192596298149	14
10.395197598799399	14
10.405202601300651	14
10.415207603801901	14
10.425212606303152	14
10.435217608804402	14
10.445222611305653	14
10.455227613806903	14
10.465232616308153	14
10.475237618809405	14
10.485242621310656	14
10.495247623811906	14
10.505252626313156	14
10.515257628814407	14
10.525262631315657	14
10.535267633816909	14
10.54527263631816	14
10.55527763881941	14
10.56528264132066	14
10.575287643821911	14
10.585292646323161	14
10.595297648824411	14
10.605302651325664	14
10.615307653826914	14
10.625312656328164	14
10.635317658829415	14
10.645322661330665	14
10.655327663831915	14
10.665332666333166	14
10.675337668834418	14
10.685342671335668	14
10.695347673836919	14
10.705352676338169	14
10.715357678839419	14
10.72536268134067	14
10.73536768384192	14
10.745372686343172	14
10.755377688844423	14
10.765382691345673	14
10.775387693846923	14
10.785392696348174	14
10.795397698849424	14
10.805402701350676	14
10.815407703851927	14
10.825412706353177	14
10.835417708854427	14
10.845422711355678	14
10.855427713856928	14
10.865432716358178	14
10.87543771885943	14
10.885442721360681	14
10.895447723861931	14
10.905452726363182	14
10.915457728864432	14
10.925462731365682	14
10.935467733866933	14
10.945472736368185	14
10.955477738869435	14
10.965482741370685	14
10.975487743871936	14
10.985492746373186	14
10.995497748874437	14
11.005502751375689	14
11.015507753876939	14
11.025512756378189	14
11.03551775887944	14
11.04552276138069	14
11.05552776388194	14
11.065532766383191	14
11.075537768884443	14
11.085542771385693	13
11.095547773886944	13
11.105552776388194	13
11.115557778889444	13
11.125562781390695	13
11.135567783891945	13
11.145572786393197	13
11.155577788894448	13
11.165582791395698	13
11.175587793896948	13
11.185592796398199	13
11.195597798899449	13
11.205602801400701	13
11.215607803901952	14
11.225612806403202	14
11.235617808904452	14
11.245622811405703	14
11.255627813906953	14
11.265632816408203	14
11.275637818909455	14
11.285642821410706	14
11.295647823911956	14
11.305652826413207	14
11.315657828914457	14
11.325662831415707	14
11.335667833916958	14
11.34567283641821	14
11.35567783891946	14
11.365682841420711	14
11.375687843921961	14
11.385692846423211	14
11.395697848924462	14
11.405702851425714	14
11.415707853926964	14
11.425712856428214	14
11.435717858929465	14
11.445722861430715	14
11.455727863931966	14
11.465732866433216	14
11.475737868934468	14
11.485742871435718	14
11.495747873936969	14
11.505752876438219	14
11.515757878939469	14
11.52576288144072	14
11.53576788394197	14
11.545772886443222	14
11.555777888944473	14
11.565782891445723	14
11.575787893946973	14
11.585792896448224	14
11.595797898949474	14
11.605802901450726	14
11.615807903951977	14
11.625812906453227	14
11.635817908954477	14
11.645822911455728	14
11.655827913956978	14
11.665832916458228	14
11.675837918959481	14
11.685842921460731	14
11.695847923961981	14
11.705852926463232	14
11.715857928964482	14
11.725862931465732	14
11.735867933966983	14
11.745872936468235	14
11.755877938969485	14
11.765882941470736	14
11.775887943971986	14
11.785892946473236	14
11.795897948974487	14
11.805902951475737	14
11.815907953976989	14
11.825912956478239	14
11.83591795897949	14
11.84592296148074	14
11.855927963981991	14
11.865932966483241	14
11.875937968984493	14
11.885942971485743	14
11.895947973986994	14
11.905952976488244	14
11.915957978989494	14
11.925962981490745	13
11.935967983991995	13
11.945972986493247	13
11.955977988994498	13
11.965982991495748	13
11.975987993996998	13
11.985992996498249	13
11.995997998999499	13
12.00600300150075	13
12.016008004002002	13
12.026013006503252	13
12.036018009004502	13
12.046023011505753	13
12.056028014007003	13
12.066033016508253	13
12.076038019009506	13
12.086043021510756	13
12.096048024012006	13
12.106053026513257	13
12.116058029014507	13
12.126063031515757	13
12.136068034017008	13
12.14607303651826	13
12.15607803901951	13
12.166083041520761	13
12.176088044022011	13
12.186093046523261	13
12.196098049024512	13
12.206103051525762	13
12.216108054027014	13
12.226113056528265	13
12.236118059029515	13
12.246123061530765	13
12.256128064032016	13
12.266133066533266	13
12.276138069034518	13
12.286143071535768	13
12.296148074037019	13
12.306153076538269	13
12.31615807903952	13
12.32616308154077	13
12.33616808404202	13
12.346173086543272	13
12.356178089044523	13
12.366183091545773	13
12.376188094047023	13
12.386193096548274	13
12.396198099049524	13
12.406203101550775	13
12.416208104052027	13
12.426213106553277	13
12.436218109054527	13
12.446223111555778	13
12.456228114057028	13
12.466233116558278	13
12.476238119059531	13
12.486243121560781	13
12.496248124062031	13
12.506253126563282	13
12.516258129064532	13
12.526263131565782	13
12.536268134067033	13
12.546273136568285	13
12.556278139069535	13
12.566283141570786	13
12.576288144072036	13
12.586293146573286	13
12.596298149074537	13
12.606303151575787	13
12.616308154077039	13
12.62631315657829	13
12.63631815907954	13
12.64632316158079	13
12.656328164082041	13
12.666333166583291	13
12.676338169084543	13
12.686343171585793	13
12.696348174087044	13
12.706353176588294	13
12.716358179089545	13
12.726363181590795	13
12.736368184092045	13
12.746373186593297	13
12.756378189094548	13
12.766383191595798	13
12.776388194097049	13
12.786393196598299	13
12.796398199099549	13
12.8064032016008	13
12.816408204102052	13
12.826413206603302	13
12.836418209104552	13
12.846423211605803	13
12.856428214107053	13
12.866433216608304	13
12.876438219109556	13
12.886443221610806	13
12.896448224112056	13
12.906453226613307	13
12.916458229114557	13
12.926463231615807	13
12.936468234117058	13
12.94647323661831	13
12.95647823911956	13
12.966483241620811	13
12.976488244122061	13
12.986493246623311	13
12.996498249124562	13
13.006503251625812	13
13.016508254127064	13
13.026513256628315	13
13.036518259129565	13
13.046523261630815	13
13.056528264132066	13
13.066533266633316	13
13.076538269134566	13
13.086543271635819	13
13.096548274137069	13
13.106553276638319	13
13.11655827913957	13
13.12656328164082	13
13.13656828414207	13
13.146573286643322	13
13.156578289144573	13
13.166583291645823	13
13.176588294147074	13
13.186593296648324	13
13.196598299149574	13
13.206603301650825	13
13.216608304152077	13
13.226613306653327	13
13.236618309154577	13
13.246623311655828	14
13.256628314157078	14
13.266633316658329	14
13.276638319159579	14
13.286643321660831	14
13.296648324162081	14
13.306653326663332	14
13.316658329164582	14
13.326663331665833	14
13.336668334167083	14
13.346673336668335	14
13.356678339169585	14
13.366683341670836	14
13.376688344172086	14
13.386693346673336	14
13.396698349174587	14
13.406703351675837	14
13.416708354177089	14
13.42671335667834	14
13.43671835917959	14
13.44672336168084	14
13.456728364182091	14
13.466733366683341	14
13.476738369184591	14
13.486743371685844	14
13.496748374187094	14
13.506753376688344	14
13.516758379189595	14
13.526763381690845	14
13.536768384192095	14
13.546773386693348	14
13.556778389194598	14
13.566783391695848	14
13.576788394197099	14
13.586793396698349	14
13.596798399199599	14
13.60680340170085	14
13.616808404202102	14
13.626813406703352	14
13.636818409204603	14
13.646823411705853	14
13.656828414207103	14
13.666833416708354	14
13.676838419209604	14
13.686843421710856	14
13.696848424212106	14
13.706853426713357	14
13.716858429214607	14
13.726863431715858	14
13.736868434217108	14
13.74687343671836	14
13.75687843921961	14
13.766883441720861	14
13.776888444222111	14
13.786893446723361	14
13.796898449224612	14
13.806903451725862	14
13.816908454227114	14
13.826913456728365	14
13.836918459229615	14
13.846923461730865	14
13.856928464232116	14
13.866933466733366	14
13.876938469234616	14
13.886943471735869	14
13.896948474237119	14
13.906953476738369	14
13.91695847923962	14
13.92696348174087	14
13.93696848424212	14
13.946973486743373	14
13.956978489244623	14
13.966983491745873	14
13.976988494247124	14
13.986993496748374	14
13.996998499249624	14
14.007003501750875	14
14.017008504252127	14
14.027013506753377	14
14.037018509254628	14
14.047023511755878	14
14.057028514257128	14
14.067033516758379	14
14.077038519259629	14
14.087043521760881	14
14.097048524262132	14
14.107053526763382	14
14.117058529264632	14
14.127063531765883	14
14.137068534267133	14
14.147073536768383	14
14.157078539269635	14
14.167083541770886	14
14.177088544272136	14
14.187093546773387	14
14.197098549274637	14
14.207103551775887	14
14.217108554277139	14
14.22711355677839	14
14.23711855927964	14
14.24712356178089	14
14.257128564282141	14
14.267133566783391	14
14.277138569284642	14
14.287143571785894	14
14.297148574287144	14
14.307153576788394	14
14.317158579289645	14
14.327163581790895	14
14.337168584292145	14
14.347173586793396	14
14.357178589294648	14
14.367183591795898	14
14.377188594297149	14
14.387193596798399	14
14.397198599299649	14
14.4072036018009	14
14.417208604302152	14
14.427213606803402	14
14.437218609304653	14
14.447223611805903	14
14.457228614307153	14
14.467233616808404	14
14.477238619309654	14
14.487243621810906	14
14.497248624312157	13
14.507253626813407	13
14.517258629314657	13
14.527263631815908	13
14.537268634317158	13
14.547273636818408	13
14.55727863931966	13
14.567283641820911	13
14.577288644322161	13
14.587293646823412	13
14.597298649324662	13
14.607303651825912	13
14.617308654327164	13
14.627313656828415	13
14.637318659329665	13
14.647323661830915	13
14.657328664332166	13
14.667333666833416	13
14.677338669334667	13
14.687343671835919	13
14.697348674337169	13
14.707353676838419	13
14.71735867933967	13
14.72736368184092	13
14.737368684342171	13
14.747373686843421	13
14.757378689344673	13
14.767383691845923	13
14.777388694347174	13
14.787393696848424	13
14.797398699349674	13
14.807403701850925	13
14.817408704352177	13
14.827413706853427	13
14.837418709354678	13
14.847423711855928	13
14.857428714357178	13
14.867433716858429	13
14.877438719359679	13
14.887443721860931	13
14.897448724362182	13
14.907453726863432	13
14.917458729364682	13
14.927463731865933	13
14.937468734367183	13
14.947473736868433	13
14.957478739369686	13
14.967483741870936	13
14.977488744372186	13
14.987493746873437	13
14.997498749374687	13
15.007503751875937	13
15.017508754377189	13
15.02751375687844	13
15.03751875937969	13
15.047523761880941	13
15.057528764382191	13
15.067533766883441	13
15.077538769384692	13
15.087543771885944	13
15.097548774387194	13
15.107553776888444	13
15.117558779389695	13
15.127563781890945	13
15.137568784392196	13
15.147573786893446	13
15.157578789394698	13
15.167583791895948	13
15.177588794397199	13
15.187593796898449	13
15.197598799399699	13
15.20760380190095	13
15.217608804402202	13
15.227613806903452	13
15.237618809404703	13
15.247623811905953	13
15.257628814407203	13
15.267633816908454	13
15.277638819409704	13
15.287643821910956	13
15.297648824412207	13
15.307653826913457	13
15.317658829414707	13
15.327663831915958	13
15.337668834417208	13
15.347673836918458	13
15.357678839419711	13
15.367683841920961	13
15.377688844422211	13
15.387693846923462	13
15.397698849424712	13
15.407703851925962	13
15.417708854427213	13
15.427713856928465	13
15.437718859429715	13
15.447723861930966	13
15.457728864432216	13
15.467733866933466	13
15.477738869434717	13
15.487743871935969	13
15.497748874437219	13
15.50775387693847	13
15.51775887943972	13
15.52776388194097	13
15.537768884442221	13
15.547773886943471	13
15.557778889444723	13
15.567783891945973	13
15.577788894447224	13
15.587793896948474	13
15.597798899449725	13
15.607803901950975	13
15.617808904452225	13
15.627813906953477	13
15.637818909454728	13
15.647823911955978	13
15.657828914457228	13
15.667833916958479	13
15.677838919459729	13
15.687843921960981	13
15.697848924462232	13
15.707853926963482	13
15.717858929464732	13
15.727863931965983	13
15.737868934467233	13
15.747873936968483	13
15.757878939469736	13
15.767883941970986	13
15.777888944472236	13
15.787893946973487	13
15.797898949474737	13
15.807903951975987	13
15.817908954477238	13
15.82791395697849	13
15.83791895947974	13
15.847923961980991	13
15.857928964482241	13
15.867933966983491	13
15.877938969484742	13
15.887943971985994	13
15.897948974487244	13
15.907953976988495	13
15.917958979489745	13
15.927963981990995	13
15.937968984492246	13
15.947973986993496	13
15.957978989494748	13
15.967983991995998	13
15.977988994497249	13
15.987993996998499	13
15.99799899949975	13
16.008004002001002	13
16.01800900450225	13
16.028014007003502	13
16.038019009504751	13
16.048024012006003	13
16.058029014507255	13
16.068034017008504	13
16.078039019509756	13
16.088044022011005	13
16.098049024512257	13
16.108054027013505	13
16.118059029514757	13
16.12806403201601	13
16.138069034517258	13
16.14807403701851	13
16.158079039519759	13
16.168084042021011	13
16.17808904452226	13
16.188094047023512	13
16.198099049524764	13
16.208104052026012	13
16.218109054527265	13
16.228114057028513	13
16.238119059529765	13
16.248124062031014	13
16.258129064532266	13
16.268134067033518	13
16.278139069534767	13
16.288144072036019	13
16.298149074537267	13
16.30815407703852	13
16.318159079539768	13
16.32816408204102	13
16.338169084542272	13
16.348174087043521	13
16.358179089544773	13
16.368184092046022	13
16.378189094547274	13
16.388194097048526	13
16.398199099549775	13
16.408204102051027	13
16.418209104552275	13
16.428214107053527	13
16.438219109554776	13
16.448224112056028	13
16.45822911455728	13
16.468234117058529	13
16.478239119559781	13
16.48824412206103	13
16.498249124562282	13
16.50825412706353	13
16.518259129564782	13
16.528264132066035	13
16.538269134567283	13
16.548274137068535	13
16.558279139569784	14
16.568284142071036	14
16.578289144572285	14
16.588294147073537	14
16.598299149574789	14
16.608304152076037	14
16.61830915457729	14
16.628314157078538	14
16.63831915957979	14
16.648324162081039	14
16.658329164582291	14
16.668334167083543	14
16.678339169584792	14
16.688344172086044	14
16.698349174587293	14
16.708354177088545	14
16.718359179589793	14
16.728364182091045	14
16.738369184592298	14
16.748374187093546	14
16.758379189594798	14
16.768384192096047	14
16.778389194597299	14
16.788394197098548	14
16.7983991995998	14
16.808404202101052	14
16.8184092046023	14
16.828414207103553	14
16.838419209604801	14
16.848424212106053	14
16.858429214607305	14
16.868434217108554	14
16.878439219609806	14
16.888444222111055	14
16.898449224612307	14
16.908454227113555	14
16.918459229614808	14
16.92846423211606	14
16.938469234617308	14
16.94847423711856	14
16.958479239619809	14
16.968484242121061	13
16.97848924462231	13
16.988494247123562	13
16.998499249624814	13
17.008504252126063	13
17.018509254627315	13
17.028514257128563	13
17.038519259629815	13
17.048524262131064	13
17.058529264632316	13
17.068534267133568	13
17.078539269634817	13
17.088544272136069	13
17.098549274637318	13
17.10855427713857	13
17.118559279639818	13
17.12856428214107	13
17.138569284642323	13
17.148574287143571	13
17.158579289644823	13
17.168584292146072	13
17.178589294647324	13
17.188594297148573	13
17.198599299649825	13
17.208604302151077	13
17.218609304652325	13
17.228614307153578	13
17.238619309654826	13
17.248624312156078	13
17.25862931465733	13
17.268634317158579	13
17.278639319659831	13
17.28864432216108	13
17.298649324662332	13
17.30865432716358	13
17.318659329664833	13
17.328664332166085	13
17.338669334667333	13
17.348674337168585	13
17.358679339669834	13
17.368684342171086	13
17.378689344672335	13
17.388694347173587	13
17.398699349674839	13
17.408704352176088	13
17.41870935467734	13
17.428714357178588	13
17.43871935967984	13
17.448724362181089	13
17.458729364682341	13
17.468734367183593	13
17.478739369684842	13
17.488744372186094	13
17.498749374687343	13
17.508754377188595	13
17.518759379689843	13
17.528764382191095	13
17.538769384692348	13
17.548774387193596	13
17.558779389694848	13
17.568784392196097	13
17.578789394697349	13
17.588794397198598	13
17.59879939969985	13
17.608804402201102	13
17.61880940470235	13
17.628814407203603	13
17.638819409704851	13
17.648824412206103	13
17.658829414707352	13
17.668834417208604	13
17.678839419709856	13
17.688844422211105	13
17.698849424712357	13
17.708854427213605	13
17.718859429714858	13
17.72886443221611	13
17.738869434717358	13
17.74887443721861	13
17.758879439719859	13
17.768884442221111	13
17.77888944472236	13
17.788894447223612	13
17.798899449724864	13
17.808904452226113	13
17.818909454727365	13
17.828914457228613	13
17.838919459729865	13
17.848924462231114	13
17.858929464732366	13
17.868934467233618	13
17.878939469734867	13
17.888944472236119	13
17.898949474737368	13
17.90895447723862	13
17.918959479739868	13
17.92896448224112	13
17.938969484742373	13
17.948974487243621	13
17.958979489744873	13
17.968984492246122	13
17.978989494747374	13
17.988994497248623	13
17.998999499749875	13
18.009004502251127	13
18.019009504752376	13
18.029014507253628	13
18.039019509754876	13
18.049024512256128	13
18.059029514757377	13
18.069034517258629	13
18.079039519759881	13
18.08904452226113	13
18.099049524762382	13
18.109054527263631	13
18.119059529764883	13
18.129064532266135	13
18.139069534767383	13
18.149074537268636	13
18.159079539769884	13
18.169084542271136	13
18.179089544772385	13
18.189094547273637	13
18.199099549774889	13
18.209104552276138	13
18.21910955477739	13
18.229114557278638	13
18.239119559779891	13
18.249124562281139	13
18.259129564782391	13
18.269134567283643	13
18.279139569784892	13
18.289144572286144	13
18.299149574787393	13
18.309154577288645	13
18.319159579789893	13
18.329164582291146	13
18.339169584792398	13
18.349174587293646	13
18.359179589794898	13
18.369184592296147	13
18.379189594797399	13
18.389194597298648	13
18.3991995997999	13
18.409204602301152	13
18.419209604802401	13
18.429214607303653	13
18.439219609804901	13
18.449224612306153	13
18.459229614807402	13
18.469234617308654	13
18.479239619809906	13
18.489244622311155	13
18.499249624812407	13
18.509254627313656	13
18.519259629814908	13
18.52926463231616	13
18.539269634817408	13
18.549274637318661	13
18.559279639819909	13
18.569284642321161	13
18.57928964482241	13
18.589294647323662	13
18.599299649824914	13
18.609304652326163	13
18.619309654827415	13
18.629314657328663	13
18.639319659829916	13
18.649324662331164	13
18.659329664832416	13
18.669334667333668	13
18.679339669834917	13
18.689344672336169	13
18.699349674837418	13
18.70935467733867	13
18.719359679839918	13
18.729364682341171	13
18.739369684842423	13
18.749374687343671	13
18.759379689844923	13
18.769384692346172	13
18.779389694847424	13
18.789394697348673	13
18.799399699849925	13
18.809404702351177	13
18.819409704852426	13
18.829414707353678	13
18.839419709854926	13
18.849424712356178	13
18.859429714857427	13
18.869434717358679	13
18.879439719859931	13
18.88944472236118	13
18.899449724862432	13
18.909454727363681	13
18.919459729864933	13
18.929464732366181	13
18.939469734867433	13
18.949474737368686	13
18.959479739869934	13
18.969484742371186	13
18.979489744872435	13
18.989494747373687	13
18.999499749874939	13
19.009504752376188	13
19.01950975487744	13
19.029514757378688	13
19.039519759879941	13
19.049524762381189	13
19.059529764882441	13
19.069534767383693	13
19.079539769884942	13
19.089544772386194	13
19.099549774887443	13
19.109554777388695	13
19.119559779889943	13
19.129564782391196	13
19.139569784892448	13
19.149574787393696	13
19.159579789894948	13
19.169584792396197	13
19.179589794897449	13
19.189594797398698	13
19.19959979989995	13
19.209604802401202	13
19.219609804902451	13
19.229614807403703	13
19.239619809904951	13
19.249624812406203	13
19.259629814907452	13
19.269634817408704	13
19.279639819909956	13
19.289644822411205	13
19.299649824912457	13
19.309654827413706	13
19.319659829914958	13
19.329664832416206	13
19.339669834917459	13
19.349674837418711	13
19.359679839919959	13
19.369684842421211	13
19.37968984492246	13
19.389694847423712	13
19.399699849924964	13
19.409704852426213	13
19.419709854927465	13
19.429714857428714	13
19.439719859929966	13
19.449724862431214	13
19.459729864932466	13
19.469734867433719	14
19.479739869934967	14
19.489744872436219	14
19.499749874937468	14
19.50975487743872	14
19.519759879939969	14
19.529764882441221	14
19.539769884942473	14
19.549774887443721	14
19.559779889944974	14
19.569784892446222	14
19.579789894947474	14
19.589794897448723	14
19.599799899949975	14
19.609804902451227	14
19.619809904952476	14
19.629814907453728	14
19.639819909954976	14
19.649824912456229	14
19.659829914957477	14
19.669834917458729	14
19.679839919959981	14
19.68984492246123	14
19.699849924962482	14
19.709854927463731	14
19.719859929964983	14
19.729864932466231	14
19.739869934967484	14
19.749874937468736	14
19.759879939969984	14
19.769884942471236	14
19.779889944972485	14
19.789894947473737	14
19.799899949974989	14
19.809904952476238	14
19.81990995497749	14
19.829914957478739	14
19.839919959979991	14
19.849924962481239	14
19.859929964982491	14
19.869934967483744	14
19.879939969984992	14
19.889944972486244	14
19.899949974987493	14
19.909954977488745	14
19.919959979989994	14
19.929964982491246	14
19.939969984992498	14
19.949974987493746	14
19.959979989994999	14
19.969984992496247	14
19.979989994997499	14
19.989994997498748	14
20	14


==> figures/data/V1D1V_epsilon_rank/0.1_epsilon_rank_V1D1V.txt <==
Time	Rank
0	3
0.010005002501250625	4
0.02001000500250125	4
0.030015007503751877	4
0.0400200100050025	4
0.050025012506253123	4
0.060030015007503754	4
0.070035017508754377	4
0.080040020010005	4
0.090045022511255624	4
0.10005002501250625	5
0.11005502751375688	5
0.12006003001500751	5
0.13006503251625812	5
0.14007003501750875	5
0.15007503751875939	5
0.16008004002001	5
0.17008504252126064	5
0.18009004502251125	5
0.19009504752376188	5
0.20010005002501249	5
0.21010505252626313	5
0.22011005502751377	5
0.23011505752876438	5
0.24012006003001501	5
0.25012506253126565	5
0.26013006503251623	5
0.27013506753376687	5
0.28014007003501751	5
0.29014507253626814	5
0.30015007503751878	5
0.31015507753876936	5
0.32016008004002	5
0.33016508254127064	5
0.34017008504252128	5
0.35017508754377191	5
0.36018009004502249	5
0.37018509254627313	5
0.38019009504752377	5
0.39019509754877441	5
0.40020010005002499	5
0.41020510255127562	5
0.42021010505252626	5
0.4302151075537769	5
0.44022011005502754	5
0.45022511255627812	5
0.46023011505752875	5
0.47023511755877939	5
0.48024012006003003	5
0.49024512256128067	5
0.5002501250625313	5
0.51025512756378189	5
0.52026013006503247	5
0.53026513256628316	5
0.54027013506753374	5
0.55027513756878443	5
0.56028014007003502	5
0.5702851425712856	5
0.58029014507253629	5
0.59029514757378687	5
0.60030015007503756	5
0.61030515257628815	5
0.62031015507753873	5
0.63031515757878942	5
0.64032016008004	5
0.65032516258129069	5
0.66033016508254128	5
0.67033516758379186	5
0.68034017008504255	5
0.69034517258629313	5
0.70035017508754382	5
0.71035517758879441	5
0.72036018009004499	5
0.73036518259129568	5
0.74037018509254626	5
0.75037518759379684	5
0.76038019009504754	5
0.77038519259629812	5
0.78039019509754881	5
0.79039519759879939	5
0.80040020010004997	5
0.81040520260130067	5
0.82041020510255125	5
0.83041520760380194	5
0.84042021010505252	5
0.8504252126063031	5
0.8604302151075538	5
0.87043521760880438	5
0.88044022011005507	6
0.89044522261130565	6
0.90045022511255624	6
0.91045522761380693	6
0.92046023011505751	6
0.9304652326163082	6
0.94047023511755878	6
0.95047523761880937	6
0.96048024012006006	6
0.97048524262131064	6
0.98049024512256133	6
0.99049524762381191	6
1.0005002501250626	6
1.0105052526263132	6
1.0205102551275638	6
1.0305152576288144	6
1.0405202601300649	6
1.0505252626313157	6
1.0605302651325663	6
1.0705352676338169	6
1.0805402701350675	6
1.0905452726363181	6
1.1005502751375689	6
1.1105552776388194	6
1.12056028014007	6
1.1305652826413206	6
1.1405702851425712	6
1.150575287643822	6
1.1605802901450726	6
1.1705852926463232	6
1.1805902951475737	6
1.1905952976488243	6
1.2006003001500751	6
1.2106053026513257	6
1.2206103051525763	6
1.2306153076538269	6
1.2406203101550775	6
1.2506253126563283	6
1.2606303151575788	6
1.2706353176588294	6
1.28064032016008	6
1.2906453226613306	6
1.3006503251625814	6
1.310655327663832	6
1.3206603301650826	6
1.3306653326663331	6
1.3406703351675837	6
1.3506753376688345	6
1.3606803401700851	6
1.3706853426713357	6
1.3806903451725863	6
1.3906953476738368	6
1.4007003501750876	6
1.4107053526763382	6
1.4207103551775888	6
1.4307153576788394	6
1.44072036018009	6
1.4507253626813408	6
1.4607303651825914	6
1.4707353676838419	6
1.4807403701850925	6
1.4907453726863431	6
1.5007503751875937	6
1.5107553776888445	6
1.5207603801900951	6
1.5307653826913457	6
1.5407703851925962	6
1.5507753876938468	6
1.5607803901950976	6
1.5707853926963482	6
1.5807903951975988	6
1.5907953976988494	6
1.6008004002000999	6
1.6108054027013508	6
1.6208104052026013	6
1.6308154077038519	6
1.6408204102051025	6
1.6508254127063531	6
1.6608304152076039	6
1.6708354177088545	6
1.680840420210105	6
1.6908454227113556	6
1.7008504252126062	6
1.710855427713857	6
1.7208604302151076	6
1.7308654327163582	6
1.7408704352176088	6
1.7508754377188593	6
1.7608804402201101	6
1.7708854427213607	6
1.7808904452226113	6
1.7908954477238619	6
1.8009004502251125	6
1.8109054527263633	6
1.8209104552276139	6
1.8309154577288644	6
1.840920460230115	6
1.8509254627313656	6
1.8609304652326164	6
1.870935467733867	6
1.8809404702351176	6
1.8909454727363681	6
1.9009504752376187	6
1.9109554777388695	6
1.9209604802401201	6
1.9309654827413707	6
1.9409704852426213	6
1.9509754877438719	6
1.9609804902451227	6
1.9709854927463732	6
1.9809904952476238	6
1.9909954977488744	6
2.0010005002501252	6
2.0110055027513756	7
2.0210105052526264	7
2.0310155077538767	7
2.0410205102551275	7
2.0510255127563783	7
2.0610305152576287	7
2.0710355177588795	7
2.0810405202601299	7
2.0910455227613807	7
2.1010505252626315	7
2.1110555277638818	7
2.1210605302651326	7
2.131065532766383	7
2.1410705352676338	7
2.1510755377688846	7
2.161080540270135	7
2.1710855427713858	7
2.1810905452726361	7
2.1910955477738869	7
2.2011005502751377	7
2.2111055527763881	7
2.2211105552776389	7
2.2311155577788893	7
2.2411205602801401	7
2.2511255627813909	7
2.2611305652826412	7
2.271135567783892	7
2.2811405702851424	7
2.2911455727863932	7
2.301150575287644	7
2.3111555777888944	7
2.3211605802901452	7
2.3311655827913955	7
2.3411705852926463	7
2.3511755877938971	7
2.3611805902951475	7
2.3711855927963983	7
2.3811905952976486	7
2.3911955977988995	7
2.4012006003001503	7
2.4112056028014006	7
2.4212106053026514	7
2.4312156078039018	7
2.4412206103051526	7
2.4512256128064034	7
2.4612306153076537	7
2.4712356178089045	7
2.4812406203101549	7
2.4912456228114057	7
2.5012506253126565	7
2.5112556278139069	7
2.5212606303151577	7
2.531265632816408	7
2.5412706353176588	7
2.5512756378189096	7
2.56128064032016	7
2.5712856428214108	7
2.5812906453226612	7
2.591295647823912	7
2.6013006503251628	7
2.6113056528264131	7
2.6213106553276639	7
2.6313156578289143	7
2.6413206603301651	7
2.6513256628314159	7
2.6613306653326663	7
2.6713356678339171	7
2.6813406703351674	7
2.6913456728364182	7
2.701350675337669	7
2.7113556778389194	7
2.7213606803401702	7
2.7313656828414206	7
2.7413706853426714	7
2.7513756878439222	7
2.7613806903451725	7
2.7713856928464233	7
2.7813906953476737	7
2.7913956978489245	7
2.8014007003501753	7
2.8114057028514257	7
2.8214107053526765	7
2.8314157078539268	7
2.8414207103551776	7
2.8514257128564284	7
2.8614307153576788	7
2.8714357178589296	7
2.88144072036018	7
2.8914457228614308	7
2.9014507253626816	7
2.9114557278639319	7
2.9214607303651827	7
2.9314657328664331	7
2.9414707353676839	7
2.9514757378689342	7
2.961480740370185	7
2.9714857428714359	7
2.9814907453726862	7
2.991495747873937	7
3.0015007503751874	7
3.0115057528764382	7
3.021510755377689	7
3.0315157578789393	7
3.0415207603801901	7
3.0515257628814405	7
3.0615307653826913	7
3.0715357678839421	7
3.0815407703851925	7
3.0915457728864433	7
3.1015507753876936	7
3.1115557778889444	7
3.1215607803901952	7
3.1315657828914456	7
3.1415707853926964	7
3.1515757878939468	7
3.1615807903951976	7
3.1715857928964484	7
3.1815907953976987	7
3.1915957978989495	7
3.2016008004001999	7
3.2116058029014507	7
3.2216108054027015	7
3.2316158079039519	7
3.2416208104052027	7
3.251625812906453	7
3.2616308154077038	7
3.2716358179089546	7
3.281640820410205	7
3.2916458229114558	7
3.3016508254127062	7
3.311655827913957	7
3.3216608304152078	7
3.3316658329164581	7
3.3416708354177089	7
3.3516758379189593	7
3.3616808404202101	7
3.3716858429214609	7
3.3816908454227113	7
3.3916958479239621	7
3.4017008504252124	7
3.4117058529264632	7
3.421710855427714	7
3.4317158579289644	7
3.4417208604302152	7
3.4517258629314655	7
3.4617308654327164	7
3.4717358679339672	7
3.4817408704352175	7
3.4917458729364683	7
3.5017508754377187	7
3.5117558779389695	7
3.5217608804402203	7
3.5317658829414706	7
3.5417708854427215	7
3.5517758879439718	7
3.5617808904452226	7
3.5717858929464734	7
3.5817908954477238	7
3.5917958979489746	7
3.6018009004502249	7
3.6118059029514757	7
3.6218109054527265	7
3.6318159079539769	7
3.6418209104552277	7
3.6518259129564781	7
3.6618309154577289	7
3.6718359179589797	7
3.68184092046023	7
3.6918459229614808	7
3.7018509254627312	7
3.711855927963982	7
3.7218609304652328	7
3.7318659329664832	7
3.741870935467734	7
3.7518759379689843	7
3.7618809404702351	7
3.7718859429714859	7
3.7818909454727363	7
3.7918959479739871	7
3.8019009504752375	7
3.8119059529764883	7
3.8219109554777391	7
3.8319159579789894	7
3.8419209604802402	7
3.8519259629814906	7
3.8619309654827414	7
3.8719359679839922	7
3.8819409704852426	7
3.8919459729864934	7
3.9019509754877437	7
3.9119559779889945	7
3.9219609804902453	7
3.9319659829914957	7
3.9419709854927465	7
3.9519759879939969	7
3.9619809904952477	7
3.9719859929964985	7
3.9819909954977488	7
3.9919959979989996	7
4.0020010005002504	7
4.0120060030015008	7
4.0220110055027511	7
4.0320160080040024	7
4.0420210105052528	7
4.0520260130065031	7
4.0620310155077535	7
4.0720360180090047	7
4.0820410205102551	7
4.0920460230115054	7
4.1020510255127567	7
4.112056028014007	7
4.1220610305152574	7
4.1320660330165087	7
4.142071035517759	7
4.1520760380190094	7
4.1620810405202597	7
4.172086043021511	7
4.1820910455227613	7
4.1920960480240117	7
4.2021010505252629	7
4.2121060530265133	7
4.2221110555277637	7
4.2321160580290149	7
4.2421210605302653	7
4.2521260630315156	7
4.262131065532766	7
4.2721360680340172	7
4.2821410705352676	7
4.292146073036518	7
4.3021510755377692	7
4.3121560780390196	7
4.3221610805402699	7
4.3321660830415212	7
4.3421710855427715	7
4.3521760880440219	7
4.3621810905452723	7
4.3721860930465235	7
4.3821910955477739	7
4.3921960980490242	7
4.4022011005502755	7
4.4122061030515258	7
4.4222111055527762	7
4.4322161080540274	7
4.4422211105552778	7
4.4522261130565282	7
4.4622311155577785	7
4.4722361180590298	7
4.4822411205602801	7
4.4922461230615305	7
4.5022511255627817	7
4.5122561280640321	7
4.5222611305652824	7
4.5322661330665337	7
4.5422711355677841	7
4.5522761380690344	7
4.5622811405702848	7
4.572286143071536	7
4.5822911455727864	7
4.5922961480740367	7
4.602301150575288	7
4.6123061530765384	7
4.6223111555777887	7
4.63231615807904	7
4.6423211605802903	7
4.6523261630815407	7
4.662331165582791	8
4.6723361680840423	8
4.6823411705852926	8
4.692346173086543	8
4.7023511755877943	8
4.7123561780890446	8
4.722361180590295	8
4.7323661830915453	8
4.7423711855927966	8
4.7523761880940469	7
4.7623811905952973	7
4.7723861930965485	7
4.7823911955977989	7
4.7923961980990493	7
4.8024012006003005	7
4.8124062031015509	7
4.8224112056028012	7
4.8324162081040516	7
4.8424212106053028	7
4.8524262131065532	7
4.8624312156078036	7
4.8724362181090548	7
4.8824412206103052	7
4.8924462231115555	7
4.9024512256128068	7
4.9124562281140571	7
4.9224612306153075	7
4.9324662331165579	7
4.9424712356178091	7
4.9524762381190595	7
4.9624812406203098	7
4.9724862431215611	7
4.9824912456228114	7
4.9924962481240618	7
5.002501250625313	7
5.0125062531265634	7
5.0225112556278138	7
5.0325162581290641	7
5.0425212606303154	7
5.0525262631315657	7
5.0625312656328161	7
5.0725362681340673	7
5.0825412706353177	7
5.092546273136568	7
5.1025512756378193	7
5.1125562781390697	7
5.12256128064032	7
5.1325662831415704	7
5.1425712856428216	7
5.152576288144072	7
5.1625812906453223	7
5.1725862931465736	7
5.1825912956478239	7
5.1925962981490743	7
5.2026013006503256	7
5.2126063031515759	7
5.2226113056528263	7
5.2326163081540766	7
5.2426213106553279	7
5.2526263131565782	7
5.2626313156578286	7
5.2726363181590798	7
5.2826413206603302	7
5.2926463231615806	7
5.3026513256628318	7
5.3126563281640822	7
5.3226613306653325	7
5.3326663331665829	7
5.3426713356678341	7
5.3526763381690845	7
5.3626813406703349	7
5.3726863431715861	7
5.3826913456728365	7
5.3926963481740868	7
5.4027013506753381	7
5.4127063531765884	7
5.4227113556778388	7
5.4327163581790892	7
5.4427213606803404	7
5.4527263631815908	7
5.4627313656828411	8
5.4727363681840924	8
5.4827413706853427	8
5.4927463731865931	8
5.5027513756878443	8
5.5127563781890947	8
5.5227613806903451	8
5.5327663831915954	8
5.5427713856928467	8
5.552776388194097	8
5.5627813906953474	8
5.5727863931965986	8
5.582791395697849	8
5.5927963981990994	8
5.6028014007003506	8
5.612806403201601	8
5.6228114057028513	8
5.6328164082041017	8
5.6428214107053529	8
5.6528264132066033	8
5.6628314157078536	8
5.6728364182091049	8
5.6828414207103553	8
5.6928464232116056	8
5.7028514257128569	8
5.7128564282141072	8
5.7228614307153576	8
5.7328664332166079	8
5.7428714357178592	8
5.7528764382191095	8
5.7628814407203599	8
5.7728864432216112	8
5.7828914457228615	8
5.7928964482241119	8
5.8029014507253631	8
5.8129064532266135	8
5.8229114557278638	8
5.8329164582291142	7
5.8429214607303654	7
5.8529264632316158	7
5.8629314657328662	7
5.8729364682341174	7
5.8829414707353678	7
5.8929464732366181	7
5.9029514757378685	7
5.9129564782391197	7
5.9229614807403701	7
5.9329664832416205	7
5.9429714857428717	7
5.9529764882441221	7
5.9629814907453724	7
5.9729864932466237	7
5.982991495747874	7
5.9929964982491244	7
6.0030015007503748	7
6.013006503251626	7
6.0230115057528764	7
6.0330165082541267	7
6.043021510755378	7
6.0530265132566283	7
6.0630315157578787	7
6.0730365182591299	7
6.0830415207603803	7
6.0930465232616307	7
6.103051525762881	7
6.1130565282641323	7
6.1230615307653826	7
6.133066533266633	7
6.1430715357678842	7
6.1530765382691346	7
6.1630815407703849	7
6.1730865432716362	7
6.1830915457728866	7
6.1930965482741369	7
6.2031015507753873	7
6.2131065532766385	7
6.2231115557778889	7
6.2331165582791392	7
6.2431215607803905	7
6.2531265632816408	7
6.2631315657828912	7
6.2731365682841425	7
6.2831415707853928	7
6.2931465732866432	7
6.3031515757878935	7
6.3131565782891448	7
6.3231615807903951	7
6.3331665832916455	7
6.3431715857928967	7
6.3531765882941471	7
6.3631815907953975	7
6.3731865932966487	7
6.3831915957978991	7
6.3931965982991494	7
6.4032016008003998	7
6.413206603301651	7
6.4232116058029014	7
6.4332166083041518	7
6.443221610805403	7
6.4532266133066534	7
6.4632316158079037	7
6.473236618309155	7
6.4832416208104053	8
6.4932466233116557	8
6.5032516258129061	8
6.5132566283141573	8
6.5232616308154077	8
6.533266633316658	8
6.5432716358179093	8
6.5532766383191596	8
6.56328164082041	8
6.5732866433216612	8
6.5832916458229116	8
6.593296648324162	8
6.6033016508254123	8
6.6133066533266636	8
6.6233116558279139	8
6.6333166583291643	8
6.6433216608304155	8
6.6533266633316659	8
6.6633316658329163	8
6.6733366683341675	8
6.6833416708354179	8
6.6933466733366682	8
6.7033516758379186	8
6.7133566783391698	8
6.7233616808404202	8
6.7333666833416705	8
6.7433716858429218	8
6.7533766883441722	8
6.7633816908454225	8
6.7733866933466738	8
6.7833916958479241	8
6.7933966983491745	8
6.8034017008504248	8
6.8134067033516761	8
6.8234117058529264	8
6.8334167083541768	8
6.8434217108554281	8
6.8534267133566784	8
6.8634317158579288	8
6.87343671835918	8
6.8834417208604304	8
6.8934467233616807	8
6.9034517258629311	8
6.9134567283641823	8
6.9234617308654327	8
6.9334667333666831	8
6.9434717358679343	8
6.9534767383691847	8
6.963481740870435	8
6.9734867433716863	8
6.9834917458729366	8
6.993496748374187	8
7.0035017508754374	8
7.0135067533766886	8
7.023511755877939	8
7.0335167583791893	8
7.0435217608804406	8
7.0535267633816909	8
7.0635317658829413	8
7.0735367683841917	8
7.0835417708854429	7
7.0935467733866933	7
7.1035517758879436	7
7.1135567783891949	7
7.1235617808904452	7
7.1335667833916956	7
7.1435717858929468	7
7.1535767883941972	7
7.1635817908954476	7
7.1735867933966979	7
7.1835917958979492	7
7.1935967983991995	7
7.2036018009004499	7
7.2136068034017011	7
7.2236118059029515	7
7.2336168084042018	7
7.2436218109054531	7
7.2536268134067035	7
7.2636318159079538	7
7.2736368184092042	7
7.2836418209104554	7
7.2936468234117058	7
7.3036518259129561	7
7.3136568284142074	7
7.3236618309154577	7
7.3336668334167081	7
7.3436718359179594	7
7.3536768384192097	7
7.3636818409204601	7
7.3736868434217104	7
7.3836918459229617	7
7.393696848424212	7
7.4037018509254624	7
7.4137068534267136	7
7.423711855927964	7
7.4337168584292144	7
7.4437218609304656	7
7.453726863431716	7
7.4637318659329663	7
7.4737368684342167	7
7.4837418709354679	7
7.4937468734367183	7
7.5037518759379687	7
7.5137568784392199	7
7.5237618809404703	7
7.5337668834417206	7
7.5437718859429719	7
7.5537768884442222	7
7.5637818909454726	7
7.573786893446723	7
7.5837918959479742	7
7.5937968984492246	7
7.6038019009504749	7
7.6138069034517262	7
7.6238119059529765	7
7.6338169084542269	7
7.6438219109554781	7
7.6538269134567285	7
7.6638319159579789	7
7.6738369184592292	7
7.6838419209604805	7
7.6938469234617308	7
7.7038519259629812	7
7.7138569284642324	7
7.7238619309654828	7
7.7338669334667332	7
7.7438719359679844	7
7.7538769384692348	7
7.7638819409704851	7
7.7738869434717355	7
7.7838919459729867	7
7.7938969484742371	7
7.8039019509754874	7
7.8139069534767387	7
7.8239119559779891	7
7.8339169584792394	7
7.8439219609804907	7
7.853926963481741	7
7.8639319659829914	7
7.8739369684842417	7
7.883941970985493	7
7.8939469734867433	7
7.9039519759879937	8
7.913956978489245	8
7.9239619809904953	8
7.9339669834917457	8
7.9439719859929969	8
7.9539769884942473	8
7.9639819909954976	8
7.973986993496748	8
7.9839919959979992	8
7.9939969984992496	8
8.0040020010005009	8
8.0140070035017512	8
8.0240120060030016	8
8.0340170085042519	8
8.0440220110055023	8
8.0540270135067527	8
8.0640320160080048	8
8.0740370185092551	8
8.0840420210105055	8
8.0940470235117559	8
8.1040520260130062	8
8.1140570285142566	8
8.1240620310155069	8
8.1340670335167591	8
8.1440720360180094	8
8.1540770385192598	8
8.1640820410205102	8
8.1740870435217605	8
8.1840920460230109	8
8.194097048524263	8
8.2041020510255134	8
8.2141070535267637	8
8.2241120560280141	8
8.2341170585292645	8
8.2441220610305148	8
8.2541270635317652	8
8.2641320660330173	8
8.2741370685342677	8
8.284142071035518	8
8.2941470735367684	8
8.3041520760380187	8
8.3141570785392691	8
8.3241620810405195	8
8.3341670835417716	8
8.344172086043022	8
8.3541770885442723	8
8.3641820910455227	8
8.374187093546773	8
8.3841920960480234	8
8.3941970985492738	8
8.4042021010505259	8
8.4142071035517763	8
8.4242121060530266	8
8.434217108554277	8
8.4442221110555273	8
8.4542271135567777	8
8.4642321160580298	8
8.4742371185592802	8
8.4842421210605306	8
8.4942471235617809	8
8.5042521260630313	8
8.5142571285642816	8
8.524262131065532	8
8.5342671335667841	8
8.5442721360680345	8
8.5542771385692848	8
8.5642821410705352	8
8.5742871435717856	8
8.5842921460730359	8
8.5942971485742863	8
8.6043021510755384	8
8.6143071535767888	8
8.6243121560780391	8
8.6343171585792895	8
8.6443221610805399	8
8.6543271635817902	8
8.6643321660830424	8
8.6743371685842927	8
8.6843421710855431	8
8.6943471735867934	8
8.7043521760880438	8
8.7143571785892942	8
8.7243621810905445	8
8.7343671835917966	8
8.744372186093047	8
8.7543771885942974	8
8.7643821910955477	8
8.7743871935967981	8
8.7843921960980484	7
8.7943971985992988	7
8.8044022011005509	7
8.8144072036018013	7
8.8244122061030517	7
8.834417208604302	7
8.8444222111055524	7
8.8544272136068027	7
8.8644322161080549	7
8.8744372186093052	7
8.8844422211105556	7
8.894447223611806	7
8.9044522261130563	7
8.9144572286143067	7
8.924462231115557	7
8.9344672336168092	7
8.9444722361180595	7
8.9544772386193099	7
8.9644822411205602	8
8.9744872436218106	8
8.984492246123061	8
8.9944972486243113	8
9.0045022511255635	8
9.0145072536268138	8
9.0245122561280642	8
9.0345172586293145	8
9.0445222611305649	8
9.0545272636318153	8
9.0645322661330674	8
9.0745372686343178	8
9.0845422711355681	8
9.0945472736368185	8
9.1045522761380688	8
9.1145572786393192	8
9.1245622811405696	8
9.1345672836418217	8
9.144572286143072	8
9.1545772886443224	8
9.1645822911455728	9
9.1745872936468231	9
9.1845922961480735	9
9.1945972986493238	9
9.204602301150576	9
9.2146073036518263	9
9.2246123061530767	9
9.2346173086543271	9
9.2446223111555774	9
9.2546273136568278	9
9.2646323161580799	9
9.2746373186593303	9
9.2846423211605806	9
9.294647323661831	9
9.3046523261630814	9
9.3146573286643317	9
9.3246623311655821	9
9.3346673336668342	9
9.3446723361680846	8
9.3546773386693349	8
9.3646823411705853	8
9.3746873436718356	8
9.384692346173086	8
9.3946973486743364	8
9.4047023511755885	8
9.4147073536768389	8
9.4247123561780892	8
9.4347173586793396	8
9.4447223611805899	8
9.4547273636818403	8
9.4647323661830907	8
9.4747373686843428	8
9.4847423711855932	8
9.4947473736868435	8
9.5047523761880939	8
9.5147573786893442	8
9.5247623811905946	8
9.5347673836918467	8
9.5447723861930971	8
9.5547773886943475	8
9.5647823911955978	8
9.5747873936968482	8
9.5847923961980985	8
9.5947973986993489	8
9.604802401200601	8
9.6148074037018514	8
9.6248124062031017	8
9.6348174087043521	8
9.6448224112056025	8
9.6548274137068528	8
9.6648324162081032	8
9.6748374187093553	8
9.6848424212106057	8
9.694847423711856	8
9.7048524262131064	8
9.7148574287143568	8
9.7248624312156071	8
9.7348674337168593	8
9.7448724362181096	8
9.75487743871936	8
9.7648824412206103	8
9.7748874437218607	8
9.7848924462231111	8
9.7948974487243614	8
9.8049024512256135	8
9.8149074537268639	8
9.8249124562281143	8
9.8349174587293646	8
9.844922461230615	8
9.8549274637318653	8
9.8649324662331157	8
9.8749374687343678	8
9.8849424712356182	8
9.8949474737368686	8
9.9049524762381189	8
9.9149574787393693	8
9.9249624812406196	8
9.9349674837418718	9
9.9449724862431221	9
9.9549774887443725	9
9.9649824912456229	9
9.9749874937468732	9
9.9849924962481236	9
9.9949974987493739	9
10.005002501250626	9
10.015007503751876	9
10.025012506253127	9
10.035017508754377	9
10.045022511255628	9
10.055027513756878	8
10.065032516258128	8
10.07503751875938	8
10.085042521260631	8
10.095047523761881	8
10.105052526263131	8
10.115057528764382	8
10.125062531265632	8
10.135067533766884	8
10.145072536268135	8
10.155077538769385	8
10.165082541270635	8
10.175087543771886	8
10.185092546273136	8
10.195097548774386	8
10.205102551275639	8
10.215107553776889	8
10.225112556278139	8
10.23511755877939	8
10.24512256128064	8
10.25512756378189	8
10.265132566283141	8
10.275137568784393	8
10.285142571285643	8
10.295147573786894	8
10.305152576288144	8
10.315157578789394	8
10.325162581290645	8
10.335167583791897	8
10.345172586293147	8
10.355177588794398	8
10.365182591295648	8
10.375187593796898	8
10.385192596298149	8
10.395197598799399	8
10.405202601300651	8
10.415207603801901	8
10.425212606303152	8
10.435217608804402	8
10.445222611305653	8
10.455227613806903	8
10.465232616308153	9
10.475237618809405	9
10.485242621310656	9
10.495247623811906	9
10.505252626313156	9
10.515257628814407	9
10.525262631315657	9
10.535267633816909	9
10.54527263631816	9
10.55527763881941	9
10.56528264132066	9
10.575287643821911	9
10.585292646323161	9
10.595297648824411	9
10.605302651325664	9
10.615307653826914	9
10.625312656328164	8
10.635317658829415	8
10.645322661330665	8
10.655327663831915	8
10.665332666333166	8
10.675337668834418	8
10.685342671335668	8
10.695347673836919	8
10.705352676338169	8
10.715357678839419	8
10.72536268134067	8
10.73536768384192	8
10.745372686343172	8
10.755377688844423	8
10.765382691345673	8
10.775387693846923	8
10.785392696348174	8
10.795397698849424	8
10.805402701350676	8
10.815407703851927	8
10.825412706353177	8
10.835417708854427	8
10.845422711355678	8
10.855427713856928	8
10.865432716358178	8
10.87543771885943	8
10.885442721360681	8
10.895447723861931	8
10.905452726363182	8
10.915457728864432	8
10.925462731365682	8
10.935467733866933	8
10.945472736368185	8
10.955477738869435	8
10.965482741370685	8
10.975487743871936	8
10.985492746373186	8
10.995497748874437	8
11.005502751375689	8
11.015507753876939	8
11.025512756378189	8
11.03551775887944	8
11.04552276138069	8
11.05552776388194	8
11.065532766383191	8
11.075537768884443	8
11.085542771385693	8
11.095547773886944	8
11.105552776388194	8
11.115557778889444	8
11.125562781390695	8
11.135567783891945	8
11.145572786393197	8
11.155577788894448	8
11.165582791395698	8
11.175587793896948	8
11.185592796398199	8
11.195597798899449	8
11.205602801400701	8
11.215607803901952	8
11.225612806403202	8
11.235617808904452	8
11.245622811405703	8
11.255627813906953	8
11.265632816408203	8
11.275637818909455	8
11.285642821410706	8
11.295647823911956	8
11.305652826413207	8
11.315657828914457	8
11.325662831415707	8
11.335667833916958	8
11.34567283641821	8
11.35567783891946	8
11.365682841420711	8
11.375687843921961	8
11.385692846423211	8
11.395697848924462	8
11.405702851425714	8
11.415707853926964	8
11.425712856428214	8
11.435717858929465	8
11.445722861430715	8
11.455727863931966	8
11.465732866433216	8
11.475737868934468	8
11.485742871435718	8
11.495747873936969	8
11.505752876438219	8
11.515757878939469	8
11.52576288144072	8
11.53576788394197	8
11.545772886443222	8
11.555777888944473	8
11.565782891445723	8
11.575787893946973	8
11.585792896448224	8
11.595797898949474	8
11.605802901450726	8
11.615807903951977	8
11.625812906453227	8
11.635817908954477	8
11.645822911455728	8
11.655827913956978	8
11.665832916458228	8
11.675837918959481	8
11.685842921460731	8
11.695847923961981	8
11.705852926463232	8
11.715857928964482	8
11.725862931465732	8
11.735867933966983	8
11.745872936468235	8
11.755877938969485	8
11.765882941470736	8
11.775887943971986	8
11.785892946473236	8
11.795897948974487	8
11.805902951475737	8
11.815907953976989	8
11.825912956478239	8
11.83591795897949	8
11.84592296148074	8
11.855927963981991	8
11.865932966483241	8
11.875937968984493	8
11.885942971485743	8
11.895947973986994	8
11.905952976488244	8
11.915957978989494	8
11.925962981490745	8
11.935967983991995	8
11.945972986493247	8
11.955977988994498	8
11.965982991495748	8
11.975987993996998	8
11.985992996498249	8
11.995997998999499	8
12.00600300150075	8
12.016008004002002	8
12.026013006503252	8
12.036018009004502	8
12.046023011505753	8
12.056028014007003	8
12.066033016508253	8
12.076038019009506	8
12.086043021510756	8
12.096048024012006	8
12.106053026513257	8
12.116058029014507	8
12.126063031515757	8
12.136068034017008	8
12.14607303651826	8
12.15607803901951	8
12.166083041520761	8
12.176088044022011	8
12.186093046523261	8
12.196098049024512	8
12.206103051525762	8
12.216108054027014	8
12.226113056528265	8
12.236118059029515	8
12.246123061530765	8
12.256128064032016	8
12.266133066533266	8
12.276138069034518	8
12.286143071535768	8
12.296148074037019	8
12.306153076538269	8
12.31615807903952	7
12.32616308154077	7
12.33616808404202	7
12.346173086543272	7
12.356178089044523	7
12.366183091545773	7
12.376188094047023	7
12.386193096548274	7
12.396198099049524	7
12.406203101550775	7
12.416208104052027	7
12.426213106553277	7
12.436218109054527	7
12.446223111555778	7
12.456228114057028	7
12.466233116558278	7
12.476238119059531	7
12.486243121560781	7
12.496248124062031	7
12.506253126563282	7
12.516258129064532	7
12.526263131565782	7
12.536268134067033	7
12.546273136568285	7
12.556278139069535	7
12.566283141570786	7
12.576288144072036	7
12.586293146573286	7
12.596298149074537	7
12.606303151575787	7
12.616308154077039	7
12.62631315657829	7
12.63631815907954	7
12.64632316158079	7
12.656328164082041	7
12.666333166583291	7
12.676338169084543	7
12.686343171585793	7
12.696348174087044	7
12.706353176588294	7
12.716358179089545	7
12.726363181590795	7
12.736368184092045	7
12.746373186593297	7
12.756378189094548	7
12.766383191595798	7
12.776388194097049	7
12.786393196598299	7
12.796398199099549	7
12.8064032016008	7
12.816408204102052	7
12.826413206603302	7
12.836418209104552	7
12.846423211605803	7
12.856428214107053	7
12.866433216608304	7
12.876438219109556	7
12.886443221610806	7
12.896448224112056	7
12.906453226613307	7
12.916458229114557	7
12.926463231615807	8
12.936468234117058	8
12.94647323661831	8
12.95647823911956	8
12.966483241620811	8
12.976488244122061	8
12.986493246623311	8
12.996498249124562	8
13.006503251625812	8
13.016508254127064	8
13.026513256628315	8
13.036518259129565	8
13.046523261630815	8
13.056528264132066	8
13.066533266633316	8
13.076538269134566	8
13.086543271635819	8
13.096548274137069	8
13.106553276638319	8
13.11655827913957	8
13.12656328164082	8
13.13656828414207	8
13.146573286643322	8
13.156578289144573	8
13.166583291645823	8
13.176588294147074	8
13.186593296648324	8
13.196598299149574	8
13.206603301650825	8
13.216608304152077	8
13.226613306653327	8
13.236618309154577	8
13.246623311655828	8
13.256628314157078	8
13.266633316658329	8
13.276638319159579	8
13.286643321660831	8
13.296648324162081	8
13.306653326663332	8
13.316658329164582	8
13.326663331665833	8
13.336668334167083	8
13.346673336668335	8
13.356678339169585	8
13.366683341670836	8
13.376688344172086	8
13.386693346673336	8
13.396698349174587	8
13.406703351675837	8
13.416708354177089	8
13.42671335667834	8
13.43671835917959	8
13.44672336168084	8
13.456728364182091	8
13.466733366683341	8
13.476738369184591	8
13.486743371685844	8
13.496748374187094	8
13.506753376688344	8
13.516758379189595	8
13.526763381690845	8
13.536768384192095	8
13.546773386693348	8
13.556778389194598	8
13.566783391695848	8
13.576788394197099	8
13.586793396698349	8
13.596798399199599	8
13.60680340170085	8
13.616808404202102	8
13.626813406703352	8
13.636818409204603	8
13.646823411705853	8
13.656828414207103	8
13.666833416708354	8
13.676838419209604	8
13.686843421710856	8
13.696848424212106	8
13.706853426713357	8
13.716858429214607	8
13.726863431715858	8
13.736868434217108	8
13.74687343671836	8
13.75687843921961	8
13.766883441720861	8
13.776888444222111	8
13.786893446723361	8
13.796898449224612	8
13.806903451725862	8
13.816908454227114	8
13.826913456728365	8
13.836918459229615	8
13.846923461730865	8
13.856928464232116	8
13.866933466733366	8
13.876938469234616	8
13.886943471735869	8
13.896948474237119	8
13.906953476738369	8
13.91695847923962	8
13.92696348174087	8
13.93696848424212	8
13.946973486743373	8
13.956978489244623	8
13.966983491745873	9
13.976988494247124	9
13.986993496748374	9
13.996998499249624	9
14.007003501750875	9
14.017008504252127	9
14.027013506753377	9
14.037018509254628	9
14.047023511755878	9
14.057028514257128	9
14.067033516758379	9
14.077038519259629	9
14.087043521760881	9
14.097048524262132	9
14.107053526763382	9
14.117058529264632	9
14.127063531765883	9
14.137068534267133	9
14.147073536768383	9
14.157078539269635	9
14.167083541770886	9
14.177088544272136	9
14.187093546773387	9
14.197098549274637	9
14.207103551775887	9
14.217108554277139	9
14.22711355677839	9
14.23711855927964	9
14.24712356178089	9
14.257128564282141	9
14.267133566783391	9
14.277138569284642	9
14.287143571785894	9
14.297148574287144	9
14.307153576788394	9
14.317158579289645	9
14.327163581790895	9
14.337168584292145	9
14.347173586793396	8
14.357178589294648	8
14.367183591795898	8
14.377188594297149	8
14.387193596798399	8
14.397198599299649	8
14.4072036018009	8
14.417208604302152	8
14.427213606803402	8
14.437218609304653	8
14.447223611805903	8
14.457228614307153	8
14.467233616808404	8
14.477238619309654	8
14.487243621810906	8
14.497248624312157	8
14.507253626813407	8
14.517258629314657	8
14.527263631815908	8
14.537268634317158	8
14.547273636818408	8
14.55727863931966	8
14.567283641820911	8
14.577288644322161	8
14.587293646823412	8
14.597298649324662	8
14.607303651825912	8
14.617308654327164	8
14.627313656828415	8
14.637318659329665	8
14.647323661830915	8
14.657328664332166	8
14.667333666833416	8
14.677338669334667	8
14.687343671835919	8
14.697348674337169	8
14.707353676838419	8
14.71735867933967	8
14.72736368184092	8
14.737368684342171	8
14.747373686843421	8
14.757378689344673	8
14.767383691845923	8
14.777388694347174	8
14.787393696848424	8
14.797398699349674	8
14.807403701850925	8
14.817408704352177	8
14.827413706853427	8
14.837418709354678	8
14.847423711855928	7
14.857428714357178	7
14.867433716858429	7
14.877438719359679	7
14.887443721860931	7
14.897448724362182	7
14.907453726863432	7
14.917458729364682	7
14.927463731865933	7
14.937468734367183	7
14.947473736868433	7
14.957478739369686	7
14.967483741870936	7
14.977488744372186	7
14.987493746873437	7
14.997498749374687	7
15.007503751875937	7
15.017508754377189	7
15.02751375687844	7
15.03751875937969	7
15.047523761880941	7
15.057528764382191	7
15.067533766883441	7
15.077538769384692	7
15.087543771885944	7
15.097548774387194	7
15.107553776888444	7
15.117558779389695	7
15.127563781890945	7
15.137568784392196	8
15.147573786893446	8
15.157578789394698	8
15.167583791895948	8
15.177588794397199	8
15.187593796898449	8
15.197598799399699	8
15.20760380190095	8
15.217608804402202	8
15.227613806903452	8
15.237618809404703	8
15.247623811905953	8
15.257628814407203	8
15.267633816908454	8
15.277638819409704	8
15.287643821910956	8
15.297648824412207	8
15.307653826913457	8
15.317658829414707	8
15.327663831915958	8
15.337668834417208	8
15.347673836918458	8
15.357678839419711	8
15.367683841920961	8
15.377688844422211	8
15.387693846923462	8
15.397698849424712	8
15.407703851925962	8
15.417708854427213	8
15.427713856928465	8
15.437718859429715	8
15.447723861930966	8
15.457728864432216	8
15.467733866933466	8
15.477738869434717	8
15.487743871935969	8
15.497748874437219	8
15.50775387693847	8
15.51775887943972	8
15.52776388194097	9
15.537768884442221	9
15.547773886943471	9
15.557778889444723	9
15.567783891945973	9
15.577788894447224	9
15.587793896948474	9
15.597798899449725	9
15.607803901950975	9
15.617808904452225	9
15.627813906953477	9
15.637818909454728	9
15.647823911955978	9
15.657828914457228	9
15.667833916958479	8
15.677838919459729	8
15.687843921960981	8
15.697848924462232	8
15.707853926963482	8
15.717858929464732	8
15.727863931965983	9
15.737868934467233	9
15.747873936968483	9
15.757878939469736	9
15.767883941970986	9
15.777888944472236	9
15.787893946973487	9
15.797898949474737	9
15.807903951975987	9
15.817908954477238	9
15.82791395697849	9
15.83791895947974	9
15.847923961980991	9
15.857928964482241	9
15.867933966983491	9
15.877938969484742	9
15.887943971985994	9
15.897948974487244	9
15.907953976988495	9
15.917958979489745	9
15.927963981990995	9
15.937968984492246	9
15.947973986993496	9
15.957978989494748	9
15.967983991995998	9
15.977988994497249	9
15.987993996998499	9
15.99799899949975	9
16.008004002001002	9
16.01800900450225	9
16.028014007003502	9
16.038019009504751	9
16.048024012006003	9
16.058029014507255	9
16.068034017008504	9
16.078039019509756	9
16.088044022011005	8
16.098049024512257	8
16.108054027013505	8
16.118059029514757	8
16.12806403201601	8
16.138069034517258	8
16.14807403701851	8
16.158079039519759	8
16.168084042021011	8
16.17808904452226	8
16.188094047023512	8
16.198099049524764	8
16.208104052026012	8
16.218109054527265	8
16.228114057028513	8
16.238119059529765	8
16.248124062031014	8
16.258129064532266	8
16.268134067033518	8
16.278139069534767	8
16.288144072036019	8
16.298149074537267	9
16.30815407703852	9
16.318159079539768	9
16.32816408204102	9
16.338169084542272	9
16.348174087043521	9
16.358179089544773	9
16.368184092046022	9
16.378189094547274	9
16.388194097048526	9
16.398199099549775	9
16.408204102051027	9
16.418209104552275	9
16.428214107053527	9
16.438219109554776	9
16.448224112056028	9
16.45822911455728	9
16.468234117058529	9
16.478239119559781	9
16.48824412206103	9
16.498249124562282	9
16.50825412706353	9
16.518259129564782	9
16.528264132066035	9
16.538269134567283	9
16.548274137068535	9
16.558279139569784	9
16.568284142071036	9
16.578289144572285	9
16.588294147073537	9
16.598299149574789	9
16.608304152076037	9
16.61830915457729	9
16.628314157078538	9
16.63831915957979	9
16.648324162081039	9
16.658329164582291	9
16.668334167083543	9
16.678339169584792	9
16.688344172086044	9
16.698349174587293	9
16.708354177088545	9
16.718359179589793	9
16.728364182091045	9
16.738369184592298	9
16.748374187093546	9
16.758379189594798	9
16.768384192096047	9
16.778389194597299	9
16.788394197098548	9
16.7983991995998	9
16.808404202101052	9
16.8184092046023	9
16.828414207103553	9
16.838419209604801	9
16.848424212106053	9
16.858429214607305	9
16.868434217108554	9
16.878439219609806	9
16.888444222111055	9
16.898449224612307	9
16.908454227113555	9
16.918459229614808	9
16.92846423211606	9
16.938469234617308	9
16.94847423711856	9
16.958479239619809	9
16.968484242121061	9
16.97848924462231	9
16.988494247123562	9
16.998499249624814	9
17.008504252126063	9
17.018509254627315	9
17.028514257128563	9
17.038519259629815	9
17.048524262131064	9
17.058529264632316	9
17.068534267133568	9
17.078539269634817	9
17.088544272136069	8
17.098549274637318	8
17.10855427713857	8
17.118559279639818	8
17.12856428214107	8
17.138569284642323	8
17.148574287143571	8
17.158579289644823	8
17.168584292146072	8
17.178589294647324	8
17.188594297148573	8
17.198599299649825	8
17.208604302151077	8
17.218609304652325	8
17.228614307153578	8
17.238619309654826	8
17.248624312156078	8
17.25862931465733	8
17.268634317158579	8
17.278639319659831	8
17.28864432216108	8
17.298649324662332	8
17.30865432716358	8
17.318659329664833	8
17.328664332166085	8
17.338669334667333	8
17.348674337168585	8
17.358679339669834	8
17.368684342171086	8
17.378689344672335	8
17.388694347173587	8
17.398699349674839	8
17.408704352176088	8
17.41870935467734	8
17.428714357178588	8
17.43871935967984	8
17.448724362181089	8
17.458729364682341	8
17.468734367183593	8
17.478739369684842	8
17.488744372186094	8
17.498749374687343	8
17.508754377188595	8
17.518759379689843	8
17.528764382191095	8
17.538769384692348	8
17.548774387193596	8
17.558779389694848	8
17.568784392196097	8
17.578789394697349	8
17.588794397198598	8
17.59879939969985	8
17.608804402201102	8
17.61880940470235	8
17.628814407203603	8
17.638819409704851	8
17.648824412206103	8
17.658829414707352	8
17.668834417208604	8
17.678839419709856	8
17.688844422211105	8
17.698849424712357	8
17.708854427213605	8
17.718859429714858	8
17.72886443221611	8
17.738869434717358	8
17.74887443721861	8
17.758879439719859	8
17.768884442221111	8
17.77888944472236	8
17.788894447223612	8
17.798899449724864	8
17.808904452226113	8
17.818909454727365	8
17.828914457228613	8
17.838919459729865	8
17.848924462231114	8
17.858929464732366	8
17.868934467233618	8
17.878939469734867	8
17.888944472236119	8
17.898949474737368	8
17.90895447723862	8
17.918959479739868	8
17.92896448224112	8
17.938969484742373	8
17.948974487243621	8
17.958979489744873	8
17.968984492246122	8
17.978989494747374	8
17.988994497248623	8
17.998999499749875	8
18.009004502251127	8
18.019009504752376	8
18.029014507253628	8
18.039019509754876	8
18.049024512256128	8
18.059029514757377	8
18.069034517258629	8
18.079039519759881	8
18.08904452226113	8
18.099049524762382	8
18.109054527263631	8
18.119059529764883	8
18.129064532266135	8
18.139069534767383	8
18.149074537268636	8
18.159079539769884	8
18.169084542271136	8
18.179089544772385	8
18.189094547273637	8
18.199099549774889	8
18.209104552276138	8
18.21910955477739	8
18.229114557278638	8
18.239119559779891	8
18.249124562281139	9
18.259129564782391	9
18.269134567283643	9
18.279139569784892	9
18.289144572286144	9
18.299149574787393	9
18.309154577288645	9
18.319159579789893	9
18.329164582291146	9
18.339169584792398	9
18.349174587293646	9
18.359179589794898	9
18.369184592296147	9
18.379189594797399	8
18.389194597298648	8
18.3991995997999	8
18.409204602301152	8
18.419209604802401	8
18.429214607303653	8
18.439219609804901	8
18.449224612306153	8
18.459229614807402	8
18.469234617308654	8
18.479239619809906	8
18.489244622311155	8
18.499249624812407	8
18.509254627313656	8
18.519259629814908	8
18.52926463231616	8
18.539269634817408	8
18.549274637318661	8
18.559279639819909	8
18.569284642321161	8
18.57928964482241	8
18.589294647323662	8
18.599299649824914	8
18.609304652326163	8
18.619309654827415	8
18.629314657328663	8
18.639319659829916	8
18.649324662331164	8
18.659329664832416	8
18.669334667333668	8
18.679339669834917	8
18.689344672336169	8
18.699349674837418	8
18.70935467733867	8
18.719359679839918	8
18.729364682341171	8
18.739369684842423	8
18.749374687343671	8
18.759379689844923	8
18.769384692346172	8
18.779389694847424	8
18.789394697348673	8
18.799399699849925	8
18.809404702351177	8
18.819409704852426	8
18.829414707353678	8
18.839419709854926	8
18.849424712356178	8
18.859429714857427	8
18.869434717358679	8
18.879439719859931	8
18.88944472236118	8
18.899449724862432	8
18.909454727363681	8
18.919459729864933	8
18.929464732366181	8
18.939469734867433	8
18.949474737368686	8
18.959479739869934	8
18.969484742371186	8
18.979489744872435	8
18.989494747373687	8
18.999499749874939	8
19.009504752376188	8
19.01950975487744	8
19.029514757378688	8
19.039519759879941	8
19.049524762381189	8
19.059529764882441	8
19.069534767383693	9
19.079539769884942	9
19.089544772386194	9
19.099549774887443	9
19.109554777388695	9
19.119559779889943	9
19.129564782391196	9
19.139569784892448	9
19.149574787393696	9
19.159579789894948	9
19.169584792396197	9
19.179589794897449	9
19.189594797398698	9
19.19959979989995	9
19.209604802401202	9
19.219609804902451	9
19.229614807403703	9
19.239619809904951	9
19.249624812406203	9
19.259629814907452	9
19.269634817408704	9
19.279639819909956	9
19.289644822411205	9
19.299649824912457	9
19.309654827413706	9
19.319659829914958	9
19.329664832416206	9
19.339669834917459	9
19.349674837418711	9
19.359679839919959	9
19.369684842421211	9
19.37968984492246	9
19.389694847423712	9
19.399699849924964	9
19.409704852426213	9
19.419709854927465	9
19.429714857428714	9
19.439719859929966	9
19.449724862431214	9
19.459729864932466	9
19.469734867433719	9
19.479739869934967	9
19.489744872436219	9
19.499749874937468	9
19.50975487743872	9
19.519759879939969	9
19.529764882441221	9
19.539769884942473	9
19.549774887443721	9
19.559779889944974	9
19.569784892446222	9
19.579789894947474	9
19.589794897448723	9
19.599799899949975	9
19.609804902451227	9
19.619809904952476	9
19.629814907453728	9
19.639819909954976	9
19.649824912456229	9
19.659829914957477	9
19.669834917458729	9
19.679839919959981	9
19.68984492246123	9
19.699849924962482	9
19.709854927463731	9
19.719859929964983	9
19.729864932466231	9
19.739869934967484	9
19.749874937468736	9
19.759879939969984	9
19.769884942471236	9
19.779889944972485	9
19.789894947473737	9
19.799899949974989	9
19.809904952476238	9
19.81990995497749	9
19.829914957478739	9
19.839919959979991	9
19.849924962481239	9
19.859929964982491	9
19.869934967483744	9
19.879939969984992	9
19.889944972486244	9
19.899949974987493	9
19.909954977488745	9
19.919959979989994	9
19.929964982491246	9
19.939969984992498	9
19.949974987493746	9
19.959979989994999	9
19.969984992496247	9
19.979989994997499	9
19.989994997498748	9
20	9


==> figures/data/V1D1V_epsilon_rank/1e-05_epsilon_rank_V1D1V.txt <==
Time	Rank
0	4
0.010005002501250625	7
0.02001000500250125	7
0.030015007503751877	8
0.0400200100050025	8
0.050025012506253123	8
0.060030015007503754	9
0.070035017508754377	9
0.080040020010005	10
0.090045022511255624	11
0.10005002501250625	12
0.11005502751375688	12
0.12006003001500751	12
0.13006503251625812	12
0.14007003501750875	12
0.15007503751875939	13
0.16008004002001	13
0.17008504252126064	13
0.18009004502251125	13
0.19009504752376188	13
0.20010005002501249	14
0.21010505252626313	14
0.22011005502751377	14
0.23011505752876438	15
0.24012006003001501	15
0.25012506253126565	16
0.26013006503251623	16
0.27013506753376687	16
0.28014007003501751	16
0.29014507253626814	16
0.30015007503751878	16
0.31015507753876936	16
0.32016008004002	16
0.33016508254127064	16
0.34017008504252128	16
0.35017508754377191	16
0.36018009004502249	16
0.37018509254627313	17
0.38019009504752377	17
0.39019509754877441	17
0.40020010005002499	17
0.41020510255127562	17
0.42021010505252626	17
0.4302151075537769	18
0.44022011005502754	18
0.45022511255627812	18
0.46023011505752875	18
0.47023511755877939	18
0.48024012006003003	18
0.49024512256128067	18
0.5002501250625313	18
0.51025512756378189	18
0.52026013006503247	18
0.53026513256628316	19
0.54027013506753374	19
0.55027513756878443	19
0.56028014007003502	19
0.5702851425712856	19
0.58029014507253629	20
0.59029514757378687	20
0.60030015007503756	21
0.61030515257628815	21
0.62031015507753873	21
0.63031515757878942	21
0.64032016008004	21
0.65032516258129069	21
0.66033016508254128	21
0.67033516758379186	21
0.68034017008504255	21
0.69034517258629313	21
0.70035017508754382	21
0.71035517758879441	21
0.72036018009004499	21
0.73036518259129568	21
0.74037018509254626	21
0.75037518759379684	21
0.76038019009504754	22
0.77038519259629812	22
0.78039019509754881	22
0.79039519759879939	22
0.80040020010004997	22
0.81040520260130067	22
0.82041020510255125	22
0.83041520760380194	22
0.84042021010505252	22
0.8504252126063031	22
0.8604302151075538	22
0.87043521760880438	22
0.88044022011005507	22
0.89044522261130565	22
0.90045022511255624	22
0.91045522761380693	22
0.92046023011505751	22
0.9304652326163082	22
0.94047023511755878	22
0.95047523761880937	23
0.96048024012006006	23
0.97048524262131064	23
0.98049024512256133	23
0.99049524762381191	23
1.0005002501250626	23
1.0105052526263132	23
1.0205102551275638	23
1.0305152576288144	23
1.0405202601300649	23
1.0505252626313157	23
1.0605302651325663	23
1.0705352676338169	23
1.0805402701350675	24
1.0905452726363181	24
1.1005502751375689	24
1.1105552776388194	24
1.12056028014007	24
1.1305652826413206	24
1.1405702851425712	24
1.150575287643822	24
1.1605802901450726	24
1.1705852926463232	24
1.1805902951475737	24
1.1905952976488243	24
1.2006003001500751	24
1.2106053026513257	24
1.2206103051525763	24
1.2306153076538269	24
1.2406203101550775	24
1.2506253126563283	24
1.2606303151575788	25
1.2706353176588294	25
1.28064032016008	25
1.2906453226613306	25
1.3006503251625814	25
1.310655327663832	25
1.3206603301650826	25
1.3306653326663331	25
1.3406703351675837	25
1.3506753376688345	25
1.3606803401700851	25
1.3706853426713357	25
1.3806903451725863	25
1.3906953476738368	25
1.4007003501750876	25
1.4107053526763382	25
1.4207103551775888	25
1.4307153576788394	25
1.44072036018009	25
1.4507253626813408	25
1.4607303651825914	25
1.4707353676838419	25
1.4807403701850925	25
1.4907453726863431	25
1.5007503751875937	25
1.5107553776888445	25
1.5207603801900951	25
1.5307653826913457	25
1.5407703851925962	26
1.5507753876938468	26
1.5607803901950976	26
1.5707853926963482	26
1.5807903951975988	26
1.5907953976988494	26
1.6008004002000999	26
1.6108054027013508	27
1.6208104052026013	27
1.6308154077038519	27
1.6408204102051025	27
1.6508254127063531	27
1.6608304152076039	27
1.6708354177088545	27
1.680840420210105	27
1.6908454227113556	27
1.7008504252126062	27
1.710855427713857	27
1.7208604302151076	27
1.7308654327163582	27
1.7408704352176088	27
1.7508754377188593	27
1.7608804402201101	27
1.7708854427213607	27
1.7808904452226113	27
1.7908954477238619	27
1.8009004502251125	27
1.8109054527263633	27
1.8209104552276139	27
1.8309154577288644	27
1.840920460230115	27
1.8509254627313656	27
1.8609304652326164	27
1.870935467733867	27
1.8809404702351176	27
1.8909454727363681	27
1.9009504752376187	27
1.9109554777388695	27
1.9209604802401201	27
1.9309654827413707	27
1.9409704852426213	27
1.9509754877438719	27
1.9609804902451227	27
1.9709854927463732	27
1.9809904952476238	28
1.9909954977488744	28
2.0010005002501252	28
2.0110055027513756	28
2.0210105052526264	28
2.0310155077538767	28
2.0410205102551275	28
2.0510255127563783	28
2.0610305152576287	28
2.0710355177588795	28
2.0810405202601299	28
2.0910455227613807	28
2.1010505252626315	28
2.1110555277638818	28
2.1210605302651326	28
2.131065532766383	28
2.1410705352676338	28
2.1510755377688846	28
2.161080540270135	28
2.1710855427713858	28
2.1810905452726361	28
2.1910955477738869	28
2.2011005502751377	28
2.2111055527763881	28
2.2211105552776389	28
2.2311155577788893	28
2.2411205602801401	28
2.2511255627813909	28
2.2611305652826412	28
2.271135567783892	28
2.2811405702851424	28
2.2911455727863932	28
2.301150575287644	28
2.3111555777888944	28
2.3211605802901452	28
2.3311655827913955	28
2.3411705852926463	28
2.3511755877938971	28
2.3611805902951475	28
2.3711855927963983	28
2.3811905952976486	28
2.3911955977988995	28
2.4012006003001503	27
2.4112056028014006	27
2.4212106053026514	27
2.4312156078039018	27
2.4412206103051526	28
2.4512256128064034	28
2.4612306153076537	28
2.4712356178089045	28
2.4812406203101549	28
2.4912456228114057	28
2.5012506253126565	28
2.5112556278139069	28
2.5212606303151577	28
2.531265632816408	28
2.5412706353176588	28
2.5512756378189096	28
2.56128064032016	28
2.5712856428214108	28
2.5812906453226612	28
2.591295647823912	27
2.6013006503251628	27
2.6113056528264131	27
2.6213106553276639	27
2.6313156578289143	27
2.6413206603301651	27
2.6513256628314159	27
2.6613306653326663	27
2.6713356678339171	27
2.6813406703351674	27
2.6913456728364182	27
2.701350675337669	27
2.7113556778389194	27
2.7213606803401702	27
2.7313656828414206	27
2.7413706853426714	27
2.7513756878439222	27
2.7613806903451725	27
2.7713856928464233	27
2.7813906953476737	27
2.7913956978489245	27
2.8014007003501753	27
2.8114057028514257	27
2.8214107053526765	27
2.8314157078539268	27
2.8414207103551776	27
2.8514257128564284	28
2.8614307153576788	28
2.8714357178589296	28
2.88144072036018	28
2.8914457228614308	28
2.9014507253626816	28
2.9114557278639319	28
2.9214607303651827	28
2.9314657328664331	28
2.9414707353676839	28
2.9514757378689342	28
2.961480740370185	28
2.9714857428714359	28
2.9814907453726862	28
2.991495747873937	28
3.0015007503751874	28
3.0115057528764382	28
3.021510755377689	28
3.0315157578789393	28
3.0415207603801901	28
3.0515257628814405	28
3.0615307653826913	28
3.0715357678839421	28
3.0815407703851925	28
3.0915457728864433	28
3.1015507753876936	28
3.1115557778889444	28
3.1215607803901952	28
3.1315657828914456	28
3.1415707853926964	28
3.1515757878939468	28
3.1615807903951976	28
3.1715857928964484	28
3.1815907953976987	28
3.1915957978989495	28
3.2016008004001999	28
3.2116058029014507	28
3.2216108054027015	28
3.2316158079039519	28
3.2416208104052027	28
3.251625812906453	28
3.2616308154077038	28
3.2716358179089546	28
3.281640820410205	28
3.2916458229114558	28
3.3016508254127062	28
3.311655827913957	28
3.3216608304152078	28
3.3316658329164581	28
3.3416708354177089	28
3.3516758379189593	28
3.3616808404202101	28
3.3716858429214609	28
3.3816908454227113	28
3.3916958479239621	28
3.4017008504252124	28
3.4117058529264632	28
3.421710855427714	28
3.4317158579289644	28
3.4417208604302152	28
3.4517258629314655	28
3.4617308654327164	28
3.4717358679339672	28
3.4817408704352175	28
3.4917458729364683	28
3.5017508754377187	28
3.5117558779389695	28
3.5217608804402203	28
3.5317658829414706	28
3.5417708854427215	28
3.5517758879439718	28
3.5617808904452226	28
3.5717858929464734	28
3.5817908954477238	28
3.5917958979489746	28
3.6018009004502249	28
3.6118059029514757	28
3.6218109054527265	28
3.6318159079539769	28
3.6418209104552277	28
3.6518259129564781	28
3.6618309154577289	28
3.6718359179589797	28
3.68184092046023	28
3.6918459229614808	28
3.7018509254627312	28
3.711855927963982	28
3.7218609304652328	28
3.7318659329664832	28
3.741870935467734	28
3.7518759379689843	28
3.7618809404702351	28
3.7718859429714859	28
3.7818909454727363	28
3.7918959479739871	28
3.8019009504752375	28
3.8119059529764883	28
3.8219109554777391	28
3.8319159579789894	28
3.8419209604802402	28
3.8519259629814906	28
3.8619309654827414	28
3.8719359679839922	28
3.8819409704852426	28
3.8919459729864934	28
3.9019509754877437	28
3.9119559779889945	28
3.9219609804902453	28
3.9319659829914957	28
3.9419709854927465	28
3.9519759879939969	28
3.9619809904952477	28
3.9719859929964985	28
3.9819909954977488	28
3.9919959979989996	28
4.0020010005002504	28
4.0120060030015008	28
4.0220110055027511	28
4.0320160080040024	28
4.0420210105052528	28
4.0520260130065031	28
4.0620310155077535	28
4.0720360180090047	29
4.0820410205102551	29
4.0920460230115054	29
4.1020510255127567	29
4.112056028014007	29
4.1220610305152574	29
4.1320660330165087	29
4.142071035517759	29
4.1520760380190094	29
4.1620810405202597	29
4.172086043021511	29
4.1820910455227613	29
4.1920960480240117	29
4.2021010505252629	29
4.2121060530265133	29
4.2221110555277637	29
4.2321160580290149	29
4.2421210605302653	29
4.2521260630315156	29
4.262131065532766	29
4.2721360680340172	29
4.2821410705352676	29
4.292146073036518	29
4.3021510755377692	29
4.3121560780390196	29
4.3221610805402699	29
4.3321660830415212	29
4.3421710855427715	29
4.3521760880440219	29
4.3621810905452723	29
4.3721860930465235	29
4.3821910955477739	29
4.3921960980490242	29
4.4022011005502755	29
4.4122061030515258	29
4.4222111055527762	29
4.4322161080540274	29
4.4422211105552778	29
4.4522261130565282	29
4.4622311155577785	29
4.4722361180590298	29
4.4822411205602801	29
4.4922461230615305	29
4.5022511255627817	29
4.5122561280640321	29
4.5222611305652824	29
4.5322661330665337	28
4.5422711355677841	28
4.5522761380690344	28
4.5622811405702848	28
4.572286143071536	28
4.5822911455727864	28
4.5922961480740367	28
4.602301150575288	28
4.6123061530765384	28
4.6223111555777887	28
4.63231615807904	28
4.6423211605802903	28
4.6523261630815407	28
4.662331165582791	29
4.6723361680840423	29
4.6823411705852926	29
4.692346173086543	29
4.7023511755877943	29
4.7123561780890446	29
4.722361180590295	29
4.7323661830915453	29
4.7423711855927966	29
4.7523761880940469	29
4.7623811905952973	29
4.7723861930965485	29
4.7823911955977989	29
4.7923961980990493	29
4.8024012006003005	29
4.8124062031015509	29
4.8224112056028012	29
4.8324162081040516	29
4.8424212106053028	29
4.8524262131065532	29
4.8624312156078036	29
4.8724362181090548	29
4.8824412206103052	29
4.8924462231115555	29
4.9024512256128068	29
4.9124562281140571	29
4.9224612306153075	29
4.9324662331165579	29
4.9424712356178091	29
4.9524762381190595	29
4.9624812406203098	29
4.9724862431215611	29
4.9824912456228114	29
4.9924962481240618	29
5.002501250625313	29
5.0125062531265634	29
5.0225112556278138	29
5.0325162581290641	29
5.0425212606303154	29
5.0525262631315657	29
5.0625312656328161	29
5.0725362681340673	29
5.0825412706353177	28
5.092546273136568	28
5.1025512756378193	28
5.1125562781390697	28
5.12256128064032	28
5.1325662831415704	28
5.1425712856428216	28
5.152576288144072	29
5.1625812906453223	29
5.1725862931465736	29
5.1825912956478239	29
5.1925962981490743	29
5.2026013006503256	29
5.2126063031515759	29
5.2226113056528263	29
5.2326163081540766	29
5.2426213106553279	29
5.2526263131565782	28
5.2626313156578286	28
5.2726363181590798	28
5.2826413206603302	28
5.2926463231615806	28
5.3026513256628318	29
5.3126563281640822	29
5.3226613306653325	29
5.3326663331665829	29
5.3426713356678341	29
5.3526763381690845	29
5.3626813406703349	29
5.3726863431715861	29
5.3826913456728365	29
5.3926963481740868	29
5.4027013506753381	29
5.4127063531765884	29
5.4227113556778388	29
5.4327163581790892	29
5.4427213606803404	29
5.4527263631815908	29
5.4627313656828411	29
5.4727363681840924	29
5.4827413706853427	29
5.4927463731865931	29
5.5027513756878443	29
5.5127563781890947	29
5.5227613806903451	29
5.5327663831915954	29
5.5427713856928467	29
5.552776388194097	29
5.5627813906953474	29
5.5727863931965986	29
5.582791395697849	29
5.5927963981990994	29
5.6028014007003506	29
5.612806403201601	29
5.6228114057028513	29
5.6328164082041017	29
5.6428214107053529	29
5.6528264132066033	29
5.6628314157078536	29
5.6728364182091049	29
5.6828414207103553	29
5.6928464232116056	29
5.7028514257128569	29
5.7128564282141072	29
5.7228614307153576	29
5.7328664332166079	29
5.7428714357178592	29
5.7528764382191095	29
5.7628814407203599	29
5.7728864432216112	29
5.7828914457228615	29
5.7928964482241119	29
5.8029014507253631	29
5.8129064532266135	29
5.8229114557278638	29
5.8329164582291142	29
5.8429214607303654	29
5.8529264632316158	29
5.8629314657328662	29
5.8729364682341174	29
5.8829414707353678	30
5.8929464732366181	30
5.9029514757378685	30
5.9129564782391197	30
5.9229614807403701	30
5.9329664832416205	30
5.9429714857428717	30
5.9529764882441221	30
5.9629814907453724	30
5.9729864932466237	30
5.982991495747874	30
5.9929964982491244	30
6.0030015007503748	30
6.013006503251626	30
6.0230115057528764	30
6.0330165082541267	30
6.043021510755378	29
6.0530265132566283	29
6.0630315157578787	29
6.0730365182591299	29
6.0830415207603803	29
6.0930465232616307	29
6.103051525762881	29
6.1130565282641323	29
6.1230615307653826	29
6.133066533266633	29
6.1430715357678842	29
6.1530765382691346	29
6.1630815407703849	29
6.1730865432716362	29
6.1830915457728866	29
6.1930965482741369	29
6.2031015507753873	29
6.2131065532766385	29
6.2231115557778889	29
6.2331165582791392	29
6.2431215607803905	29
6.2531265632816408	29
6.2631315657828912	29
6.2731365682841425	29
6.2831415707853928	29
6.2931465732866432	29
6.3031515757878935	29
6.3131565782891448	29
6.3231615807903951	29
6.3331665832916455	29
6.3431715857928967	29
6.3531765882941471	30
6.3631815907953975	30
6.3731865932966487	30
6.3831915957978991	30
6.3931965982991494	30
6.4032016008003998	30
6.413206603301651	30
6.4232116058029014	30
6.4332166083041518	30
6.443221610805403	30
6.4532266133066534	30
6.4632316158079037	30
6.473236618309155	30
6.4832416208104053	30
6.4932466233116557	30
6.5032516258129061	30
6.5132566283141573	30
6.5232616308154077	30
6.533266633316658	30
6.5432716358179093	30
6.5532766383191596	30
6.56328164082041	30
6.5732866433216612	30
6.5832916458229116	30
6.593296648324162	30
6.6033016508254123	29
6.6133066533266636	29
6.6233116558279139	29
6.6333166583291643	29
6.6433216608304155	29
6.6533266633316659	29
6.6633316658329163	29
6.6733366683341675	29
6.6833416708354179	29
6.6933466733366682	29
6.7033516758379186	29
6.7133566783391698	29
6.7233616808404202	29
6.7333666833416705	30
6.7433716858429218	30
6.7533766883441722	30
6.7633816908454225	30
6.7733866933466738	30
6.7833916958479241	30
6.7933966983491745	30
6.8034017008504248	30
6.8134067033516761	30
6.8234117058529264	30
6.8334167083541768	30
6.8434217108554281	30
6.8534267133566784	30
6.8634317158579288	30
6.87343671835918	30
6.8834417208604304	30
6.8934467233616807	30
6.9034517258629311	30
6.9134567283641823	30
6.9234617308654327	30
6.9334667333666831	30
6.9434717358679343	30
6.9534767383691847	30
6.963481740870435	30
6.9734867433716863	30
6.9834917458729366	30
6.993496748374187	30
7.0035017508754374	30
7.0135067533766886	30
7.023511755877939	30
7.0335167583791893	30
7.0435217608804406	30
7.0535267633816909	30
7.0635317658829413	30
7.0735367683841917	30
7.0835417708854429	30
7.0935467733866933	30
7.1035517758879436	30
7.1135567783891949	30
7.1235617808904452	30
7.1335667833916956	30
7.1435717858929468	30
7.1535767883941972	30
7.1635817908954476	30
7.1735867933966979	30
7.1835917958979492	30
7.1935967983991995	30
7.2036018009004499	30
7.2136068034017011	30
7.2236118059029515	30
7.2336168084042018	30
7.2436218109054531	30
7.2536268134067035	30
7.2636318159079538	30
7.2736368184092042	30
7.2836418209104554	30
7.2936468234117058	30
7.3036518259129561	30
7.3136568284142074	30
7.3236618309154577	30
7.3336668334167081	30
7.3436718359179594	30
7.3536768384192097	30
7.3636818409204601	30
7.3736868434217104	30
7.3836918459229617	30
7.393696848424212	30
7.4037018509254624	29
7.4137068534267136	29
7.423711855927964	29
7.4337168584292144	29
7.4437218609304656	29
7.453726863431716	29
7.4637318659329663	29
7.4737368684342167	29
7.4837418709354679	29
7.4937468734367183	29
7.5037518759379687	29
7.5137568784392199	29
7.5237618809404703	30
7.5337668834417206	30
7.5437718859429719	30
7.5537768884442222	29
7.5637818909454726	29
7.573786893446723	29
7.5837918959479742	29
7.5937968984492246	29
7.6038019009504749	30
7.6138069034517262	30
7.6238119059529765	30
7.6338169084542269	30
7.6438219109554781	30
7.6538269134567285	30
7.6638319159579789	30
7.6738369184592292	30
7.6838419209604805	30
7.6938469234617308	30
7.7038519259629812	30
7.7138569284642324	30
7.7238619309654828	30
7.7338669334667332	30
7.7438719359679844	30
7.7538769384692348	31
7.7638819409704851	31
7.7738869434717355	31
7.7838919459729867	31
7.7938969484742371	31
7.8039019509754874	31
7.8139069534767387	31
7.8239119559779891	31
7.8339169584792394	31
7.8439219609804907	31
7.853926963481741	31
7.8639319659829914	31
7.8739369684842417	31
7.883941970985493	31
7.8939469734867433	31
7.9039519759879937	31
7.913956978489245	31
7.9239619809904953	31
7.9339669834917457	31
7.9439719859929969	31
7.9539769884942473	30
7.9639819909954976	30
7.973986993496748	30
7.9839919959979992	30
7.9939969984992496	30
8.0040020010005009	30
8.0140070035017512	30
8.0240120060030016	30
8.0340170085042519	30
8.0440220110055023	30
8.0540270135067527	30
8.0640320160080048	30
8.0740370185092551	31
8.0840420210105055	31
8.0940470235117559	31
8.1040520260130062	31
8.1140570285142566	31
8.1240620310155069	31
8.1340670335167591	31
8.1440720360180094	31
8.1540770385192598	31
8.1640820410205102	31
8.1740870435217605	31
8.1840920460230109	31
8.194097048524263	31
8.2041020510255134	31
8.2141070535267637	31
8.2241120560280141	31
8.2341170585292645	31
8.2441220610305148	31
8.2541270635317652	31
8.2641320660330173	31
8.2741370685342677	31
8.284142071035518	31
8.2941470735367684	31
8.3041520760380187	31
8.3141570785392691	31
8.3241620810405195	31
8.3341670835417716	31
8.344172086043022	31
8.3541770885442723	31
8.3641820910455227	31
8.374187093546773	31
8.3841920960480234	31
8.3941970985492738	31
8.4042021010505259	31
8.4142071035517763	31
8.4242121060530266	31
8.434217108554277	31
8.4442221110555273	31
8.4542271135567777	31
8.4642321160580298	31
8.4742371185592802	31
8.4842421210605306	31
8.4942471235617809	31
8.5042521260630313	31
8.5142571285642816	31
8.524262131065532	31
8.5342671335667841	31
8.5442721360680345	31
8.5542771385692848	31
8.5642821410705352	31
8.5742871435717856	31
8.5842921460730359	31
8.5942971485742863	31
8.6043021510755384	31
8.6143071535767888	31
8.6243121560780391	31
8.6343171585792895	31
8.6443221610805399	31
8.6543271635817902	31
8.6643321660830424	31
8.6743371685842927	31
8.6843421710855431	31
8.6943471735867934	31
8.7043521760880438	31
8.7143571785892942	31
8.7243621810905445	31
8.7343671835917966	31
8.744372186093047	31
8.7543771885942974	31
8.7643821910955477	31
8.7743871935967981	31
8.7843921960980484	31
8.7943971985992988	31
8.8044022011005509	31
8.8144072036018013	31
8.8244122061030517	31
8.834417208604302	31
8.8444222111055524	32
8.8544272136068027	32
8.8644322161080549	32
8.8744372186093052	32
8.8844422211105556	32
8.894447223611806	32
8.9044522261130563	32
8.9144572286143067	32
8.924462231115557	32
8.9344672336168092	32
8.9444722361180595	32
8.9544772386193099	32
8.9644822411205602	32
8.9744872436218106	32
8.984492246123061	32
8.9944972486243113	32
9.0045022511255635	32
9.0145072536268138	32
9.0245122561280642	32
9.0345172586293145	32
9.0445222611305649	32
9.0545272636318153	32
9.0645322661330674	32
9.0745372686343178	32
9.0845422711355681	32
9.0945472736368185	32
9.1045522761380688	32
9.1145572786393192	32
9.1245622811405696	32
9.1345672836418217	32
9.144572286143072	32
9.1545772886443224	32
9.1645822911455728	32
9.1745872936468231	32
9.1845922961480735	32
9.1945972986493238	32
9.204602301150576	32
9.2146073036518263	32
9.2246123061530767	32
9.2346173086543271	32
9.2446223111555774	32
9.2546273136568278	32
9.2646323161580799	32
9.2746373186593303	32
9.2846423211605806	32
9.294647323661831	32
9.3046523261630814	32
9.3146573286643317	32
9.3246623311655821	32
9.3346673336668342	32
9.3446723361680846	32
9.3546773386693349	32
9.3646823411705853	32
9.3746873436718356	32
9.384692346173086	32
9.3946973486743364	32
9.4047023511755885	32
9.4147073536768389	32
9.4247123561780892	32
9.4347173586793396	32
9.4447223611805899	32
9.4547273636818403	32
9.4647323661830907	32
9.4747373686843428	32
9.4847423711855932	32
9.4947473736868435	32
9.5047523761880939	32
9.5147573786893442	32
9.5247623811905946	32
9.5347673836918467	32
9.5447723861930971	32
9.5547773886943475	32
9.5647823911955978	32
9.5747873936968482	32
9.5847923961980985	32
9.5947973986993489	32
9.604802401200601	32
9.6148074037018514	32
9.6248124062031017	32
9.6348174087043521	32
9.6448224112056025	32
9.6548274137068528	32
9.6648324162081032	32
9.6748374187093553	32
9.6848424212106057	32
9.694847423711856	32
9.7048524262131064	32
9.7148574287143568	32
9.7248624312156071	32
9.7348674337168593	32
9.7448724362181096	32
9.75487743871936	32
9.7648824412206103	32
9.7748874437218607	32
9.7848924462231111	32
9.7948974487243614	32
9.8049024512256135	32
9.8149074537268639	32
9.8249124562281143	32
9.8349174587293646	32
9.844922461230615	32
9.8549274637318653	32
9.8649324662331157	32
9.8749374687343678	32
9.8849424712356182	32
9.8949474737368686	33
9.9049524762381189	33
9.9149574787393693	33
9.9249624812406196	33
9.9349674837418718	33
9.9449724862431221	33
9.9549774887443725	33
9.9649824912456229	33
9.9749874937468732	33
9.9849924962481236	33
9.9949974987493739	33
10.005002501250626	33
10.015007503751876	33
10.025012506253127	33
10.035017508754377	33
10.045022511255628	33
10.055027513756878	33
10.065032516258128	33
10.07503751875938	33
10.085042521260631	33
10.095047523761881	33
10.105052526263131	33
10.115057528764382	33
10.125062531265632	33
10.135067533766884	33
10.145072536268135	33
10.155077538769385	33
10.165082541270635	33
10.175087543771886	33
10.185092546273136	33
10.195097548774386	33
10.205102551275639	33
10.215107553776889	33
10.225112556278139	33
10.23511755877939	33
10.24512256128064	33
10.25512756378189	33
10.265132566283141	33
10.275137568784393	33
10.285142571285643	33
10.295147573786894	33
10.305152576288144	33
10.315157578789394	33
10.325162581290645	33
10.335167583791897	33
10.345172586293147	33
10.355177588794398	33
10.365182591295648	33
10.375187593796898	33
10.385192596298149	33
10.395197598799399	33
10.405202601300651	33
10.415207603801901	33
10.425212606303152	33
10.435217608804402	33
10.445222611305653	33
10.455227613806903	33
10.465232616308153	33
10.475237618809405	33
10.485242621310656	33
10.495247623811906	33
10.505252626313156	33
10.515257628814407	33
10.525262631315657	33
10.535267633816909	33
10.54527263631816	33
10.55527763881941	33
10.56528264132066	33
10.575287643821911	33
10.585292646323161	33
10.595297648824411	33
10.605302651325664	33
10.615307653826914	33
10.625312656328164	33
10.635317658829415	33
10.645322661330665	33
10.655327663831915	33
10.665332666333166	33
10.675337668834418	33
10.685342671335668	33
10.695347673836919	33
10.705352676338169	33
10.715357678839419	33
10.72536268134067	33
10.73536768384192	33
10.745372686343172	33
10.755377688844423	33
10.765382691345673	33
10.775387693846923	33
10.785392696348174	33
10.795397698849424	33
10.805402701350676	33
10.815407703851927	33
10.825412706353177	33
10.835417708854427	33
10.845422711355678	33
10.855427713856928	33
10.865432716358178	33
10.87543771885943	33
10.885442721360681	33
10.895447723861931	33
10.905452726363182	33
10.915457728864432	33
10.925462731365682	33
10.935467733866933	33
10.945472736368185	33
10.955477738869435	33
10.965482741370685	33
10.975487743871936	33
10.985492746373186	33
10.995497748874437	33
11.005502751375689	33
11.015507753876939	32
11.025512756378189	32
11.03551775887944	32
11.04552276138069	32
11.05552776388194	32
11.065532766383191	32
11.075537768884443	32
11.085542771385693	32
11.095547773886944	32
11.105552776388194	32
11.115557778889444	32
11.125562781390695	32
11.135567783891945	32
11.145572786393197	32
11.155577788894448	33
11.165582791395698	33
11.175587793896948	33
11.185592796398199	33
11.195597798899449	33
11.205602801400701	33
11.215607803901952	33
11.225612806403202	33
11.235617808904452	33
11.245622811405703	33
11.255627813906953	33
11.265632816408203	33
11.275637818909455	33
11.285642821410706	33
11.295647823911956	33
11.305652826413207	33
11.315657828914457	33
11.325662831415707	33
11.335667833916958	33
11.34567283641821	33
11.35567783891946	33
11.365682841420711	33
11.375687843921961	32
11.385692846423211	32
11.395697848924462	32
11.405702851425714	32
11.415707853926964	32
11.425712856428214	32
11.435717858929465	32
11.445722861430715	32
11.455727863931966	33
11.465732866433216	33
11.475737868934468	33
11.485742871435718	33
11.495747873936969	33
11.505752876438219	33
11.515757878939469	33
11.52576288144072	33
11.53576788394197	33
11.545772886443222	33
11.555777888944473	33
11.565782891445723	33
11.575787893946973	33
11.585792896448224	33
11.595797898949474	33
11.605802901450726	33
11.615807903951977	33
11.625812906453227	33
11.635817908954477	33
11.645822911455728	33
11.655827913956978	33
11.665832916458228	33
11.675837918959481	33
11.685842921460731	33
11.695847923961981	33
11.705852926463232	33
11.715857928964482	33
11.725862931465732	33
11.735867933966983	33
11.745872936468235	33
11.755877938969485	33
11.765882941470736	33
11.775887943971986	33
11.785892946473236	33
11.795897948974487	33
11.805902951475737	33
11.815907953976989	33
11.825912956478239	33
11.83591795897949	33
11.84592296148074	33
11.855927963981991	33
11.865932966483241	33
11.875937968984493	33
11.885942971485743	33
11.895947973986994	33
11.905952976488244	33
11.915957978989494	33
11.925962981490745	33
11.935967983991995	33
11.945972986493247	33
11.955977988994498	33
11.965982991495748	33
11.975987993996998	33
11.985992996498249	33
11.995997998999499	33
12.00600300150075	33
12.016008004002002	33
12.026013006503252	33
12.036018009004502	33
12.046023011505753	33
12.056028014007003	33
12.066033016508253	33
12.076038019009506	32
12.086043021510756	32
12.096048024012006	32
12.106053026513257	32
12.116058029014507	32
12.126063031515757	32
12.136068034017008	32
12.14607303651826	32
12.15607803901951	32
12.166083041520761	32
12.176088044022011	32
12.186093046523261	32
12.196098049024512	32
12.206103051525762	32
12.216108054027014	32
12.226113056528265	32
12.236118059029515	32
12.246123061530765	32
12.256128064032016	32
12.266133066533266	32
12.276138069034518	32
12.286143071535768	32
12.296148074037019	32
12.306153076538269	32
12.31615807903952	32
12.32616308154077	32
12.33616808404202	32
12.346173086543272	32
12.356178089044523	32
12.366183091545773	32
12.376188094047023	32
12.386193096548274	32
12.396198099049524	32
12.406203101550775	32
12.416208104052027	32
12.426213106553277	32
12.436218109054527	32
12.446223111555778	32
12.456228114057028	32
12.466233116558278	32
12.476238119059531	32
12.486243121560781	32
12.496248124062031	32
12.506253126563282	32
12.516258129064532	32
12.526263131565782	32
12.536268134067033	32
12.546273136568285	32
12.556278139069535	32
12.566283141570786	32
12.576288144072036	32
12.586293146573286	32
12.596298149074537	32
12.606303151575787	32
12.616308154077039	32
12.62631315657829	32
12.63631815907954	32
12.64632316158079	32
12.656328164082041	32
12.666333166583291	32
12.676338169084543	31
12.686343171585793	31
12.696348174087044	31
12.706353176588294	31
12.716358179089545	31
12.726363181590795	31
12.736368184092045	31
12.746373186593297	31
12.756378189094548	31
12.766383191595798	31
12.776388194097049	31
12.786393196598299	31
12.796398199099549	31
12.8064032016008	31
12.816408204102052	31
12.826413206603302	31
12.836418209104552	31
12.846423211605803	32
12.856428214107053	32
12.866433216608304	32
12.876438219109556	32
12.886443221610806	32
12.896448224112056	32
12.906453226613307	32
12.916458229114557	31
12.926463231615807	31
12.936468234117058	31
12.94647323661831	31
12.95647823911956	31
12.966483241620811	31
12.976488244122061	31
12.986493246623311	31
12.996498249124562	31
13.006503251625812	31
13.016508254127064	31
13.026513256628315	31
13.036518259129565	31
13.046523261630815	31
13.056528264132066	31
13.066533266633316	31
13.076538269134566	31
13.086543271635819	31
13.096548274137069	31
13.106553276638319	31
13.11655827913957	31
13.12656328164082	32
13.13656828414207	32
13.146573286643322	32
13.156578289144573	32
13.166583291645823	32
13.176588294147074	33
13.186593296648324	33
13.196598299149574	33
13.206603301650825	33
13.216608304152077	33
13.226613306653327	33
13.236618309154577	33
13.246623311655828	33
13.256628314157078	33
13.266633316658329	33
13.276638319159579	33
13.286643321660831	33
13.296648324162081	33
13.306653326663332	33
13.316658329164582	33
13.326663331665833	33
13.336668334167083	33
13.346673336668335	33
13.356678339169585	33
13.366683341670836	33
13.376688344172086	33
13.386693346673336	33
13.396698349174587	33
13.406703351675837	33
13.416708354177089	33
13.42671335667834	33
13.43671835917959	33
13.44672336168084	33
13.456728364182091	33
13.466733366683341	33
13.476738369184591	33
13.486743371685844	33
13.496748374187094	33
13.506753376688344	33
13.516758379189595	33
13.526763381690845	33
13.536768384192095	33
13.546773386693348	33
13.556778389194598	33
13.566783391695848	33
13.576788394197099	33
13.586793396698349	33
13.596798399199599	33
13.60680340170085	33
13.616808404202102	33
13.626813406703352	33
13.636818409204603	33
13.646823411705853	33
13.656828414207103	33
13.666833416708354	33
13.676838419209604	33
13.686843421710856	33
13.696848424212106	33
13.706853426713357	33
13.716858429214607	33
13.726863431715858	33
13.736868434217108	33
13.74687343671836	33
13.75687843921961	33
13.766883441720861	33
13.776888444222111	33
13.786893446723361	33
13.796898449224612	34
13.806903451725862	34
13.816908454227114	34
13.826913456728365	34
13.836918459229615	34
13.846923461730865	33
13.856928464232116	33
13.866933466733366	33
13.876938469234616	33
13.886943471735869	33
13.896948474237119	33
13.906953476738369	33
13.91695847923962	33
13.92696348174087	33
13.93696848424212	33
13.946973486743373	33
13.956978489244623	33
13.966983491745873	33
13.976988494247124	33
13.986993496748374	33
13.996998499249624	33
14.007003501750875	33
14.017008504252127	33
14.027013506753377	33
14.037018509254628	33
14.047023511755878	33
14.057028514257128	33
14.067033516758379	33
14.077038519259629	33
14.087043521760881	33
14.097048524262132	33
14.107053526763382	33
14.117058529264632	33
14.127063531765883	33
14.137068534267133	33
14.147073536768383	33
14.157078539269635	33
14.167083541770886	33
14.177088544272136	33
14.187093546773387	33
14.197098549274637	33
14.207103551775887	33
14.217108554277139	33
14.22711355677839	33
14.23711855927964	33
14.24712356178089	33
14.257128564282141	33
14.267133566783391	33
14.277138569284642	33
14.287143571785894	33
14.297148574287144	34
14.307153576788394	34
14.317158579289645	34
14.327163581790895	34
14.337168584292145	34
14.347173586793396	34
14.357178589294648	34
14.367183591795898	34
14.377188594297149	34
14.387193596798399	34
14.397198599299649	34
14.4072036018009	34
14.417208604302152	34
14.427213606803402	34
14.437218609304653	34
14.447223611805903	34
14.457228614307153	34
14.467233616808404	34
14.477238619309654	34
14.487243621810906	34
14.497248624312157	34
14.507253626813407	34
14.517258629314657	34
14.527263631815908	34
14.537268634317158	34
14.547273636818408	34
14.55727863931966	34
14.567283641820911	34
14.577288644322161	34
14.587293646823412	34
14.597298649324662	34
14.607303651825912	34
14.617308654327164	34
14.627313656828415	33
14.637318659329665	33
14.647323661830915	33
14.657328664332166	33
14.667333666833416	33
14.677338669334667	33
14.687343671835919	33
14.697348674337169	33
14.707353676838419	33
14.71735867933967	33
14.72736368184092	33
14.737368684342171	33
14.747373686843421	33
14.757378689344673	33
14.767383691845923	33
14.777388694347174	33
14.787393696848424	33
14.797398699349674	33
14.807403701850925	33
14.817408704352177	33
14.827413706853427	33
14.837418709354678	33
14.847423711855928	33
14.857428714357178	33
14.867433716858429	33
14.877438719359679	33
14.887443721860931	33
14.897448724362182	33
14.907453726863432	33
14.917458729364682	33
14.927463731865933	33
14.937468734367183	33
14.947473736868433	33
14.957478739369686	33
14.967483741870936	33
14.977488744372186	33
14.987493746873437	33
14.997498749374687	33
15.007503751875937	33
15.017508754377189	33
15.02751375687844	33
15.03751875937969	33
15.047523761880941	33
15.057528764382191	33
15.067533766883441	33
15.077538769384692	33
15.087543771885944	33
15.097548774387194	33
15.107553776888444	33
15.117558779389695	33
15.127563781890945	33
15.137568784392196	33
15.147573786893446	33
15.157578789394698	33
15.167583791895948	33
15.177588794397199	33
15.187593796898449	33
15.197598799399699	33
15.20760380190095	33
15.217608804402202	33
15.227613806903452	33
15.237618809404703	33
15.247623811905953	33
15.257628814407203	33
15.267633816908454	33
15.277638819409704	33
15.287643821910956	33
15.297648824412207	33
15.307653826913457	33
15.317658829414707	33
15.327663831915958	33
15.337668834417208	33
15.347673836918458	33
15.357678839419711	33
15.367683841920961	33
15.377688844422211	33
15.387693846923462	33
15.397698849424712	34
15.407703851925962	34
15.417708854427213	34
15.427713856928465	34
15.437718859429715	34
15.447723861930966	34
15.457728864432216	34
15.467733866933466	34
15.477738869434717	34
15.487743871935969	34
15.497748874437219	34
15.50775387693847	34
15.51775887943972	34
15.52776388194097	34
15.537768884442221	34
15.547773886943471	34
15.557778889444723	34
15.567783891945973	34
15.577788894447224	34
15.587793896948474	34
15.597798899449725	34
15.607803901950975	34
15.617808904452225	34
15.627813906953477	34
15.637818909454728	34
15.647823911955978	34
15.657828914457228	34
15.667833916958479	34
15.677838919459729	34
15.687843921960981	34
15.697848924462232	34
15.707853926963482	33
15.717858929464732	33
15.727863931965983	33
15.737868934467233	33
15.747873936968483	33
15.757878939469736	33
15.767883941970986	33
15.777888944472236	33
15.787893946973487	33
15.797898949474737	33
15.807903951975987	33
15.817908954477238	33
15.82791395697849	33
15.83791895947974	33
15.847923961980991	33
15.857928964482241	33
15.867933966983491	33
15.877938969484742	33
15.887943971985994	33
15.897948974487244	33
15.907953976988495	33
15.917958979489745	33
15.927963981990995	33
15.937968984492246	33
15.947973986993496	33
15.957978989494748	33
15.967983991995998	33
15.977988994497249	33
15.987993996998499	33
15.99799899949975	33
16.008004002001002	33
16.01800900450225	33
16.028014007003502	33
16.038019009504751	33
16.048024012006003	33
16.058029014507255	33
16.068034017008504	33
16.078039019509756	33
16.088044022011005	33
16.098049024512257	33
16.108054027013505	33
16.118059029514757	33
16.12806403201601	33
16.138069034517258	33
16.14807403701851	33
16.158079039519759	34
16.168084042021011	34
16.17808904452226	34
16.188094047023512	34
16.198099049524764	34
16.208104052026012	34
16.218109054527265	34
16.228114057028513	34
16.238119059529765	34
16.248124062031014	34
16.258129064532266	34
16.268134067033518	34
16.278139069534767	34
16.288144072036019	34
16.298149074537267	34
16.30815407703852	34
16.318159079539768	34
16.32816408204102	34
16.338169084542272	34
16.348174087043521	34
16.358179089544773	34
16.368184092046022	34
16.378189094547274	34
16.388194097048526	34
16.398199099549775	34
16.408204102051027	34
16.418209104552275	34
16.428214107053527	34
16.438219109554776	34
16.448224112056028	34
16.45822911455728	34
16.468234117058529	34
16.478239119559781	34
16.48824412206103	34
16.498249124562282	34
16.50825412706353	34
16.518259129564782	34
16.528264132066035	34
16.538269134567283	34
16.548274137068535	34
16.558279139569784	34
16.568284142071036	34
16.578289144572285	34
16.588294147073537	34
16.598299149574789	35
16.608304152076037	35
16.61830915457729	35
16.628314157078538	35
16.63831915957979	35
16.648324162081039	35
16.658329164582291	35
16.668334167083543	35
16.678339169584792	35
16.688344172086044	35
16.698349174587293	35
16.708354177088545	35
16.718359179589793	35
16.728364182091045	35
16.738369184592298	35
16.748374187093546	35
16.758379189594798	35
16.768384192096047	34
16.778389194597299	34
16.788394197098548	34
16.7983991995998	34
16.808404202101052	34
16.8184092046023	34
16.828414207103553	34
16.838419209604801	34
16.848424212106053	34
16.858429214607305	34
16.868434217108554	34
16.878439219609806	34
16.888444222111055	34
16.898449224612307	34
16.908454227113555	34
16.918459229614808	34
16.92846423211606	34
16.938469234617308	34
16.94847423711856	34
16.958479239619809	34
16.968484242121061	34
16.97848924462231	34
16.988494247123562	34
16.998499249624814	34
17.008504252126063	34
17.018509254627315	34
17.028514257128563	34
17.038519259629815	34
17.048524262131064	34
17.058529264632316	34
17.068534267133568	34
17.078539269634817	34
17.088544272136069	34
17.098549274637318	34
17.10855427713857	34
17.118559279639818	34
17.12856428214107	34
17.138569284642323	34
17.148574287143571	33
17.158579289644823	33
17.168584292146072	33
17.178589294647324	33
17.188594297148573	33
17.198599299649825	33
17.208604302151077	33
17.218609304652325	33
17.228614307153578	33
17.238619309654826	33
17.248624312156078	33
17.25862931465733	33
17.268634317158579	32
17.278639319659831	32
17.28864432216108	32
17.298649324662332	32
17.30865432716358	32
17.318659329664833	32
17.328664332166085	32
17.338669334667333	32
17.348674337168585	32
17.358679339669834	32
17.368684342171086	32
17.378689344672335	32
17.388694347173587	32
17.398699349674839	32
17.408704352176088	32
17.41870935467734	32
17.428714357178588	32
17.43871935967984	32
17.448724362181089	32
17.458729364682341	32
17.468734367183593	32
17.478739369684842	32
17.488744372186094	32
17.498749374687343	32
17.508754377188595	32
17.518759379689843	32
17.528764382191095	32
17.538769384692348	32
17.548774387193596	33
17.558779389694848	33
17.568784392196097	33
17.578789394697349	33
17.588794397198598	33
17.59879939969985	33
17.608804402201102	33
17.61880940470235	33
17.628814407203603	33
17.638819409704851	33
17.648824412206103	33
17.658829414707352	33
17.668834417208604	33
17.678839419709856	33
17.688844422211105	33
17.698849424712357	33
17.708854427213605	33
17.718859429714858	33
17.72886443221611	33
17.738869434717358	33
17.74887443721861	33
17.758879439719859	33
17.768884442221111	33
17.77888944472236	33
17.788894447223612	33
17.798899449724864	33
17.808904452226113	33
17.818909454727365	33
17.828914457228613	33
17.838919459729865	33
17.848924462231114	33
17.858929464732366	33
17.868934467233618	33
17.878939469734867	33
17.888944472236119	33
17.898949474737368	33
17.90895447723862	33
17.918959479739868	33
17.92896448224112	33
17.938969484742373	33
17.948974487243621	33
17.958979489744873	33
17.968984492246122	33
17.978989494747374	33
17.988994497248623	33
17.998999499749875	33
18.009004502251127	33
18.019009504752376	33
18.029014507253628	33
18.039019509754876	33
18.049024512256128	33
18.059029514757377	33
18.069034517258629	33
18.079039519759881	33
18.08904452226113	33
18.099049524762382	33
18.109054527263631	33
18.119059529764883	33
18.129064532266135	33
18.139069534767383	33
18.149074537268636	33
18.159079539769884	33
18.169084542271136	32
18.179089544772385	32
18.189094547273637	32
18.199099549774889	32
18.209104552276138	32
18.21910955477739	32
18.229114557278638	32
18.239119559779891	32
18.249124562281139	32
18.259129564782391	32
18.269134567283643	32
18.279139569784892	32
18.289144572286144	32
18.299149574787393	32
18.309154577288645	32
18.319159579789893	32
18.329164582291146	32
18.339169584792398	32
18.349174587293646	32
18.359179589794898	32
18.369184592296147	32
18.379189594797399	32
18.389194597298648	32
18.3991995997999	32
18.409204602301152	32
18.419209604802401	32
18.429214607303653	32
18.439219609804901	32
18.449224612306153	32
18.459229614807402	32
18.469234617308654	32
18.479239619809906	32
18.489244622311155	32
18.499249624812407	32
18.509254627313656	32
18.519259629814908	32
18.52926463231616	32
18.539269634817408	32
18.549274637318661	32
18.559279639819909	32
18.569284642321161	32
18.57928964482241	32
18.589294647323662	32
18.599299649824914	32
18.609304652326163	32
18.619309654827415	32
18.629314657328663	32
18.639319659829916	32
18.649324662331164	32
18.659329664832416	32
18.669334667333668	32
18.679339669834917	32
18.689344672336169	32
18.699349674837418	32
18.70935467733867	32
18.719359679839918	32
18.729364682341171	32
18.739369684842423	32
18.749374687343671	32
18.759379689844923	32
18.769384692346172	32
18.779389694847424	32
18.789394697348673	32
18.799399699849925	32
18.809404702351177	32
18.819409704852426	33
18.829414707353678	33
18.839419709854926	33
18.849424712356178	33
18.859429714857427	33
18.869434717358679	33
18.879439719859931	33
18.88944472236118	33
18.899449724862432	33
18.909454727363681	33
18.919459729864933	33
18.929464732366181	33
18.939469734867433	33
18.949474737368686	33
18.959479739869934	33
18.969484742371186	33
18.979489744872435	33
18.989494747373687	33
18.999499749874939	33
19.009504752376188	33
19.01950975487744	33
19.029514757378688	33
19.039519759879941	33
19.049524762381189	33
19.059529764882441	33
19.069534767383693	33
19.079539769884942	33
19.089544772386194	33
19.099549774887443	33
19.109554777388695	33
19.119559779889943	33
19.129564782391196	33
19.139569784892448	33
19.149574787393696	33
19.159579789894948	33
19.169584792396197	33
19.179589794897449	33
19.189594797398698	33
19.19959979989995	33
19.209604802401202	33
19.219609804902451	33
19.229614807403703	34
19.239619809904951	34
19.249624812406203	34
19.259629814907452	34
19.269634817408704	34
19.279639819909956	34
19.289644822411205	34
19.299649824912457	34
19.309654827413706	34
19.319659829914958	34
19.329664832416206	34
19.339669834917459	34
19.349674837418711	34
19.359679839919959	34
19.369684842421211	34
19.37968984492246	34
19.389694847423712	34
19.399699849924964	34
19.409704852426213	34
19.419709854927465	34
19.429714857428714	34
19.439719859929966	34
19.449724862431214	34
19.459729864932466	34
19.469734867433719	34
19.479739869934967	34
19.489744872436219	34
19.499749874937468	34
19.50975487743872	34
19.519759879939969	34
19.529764882441221	34
19.539769884942473	35
19.549774887443721	35
19.559779889944974	35
19.569784892446222	35
19.579789894947474	35
19.589794897448723	35
19.599799899949975	35
19.609804902451227	35
19.619809904952476	35
19.629814907453728	35
19.639819909954976	35
19.649824912456229	35
19.659829914957477	35
19.669834917458729	35
19.679839919959981	35
19.68984492246123	35
19.699849924962482	35
19.709854927463731	35
19.719859929964983	35
19.729864932466231	35
19.739869934967484	35
19.749874937468736	35
19.759879939969984	35
19.769884942471236	35
19.779889944972485	35
19.789894947473737	35
19.799899949974989	35
19.809904952476238	35
19.81990995497749	35
19.829914957478739	35
19.839919959979991	35
19.849924962481239	35
19.859929964982491	35
19.869934967483744	35
19.879939969984992	35
19.889944972486244	35
19.899949974987493	35
19.909954977488745	35
19.919959979989994	35
19.929964982491246	35
19.939969984992498	35
19.949974987493746	35
19.959979989994999	35
19.969984992496247	35
19.979989994997499	35
19.989994997498748	35
20	35


==> figures/data/V1D1V_epsilon_rank/1e-07_epsilon_rank_V1D1V.txt <==
Time	Rank
0	8
0.010005002501250625	14
0.02001000500250125	15
0.030015007503751877	17
0.0400200100050025	17
0.050025012506253123	18
0.060030015007503754	18
0.070035017508754377	19
0.080040020010005	19
0.090045022511255624	20
0.10005002501250625	20
0.11005502751375688	20
0.12006003001500751	20
0.13006503251625812	20
0.14007003501750875	20
0.15007503751875939	21
0.16008004002001	21
0.17008504252126064	22
0.18009004502251125	22
0.19009504752376188	23
0.20010005002501249	24
0.21010505252626313	24
0.22011005502751377	24
0.23011505752876438	25
0.24012006003001501	26
0.25012506253126565	26
0.26013006503251623	26
0.27013506753376687	26
0.28014007003501751	26
0.29014507253626814	26
0.30015007503751878	26
0.31015507753876936	26
0.32016008004002	27
0.33016508254127064	27
0.34017008504252128	27
0.35017508754377191	27
0.36018009004502249	28
0.37018509254627313	28
0.38019009504752377	28
0.39019509754877441	29
0.40020010005002499	29
0.41020510255127562	29
0.42021010505252626	29
0.4302151075537769	29
0.44022011005502754	29
0.45022511255627812	29
0.46023011505752875	29
0.47023511755877939	29
0.48024012006003003	29
0.49024512256128067	29
0.5002501250625313	30
0.51025512756378189	30
0.52026013006503247	30
0.53026513256628316	31
0.54027013506753374	31
0.55027513756878443	31
0.56028014007003502	31
0.5702851425712856	31
0.58029014507253629	32
0.59029514757378687	32
0.60030015007503756	32
0.61030515257628815	32
0.62031015507753873	32
0.63031515757878942	32
0.64032016008004	32
0.65032516258129069	32
0.66033016508254128	32
0.67033516758379186	32
0.68034017008504255	33
0.69034517258629313	33
0.70035017508754382	33
0.71035517758879441	33
0.72036018009004499	33
0.73036518259129568	33
0.74037018509254626	34
0.75037518759379684	34
0.76038019009504754	34
0.77038519259629812	35
0.78039019509754881	35
0.79039519759879939	35
0.80040020010004997	36
0.81040520260130067	36
0.82041020510255125	37
0.83041520760380194	37
0.84042021010505252	37
0.8504252126063031	37
0.8604302151075538	37
0.87043521760880438	37
0.88044022011005507	37
0.89044522261130565	37
0.90045022511255624	37
0.91045522761380693	37
0.92046023011505751	37
0.9304652326163082	37
0.94047023511755878	37
0.95047523761880937	38
0.96048024012006006	38
0.97048524262131064	38
0.98049024512256133	38
0.99049524762381191	38
1.0005002501250626	38
1.0105052526263132	38
1.0205102551275638	38
1.0305152576288144	38
1.0405202601300649	38
1.0505252626313157	38
1.0605302651325663	38
1.0705352676338169	38
1.0805402701350675	38
1.0905452726363181	39
1.1005502751375689	39
1.1105552776388194	39
1.12056028014007	39
1.1305652826413206	39
1.1405702851425712	39
1.150575287643822	40
1.1605802901450726	40
1.1705852926463232	40
1.1805902951475737	40
1.1905952976488243	40
1.2006003001500751	40
1.2106053026513257	40
1.2206103051525763	40
1.2306153076538269	40
1.2406203101550775	40
1.2506253126563283	40
1.2606303151575788	40
1.2706353176588294	40
1.28064032016008	40
1.2906453226613306	41
1.3006503251625814	41
1.310655327663832	41
1.3206603301650826	41
1.3306653326663331	41
1.3406703351675837	41
1.3506753376688345	41
1.3606803401700851	41
1.3706853426713357	41
1.3806903451725863	41
1.3906953476738368	41
1.4007003501750876	41
1.4107053526763382	41
1.4207103551775888	42
1.4307153576788394	42
1.44072036018009	42
1.4507253626813408	42
1.4607303651825914	42
1.4707353676838419	42
1.4807403701850925	42
1.4907453726863431	42
1.5007503751875937	42
1.5107553776888445	42
1.5207603801900951	42
1.5307653826913457	42
1.5407703851925962	43
1.5507753876938468	43
1.5607803901950976	43
1.5707853926963482	43
1.5807903951975988	43
1.5907953976988494	43
1.6008004002000999	43
1.6108054027013508	43
1.6208104052026013	43
1.6308154077038519	43
1.6408204102051025	43
1.6508254127063531	43
1.6608304152076039	43
1.6708354177088545	43
1.680840420210105	43
1.6908454227113556	42
1.7008504252126062	42
1.710855427713857	42
1.7208604302151076	42
1.7308654327163582	42
1.7408704352176088	42
1.7508754377188593	42
1.7608804402201101	42
1.7708854427213607	42
1.7808904452226113	43
1.7908954477238619	43
1.8009004502251125	43
1.8109054527263633	43
1.8209104552276139	43
1.8309154577288644	43
1.840920460230115	43
1.8509254627313656	43
1.8609304652326164	43
1.870935467733867	43
1.8809404702351176	43
1.8909454727363681	43
1.9009504752376187	43
1.9109554777388695	43
1.9209604802401201	43
1.9309654827413707	43
1.9409704852426213	43
1.9509754877438719	43
1.9609804902451227	43
1.9709854927463732	43
1.9809904952476238	43
1.9909954977488744	43
2.0010005002501252	43
2.0110055027513756	43
2.0210105052526264	43
2.0310155077538767	43
2.0410205102551275	43
2.0510255127563783	43
2.0610305152576287	43
2.0710355177588795	43
2.0810405202601299	43
2.0910455227613807	43
2.1010505252626315	43
2.1110555277638818	43
2.1210605302651326	43
2.131065532766383	44
2.1410705352676338	44
2.1510755377688846	44
2.161080540270135	44
2.1710855427713858	44
2.1810905452726361	44
2.1910955477738869	44
2.2011005502751377	44
2.2111055527763881	44
2.2211105552776389	44
2.2311155577788893	44
2.2411205602801401	44
2.2511255627813909	44
2.2611305652826412	44
2.271135567783892	44
2.2811405702851424	44
2.2911455727863932	44
2.301150575287644	44
2.3111555777888944	44
2.3211605802901452	44
2.3311655827913955	44
2.3411705852926463	44
2.3511755877938971	44
2.3611805902951475	44
2.3711855927963983	44
2.3811905952976486	44
2.3911955977988995	44
2.4012006003001503	44
2.4112056028014006	45
2.4212106053026514	45
2.4312156078039018	44
2.4412206103051526	44
2.4512256128064034	44
2.4612306153076537	44
2.4712356178089045	44
2.4812406203101549	44
2.4912456228114057	44
2.5012506253126565	44
2.5112556278139069	44
2.5212606303151577	44
2.531265632816408	45
2.5412706353176588	45
2.5512756378189096	45
2.56128064032016	45
2.5712856428214108	45
2.5812906453226612	45
2.591295647823912	45
2.6013006503251628	45
2.6113056528264131	45
2.6213106553276639	45
2.6313156578289143	45
2.6413206603301651	45
2.6513256628314159	45
2.6613306653326663	45
2.6713356678339171	45
2.6813406703351674	45
2.6913456728364182	45
2.701350675337669	45
2.7113556778389194	45
2.7213606803401702	44
2.7313656828414206	44
2.7413706853426714	44
2.7513756878439222	44
2.7613806903451725	44
2.7713856928464233	44
2.7813906953476737	44
2.7913956978489245	44
2.8014007003501753	44
2.8114057028514257	44
2.8214107053526765	44
2.8314157078539268	44
2.8414207103551776	44
2.8514257128564284	44
2.8614307153576788	44
2.8714357178589296	44
2.88144072036018	44
2.8914457228614308	44
2.9014507253626816	44
2.9114557278639319	44
2.9214607303651827	44
2.9314657328664331	45
2.9414707353676839	45
2.9514757378689342	45
2.961480740370185	45
2.9714857428714359	45
2.9814907453726862	45
2.991495747873937	45
3.0015007503751874	45
3.0115057528764382	45
3.021510755377689	45
3.0315157578789393	45
3.0415207603801901	45
3.0515257628814405	45
3.0615307653826913	45
3.0715357678839421	45
3.0815407703851925	45
3.0915457728864433	45
3.1015507753876936	45
3.1115557778889444	45
3.1215607803901952	45
3.1315657828914456	45
3.1415707853926964	45
3.1515757878939468	45
3.1615807903951976	45
3.1715857928964484	45
3.1815907953976987	45
3.1915957978989495	45
3.2016008004001999	45
3.2116058029014507	45
3.2216108054027015	45
3.2316158079039519	45
3.2416208104052027	45
3.251625812906453	45
3.2616308154077038	45
3.2716358179089546	45
3.281640820410205	45
3.2916458229114558	45
3.3016508254127062	45
3.311655827913957	45
3.3216608304152078	45
3.3316658329164581	45
3.3416708354177089	45
3.3516758379189593	46
3.3616808404202101	46
3.3716858429214609	46
3.3816908454227113	46
3.3916958479239621	46
3.4017008504252124	46
3.4117058529264632	46
3.421710855427714	46
3.4317158579289644	46
3.4417208604302152	46
3.4517258629314655	46
3.4617308654327164	46
3.4717358679339672	46
3.4817408704352175	46
3.4917458729364683	46
3.5017508754377187	46
3.5117558779389695	46
3.5217608804402203	45
3.5317658829414706	45
3.5417708854427215	45
3.5517758879439718	45
3.5617808904452226	45
3.5717858929464734	45
3.5817908954477238	45
3.5917958979489746	45
3.6018009004502249	45
3.6118059029514757	45
3.6218109054527265	45
3.6318159079539769	45
3.6418209104552277	45
3.6518259129564781	45
3.6618309154577289	45
3.6718359179589797	45
3.68184092046023	45
3.6918459229614808	45
3.7018509254627312	45
3.711855927963982	45
3.7218609304652328	45
3.7318659329664832	45
3.741870935467734	45
3.7518759379689843	45
3.7618809404702351	45
3.7718859429714859	45
3.7818909454727363	45
3.7918959479739871	45
3.8019009504752375	45
3.8119059529764883	45
3.8219109554777391	45
3.8319159579789894	45
3.8419209604802402	45
3.8519259629814906	45
3.8619309654827414	45
3.8719359679839922	45
3.8819409704852426	45
3.8919459729864934	45
3.9019509754877437	45
3.9119559779889945	45
3.9219609804902453	45
3.9319659829914957	46
3.9419709854927465	46
3.9519759879939969	46
3.9619809904952477	46
3.9719859929964985	46
3.9819909954977488	46
3.9919959979989996	46
4.0020010005002504	46
4.0120060030015008	46
4.0220110055027511	46
4.0320160080040024	46
4.0420210105052528	46
4.0520260130065031	46
4.0620310155077535	46
4.0720360180090047	46
4.0820410205102551	46
4.0920460230115054	46
4.1020510255127567	46
4.112056028014007	46
4.1220610305152574	46
4.1320660330165087	46
4.142071035517759	46
4.1520760380190094	46
4.1620810405202597	46
4.172086043021511	46
4.1820910455227613	46
4.1920960480240117	46
4.2021010505252629	46
4.2121060530265133	46
4.2221110555277637	46
4.2321160580290149	46
4.2421210605302653	46
4.2521260630315156	46
4.262131065532766	46
4.2721360680340172	46
4.2821410705352676	46
4.292146073036518	46
4.3021510755377692	46
4.3121560780390196	46
4.3221610805402699	46
4.3321660830415212	46
4.3421710855427715	46
4.3521760880440219	46
4.3621810905452723	46
4.3721860930465235	46
4.3821910955477739	46
4.3921960980490242	46
4.4022011005502755	46
4.4122061030515258	46
4.4222111055527762	46
4.4322161080540274	46
4.4422211105552778	46
4.4522261130565282	46
4.4622311155577785	46
4.4722361180590298	46
4.4822411205602801	46
4.4922461230615305	46
4.5022511255627817	46
4.5122561280640321	46
4.5222611305652824	46
4.5322661330665337	46
4.5422711355677841	46
4.5522761380690344	46
4.5622811405702848	46
4.572286143071536	46
4.5822911455727864	46
4.5922961480740367	46
4.602301150575288	46
4.6123061530765384	46
4.6223111555777887	46
4.63231615807904	46
4.6423211605802903	46
4.6523261630815407	46
4.662331165582791	46
4.6723361680840423	46
4.6823411705852926	46
4.692346173086543	46
4.7023511755877943	46
4.7123561780890446	46
4.722361180590295	46
4.7323661830915453	46
4.7423711855927966	46
4.7523761880940469	46
4.7623811905952973	46
4.7723861930965485	46
4.7823911955977989	46
4.7923961980990493	46
4.8024012006003005	46
4.8124062031015509	46
4.8224112056028012	46
4.8324162081040516	47
4.8424212106053028	47
4.8524262131065532	47
4.8624312156078036	47
4.8724362181090548	46
4.8824412206103052	46
4.8924462231115555	46
4.9024512256128068	46
4.9124562281140571	46
4.9224612306153075	46
4.9324662331165579	46
4.9424712356178091	46
4.9524762381190595	46
4.9624812406203098	46
4.9724862431215611	46
4.9824912456228114	46
4.9924962481240618	46
5.002501250625313	46
5.0125062531265634	46
5.0225112556278138	46
5.0325162581290641	46
5.0425212606303154	46
5.0525262631315657	46
5.0625312656328161	46
5.0725362681340673	46
5.0825412706353177	46
5.092546273136568	46
5.1025512756378193	46
5.1125562781390697	46
5.12256128064032	46
5.1325662831415704	46
5.1425712856428216	47
5.152576288144072	47
5.1625812906453223	47
5.1725862931465736	47
5.1825912956478239	47
5.1925962981490743	47
5.2026013006503256	46
5.2126063031515759	46
5.2226113056528263	46
5.2326163081540766	46
5.2426213106553279	46
5.2526263131565782	46
5.2626313156578286	46
5.2726363181590798	46
5.2826413206603302	46
5.2926463231615806	46
5.3026513256628318	46
5.3126563281640822	46
5.3226613306653325	46
5.3326663331665829	46
5.3426713356678341	46
5.3526763381690845	46
5.3626813406703349	46
5.3726863431715861	46
5.3826913456728365	46
5.3926963481740868	46
5.4027013506753381	46
5.4127063531765884	46
5.4227113556778388	46
5.4327163581790892	46
5.4427213606803404	46
5.4527263631815908	46
5.4627313656828411	46
5.4727363681840924	46
5.4827413706853427	46
5.4927463731865931	46
5.5027513756878443	46
5.5127563781890947	46
5.5227613806903451	46
5.5327663831915954	46
5.5427713856928467	46
5.552776388194097	46
5.5627813906953474	46
5.5727863931965986	46
5.582791395697849	46
5.5927963981990994	46
5.6028014007003506	46
5.612806403201601	46
5.6228114057028513	46
5.6328164082041017	46
5.6428214107053529	46
5.6528264132066033	46
5.6628314157078536	46
5.6728364182091049	46
5.6828414207103553	46
5.6928464232116056	46
5.7028514257128569	46
5.7128564282141072	46
5.7228614307153576	46
5.7328664332166079	46
5.7428714357178592	46
5.7528764382191095	46
5.7628814407203599	46
5.7728864432216112	46
5.7828914457228615	46
5.7928964482241119	46
5.8029014507253631	46
5.8129064532266135	46
5.8229114557278638	46
5.8329164582291142	46
5.8429214607303654	46
5.8529264632316158	46
5.8629314657328662	46
5.8729364682341174	46
5.8829414707353678	46
5.8929464732366181	46
5.9029514757378685	46
5.9129564782391197	46
5.9229614807403701	46
5.9329664832416205	46
5.9429714857428717	46
5.9529764882441221	46
5.9629814907453724	46
5.9729864932466237	46
5.982991495747874	46
5.9929964982491244	46
6.0030015007503748	46
6.013006503251626	46
6.0230115057528764	46
6.0330165082541267	46
6.043021510755378	46
6.0530265132566283	46
6.0630315157578787	46
6.0730365182591299	46
6.0830415207603803	46
6.0930465232616307	46
6.103051525762881	46
6.1130565282641323	46
6.1230615307653826	46
6.133066533266633	46
6.1430715357678842	47
6.1530765382691346	47
6.1630815407703849	47
6.1730865432716362	47
6.1830915457728866	47
6.1930965482741369	47
6.2031015507753873	47
6.2131065532766385	46
6.2231115557778889	46
6.2331165582791392	46
6.2431215607803905	46
6.2531265632816408	46
6.2631315657828912	46
6.2731365682841425	46
6.2831415707853928	46
6.2931465732866432	46
6.3031515757878935	46
6.3131565782891448	46
6.3231615807903951	46
6.3331665832916455	46
6.3431715857928967	46
6.3531765882941471	46
6.3631815907953975	46
6.3731865932966487	46
6.3831915957978991	46
6.3931965982991494	46
6.4032016008003998	46
6.413206603301651	46
6.4232116058029014	46
6.4332166083041518	46
6.443221610805403	46
6.4532266133066534	46
6.4632316158079037	46
6.473236618309155	46
6.4832416208104053	46
6.4932466233116557	46
6.5032516258129061	46
6.5132566283141573	46
6.5232616308154077	47
6.533266633316658	47
6.5432716358179093	47
6.5532766383191596	47
6.56328164082041	47
6.5732866433216612	47
6.5832916458229116	47
6.593296648324162	47
6.6033016508254123	47
6.6133066533266636	47
6.6233116558279139	47
6.6333166583291643	47
6.6433216608304155	47
6.6533266633316659	47
6.6633316658329163	47
6.6733366683341675	47
6.6833416708354179	47
6.6933466733366682	47
6.7033516758379186	47
6.7133566783391698	47
6.7233616808404202	47
6.7333666833416705	47
6.7433716858429218	47
6.7533766883441722	47
6.7633816908454225	47
6.7733866933466738	47
6.7833916958479241	47
6.7933966983491745	47
6.8034017008504248	47
6.8134067033516761	47
6.8234117058529264	47
6.8334167083541768	47
6.8434217108554281	47
6.8534267133566784	47
6.8634317158579288	47
6.87343671835918	47
6.8834417208604304	47
6.8934467233616807	47
6.9034517258629311	47
6.9134567283641823	47
6.9234617308654327	47
6.9334667333666831	47
6.9434717358679343	47
6.9534767383691847	47
6.963481740870435	47
6.9734867433716863	47
6.9834917458729366	47
6.993496748374187	47
7.0035017508754374	47
7.0135067533766886	47
7.023511755877939	47
7.0335167583791893	47
7.0435217608804406	47
7.0535267633816909	47
7.0635317658829413	47
7.0735367683841917	47
7.0835417708854429	47
7.0935467733866933	47
7.1035517758879436	47
7.1135567783891949	47
7.1235617808904452	47
7.1335667833916956	47
7.1435717858929468	47
7.1535767883941972	47
7.1635817908954476	47
7.1735867933966979	47
7.1835917958979492	47
7.1935967983991995	47
7.2036018009004499	47
7.2136068034017011	47
7.2236118059029515	47
7.2336168084042018	47
7.2436218109054531	47
7.2536268134067035	47
7.2636318159079538	46
7.2736368184092042	46
7.2836418209104554	46
7.2936468234117058	46
7.3036518259129561	46
7.3136568284142074	46
7.3236618309154577	46
7.3336668334167081	46
7.3436718359179594	46
7.3536768384192097	46
7.3636818409204601	46
7.3736868434217104	46
7.3836918459229617	46
7.393696848424212	46
7.4037018509254624	46
7.4137068534267136	46
7.423711855927964	46
7.4337168584292144	46
7.4437218609304656	46
7.453726863431716	46
7.4637318659329663	46
7.4737368684342167	46
7.4837418709354679	46
7.4937468734367183	46
7.5037518759379687	46
7.5137568784392199	46
7.5237618809404703	46
7.5337668834417206	47
7.5437718859429719	47
7.5537768884442222	47
7.5637818909454726	47
7.573786893446723	47
7.5837918959479742	47
7.5937968984492246	47
7.6038019009504749	47
7.6138069034517262	47
7.6238119059529765	47
7.6338169084542269	47
7.6438219109554781	47
7.6538269134567285	47
7.6638319159579789	47
7.6738369184592292	47
7.6838419209604805	47
7.6938469234617308	47
7.7038519259629812	47
7.7138569284642324	47
7.7238619309654828	47
7.7338669334667332	47
7.7438719359679844	47
7.7538769384692348	47
7.7638819409704851	48
7.7738869434717355	48
7.7838919459729867	47
7.7938969484742371	47
7.8039019509754874	47
7.8139069534767387	47
7.8239119559779891	47
7.8339169584792394	48
7.8439219609804907	48
7.853926963481741	48
7.8639319659829914	48
7.8739369684842417	48
7.883941970985493	48
7.8939469734867433	48
7.9039519759879937	48
7.913956978489245	48
7.9239619809904953	49
7.9339669834917457	49
7.9439719859929969	49
7.9539769884942473	49
7.9639819909954976	48
7.973986993496748	48
7.9839919959979992	48
7.9939969984992496	48
8.0040020010005009	48
8.0140070035017512	48
8.0240120060030016	48
8.0340170085042519	48
8.0440220110055023	48
8.0540270135067527	48
8.0640320160080048	48
8.0740370185092551	48
8.0840420210105055	48
8.0940470235117559	48
8.1040520260130062	48
8.1140570285142566	48
8.1240620310155069	48
8.1340670335167591	48
8.1440720360180094	48
8.1540770385192598	48
8.1640820410205102	48
8.1740870435217605	48
8.1840920460230109	48
8.194097048524263	48
8.2041020510255134	48
8.2141070535267637	48
8.2241120560280141	48
8.2341170585292645	48
8.2441220610305148	48
8.2541270635317652	48
8.2641320660330173	48
8.2741370685342677	48
8.284142071035518	48
8.2941470735367684	48
8.3041520760380187	48
8.3141570785392691	48
8.3241620810405195	48
8.3341670835417716	48
8.344172086043022	48
8.3541770885442723	48
8.3641820910455227	48
8.374187093546773	48
8.3841920960480234	48
8.3941970985492738	48
8.4042021010505259	48
8.4142071035517763	48
8.4242121060530266	48
8.434217108554277	49
8.4442221110555273	49
8.4542271135567777	49
8.4642321160580298	49
8.4742371185592802	49
8.4842421210605306	49
8.4942471235617809	49
8.5042521260630313	49
8.5142571285642816	49
8.524262131065532	49
8.5342671335667841	49
8.5442721360680345	49
8.5542771385692848	49
8.5642821410705352	49
8.5742871435717856	49
8.5842921460730359	49
8.5942971485742863	49
8.6043021510755384	49
8.6143071535767888	49
8.6243121560780391	49
8.6343171585792895	49
8.6443221610805399	49
8.6543271635817902	49
8.6643321660830424	49
8.6743371685842927	49
8.6843421710855431	49
8.6943471735867934	49
8.7043521760880438	49
8.7143571785892942	49
8.7243621810905445	49
8.7343671835917966	49
8.744372186093047	49
8.7543771885942974	49
8.7643821910955477	49
8.7743871935967981	49
8.7843921960980484	49
8.7943971985992988	49
8.8044022011005509	49
8.8144072036018013	49
8.8244122061030517	49
8.834417208604302	49
8.8444222111055524	50
8.8544272136068027	50
8.8644322161080549	50
8.8744372186093052	50
8.8844422211105556	50
8.894447223611806	50
8.9044522261130563	50
8.9144572286143067	50
8.924462231115557	50
8.9344672336168092	50
8.9444722361180595	50
8.9544772386193099	50
8.9644822411205602	50
8.9744872436218106	50
8.984492246123061	50
8.9944972486243113	50
9.0045022511255635	50
9.0145072536268138	50
9.0245122561280642	50
9.0345172586293145	50
9.0445222611305649	50
9.0545272636318153	50
9.0645322661330674	50
9.0745372686343178	50
9.0845422711355681	50
9.0945472736368185	50
9.1045522761380688	50
9.1145572786393192	50
9.1245622811405696	50
9.1345672836418217	50
9.144572286143072	50
9.1545772886443224	50
9.1645822911455728	50
9.1745872936468231	51
9.1845922961480735	51
9.1945972986493238	51
9.204602301150576	51
9.2146073036518263	51
9.2246123061530767	51
9.2346173086543271	51
9.2446223111555774	51
9.2546273136568278	51
9.2646323161580799	51
9.2746373186593303	51
9.2846423211605806	51
9.294647323661831	51
9.3046523261630814	51
9.3146573286643317	51
9.3246623311655821	51
9.3346673336668342	51
9.3446723361680846	51
9.3546773386693349	51
9.3646823411705853	51
9.3746873436718356	51
9.384692346173086	51
9.3946973486743364	51
9.4047023511755885	51
9.4147073536768389	51
9.4247123561780892	51
9.4347173586793396	51
9.4447223611805899	51
9.4547273636818403	51
9.4647323661830907	51
9.4747373686843428	51
9.4847423711855932	51
9.4947473736868435	51
9.5047523761880939	51
9.5147573786893442	51
9.5247623811905946	51
9.5347673836918467	51
9.5447723861930971	51
9.5547773886943475	50
9.5647823911955978	50
9.5747873936968482	50
9.5847923961980985	50
9.5947973986993489	50
9.604802401200601	50
9.6148074037018514	50
9.6248124062031017	50
9.6348174087043521	50
9.6448224112056025	50
9.6548274137068528	50
9.6648324162081032	50
9.6748374187093553	50
9.6848424212106057	50
9.694847423711856	50
9.7048524262131064	50
9.7148574287143568	50
9.7248624312156071	50
9.7348674337168593	50
9.7448724362181096	50
9.75487743871936	50
9.7648824412206103	50
9.7748874437218607	50
9.7848924462231111	50
9.7948974487243614	50
9.8049024512256135	50
9.8149074537268639	50
9.8249124562281143	50
9.8349174587293646	50
9.844922461230615	50
9.8549274637318653	50
9.8649324662331157	50
9.8749374687343678	50
9.8849424712356182	50
9.8949474737368686	50
9.9049524762381189	50
9.9149574787393693	50
9.9249624812406196	50
9.9349674837418718	50
9.9449724862431221	50
9.9549774887443725	50
9.9649824912456229	50
9.9749874937468732	50
9.9849924962481236	50
9.9949974987493739	50
10.005002501250626	50
10.015007503751876	50
10.025012506253127	50
10.035017508754377	50
10.045022511255628	50
10.055027513756878	50
10.065032516258128	50
10.07503751875938	50
10.085042521260631	50
10.095047523761881	51
10.105052526263131	51
10.115057528764382	51
10.125062531265632	51
10.135067533766884	51
10.145072536268135	51
10.155077538769385	51
10.165082541270635	51
10.175087543771886	51
10.185092546273136	51
10.195097548774386	51
10.205102551275639	51
10.215107553776889	51
10.225112556278139	51
10.23511755877939	51
10.24512256128064	51
10.25512756378189	51
10.265132566283141	51
10.275137568784393	51
10.285142571285643	51
10.295147573786894	51
10.305152576288144	51
10.315157578789394	51
10.325162581290645	51
10.335167583791897	51
10.345172586293147	51
10.355177588794398	51
10.365182591295648	51
10.375187593796898	51
10.385192596298149	51
10.395197598799399	52
10.405202601300651	52
10.415207603801901	52
10.425212606303152	52
10.435217608804402	52
10.445222611305653	52
10.455227613806903	52
10.465232616308153	52
10.475237618809405	52
10.485242621310656	52
10.495247623811906	52
10.505252626313156	52
10.515257628814407	52
10.525262631315657	52
10.535267633816909	52
10.54527263631816	52
10.55527763881941	52
10.56528264132066	52
10.575287643821911	52
10.585292646323161	52
10.595297648824411	52
10.605302651325664	52
10.615307653826914	52
10.625312656328164	52
10.635317658829415	52
10.645322661330665	52
10.655327663831915	52
10.665332666333166	52
10.675337668834418	52
10.685342671335668	52
10.695347673836919	52
10.705352676338169	52
10.715357678839419	52
10.72536268134067	52
10.73536768384192	52
10.745372686343172	51
10.755377688844423	51
10.765382691345673	51
10.775387693846923	51
10.785392696348174	51
10.795397698849424	51
10.805402701350676	51
10.815407703851927	51
10.825412706353177	51
10.835417708854427	51
10.845422711355678	51
10.855427713856928	51
10.865432716358178	51
10.87543771885943	51
10.885442721360681	51
10.895447723861931	50
10.905452726363182	50
10.915457728864432	51
10.925462731365682	51
10.935467733866933	51
10.945472736368185	51
10.955477738869435	51
10.965482741370685	51
10.975487743871936	51
10.985492746373186	51
10.995497748874437	51
11.005502751375689	51
11.015507753876939	51
11.025512756378189	51
11.03551775887944	51
11.04552276138069	51
11.05552776388194	51
11.065532766383191	51
11.075537768884443	51
11.085542771385693	51
11.095547773886944	51
11.105552776388194	51
11.115557778889444	51
11.125562781390695	51
11.135567783891945	51
11.145572786393197	51
11.155577788894448	51
11.165582791395698	51
11.175587793896948	51
11.185592796398199	51
11.195597798899449	51
11.205602801400701	51
11.215607803901952	51
11.225612806403202	51
11.235617808904452	51
11.245622811405703	51
11.255627813906953	51
11.265632816408203	51
11.275637818909455	50
11.285642821410706	50
11.295647823911956	50
11.305652826413207	50
11.315657828914457	51
11.325662831415707	51
11.335667833916958	51
11.34567283641821	51
11.35567783891946	51
11.365682841420711	51
11.375687843921961	51
11.385692846423211	51
11.395697848924462	51
11.405702851425714	51
11.415707853926964	51
11.425712856428214	51
11.435717858929465	51
11.445722861430715	52
11.455727863931966	52
11.465732866433216	52
11.475737868934468	52
11.485742871435718	52
11.495747873936969	52
11.505752876438219	52
11.515757878939469	52
11.52576288144072	52
11.53576788394197	52
11.545772886443222	52
11.555777888944473	52
11.565782891445723	52
11.575787893946973	52
11.585792896448224	52
11.595797898949474	52
11.605802901450726	52
11.615807903951977	52
11.625812906453227	52
11.635817908954477	52
11.645822911455728	52
11.655827913956978	52
11.665832916458228	52
11.675837918959481	52
11.685842921460731	52
11.695847923961981	52
11.705852926463232	52
11.715857928964482	52
11.725862931465732	52
11.735867933966983	52
11.745872936468235	52
11.755877938969485	52
11.765882941470736	52
11.775887943971986	52
11.785892946473236	52
11.795897948974487	52
11.805902951475737	52
11.815907953976989	52
11.825912956478239	52
11.83591795897949	52
11.84592296148074	52
11.855927963981991	52
11.865932966483241	52
11.875937968984493	52
11.885942971485743	52
11.895947973986994	52
11.905952976488244	51
11.915957978989494	51
11.925962981490745	51
11.935967983991995	51
11.945972986493247	51
11.955977988994498	51
11.965982991495748	51
11.975987993996998	51
11.985992996498249	51
11.995997998999499	51
12.00600300150075	51
12.016008004002002	51
12.026013006503252	51
12.036018009004502	51
12.046023011505753	51
12.056028014007003	51
12.066033016508253	51
12.076038019009506	51
12.086043021510756	51
12.096048024012006	51
12.106053026513257	51
12.116058029014507	51
12.126063031515757	51
12.136068034017008	51
12.14607303651826	51
12.15607803901951	51
12.166083041520761	51
12.176088044022011	51
12.186093046523261	51
12.196098049024512	51
12.206103051525762	50
12.216108054027014	50
12.226113056528265	50
12.236118059029515	50
12.246123061530765	50
12.256128064032016	50
12.266133066533266	50
12.276138069034518	50
12.286143071535768	50
12.296148074037019	50
12.306153076538269	50
12.31615807903952	50
12.32616308154077	50
12.33616808404202	50
12.346173086543272	50
12.356178089044523	50
12.366183091545773	50
12.376188094047023	50
12.386193096548274	50
12.396198099049524	50
12.406203101550775	50
12.416208104052027	49
12.426213106553277	49
12.436218109054527	49
12.446223111555778	49
12.456228114057028	49
12.466233116558278	50
12.476238119059531	49
12.486243121560781	49
12.496248124062031	49
12.506253126563282	49
12.516258129064532	48
12.526263131565782	48
12.536268134067033	48
12.546273136568285	48
12.556278139069535	48
12.566283141570786	48
12.576288144072036	48
12.586293146573286	48
12.596298149074537	49
12.606303151575787	49
12.616308154077039	49
12.62631315657829	49
12.63631815907954	49
12.64632316158079	49
12.656328164082041	49
12.666333166583291	49
12.676338169084543	49
12.686343171585793	50
12.696348174087044	50
12.706353176588294	50
12.716358179089545	50
12.726363181590795	50
12.736368184092045	50
12.746373186593297	50
12.756378189094548	50
12.766383191595798	50
12.776388194097049	50
12.786393196598299	50
12.796398199099549	50
12.8064032016008	50
12.816408204102052	50
12.826413206603302	50
12.836418209104552	50
12.846423211605803	50
12.856428214107053	50
12.866433216608304	50
12.876438219109556	50
12.886443221610806	50
12.896448224112056	50
12.906453226613307	50
12.916458229114557	50
12.926463231615807	50
12.936468234117058	50
12.94647323661831	50
12.95647823911956	50
12.966483241620811	50
12.976488244122061	50
12.986493246623311	50
12.996498249124562	50
13.006503251625812	51
13.016508254127064	51
13.026513256628315	51
13.036518259129565	51
13.046523261630815	51
13.056528264132066	51
13.066533266633316	51
13.076538269134566	51
13.086543271635819	51
13.096548274137069	51
13.106553276638319	51
13.11655827913957	51
13.12656328164082	51
13.13656828414207	51
13.146573286643322	51
13.156578289144573	51
13.166583291645823	51
13.176588294147074	51
13.186593296648324	51
13.196598299149574	51
13.206603301650825	51
13.216608304152077	51
13.226613306653327	51
13.236618309154577	51
13.246623311655828	52
13.256628314157078	52
13.266633316658329	52
13.276638319159579	52
13.286643321660831	52
13.296648324162081	52
13.306653326663332	52
13.316658329164582	52
13.326663331665833	52
13.336668334167083	52
13.346673336668335	52
13.356678339169585	52
13.366683341670836	52
13.376688344172086	52
13.386693346673336	52
13.396698349174587	52
13.406703351675837	52
13.416708354177089	52
13.42671335667834	52
13.43671835917959	52
13.44672336168084	52
13.456728364182091	52
13.466733366683341	52
13.476738369184591	52
13.486743371685844	52
13.496748374187094	52
13.506753376688344	52
13.516758379189595	52
13.526763381690845	52
13.536768384192095	52
13.546773386693348	52
13.556778389194598	53
13.566783391695848	53
13.576788394197099	53
13.586793396698349	53
13.596798399199599	53
13.60680340170085	53
13.616808404202102	53
13.626813406703352	53
13.636818409204603	53
13.646823411705853	53
13.656828414207103	53
13.666833416708354	53
13.676838419209604	53
13.686843421710856	53
13.696848424212106	53
13.706853426713357	53
13.716858429214607	53
13.726863431715858	53
13.736868434217108	53
13.74687343671836	53
13.75687843921961	53
13.766883441720861	53
13.776888444222111	53
13.786893446723361	53
13.796898449224612	53
13.806903451725862	53
13.816908454227114	53
13.826913456728365	53
13.836918459229615	53
13.846923461730865	53
13.856928464232116	53
13.866933466733366	53
13.876938469234616	53
13.886943471735869	53
13.896948474237119	53
13.906953476738369	53
13.91695847923962	53
13.92696348174087	53
13.93696848424212	53
13.946973486743373	53
13.956978489244623	53
13.966983491745873	53
13.976988494247124	53
13.986993496748374	53
13.996998499249624	53
14.007003501750875	53
14.017008504252127	53
14.027013506753377	53
14.037018509254628	53
14.047023511755878	53
14.057028514257128	53
14.067033516758379	53
14.077038519259629	53
14.087043521760881	53
14.097048524262132	53
14.107053526763382	53
14.117058529264632	53
14.127063531765883	53
14.137068534267133	53
14.147073536768383	53
14.157078539269635	53
14.167083541770886	53
14.177088544272136	53
14.187093546773387	53
14.197098549274637	53
14.207103551775887	53
14.217108554277139	53
14.22711355677839	53
14.23711855927964	53
14.24712356178089	53
14.257128564282141	53
14.267133566783391	53
14.277138569284642	53
14.287143571785894	53
14.297148574287144	53
14.307153576788394	53
14.317158579289645	53
14.327163581790895	53
14.337168584292145	53
14.347173586793396	53
14.357178589294648	53
14.367183591795898	53
14.377188594297149	53
14.387193596798399	53
14.397198599299649	53
14.4072036018009	53
14.417208604302152	53
14.427213606803402	53
14.437218609304653	52
14.447223611805903	52
14.457228614307153	52
14.467233616808404	52
14.477238619309654	52
14.487243621810906	52
14.497248624312157	52
14.507253626813407	52
14.517258629314657	52
14.527263631815908	52
14.537268634317158	52
14.547273636818408	52
14.55727863931966	52
14.567283641820911	52
14.577288644322161	52
14.587293646823412	52
14.597298649324662	52
14.607303651825912	52
14.617308654327164	52
14.627313656828415	52
14.637318659329665	52
14.647323661830915	52
14.657328664332166	52
14.667333666833416	52
14.677338669334667	52
14.687343671835919	52
14.697348674337169	52
14.707353676838419	52
14.71735867933967	52
14.72736368184092	52
14.737368684342171	52
14.747373686843421	52
14.757378689344673	52
14.767383691845923	52
14.777388694347174	52
14.787393696848424	52
14.797398699349674	52
14.807403701850925	52
14.817408704352177	52
14.827413706853427	52
14.837418709354678	52
14.847423711855928	52
14.857428714357178	52
14.867433716858429	52
14.877438719359679	52
14.887443721860931	52
14.897448724362182	52
14.907453726863432	52
14.917458729364682	52
14.927463731865933	52
14.937468734367183	52
14.947473736868433	52
14.957478739369686	51
14.967483741870936	51
14.977488744372186	51
14.987493746873437	51
14.997498749374687	51
15.007503751875937	51
15.017508754377189	50
15.02751375687844	50
15.03751875937969	50
15.047523761880941	50
15.057528764382191	50
15.067533766883441	50
15.077538769384692	51
15.087543771885944	51
15.097548774387194	51
15.107553776888444	51
15.117558779389695	51
15.127563781890945	51
15.137568784392196	51
15.147573786893446	51
15.157578789394698	51
15.167583791895948	51
15.177588794397199	51
15.187593796898449	51
15.197598799399699	51
15.20760380190095	51
15.217608804402202	51
15.227613806903452	51
15.237618809404703	51
15.247623811905953	52
15.257628814407203	52
15.267633816908454	52
15.277638819409704	52
15.287643821910956	52
15.297648824412207	52
15.307653826913457	52
15.317658829414707	52
15.327663831915958	52
15.337668834417208	52
15.347673836918458	52
15.357678839419711	52
15.367683841920961	52
15.377688844422211	52
15.387693846923462	52
15.397698849424712	52
15.407703851925962	52
15.417708854427213	52
15.427713856928465	52
15.437718859429715	52
15.447723861930966	52
15.457728864432216	52
15.467733866933466	52
15.477738869434717	52
15.487743871935969	52
15.497748874437219	52
15.50775387693847	52
15.51775887943972	52
15.52776388194097	52
15.537768884442221	52
15.547773886943471	52
15.557778889444723	52
15.567783891945973	52
15.577788894447224	52
15.587793896948474	52
15.597798899449725	52
15.607803901950975	52
15.617808904452225	52
15.627813906953477	52
15.637818909454728	53
15.647823911955978	53
15.657828914457228	53
15.667833916958479	53
15.677838919459729	53
15.687843921960981	53
15.697848924462232	53
15.707853926963482	53
15.717858929464732	53
15.727863931965983	53
15.737868934467233	53
15.747873936968483	53
15.757878939469736	53
15.767883941970986	53
15.777888944472236	53
15.787893946973487	53
15.797898949474737	53
15.807903951975987	53
15.817908954477238	53
15.82791395697849	53
15.83791895947974	53
15.847923961980991	53
15.857928964482241	53
15.867933966983491	53
15.877938969484742	53
15.887943971985994	53
15.897948974487244	53
15.907953976988495	53
15.917958979489745	53
15.927963981990995	53
15.937968984492246	53
15.947973986993496	53
15.957978989494748	53
15.967983991995998	53
15.977988994497249	53
15.987993996998499	53
15.99799899949975	53
16.008004002001002	53
16.01800900450225	53
16.028014007003502	53
16.038019009504751	53
16.048024012006003	53
16.058029014507255	53
16.068034017008504	53
16.078039019509756	53
16.088044022011005	53
16.098049024512257	53
16.108054027013505	53
16.118059029514757	53
16.12806403201601	53
16.138069034517258	53
16.14807403701851	53
16.158079039519759	53
16.168084042021011	53
16.17808904452226	53
16.188094047023512	53
16.198099049524764	53
16.208104052026012	53
16.218109054527265	53
16.228114057028513	53
16.238119059529765	53
16.248124062031014	53
16.258129064532266	53
16.268134067033518	53
16.278139069534767	53
16.288144072036019	53
16.298149074537267	53
16.30815407703852	53
16.318159079539768	53
16.32816408204102	53
16.338169084542272	53
16.348174087043521	53
16.358179089544773	53
16.368184092046022	53
16.378189094547274	53
16.388194097048526	53
16.398199099549775	53
16.408204102051027	53
16.418209104552275	53
16.428214107053527	53
16.438219109554776	53
16.448224112056028	53
16.45822911455728	53
16.468234117058529	53
16.478239119559781	53
16.48824412206103	53
16.498249124562282	53
16.50825412706353	54
16.518259129564782	54
16.528264132066035	54
16.538269134567283	54
16.548274137068535	54
16.558279139569784	54
16.568284142071036	54
16.578289144572285	54
16.588294147073537	54
16.598299149574789	54
16.608304152076037	54
16.61830915457729	53
16.628314157078538	53
16.63831915957979	53
16.648324162081039	53
16.658329164582291	53
16.668334167083543	53
16.678339169584792	53
16.688344172086044	53
16.698349174587293	53
16.708354177088545	53
16.718359179589793	53
16.728364182091045	53
16.738369184592298	53
16.748374187093546	53
16.758379189594798	53
16.768384192096047	53
16.778389194597299	53
16.788394197098548	53
16.7983991995998	53
16.808404202101052	53
16.8184092046023	53
16.828414207103553	53
16.838419209604801	53
16.848424212106053	53
16.858429214607305	53
16.868434217108554	53
16.878439219609806	53
16.888444222111055	53
16.898449224612307	53
16.908454227113555	53
16.918459229614808	53
16.92846423211606	53
16.938469234617308	53
16.94847423711856	53
16.958479239619809	53
16.968484242121061	53
16.97848924462231	53
16.988494247123562	53
16.998499249624814	53
17.008504252126063	53
17.018509254627315	53
17.028514257128563	53
17.038519259629815	53
17.048524262131064	53
17.058529264632316	53
17.068534267133568	53
17.078539269634817	53
17.088544272136069	53
17.098549274637318	53
17.10855427713857	53
17.118559279639818	53
17.12856428214107	53
17.138569284642323	53
17.148574287143571	53
17.158579289644823	53
17.168584292146072	53
17.178589294647324	53
17.188594297148573	53
17.198599299649825	53
17.208604302151077	53
17.218609304652325	53
17.228614307153578	53
17.238619309654826	53
17.248624312156078	53
17.25862931465733	53
17.268634317158579	53
17.278639319659831	53
17.28864432216108	53
17.298649324662332	53
17.30865432716358	53
17.318659329664833	53
17.328664332166085	53
17.338669334667333	53
17.348674337168585	53
17.358679339669834	52
17.368684342171086	52
17.378689344672335	52
17.388694347173587	52
17.398699349674839	52
17.408704352176088	52
17.41870935467734	52
17.428714357178588	52
17.43871935967984	52
17.448724362181089	52
17.458729364682341	52
17.468734367183593	52
17.478739369684842	52
17.488744372186094	52
17.498749374687343	52
17.508754377188595	52
17.518759379689843	52
17.528764382191095	52
17.538769384692348	52
17.548774387193596	52
17.558779389694848	52
17.568784392196097	52
17.578789394697349	52
17.588794397198598	52
17.59879939969985	52
17.608804402201102	52
17.61880940470235	52
17.628814407203603	52
17.638819409704851	52
17.648824412206103	52
17.658829414707352	52
17.668834417208604	52
17.678839419709856	52
17.688844422211105	52
17.698849424712357	52
17.708854427213605	52
17.718859429714858	52
17.72886443221611	52
17.738869434717358	52
17.74887443721861	52
17.758879439719859	52
17.768884442221111	51
17.77888944472236	51
17.788894447223612	51
17.798899449724864	51
17.808904452226113	51
17.818909454727365	51
17.828914457228613	51
17.838919459729865	51
17.848924462231114	51
17.858929464732366	51
17.868934467233618	52
17.878939469734867	52
17.888944472236119	52
17.898949474737368	52
17.90895447723862	52
17.918959479739868	52
17.92896448224112	52
17.938969484742373	52
17.948974487243621	52
17.958979489744873	52
17.968984492246122	52
17.978989494747374	52
17.988994497248623	52
17.998999499749875	52
18.009004502251127	52
18.019009504752376	52
18.029014507253628	52
18.039019509754876	52
18.049024512256128	52
18.059029514757377	52
18.069034517258629	52
18.079039519759881	52
18.08904452226113	52
18.099049524762382	52
18.109054527263631	52
18.119059529764883	52
18.129064532266135	52
18.139069534767383	52
18.149074537268636	52
18.159079539769884	52
18.169084542271136	52
18.179089544772385	52
18.189094547273637	52
18.199099549774889	52
18.209104552276138	52
18.21910955477739	52
18.229114557278638	52
18.239119559779891	52
18.249124562281139	52
18.259129564782391	52
18.269134567283643	52
18.279139569784892	52
18.289144572286144	52
18.299149574787393	52
18.309154577288645	52
18.319159579789893	52
18.329164582291146	52
18.339169584792398	52
18.349174587293646	52
18.359179589794898	52
18.369184592296147	52
18.379189594797399	52
18.389194597298648	52
18.3991995997999	52
18.409204602301152	52
18.419209604802401	52
18.429214607303653	52
18.439219609804901	52
18.449224612306153	52
18.459229614807402	52
18.469234617308654	52
18.479239619809906	52
18.489244622311155	52
18.499249624812407	52
18.509254627313656	52
18.519259629814908	52
18.52926463231616	52
18.539269634817408	52
18.549274637318661	52
18.559279639819909	52
18.569284642321161	52
18.57928964482241	52
18.589294647323662	52
18.599299649824914	52
18.609304652326163	52
18.619309654827415	52
18.629314657328663	52
18.639319659829916	52
18.649324662331164	52
18.659329664832416	52
18.669334667333668	52
18.679339669834917	52
18.689344672336169	52
18.699349674837418	52
18.70935467733867	52
18.719359679839918	52
18.729364682341171	52
18.739369684842423	52
18.749374687343671	52
18.759379689844923	52
18.769384692346172	52
18.779389694847424	51
18.789394697348673	51
18.799399699849925	51
18.809404702351177	51
18.819409704852426	51
18.829414707353678	51
18.839419709854926	51
18.849424712356178	51
18.859429714857427	50
18.869434717358679	50
18.879439719859931	50
18.88944472236118	50
18.899449724862432	50
18.909454727363681	50
18.919459729864933	51
18.929464732366181	51
18.939469734867433	52
18.949474737368686	52
18.959479739869934	52
18.969484742371186	52
18.979489744872435	52
18.989494747373687	52
18.999499749874939	52
19.009504752376188	52
19.01950975487744	53
19.029514757378688	53
19.039519759879941	53
19.049524762381189	53
19.059529764882441	53
19.069534767383693	53
19.079539769884942	53
19.089544772386194	53
19.099549774887443	53
19.109554777388695	53
19.119559779889943	53
19.129564782391196	53
19.139569784892448	53
19.149574787393696	53
19.159579789894948	53
19.169584792396197	53
19.179589794897449	53
19.189594797398698	53
19.19959979989995	53
19.209604802401202	53
19.219609804902451	53
19.229614807403703	53
19.239619809904951	53
19.249624812406203	53
19.259629814907452	53
19.269634817408704	53
19.279639819909956	53
19.289644822411205	53
19.299649824912457	53
19.309654827413706	53
19.319659829914958	53
19.329664832416206	53
19.339669834917459	53
19.349674837418711	53
19.359679839919959	53
19.369684842421211	53
19.37968984492246	53
19.389694847423712	54
19.399699849924964	54
19.409704852426213	54
19.419709854927465	54
19.429714857428714	54
19.439719859929966	54
19.449724862431214	54
19.459729864932466	54
19.469734867433719	54
19.479739869934967	54
19.489744872436219	54
19.499749874937468	54
19.50975487743872	54
19.519759879939969	54
19.529764882441221	54
19.539769884942473	54
19.549774887443721	54
19.559779889944974	54
19.569784892446222	54
19.579789894947474	54
19.589794897448723	54
19.599799899949975	54
19.609804902451227	54
19.619809904952476	54
19.629814907453728	54
19.639819909954976	54
19.649824912456229	54
19.659829914957477	54
19.669834917458729	54
19.679839919959981	54
19.68984492246123	54
19.699849924962482	54
19.709854927463731	54
19.719859929964983	54
19.729864932466231	54
19.739869934967484	54
19.749874937468736	54
19.759879939969984	55
19.769884942471236	55
19.779889944972485	55
19.789894947473737	55
19.799899949974989	55
19.809904952476238	55
19.81990995497749	55
19.829914957478739	55
19.839919959979991	55
19.849924962481239	55
19.859929964982491	55
19.869934967483744	55
19.879939969984992	55
19.889944972486244	55
19.899949974987493	55
19.909954977488745	55
19.919959979989994	55
19.929964982491246	55
19.939969984992498	55
19.949974987493746	55
19.959979989994999	55
19.969984992496247	55
19.979989994997499	55
19.989994997498748	55
20	55


==> figures/data/V1D1V_epsilon_rank/1e-09_epsilon_rank_V1D1V.txt <==
Time	Rank
0	9
0.010005002501250625	21
0.02001000500250125	24
0.030015007503751877	26
0.0400200100050025	27
0.050025012506253123	27
0.060030015007503754	28
0.070035017508754377	28
0.080040020010005	29
0.090045022511255624	31
0.10005002501250625	32
0.11005502751375688	32
0.12006003001500751	32
0.13006503251625812	33
0.14007003501750875	33
0.15007503751875939	34
0.16008004002001	34
0.17008504252126064	34
0.18009004502251125	34
0.19009504752376188	35
0.20010005002501249	35
0.21010505252626313	35
0.22011005502751377	37
0.23011505752876438	37
0.24012006003001501	37
0.25012506253126565	37
0.26013006503251623	37
0.27013506753376687	37
0.28014007003501751	37
0.29014507253626814	38
0.30015007503751878	38
0.31015507753876936	39
0.32016008004002	39
0.33016508254127064	39
0.34017008504252128	39
0.35017508754377191	39
0.36018009004502249	39
0.37018509254627313	40
0.38019009504752377	41
0.39019509754877441	41
0.40020010005002499	41
0.41020510255127562	41
0.42021010505252626	41
0.4302151075537769	42
0.44022011005502754	43
0.45022511255627812	43
0.46023011505752875	44
0.47023511755877939	44
0.48024012006003003	44
0.49024512256128067	45
0.5002501250625313	46
0.51025512756378189	46
0.52026013006503247	46
0.53026513256628316	46
0.54027013506753374	46
0.55027513756878443	47
0.56028014007003502	47
0.5702851425712856	48
0.58029014507253629	48
0.59029514757378687	48
0.60030015007503756	48
0.61030515257628815	48
0.62031015507753873	49
0.63031515757878942	49
0.64032016008004	49
0.65032516258129069	49
0.66033016508254128	49
0.67033516758379186	49
0.68034017008504255	49
0.69034517258629313	49
0.70035017508754382	49
0.71035517758879441	49
0.72036018009004499	49
0.73036518259129568	49
0.74037018509254626	49
0.75037518759379684	49
0.76038019009504754	49
0.77038519259629812	50
0.78039019509754881	50
0.79039519759879939	51
0.80040020010004997	51
0.81040520260130067	51
0.82041020510255125	51
0.83041520760380194	51
0.84042021010505252	51
0.8504252126063031	51
0.8604302151075538	51
0.87043521760880438	51
0.88044022011005507	51
0.89044522261130565	51
0.90045022511255624	51
0.91045522761380693	51
0.92046023011505751	52
0.9304652326163082	52
0.94047023511755878	52
0.95047523761880937	52
0.96048024012006006	52
0.97048524262131064	53
0.98049024512256133	53
0.99049524762381191	53
1.0005002501250626	53
1.0105052526263132	53
1.0205102551275638	53
1.0305152576288144	53
1.0405202601300649	54
1.0505252626313157	54
1.0605302651325663	54
1.0705352676338169	54
1.0805402701350675	54
1.0905452726363181	54
1.1005502751375689	55
1.1105552776388194	55
1.12056028014007	55
1.1305652826413206	55
1.1405702851425712	55
1.150575287643822	55
1.1605802901450726	56
1.1705852926463232	56
1.1805902951475737	56
1.1905952976488243	56
1.2006003001500751	56
1.2106053026513257	56
1.2206103051525763	56
1.2306153076538269	56
1.2406203101550775	56
1.2506253126563283	56
1.2606303151575788	56
1.2706353176588294	56
1.28064032016008	56
1.2906453226613306	56
1.3006503251625814	56
1.310655327663832	56
1.3206603301650826	56
1.3306653326663331	56
1.3406703351675837	56
1.3506753376688345	56
1.3606803401700851	56
1.3706853426713357	56
1.3806903451725863	56
1.3906953476738368	56
1.4007003501750876	56
1.4107053526763382	56
1.4207103551775888	56
1.4307153576788394	57
1.44072036018009	57
1.4507253626813408	57
1.4607303651825914	57
1.4707353676838419	57
1.4807403701850925	57
1.4907453726863431	57
1.5007503751875937	57
1.5107553776888445	57
1.5207603801900951	58
1.5307653826913457	58
1.5407703851925962	58
1.5507753876938468	58
1.5607803901950976	58
1.5707853926963482	58
1.5807903951975988	58
1.5907953976988494	58
1.6008004002000999	58
1.6108054027013508	58
1.6208104052026013	58
1.6308154077038519	58
1.6408204102051025	58
1.6508254127063531	58
1.6608304152076039	59
1.6708354177088545	59
1.680840420210105	59
1.6908454227113556	59
1.7008504252126062	59
1.710855427713857	59
1.7208604302151076	59
1.7308654327163582	59
1.7408704352176088	59
1.7508754377188593	59
1.7608804402201101	59
1.7708854427213607	59
1.7808904452226113	60
1.7908954477238619	60
1.8009004502251125	60
1.8109054527263633	60
1.8209104552276139	60
1.8309154577288644	60
1.840920460230115	60
1.8509254627313656	60
1.8609304652326164	60
1.870935467733867	60
1.8809404702351176	60
1.8909454727363681	60
1.9009504752376187	60
1.9109554777388695	60
1.9209604802401201	60
1.9309654827413707	60
1.9409704852426213	60
1.9509754877438719	60
1.9609804902451227	60
1.9709854927463732	61
1.9809904952476238	61
1.9909954977488744	61
2.0010005002501252	61
2.0110055027513756	61
2.0210105052526264	61
2.0310155077538767	61
2.0410205102551275	61
2.0510255127563783	61
2.0610305152576287	61
2.0710355177588795	61
2.0810405202601299	61
2.0910455227613807	61
2.1010505252626315	61
2.1110555277638818	61
2.1210605302651326	61
2.131065532766383	61
2.1410705352676338	61
2.1510755377688846	61
2.161080540270135	61
2.1710855427713858	61
2.1810905452726361	61
2.1910955477738869	61
2.2011005502751377	61
2.2111055527763881	61
2.2211105552776389	61
2.2311155577788893	61
2.2411205602801401	61
2.2511255627813909	61
2.2611305652826412	61
2.271135567783892	61
2.2811405702851424	61
2.2911455727863932	61
2.301150575287644	61
2.3111555777888944	61
2.3211605802901452	61
2.3311655827913955	61
2.3411705852926463	61
2.3511755877938971	61
2.3611805902951475	61
2.3711855927963983	61
2.3811905952976486	61
2.3911955977988995	61
2.4012006003001503	61
2.4112056028014006	61
2.4212106053026514	61
2.4312156078039018	61
2.4412206103051526	61
2.4512256128064034	61
2.4612306153076537	61
2.4712356178089045	61
2.4812406203101549	61
2.4912456228114057	61
2.5012506253126565	61
2.5112556278139069	61
2.5212606303151577	61
2.531265632816408	61
2.5412706353176588	62
2.5512756378189096	62
2.56128064032016	62
2.5712856428214108	62
2.5812906453226612	62
2.591295647823912	62
2.6013006503251628	63
2.6113056528264131	63
2.6213106553276639	63
2.6313156578289143	63
2.6413206603301651	63
2.6513256628314159	63
2.6613306653326663	63
2.6713356678339171	63
2.6813406703351674	63
2.6913456728364182	63
2.701350675337669	63
2.7113556778389194	63
2.7213606803401702	63
2.7313656828414206	63
2.7413706853426714	63
2.7513756878439222	63
2.7613806903451725	63
2.7713856928464233	63
2.7813906953476737	63
2.7913956978489245	63
2.8014007003501753	63
2.8114057028514257	63
2.8214107053526765	63
2.8314157078539268	63
2.8414207103551776	63
2.8514257128564284	63
2.8614307153576788	63
2.8714357178589296	63
2.88144072036018	63
2.8914457228614308	63
2.9014507253626816	63
2.9114557278639319	63
2.9214607303651827	63
2.9314657328664331	63
2.9414707353676839	63
2.9514757378689342	63
2.961480740370185	63
2.9714857428714359	63
2.9814907453726862	63
2.991495747873937	63
3.0015007503751874	63
3.0115057528764382	63
3.021510755377689	63
3.0315157578789393	63
3.0415207603801901	63
3.0515257628814405	63
3.0615307653826913	63
3.0715357678839421	63
3.0815407703851925	63
3.0915457728864433	63
3.1015507753876936	63
3.1115557778889444	63
3.1215607803901952	63
3.1315657828914456	63
3.1415707853926964	63
3.1515757878939468	63
3.1615807903951976	63
3.1715857928964484	63
3.1815907953976987	63
3.1915957978989495	63
3.2016008004001999	63
3.2116058029014507	63
3.2216108054027015	63
3.2316158079039519	63
3.2416208104052027	63
3.251625812906453	63
3.2616308154077038	63
3.2716358179089546	63
3.281640820410205	63
3.2916458229114558	63
3.3016508254127062	63
3.311655827913957	63
3.3216608304152078	63
3.3316658329164581	63
3.3416708354177089	63
3.3516758379189593	63
3.3616808404202101	63
3.3716858429214609	63
3.3816908454227113	63
3.3916958479239621	63
3.4017008504252124	63
3.4117058529264632	63
3.421710855427714	63
3.4317158579289644	63
3.4417208604302152	63
3.4517258629314655	63
3.4617308654327164	63
3.4717358679339672	63
3.4817408704352175	63
3.4917458729364683	63
3.5017508754377187	63
3.5117558779389695	63
3.5217608804402203	63
3.5317658829414706	63
3.5417708854427215	63
3.5517758879439718	63
3.5617808904452226	63
3.5717858929464734	63
3.5817908954477238	63
3.5917958979489746	63
3.6018009004502249	63
3.6118059029514757	63
3.6218109054527265	63
3.6318159079539769	63
3.6418209104552277	63
3.6518259129564781	63
3.6618309154577289	63
3.6718359179589797	62
3.68184092046023	62
3.6918459229614808	62
3.7018509254627312	62
3.711855927963982	62
3.7218609304652328	62
3.7318659329664832	62
3.741870935467734	62
3.7518759379689843	62
3.7618809404702351	62
3.7718859429714859	62
3.7818909454727363	62
3.7918959479739871	62
3.8019009504752375	62
3.8119059529764883	62
3.8219109554777391	63
3.8319159579789894	63
3.8419209604802402	63
3.8519259629814906	63
3.8619309654827414	63
3.8719359679839922	63
3.8819409704852426	63
3.8919459729864934	63
3.9019509754877437	63
3.9119559779889945	63
3.9219609804902453	63
3.9319659829914957	63
3.9419709854927465	63
3.9519759879939969	63
3.9619809904952477	63
3.9719859929964985	63
3.9819909954977488	63
3.9919959979989996	63
4.0020010005002504	63
4.0120060030015008	63
4.0220110055027511	63
4.0320160080040024	63
4.0420210105052528	63
4.0520260130065031	63
4.0620310155077535	63
4.0720360180090047	63
4.0820410205102551	64
4.0920460230115054	64
4.1020510255127567	64
4.112056028014007	64
4.1220610305152574	64
4.1320660330165087	64
4.142071035517759	64
4.1520760380190094	64
4.1620810405202597	64
4.172086043021511	64
4.1820910455227613	64
4.1920960480240117	64
4.2021010505252629	64
4.2121060530265133	64
4.2221110555277637	64
4.2321160580290149	64
4.2421210605302653	64
4.2521260630315156	64
4.262131065532766	64
4.2721360680340172	64
4.2821410705352676	64
4.292146073036518	64
4.3021510755377692	64
4.3121560780390196	64
4.3221610805402699	64
4.3321660830415212	64
4.3421710855427715	64
4.3521760880440219	64
4.3621810905452723	64
4.3721860930465235	64
4.3821910955477739	64
4.3921960980490242	64
4.4022011005502755	64
4.4122061030515258	65
4.4222111055527762	65
4.4322161080540274	65
4.4422211105552778	65
4.4522261130565282	65
4.4622311155577785	65
4.4722361180590298	65
4.4822411205602801	65
4.4922461230615305	65
4.5022511255627817	65
4.5122561280640321	65
4.5222611305652824	65
4.5322661330665337	65
4.5422711355677841	65
4.5522761380690344	65
4.5622811405702848	65
4.572286143071536	65
4.5822911455727864	65
4.5922961480740367	65
4.602301150575288	65
4.6123061530765384	65
4.6223111555777887	65
4.63231615807904	65
4.6423211605802903	65
4.6523261630815407	65
4.662331165582791	65
4.6723361680840423	65
4.6823411705852926	66
4.692346173086543	66
4.7023511755877943	66
4.7123561780890446	66
4.722361180590295	66
4.7323661830915453	66
4.7423711855927966	66
4.7523761880940469	66
4.7623811905952973	66
4.7723861930965485	66
4.7823911955977989	66
4.7923961980990493	66
4.8024012006003005	66
4.8124062031015509	66
4.8224112056028012	66
4.8324162081040516	66
4.8424212106053028	66
4.8524262131065532	66
4.8624312156078036	66
4.8724362181090548	66
4.8824412206103052	66
4.8924462231115555	66
4.9024512256128068	66
4.9124562281140571	66
4.9224612306153075	66
4.9324662331165579	66
4.9424712356178091	66
4.9524762381190595	66
4.9624812406203098	66
4.9724862431215611	65
4.9824912456228114	65
4.9924962481240618	65
5.002501250625313	65
5.0125062531265634	65
5.0225112556278138	65
5.0325162581290641	65
5.0425212606303154	65
5.0525262631315657	65
5.0625312656328161	65
5.0725362681340673	65
5.0825412706353177	65
5.092546273136568	65
5.1025512756378193	65
5.1125562781390697	65
5.12256128064032	65
5.1325662831415704	65
5.1425712856428216	65
5.152576288144072	65
5.1625812906453223	65
5.1725862931465736	65
5.1825912956478239	64
5.1925962981490743	64
5.2026013006503256	64
5.2126063031515759	64
5.2226113056528263	64
5.2326163081540766	64
5.2426213106553279	64
5.2526263131565782	64
5.2626313156578286	64
5.2726363181590798	64
5.2826413206603302	64
5.2926463231615806	64
5.3026513256628318	64
5.3126563281640822	64
5.3226613306653325	64
5.3326663331665829	64
5.3426713356678341	64
5.3526763381690845	64
5.3626813406703349	64
5.3726863431715861	64
5.3826913456728365	64
5.3926963481740868	64
5.4027013506753381	64
5.4127063531765884	64
5.4227113556778388	64
5.4327163581790892	64
5.4427213606803404	65
5.4527263631815908	65
5.4627313656828411	65
5.4727363681840924	65
5.4827413706853427	65
5.4927463731865931	65
5.5027513756878443	65
5.5127563781890947	65
5.5227613806903451	65
5.5327663831915954	65
5.5427713856928467	65
5.552776388194097	65
5.5627813906953474	65
5.5727863931965986	65
5.582791395697849	65
5.5927963981990994	65
5.6028014007003506	65
5.612806403201601	66
5.6228114057028513	66
5.6328164082041017	66
5.6428214107053529	66
5.6528264132066033	66
5.6628314157078536	66
5.6728364182091049	66
5.6828414207103553	66
5.6928464232116056	66
5.7028514257128569	66
5.7128564282141072	66
5.7228614307153576	66
5.7328664332166079	66
5.7428714357178592	66
5.7528764382191095	66
5.7628814407203599	66
5.7728864432216112	66
5.7828914457228615	66
5.7928964482241119	66
5.8029014507253631	66
5.8129064532266135	66
5.8229114557278638	66
5.8329164582291142	66
5.8429214607303654	66
5.8529264632316158	66
5.8629314657328662	66
5.8729364682341174	66
5.8829414707353678	66
5.8929464732366181	66
5.9029514757378685	66
5.9129564782391197	66
5.9229614807403701	66
5.9329664832416205	66
5.9429714857428717	66
5.9529764882441221	66
5.9629814907453724	66
5.9729864932466237	66
5.982991495747874	66
5.9929964982491244	66
6.0030015007503748	66
6.013006503251626	66
6.0230115057528764	66
6.0330165082541267	66
6.043021510755378	66
6.0530265132566283	66
6.0630315157578787	66
6.0730365182591299	66
6.0830415207603803	65
6.0930465232616307	65
6.103051525762881	66
6.1130565282641323	65
6.1230615307653826	65
6.133066533266633	65
6.1430715357678842	65
6.1530765382691346	65
6.1630815407703849	66
6.1730865432716362	66
6.1830915457728866	66
6.1930965482741369	66
6.2031015507753873	66
6.2131065532766385	66
6.2231115557778889	66
6.2331165582791392	66
6.2431215607803905	66
6.2531265632816408	66
6.2631315657828912	66
6.2731365682841425	66
6.2831415707853928	66
6.2931465732866432	66
6.3031515757878935	66
6.3131565782891448	66
6.3231615807903951	66
6.3331665832916455	66
6.3431715857928967	66
6.3531765882941471	66
6.3631815907953975	66
6.3731865932966487	66
6.3831915957978991	66
6.3931965982991494	66
6.4032016008003998	66
6.413206603301651	66
6.4232116058029014	66
6.4332166083041518	66
6.443221610805403	66
6.4532266133066534	66
6.4632316158079037	66
6.473236618309155	66
6.4832416208104053	66
6.4932466233116557	66
6.5032516258129061	66
6.5132566283141573	66
6.5232616308154077	66
6.533266633316658	65
6.5432716358179093	65
6.5532766383191596	65
6.56328164082041	65
6.5732866433216612	65
6.5832916458229116	65
6.593296648324162	65
6.6033016508254123	65
6.6133066533266636	65
6.6233116558279139	66
6.6333166583291643	66
6.6433216608304155	66
6.6533266633316659	66
6.6633316658329163	66
6.6733366683341675	66
6.6833416708354179	66
6.6933466733366682	66
6.7033516758379186	66
6.7133566783391698	66
6.7233616808404202	66
6.7333666833416705	66
6.7433716858429218	66
6.7533766883441722	66
6.7633816908454225	66
6.7733866933466738	66
6.7833916958479241	66
6.7933966983491745	66
6.8034017008504248	66
6.8134067033516761	66
6.8234117058529264	66
6.8334167083541768	66
6.8434217108554281	66
6.8534267133566784	66
6.8634317158579288	66
6.87343671835918	66
6.8834417208604304	66
6.8934467233616807	66
6.9034517258629311	66
6.9134567283641823	66
6.9234617308654327	65
6.9334667333666831	65
6.9434717358679343	65
6.9534767383691847	65
6.963481740870435	65
6.9734867433716863	65
6.9834917458729366	65
6.993496748374187	65
7.0035017508754374	65
7.0135067533766886	65
7.023511755877939	65
7.0335167583791893	65
7.0435217608804406	65
7.0535267633816909	65
7.0635317658829413	65
7.0735367683841917	65
7.0835417708854429	65
7.0935467733866933	65
7.1035517758879436	65
7.1135567783891949	65
7.1235617808904452	65
7.1335667833916956	65
7.1435717858929468	66
7.1535767883941972	66
7.1635817908954476	66
7.1735867933966979	66
7.1835917958979492	66
7.1935967983991995	66
7.2036018009004499	65
7.2136068034017011	65
7.2236118059029515	65
7.2336168084042018	65
7.2436218109054531	65
7.2536268134067035	65
7.2636318159079538	65
7.2736368184092042	65
7.2836418209104554	65
7.2936468234117058	65
7.3036518259129561	65
7.3136568284142074	65
7.3236618309154577	65
7.3336668334167081	65
7.3436718359179594	65
7.3536768384192097	65
7.3636818409204601	65
7.3736868434217104	65
7.3836918459229617	65
7.393696848424212	65
7.4037018509254624	65
7.4137068534267136	65
7.423711855927964	65
7.4337168584292144	65
7.4437218609304656	65
7.453726863431716	65
7.4637318659329663	65
7.4737368684342167	65
7.4837418709354679	65
7.4937468734367183	64
7.5037518759379687	64
7.5137568784392199	64
7.5237618809404703	64
7.5337668834417206	64
7.5437718859429719	64
7.5537768884442222	64
7.5637818909454726	64
7.573786893446723	64
7.5837918959479742	64
7.5937968984492246	64
7.6038019009504749	65
7.6138069034517262	65
7.6238119059529765	65
7.6338169084542269	65
7.6438219109554781	65
7.6538269134567285	65
7.6638319159579789	65
7.6738369184592292	65
7.6838419209604805	65
7.6938469234617308	65
7.7038519259629812	65
7.7138569284642324	65
7.7238619309654828	65
7.7338669334667332	65
7.7438719359679844	65
7.7538769384692348	65
7.7638819409704851	65
7.7738869434717355	65
7.7838919459729867	65
7.7938969484742371	65
7.8039019509754874	65
7.8139069534767387	65
7.8239119559779891	65
7.8339169584792394	66
7.8439219609804907	66
7.853926963481741	66
7.8639319659829914	66
7.8739369684842417	66
7.883941970985493	66
7.8939469734867433	66
7.9039519759879937	66
7.913956978489245	66
7.9239619809904953	67
7.9339669834917457	67
7.9439719859929969	67
7.9539769884942473	67
7.9639819909954976	67
7.973986993496748	67
7.9839919959979992	67
7.9939969984992496	67
8.0040020010005009	67
8.0140070035017512	67
8.0240120060030016	67
8.0340170085042519	67
8.0440220110055023	67
8.0540270135067527	67
8.0640320160080048	67
8.0740370185092551	67
8.0840420210105055	67
8.0940470235117559	67
8.1040520260130062	67
8.1140570285142566	67
8.1240620310155069	67
8.1340670335167591	67
8.1440720360180094	67
8.1540770385192598	67
8.1640820410205102	67
8.1740870435217605	67
8.1840920460230109	67
8.194097048524263	68
8.2041020510255134	68
8.2141070535267637	68
8.2241120560280141	68
8.2341170585292645	68
8.2441220610305148	68
8.2541270635317652	68
8.2641320660330173	68
8.2741370685342677	68
8.284142071035518	68
8.2941470735367684	68
8.3041520760380187	68
8.3141570785392691	68
8.3241620810405195	68
8.3341670835417716	69
8.344172086043022	69
8.3541770885442723	69
8.3641820910455227	69
8.374187093546773	69
8.3841920960480234	69
8.3941970985492738	69
8.4042021010505259	69
8.4142071035517763	69
8.4242121060530266	69
8.434217108554277	69
8.4442221110555273	69
8.4542271135567777	69
8.4642321160580298	69
8.4742371185592802	69
8.4842421210605306	69
8.4942471235617809	69
8.5042521260630313	69
8.5142571285642816	69
8.524262131065532	69
8.5342671335667841	69
8.5442721360680345	69
8.5542771385692848	69
8.5642821410705352	69
8.5742871435717856	69
8.5842921460730359	69
8.5942971485742863	69
8.6043021510755384	69
8.6143071535767888	69
8.6243121560780391	69
8.6343171585792895	69
8.6443221610805399	69
8.6543271635817902	69
8.6643321660830424	68
8.6743371685842927	68
8.6843421710855431	68
8.6943471735867934	68
8.7043521760880438	68
8.7143571785892942	68
8.7243621810905445	68
8.7343671835917966	68
8.744372186093047	68
8.7543771885942974	68
8.7643821910955477	68
8.7743871935967981	68
8.7843921960980484	68
8.7943971985992988	68
8.8044022011005509	68
8.8144072036018013	68
8.8244122061030517	68
8.834417208604302	68
8.8444222111055524	68
8.8544272136068027	68
8.8644322161080549	68
8.8744372186093052	68
8.8844422211105556	68
8.894447223611806	68
8.9044522261130563	68
8.9144572286143067	68
8.924462231115557	68
8.9344672336168092	68
8.9444722361180595	68
8.9544772386193099	68
8.9644822411205602	69
8.9744872436218106	69
8.984492246123061	69
8.9944972486243113	69
9.0045022511255635	69
9.0145072536268138	69
9.0245122561280642	69
9.0345172586293145	69
9.0445222611305649	69
9.0545272636318153	69
9.0645322661330674	69
9.0745372686343178	69
9.0845422711355681	69
9.0945472736368185	69
9.1045522761380688	69
9.1145572786393192	69
9.1245622811405696	69
9.1345672836418217	69
9.144572286143072	69
9.1545772886443224	69
9.1645822911455728	69
9.1745872936468231	69
9.1845922961480735	69
9.1945972986493238	69
9.204602301150576	69
9.2146073036518263	69
9.2246123061530767	69
9.2346173086543271	69
9.2446223111555774	69
9.2546273136568278	69
9.2646323161580799	69
9.2746373186593303	69
9.2846423211605806	69
9.294647323661831	69
9.3046523261630814	69
9.3146573286643317	69
9.3246623311655821	69
9.3346673336668342	69
9.3446723361680846	68
9.3546773386693349	68
9.3646823411705853	68
9.3746873436718356	68
9.384692346173086	68
9.3946973486743364	68
9.4047023511755885	68
9.4147073536768389	68
9.4247123561780892	68
9.4347173586793396	68
9.4447223611805899	68
9.4547273636818403	68
9.4647323661830907	68
9.4747373686843428	68
9.4847423711855932	68
9.4947473736868435	68
9.5047523761880939	68
9.5147573786893442	68
9.5247623811905946	69
9.5347673836918467	69
9.5447723861930971	69
9.5547773886943475	69
9.5647823911955978	69
9.5747873936968482	70
9.5847923961980985	70
9.5947973986993489	70
9.604802401200601	70
9.6148074037018514	70
9.6248124062031017	70
9.6348174087043521	70
9.6448224112056025	70
9.6548274137068528	70
9.6648324162081032	70
9.6748374187093553	70
9.6848424212106057	70
9.694847423711856	70
9.7048524262131064	70
9.7148574287143568	70
9.7248624312156071	70
9.7348674337168593	70
9.7448724362181096	70
9.75487743871936	70
9.7648824412206103	70
9.7748874437218607	70
9.7848924462231111	70
9.7948974487243614	70
9.8049024512256135	70
9.8149074537268639	70
9.8249124562281143	70
9.8349174587293646	70
9.844922461230615	70
9.8549274637318653	70
9.8649324662331157	70
9.8749374687343678	70
9.8849424712356182	70
9.8949474737368686	70
9.9049524762381189	70
9.9149574787393693	70
9.9249624812406196	70
9.9349674837418718	70
9.9449724862431221	70
9.9549774887443725	70
9.9649824912456229	70
9.9749874937468732	70
9.9849924962481236	70
9.9949974987493739	70
10.005002501250626	70
10.015007503751876	70
10.025012506253127	70
10.035017508754377	70
10.045022511255628	70
10.055027513756878	70
10.065032516258128	70
10.07503751875938	70
10.085042521260631	70
10.095047523761881	70
10.105052526263131	70
10.115057528764382	70
10.125062531265632	70
10.135067533766884	70
10.145072536268135	70
10.155077538769385	70
10.165082541270635	70
10.175087543771886	70
10.185092546273136	70
10.195097548774386	70
10.205102551275639	70
10.215107553776889	70
10.225112556278139	70
10.23511755877939	70
10.24512256128064	70
10.25512756378189	70
10.265132566283141	70
10.275137568784393	70
10.285142571285643	70
10.295147573786894	70
10.305152576288144	70
10.315157578789394	70
10.325162581290645	70
10.335167583791897	70
10.345172586293147	70
10.355177588794398	70
10.365182591295648	70
10.375187593796898	70
10.385192596298149	70
10.395197598799399	70
10.405202601300651	70
10.415207603801901	70
10.425212606303152	70
10.435217608804402	70
10.445222611305653	70
10.455227613806903	70
10.465232616308153	70
10.475237618809405	70
10.485242621310656	70
10.495247623811906	70
10.505252626313156	70
10.515257628814407	70
10.525262631315657	70
10.535267633816909	70
10.54527263631816	70
10.55527763881941	70
10.56528264132066	70
10.575287643821911	70
10.585292646323161	70
10.595297648824411	70
10.605302651325664	70
10.615307653826914	70
10.625312656328164	70
10.635317658829415	70
10.645322661330665	70
10.655327663831915	70
10.665332666333166	70
10.675337668834418	70
10.685342671335668	70
10.695347673836919	70
10.705352676338169	71
10.715357678839419	71
10.72536268134067	71
10.73536768384192	71
10.745372686343172	71
10.755377688844423	71
10.765382691345673	71
10.775387693846923	71
10.785392696348174	71
10.795397698849424	71
10.805402701350676	71
10.815407703851927	71
10.825412706353177	71
10.835417708854427	71
10.845422711355678	71
10.855427713856928	71
10.865432716358178	71
10.87543771885943	71
10.885442721360681	71
10.895447723861931	71
10.905452726363182	71
10.915457728864432	71
10.925462731365682	71
10.935467733866933	71
10.945472736368185	71
10.955477738869435	71
10.965482741370685	71
10.975487743871936	71
10.985492746373186	71
10.995497748874437	71
11.005502751375689	71
11.015507753876939	70
11.025512756378189	70
11.03551775887944	70
11.04552276138069	70
11.05552776388194	70
11.065532766383191	70
11.075537768884443	70
11.085542771385693	70
11.095547773886944	70
11.105552776388194	70
11.115557778889444	70
11.125562781390695	70
11.135567783891945	70
11.145572786393197	70
11.155577788894448	70
11.165582791395698	70
11.175587793896948	70
11.185592796398199	70
11.195597798899449	70
11.205602801400701	70
11.215607803901952	70
11.225612806403202	70
11.235617808904452	70
11.245622811405703	70
11.255627813906953	70
11.265632816408203	70
11.275637818909455	70
11.285642821410706	70
11.295647823911956	70
11.305652826413207	70
11.315657828914457	70
11.325662831415707	70
11.335667833916958	70
11.34567283641821	70
11.35567783891946	70
11.365682841420711	70
11.375687843921961	70
11.385692846423211	70
11.395697848924462	70
11.405702851425714	70
11.415707853926964	70
11.425712856428214	70
11.435717858929465	70
11.445722861430715	70
11.455727863931966	70
11.465732866433216	70
11.475737868934468	70
11.485742871435718	70
11.495747873936969	70
11.505752876438219	70
11.515757878939469	70
11.52576288144072	70
11.53576788394197	70
11.545772886443222	70
11.555777888944473	70
11.565782891445723	70
11.575787893946973	70
11.585792896448224	70
11.595797898949474	70
11.605802901450726	70
11.615807903951977	70
11.625812906453227	70
11.635817908954477	70
11.645822911455728	70
11.655827913956978	70
11.665832916458228	70
11.675837918959481	70
11.685842921460731	70
11.695847923961981	70
11.705852926463232	70
11.715857928964482	70
11.725862931465732	70
11.735867933966983	70
11.745872936468235	70
11.755877938969485	70
11.765882941470736	70
11.775887943971986	70
11.785892946473236	70
11.795897948974487	70
11.805902951475737	70
11.815907953976989	70
11.825912956478239	70
11.83591795897949	70
11.84592296148074	70
11.855927963981991	70
11.865932966483241	70
11.875937968984493	70
11.885942971485743	70
11.895947973986994	70
11.905952976488244	70
11.915957978989494	70
11.925962981490745	70
11.935967983991995	70
11.945972986493247	70
11.955977988994498	70
11.965982991495748	70
11.975987993996998	70
11.985992996498249	70
11.995997998999499	70
12.00600300150075	70
12.016008004002002	70
12.026013006503252	70
12.036018009004502	70
12.046023011505753	70
12.056028014007003	70
12.066033016508253	70
12.076038019009506	70
12.086043021510756	70
12.096048024012006	70
12.106053026513257	70
12.116058029014507	70
12.126063031515757	70
12.136068034017008	70
12.14607303651826	70
12.15607803901951	70
12.166083041520761	70
12.176088044022011	70
12.186093046523261	70
12.196098049024512	70
12.206103051525762	70
12.216108054027014	70
12.226113056528265	69
12.236118059029515	69
12.246123061530765	69
12.256128064032016	69
12.266133066533266	69
12.276138069034518	69
12.286143071535768	69
12.296148074037019	69
12.306153076538269	69
12.31615807903952	69
12.32616308154077	69
12.33616808404202	69
12.346173086543272	69
12.356178089044523	69
12.366183091545773	69
12.376188094047023	69
12.386193096548274	69
12.396198099049524	69
12.406203101550775	69
12.416208104052027	69
12.426213106553277	69
12.436218109054527	69
12.446223111555778	68
12.456228114057028	68
12.466233116558278	68
12.476238119059531	68
12.486243121560781	68
12.496248124062031	68
12.506253126563282	68
12.516258129064532	68
12.526263131565782	68
12.536268134067033	68
12.546273136568285	68
12.556278139069535	68
12.566283141570786	68
12.576288144072036	68
12.586293146573286	68
12.596298149074537	69
12.606303151575787	69
12.616308154077039	69
12.62631315657829	69
12.63631815907954	69
12.64632316158079	69
12.656328164082041	69
12.666333166583291	69
12.676338169084543	69
12.686343171585793	69
12.696348174087044	69
12.706353176588294	69
12.716358179089545	69
12.726363181590795	69
12.736368184092045	69
12.746373186593297	69
12.756378189094548	69
12.766383191595798	69
12.776388194097049	69
12.786393196598299	69
12.796398199099549	69
12.8064032016008	69
12.816408204102052	68
12.826413206603302	68
12.836418209104552	68
12.846423211605803	68
12.856428214107053	68
12.866433216608304	68
12.876438219109556	68
12.886443221610806	68
12.896448224112056	68
12.906453226613307	68
12.916458229114557	68
12.926463231615807	68
12.936468234117058	68
12.94647323661831	68
12.95647823911956	68
12.966483241620811	68
12.976488244122061	69
12.986493246623311	69
12.996498249124562	69
13.006503251625812	69
13.016508254127064	69
13.026513256628315	69
13.036518259129565	69
13.046523261630815	69
13.056528264132066	69
13.066533266633316	70
13.076538269134566	70
13.086543271635819	70
13.096548274137069	70
13.106553276638319	70
13.11655827913957	70
13.12656328164082	70
13.13656828414207	70
13.146573286643322	70
13.156578289144573	70
13.166583291645823	70
13.176588294147074	70
13.186593296648324	70
13.196598299149574	70
13.206603301650825	71
13.216608304152077	71
13.226613306653327	71
13.236618309154577	71
13.246623311655828	71
13.256628314157078	71
13.266633316658329	71
13.276638319159579	71
13.286643321660831	71
13.296648324162081	71
13.306653326663332	71
13.316658329164582	71
13.326663331665833	71
13.336668334167083	71
13.346673336668335	71
13.356678339169585	71
13.366683341670836	71
13.376688344172086	71
13.386693346673336	71
13.396698349174587	71
13.406703351675837	71
13.416708354177089	71
13.42671335667834	71
13.43671835917959	71
13.44672336168084	71
13.456728364182091	71
13.466733366683341	71
13.476738369184591	71
13.486743371685844	71
13.496748374187094	71
13.506753376688344	71
13.516758379189595	71
13.526763381690845	71
13.536768384192095	71
13.546773386693348	71
13.556778389194598	71
13.566783391695848	71
13.576788394197099	71
13.586793396698349	71
13.596798399199599	71
13.60680340170085	71
13.616808404202102	71
13.626813406703352	71
13.636818409204603	72
13.646823411705853	72
13.656828414207103	72
13.666833416708354	72
13.676838419209604	72
13.686843421710856	72
13.696848424212106	72
13.706853426713357	72
13.716858429214607	72
13.726863431715858	72
13.736868434217108	72
13.74687343671836	72
13.75687843921961	72
13.766883441720861	72
13.776888444222111	72
13.786893446723361	72
13.796898449224612	72
13.806903451725862	72
13.816908454227114	72
13.826913456728365	72
13.836918459229615	72
13.846923461730865	72
13.856928464232116	72
13.866933466733366	72
13.876938469234616	72
13.886943471735869	73
13.896948474237119	73
13.906953476738369	73
13.91695847923962	73
13.92696348174087	73
13.93696848424212	73
13.946973486743373	73
13.956978489244623	73
13.966983491745873	73
13.976988494247124	73
13.986993496748374	73
13.996998499249624	73
14.007003501750875	73
14.017008504252127	73
14.027013506753377	73
14.037018509254628	73
14.047023511755878	73
14.057028514257128	73
14.067033516758379	73
14.077038519259629	73
14.087043521760881	73
14.097048524262132	73
14.107053526763382	73
14.117058529264632	73
14.127063531765883	73
14.137068534267133	73
14.147073536768383	73
14.157078539269635	73
14.167083541770886	73
14.177088544272136	73
14.187093546773387	73
14.197098549274637	73
14.207103551775887	73
14.217108554277139	73
14.22711355677839	73
14.23711855927964	73
14.24712356178089	73
14.257128564282141	72
14.267133566783391	72
14.277138569284642	72
14.287143571785894	72
14.297148574287144	72
14.307153576788394	72
14.317158579289645	72
14.327163581790895	72
14.337168584292145	72
14.347173586793396	72
14.357178589294648	72
14.367183591795898	72
14.377188594297149	72
14.387193596798399	72
14.397198599299649	72
14.4072036018009	72
14.417208604302152	72
14.427213606803402	72
14.437218609304653	72
14.447223611805903	72
14.457228614307153	72
14.467233616808404	72
14.477238619309654	72
14.487243621810906	72
14.497248624312157	72
14.507253626813407	72
14.517258629314657	72
14.527263631815908	72
14.537268634317158	72
14.547273636818408	72
14.55727863931966	72
14.567283641820911	72
14.577288644322161	72
14.587293646823412	72
14.597298649324662	72
14.607303651825912	72
14.617308654327164	72
14.627313656828415	72
14.637318659329665	72
14.647323661830915	72
14.657328664332166	72
14.667333666833416	72
14.677338669334667	72
14.687343671835919	72
14.697348674337169	72
14.707353676838419	72
14.71735867933967	72
14.72736368184092	71
14.737368684342171	71
14.747373686843421	71
14.757378689344673	71
14.767383691845923	71
14.777388694347174	71
14.787393696848424	70
14.797398699349674	70
14.807403701850925	70
14.817408704352177	70
14.827413706853427	70
14.837418709354678	70
14.847423711855928	70
14.857428714357178	70
14.867433716858429	70
14.877438719359679	70
14.887443721860931	70
14.897448724362182	70
14.907453726863432	70
14.917458729364682	70
14.927463731865933	70
14.937468734367183	70
14.947473736868433	70
14.957478739369686	70
14.967483741870936	70
14.977488744372186	70
14.987493746873437	70
14.997498749374687	70
15.007503751875937	70
15.017508754377189	70
15.02751375687844	70
15.03751875937969	70
15.047523761880941	70
15.057528764382191	70
15.067533766883441	70
15.077538769384692	70
15.087543771885944	70
15.097548774387194	70
15.107553776888444	70
15.117558779389695	70
15.127563781890945	70
15.137568784392196	70
15.147573786893446	70
15.157578789394698	70
15.167583791895948	70
15.177588794397199	70
15.187593796898449	70
15.197598799399699	70
15.20760380190095	70
15.217608804402202	70
15.227613806903452	71
15.237618809404703	71
15.247623811905953	71
15.257628814407203	71
15.267633816908454	71
15.277638819409704	71
15.287643821910956	71
15.297648824412207	71
15.307653826913457	71
15.317658829414707	71
15.327663831915958	71
15.337668834417208	71
15.347673836918458	71
15.357678839419711	71
15.367683841920961	71
15.377688844422211	71
15.387693846923462	71
15.397698849424712	71
15.407703851925962	71
15.417708854427213	71
15.427713856928465	70
15.437718859429715	70
15.447723861930966	70
15.457728864432216	70
15.467733866933466	71
15.477738869434717	71
15.487743871935969	72
15.497748874437219	72
15.50775387693847	72
15.51775887943972	72
15.52776388194097	72
15.537768884442221	72
15.547773886943471	72
15.557778889444723	72
15.567783891945973	72
15.577788894447224	72
15.587793896948474	72
15.597798899449725	72
15.607803901950975	72
15.617808904452225	72
15.627813906953477	72
15.637818909454728	72
15.647823911955978	72
15.657828914457228	72
15.667833916958479	72
15.677838919459729	72
15.687843921960981	72
15.697848924462232	72
15.707853926963482	72
15.717858929464732	72
15.727863931965983	72
15.737868934467233	72
15.747873936968483	72
15.757878939469736	72
15.767883941970986	72
15.777888944472236	72
15.787893946973487	72
15.797898949474737	72
15.807903951975987	72
15.817908954477238	72
15.82791395697849	72
15.83791895947974	72
15.847923961980991	72
15.857928964482241	72
15.867933966983491	71
15.877938969484742	71
15.887943971985994	71
15.897948974487244	71
15.907953976988495	71
15.917958979489745	70
15.927963981990995	70
15.937968984492246	70
15.947973986993496	70
15.957978989494748	70
15.967983991995998	70
15.977988994497249	70
15.987993996998499	70
15.99799899949975	70
16.008004002001002	70
16.01800900450225	70
16.028014007003502	70
16.038019009504751	71
16.048024012006003	71
16.058029014507255	71
16.068034017008504	71
16.078039019509756	71
16.088044022011005	71
16.098049024512257	72
16.108054027013505	72
16.118059029514757	72
16.12806403201601	72
16.138069034517258	72
16.14807403701851	72
16.158079039519759	72
16.168084042021011	72
16.17808904452226	72
16.188094047023512	72
16.198099049524764	73
16.208104052026012	73
16.218109054527265	72
16.228114057028513	72
16.238119059529765	72
16.248124062031014	72
16.258129064532266	72
16.268134067033518	72
16.278139069534767	72
16.288144072036019	72
16.298149074537267	73
16.30815407703852	73
16.318159079539768	73
16.32816408204102	73
16.338169084542272	73
16.348174087043521	73
16.358179089544773	73
16.368184092046022	73
16.378189094547274	73
16.388194097048526	73
16.398199099549775	73
16.408204102051027	73
16.418209104552275	73
16.428214107053527	73
16.438219109554776	73
16.448224112056028	73
16.45822911455728	74
16.468234117058529	74
16.478239119559781	74
16.48824412206103	74
16.498249124562282	74
16.50825412706353	74
16.518259129564782	74
16.528264132066035	74
16.538269134567283	74
16.548274137068535	74
16.558279139569784	74
16.568284142071036	74
16.578289144572285	74
16.588294147073537	74
16.598299149574789	74
16.608304152076037	74
16.61830915457729	74
16.628314157078538	73
16.63831915957979	73
16.648324162081039	73
16.658329164582291	73
16.668334167083543	73
16.678339169584792	73
16.688344172086044	73
16.698349174587293	73
16.708354177088545	73
16.718359179589793	73
16.728364182091045	73
16.738369184592298	74
16.748374187093546	74
16.758379189594798	74
16.768384192096047	74
16.778389194597299	74
16.788394197098548	74
16.7983991995998	74
16.808404202101052	74
16.8184092046023	74
16.828414207103553	74
16.838419209604801	74
16.848424212106053	74
16.858429214607305	74
16.868434217108554	74
16.878439219609806	74
16.888444222111055	74
16.898449224612307	74
16.908454227113555	74
16.918459229614808	74
16.92846423211606	74
16.938469234617308	74
16.94847423711856	74
16.958479239619809	74
16.968484242121061	74
16.97848924462231	74
16.988494247123562	74
16.998499249624814	74
17.008504252126063	74
17.018509254627315	73
17.028514257128563	73
17.038519259629815	73
17.048524262131064	73
17.058529264632316	73
17.068534267133568	74
17.078539269634817	74
17.088544272136069	74
17.098549274637318	74
17.10855427713857	74
17.118559279639818	74
17.12856428214107	74
17.138569284642323	74
17.148574287143571	74
17.158579289644823	74
17.168584292146072	74
17.178589294647324	73
17.188594297148573	73
17.198599299649825	73
17.208604302151077	73
17.218609304652325	73
17.228614307153578	72
17.238619309654826	72
17.248624312156078	72
17.25862931465733	72
17.268634317158579	72
17.278639319659831	72
17.28864432216108	72
17.298649324662332	72
17.30865432716358	72
17.318659329664833	72
17.328664332166085	72
17.338669334667333	72
17.348674337168585	72
17.358679339669834	72
17.368684342171086	72
17.378689344672335	72
17.388694347173587	72
17.398699349674839	72
17.408704352176088	72
17.41870935467734	72
17.428714357178588	72
17.43871935967984	72
17.448724362181089	72
17.458729364682341	72
17.468734367183593	72
17.478739369684842	72
17.488744372186094	72
17.498749374687343	72
17.508754377188595	72
17.518759379689843	72
17.528764382191095	72
17.538769384692348	72
17.548774387193596	71
17.558779389694848	71
17.568784392196097	71
17.578789394697349	71
17.588794397198598	71
17.59879939969985	71
17.608804402201102	71
17.61880940470235	71
17.628814407203603	71
17.638819409704851	71
17.648824412206103	71
17.658829414707352	71
17.668834417208604	71
17.678839419709856	71
17.688844422211105	71
17.698849424712357	71
17.708854427213605	71
17.718859429714858	71
17.72886443221611	71
17.738869434717358	71
17.74887443721861	71
17.758879439719859	71
17.768884442221111	71
17.77888944472236	71
17.788894447223612	71
17.798899449724864	71
17.808904452226113	71
17.818909454727365	70
17.828914457228613	70
17.838919459729865	70
17.848924462231114	70
17.858929464732366	70
17.868934467233618	70
17.878939469734867	70
17.888944472236119	71
17.898949474737368	71
17.90895447723862	71
17.918959479739868	71
17.92896448224112	72
17.938969484742373	72
17.948974487243621	72
17.958979489744873	72
17.968984492246122	72
17.978989494747374	72
17.988994497248623	72
17.998999499749875	72
18.009004502251127	72
18.019009504752376	72
18.029014507253628	72
18.039019509754876	72
18.049024512256128	72
18.059029514757377	72
18.069034517258629	72
18.079039519759881	72
18.08904452226113	72
18.099049524762382	72
18.109054527263631	72
18.119059529764883	72
18.129064532266135	72
18.139069534767383	72
18.149074537268636	72
18.159079539769884	72
18.169084542271136	72
18.179089544772385	72
18.189094547273637	72
18.199099549774889	72
18.209104552276138	72
18.21910955477739	72
18.229114557278638	72
18.239119559779891	72
18.249124562281139	72
18.259129564782391	72
18.269134567283643	72
18.279139569784892	72
18.289144572286144	72
18.299149574787393	72
18.309154577288645	72
18.319159579789893	72
18.329164582291146	72
18.339169584792398	72
18.349174587293646	72
18.359179589794898	71
18.369184592296147	71
18.379189594797399	71
18.389194597298648	71
18.3991995997999	71
18.409204602301152	71
18.419209604802401	71
18.429214607303653	71
18.439219609804901	71
18.449224612306153	71
18.459229614807402	71
18.469234617308654	71
18.479239619809906	71
18.489244622311155	71
18.499249624812407	71
18.509254627313656	71
18.519259629814908	71
18.52926463231616	71
18.539269634817408	71
18.549274637318661	71
18.559279639819909	71
18.569284642321161	71
18.57928964482241	71
18.589294647323662	71
18.599299649824914	71
18.609304652326163	71
18.619309654827415	71
18.629314657328663	71
18.639319659829916	71
18.649324662331164	71
18.659329664832416	71
18.669334667333668	71
18.679339669834917	71
18.689344672336169	71
18.699349674837418	71
18.70935467733867	71
18.719359679839918	71
18.729364682341171	71
18.739369684842423	71
18.749374687343671	71
18.759379689844923	71
18.769384692346172	71
18.779389694847424	71
18.789394697348673	71
18.799399699849925	71
18.809404702351177	71
18.819409704852426	71
18.829414707353678	71
18.839419709854926	71
18.849424712356178	71
18.859429714857427	71
18.869434717358679	71
18.879439719859931	71
18.88944472236118	71
18.899449724862432	70
18.909454727363681	70
18.919459729864933	71
18.929464732366181	71
18.939469734867433	71
18.949474737368686	71
18.959479739869934	71
18.969484742371186	71
18.979489744872435	71
18.989494747373687	71
18.999499749874939	71
19.009504752376188	71
19.01950975487744	71
19.029514757378688	71
19.039519759879941	71
19.049524762381189	71
19.059529764882441	71
19.069534767383693	71
19.079539769884942	72
19.089544772386194	72
19.099549774887443	72
19.109554777388695	72
19.119559779889943	72
19.129564782391196	72
19.139569784892448	72
19.149574787393696	73
19.159579789894948	73
19.169584792396197	73
19.179589794897449	73
19.189594797398698	73
19.19959979989995	73
19.209604802401202	73
19.219609804902451	73
19.229614807403703	73
19.239619809904951	73
19.249624812406203	73
19.259629814907452	73
19.269634817408704	73
19.279639819909956	73
19.289644822411205	73
19.299649824912457	73
19.309654827413706	73
19.319659829914958	73
19.329664832416206	73
19.339669834917459	73
19.349674837418711	73
19.359679839919959	73
19.369684842421211	73
19.37968984492246	74
19.389694847423712	74
19.399699849924964	74
19.409704852426213	74
19.419709854927465	74
19.429714857428714	74
19.439719859929966	74
19.449724862431214	74
19.459729864932466	74
19.469734867433719	74
19.479739869934967	75
19.489744872436219	75
19.499749874937468	75
19.50975487743872	75
19.519759879939969	75
19.529764882441221	75
19.539769884942473	75
19.549774887443721	75
19.559779889944974	75
19.569784892446222	75
19.579789894947474	75
19.589794897448723	75
19.599799899949975	75
19.609804902451227	75
19.619809904952476	75
19.629814907453728	75
19.639819909954976	75
19.649824912456229	75
19.659829914957477	75
19.669834917458729	75
19.679839919959981	75
19.68984492246123	75
19.699849924962482	75
19.709854927463731	75
19.719859929964983	75
19.729864932466231	76
19.739869934967484	76
19.749874937468736	76
19.759879939969984	76
19.769884942471236	76
19.779889944972485	76
19.789894947473737	76
19.799899949974989	76
19.809904952476238	76
19.81990995497749	76
19.829914957478739	76
19.839919959979991	76
19.849924962481239	76
19.859929964982491	76
19.869934967483744	76
19.879939969984992	76
19.889944972486244	76
19.899949974987493	76
19.909954977488745	76
19.919959979989994	76
19.929964982491246	76
19.939969984992498	76
19.949974987493746	76
19.959979989994999	76
19.969984992496247	76
19.979989994997499	76
19.989994997498748	76
20	76


==> figures/data/V1D1V_error_time_basis/basis_local_reduced_model_indicator_V1D1V_10.txt <==
Timing	Basis_1_2	Basis_1_3	Basis_1_5
0	10	10	10
0.010005	10	10	10
0.02001	10	10	10
0.030015	10	10	10
0.04002	10	10	10
0.050025	10	10	10
0.06003	10	10	10
0.070035	10	10	10
0.08004	10	10	10
0.090045	10	10	10
0.10005	10	10	10
0.11006	10	10	10
0.12006	10	10	10
0.13007	10	10	10
0.14007	10	10	10
0.15008	10	10	10
0.16008	10	10	10
0.17009	10	10	10
0.18009	10	10	10
0.1901	10	10	10
0.2001	10	10	10
0.21011	10	10	10
0.22011	10	10	10
0.23012	10	10	10
0.24012	10	10	10
0.25013	10	10	10
0.26013	10	10	10
0.27014	10	10	10
0.28014	10	10	10
0.29015	10	10	10
0.30015	10	10	10
0.31016	10	10	10
0.32016	10	10	10
0.33017	10	10	10
0.34017	10	10	10
0.35018	10	10	10
0.36018	10	10	10
0.37019	10	10	10
0.38019	10	10	10
0.3902	10	10	10
0.4002	10	10	10
0.41021	10	10	10
0.42021	10	10	10
0.43022	10	10	10
0.44022	10	10	10
0.45023	10	10	10
0.46023	10	10	10
0.47024	10	10	10
0.48024	10	10	10
0.49025	10	10	10
0.50025	10	10	10
0.51026	10	10	10
0.52026	10	10	10
0.53027	10	10	10
0.54027	10	10	10
0.55028	10	10	10
0.56028	10	10	10
0.57029	10	10	10
0.58029	10	10	10
0.5903	10	10	10
0.6003	10	10	10
0.61031	10	10	10
0.62031	10	10	10
0.63032	10	10	10
0.64032	10	10	10
0.65033	10	10	10
0.66033	10	10	10
0.67034	10	10	10
0.68034	10	10	10
0.69035	10	10	10
0.70035	10	10	10
0.71036	10	10	10
0.72036	10	10	10
0.73037	10	10	10
0.74037	10	10	10
0.75038	12	10	10
0.76038	12	10	10
0.77039	12	10	10
0.78039	12	12	10
0.7904	12	12	10
0.8004	12	12	10
0.81041	12	12	10
0.82041	12	12	10
0.83042	12	12	12
0.84042	12	12	12
0.85043	12	12	12
0.86043	12	12	12
0.87044	12	12	12
0.88044	12	12	12
0.89045	12	12	12
0.90045	12	12	12
0.91046	12	12	12
0.92046	12	12	12
0.93047	12	12	12
0.94047	12	12	12
0.95048	12	12	12
0.96048	12	12	12
0.97049	12	12	12
0.98049	12	12	12
0.9905	12	12	12
1.0005	12	12	12
1.0105	12	12	12
1.0205	12	12	12
1.0305	12	12	12
1.0405	12	12	12
1.0505	12	12	12
1.0605	12	12	12
1.0705	12	12	12
1.0805	12	12	12
1.0905	12	12	12
1.1006	12	12	12
1.1106	12	12	12
1.1206	12	12	12
1.1306	12	12	12
1.1406	12	12	12
1.1506	12	12	12
1.1606	12	12	12
1.1706	12	12	12
1.1806	12	12	12
1.1906	12	12	12
1.2006	12	12	12
1.2106	12	12	12
1.2206	12	12	12
1.2306	12	12	12
1.2406	12	12	12
1.2506	12	12	12
1.2606	12	12	12
1.2706	12	12	12
1.2806	12	12	12
1.2906	12	12	12
1.3007	12	12	12
1.3107	12	12	12
1.3207	12	12	12
1.3307	12	12	12
1.3407	12	12	12
1.3507	12	12	12
1.3607	12	12	12
1.3707	12	12	12
1.3807	12	12	12
1.3907	12	12	12
1.4007	12	12	12
1.4107	12	12	12
1.4207	12	12	12
1.4307	12	12	12
1.4407	12	12	12
1.4507	12	12	12
1.4607	12	12	12
1.4707	12	12	12
1.4807	12	12	12
1.4907	12	12	12
1.5008	12	12	12
1.5108	12	12	12
1.5208	12	12	12
1.5308	12	12	12
1.5408	12	12	12
1.5508	12	12	12
1.5608	12	12	12
1.5708	12	12	12
1.5808	12	12	12
1.5908	12	12	12
1.6008	12	12	12
1.6108	12	12	12
1.6208	12	12	12
1.6308	12	12	12
1.6408	12	12	12
1.6508	12	12	12
1.6608	12	12	12
1.6708	12	12	12
1.6808	12	12	12
1.6908	12	12	12
1.7009	12	12	12
1.7109	12	12	12
1.7209	12	12	12
1.7309	12	12	12
1.7409	12	12	12
1.7509	12	12	12
1.7609	12	12	12
1.7709	12	12	12
1.7809	12	12	12
1.7909	12	12	12
1.8009	12	12	12
1.8109	12	12	12
1.8209	12	12	12
1.8309	12	12	12
1.8409	12	12	12
1.8509	12	12	12
1.8609	12	12	12
1.8709	12	12	12
1.8809	12	12	12
1.8909	12	12	12
1.901	12	12	12
1.911	12	12	12
1.921	12	12	12
1.931	12	12	12
1.941	12	12	12
1.951	12	12	12
1.961	12	12	12
1.971	12	12	12
1.981	12	12	12
1.991	12	12	12
2.001	12	12	12
2.011	12	12	12
2.021	12	12	12
2.031	12	12	12
2.041	14	12	12
2.051	14	12	12
2.061	14	12	12
2.071	14	12	12
2.081	14	12	12
2.091	14	12	12
2.1011	14	12	12
2.1111	14	12	12
2.1211	14	12	12
2.1311	14	12	12
2.1411	14	12	12
2.1511	14	12	12
2.1611	14	12	12
2.1711	14	12	12
2.1811	14	12	12
2.1911	14	12	12
2.2011	14	12	12
2.2111	14	12	12
2.2211	14	12	12
2.2311	14	12	12
2.2411	14	12	12
2.2511	14	12	12
2.2611	14	12	12
2.2711	14	12	12
2.2811	14	12	12
2.2911	14	12	12
2.3012	14	12	12
2.3112	14	12	12
2.3212	14	12	12
2.3312	14	12	12
2.3412	14	12	12
2.3512	14	12	12
2.3612	14	12	12
2.3712	14	12	12
2.3812	14	12	12
2.3912	14	12	12
2.4012	14	12	12
2.4112	14	14	12
2.4212	14	14	12
2.4312	14	14	12
2.4412	14	14	12
2.4512	14	14	12
2.4612	14	14	12
2.4712	14	14	12
2.4812	14	14	12
2.4912	14	14	12
2.5013	14	14	12
2.5113	14	14	12
2.5213	14	14	12
2.5313	14	14	12
2.5413	14	14	12
2.5513	14	14	12
2.5613	14	14	12
2.5713	14	14	12
2.5813	14	14	12
2.5913	14	14	12
2.6013	14	14	12
2.6113	14	14	12
2.6213	14	14	12
2.6313	14	14	12
2.6413	14	14	12
2.6513	14	14	12
2.6613	14	14	12
2.6713	14	14	12
2.6813	14	14	12
2.6913	14	14	12
2.7014	14	14	12
2.7114	14	14	12
2.7214	14	14	12
2.7314	14	14	12
2.7414	14	14	12
2.7514	14	14	12
2.7614	14	14	12
2.7714	14	14	12
2.7814	14	14	12
2.7914	14	14	12
2.8014	14	14	12
2.8114	14	14	12
2.8214	14	14	12
2.8314	14	14	12
2.8414	14	14	12
2.8514	14	14	12
2.8614	14	14	12
2.8714	14	14	12
2.8814	14	14	12
2.8914	14	14	12
2.9015	14	14	12
2.9115	14	14	12
2.9215	14	14	12
2.9315	14	14	12
2.9415	14	14	12
2.9515	14	14	12
2.9615	14	14	12
2.9715	14	14	12
2.9815	14	14	12
2.9915	14	14	12
3.0015	14	14	12
3.0115	14	14	12
3.0215	14	14	12
3.0315	14	14	12
3.0415	14	14	12
3.0515	14	14	12
3.0615	14	14	12
3.0715	14	14	12
3.0815	14	14	12
3.0915	14	14	12
3.1016	14	14	12
3.1116	14	14	12
3.1216	14	14	12
3.1316	14	14	12
3.1416	14	14	12
3.1516	14	14	12
3.1616	14	14	12
3.1716	14	14	12
3.1816	14	14	12
3.1916	14	14	12
3.2016	14	14	12
3.2116	14	14	12
3.2216	14	14	12
3.2316	14	14	12
3.2416	14	14	12
3.2516	14	14	12
3.2616	14	14	12
3.2716	14	14	12
3.2816	14	14	12
3.2916	14	14	12
3.3017	14	14	12
3.3117	14	14	12
3.3217	14	14	12
3.3317	14	14	12
3.3417	14	14	12
3.3517	14	14	12
3.3617	14	14	12
3.3717	14	14	12
3.3817	14	14	12
3.3917	14	14	12
3.4017	14	14	12
3.4117	14	14	14
3.4217	14	14	14
3.4317	14	14	14
3.4417	14	14	14
3.4517	14	14	14
3.4617	14	14	14
3.4717	14	14	14
3.4817	14	14	14
3.4917	14	14	14
3.5018	14	14	14
3.5118	14	14	14
3.5218	14	14	14
3.5318	14	14	14
3.5418	14	14	14
3.5518	14	14	14
3.5618	14	14	14
3.5718	14	14	14
3.5818	14	14	14
3.5918	14	14	14
3.6018	14	14	14
3.6118	14	14	14
3.6218	14	14	14
3.6318	14	14	14
3.6418	14	14	14
3.6518	14	14	14
3.6618	14	14	14
3.6718	14	14	14
3.6818	14	14	14
3.6918	14	14	14
3.7019	14	14	14
3.7119	14	14	14
3.7219	14	14	14
3.7319	14	14	14
3.7419	14	14	14
3.7519	14	14	14
3.7619	14	14	14
3.7719	14	14	14
3.7819	14	14	14
3.7919	14	14	14
3.8019	14	14	14
3.8119	14	14	14
3.8219	14	14	14
3.8319	16	14	14
3.8419	16	14	14
3.8519	16	14	14
3.8619	16	14	14
3.8719	16	14	14
3.8819	16	14	14
3.8919	16	14	14
3.902	16	14	14
3.912	16	14	14
3.922	16	14	14
3.932	16	14	14
3.942	16	14	14
3.952	16	14	14
3.962	16	14	14
3.972	16	14	14
3.982	16	14	14
3.992	16	14	14
4.002	16	14	14
4.012	16	14	14
4.022	16	14	14
4.032	16	14	14
4.042	16	14	14
4.052	16	14	14
4.062	16	14	14
4.072	16	14	14
4.082	16	14	14
4.092	16	14	14
4.1021	16	14	14
4.1121	16	14	14
4.1221	16	14	14
4.1321	16	14	14
4.1421	16	14	14
4.1521	16	14	14
4.1621	16	14	14
4.1721	16	14	14
4.1821	16	14	14
4.1921	16	14	14
4.2021	16	14	14
4.2121	16	14	14
4.2221	16	14	14
4.2321	16	14	14
4.2421	16	14	14
4.2521	16	14	14
4.2621	16	14	14
4.2721	16	14	14
4.2821	16	14	14
4.2921	16	14	14
4.3022	16	14	14
4.3122	16	14	14
4.3222	16	14	14
4.3322	16	14	14
4.3422	16	14	14
4.3522	16	14	14
4.3622	16	14	14
4.3722	16	14	14
4.3822	16	14	14
4.3922	16	14	14
4.4022	16	14	14
4.4122	16	14	14
4.4222	16	14	14
4.4322	16	14	14
4.4422	16	16	14
4.4522	16	16	14
4.4622	16	16	14
4.4722	16	16	14
4.4822	16	16	14
4.4922	16	16	14
4.5023	16	16	14
4.5123	16	16	14
4.5223	16	16	14
4.5323	16	16	14
4.5423	16	16	14
4.5523	16	16	14
4.5623	16	16	14
4.5723	16	16	14
4.5823	16	16	14
4.5923	16	16	14
4.6023	16	16	14
4.6123	16	16	14
4.6223	16	16	14
4.6323	16	16	14
4.6423	16	16	14
4.6523	16	16	14
4.6623	16	16	14
4.6723	16	16	14
4.6823	16	16	14
4.6923	16	16	14
4.7024	16	16	14
4.7124	16	16	14
4.7224	16	16	14
4.7324	16	16	14
4.7424	16	16	14
4.7524	16	16	14
4.7624	16	16	14
4.7724	16	16	14
4.7824	16	16	14
4.7924	16	16	14
4.8024	16	16	14
4.8124	16	16	14
4.8224	16	16	14
4.8324	16	16	14
4.8424	16	16	14
4.8524	16	16	14
4.8624	16	16	14
4.8724	16	16	14
4.8824	16	16	14
4.8924	16	16	14
4.9025	16	16	14
4.9125	16	16	14
4.9225	16	16	14
4.9325	16	16	14
4.9425	16	16	14
4.9525	16	16	14
4.9625	16	16	14
4.9725	16	16	14
4.9825	16	16	14
4.9925	16	16	14
5.0025	16	16	14
5.0125	16	16	14
5.0225	16	16	14
5.0325	16	16	14
5.0425	16	16	14
5.0525	16	16	14
5.0625	16	16	14
5.0725	16	16	14
5.0825	16	16	14
5.0925	16	16	14
5.1026	16	16	14
5.1126	16	16	14
5.1226	16	16	14
5.1326	16	16	14
5.1426	16	16	14
5.1526	16	16	14
5.1626	16	16	14
5.1726	16	16	14
5.1826	16	16	14
5.1926	16	16	14
5.2026	16	16	14
5.2126	16	16	14
5.2226	16	16	14
5.2326	16	16	14
5.2426	16	16	14
5.2526	16	16	14
5.2626	16	16	14
5.2726	16	16	14
5.2826	16	16	14
5.2926	16	16	14
5.3027	16	16	14
5.3127	16	16	14
5.3227	16	16	14
5.3327	16	16	14
5.3427	16	16	14
5.3527	16	16	14
5.3627	16	16	14
5.3727	16	16	14
5.3827	16	16	14
5.3927	16	16	14
5.4027	16	16	14
5.4127	16	16	14
5.4227	16	16	14
5.4327	16	16	14
5.4427	16	16	14
5.4527	16	16	14
5.4627	16	16	14
5.4727	16	16	14
5.4827	16	16	14
5.4927	16	16	14
5.5028	16	16	14
5.5128	16	16	14
5.5228	16	16	14
5.5328	16	16	14
5.5428	16	16	14
5.5528	16	16	14
5.5628	16	16	14
5.5728	16	16	14
5.5828	16	16	14
5.5928	16	16	14
5.6028	16	16	14
5.6128	16	16	14
5.6228	16	16	14
5.6328	16	16	14
5.6428	16	16	14
5.6528	16	16	14
5.6628	16	16	14
5.6728	16	16	14
5.6828	16	16	14
5.6928	16	16	14
5.7029	16	16	14
5.7129	16	16	14
5.7229	16	16	14
5.7329	16	16	14
5.7429	16	16	14
5.7529	16	16	14
5.7629	16	16	14
5.7729	16	16	14
5.7829	16	16	14
5.7929	16	16	14
5.8029	16	16	14
5.8129	16	16	14
5.8229	16	16	14
5.8329	16	16	14
5.8429	16	16	14
5.8529	16	16	14
5.8629	16	16	14
5.8729	16	16	14
5.8829	16	16	14
5.8929	16	16	14
5.903	16	16	14
5.913	16	16	14
5.923	16	16	14
5.933	16	16	14
5.943	16	16	14
5.953	16	16	14
5.963	16	16	14
5.973	16	16	14
5.983	16	16	14
5.993	16	16	14
6.003	16	16	14
6.013	16	16	14
6.023	16	16	14
6.033	16	16	14
6.043	16	16	14
6.053	16	16	14
6.063	16	16	14
6.073	16	16	14
6.083	16	16	14
6.093	16	16	14
6.1031	16	16	14
6.1131	16	16	14
6.1231	16	16	14
6.1331	16	16	14
6.1431	16	16	14
6.1531	16	16	14
6.1631	16	16	14
6.1731	16	16	14
6.1831	16	16	14
6.1931	16	16	14
6.2031	16	16	14
6.2131	16	16	14
6.2231	16	16	14
6.2331	16	16	14
6.2431	16	16	14
6.2531	16	16	14
6.2631	16	16	14
6.2731	16	16	14
6.2831	16	16	14
6.2931	16	16	14
6.3032	16	16	14
6.3132	16	16	14
6.3232	16	16	14
6.3332	16	16	14
6.3432	16	16	14
6.3532	16	16	14
6.3632	16	16	14
6.3732	16	16	14
6.3832	16	16	14
6.3932	16	16	14
6.4032	16	16	14
6.4132	16	16	14
6.4232	16	16	14
6.4332	16	16	14
6.4432	16	16	14
6.4532	16	16	14
6.4632	16	16	14
6.4732	16	16	14
6.4832	16	16	14
6.4932	16	16	14
6.5033	16	16	14
6.5133	16	16	14
6.5233	16	16	14
6.5333	16	16	14
6.5433	16	16	14
6.5533	16	16	14
6.5633	16	16	14
6.5733	16	16	14
6.5833	16	16	14
6.5933	16	16	14
6.6033	16	16	14
6.6133	16	16	14
6.6233	16	16	14
6.6333	16	16	14
6.6433	16	16	14
6.6533	16	16	14
6.6633	16	16	14
6.6733	16	16	14
6.6833	16	16	14
6.6933	16	16	14
6.7034	16	16	14
6.7134	16	16	14
6.7234	16	16	14
6.7334	16	16	14
6.7434	16	16	14
6.7534	16	16	14
6.7634	16	16	14
6.7734	16	16	14
6.7834	16	16	14
6.7934	16	16	14
6.8034	16	16	14
6.8134	16	16	14
6.8234	16	16	14
6.8334	16	16	14
6.8434	16	16	14
6.8534	16	16	14
6.8634	16	16	14
6.8734	16	16	14
6.8834	16	16	14
6.8934	16	16	14
6.9035	16	16	14
6.9135	16	16	14
6.9235	16	16	14
6.9335	16	16	14
6.9435	16	16	14
6.9535	16	16	14
6.9635	16	16	14
6.9735	16	16	14
6.9835	16	16	14
6.9935	16	16	14
7.0035	16	16	14
7.0135	16	16	14
7.0235	16	16	14
7.0335	16	16	14
7.0435	16	16	14
7.0535	16	16	14
7.0635	16	16	14
7.0735	16	16	14
7.0835	16	16	14
7.0935	16	16	14
7.1036	16	16	14
7.1136	16	16	14
7.1236	16	16	14
7.1336	16	16	14
7.1436	16	16	14
7.1536	16	16	14
7.1636	16	16	14
7.1736	16	16	14
7.1836	16	16	14
7.1936	16	16	14
7.2036	16	16	14
7.2136	16	16	14
7.2236	16	16	14
7.2336	16	16	14
7.2436	16	16	14
7.2536	16	16	14
7.2636	16	16	14
7.2736	16	16	14
7.2836	16	16	14
7.2936	16	16	14
7.3037	16	16	14
7.3137	16	16	14
7.3237	16	16	14
7.3337	16	16	14
7.3437	16	16	14
7.3537	16	16	14
7.3637	16	16	14
7.3737	16	16	14
7.3837	16	16	14
7.3937	16	16	14
7.4037	16	16	14
7.4137	16	16	14
7.4237	16	16	14
7.4337	16	16	14
7.4437	16	16	14
7.4537	16	16	14
7.4637	16	16	14
7.4737	16	16	14
7.4837	16	16	14
7.4937	16	16	14
7.5038	16	16	14
7.5138	16	16	14
7.5238	16	16	14
7.5338	16	16	14
7.5438	16	16	14
7.5538	16	16	14
7.5638	16	16	14
7.5738	16	16	14
7.5838	16	16	14
7.5938	16	16	14
7.6038	16	16	14
7.6138	16	16	14
7.6238	16	16	14
7.6338	16	16	14
7.6438	16	16	14
7.6538	16	16	14
7.6638	16	16	14
7.6738	16	16	14
7.6838	16	16	14
7.6938	16	16	14
7.7039	16	16	14
7.7139	16	16	14
7.7239	16	16	14
7.7339	16	16	14
7.7439	16	16	14
7.7539	16	16	14
7.7639	16	16	14
7.7739	16	16	14
7.7839	16	16	14
7.7939	16	16	14
7.8039	16	16	14
7.8139	16	16	14
7.8239	16	16	14
7.8339	18	16	14
7.8439	18	16	14
7.8539	18	16	14
7.8639	18	16	14
7.8739	18	16	14
7.8839	18	16	14
7.8939	18	16	14
7.904	18	16	14
7.914	18	16	14
7.924	18	16	16
7.934	18	16	16
7.944	18	16	16
7.954	18	16	16
7.964	18	16	16
7.974	18	16	16
7.984	18	16	16
7.994	18	16	16
8.004	18	16	16
8.014	18	16	16
8.024	18	16	16
8.034	18	16	16
8.044	18	16	16
8.054	18	16	16
8.064	18	16	16
8.074	18	16	16
8.084	18	16	16
8.094	18	16	16
8.1041	18	16	16
8.1141	18	16	16
8.1241	18	16	16
8.1341	18	16	16
8.1441	18	16	16
8.1541	18	16	16
8.1641	18	16	16
8.1741	18	16	16
8.1841	18	16	16
8.1941	18	16	16
8.2041	18	16	16
8.2141	18	16	16
8.2241	18	16	16
8.2341	18	16	16
8.2441	18	16	16
8.2541	18	16	16
8.2641	18	16	16
8.2741	18	16	16
8.2841	18	16	16
8.2941	18	16	16
8.3042	18	16	16
8.3142	18	16	16
8.3242	18	16	16
8.3342	18	16	16
8.3442	18	16	16
8.3542	18	16	16
8.3642	18	16	16
8.3742	18	16	16
8.3842	18	16	16
8.3942	18	16	16
8.4042	18	16	16
8.4142	18	16	16
8.4242	18	16	16
8.4342	18	16	16
8.4442	18	16	16
8.4542	18	16	16
8.4642	18	16	16
8.4742	18	16	16
8.4842	18	16	16
8.4942	18	16	16
8.5043	18	16	16
8.5143	18	16	16
8.5243	18	16	16
8.5343	18	16	16
8.5443	18	16	16
8.5543	18	16	16
8.5643	18	16	16
8.5743	18	16	16
8.5843	18	16	16
8.5943	18	16	16
8.6043	18	16	16
8.6143	18	16	16
8.6243	18	16	16
8.6343	18	16	16
8.6443	18	16	16
8.6543	18	16	16
8.6643	18	16	16
8.6743	18	16	16
8.6843	18	16	16
8.6943	18	16	16
8.7044	18	16	16
8.7144	18	16	16
8.7244	18	18	16
8.7344	18	18	16
8.7444	18	18	16
8.7544	18	18	16
8.7644	18	18	16
8.7744	18	18	16
8.7844	18	18	16
8.7944	18	18	16
8.8044	18	18	16
8.8144	18	18	16
8.8244	18	18	16
8.8344	18	18	16
8.8444	18	18	16
8.8544	18	18	16
8.8644	18	18	16
8.8744	18	18	16
8.8844	18	18	16
8.8944	18	18	16
8.9045	18	18	16
8.9145	18	18	16
8.9245	18	18	16
8.9345	18	18	16
8.9445	18	18	16
8.9545	18	18	16
8.9645	18	18	16
8.9745	18	18	16
8.9845	18	18	16
8.9945	18	18	16
9.0045	18	18	16
9.0145	18	18	16
9.0245	18	18	16
9.0345	18	18	16
9.0445	18	18	16
9.0545	18	18	16
9.0645	18	18	16
9.0745	18	18	16
9.0845	18	18	16
9.0945	18	18	16
9.1046	18	18	16
9.1146	18	18	16
9.1246	18	18	16
9.1346	18	18	16
9.1446	18	18	16
9.1546	18	18	16
9.1646	18	18	16
9.1746	18	18	16
9.1846	18	18	16
9.1946	18	18	16
9.2046	18	18	16
9.2146	18	18	16
9.2246	18	18	16
9.2346	18	18	16
9.2446	18	18	16
9.2546	18	18	16
9.2646	18	18	16
9.2746	18	18	16
9.2846	18	18	16
9.2946	18	18	16
9.3047	18	18	16
9.3147	18	18	16
9.3247	18	18	16
9.3347	18	18	16
9.3447	18	18	16
9.3547	18	18	16
9.3647	18	18	16
9.3747	18	18	16
9.3847	18	18	16
9.3947	18	18	16
9.4047	18	18	16
9.4147	18	18	16
9.4247	18	18	16
9.4347	18	18	16
9.4447	18	18	16
9.4547	18	18	16
9.4647	18	18	16
9.4747	18	18	16
9.4847	18	18	16
9.4947	18	18	16
9.5048	18	18	16
9.5148	18	18	16
9.5248	18	18	16
9.5348	18	18	16
9.5448	18	18	16
9.5548	18	18	16
9.5648	18	18	16
9.5748	18	18	16
9.5848	18	18	16
9.5948	18	18	16
9.6048	18	18	16
9.6148	18	18	16
9.6248	18	18	16
9.6348	18	18	16
9.6448	18	18	16
9.6548	18	18	16
9.6648	18	18	16
9.6748	18	18	16
9.6848	18	18	16
9.6948	18	18	16
9.7049	18	18	16
9.7149	18	18	16
9.7249	18	18	16
9.7349	18	18	16
9.7449	18	18	16
9.7549	18	18	16
9.7649	18	18	16
9.7749	18	18	16
9.7849	18	18	16
9.7949	18	18	16
9.8049	18	18	16
9.8149	18	18	16
9.8249	18	18	16
9.8349	18	18	16
9.8449	18	18	16
9.8549	18	18	16
9.8649	18	18	16
9.8749	18	18	16
9.8849	18	18	16
9.8949	18	18	16
9.905	18	18	16
9.915	18	18	16
9.925	18	18	16
9.935	18	18	16
9.945	18	18	16
9.955	18	18	16
9.965	18	18	16
9.975	18	18	16
9.985	18	18	16
9.995	18	18	16
10.005	18	18	16
10.015	18	18	16
10.025	18	18	16
10.035	18	18	16
10.045	18	18	16
10.055	18	18	16
10.065	18	18	16
10.075	18	18	16
10.085	18	18	16
10.095	18	18	16
10.105	18	18	16
10.115	18	18	16
10.125	18	18	16
10.135	18	18	16
10.145	18	18	16
10.155	18	18	16
10.165	18	18	16
10.175	18	18	16
10.185	18	18	16
10.195	18	18	16
10.205	18	18	16
10.215	18	18	16
10.225	18	18	16
10.235	18	18	16
10.245	18	18	16
10.255	18	18	16
10.265	18	18	16
10.275	18	18	16
10.285	18	18	16
10.295	18	18	16
10.305	18	18	16
10.315	18	18	16
10.325	18	18	16
10.335	18	18	16
10.345	18	18	16
10.355	18	18	16
10.365	18	18	16
10.375	18	18	16
10.385	18	18	16
10.395	18	18	16
10.405	18	18	16
10.415	18	18	16
10.425	18	18	16
10.435	18	18	16
10.445	18	18	16
10.455	18	18	16
10.465	18	18	16
10.475	18	18	16
10.485	18	18	16
10.495	18	18	16
10.505	18	18	16
10.515	18	18	16
10.525	18	18	16
10.535	18	18	16
10.545	18	18	16
10.555	18	18	16
10.565	18	18	16
10.575	18	18	16
10.585	18	18	16
10.595	18	18	16
10.605	18	18	16
10.615	18	18	16
10.625	18	18	16
10.635	18	18	16
10.645	18	18	16
10.655	18	18	16
10.665	18	18	16
10.675	18	18	16
10.685	18	18	16
10.695	18	18	16
10.705	18	18	16
10.715	18	18	16
10.725	18	18	16
10.735	18	18	16
10.745	18	18	16
10.755	18	18	16
10.765	18	18	16
10.775	18	18	16
10.785	18	18	16
10.795	18	18	16
10.805	18	18	16
10.815	18	18	16
10.825	18	18	16
10.835	18	18	16
10.845	18	18	16
10.855	18	18	16
10.865	18	18	16
10.875	18	18	16
10.885	18	18	16
10.895	18	18	16
10.905	18	18	16
10.915	18	18	16
10.925	18	18	16
10.935	18	18	16
10.945	18	18	16
10.955	18	18	16
10.965	18	18	16
10.975	18	18	16
10.985	18	18	16
10.995	18	18	16
11.006	18	18	16
11.016	18	18	16
11.026	18	18	16
11.036	18	18	16
11.046	18	18	16
11.056	18	18	16
11.066	18	18	16
11.076	18	18	16
11.086	18	18	16
11.096	18	18	16
11.106	18	18	16
11.116	18	18	16
11.126	18	18	16
11.136	18	18	16
11.146	18	18	16
11.156	18	18	16
11.166	18	18	16
11.176	18	18	16
11.186	18	18	16
11.196	18	18	16
11.206	18	18	16
11.216	18	18	16
11.226	18	18	16
11.236	18	18	16
11.246	18	18	16
11.256	18	18	16
11.266	18	18	16
11.276	18	18	16
11.286	18	18	16
11.296	18	18	16
11.306	18	18	16
11.316	18	18	16
11.326	18	18	16
11.336	18	18	16
11.346	18	18	16
11.356	18	18	16
11.366	18	18	16
11.376	18	18	16
11.386	18	18	16
11.396	18	18	16
11.406	18	18	16
11.416	18	18	16
11.426	18	18	16
11.436	18	18	16
11.446	18	18	16
11.456	18	18	16
11.466	18	18	16
11.476	18	18	16
11.486	18	18	16
11.496	18	18	16
11.506	18	18	16
11.516	18	18	16
11.526	18	18	16
11.536	18	18	16
11.546	18	18	16
11.556	18	18	16
11.566	18	18	16
11.576	18	18	16
11.586	18	18	16
11.596	18	18	16
11.606	18	18	16
11.616	18	18	16
11.626	18	18	16
11.636	18	18	16
11.646	18	18	16
11.656	18	18	16
11.666	18	18	16
11.676	18	18	16
11.686	18	18	16
11.696	18	18	16
11.706	18	18	16
11.716	18	18	16
11.726	18	18	16
11.736	18	18	16
11.746	18	18	16
11.756	18	18	16
11.766	18	18	16
11.776	18	18	16
11.786	18	18	16
11.796	18	18	16
11.806	18	18	16
11.816	18	18	16
11.826	18	18	16
11.836	18	18	16
11.846	18	18	16
11.856	18	18	16
11.866	18	18	16
11.876	18	18	16
11.886	18	18	16
11.896	18	18	16
11.906	18	18	16
11.916	18	18	16
11.926	18	18	16
11.936	18	18	16
11.946	18	18	16
11.956	18	18	16
11.966	18	18	16
11.976	18	18	16
11.986	18	18	16
11.996	18	18	16
12.006	18	18	16
12.016	18	18	16
12.026	18	18	16
12.036	18	18	16
12.046	18	18	16
12.056	18	18	16
12.066	18	18	16
12.076	18	18	16
12.086	18	18	16
12.096	18	18	16
12.106	18	18	16
12.116	18	18	16
12.126	18	18	16
12.136	18	18	16
12.146	18	18	16
12.156	18	18	16
12.166	18	18	16
12.176	18	18	16
12.186	18	18	16
12.196	18	18	16
12.206	18	18	16
12.216	18	18	16
12.226	18	18	16
12.236	18	18	16
12.246	18	18	16
12.256	18	18	16
12.266	18	18	16
12.276	18	18	16
12.286	18	18	16
12.296	18	18	16
12.306	18	18	16
12.316	18	18	16
12.326	18	18	16
12.336	18	18	16
12.346	18	18	16
12.356	18	18	16
12.366	18	18	16
12.376	18	18	16
12.386	18	18	16
12.396	18	18	16
12.406	18	18	16
12.416	18	18	16
12.426	18	18	16
12.436	18	18	16
12.446	18	18	16
12.456	18	18	16
12.466	18	18	16
12.476	18	18	16
12.486	18	18	16
12.496	18	18	16
12.506	18	18	16
12.516	18	18	16
12.526	18	18	16
12.536	18	18	16
12.546	18	18	16
12.556	18	18	16
12.566	18	18	16
12.576	18	18	16
12.586	18	18	16
12.596	18	18	16
12.606	18	18	16
12.616	18	18	16
12.626	18	18	16
12.636	18	18	16
12.646	18	18	16
12.656	18	18	16
12.666	18	18	16
12.676	18	18	16
12.686	18	18	16
12.696	18	18	16
12.706	18	18	16
12.716	18	18	16
12.726	18	18	16
12.736	18	18	16
12.746	18	18	16
12.756	18	18	16
12.766	18	18	16
12.776	18	18	16
12.786	18	18	16
12.796	18	18	16
12.806	18	18	16
12.816	18	18	16
12.826	18	18	16
12.836	18	18	16
12.846	18	18	16
12.856	18	18	16
12.866	18	18	16
12.876	18	18	16
12.886	18	18	16
12.896	18	18	16
12.906	18	18	16
12.916	18	18	16
12.926	18	18	16
12.936	18	18	16
12.946	18	18	16
12.956	18	18	16
12.966	18	18	16
12.976	18	18	16
12.986	18	18	16
12.996	18	18	16
13.007	18	18	16
13.017	18	18	16
13.027	18	18	16
13.037	18	18	16
13.047	18	18	16
13.057	18	18	16
13.067	18	18	16
13.077	18	18	16
13.087	18	18	16
13.097	18	18	16
13.107	18	18	16
13.117	18	18	16
13.127	18	18	16
13.137	18	18	16
13.147	18	18	16
13.157	18	18	16
13.167	18	18	16
13.177	18	18	16
13.187	18	18	16
13.197	18	18	16
13.207	18	18	16
13.217	18	18	16
13.227	18	18	16
13.237	18	18	16
13.247	18	18	16
13.257	18	18	16
13.267	18	18	16
13.277	18	18	16
13.287	18	18	16
13.297	20	18	16
13.307	20	18	16
13.317	20	18	16
13.327	20	18	16
13.337	20	18	16
13.347	20	18	16
13.357	20	18	16
13.367	20	18	16
13.377	20	18	16
13.387	20	18	16
13.397	20	18	16
13.407	20	18	16
13.417	20	18	16
13.427	20	18	16
13.437	20	18	16
13.447	20	18	16
13.457	20	18	16
13.467	20	18	16
13.477	20	18	16
13.487	20	18	16
13.497	20	18	16
13.507	20	18	16
13.517	20	18	16
13.527	20	18	16
13.537	20	18	16
13.547	20	18	16
13.557	20	18	16
13.567	20	18	16
13.577	20	18	16
13.587	20	18	16
13.597	20	18	16
13.607	20	18	16
13.617	20	18	16
13.627	20	18	16
13.637	20	18	16
13.647	20	18	16
13.657	20	18	16
13.667	20	18	16
13.677	20	18	16
13.687	20	18	16
13.697	20	18	16
13.707	20	18	16
13.717	20	18	16
13.727	20	18	16
13.737	20	18	16
13.747	20	18	16
13.757	20	18	16
13.767	20	18	16
13.777	20	18	16
13.787	20	18	16
13.797	20	18	16
13.807	20	18	16
13.817	20	18	16
13.827	20	18	16
13.837	20	18	16
13.847	20	18	16
13.857	20	18	16
13.867	20	18	16
13.877	20	18	16
13.887	20	18	16
13.897	20	18	16
13.907	20	18	16
13.917	20	18	16
13.927	20	18	16
13.937	20	18	16
13.947	20	18	16
13.957	20	18	16
13.967	20	18	16
13.977	20	18	16
13.987	20	18	16
13.997	20	18	16
14.007	20	18	16
14.017	20	18	16
14.027	20	18	16
14.037	20	18	16
14.047	20	18	16
14.057	20	18	16
14.067	20	18	16
14.077	20	18	16
14.087	20	18	16
14.097	20	18	16
14.107	20	18	16
14.117	20	18	16
14.127	20	18	16
14.137	20	18	16
14.147	20	18	16
14.157	20	18	16
14.167	20	18	16
14.177	20	18	16
14.187	20	18	16
14.197	20	18	16
14.207	20	18	16
14.217	20	18	16
14.227	20	18	16
14.237	20	18	16
14.247	20	18	16
14.257	20	18	16
14.267	20	18	16
14.277	20	18	16
14.287	20	18	16
14.297	20	18	16
14.307	20	18	16
14.317	20	18	16
14.327	20	18	16
14.337	20	18	16
14.347	20	18	16
14.357	20	18	16
14.367	20	18	16
14.377	20	18	16
14.387	20	18	16
14.397	20	18	16
14.407	20	18	16
14.417	20	18	16
14.427	20	18	16
14.437	20	18	16
14.447	20	18	16
14.457	20	18	16
14.467	20	18	16
14.477	20	18	16
14.487	20	18	16
14.497	20	18	16
14.507	20	18	16
14.517	20	18	16
14.527	20	18	16
14.537	20	18	16
14.547	20	18	16
14.557	20	18	16
14.567	20	18	16
14.577	20	18	16
14.587	20	18	16
14.597	20	18	16
14.607	20	18	16
14.617	20	18	16
14.627	20	18	16
14.637	20	18	16
14.647	20	18	16
14.657	20	18	16
14.667	20	18	16
14.677	20	18	16
14.687	20	18	16
14.697	20	18	16
14.707	20	18	16
14.717	20	18	16
14.727	20	18	16
14.737	20	18	16
14.747	20	18	16
14.757	20	18	16
14.767	20	18	16
14.777	20	18	16
14.787	20	18	16
14.797	20	18	16
14.807	20	18	16
14.817	20	18	16
14.827	20	18	16
14.837	20	18	16
14.847	20	18	16
14.857	20	18	16
14.867	20	18	16
14.877	20	18	16
14.887	20	18	16
14.897	20	18	16
14.907	20	18	16
14.917	20	18	16
14.927	20	18	16
14.937	20	18	16
14.947	20	18	16
14.957	20	18	16
14.967	20	18	16
14.977	20	18	16
14.987	20	18	16
14.997	20	18	16
15.008	20	18	16
15.018	20	18	18
15.028	20	18	18
15.038	20	18	18
15.048	20	18	18
15.058	20	18	18
15.068	20	18	18
15.078	20	18	18
15.088	20	18	18
15.098	20	18	18
15.108	20	18	18
15.118	20	18	18
15.128	20	18	18
15.138	20	18	18
15.148	20	18	18
15.158	20	18	18
15.168	20	18	18
15.178	20	18	18
15.188	20	18	18
15.198	20	18	18
15.208	20	18	18
15.218	20	18	18
15.228	20	18	18
15.238	20	18	18
15.248	20	18	18
15.258	20	18	18
15.268	20	18	18
15.278	20	18	18
15.288	20	18	18
15.298	20	18	18
15.308	20	18	18
15.318	20	18	18
15.328	20	18	18
15.338	20	18	18
15.348	20	18	18
15.358	20	18	18
15.368	20	18	18
15.378	20	18	18
15.388	20	18	18
15.398	20	18	18
15.408	20	18	18
15.418	20	18	18
15.428	20	18	18
15.438	20	18	18
15.448	20	18	18
15.458	20	18	18
15.468	20	18	18
15.478	20	18	18
15.488	20	18	18
15.498	20	18	18
15.508	20	18	18
15.518	20	18	18
15.528	20	18	18
15.538	20	18	18
15.548	20	18	18
15.558	20	18	18
15.568	20	18	18
15.578	20	18	18
15.588	20	18	18
15.598	20	18	18
15.608	20	18	18
15.618	20	18	18
15.628	20	18	18
15.638	20	18	18
15.648	20	18	18
15.658	20	18	18
15.668	20	18	18
15.678	20	18	18
15.688	20	18	18
15.698	20	18	18
15.708	20	18	18
15.718	20	18	18
15.728	20	18	18
15.738	20	18	18
15.748	20	18	18
15.758	20	18	18
15.768	20	18	18
15.778	20	18	18
15.788	20	18	18
15.798	20	18	18
15.808	20	18	18
15.818	20	18	18
15.828	20	18	18
15.838	20	18	18
15.848	20	18	18
15.858	20	18	18
15.868	20	18	18
15.878	20	18	18
15.888	20	18	18
15.898	20	18	18
15.908	20	18	18
15.918	20	18	18
15.928	20	18	18
15.938	20	18	18
15.948	20	18	18
15.958	20	18	18
15.968	20	18	18
15.978	20	18	18
15.988	20	18	18
15.998	20	18	18
16.008	20	18	18
16.018	20	18	18
16.028	20	18	18
16.038	20	18	18
16.048	20	18	18
16.058	20	18	18
16.068	20	18	18
16.078	20	18	18
16.088	20	18	18
16.098	20	18	18
16.108	20	18	18
16.118	20	18	18
16.128	20	18	18
16.138	20	18	18
16.148	20	18	18
16.158	20	18	18
16.168	20	18	18
16.178	20	18	18
16.188	20	18	18
16.198	20	18	18
16.208	20	18	18
16.218	20	18	18
16.228	20	18	18
16.238	20	18	18
16.248	20	18	18
16.258	20	18	18
16.268	20	18	18
16.278	20	18	18
16.288	20	18	18
16.298	20	18	18
16.308	20	18	18
16.318	20	18	18
16.328	20	18	18
16.338	20	18	18
16.348	20	18	18
16.358	20	18	18
16.368	20	18	18
16.378	20	18	18
16.388	20	18	18
16.398	20	18	18
16.408	20	18	18
16.418	20	18	18
16.428	20	18	18
16.438	20	18	18
16.448	20	18	18
16.458	20	18	18
16.468	20	18	18
16.478	20	18	18
16.488	20	18	18
16.498	20	18	18
16.508	20	18	18
16.518	20	18	18
16.528	20	18	18
16.538	20	18	18
16.548	20	18	18
16.558	20	18	18
16.568	20	18	18
16.578	20	18	18
16.588	20	18	18
16.598	20	18	18
16.608	20	18	18
16.618	20	18	18
16.628	20	18	18
16.638	20	18	18
16.648	20	18	18
16.658	20	18	18
16.668	20	18	18
16.678	20	18	18
16.688	20	18	18
16.698	20	18	18
16.708	20	18	18
16.718	20	18	18
16.728	20	18	18
16.738	20	18	18
16.748	20	18	18
16.758	20	18	18
16.768	20	18	18
16.778	20	18	18
16.788	20	18	18
16.798	20	18	18
16.808	20	18	18
16.818	20	18	18
16.828	20	18	18
16.838	20	18	18
16.848	20	18	18
16.858	20	18	18
16.868	20	18	18
16.878	20	20	18
16.888	20	20	18
16.898	20	20	18
16.908	20	20	18
16.918	20	20	18
16.928	20	20	18
16.938	20	20	18
16.948	20	20	18
16.958	20	20	18
16.968	20	20	18
16.978	20	20	18
16.988	20	20	18
16.998	20	20	18
17.009	20	20	18
17.019	20	20	18
17.029	20	20	18
17.039	20	20	18
17.049	20	20	18
17.059	20	20	18
17.069	20	20	18
17.079	20	20	18
17.089	20	20	18
17.099	20	20	18
17.109	20	20	18
17.119	20	20	18
17.129	20	20	18
17.139	20	20	18
17.149	20	20	18
17.159	20	20	18
17.169	20	20	18
17.179	20	20	18
17.189	20	20	18
17.199	20	20	18
17.209	20	20	18
17.219	20	20	18
17.229	20	20	18
17.239	20	20	18
17.249	20	20	18
17.259	20	20	18
17.269	20	20	18
17.279	20	20	18
17.289	20	20	18
17.299	20	20	18
17.309	20	20	18
17.319	20	20	18
17.329	20	20	18
17.339	20	20	18
17.349	20	20	18
17.359	20	20	18
17.369	20	20	18
17.379	20	20	18
17.389	20	20	18
17.399	20	20	18
17.409	20	20	18
17.419	20	20	18
17.429	20	20	18
17.439	20	20	18
17.449	20	20	18
17.459	20	20	18
17.469	20	20	18
17.479	20	20	18
17.489	20	20	18
17.499	20	20	18
17.509	20	20	18
17.519	20	20	18
17.529	20	20	18
17.539	20	20	18
17.549	20	20	18
17.559	20	20	18
17.569	20	20	18
17.579	20	20	18
17.589	20	20	18
17.599	20	20	18
17.609	20	20	18
17.619	20	20	18
17.629	20	20	18
17.639	20	20	18
17.649	20	20	18
17.659	20	20	18
17.669	20	20	18
17.679	20	20	18
17.689	20	20	18
17.699	20	20	18
17.709	20	20	18
17.719	20	20	18
17.729	20	20	18
17.739	20	20	18
17.749	20	20	18
17.759	20	20	18
17.769	20	20	18
17.779	20	20	18
17.789	20	20	18
17.799	20	20	18
17.809	20	20	18
17.819	20	20	18
17.829	20	20	18
17.839	20	20	18
17.849	20	20	18
17.859	20	20	18
17.869	20	20	18
17.879	20	20	18
17.889	20	20	18
17.899	20	20	18
17.909	20	20	18
17.919	20	20	18
17.929	20	20	18
17.939	20	20	18
17.949	20	20	18
17.959	20	20	18
17.969	20	20	18
17.979	20	20	18
17.989	20	20	18
17.999	20	20	18
18.009	20	20	18
18.019	20	20	18
18.029	20	20	18
18.039	20	20	18
18.049	20	20	18
18.059	20	20	18
18.069	20	20	18
18.079	20	20	18
18.089	20	20	18
18.099	20	20	18
18.109	20	20	18
18.119	20	20	18
18.129	20	20	18
18.139	20	20	18
18.149	20	20	18
18.159	20	20	18
18.169	20	20	18
18.179	20	20	18
18.189	20	20	18
18.199	20	20	18
18.209	20	20	18
18.219	20	20	18
18.229	20	20	18
18.239	20	20	18
18.249	20	20	18
18.259	20	20	18
18.269	20	20	18
18.279	20	20	18
18.289	20	20	18
18.299	20	20	18
18.309	20	20	18
18.319	20	20	18
18.329	20	20	18
18.339	20	20	18
18.349	20	20	18
18.359	20	20	18
18.369	20	20	18
18.379	20	20	18
18.389	20	20	18
18.399	20	20	18
18.409	20	20	18
18.419	20	20	18
18.429	20	20	18
18.439	20	20	18
18.449	20	20	18
18.459	20	20	18
18.469	20	20	18
18.479	20	20	18
18.489	20	20	18
18.499	20	20	18
18.509	20	20	18
18.519	20	20	18
18.529	20	20	18
18.539	20	20	18
18.549	20	20	18
18.559	20	20	18
18.569	20	20	18
18.579	20	20	18
18.589	20	20	18
18.599	20	20	18
18.609	20	20	18
18.619	20	20	18
18.629	20	20	18
18.639	20	20	18
18.649	20	20	18
18.659	20	20	18
18.669	20	20	18
18.679	20	20	18
18.689	20	20	18
18.699	20	20	18
18.709	20	20	18
18.719	20	20	18
18.729	20	20	18
18.739	20	20	18
18.749	20	20	18
18.759	20	20	18
18.769	20	20	18
18.779	20	20	18
18.789	20	20	18
18.799	20	20	18
18.809	20	20	18
18.819	20	20	18
18.829	20	20	18
18.839	20	20	18
18.849	20	20	18
18.859	20	20	18
18.869	20	20	18
18.879	20	20	18
18.889	20	20	18
18.899	20	20	18
18.909	20	20	18
18.919	20	20	18
18.929	20	20	18
18.939	20	20	18
18.949	20	20	18
18.959	20	20	18
18.969	20	20	18
18.979	20	20	18
18.989	20	20	18
18.999	20	20	18
19.01	20	20	18
19.02	20	20	18
19.03	20	20	18
19.04	20	20	18
19.05	20	20	18
19.06	20	20	18
19.07	20	20	18
19.08	20	20	18
19.09	20	20	18
19.1	20	20	18
19.11	20	20	18
19.12	20	20	18
19.13	20	20	18
19.14	20	20	18
19.15	20	20	18
19.16	20	20	18
19.17	20	20	18
19.18	20	20	18
19.19	20	20	18
19.2	20	20	18
19.21	20	20	18
19.22	20	20	18
19.23	20	20	18
19.24	20	20	18
19.25	20	20	18
19.26	20	20	18
19.27	20	20	18
19.28	20	20	18
19.29	20	20	18
19.3	20	20	18
19.31	20	20	18
19.32	20	20	18
19.33	20	20	18
19.34	20	20	18
19.35	20	20	18
19.36	20	20	18
19.37	20	20	18
19.38	20	20	18
19.39	20	20	18
19.4	20	20	18
19.41	20	20	18
19.42	20	20	18
19.43	20	20	18
19.44	20	20	18
19.45	20	20	18
19.46	20	20	18
19.47	20	20	18
19.48	20	20	18
19.49	20	20	18
19.5	20	20	18
19.51	20	20	18
19.52	20	20	18
19.53	20	20	18
19.54	20	20	18
19.55	20	20	18
19.56	20	20	18
19.57	20	20	18
19.58	20	20	18
19.59	20	20	18
19.6	20	20	18
19.61	20	20	18
19.62	20	20	18
19.63	20	20	18
19.64	20	20	18
19.65	20	20	18
19.66	20	20	18
19.67	20	20	18
19.68	20	20	18
19.69	20	20	18
19.7	20	20	18
19.71	20	20	18
19.72	20	20	18
19.73	20	20	18
19.74	20	20	18
19.75	20	20	18
19.76	20	20	18
19.77	20	20	18
19.78	20	20	18
19.79	20	20	18
19.8	20	20	18
19.81	20	20	18
19.82	20	20	18
19.83	20	20	18
19.84	20	20	18
19.85	20	20	18
19.86	20	20	18
19.87	20	20	18
19.88	20	20	18
19.89	20	20	18
19.9	20	20	18
19.91	20	20	18
19.92	20	20	18
19.93	20	20	18
19.94	20	20	18
19.95	20	20	18
19.96	20	20	18
19.97	20	20	18
19.98	20	20	18
19.99	20	20	18
20	20	20	18


==> figures/data/V1D1V_error_time_basis/basis_local_reduced_model_indicator_V1D1V_12.txt <==
Timing	Basis_1_2	Basis_1_3	Basis_1_5
0	12	12	12
0.010005	12	12	12
0.02001	12	12	12
0.030015	12	12	12
0.04002	12	12	12
0.050025	12	12	12
0.06003	12	12	12
0.070035	12	12	12
0.08004	12	12	12
0.090045	12	12	12
0.10005	12	12	12
0.11006	12	12	12
0.12006	12	12	12
0.13007	12	12	12
0.14007	12	12	12
0.15008	12	12	12
0.16008	12	12	12
0.17009	12	12	12
0.18009	12	12	12
0.1901	12	12	12
0.2001	12	12	12
0.21011	12	12	12
0.22011	12	12	12
0.23012	12	12	12
0.24012	12	12	12
0.25013	12	12	12
0.26013	12	12	12
0.27014	12	12	12
0.28014	12	12	12
0.29015	12	12	12
0.30015	12	12	12
0.31016	12	12	12
0.32016	12	12	12
0.33017	12	12	12
0.34017	12	12	12
0.35018	12	12	12
0.36018	12	12	12
0.37019	12	12	12
0.38019	12	12	12
0.3902	12	12	12
0.4002	12	12	12
0.41021	12	12	12
0.42021	12	12	12
0.43022	12	12	12
0.44022	12	12	12
0.45023	12	12	12
0.46023	12	12	12
0.47024	12	12	12
0.48024	12	12	12
0.49025	12	12	12
0.50025	12	12	12
0.51026	12	12	12
0.52026	12	12	12
0.53027	12	12	12
0.54027	12	12	12
0.55028	12	12	12
0.56028	12	12	12
0.57029	12	12	12
0.58029	12	12	12
0.5903	12	12	12
0.6003	12	12	12
0.61031	12	12	12
0.62031	12	12	12
0.63032	12	12	12
0.64032	12	12	12
0.65033	12	12	12
0.66033	12	12	12
0.67034	12	12	12
0.68034	12	12	12
0.69035	12	12	12
0.70035	12	12	12
0.71036	12	12	12
0.72036	12	12	12
0.73037	12	12	12
0.74037	12	12	12
0.75038	12	12	12
0.76038	12	12	12
0.77039	12	12	12
0.78039	12	12	12
0.7904	12	12	12
0.8004	12	12	12
0.81041	12	12	12
0.82041	12	12	12
0.83042	12	12	12
0.84042	12	12	12
0.85043	12	12	12
0.86043	12	12	12
0.87044	12	12	12
0.88044	12	12	12
0.89045	12	12	12
0.90045	12	12	12
0.91046	12	12	12
0.92046	12	12	12
0.93047	12	12	12
0.94047	12	12	12
0.95048	12	12	12
0.96048	12	12	12
0.97049	12	12	12
0.98049	14	12	12
0.9905	14	12	12
1.0005	14	12	12
1.0105	14	12	12
1.0205	14	12	12
1.0305	14	12	12
1.0405	14	12	12
1.0505	14	12	12
1.0605	14	12	12
1.0705	14	12	12
1.0805	14	12	12
1.0905	14	12	12
1.1006	14	14	12
1.1106	14	14	12
1.1206	14	14	12
1.1306	14	14	12
1.1406	14	14	12
1.1506	14	14	12
1.1606	14	14	12
1.1706	14	14	12
1.1806	14	14	12
1.1906	14	14	12
1.2006	14	14	12
1.2106	14	14	12
1.2206	14	14	12
1.2306	14	14	12
1.2406	14	14	12
1.2506	14	14	12
1.2606	14	14	12
1.2706	14	14	14
1.2806	14	14	14
1.2906	14	14	14
1.3007	14	14	14
1.3107	14	14	14
1.3207	14	14	14
1.3307	14	14	14
1.3407	14	14	14
1.3507	14	14	14
1.3607	14	14	14
1.3707	14	14	14
1.3807	14	14	14
1.3907	14	14	14
1.4007	14	14	14
1.4107	14	14	14
1.4207	14	14	14
1.4307	14	14	14
1.4407	14	14	14
1.4507	14	14	14
1.4607	14	14	14
1.4707	14	14	14
1.4807	14	14	14
1.4907	14	14	14
1.5008	14	14	14
1.5108	14	14	14
1.5208	14	14	14
1.5308	14	14	14
1.5408	14	14	14
1.5508	14	14	14
1.5608	14	14	14
1.5708	14	14	14
1.5808	14	14	14
1.5908	14	14	14
1.6008	14	14	14
1.6108	14	14	14
1.6208	14	14	14
1.6308	14	14	14
1.6408	14	14	14
1.6508	14	14	14
1.6608	14	14	14
1.6708	14	14	14
1.6808	14	14	14
1.6908	14	14	14
1.7009	14	14	14
1.7109	14	14	14
1.7209	14	14	14
1.7309	14	14	14
1.7409	14	14	14
1.7509	14	14	14
1.7609	14	14	14
1.7709	14	14	14
1.7809	14	14	14
1.7909	16	14	14
1.8009	16	14	14
1.8109	16	14	14
1.8209	16	14	14
1.8309	16	14	14
1.8409	16	14	14
1.8509	16	14	14
1.8609	16	14	14
1.8709	16	14	14
1.8809	16	14	14
1.8909	16	14	14
1.901	16	14	14
1.911	16	14	14
1.921	16	14	14
1.931	16	14	14
1.941	16	14	14
1.951	16	14	14
1.961	16	14	14
1.971	16	14	14
1.981	16	14	14
1.991	16	16	14
2.001	16	16	14
2.011	16	16	14
2.021	16	16	14
2.031	16	16	14
2.041	16	16	14
2.051	16	16	14
2.061	16	16	14
2.071	16	16	14
2.081	16	16	14
2.091	16	16	14
2.1011	16	16	14
2.1111	16	16	14
2.1211	16	16	14
2.1311	16	16	14
2.1411	16	16	14
2.1511	16	16	14
2.1611	16	16	14
2.1711	16	16	14
2.1811	16	16	14
2.1911	16	16	14
2.2011	16	16	14
2.2111	16	16	14
2.2211	16	16	14
2.2311	16	16	14
2.2411	16	16	14
2.2511	16	16	14
2.2611	16	16	14
2.2711	16	16	14
2.2811	16	16	14
2.2911	16	16	14
2.3012	16	16	14
2.3112	16	16	14
2.3212	16	16	14
2.3312	16	16	14
2.3412	16	16	14
2.3512	16	16	14
2.3612	16	16	14
2.3712	16	16	14
2.3812	16	16	14
2.3912	16	16	14
2.4012	16	16	14
2.4112	16	16	14
2.4212	16	16	14
2.4312	16	16	14
2.4412	16	16	14
2.4512	16	16	14
2.4612	16	16	14
2.4712	16	16	14
2.4812	16	16	14
2.4912	16	16	16
2.5013	16	16	16
2.5113	16	16	16
2.5213	16	16	16
2.5313	16	16	16
2.5413	16	16	16
2.5513	16	16	16
2.5613	16	16	16
2.5713	16	16	16
2.5813	16	16	16
2.5913	16	16	16
2.6013	16	16	16
2.6113	16	16	16
2.6213	16	16	16
2.6313	16	16	16
2.6413	16	16	16
2.6513	16	16	16
2.6613	16	16	16
2.6713	16	16	16
2.6813	16	16	16
2.6913	16	16	16
2.7014	16	16	16
2.7114	16	16	16
2.7214	16	16	16
2.7314	16	16	16
2.7414	16	16	16
2.7514	16	16	16
2.7614	16	16	16
2.7714	16	16	16
2.7814	16	16	16
2.7914	16	16	16
2.8014	16	16	16
2.8114	16	16	16
2.8214	16	16	16
2.8314	16	16	16
2.8414	16	16	16
2.8514	16	16	16
2.8614	16	16	16
2.8714	16	16	16
2.8814	16	16	16
2.8914	16	16	16
2.9015	16	16	16
2.9115	16	16	16
2.9215	16	16	16
2.9315	16	16	16
2.9415	16	16	16
2.9515	16	16	16
2.9615	16	16	16
2.9715	16	16	16
2.9815	16	16	16
2.9915	16	16	16
3.0015	16	16	16
3.0115	16	16	16
3.0215	16	16	16
3.0315	16	16	16
3.0415	16	16	16
3.0515	16	16	16
3.0615	16	16	16
3.0715	16	16	16
3.0815	16	16	16
3.0915	16	16	16
3.1016	16	16	16
3.1116	16	16	16
3.1216	16	16	16
3.1316	16	16	16
3.1416	16	16	16
3.1516	16	16	16
3.1616	16	16	16
3.1716	16	16	16
3.1816	16	16	16
3.1916	16	16	16
3.2016	18	16	16
3.2116	18	16	16
3.2216	18	16	16
3.2316	18	16	16
3.2416	18	16	16
3.2516	18	16	16
3.2616	18	16	16
3.2716	18	16	16
3.2816	18	16	16
3.2916	18	16	16
3.3017	18	16	16
3.3117	18	16	16
3.3217	18	16	16
3.3317	18	16	16
3.3417	18	16	16
3.3517	18	16	16
3.3617	18	16	16
3.3717	18	16	16
3.3817	18	16	16
3.3917	18	16	16
3.4017	18	16	16
3.4117	18	16	16
3.4217	18	16	16
3.4317	18	16	16
3.4417	18	16	16
3.4517	18	16	16
3.4617	18	16	16
3.4717	18	16	16
3.4817	18	16	16
3.4917	18	16	16
3.5018	18	16	16
3.5118	18	16	16
3.5218	18	16	16
3.5318	18	16	16
3.5418	18	16	16
3.5518	18	16	16
3.5618	18	16	16
3.5718	18	16	16
3.5818	18	16	16
3.5918	18	16	16
3.6018	18	16	16
3.6118	18	16	16
3.6218	18	16	16
3.6318	18	16	16
3.6418	18	16	16
3.6518	18	16	16
3.6618	18	16	16
3.6718	18	16	16
3.6818	18	16	16
3.6918	18	16	16
3.7019	18	16	16
3.7119	18	16	16
3.7219	18	16	16
3.7319	18	16	16
3.7419	18	16	16
3.7519	18	16	16
3.7619	18	16	16
3.7719	18	16	16
3.7819	18	16	16
3.7919	18	16	16
3.8019	18	16	16
3.8119	18	16	16
3.8219	18	16	16
3.8319	18	16	16
3.8419	18	16	16
3.8519	18	16	16
3.8619	18	16	16
3.8719	18	16	16
3.8819	18	16	16
3.8919	18	16	16
3.902	18	16	16
3.912	18	16	16
3.922	18	16	16
3.932	18	16	16
3.942	18	16	16
3.952	18	16	16
3.962	18	16	16
3.972	18	16	16
3.982	18	16	16
3.992	18	16	16
4.002	18	16	16
4.012	18	16	16
4.022	18	16	16
4.032	18	16	16
4.042	18	16	16
4.052	18	16	16
4.062	18	16	16
4.072	18	16	16
4.082	18	16	16
4.092	18	16	16
4.1021	18	16	16
4.1121	18	16	16
4.1221	18	16	16
4.1321	18	16	16
4.1421	18	16	16
4.1521	18	16	16
4.1621	18	16	16
4.1721	18	16	16
4.1821	18	18	16
4.1921	18	18	16
4.2021	18	18	16
4.2121	18	18	16
4.2221	18	18	16
4.2321	18	18	16
4.2421	18	18	16
4.2521	18	18	16
4.2621	18	18	16
4.2721	18	18	16
4.2821	18	18	16
4.2921	18	18	16
4.3022	18	18	16
4.3122	18	18	16
4.3222	18	18	16
4.3322	18	18	16
4.3422	18	18	16
4.3522	18	18	16
4.3622	18	18	16
4.3722	18	18	16
4.3822	18	18	16
4.3922	18	18	16
4.4022	18	18	16
4.4122	18	18	16
4.4222	18	18	16
4.4322	18	18	16
4.4422	18	18	16
4.4522	18	18	16
4.4622	18	18	16
4.4722	18	18	16
4.4822	18	18	16
4.4922	18	18	16
4.5023	18	18	16
4.5123	18	18	16
4.5223	18	18	16
4.5323	18	18	16
4.5423	18	18	16
4.5523	18	18	16
4.5623	18	18	16
4.5723	18	18	16
4.5823	18	18	16
4.5923	18	18	16
4.6023	18	18	16
4.6123	18	18	16
4.6223	18	18	16
4.6323	18	18	16
4.6423	18	18	16
4.6523	18	18	16
4.6623	18	18	16
4.6723	18	18	16
4.6823	18	18	16
4.6923	18	18	16
4.7024	18	18	16
4.7124	18	18	16
4.7224	18	18	16
4.7324	18	18	16
4.7424	18	18	16
4.7524	18	18	16
4.7624	18	18	16
4.7724	18	18	16
4.7824	18	18	16
4.7924	18	18	16
4.8024	18	18	16
4.8124	18	18	16
4.8224	18	18	16
4.8324	18	18	16
4.8424	18	18	16
4.8524	18	18	16
4.8624	18	18	16
4.8724	18	18	16
4.8824	18	18	16
4.8924	18	18	16
4.9025	18	18	16
4.9125	18	18	16
4.9225	18	18	16
4.9325	18	18	16
4.9425	18	18	16
4.9525	18	18	16
4.9625	18	18	16
4.9725	18	18	16
4.9825	18	18	16
4.9925	18	18	16
5.0025	18	18	16
5.0125	18	18	16
5.0225	18	18	16
5.0325	18	18	16
5.0425	18	18	16
5.0525	18	18	16
5.0625	18	18	16
5.0725	18	18	16
5.0825	18	18	16
5.0925	18	18	16
5.1026	18	18	16
5.1126	18	18	16
5.1226	18	18	16
5.1326	18	18	16
5.1426	18	18	16
5.1526	18	18	16
5.1626	18	18	16
5.1726	18	18	16
5.1826	18	18	16
5.1926	18	18	16
5.2026	18	18	16
5.2126	18	18	16
5.2226	18	18	16
5.2326	18	18	16
5.2426	18	18	16
5.2526	18	18	16
5.2626	18	18	16
5.2726	18	18	16
5.2826	18	18	16
5.2926	18	18	16
5.3027	18	18	16
5.3127	18	18	16
5.3227	18	18	16
5.3327	18	18	16
5.3427	18	18	16
5.3527	18	18	18
5.3627	18	18	18
5.3727	18	18	18
5.3827	18	18	18
5.3927	18	18	18
5.4027	18	18	18
5.4127	18	18	18
5.4227	18	18	18
5.4327	18	18	18
5.4427	18	18	18
5.4527	18	18	18
5.4627	18	18	18
5.4727	18	18	18
5.4827	18	18	18
5.4927	18	18	18
5.5028	18	18	18
5.5128	18	18	18
5.5228	18	18	18
5.5328	18	18	18
5.5428	18	18	18
5.5528	18	18	18
5.5628	18	18	18
5.5728	18	18	18
5.5828	18	18	18
5.5928	18	18	18
5.6028	18	18	18
5.6128	18	18	18
5.6228	18	18	18
5.6328	18	18	18
5.6428	18	18	18
5.6528	18	18	18
5.6628	18	18	18
5.6728	20	18	18
5.6828	20	18	18
5.6928	20	18	18
5.7029	20	18	18
5.7129	20	18	18
5.7229	20	18	18
5.7329	20	18	18
5.7429	20	18	18
5.7529	20	18	18
5.7629	20	18	18
5.7729	20	18	18
5.7829	20	18	18
5.7929	20	18	18
5.8029	20	18	18
5.8129	20	18	18
5.8229	20	18	18
5.8329	20	18	18
5.8429	20	18	18
5.8529	20	18	18
5.8629	20	18	18
5.8729	20	18	18
5.8829	20	18	18
5.8929	20	18	18
5.903	20	18	18
5.913	20	18	18
5.923	20	18	18
5.933	20	18	18
5.943	20	18	18
5.953	20	18	18
5.963	20	18	18
5.973	20	18	18
5.983	20	18	18
5.993	20	18	18
6.003	20	18	18
6.013	20	18	18
6.023	20	18	18
6.033	20	18	18
6.043	20	18	18
6.053	20	18	18
6.063	20	18	18
6.073	20	18	18
6.083	20	18	18
6.093	20	18	18
6.1031	20	18	18
6.1131	20	18	18
6.1231	20	18	18
6.1331	20	18	18
6.1431	20	18	18
6.1531	20	18	18
6.1631	20	18	18
6.1731	20	18	18
6.1831	20	18	18
6.1931	20	18	18
6.2031	20	18	18
6.2131	20	18	18
6.2231	20	18	18
6.2331	20	18	18
6.2431	20	18	18
6.2531	20	18	18
6.2631	20	18	18
6.2731	20	18	18
6.2831	20	18	18
6.2931	20	18	18
6.3032	20	18	18
6.3132	20	18	18
6.3232	20	18	18
6.3332	20	18	18
6.3432	20	18	18
6.3532	20	18	18
6.3632	20	18	18
6.3732	20	18	18
6.3832	20	18	18
6.3932	20	18	18
6.4032	20	18	18
6.4132	20	18	18
6.4232	20	18	18
6.4332	20	18	18
6.4432	20	18	18
6.4532	20	18	18
6.4632	20	18	18
6.4732	20	18	18
6.4832	20	18	18
6.4932	20	18	18
6.5033	20	18	18
6.5133	20	18	18
6.5233	20	18	18
6.5333	20	18	18
6.5433	20	18	18
6.5533	20	18	18
6.5633	20	18	18
6.5733	20	18	18
6.5833	20	18	18
6.5933	20	18	18
6.6033	20	18	18
6.6133	20	18	18
6.6233	20	18	18
6.6333	20	18	18
6.6433	20	18	18
6.6533	20	18	18
6.6633	20	18	18
6.6733	20	18	18
6.6833	20	18	18
6.6933	20	18	18
6.7034	20	18	18
6.7134	20	18	18
6.7234	20	18	18
6.7334	20	18	18
6.7434	20	18	18
6.7534	20	18	18
6.7634	20	18	18
6.7734	20	18	18
6.7834	20	18	18
6.7934	20	18	18
6.8034	20	18	18
6.8134	20	18	18
6.8234	20	18	18
6.8334	20	18	18
6.8434	20	18	18
6.8534	20	18	18
6.8634	20	18	18
6.8734	20	18	18
6.8834	20	18	18
6.8934	20	18	18
6.9035	20	18	18
6.9135	20	18	18
6.9235	20	18	18
6.9335	20	18	18
6.9435	20	18	18
6.9535	20	18	18
6.9635	20	20	18
6.9735	20	20	18
6.9835	20	20	18
6.9935	20	20	18
7.0035	20	20	18
7.0135	20	20	18
7.0235	20	20	18
7.0335	20	20	18
7.0435	20	20	18
7.0535	20	20	18
7.0635	20	20	18
7.0735	20	20	18
7.0835	20	20	18
7.0935	20	20	18
7.1036	20	20	18
7.1136	20	20	18
7.1236	20	20	18
7.1336	20	20	18
7.1436	20	20	18
7.1536	20	20	18
7.1636	20	20	18
7.1736	20	20	18
7.1836	20	20	18
7.1936	20	20	18
7.2036	20	20	18
7.2136	20	20	18
7.2236	20	20	18
7.2336	20	20	18
7.2436	20	20	18
7.2536	20	20	18
7.2636	20	20	18
7.2736	20	20	18
7.2836	20	20	18
7.2936	20	20	18
7.3037	20	20	18
7.3137	20	20	18
7.3237	20	20	18
7.3337	20	20	18
7.3437	20	20	18
7.3537	20	20	18
7.3637	20	20	18
7.3737	20	20	18
7.3837	20	20	18
7.3937	20	20	18
7.4037	20	20	18
7.4137	20	20	18
7.4237	20	20	18
7.4337	20	20	18
7.4437	20	20	18
7.4537	20	20	18
7.4637	20	20	18
7.4737	20	20	18
7.4837	20	20	18
7.4937	20	20	18
7.5038	20	20	18
7.5138	20	20	18
7.5238	20	20	18
7.5338	20	20	18
7.5438	20	20	18
7.5538	20	20	18
7.5638	20	20	18
7.5738	20	20	18
7.5838	20	20	18
7.5938	20	20	18
7.6038	20	20	18
7.6138	20	20	18
7.6238	20	20	18
7.6338	20	20	18
7.6438	20	20	18
7.6538	20	20	18
7.6638	20	20	18
7.6738	20	20	18
7.6838	20	20	18
7.6938	20	20	18
7.7039	20	20	18
7.7139	20	20	18
7.7239	20	20	18
7.7339	20	20	18
7.7439	20	20	18
7.7539	20	20	18
7.7639	20	20	18
7.7739	20	20	18
7.7839	20	20	18
7.7939	20	20	18
7.8039	20	20	18
7.8139	20	20	18
7.8239	20	20	18
7.8339	20	20	18
7.8439	20	20	18
7.8539	20	20	18
7.8639	20	20	18
7.8739	20	20	18
7.8839	20	20	18
7.8939	20	20	18
7.904	20	20	18
7.914	20	20	18
7.924	20	20	18
7.934	20	20	18
7.944	20	20	18
7.954	20	20	18
7.964	20	20	18
7.974	20	20	18
7.984	20	20	18
7.994	20	20	18
8.004	20	20	18
8.014	20	20	18
8.024	20	20	18
8.034	20	20	18
8.044	20	20	18
8.054	20	20	18
8.064	20	20	18
8.074	20	20	18
8.084	20	20	18
8.094	20	20	18
8.1041	20	20	18
8.1141	20	20	18
8.1241	20	20	18
8.1341	20	20	18
8.1441	20	20	18
8.1541	20	20	18
8.1641	20	20	18
8.1741	20	20	18
8.1841	20	20	18
8.1941	20	20	18
8.2041	20	20	18
8.2141	20	20	18
8.2241	20	20	18
8.2341	20	20	18
8.2441	20	20	18
8.2541	20	20	18
8.2641	20	20	18
8.2741	20	20	18
8.2841	20	20	18
8.2941	20	20	18
8.3042	20	20	18
8.3142	20	20	18
8.3242	20	20	18
8.3342	20	20	18
8.3442	20	20	18
8.3542	20	20	18
8.3642	20	20	18
8.3742	20	20	18
8.3842	20	20	18
8.3942	20	20	18
8.4042	20	20	18
8.4142	20	20	18
8.4242	20	20	18
8.4342	20	20	18
8.4442	20	20	18
8.4542	20	20	18
8.4642	20	20	18
8.4742	20	20	18
8.4842	20	20	18
8.4942	20	20	18
8.5043	20	20	18
8.5143	20	20	18
8.5243	20	20	18
8.5343	20	20	18
8.5443	20	20	18
8.5543	20	20	18
8.5643	20	20	18
8.5743	20	20	18
8.5843	20	20	18
8.5943	20	20	18
8.6043	20	20	18
8.6143	20	20	18
8.6243	20	20	18
8.6343	20	20	18
8.6443	20	20	18
8.6543	20	20	18
8.6643	20	20	18
8.6743	20	20	18
8.6843	20	20	18
8.6943	20	20	18
8.7044	20	20	18
8.7144	20	20	18
8.7244	20	20	18
8.7344	20	20	18
8.7444	20	20	18
8.7544	20	20	18
8.7644	20	20	18
8.7744	20	20	18
8.7844	20	20	18
8.7944	20	20	18
8.8044	20	20	18
8.8144	20	20	18
8.8244	20	20	18
8.8344	20	20	18
8.8444	20	20	18
8.8544	20	20	18
8.8644	20	20	18
8.8744	20	20	18
8.8844	20	20	18
8.8944	20	20	18
8.9045	20	20	18
8.9145	20	20	18
8.9245	20	20	18
8.9345	20	20	18
8.9445	20	20	18
8.9545	20	20	18
8.9645	20	20	18
8.9745	20	20	18
8.9845	20	20	18
8.9945	20	20	18
9.0045	20	20	18
9.0145	20	20	18
9.0245	20	20	18
9.0345	20	20	18
9.0445	20	20	18
9.0545	20	20	18
9.0645	20	20	18
9.0745	20	20	18
9.0845	20	20	18
9.0945	20	20	18
9.1046	20	20	18
9.1146	20	20	18
9.1246	20	20	18
9.1346	20	20	18
9.1446	20	20	18
9.1546	20	20	18
9.1646	20	20	18
9.1746	20	20	18
9.1846	20	20	18
9.1946	20	20	18
9.2046	20	20	18
9.2146	20	20	18
9.2246	20	20	18
9.2346	20	20	18
9.2446	20	20	18
9.2546	20	20	18
9.2646	20	20	18
9.2746	20	20	18
9.2846	20	20	18
9.2946	20	20	18
9.3047	20	20	18
9.3147	20	20	18
9.3247	20	20	18
9.3347	20	20	18
9.3447	20	20	18
9.3547	20	20	18
9.3647	20	20	18
9.3747	20	20	18
9.3847	20	20	18
9.3947	20	20	18
9.4047	20	20	18
9.4147	20	20	18
9.4247	20	20	18
9.4347	20	20	18
9.4447	20	20	18
9.4547	20	20	18
9.4647	20	20	18
9.4747	20	20	18
9.4847	20	20	18
9.4947	20	20	18
9.5048	20	20	18
9.5148	20	20	18
9.5248	20	20	18
9.5348	20	20	18
9.5448	20	20	18
9.5548	20	20	18
9.5648	20	20	18
9.5748	20	20	18
9.5848	20	20	18
9.5948	20	20	18
9.6048	20	20	18
9.6148	20	20	18
9.6248	20	20	18
9.6348	20	20	18
9.6448	20	20	18
9.6548	20	20	18
9.6648	20	20	18
9.6748	20	20	18
9.6848	20	20	18
9.6948	20	20	18
9.7049	20	20	18
9.7149	20	20	18
9.7249	20	20	18
9.7349	20	20	18
9.7449	20	20	18
9.7549	20	20	18
9.7649	20	20	18
9.7749	20	20	18
9.7849	20	20	18
9.7949	20	20	18
9.8049	20	20	18
9.8149	20	20	18
9.8249	20	20	18
9.8349	20	20	18
9.8449	20	20	18
9.8549	20	20	18
9.8649	20	20	18
9.8749	20	20	18
9.8849	20	20	18
9.8949	20	20	18
9.905	20	20	18
9.915	20	20	18
9.925	20	20	18
9.935	20	20	18
9.945	20	20	18
9.955	20	20	18
9.965	20	20	18
9.975	20	20	18
9.985	20	20	18
9.995	20	20	18
10.005	20	20	18
10.015	20	20	18
10.025	20	20	18
10.035	20	20	18
10.045	20	20	18
10.055	20	20	18
10.065	20	20	18
10.075	20	20	18
10.085	20	20	18
10.095	20	20	18
10.105	20	20	18
10.115	20	20	18
10.125	20	20	18
10.135	20	20	18
10.145	20	20	18
10.155	20	20	18
10.165	20	20	18
10.175	20	20	18
10.185	20	20	18
10.195	20	20	18
10.205	20	20	18
10.215	20	20	18
10.225	20	20	18
10.235	20	20	18
10.245	20	20	18
10.255	20	20	18
10.265	20	20	18
10.275	20	20	18
10.285	20	20	18
10.295	20	20	18
10.305	20	20	18
10.315	20	20	18
10.325	20	20	18
10.335	20	20	18
10.345	20	20	18
10.355	20	20	18
10.365	20	20	18
10.375	20	20	18
10.385	20	20	18
10.395	22	20	18
10.405	22	20	18
10.415	22	20	18
10.425	22	20	18
10.435	22	20	18
10.445	22	20	18
10.455	22	20	18
10.465	22	20	18
10.475	22	20	18
10.485	22	20	18
10.495	22	20	18
10.505	22	20	18
10.515	22	20	18
10.525	22	20	18
10.535	22	20	18
10.545	22	20	18
10.555	22	20	18
10.565	22	20	18
10.575	22	20	18
10.585	22	20	18
10.595	22	20	18
10.605	22	20	18
10.615	22	20	18
10.625	22	20	18
10.635	22	20	18
10.645	22	20	18
10.655	22	20	18
10.665	22	20	18
10.675	22	20	18
10.685	22	20	18
10.695	22	20	18
10.705	22	20	18
10.715	22	20	18
10.725	22	20	18
10.735	22	20	18
10.745	22	20	18
10.755	22	20	18
10.765	22	20	18
10.775	22	20	18
10.785	22	20	18
10.795	22	20	18
10.805	22	20	18
10.815	22	20	18
10.825	22	20	18
10.835	22	20	18
10.845	22	20	18
10.855	22	20	18
10.865	22	20	18
10.875	22	20	18
10.885	22	20	18
10.895	22	20	18
10.905	22	20	18
10.915	22	20	18
10.925	22	20	18
10.935	22	20	18
10.945	22	20	18
10.955	22	20	18
10.965	22	20	18
10.975	22	20	18
10.985	22	20	18
10.995	22	20	18
11.006	22	20	18
11.016	22	20	18
11.026	22	20	18
11.036	22	20	18
11.046	22	20	18
11.056	22	20	18
11.066	22	20	18
11.076	22	20	18
11.086	22	20	18
11.096	22	20	18
11.106	22	20	18
11.116	22	20	18
11.126	22	20	18
11.136	22	20	18
11.146	22	20	18
11.156	22	20	18
11.166	22	20	18
11.176	22	20	18
11.186	22	20	18
11.196	22	20	18
11.206	22	20	18
11.216	22	20	18
11.226	22	20	18
11.236	22	20	18
11.246	22	20	18
11.256	22	20	18
11.266	22	20	18
11.276	22	20	18
11.286	22	20	18
11.296	22	20	18
11.306	22	20	18
11.316	22	20	18
11.326	22	20	18
11.336	22	20	18
11.346	22	20	18
11.356	22	20	18
11.366	22	20	18
11.376	22	20	18
11.386	22	20	18
11.396	22	20	18
11.406	22	20	18
11.416	22	20	18
11.426	22	20	18
11.436	22	20	18
11.446	22	20	18
11.456	22	20	18
11.466	22	20	18
11.476	22	20	18
11.486	22	20	18
11.496	22	20	18
11.506	22	20	18
11.516	22	20	18
11.526	22	20	18
11.536	22	20	18
11.546	22	20	18
11.556	22	20	20
11.566	22	20	20
11.576	22	20	20
11.586	22	20	20
11.596	22	20	20
11.606	22	20	20
11.616	22	20	20
11.626	22	20	20
11.636	22	20	20
11.646	22	20	20
11.656	22	20	20
11.666	22	20	20
11.676	22	20	20
11.686	22	20	20
11.696	22	20	20
11.706	22	20	20
11.716	22	20	20
11.726	22	20	20
11.736	22	20	20
11.746	22	20	20
11.756	22	20	20
11.766	22	20	20
11.776	22	20	20
11.786	22	20	20
11.796	22	20	20
11.806	22	20	20
11.816	22	20	20
11.826	22	20	20
11.836	22	20	20
11.846	22	20	20
11.856	22	20	20
11.866	22	20	20
11.876	22	20	20
11.886	22	20	20
11.896	22	20	20
11.906	22	20	20
11.916	22	20	20
11.926	22	20	20
11.936	22	20	20
11.946	22	20	20
11.956	22	20	20
11.966	22	20	20
11.976	22	20	20
11.986	22	20	20
11.996	22	20	20
12.006	22	20	20
12.016	22	20	20
12.026	22	20	20
12.036	22	20	20
12.046	22	20	20
12.056	22	20	20
12.066	22	20	20
12.076	22	20	20
12.086	22	20	20
12.096	22	20	20
12.106	22	20	20
12.116	22	20	20
12.126	22	20	20
12.136	22	20	20
12.146	22	20	20
12.156	22	20	20
12.166	22	20	20
12.176	22	20	20
12.186	22	20	20
12.196	22	20	20
12.206	22	20	20
12.216	22	20	20
12.226	22	20	20
12.236	22	20	20
12.246	22	20	20
12.256	22	20	20
12.266	22	20	20
12.276	22	20	20
12.286	22	20	20
12.296	22	20	20
12.306	22	20	20
12.316	22	20	20
12.326	22	20	20
12.336	22	20	20
12.346	22	20	20
12.356	22	20	20
12.366	22	20	20
12.376	22	20	20
12.386	22	20	20
12.396	22	20	20
12.406	22	20	20
12.416	22	20	20
12.426	22	20	20
12.436	22	20	20
12.446	22	20	20
12.456	22	20	20
12.466	22	20	20
12.476	22	20	20
12.486	22	20	20
12.496	22	20	20
12.506	22	20	20
12.516	22	20	20
12.526	22	20	20
12.536	22	20	20
12.546	22	20	20
12.556	22	20	20
12.566	22	20	20
12.576	22	20	20
12.586	22	20	20
12.596	22	20	20
12.606	22	20	20
12.616	22	20	20
12.626	22	20	20
12.636	22	20	20
12.646	22	20	20
12.656	22	20	20
12.666	22	20	20
12.676	22	20	20
12.686	22	20	20
12.696	22	20	20
12.706	22	20	20
12.716	22	20	20
12.726	22	20	20
12.736	22	20	20
12.746	22	20	20
12.756	22	20	20
12.766	22	20	20
12.776	22	20	20
12.786	22	20	20
12.796	22	20	20
12.806	22	20	20
12.816	22	20	20
12.826	22	20	20
12.836	22	20	20
12.846	22	20	20
12.856	22	20	20
12.866	22	20	20
12.876	22	20	20
12.886	22	20	20
12.896	22	20	20
12.906	22	20	20
12.916	22	20	20
12.926	22	20	20
12.936	22	20	20
12.946	22	20	20
12.956	22	20	20
12.966	22	20	20
12.976	22	20	20
12.986	22	20	20
12.996	22	20	20
13.007	22	20	20
13.017	22	20	20
13.027	22	20	20
13.037	22	20	20
13.047	22	20	20
13.057	22	20	20
13.067	22	20	20
13.077	22	20	20
13.087	22	20	20
13.097	22	20	20
13.107	22	20	20
13.117	22	20	20
13.127	22	20	20
13.137	22	20	20
13.147	22	20	20
13.157	22	20	20
13.167	22	20	20
13.177	22	20	20
13.187	22	20	20
13.197	22	20	20
13.207	22	20	20
13.217	22	20	20
13.227	22	20	20
13.237	22	20	20
13.247	22	20	20
13.257	22	20	20
13.267	22	20	20
13.277	22	20	20
13.287	22	20	20
13.297	22	20	20
13.307	22	20	20
13.317	22	20	20
13.327	22	20	20
13.337	22	20	20
13.347	22	20	20
13.357	22	20	20
13.367	22	20	20
13.377	22	20	20
13.387	22	20	20
13.397	22	20	20
13.407	22	20	20
13.417	22	20	20
13.427	22	20	20
13.437	22	20	20
13.447	22	20	20
13.457	22	20	20
13.467	22	20	20
13.477	22	20	20
13.487	22	20	20
13.497	22	20	20
13.507	22	20	20
13.517	22	20	20
13.527	22	20	20
13.537	22	20	20
13.547	22	20	20
13.557	22	20	20
13.567	22	20	20
13.577	22	20	20
13.587	22	20	20
13.597	22	20	20
13.607	22	20	20
13.617	22	20	20
13.627	22	20	20
13.637	22	20	20
13.647	22	20	20
13.657	22	20	20
13.667	22	20	20
13.677	22	20	20
13.687	22	20	20
13.697	22	20	20
13.707	22	20	20
13.717	22	20	20
13.727	22	20	20
13.737	22	20	20
13.747	22	20	20
13.757	22	22	20
13.767	22	22	20
13.777	22	22	20
13.787	22	22	20
13.797	22	22	20
13.807	22	22	20
13.817	22	22	20
13.827	22	22	20
13.837	22	22	20
13.847	22	22	20
13.857	22	22	20
13.867	22	22	20
13.877	22	22	20
13.887	22	22	20
13.897	22	22	20
13.907	22	22	20
13.917	22	22	20
13.927	22	22	20
13.937	22	22	20
13.947	22	22	20
13.957	22	22	20
13.967	22	22	20
13.977	22	22	20
13.987	22	22	20
13.997	22	22	20
14.007	22	22	20
14.017	22	22	20
14.027	22	22	20
14.037	22	22	20
14.047	22	22	20
14.057	22	22	20
14.067	22	22	20
14.077	22	22	20
14.087	22	22	20
14.097	22	22	20
14.107	22	22	20
14.117	22	22	20
14.127	22	22	20
14.137	22	22	20
14.147	22	22	20
14.157	22	22	20
14.167	22	22	20
14.177	22	22	20
14.187	22	22	20
14.197	22	22	20
14.207	22	22	20
14.217	22	22	20
14.227	22	22	20
14.237	22	22	20
14.247	22	22	20
14.257	22	22	20
14.267	22	22	20
14.277	22	22	20
14.287	22	22	20
14.297	22	22	20
14.307	22	22	20
14.317	22	22	20
14.327	22	22	20
14.337	22	22	20
14.347	22	22	20
14.357	22	22	20
14.367	22	22	20
14.377	22	22	20
14.387	22	22	20
14.397	22	22	20
14.407	22	22	20
14.417	22	22	20
14.427	22	22	20
14.437	22	22	20
14.447	22	22	20
14.457	22	22	20
14.467	22	22	20
14.477	22	22	20
14.487	22	22	20
14.497	22	22	20
14.507	22	22	20
14.517	22	22	20
14.527	22	22	20
14.537	22	22	20
14.547	22	22	20
14.557	22	22	20
14.567	22	22	20
14.577	22	22	20
14.587	22	22	20
14.597	22	22	20
14.607	22	22	20
14.617	22	22	20
14.627	22	22	20
14.637	22	22	20
14.647	22	22	20
14.657	22	22	20
14.667	22	22	20
14.677	22	22	20
14.687	22	22	20
14.697	22	22	20
14.707	22	22	20
14.717	22	22	20
14.727	22	22	20
14.737	22	22	20
14.747	22	22	20
14.757	22	22	20
14.767	22	22	20
14.777	22	22	20
14.787	22	22	20
14.797	22	22	20
14.807	22	22	20
14.817	22	22	20
14.827	22	22	20
14.837	22	22	20
14.847	22	22	20
14.857	22	22	20
14.867	22	22	20
14.877	22	22	20
14.887	22	22	20
14.897	22	22	20
14.907	22	22	20
14.917	22	22	20
14.927	22	22	20
14.937	22	22	20
14.947	22	22	20
14.957	22	22	20
14.967	22	22	20
14.977	22	22	20
14.987	22	22	20
14.997	22	22	20
15.008	22	22	20
15.018	22	22	20
15.028	22	22	20
15.038	22	22	20
15.048	22	22	20
15.058	22	22	20
15.068	22	22	20
15.078	22	22	20
15.088	22	22	20
15.098	22	22	20
15.108	22	22	20
15.118	22	22	20
15.128	22	22	20
15.138	22	22	20
15.148	22	22	20
15.158	22	22	20
15.168	22	22	20
15.178	22	22	20
15.188	22	22	20
15.198	22	22	20
15.208	22	22	20
15.218	22	22	20
15.228	22	22	20
15.238	22	22	20
15.248	22	22	20
15.258	22	22	20
15.268	22	22	20
15.278	22	22	20
15.288	22	22	20
15.298	22	22	20
15.308	22	22	20
15.318	22	22	20
15.328	22	22	20
15.338	22	22	20
15.348	22	22	20
15.358	22	22	20
15.368	22	22	20
15.378	22	22	20
15.388	22	22	20
15.398	22	22	20
15.408	22	22	20
15.418	22	22	20
15.428	22	22	20
15.438	22	22	20
15.448	22	22	20
15.458	22	22	20
15.468	22	22	20
15.478	22	22	20
15.488	22	22	20
15.498	22	22	20
15.508	22	22	20
15.518	22	22	20
15.528	22	22	20
15.538	22	22	20
15.548	22	22	20
15.558	22	22	20
15.568	22	22	20
15.578	22	22	20
15.588	22	22	20
15.598	22	22	20
15.608	22	22	20
15.618	22	22	20
15.628	22	22	20
15.638	22	22	20
15.648	22	22	20
15.658	22	22	20
15.668	22	22	20
15.678	22	22	20
15.688	22	22	20
15.698	22	22	20
15.708	22	22	20
15.718	22	22	20
15.728	22	22	20
15.738	22	22	20
15.748	22	22	20
15.758	22	22	20
15.768	22	22	20
15.778	22	22	20
15.788	22	22	20
15.798	22	22	20
15.808	22	22	20
15.818	22	22	20
15.828	22	22	20
15.838	22	22	20
15.848	22	22	20
15.858	22	22	20
15.868	22	22	20
15.878	22	22	20
15.888	22	22	20
15.898	22	22	20
15.908	22	22	20
15.918	22	22	20
15.928	22	22	20
15.938	22	22	20
15.948	22	22	20
15.958	22	22	20
15.968	22	22	20
15.978	22	22	20
15.988	22	22	20
15.998	22	22	20
16.008	22	22	20
16.018	22	22	20
16.028	22	22	20
16.038	22	22	20
16.048	22	22	20
16.058	22	22	20
16.068	22	22	20
16.078	22	22	20
16.088	22	22	20
16.098	22	22	20
16.108	22	22	20
16.118	22	22	20
16.128	22	22	20
16.138	22	22	20
16.148	22	22	20
16.158	22	22	20
16.168	22	22	20
16.178	22	22	20
16.188	22	22	20
16.198	22	22	20
16.208	22	22	20
16.218	22	22	20
16.228	22	22	20
16.238	22	22	20
16.248	22	22	20
16.258	22	22	20
16.268	22	22	20
16.278	22	22	20
16.288	22	22	20
16.298	22	22	20
16.308	22	22	20
16.318	22	22	20
16.328	22	22	20
16.338	22	22	20
16.348	22	22	20
16.358	22	22	20
16.368	22	22	20
16.378	22	22	20
16.388	22	22	20
16.398	22	22	20
16.408	22	22	20
16.418	22	22	20
16.428	22	22	20
16.438	22	22	20
16.448	22	22	20
16.458	22	22	20
16.468	22	22	20
16.478	22	22	20
16.488	22	22	20
16.498	22	22	20
16.508	22	22	20
16.518	22	22	20
16.528	22	22	20
16.538	22	22	20
16.548	22	22	20
16.558	22	22	20
16.568	22	22	20
16.578	22	22	20
16.588	22	22	20
16.598	22	22	20
16.608	22	22	20
16.618	22	22	20
16.628	22	22	20
16.638	22	22	20
16.648	22	22	20
16.658	22	22	20
16.668	22	22	20
16.678	22	22	20
16.688	22	22	20
16.698	22	22	20
16.708	22	22	20
16.718	22	22	20
16.728	22	22	20
16.738	22	22	20
16.748	22	22	20
16.758	22	22	20
16.768	22	22	20
16.778	22	22	20
16.788	22	22	20
16.798	22	22	20
16.808	22	22	20
16.818	22	22	20
16.828	22	22	20
16.838	22	22	20
16.848	22	22	20
16.858	22	22	20
16.868	22	22	20
16.878	22	22	20
16.888	22	22	20
16.898	22	22	20
16.908	22	22	20
16.918	22	22	20
16.928	22	22	20
16.938	22	22	20
16.948	22	22	20
16.958	22	22	20
16.968	22	22	20
16.978	22	22	20
16.988	22	22	20
16.998	22	22	20
17.009	22	22	20
17.019	22	22	20
17.029	22	22	20
17.039	22	22	20
17.049	22	22	20
17.059	22	22	20
17.069	22	22	20
17.079	22	22	20
17.089	22	22	20
17.099	22	22	20
17.109	22	22	20
17.119	22	22	20
17.129	22	22	20
17.139	22	22	20
17.149	22	22	20
17.159	22	22	20
17.169	22	22	20
17.179	22	22	20
17.189	22	22	20
17.199	22	22	20
17.209	22	22	20
17.219	22	22	20
17.229	22	22	20
17.239	22	22	20
17.249	22	22	20
17.259	22	22	20
17.269	22	22	20
17.279	22	22	20
17.289	22	22	20
17.299	22	22	20
17.309	22	22	20
17.319	22	22	20
17.329	22	22	20
17.339	22	22	20
17.349	22	22	20
17.359	22	22	20
17.369	22	22	20
17.379	22	22	20
17.389	22	22	20
17.399	22	22	20
17.409	22	22	20
17.419	22	22	20
17.429	22	22	20
17.439	22	22	20
17.449	22	22	20
17.459	22	22	20
17.469	22	22	20
17.479	22	22	20
17.489	22	22	20
17.499	22	22	20
17.509	22	22	20
17.519	22	22	20
17.529	22	22	20
17.539	22	22	20
17.549	22	22	20
17.559	22	22	20
17.569	22	22	20
17.579	22	22	20
17.589	22	22	20
17.599	22	22	20
17.609	22	22	20
17.619	22	22	20
17.629	22	22	20
17.639	22	22	20
17.649	22	22	20
17.659	22	22	20
17.669	22	22	20
17.679	22	22	20
17.689	22	22	20
17.699	22	22	20
17.709	22	22	20
17.719	22	22	20
17.729	22	22	20
17.739	22	22	20
17.749	22	22	20
17.759	22	22	20
17.769	22	22	20
17.779	22	22	20
17.789	22	22	20
17.799	22	22	20
17.809	22	22	20
17.819	22	22	20
17.829	22	22	20
17.839	22	22	20
17.849	22	22	20
17.859	22	22	20
17.869	22	22	20
17.879	22	22	20
17.889	22	22	20
17.899	22	22	20
17.909	22	22	20
17.919	22	22	20
17.929	22	22	20
17.939	22	22	20
17.949	22	22	20
17.959	22	22	20
17.969	22	22	20
17.979	22	22	20
17.989	22	22	20
17.999	22	22	20
18.009	22	22	20
18.019	22	22	20
18.029	22	22	20
18.039	22	22	20
18.049	22	22	20
18.059	22	22	20
18.069	22	22	20
18.079	22	22	20
18.089	22	22	20
18.099	22	22	20
18.109	22	22	20
18.119	22	22	20
18.129	22	22	20
18.139	22	22	20
18.149	22	22	20
18.159	22	22	20
18.169	22	22	20
18.179	22	22	20
18.189	22	22	20
18.199	22	22	20
18.209	22	22	20
18.219	22	22	20
18.229	22	22	20
18.239	22	22	20
18.249	22	22	20
18.259	22	22	20
18.269	22	22	20
18.279	22	22	20
18.289	22	22	20
18.299	22	22	20
18.309	22	22	20
18.319	22	22	20
18.329	22	22	20
18.339	22	22	20
18.349	22	22	20
18.359	22	22	20
18.369	22	22	20
18.379	22	22	20
18.389	22	22	20
18.399	22	22	20
18.409	22	22	20
18.419	22	22	20
18.429	22	22	20
18.439	22	22	20
18.449	22	22	20
18.459	22	22	20
18.469	22	22	20
18.479	22	22	20
18.489	22	22	20
18.499	22	22	20
18.509	22	22	20
18.519	22	22	20
18.529	22	22	20
18.539	22	22	20
18.549	22	22	20
18.559	22	22	20
18.569	22	22	20
18.579	22	22	20
18.589	22	22	20
18.599	22	22	20
18.609	22	22	20
18.619	22	22	20
18.629	22	22	20
18.639	22	22	20
18.649	22	22	20
18.659	22	22	20
18.669	22	22	20
18.679	22	22	20
18.689	22	22	20
18.699	22	22	20
18.709	22	22	20
18.719	22	22	20
18.729	22	22	20
18.739	22	22	20
18.749	22	22	20
18.759	22	22	20
18.769	22	22	20
18.779	22	22	20
18.789	22	22	20
18.799	22	22	20
18.809	22	22	20
18.819	22	22	20
18.829	22	22	20
18.839	22	22	20
18.849	22	22	20
18.859	22	22	20
18.869	22	22	20
18.879	22	22	20
18.889	22	22	20
18.899	22	22	20
18.909	22	22	20
18.919	22	22	20
18.929	22	22	20
18.939	22	22	20
18.949	22	22	20
18.959	22	22	20
18.969	22	22	20
18.979	22	22	20
18.989	22	22	20
18.999	22	22	20
19.01	22	22	20
19.02	22	22	20
19.03	22	22	20
19.04	22	22	20
19.05	22	22	20
19.06	22	22	20
19.07	22	22	20
19.08	22	22	20
19.09	22	22	20
19.1	22	22	20
19.11	22	22	20
19.12	22	22	20
19.13	22	22	20
19.14	22	22	20
19.15	22	22	20
19.16	22	22	20
19.17	22	22	20
19.18	22	22	20
19.19	22	22	20
19.2	22	22	20
19.21	22	22	20
19.22	22	22	20
19.23	22	22	20
19.24	22	22	20
19.25	22	22	20
19.26	22	22	20
19.27	22	22	20
19.28	22	22	20
19.29	22	22	20
19.3	22	22	20
19.31	22	22	20
19.32	22	22	20
19.33	22	22	20
19.34	22	22	20
19.35	22	22	20
19.36	22	22	20
19.37	22	22	20
19.38	22	22	20
19.39	22	22	20
19.4	22	22	20
19.41	22	22	20
19.42	22	22	20
19.43	22	22	20
19.44	22	22	20
19.45	22	22	20
19.46	22	22	20
19.47	22	22	20
19.48	22	22	20
19.49	22	22	20
19.5	22	22	20
19.51	22	22	20
19.52	22	22	20
19.53	22	22	20
19.54	22	22	20
19.55	22	22	20
19.56	22	22	20
19.57	22	22	20
19.58	22	22	20
19.59	22	22	20
19.6	22	22	20
19.61	22	22	20
19.62	22	22	20
19.63	22	22	20
19.64	22	22	20
19.65	22	22	20
19.66	22	22	20
19.67	22	22	20
19.68	22	22	20
19.69	22	22	20
19.7	22	22	20
19.71	22	22	20
19.72	22	22	20
19.73	22	22	20
19.74	22	22	20
19.75	22	22	20
19.76	22	22	20
19.77	22	22	20
19.78	22	22	20
19.79	22	22	20
19.8	22	22	20
19.81	22	22	20
19.82	22	22	20
19.83	22	22	20
19.84	22	22	20
19.85	22	22	20
19.86	22	22	20
19.87	22	22	20
19.88	22	22	20
19.89	22	22	20
19.9	22	22	20
19.91	24	22	20
19.92	24	22	20
19.93	24	22	20
19.94	24	22	20
19.95	24	22	20
19.96	24	22	20
19.97	24	22	20
19.98	24	22	20
19.99	24	22	20
20	24	22	20


==> figures/data/V1D1V_error_time_basis/basis_local_reduced_model_indicator_V1D1V_4.txt <==
Timing	Basis_1_2	Basis_1_3	Basis_1_5
0	4	4	4
0.010005	4	4	4
0.02001	4	4	4
0.030015	4	4	4
0.04002	4	4	4
0.050025	4	4	4
0.06003	4	4	4
0.070035	4	4	4
0.08004	4	4	4
0.090045	6	4	4
0.10005	6	4	4
0.11006	6	6	4
0.12006	6	6	6
0.13007	6	6	6
0.14007	6	6	6
0.15008	6	6	6
0.16008	6	6	6
0.17009	6	6	6
0.18009	6	6	6
0.1901	6	6	6
0.2001	6	6	6
0.21011	6	6	6
0.22011	6	6	6
0.23012	6	6	6
0.24012	6	6	6
0.25013	6	6	6
0.26013	6	6	6
0.27014	6	6	6
0.28014	6	6	6
0.29015	6	6	6
0.30015	6	6	6
0.31016	6	6	6
0.32016	6	6	6
0.33017	6	6	6
0.34017	6	6	6
0.35018	6	6	6
0.36018	6	6	6
0.37019	6	6	6
0.38019	6	6	6
0.3902	6	6	6
0.4002	6	6	6
0.41021	6	6	6
0.42021	6	6	6
0.43022	6	6	6
0.44022	6	6	6
0.45023	6	6	6
0.46023	6	6	6
0.47024	6	6	6
0.48024	6	6	6
0.49025	6	6	6
0.50025	6	6	6
0.51026	6	6	6
0.52026	6	6	6
0.53027	6	6	6
0.54027	6	6	6
0.55028	6	6	6
0.56028	6	6	6
0.57029	8	6	6
0.58029	8	6	6
0.5903	8	6	6
0.6003	8	6	6
0.61031	8	6	6
0.62031	8	6	6
0.63032	8	6	6
0.64032	8	6	6
0.65033	8	6	6
0.66033	8	6	6
0.67034	8	6	6
0.68034	8	6	6
0.69035	8	6	6
0.70035	8	6	6
0.71036	8	6	6
0.72036	8	6	6
0.73037	8	6	6
0.74037	8	6	6
0.75038	8	6	6
0.76038	8	6	6
0.77039	8	6	6
0.78039	8	6	6
0.7904	8	6	6
0.8004	8	6	6
0.81041	8	6	6
0.82041	8	6	6
0.83042	8	8	6
0.84042	8	8	6
0.85043	8	8	6
0.86043	8	8	6
0.87044	8	8	8
0.88044	8	8	8
0.89045	8	8	8
0.90045	8	8	8
0.91046	8	8	8
0.92046	8	8	8
0.93047	8	8	8
0.94047	8	8	8
0.95048	8	8	8
0.96048	8	8	8
0.97049	8	8	8
0.98049	8	8	8
0.9905	8	8	8
1.0005	8	8	8
1.0105	8	8	8
1.0205	8	8	8
1.0305	8	8	8
1.0405	8	8	8
1.0505	8	8	8
1.0605	8	8	8
1.0705	8	8	8
1.0805	8	8	8
1.0905	8	8	8
1.1006	8	8	8
1.1106	8	8	8
1.1206	8	8	8
1.1306	8	8	8
1.1406	8	8	8
1.1506	8	8	8
1.1606	8	8	8
1.1706	8	8	8
1.1806	8	8	8
1.1906	8	8	8
1.2006	8	8	8
1.2106	8	8	8
1.2206	8	8	8
1.2306	8	8	8
1.2406	8	8	8
1.2506	8	8	8
1.2606	8	8	8
1.2706	8	8	8
1.2806	8	8	8
1.2906	8	8	8
1.3007	8	8	8
1.3107	8	8	8
1.3207	8	8	8
1.3307	8	8	8
1.3407	8	8	8
1.3507	8	8	8
1.3607	8	8	8
1.3707	8	8	8
1.3807	8	8	8
1.3907	8	8	8
1.4007	8	8	8
1.4107	8	8	8
1.4207	8	8	8
1.4307	8	8	8
1.4407	8	8	8
1.4507	8	8	8
1.4607	8	8	8
1.4707	8	8	8
1.4807	8	8	8
1.4907	8	8	8
1.5008	8	8	8
1.5108	8	8	8
1.5208	10	8	8
1.5308	10	8	8
1.5408	10	8	8
1.5508	10	8	8
1.5608	10	8	8
1.5708	10	8	8
1.5808	10	8	8
1.5908	10	8	8
1.6008	10	8	8
1.6108	10	8	8
1.6208	10	8	8
1.6308	10	8	8
1.6408	10	8	8
1.6508	10	8	8
1.6608	10	8	8
1.6708	10	8	8
1.6808	10	8	8
1.6908	10	8	8
1.7009	10	8	8
1.7109	10	8	8
1.7209	10	8	8
1.7309	10	8	8
1.7409	10	8	8
1.7509	10	8	8
1.7609	10	8	8
1.7709	10	8	8
1.7809	10	8	8
1.7909	10	8	8
1.8009	10	8	8
1.8109	10	8	8
1.8209	10	8	8
1.8309	10	8	8
1.8409	10	8	8
1.8509	10	8	8
1.8609	10	8	8
1.8709	10	8	8
1.8809	10	8	8
1.8909	10	8	8
1.901	10	8	8
1.911	10	8	8
1.921	10	8	8
1.931	10	8	8
1.941	10	8	8
1.951	10	8	8
1.961	10	8	8
1.971	10	8	8
1.981	10	8	8
1.991	10	8	8
2.001	10	8	8
2.011	10	8	8
2.021	10	8	8
2.031	10	8	8
2.041	10	8	8
2.051	10	8	8
2.061	10	8	8
2.071	10	8	8
2.081	10	8	8
2.091	10	8	8
2.1011	10	8	8
2.1111	10	8	8
2.1211	10	10	8
2.1311	10	10	8
2.1411	10	10	8
2.1511	10	10	8
2.1611	10	10	8
2.1711	10	10	8
2.1811	10	10	8
2.1911	10	10	8
2.2011	10	10	8
2.2111	10	10	8
2.2211	10	10	8
2.2311	10	10	8
2.2411	10	10	8
2.2511	10	10	8
2.2611	10	10	8
2.2711	10	10	8
2.2811	10	10	8
2.2911	10	10	8
2.3012	10	10	8
2.3112	10	10	8
2.3212	10	10	8
2.3312	10	10	8
2.3412	10	10	8
2.3512	10	10	8
2.3612	10	10	8
2.3712	10	10	8
2.3812	10	10	8
2.3912	10	10	8
2.4012	10	10	8
2.4112	10	10	8
2.4212	10	10	8
2.4312	10	10	8
2.4412	10	10	8
2.4512	10	10	8
2.4612	10	10	8
2.4712	10	10	8
2.4812	10	10	8
2.4912	10	10	8
2.5013	10	10	8
2.5113	10	10	8
2.5213	10	10	8
2.5313	10	10	8
2.5413	10	10	8
2.5513	10	10	8
2.5613	10	10	8
2.5713	10	10	8
2.5813	10	10	8
2.5913	10	10	8
2.6013	10	10	8
2.6113	10	10	8
2.6213	10	10	8
2.6313	10	10	8
2.6413	10	10	8
2.6513	10	10	8
2.6613	10	10	8
2.6713	10	10	8
2.6813	10	10	8
2.6913	10	10	8
2.7014	10	10	8
2.7114	10	10	8
2.7214	10	10	8
2.7314	10	10	8
2.7414	10	10	8
2.7514	10	10	8
2.7614	10	10	8
2.7714	10	10	8
2.7814	10	10	8
2.7914	10	10	8
2.8014	10	10	8
2.8114	10	10	8
2.8214	10	10	8
2.8314	10	10	8
2.8414	10	10	8
2.8514	10	10	8
2.8614	10	10	8
2.8714	10	10	8
2.8814	10	10	8
2.8914	10	10	8
2.9015	10	10	8
2.9115	10	10	8
2.9215	10	10	8
2.9315	10	10	8
2.9415	10	10	8
2.9515	10	10	8
2.9615	10	10	8
2.9715	10	10	8
2.9815	10	10	8
2.9915	10	10	8
3.0015	10	10	8
3.0115	10	10	8
3.0215	10	10	8
3.0315	10	10	8
3.0415	10	10	8
3.0515	10	10	8
3.0615	10	10	8
3.0715	10	10	8
3.0815	10	10	8
3.0915	10	10	8
3.1016	10	10	8
3.1116	10	10	8
3.1216	10	10	8
3.1316	10	10	8
3.1416	10	10	8
3.1516	10	10	8
3.1616	10	10	8
3.1716	10	10	8
3.1816	10	10	8
3.1916	10	10	8
3.2016	10	10	8
3.2116	10	10	10
3.2216	10	10	10
3.2316	10	10	10
3.2416	10	10	10
3.2516	10	10	10
3.2616	10	10	10
3.2716	10	10	10
3.2816	10	10	10
3.2916	10	10	10
3.3017	10	10	10
3.3117	10	10	10
3.3217	10	10	10
3.3317	10	10	10
3.3417	10	10	10
3.3517	10	10	10
3.3617	10	10	10
3.3717	10	10	10
3.3817	10	10	10
3.3917	10	10	10
3.4017	10	10	10
3.4117	10	10	10
3.4217	10	10	10
3.4317	10	10	10
3.4417	10	10	10
3.4517	10	10	10
3.4617	10	10	10
3.4717	10	10	10
3.4817	10	10	10
3.4917	10	10	10
3.5018	10	10	10
3.5118	10	10	10
3.5218	10	10	10
3.5318	10	10	10
3.5418	10	10	10
3.5518	10	10	10
3.5618	10	10	10
3.5718	10	10	10
3.5818	10	10	10
3.5918	10	10	10
3.6018	10	10	10
3.6118	10	10	10
3.6218	10	10	10
3.6318	10	10	10
3.6418	10	10	10
3.6518	10	10	10
3.6618	10	10	10
3.6718	10	10	10
3.6818	10	10	10
3.6918	10	10	10
3.7019	10	10	10
3.7119	10	10	10
3.7219	10	10	10
3.7319	10	10	10
3.7419	10	10	10
3.7519	10	10	10
3.7619	10	10	10
3.7719	10	10	10
3.7819	10	10	10
3.7919	10	10	10
3.8019	10	10	10
3.8119	10	10	10
3.8219	10	10	10
3.8319	10	10	10
3.8419	10	10	10
3.8519	10	10	10
3.8619	10	10	10
3.8719	10	10	10
3.8819	10	10	10
3.8919	10	10	10
3.902	10	10	10
3.912	10	10	10
3.922	10	10	10
3.932	10	10	10
3.942	10	10	10
3.952	10	10	10
3.962	10	10	10
3.972	10	10	10
3.982	10	10	10
3.992	10	10	10
4.002	10	10	10
4.012	10	10	10
4.022	10	10	10
4.032	10	10	10
4.042	10	10	10
4.052	10	10	10
4.062	10	10	10
4.072	10	10	10
4.082	10	10	10
4.092	10	10	10
4.1021	10	10	10
4.1121	10	10	10
4.1221	10	10	10
4.1321	10	10	10
4.1421	10	10	10
4.1521	10	10	10
4.1621	10	10	10
4.1721	10	10	10
4.1821	10	10	10
4.1921	10	10	10
4.2021	10	10	10
4.2121	10	10	10
4.2221	10	10	10
4.2321	10	10	10
4.2421	10	10	10
4.2521	10	10	10
4.2621	10	10	10
4.2721	10	10	10
4.2821	10	10	10
4.2921	10	10	10
4.3022	10	10	10
4.3122	10	10	10
4.3222	10	10	10
4.3322	10	10	10
4.3422	10	10	10
4.3522	10	10	10
4.3622	10	10	10
4.3722	10	10	10
4.3822	10	10	10
4.3922	10	10	10
4.4022	12	10	10
4.4122	12	10	10
4.4222	12	10	10
4.4322	12	10	10
4.4422	12	10	10
4.4522	12	10	10
4.4622	12	10	10
4.4722	12	10	10
4.4822	12	10	10
4.4922	12	10	10
4.5023	12	10	10
4.5123	12	10	10
4.5223	12	10	10
4.5323	12	10	10
4.5423	12	10	10
4.5523	12	10	10
4.5623	12	10	10
4.5723	12	10	10
4.5823	12	10	10
4.5923	12	10	10
4.6023	12	10	10
4.6123	12	10	10
4.6223	12	10	10
4.6323	12	10	10
4.6423	12	10	10
4.6523	12	10	10
4.6623	12	10	10
4.6723	12	10	10
4.6823	12	10	10
4.6923	12	10	10
4.7024	12	10	10
4.7124	12	10	10
4.7224	12	10	10
4.7324	12	10	10
4.7424	12	10	10
4.7524	12	10	10
4.7624	12	10	10
4.7724	12	10	10
4.7824	12	10	10
4.7924	12	10	10
4.8024	12	10	10
4.8124	12	10	10
4.8224	12	10	10
4.8324	12	10	10
4.8424	12	10	10
4.8524	12	10	10
4.8624	12	10	10
4.8724	12	10	10
4.8824	12	10	10
4.8924	12	10	10
4.9025	12	10	10
4.9125	12	10	10
4.9225	12	10	10
4.9325	12	10	10
4.9425	12	10	10
4.9525	12	10	10
4.9625	12	10	10
4.9725	12	10	10
4.9825	12	10	10
4.9925	12	10	10
5.0025	12	10	10
5.0125	12	10	10
5.0225	12	10	10
5.0325	12	10	10
5.0425	12	10	10
5.0525	12	10	10
5.0625	12	10	10
5.0725	12	10	10
5.0825	12	10	10
5.0925	12	10	10
5.1026	12	10	10
5.1126	12	10	10
5.1226	12	10	10
5.1326	12	10	10
5.1426	12	10	10
5.1526	12	10	10
5.1626	12	10	10
5.1726	12	10	10
5.1826	12	10	10
5.1926	12	10	10
5.2026	12	10	10
5.2126	12	10	10
5.2226	12	10	10
5.2326	12	10	10
5.2426	12	10	10
5.2526	12	10	10
5.2626	12	10	10
5.2726	12	10	10
5.2826	12	10	10
5.2926	12	10	10
5.3027	12	10	10
5.3127	12	10	10
5.3227	12	10	10
5.3327	12	10	10
5.3427	12	10	10
5.3527	12	10	10
5.3627	12	10	10
5.3727	12	10	10
5.3827	12	10	10
5.3927	12	10	10
5.4027	12	10	10
5.4127	12	10	10
5.4227	12	10	10
5.4327	12	10	10
5.4427	12	10	10
5.4527	12	10	10
5.4627	12	10	10
5.4727	12	10	10
5.4827	12	10	10
5.4927	12	10	10
5.5028	12	10	10
5.5128	12	12	10
5.5228	12	12	10
5.5328	12	12	10
5.5428	12	12	10
5.5528	12	12	10
5.5628	12	12	10
5.5728	12	12	10
5.5828	12	12	10
5.5928	12	12	10
5.6028	12	12	10
5.6128	12	12	10
5.6228	12	12	10
5.6328	12	12	10
5.6428	12	12	10
5.6528	12	12	10
5.6628	12	12	10
5.6728	12	12	10
5.6828	12	12	10
5.6928	12	12	10
5.7029	12	12	10
5.7129	12	12	10
5.7229	12	12	10
5.7329	12	12	10
5.7429	12	12	10
5.7529	12	12	10
5.7629	12	12	10
5.7729	12	12	10
5.7829	12	12	10
5.7929	12	12	10
5.8029	12	12	10
5.8129	12	12	10
5.8229	12	12	10
5.8329	12	12	10
5.8429	12	12	10
5.8529	12	12	10
5.8629	12	12	10
5.8729	12	12	10
5.8829	12	12	10
5.8929	12	12	10
5.903	12	12	10
5.913	12	12	10
5.923	12	12	10
5.933	12	12	10
5.943	12	12	10
5.953	12	12	10
5.963	12	12	10
5.973	12	12	10
5.983	12	12	10
5.993	12	12	10
6.003	12	12	10
6.013	12	12	10
6.023	12	12	10
6.033	12	12	10
6.043	12	12	10
6.053	12	12	10
6.063	12	12	10
6.073	12	12	10
6.083	12	12	10
6.093	12	12	10
6.1031	12	12	10
6.1131	12	12	10
6.1231	12	12	10
6.1331	12	12	10
6.1431	12	12	10
6.1531	12	12	10
6.1631	12	12	10
6.1731	12	12	10
6.1831	12	12	10
6.1931	12	12	10
6.2031	12	12	10
6.2131	12	12	10
6.2231	12	12	10
6.2331	12	12	10
6.2431	12	12	10
6.2531	12	12	10
6.2631	12	12	10
6.2731	12	12	10
6.2831	12	12	10
6.2931	12	12	10
6.3032	12	12	10
6.3132	12	12	10
6.3232	12	12	10
6.3332	12	12	10
6.3432	12	12	10
6.3532	12	12	10
6.3632	12	12	10
6.3732	12	12	10
6.3832	12	12	10
6.3932	12	12	10
6.4032	12	12	10
6.4132	12	12	10
6.4232	12	12	10
6.4332	12	12	10
6.4432	12	12	10
6.4532	12	12	10
6.4632	12	12	10
6.4732	12	12	10
6.4832	12	12	10
6.4932	12	12	10
6.5033	12	12	10
6.5133	12	12	10
6.5233	12	12	10
6.5333	12	12	10
6.5433	12	12	10
6.5533	12	12	10
6.5633	12	12	10
6.5733	12	12	10
6.5833	12	12	10
6.5933	12	12	10
6.6033	12	12	10
6.6133	12	12	10
6.6233	12	12	10
6.6333	12	12	10
6.6433	12	12	10
6.6533	12	12	10
6.6633	12	12	10
6.6733	12	12	10
6.6833	12	12	10
6.6933	12	12	10
6.7034	12	12	10
6.7134	12	12	10
6.7234	12	12	10
6.7334	12	12	10
6.7434	12	12	10
6.7534	12	12	10
6.7634	12	12	10
6.7734	12	12	10
6.7834	12	12	10
6.7934	12	12	10
6.8034	12	12	10
6.8134	12	12	10
6.8234	12	12	10
6.8334	12	12	10
6.8434	12	12	10
6.8534	12	12	10
6.8634	12	12	10
6.8734	12	12	10
6.8834	12	12	10
6.8934	12	12	10
6.9035	12	12	10
6.9135	12	12	10
6.9235	12	12	10
6.9335	12	12	10
6.9435	12	12	10
6.9535	12	12	10
6.9635	12	12	10
6.9735	12	12	10
6.9835	12	12	10
6.9935	12	12	10
7.0035	12	12	10
7.0135	12	12	10
7.0235	12	12	10
7.0335	12	12	10
7.0435	12	12	10
7.0535	12	12	10
7.0635	12	12	10
7.0735	12	12	10
7.0835	12	12	10
7.0935	12	12	10
7.1036	12	12	10
7.1136	12	12	10
7.1236	12	12	10
7.1336	12	12	10
7.1436	12	12	10
7.1536	12	12	10
7.1636	12	12	10
7.1736	12	12	10
7.1836	12	12	10
7.1936	12	12	10
7.2036	12	12	10
7.2136	12	12	10
7.2236	12	12	10
7.2336	12	12	10
7.2436	12	12	10
7.2536	12	12	10
7.2636	12	12	10
7.2736	12	12	10
7.2836	12	12	10
7.2936	12	12	10
7.3037	12	12	10
7.3137	12	12	10
7.3237	12	12	10
7.3337	12	12	10
7.3437	12	12	10
7.3537	12	12	10
7.3637	12	12	10
7.3737	12	12	10
7.3837	12	12	10
7.3937	12	12	10
7.4037	12	12	10
7.4137	12	12	10
7.4237	12	12	10
7.4337	12	12	10
7.4437	12	12	10
7.4537	12	12	10
7.4637	12	12	10
7.4737	12	12	10
7.4837	12	12	10
7.4937	12	12	10
7.5038	12	12	10
7.5138	12	12	10
7.5238	12	12	10
7.5338	12	12	10
7.5438	12	12	10
7.5538	12	12	10
7.5638	12	12	10
7.5738	12	12	10
7.5838	12	12	10
7.5938	12	12	10
7.6038	12	12	10
7.6138	12	12	10
7.6238	12	12	10
7.6338	12	12	10
7.6438	12	12	10
7.6538	12	12	10
7.6638	12	12	10
7.6738	12	12	10
7.6838	12	12	10
7.6938	12	12	10
7.7039	12	12	10
7.7139	12	12	10
7.7239	12	12	10
7.7339	12	12	10
7.7439	12	12	10
7.7539	12	12	10
7.7639	12	12	10
7.7739	12	12	10
7.7839	12	12	10
7.7939	12	12	10
7.8039	12	12	10
7.8139	12	12	10
7.8239	12	12	10
7.8339	12	12	10
7.8439	12	12	10
7.8539	12	12	10
7.8639	12	12	10
7.8739	12	12	10
7.8839	12	12	10
7.8939	12	12	10
7.904	12	12	10
7.914	12	12	10
7.924	12	12	10
7.934	12	12	10
7.944	12	12	10
7.954	12	12	10
7.964	12	12	10
7.974	12	12	10
7.984	12	12	10
7.994	12	12	10
8.004	12	12	10
8.014	12	12	10
8.024	12	12	10
8.034	12	12	10
8.044	12	12	10
8.054	12	12	10
8.064	12	12	10
8.074	12	12	10
8.084	12	12	10
8.094	12	12	10
8.1041	12	12	10
8.1141	12	12	10
8.1241	12	12	10
8.1341	12	12	10
8.1441	12	12	10
8.1541	12	12	10
8.1641	12	12	10
8.1741	12	12	10
8.1841	12	12	10
8.1941	12	12	10
8.2041	12	12	10
8.2141	12	12	10
8.2241	12	12	10
8.2341	12	12	10
8.2441	12	12	10
8.2541	12	12	10
8.2641	12	12	10
8.2741	12	12	10
8.2841	12	12	10
8.2941	12	12	10
8.3042	12	12	10
8.3142	12	12	10
8.3242	12	12	10
8.3342	12	12	10
8.3442	12	12	10
8.3542	12	12	10
8.3642	12	12	10
8.3742	12	12	10
8.3842	12	12	10
8.3942	12	12	10
8.4042	12	12	10
8.4142	12	12	10
8.4242	12	12	10
8.4342	12	12	10
8.4442	12	12	10
8.4542	12	12	10
8.4642	12	12	10
8.4742	12	12	10
8.4842	12	12	10
8.4942	12	12	10
8.5043	12	12	10
8.5143	12	12	10
8.5243	12	12	10
8.5343	12	12	10
8.5443	12	12	10
8.5543	12	12	10
8.5643	12	12	10
8.5743	12	12	10
8.5843	12	12	10
8.5943	12	12	10
8.6043	12	12	10
8.6143	12	12	10
8.6243	12	12	10
8.6343	12	12	10
8.6443	12	12	10
8.6543	12	12	10
8.6643	12	12	10
8.6743	12	12	10
8.6843	12	12	10
8.6943	12	12	10
8.7044	12	12	10
8.7144	12	12	10
8.7244	12	12	10
8.7344	12	12	10
8.7444	12	12	10
8.7544	12	12	10
8.7644	12	12	10
8.7744	12	12	10
8.7844	12	12	10
8.7944	12	12	10
8.8044	12	12	10
8.8144	12	12	10
8.8244	12	12	10
8.8344	12	12	10
8.8444	12	12	10
8.8544	12	12	10
8.8644	12	12	10
8.8744	12	12	10
8.8844	12	12	10
8.8944	12	12	10
8.9045	12	12	10
8.9145	12	12	10
8.9245	12	12	10
8.9345	12	12	10
8.9445	12	12	10
8.9545	12	12	10
8.9645	12	12	10
8.9745	12	12	10
8.9845	12	12	10
8.9945	12	12	10
9.0045	12	12	10
9.0145	12	12	10
9.0245	12	12	10
9.0345	12	12	10
9.0445	12	12	10
9.0545	12	12	10
9.0645	12	12	10
9.0745	12	12	10
9.0845	12	12	10
9.0945	12	12	10
9.1046	12	12	10
9.1146	12	12	10
9.1246	12	12	10
9.1346	12	12	10
9.1446	12	12	10
9.1546	12	12	10
9.1646	12	12	10
9.1746	12	12	10
9.1846	12	12	10
9.1946	12	12	10
9.2046	12	12	10
9.2146	12	12	10
9.2246	12	12	10
9.2346	12	12	10
9.2446	12	12	10
9.2546	12	12	10
9.2646	12	12	10
9.2746	12	12	10
9.2846	12	12	10
9.2946	12	12	10
9.3047	12	12	10
9.3147	12	12	10
9.3247	12	12	10
9.3347	12	12	10
9.3447	12	12	10
9.3547	12	12	10
9.3647	12	12	10
9.3747	12	12	10
9.3847	12	12	10
9.3947	12	12	10
9.4047	12	12	10
9.4147	12	12	10
9.4247	12	12	10
9.4347	12	12	10
9.4447	12	12	10
9.4547	12	12	10
9.4647	12	12	10
9.4747	12	12	10
9.4847	12	12	10
9.4947	12	12	10
9.5048	12	12	10
9.5148	12	12	10
9.5248	12	12	10
9.5348	12	12	10
9.5448	12	12	10
9.5548	12	12	10
9.5648	12	12	10
9.5748	12	12	10
9.5848	12	12	10
9.5948	12	12	10
9.6048	12	12	10
9.6148	12	12	10
9.6248	12	12	10
9.6348	12	12	10
9.6448	12	12	10
9.6548	12	12	10
9.6648	12	12	10
9.6748	12	12	10
9.6848	12	12	10
9.6948	12	12	10
9.7049	12	12	10
9.7149	12	12	10
9.7249	12	12	10
9.7349	12	12	10
9.7449	12	12	10
9.7549	12	12	10
9.7649	12	12	10
9.7749	12	12	10
9.7849	12	12	10
9.7949	12	12	10
9.8049	12	12	10
9.8149	12	12	10
9.8249	12	12	10
9.8349	12	12	10
9.8449	12	12	10
9.8549	12	12	10
9.8649	12	12	10
9.8749	12	12	10
9.8849	12	12	10
9.8949	12	12	10
9.905	12	12	10
9.915	12	12	10
9.925	12	12	10
9.935	12	12	10
9.945	12	12	10
9.955	12	12	10
9.965	12	12	10
9.975	12	12	10
9.985	12	12	10
9.995	12	12	10
10.005	12	12	10
10.015	12	12	10
10.025	12	12	10
10.035	12	12	10
10.045	12	12	10
10.055	12	12	10
10.065	12	12	10
10.075	12	12	10
10.085	12	12	10
10.095	12	12	10
10.105	12	12	10
10.115	12	12	10
10.125	12	12	10
10.135	12	12	10
10.145	12	12	10
10.155	12	12	10
10.165	12	12	10
10.175	12	12	10
10.185	12	12	10
10.195	12	12	10
10.205	12	12	10
10.215	12	12	12
10.225	12	12	12
10.235	12	12	12
10.245	12	12	12
10.255	12	12	12
10.265	12	12	12
10.275	12	12	12
10.285	12	12	12
10.295	12	12	12
10.305	12	12	12
10.315	12	12	12
10.325	12	12	12
10.335	12	12	12
10.345	12	12	12
10.355	12	12	12
10.365	12	12	12
10.375	12	12	12
10.385	12	12	12
10.395	12	12	12
10.405	12	12	12
10.415	12	12	12
10.425	12	12	12
10.435	12	12	12
10.445	12	12	12
10.455	12	12	12
10.465	12	12	12
10.475	12	12	12
10.485	12	12	12
10.495	12	12	12
10.505	12	12	12
10.515	12	12	12
10.525	12	12	12
10.535	12	12	12
10.545	12	12	12
10.555	12	12	12
10.565	12	12	12
10.575	12	12	12
10.585	12	12	12
10.595	12	12	12
10.605	12	12	12
10.615	12	12	12
10.625	12	12	12
10.635	12	12	12
10.645	12	12	12
10.655	12	12	12
10.665	12	12	12
10.675	12	12	12
10.685	12	12	12
10.695	12	12	12
10.705	12	12	12
10.715	12	12	12
10.725	12	12	12
10.735	12	12	12
10.745	12	12	12
10.755	12	12	12
10.765	12	12	12
10.775	12	12	12
10.785	12	12	12
10.795	12	12	12
10.805	12	12	12
10.815	12	12	12
10.825	12	12	12
10.835	12	12	12
10.845	12	12	12
10.855	12	12	12
10.865	12	12	12
10.875	12	12	12
10.885	12	12	12
10.895	14	12	12
10.905	14	12	12
10.915	14	12	12
10.925	14	12	12
10.935	14	12	12
10.945	14	12	12
10.955	14	12	12
10.965	14	12	12
10.975	14	12	12
10.985	14	12	12
10.995	14	12	12
11.006	14	12	12
11.016	14	12	12
11.026	14	12	12
11.036	14	12	12
11.046	14	12	12
11.056	14	12	12
11.066	14	12	12
11.076	14	12	12
11.086	14	12	12
11.096	14	12	12
11.106	14	12	12
11.116	14	12	12
11.126	14	12	12
11.136	14	12	12
11.146	14	12	12
11.156	14	12	12
11.166	14	12	12
11.176	14	12	12
11.186	14	12	12
11.196	14	12	12
11.206	14	12	12
11.216	14	12	12
11.226	14	12	12
11.236	14	12	12
11.246	14	12	12
11.256	14	12	12
11.266	14	12	12
11.276	14	12	12
11.286	14	12	12
11.296	14	12	12
11.306	14	12	12
11.316	14	12	12
11.326	14	12	12
11.336	14	12	12
11.346	14	12	12
11.356	14	12	12
11.366	14	12	12
11.376	14	12	12
11.386	14	12	12
11.396	14	12	12
11.406	14	12	12
11.416	14	12	12
11.426	14	12	12
11.436	14	12	12
11.446	14	12	12
11.456	14	12	12
11.466	14	12	12
11.476	14	12	12
11.486	14	12	12
11.496	14	12	12
11.506	14	12	12
11.516	14	12	12
11.526	14	12	12
11.536	14	12	12
11.546	14	12	12
11.556	14	12	12
11.566	14	12	12
11.576	14	12	12
11.586	14	12	12
11.596	14	12	12
11.606	14	12	12
11.616	14	12	12
11.626	14	12	12
11.636	14	12	12
11.646	14	12	12
11.656	14	12	12
11.666	14	12	12
11.676	14	12	12
11.686	14	12	12
11.696	14	12	12
11.706	14	12	12
11.716	14	12	12
11.726	14	12	12
11.736	14	12	12
11.746	14	12	12
11.756	14	12	12
11.766	14	12	12
11.776	14	12	12
11.786	14	12	12
11.796	14	12	12
11.806	14	12	12
11.816	14	12	12
11.826	14	12	12
11.836	14	12	12
11.846	14	12	12
11.856	14	12	12
11.866	14	12	12
11.876	14	12	12
11.886	14	12	12
11.896	14	12	12
11.906	14	12	12
11.916	14	12	12
11.926	14	12	12
11.936	14	12	12
11.946	14	12	12
11.956	14	12	12
11.966	14	12	12
11.976	14	12	12
11.986	14	12	12
11.996	14	12	12
12.006	14	12	12
12.016	14	12	12
12.026	14	12	12
12.036	14	12	12
12.046	14	12	12
12.056	14	12	12
12.066	14	12	12
12.076	14	12	12
12.086	14	12	12
12.096	14	12	12
12.106	14	12	12
12.116	14	12	12
12.126	14	12	12
12.136	14	12	12
12.146	14	12	12
12.156	14	12	12
12.166	14	12	12
12.176	14	12	12
12.186	14	12	12
12.196	14	12	12
12.206	14	12	12
12.216	14	12	12
12.226	14	12	12
12.236	14	12	12
12.246	14	12	12
12.256	14	12	12
12.266	14	12	12
12.276	14	12	12
12.286	14	12	12
12.296	14	12	12
12.306	14	12	12
12.316	14	12	12
12.326	14	12	12
12.336	14	12	12
12.346	14	12	12
12.356	14	12	12
12.366	14	12	12
12.376	14	12	12
12.386	14	12	12
12.396	14	12	12
12.406	14	12	12
12.416	14	12	12
12.426	14	12	12
12.436	14	12	12
12.446	14	12	12
12.456	14	12	12
12.466	14	12	12
12.476	14	12	12
12.486	14	12	12
12.496	14	12	12
12.506	14	12	12
12.516	14	12	12
12.526	14	12	12
12.536	14	12	12
12.546	14	12	12
12.556	14	12	12
12.566	14	12	12
12.576	14	12	12
12.586	14	12	12
12.596	14	12	12
12.606	14	12	12
12.616	14	12	12
12.626	14	12	12
12.636	14	12	12
12.646	14	12	12
12.656	14	12	12
12.666	14	12	12
12.676	14	12	12
12.686	14	12	12
12.696	14	12	12
12.706	14	12	12
12.716	14	12	12
12.726	14	12	12
12.736	14	12	12
12.746	14	12	12
12.756	14	12	12
12.766	14	12	12
12.776	14	12	12
12.786	14	12	12
12.796	14	12	12
12.806	14	12	12
12.816	14	12	12
12.826	14	12	12
12.836	14	12	12
12.846	14	12	12
12.856	14	12	12
12.866	14	12	12
12.876	14	12	12
12.886	14	12	12
12.896	14	12	12
12.906	14	12	12
12.916	14	12	12
12.926	14	12	12
12.936	14	12	12
12.946	14	12	12
12.956	14	12	12
12.966	14	12	12
12.976	14	12	12
12.986	14	12	12
12.996	14	12	12
13.007	14	12	12
13.017	14	12	12
13.027	14	12	12
13.037	14	12	12
13.047	14	12	12
13.057	14	12	12
13.067	14	12	12
13.077	14	12	12
13.087	14	12	12
13.097	14	12	12
13.107	14	12	12
13.117	14	12	12
13.127	14	12	12
13.137	14	12	12
13.147	14	12	12
13.157	14	12	12
13.167	14	12	12
13.177	14	12	12
13.187	14	12	12
13.197	14	12	12
13.207	14	12	12
13.217	14	12	12
13.227	14	12	12
13.237	14	12	12
13.247	14	12	12
13.257	14	12	12
13.267	14	12	12
13.277	14	12	12
13.287	14	12	12
13.297	14	12	12
13.307	14	12	12
13.317	14	12	12
13.327	14	12	12
13.337	14	12	12
13.347	14	12	12
13.357	14	12	12
13.367	14	12	12
13.377	14	12	12
13.387	14	12	12
13.397	14	12	12
13.407	14	12	12
13.417	14	12	12
13.427	14	12	12
13.437	14	12	12
13.447	14	12	12
13.457	14	12	12
13.467	14	12	12
13.477	14	12	12
13.487	14	12	12
13.497	14	12	12
13.507	14	12	12
13.517	14	12	12
13.527	14	12	12
13.537	14	12	12
13.547	14	12	12
13.557	14	12	12
13.567	14	12	12
13.577	14	12	12
13.587	14	12	12
13.597	14	12	12
13.607	14	12	12
13.617	14	12	12
13.627	14	12	12
13.637	14	12	12
13.647	14	12	12
13.657	14	12	12
13.667	14	12	12
13.677	14	12	12
13.687	14	12	12
13.697	14	12	12
13.707	14	12	12
13.717	14	12	12
13.727	14	12	12
13.737	14	12	12
13.747	14	12	12
13.757	14	12	12
13.767	14	12	12
13.777	14	12	12
13.787	14	12	12
13.797	14	12	12
13.807	14	12	12
13.817	14	12	12
13.827	14	12	12
13.837	14	12	12
13.847	14	12	12
13.857	14	12	12
13.867	14	12	12
13.877	14	12	12
13.887	14	12	12
13.897	14	12	12
13.907	14	12	12
13.917	14	12	12
13.927	14	12	12
13.937	14	12	12
13.947	14	12	12
13.957	14	12	12
13.967	14	12	12
13.977	14	12	12
13.987	14	12	12
13.997	14	12	12
14.007	14	12	12
14.017	14	12	12
14.027	14	12	12
14.037	14	12	12
14.047	14	12	12
14.057	14	12	12
14.067	14	12	12
14.077	14	12	12
14.087	14	12	12
14.097	14	12	12
14.107	14	12	12
14.117	14	12	12
14.127	14	12	12
14.137	14	12	12
14.147	14	12	12
14.157	14	12	12
14.167	14	12	12
14.177	14	12	12
14.187	14	12	12
14.197	14	12	12
14.207	14	12	12
14.217	14	12	12
14.227	14	12	12
14.237	14	12	12
14.247	14	12	12
14.257	14	12	12
14.267	14	12	12
14.277	14	12	12
14.287	14	12	12
14.297	14	12	12
14.307	14	12	12
14.317	14	12	12
14.327	14	12	12
14.337	14	12	12
14.347	14	12	12
14.357	14	12	12
14.367	14	12	12
14.377	14	12	12
14.387	14	12	12
14.397	14	12	12
14.407	14	12	12
14.417	14	12	12
14.427	14	12	12
14.437	14	12	12
14.447	14	12	12
14.457	14	12	12
14.467	14	12	12
14.477	14	12	12
14.487	14	12	12
14.497	14	12	12
14.507	14	12	12
14.517	14	12	12
14.527	14	12	12
14.537	14	12	12
14.547	14	12	12
14.557	14	12	12
14.567	14	12	12
14.577	14	12	12
14.587	14	12	12
14.597	14	12	12
14.607	14	12	12
14.617	14	12	12
14.627	14	12	12
14.637	14	12	12
14.647	14	12	12
14.657	14	12	12
14.667	14	12	12
14.677	14	12	12
14.687	14	12	12
14.697	14	12	12
14.707	14	12	12
14.717	14	12	12
14.727	14	12	12
14.737	14	12	12
14.747	14	12	12
14.757	14	12	12
14.767	14	12	12
14.777	14	12	12
14.787	14	12	12
14.797	14	12	12
14.807	14	12	12
14.817	14	12	12
14.827	14	12	12
14.837	14	12	12
14.847	14	12	12
14.857	14	12	12
14.867	14	12	12
14.877	14	12	12
14.887	14	12	12
14.897	14	12	12
14.907	14	12	12
14.917	14	14	12
14.927	14	14	12
14.937	14	14	12
14.947	14	14	12
14.957	14	14	12
14.967	14	14	12
14.977	14	14	12
14.987	14	14	12
14.997	14	14	12
15.008	14	14	12
15.018	14	14	12
15.028	14	14	12
15.038	14	14	12
15.048	14	14	12
15.058	14	14	12
15.068	14	14	12
15.078	14	14	12
15.088	14	14	12
15.098	14	14	12
15.108	14	14	12
15.118	14	14	12
15.128	14	14	12
15.138	14	14	12
15.148	14	14	12
15.158	14	14	12
15.168	14	14	12
15.178	14	14	12
15.188	14	14	12
15.198	14	14	12
15.208	14	14	12
15.218	14	14	12
15.228	14	14	12
15.238	14	14	12
15.248	14	14	12
15.258	14	14	12
15.268	14	14	12
15.278	14	14	12
15.288	14	14	12
15.298	14	14	12
15.308	14	14	12
15.318	14	14	12
15.328	14	14	12
15.338	14	14	12
15.348	14	14	12
15.358	14	14	12
15.368	14	14	12
15.378	14	14	12
15.388	14	14	12
15.398	14	14	12
15.408	14	14	12
15.418	14	14	12
15.428	14	14	12
15.438	14	14	12
15.448	14	14	12
15.458	14	14	12
15.468	14	14	12
15.478	14	14	12
15.488	14	14	12
15.498	14	14	12
15.508	14	14	12
15.518	14	14	12
15.528	14	14	12
15.538	14	14	12
15.548	14	14	12
15.558	14	14	12
15.568	14	14	12
15.578	14	14	12
15.588	14	14	12
15.598	14	14	12
15.608	14	14	12
15.618	14	14	12
15.628	14	14	12
15.638	14	14	12
15.648	14	14	12
15.658	14	14	12
15.668	14	14	12
15.678	14	14	12
15.688	14	14	12
15.698	14	14	12
15.708	14	14	12
15.718	14	14	12
15.728	14	14	12
15.738	14	14	12
15.748	14	14	12
15.758	14	14	12
15.768	14	14	12
15.778	14	14	12
15.788	14	14	12
15.798	14	14	12
15.808	14	14	12
15.818	14	14	12
15.828	14	14	12
15.838	14	14	12
15.848	14	14	12
15.858	14	14	12
15.868	14	14	12
15.878	14	14	12
15.888	14	14	12
15.898	14	14	12
15.908	14	14	12
15.918	14	14	12
15.928	14	14	12
15.938	14	14	12
15.948	14	14	12
15.958	14	14	12
15.968	14	14	12
15.978	14	14	12
15.988	14	14	12
15.998	14	14	12
16.008	14	14	12
16.018	14	14	12
16.028	14	14	12
16.038	14	14	12
16.048	14	14	12
16.058	14	14	12
16.068	14	14	12
16.078	14	14	12
16.088	14	14	12
16.098	14	14	12
16.108	14	14	12
16.118	14	14	12
16.128	14	14	12
16.138	14	14	12
16.148	14	14	12
16.158	14	14	12
16.168	14	14	12
16.178	14	14	12
16.188	14	14	12
16.198	14	14	12
16.208	14	14	12
16.218	14	14	12
16.228	14	14	12
16.238	14	14	12
16.248	14	14	12
16.258	14	14	12
16.268	14	14	12
16.278	14	14	12
16.288	14	14	12
16.298	14	14	12
16.308	14	14	12
16.318	14	14	12
16.328	14	14	12
16.338	14	14	12
16.348	14	14	12
16.358	14	14	12
16.368	14	14	12
16.378	14	14	12
16.388	14	14	12
16.398	14	14	12
16.408	14	14	12
16.418	14	14	12
16.428	14	14	12
16.438	14	14	12
16.448	14	14	12
16.458	14	14	12
16.468	14	14	12
16.478	14	14	12
16.488	14	14	12
16.498	14	14	12
16.508	14	14	12
16.518	14	14	12
16.528	14	14	12
16.538	14	14	12
16.548	14	14	12
16.558	14	14	12
16.568	14	14	12
16.578	14	14	12
16.588	14	14	12
16.598	14	14	12
16.608	14	14	12
16.618	14	14	12
16.628	14	14	12
16.638	14	14	12
16.648	14	14	12
16.658	14	14	12
16.668	14	14	12
16.678	14	14	12
16.688	14	14	12
16.698	14	14	12
16.708	14	14	12
16.718	14	14	12
16.728	14	14	12
16.738	14	14	12
16.748	14	14	12
16.758	14	14	12
16.768	14	14	12
16.778	14	14	12
16.788	14	14	12
16.798	14	14	12
16.808	14	14	12
16.818	14	14	12
16.828	14	14	12
16.838	14	14	12
16.848	14	14	12
16.858	14	14	12
16.868	14	14	12
16.878	14	14	12
16.888	14	14	12
16.898	14	14	12
16.908	14	14	12
16.918	14	14	12
16.928	14	14	12
16.938	14	14	12
16.948	14	14	12
16.958	14	14	12
16.968	14	14	12
16.978	14	14	12
16.988	14	14	12
16.998	14	14	12
17.009	14	14	12
17.019	14	14	12
17.029	14	14	12
17.039	14	14	12
17.049	14	14	12
17.059	14	14	12
17.069	14	14	12
17.079	14	14	12
17.089	14	14	12
17.099	14	14	12
17.109	14	14	12
17.119	14	14	12
17.129	14	14	12
17.139	14	14	12
17.149	14	14	12
17.159	14	14	12
17.169	14	14	12
17.179	14	14	12
17.189	14	14	12
17.199	14	14	12
17.209	14	14	12
17.219	14	14	12
17.229	14	14	12
17.239	14	14	12
17.249	14	14	12
17.259	14	14	12
17.269	14	14	12
17.279	14	14	12
17.289	14	14	12
17.299	14	14	12
17.309	14	14	12
17.319	14	14	12
17.329	14	14	12
17.339	14	14	12
17.349	14	14	12
17.359	14	14	12
17.369	14	14	12
17.379	14	14	12
17.389	14	14	12
17.399	14	14	12
17.409	14	14	12
17.419	14	14	12
17.429	14	14	12
17.439	14	14	12
17.449	14	14	12
17.459	14	14	12
17.469	14	14	12
17.479	14	14	12
17.489	14	14	12
17.499	14	14	12
17.509	14	14	12
17.519	14	14	12
17.529	14	14	12
17.539	14	14	12
17.549	14	14	12
17.559	14	14	12
17.569	14	14	12
17.579	14	14	12
17.589	14	14	12
17.599	14	14	12
17.609	14	14	12
17.619	14	14	12
17.629	14	14	12
17.639	14	14	12
17.649	14	14	12
17.659	14	14	12
17.669	14	14	12
17.679	14	14	12
17.689	14	14	12
17.699	14	14	12
17.709	14	14	12
17.719	14	14	12
17.729	14	14	12
17.739	14	14	12
17.749	14	14	12
17.759	14	14	12
17.769	14	14	12
17.779	14	14	12
17.789	14	14	12
17.799	14	14	12
17.809	14	14	12
17.819	14	14	12
17.829	14	14	12
17.839	14	14	12
17.849	14	14	12
17.859	14	14	12
17.869	14	14	12
17.879	14	14	12
17.889	14	14	12
17.899	14	14	12
17.909	14	14	12
17.919	14	14	12
17.929	14	14	12
17.939	14	14	12
17.949	14	14	12
17.959	14	14	12
17.969	14	14	12
17.979	14	14	12
17.989	14	14	12
17.999	14	14	12
18.009	14	14	12
18.019	14	14	12
18.029	14	14	12
18.039	14	14	12
18.049	14	14	12
18.059	14	14	12
18.069	14	14	12
18.079	14	14	12
18.089	14	14	12
18.099	14	14	12
18.109	14	14	12
18.119	14	14	12
18.129	14	14	12
18.139	14	14	12
18.149	14	14	12
18.159	14	14	12
18.169	14	14	12
18.179	14	14	12
18.189	14	14	12
18.199	14	14	12
18.209	14	14	12
18.219	14	14	12
18.229	14	14	12
18.239	14	14	12
18.249	14	14	12
18.259	14	14	12
18.269	14	14	12
18.279	14	14	12
18.289	14	14	12
18.299	14	14	12
18.309	14	14	12
18.319	14	14	12
18.329	14	14	12
18.339	14	14	12
18.349	14	14	12
18.359	14	14	12
18.369	14	14	12
18.379	14	14	12
18.389	14	14	12
18.399	14	14	12
18.409	14	14	12
18.419	14	14	12
18.429	14	14	12
18.439	14	14	12
18.449	14	14	12
18.459	14	14	12
18.469	14	14	12
18.479	14	14	12
18.489	14	14	12
18.499	14	14	12
18.509	14	14	12
18.519	14	14	12
18.529	14	14	12
18.539	14	14	12
18.549	14	14	12
18.559	14	14	12
18.569	14	14	12
18.579	14	14	12
18.589	14	14	12
18.599	14	14	12
18.609	14	14	12
18.619	14	14	12
18.629	14	14	12
18.639	14	14	12
18.649	14	14	12
18.659	14	14	12
18.669	14	14	12
18.679	14	14	12
18.689	14	14	12
18.699	14	14	12
18.709	14	14	12
18.719	14	14	12
18.729	14	14	12
18.739	14	14	12
18.749	14	14	12
18.759	14	14	12
18.769	14	14	12
18.779	14	14	12
18.789	14	14	12
18.799	14	14	12
18.809	14	14	12
18.819	14	14	12
18.829	14	14	12
18.839	14	14	12
18.849	14	14	12
18.859	14	14	12
18.869	14	14	12
18.879	14	14	12
18.889	14	14	12
18.899	14	14	12
18.909	14	14	12
18.919	14	14	12
18.929	14	14	12
18.939	14	14	12
18.949	14	14	12
18.959	14	14	12
18.969	14	14	12
18.979	14	14	12
18.989	14	14	12
18.999	14	14	12
19.01	14	14	12
19.02	14	14	12
19.03	14	14	12
19.04	14	14	12
19.05	14	14	12
19.06	14	14	12
19.07	14	14	12
19.08	14	14	12
19.09	14	14	12
19.1	14	14	12
19.11	14	14	12
19.12	14	14	12
19.13	14	14	12
19.14	14	14	12
19.15	14	14	12
19.16	14	14	12
19.17	14	14	12
19.18	14	14	12
19.19	14	14	12
19.2	14	14	12
19.21	14	14	12
19.22	14	14	12
19.23	14	14	12
19.24	14	14	12
19.25	14	14	12
19.26	14	14	12
19.27	14	14	12
19.28	14	14	12
19.29	14	14	12
19.3	14	14	12
19.31	14	14	12
19.32	14	14	12
19.33	14	14	12
19.34	14	14	12
19.35	14	14	12
19.36	14	14	14
19.37	14	14	14
19.38	14	14	14
19.39	14	14	14
19.4	14	14	14
19.41	14	14	14
19.42	14	14	14
19.43	14	14	14
19.44	14	14	14
19.45	14	14	14
19.46	14	14	14
19.47	14	14	14
19.48	14	14	14
19.49	14	14	14
19.5	14	14	14
19.51	14	14	14
19.52	14	14	14
19.53	14	14	14
19.54	14	14	14
19.55	14	14	14
19.56	14	14	14
19.57	14	14	14
19.58	14	14	14
19.59	14	14	14
19.6	14	14	14
19.61	14	14	14
19.62	14	14	14
19.63	14	14	14
19.64	14	14	14
19.65	14	14	14
19.66	14	14	14
19.67	14	14	14
19.68	14	14	14
19.69	14	14	14
19.7	14	14	14
19.71	14	14	14
19.72	14	14	14
19.73	14	14	14
19.74	14	14	14
19.75	14	14	14
19.76	14	14	14
19.77	14	14	14
19.78	14	14	14
19.79	14	14	14
19.8	14	14	14
19.81	14	14	14
19.82	14	14	14
19.83	14	14	14
19.84	14	14	14
19.85	14	14	14
19.86	14	14	14
19.87	14	14	14
19.88	14	14	14
19.89	14	14	14
19.9	14	14	14
19.91	14	14	14
19.92	14	14	14
19.93	14	14	14
19.94	14	14	14
19.95	14	14	14
19.96	14	14	14
19.97	14	14	14
19.98	14	14	14
19.99	16	14	14
20	16	14	14


==> figures/data/V1D1V_error_time_basis/basis_local_reduced_model_indicator_V1D1V_6.txt <==
Timing	Basis_1_2	Basis_1_3	Basis_1_5
0	6	6	6
0.010005	6	6	6
0.02001	6	6	6
0.030015	6	6	6
0.04002	6	6	6
0.050025	10	10	6
0.06003	10	10	8
0.070035	10	10	8
0.08004	10	10	8
0.090045	10	10	8
0.10005	10	10	8
0.11006	10	10	8
0.12006	10	10	8
0.13007	10	10	8
0.14007	10	10	8
0.15008	10	10	8
0.16008	10	10	8
0.17009	10	10	8
0.18009	10	10	8
0.1901	10	10	8
0.2001	10	10	8
0.21011	10	10	8
0.22011	10	10	8
0.23012	10	10	8
0.24012	10	10	8
0.25013	10	10	8
0.26013	10	10	8
0.27014	10	10	8
0.28014	10	10	8
0.29015	10	10	8
0.30015	10	10	8
0.31016	10	10	8
0.32016	10	10	8
0.33017	10	10	8
0.34017	10	10	8
0.35018	10	10	8
0.36018	10	10	8
0.37019	10	10	8
0.38019	10	10	10
0.3902	10	10	10
0.4002	10	10	10
0.41021	10	10	10
0.42021	10	10	10
0.43022	10	10	10
0.44022	10	10	10
0.45023	10	10	10
0.46023	10	10	10
0.47024	10	10	10
0.48024	10	10	10
0.49025	10	10	10
0.50025	10	10	10
0.51026	10	10	10
0.52026	10	10	10
0.53027	10	10	10
0.54027	10	10	10
0.55028	10	10	10
0.56028	10	10	10
0.57029	10	10	10
0.58029	10	10	10
0.5903	10	10	10
0.6003	10	10	10
0.61031	10	10	10
0.62031	10	10	10
0.63032	10	10	10
0.64032	10	10	10
0.65033	10	10	10
0.66033	10	10	10
0.67034	12	10	10
0.68034	12	10	10
0.69035	12	10	10
0.70035	12	10	10
0.71036	12	12	10
0.72036	12	12	10
0.73037	12	12	10
0.74037	12	12	10
0.75038	12	12	10
0.76038	12	12	10
0.77039	12	12	10
0.78039	12	12	10
0.7904	12	12	10
0.8004	12	12	10
0.81041	12	12	10
0.82041	12	12	10
0.83042	12	12	10
0.84042	12	12	10
0.85043	12	12	12
0.86043	12	12	12
0.87044	12	12	12
0.88044	12	12	12
0.89045	12	12	12
0.90045	12	12	12
0.91046	12	12	12
0.92046	12	12	12
0.93047	12	12	12
0.94047	12	12	12
0.95048	12	12	12
0.96048	12	12	12
0.97049	12	12	12
0.98049	12	12	12
0.9905	12	12	12
1.0005	12	12	12
1.0105	12	12	12
1.0205	12	12	12
1.0305	12	12	12
1.0405	12	12	12
1.0505	12	12	12
1.0605	12	12	12
1.0705	12	12	12
1.0805	12	12	12
1.0905	12	12	12
1.1006	12	12	12
1.1106	12	12	12
1.1206	12	12	12
1.1306	12	12	12
1.1406	12	12	12
1.1506	12	12	12
1.1606	12	12	12
1.1706	12	12	12
1.1806	12	12	12
1.1906	12	12	12
1.2006	12	12	12
1.2106	12	12	12
1.2206	12	12	12
1.2306	12	12	12
1.2406	12	12	12
1.2506	12	12	12
1.2606	12	12	12
1.2706	12	12	12
1.2806	12	12	12
1.2906	12	12	12
1.3007	12	12	12
1.3107	12	12	12
1.3207	12	12	12
1.3307	12	12	12
1.3407	12	12	12
1.3507	12	12	12
1.3607	12	12	12
1.3707	12	12	12
1.3807	12	12	12
1.3907	12	12	12
1.4007	12	12	12
1.4107	12	12	12
1.4207	12	12	12
1.4307	12	12	12
1.4407	12	12	12
1.4507	12	12	12
1.4607	12	12	12
1.4707	12	12	12
1.4807	12	12	12
1.4907	12	12	12
1.5008	12	12	12
1.5108	12	12	12
1.5208	12	12	12
1.5308	12	12	12
1.5408	12	12	12
1.5508	12	12	12
1.5608	12	12	12
1.5708	12	12	12
1.5808	12	12	12
1.5908	12	12	12
1.6008	12	12	12
1.6108	12	12	12
1.6208	12	12	12
1.6308	12	12	12
1.6408	12	12	12
1.6508	12	12	12
1.6608	12	12	12
1.6708	12	12	12
1.6808	12	12	12
1.6908	12	12	12
1.7009	12	12	12
1.7109	12	12	12
1.7209	12	12	12
1.7309	12	12	12
1.7409	12	12	12
1.7509	12	12	12
1.7609	12	12	12
1.7709	12	12	12
1.7809	12	12	12
1.7909	12	12	12
1.8009	12	12	12
1.8109	12	12	12
1.8209	12	12	12
1.8309	12	12	12
1.8409	12	12	12
1.8509	12	12	12
1.8609	12	12	12
1.8709	12	12	12
1.8809	12	12	12
1.8909	12	12	12
1.901	12	12	12
1.911	12	12	12
1.921	12	12	12
1.931	12	12	12
1.941	12	12	12
1.951	12	12	12
1.961	12	12	12
1.971	12	12	12
1.981	12	12	12
1.991	12	12	12
2.001	12	12	12
2.011	12	12	12
2.021	12	12	12
2.031	12	12	12
2.041	12	12	12
2.051	14	12	12
2.061	14	12	12
2.071	14	12	12
2.081	14	12	12
2.091	14	12	12
2.1011	14	12	12
2.1111	14	12	12
2.1211	14	12	12
2.1311	14	12	12
2.1411	14	12	12
2.1511	14	12	12
2.1611	14	12	12
2.1711	14	12	12
2.1811	14	12	12
2.1911	14	12	12
2.2011	14	12	12
2.2111	14	12	12
2.2211	14	12	12
2.2311	14	12	12
2.2411	14	12	12
2.2511	14	12	12
2.2611	14	12	12
2.2711	14	12	12
2.2811	14	12	12
2.2911	14	12	12
2.3012	14	12	12
2.3112	14	12	12
2.3212	14	12	12
2.3312	14	12	12
2.3412	14	14	12
2.3512	14	14	12
2.3612	14	14	12
2.3712	14	14	12
2.3812	14	14	12
2.3912	14	14	12
2.4012	14	14	12
2.4112	14	14	12
2.4212	14	14	12
2.4312	14	14	12
2.4412	14	14	12
2.4512	14	14	12
2.4612	14	14	12
2.4712	14	14	12
2.4812	14	14	12
2.4912	14	14	12
2.5013	14	14	12
2.5113	14	14	12
2.5213	14	14	12
2.5313	14	14	12
2.5413	14	14	12
2.5513	14	14	12
2.5613	14	14	12
2.5713	14	14	12
2.5813	14	14	12
2.5913	14	14	12
2.6013	14	14	12
2.6113	14	14	12
2.6213	14	14	12
2.6313	14	14	12
2.6413	14	14	12
2.6513	14	14	12
2.6613	14	14	12
2.6713	14	14	12
2.6813	14	14	12
2.6913	14	14	12
2.7014	14	14	12
2.7114	14	14	12
2.7214	14	14	12
2.7314	14	14	12
2.7414	14	14	12
2.7514	14	14	12
2.7614	14	14	12
2.7714	14	14	12
2.7814	14	14	12
2.7914	14	14	12
2.8014	14	14	12
2.8114	14	14	12
2.8214	14	14	12
2.8314	14	14	12
2.8414	14	14	12
2.8514	14	14	12
2.8614	14	14	12
2.8714	14	14	12
2.8814	14	14	12
2.8914	14	14	12
2.9015	14	14	12
2.9115	14	14	12
2.9215	14	14	12
2.9315	14	14	12
2.9415	14	14	12
2.9515	14	14	12
2.9615	14	14	12
2.9715	14	14	12
2.9815	14	14	12
2.9915	14	14	12
3.0015	14	14	12
3.0115	14	14	12
3.0215	14	14	12
3.0315	14	14	12
3.0415	14	14	12
3.0515	14	14	12
3.0615	14	14	12
3.0715	14	14	12
3.0815	14	14	12
3.0915	14	14	12
3.1016	14	14	12
3.1116	14	14	12
3.1216	14	14	12
3.1316	14	14	12
3.1416	14	14	12
3.1516	14	14	12
3.1616	14	14	12
3.1716	14	14	12
3.1816	14	14	12
3.1916	14	14	12
3.2016	14	14	12
3.2116	14	14	12
3.2216	14	14	12
3.2316	14	14	12
3.2416	14	14	12
3.2516	14	14	12
3.2616	14	14	12
3.2716	14	14	12
3.2816	14	14	12
3.2916	14	14	12
3.3017	14	14	12
3.3117	14	14	12
3.3217	14	14	12
3.3317	14	14	12
3.3417	14	14	12
3.3517	14	14	12
3.3617	14	14	12
3.3717	14	14	12
3.3817	14	14	12
3.3917	14	14	12
3.4017	14	14	12
3.4117	14	14	12
3.4217	14	14	12
3.4317	14	14	12
3.4417	14	14	12
3.4517	14	14	12
3.4617	14	14	12
3.4717	14	14	12
3.4817	14	14	12
3.4917	14	14	12
3.5018	14	14	12
3.5118	14	14	12
3.5218	14	14	12
3.5318	14	14	12
3.5418	14	14	12
3.5518	14	14	12
3.5618	14	14	12
3.5718	14	14	12
3.5818	14	14	12
3.5918	14	14	12
3.6018	14	14	12
3.6118	14	14	12
3.6218	14	14	12
3.6318	14	14	12
3.6418	14	14	12
3.6518	14	14	12
3.6618	14	14	12
3.6718	14	14	12
3.6818	14	14	12
3.6918	14	14	12
3.7019	14	14	12
3.7119	14	14	12
3.7219	14	14	12
3.7319	14	14	12
3.7419	14	14	12
3.7519	14	14	12
3.7619	14	14	12
3.7719	14	14	12
3.7819	14	14	12
3.7919	14	14	12
3.8019	14	14	12
3.8119	14	14	12
3.8219	14	14	12
3.8319	14	14	12
3.8419	14	14	12
3.8519	14	14	12
3.8619	14	14	12
3.8719	14	14	12
3.8819	14	14	12
3.8919	14	14	12
3.902	14	14	12
3.912	14	14	12
3.922	14	14	12
3.932	14	14	12
3.942	14	14	12
3.952	14	14	12
3.962	14	14	12
3.972	14	14	12
3.982	14	14	12
3.992	14	14	12
4.002	14	14	12
4.012	14	14	12
4.022	14	14	12
4.032	14	14	12
4.042	14	14	12
4.052	14	14	12
4.062	14	14	12
4.072	14	14	12
4.082	14	14	12
4.092	14	14	12
4.1021	14	14	12
4.1121	14	14	12
4.1221	14	14	12
4.1321	14	14	12
4.1421	14	14	12
4.1521	14	14	12
4.1621	14	14	12
4.1721	14	14	12
4.1821	14	14	12
4.1921	14	14	12
4.2021	14	14	12
4.2121	14	14	12
4.2221	14	14	12
4.2321	14	14	12
4.2421	14	14	12
4.2521	14	14	12
4.2621	14	14	12
4.2721	14	14	12
4.2821	16	14	12
4.2921	16	14	12
4.3022	16	14	12
4.3122	16	14	12
4.3222	16	14	12
4.3322	16	14	12
4.3422	16	14	12
4.3522	16	14	12
4.3622	16	14	12
4.3722	16	14	12
4.3822	16	14	12
4.3922	16	14	12
4.4022	16	14	12
4.4122	16	14	12
4.4222	16	14	12
4.4322	16	14	12
4.4422	16	14	12
4.4522	16	14	12
4.4622	16	14	12
4.4722	16	14	12
4.4822	16	14	12
4.4922	16	14	12
4.5023	16	14	12
4.5123	16	14	12
4.5223	16	14	12
4.5323	16	14	12
4.5423	16	14	12
4.5523	16	14	12
4.5623	16	14	12
4.5723	16	14	12
4.5823	16	14	12
4.5923	16	14	12
4.6023	16	14	12
4.6123	16	14	12
4.6223	16	14	12
4.6323	16	14	12
4.6423	16	14	12
4.6523	16	14	12
4.6623	16	14	12
4.6723	16	14	12
4.6823	16	14	12
4.6923	16	14	12
4.7024	16	14	12
4.7124	16	14	12
4.7224	16	14	12
4.7324	16	14	12
4.7424	16	14	12
4.7524	16	14	12
4.7624	16	14	12
4.7724	16	14	12
4.7824	16	14	12
4.7924	16	14	12
4.8024	16	14	12
4.8124	16	14	12
4.8224	16	14	12
4.8324	16	14	12
4.8424	16	14	12
4.8524	16	14	12
4.8624	16	14	12
4.8724	16	14	12
4.8824	16	14	12
4.8924	16	14	12
4.9025	16	14	12
4.9125	16	14	12
4.9225	16	14	12
4.9325	16	14	12
4.9425	16	14	12
4.9525	16	14	12
4.9625	16	14	12
4.9725	16	14	12
4.9825	16	14	12
4.9925	16	14	12
5.0025	16	14	12
5.0125	16	14	12
5.0225	16	14	12
5.0325	16	14	12
5.0425	16	14	12
5.0525	16	14	12
5.0625	16	14	12
5.0725	16	14	12
5.0825	16	14	12
5.0925	16	14	12
5.1026	16	14	12
5.1126	16	14	12
5.1226	16	14	12
5.1326	16	14	12
5.1426	16	14	12
5.1526	16	14	12
5.1626	16	14	12
5.1726	16	14	12
5.1826	16	14	12
5.1926	16	14	12
5.2026	16	14	12
5.2126	16	14	12
5.2226	16	14	12
5.2326	16	14	12
5.2426	16	14	12
5.2526	16	14	12
5.2626	16	14	12
5.2726	16	14	12
5.2826	16	14	12
5.2926	16	14	12
5.3027	16	14	12
5.3127	16	14	12
5.3227	16	14	12
5.3327	16	14	12
5.3427	16	14	12
5.3527	16	14	12
5.3627	16	14	12
5.3727	16	14	12
5.3827	16	14	12
5.3927	16	14	12
5.4027	16	14	12
5.4127	16	14	12
5.4227	16	14	12
5.4327	16	14	12
5.4427	16	14	12
5.4527	16	14	12
5.4627	16	14	12
5.4727	16	14	12
5.4827	16	14	12
5.4927	16	14	12
5.5028	16	14	12
5.5128	16	14	12
5.5228	16	14	12
5.5328	16	14	12
5.5428	16	14	12
5.5528	16	14	12
5.5628	16	14	12
5.5728	16	14	12
5.5828	16	14	12
5.5928	16	14	12
5.6028	16	14	12
5.6128	16	14	12
5.6228	16	14	12
5.6328	16	14	12
5.6428	16	14	12
5.6528	16	14	12
5.6628	16	14	12
5.6728	16	14	12
5.6828	16	14	12
5.6928	16	14	12
5.7029	16	14	12
5.7129	16	14	12
5.7229	16	14	12
5.7329	16	14	12
5.7429	16	14	12
5.7529	16	14	12
5.7629	16	14	12
5.7729	16	14	12
5.7829	16	14	12
5.7929	16	14	12
5.8029	16	14	12
5.8129	16	14	12
5.8229	16	14	12
5.8329	16	14	12
5.8429	16	14	12
5.8529	16	14	12
5.8629	16	14	12
5.8729	16	14	12
5.8829	16	14	12
5.8929	16	14	12
5.903	16	14	12
5.913	16	14	12
5.923	16	14	12
5.933	16	16	12
5.943	16	16	12
5.953	16	16	12
5.963	16	16	12
5.973	16	16	12
5.983	16	16	12
5.993	16	16	14
6.003	16	16	14
6.013	16	16	14
6.023	16	16	14
6.033	16	16	14
6.043	16	16	14
6.053	16	16	14
6.063	16	16	14
6.073	16	16	14
6.083	16	16	14
6.093	16	16	14
6.1031	16	16	14
6.1131	16	16	14
6.1231	16	16	14
6.1331	16	16	14
6.1431	16	16	14
6.1531	16	16	14
6.1631	16	16	14
6.1731	16	16	14
6.1831	16	16	14
6.1931	16	16	14
6.2031	16	16	14
6.2131	16	16	14
6.2231	16	16	14
6.2331	16	16	14
6.2431	16	16	14
6.2531	16	16	14
6.2631	16	16	14
6.2731	16	16	14
6.2831	16	16	14
6.2931	16	16	14
6.3032	16	16	14
6.3132	16	16	14
6.3232	16	16	14
6.3332	16	16	14
6.3432	16	16	14
6.3532	16	16	14
6.3632	16	16	14
6.3732	16	16	14
6.3832	16	16	14
6.3932	16	16	14
6.4032	16	16	14
6.4132	16	16	14
6.4232	16	16	14
6.4332	16	16	14
6.4432	16	16	14
6.4532	16	16	14
6.4632	16	16	14
6.4732	16	16	14
6.4832	16	16	14
6.4932	16	16	14
6.5033	16	16	14
6.5133	16	16	14
6.5233	16	16	14
6.5333	16	16	14
6.5433	16	16	14
6.5533	16	16	14
6.5633	16	16	14
6.5733	16	16	14
6.5833	16	16	14
6.5933	16	16	14
6.6033	16	16	14
6.6133	16	16	14
6.6233	16	16	14
6.6333	16	16	14
6.6433	16	16	14
6.6533	16	16	14
6.6633	16	16	14
6.6733	16	16	14
6.6833	16	16	14
6.6933	16	16	14
6.7034	16	16	14
6.7134	16	16	14
6.7234	16	16	14
6.7334	16	16	14
6.7434	16	16	14
6.7534	16	16	14
6.7634	16	16	14
6.7734	16	16	14
6.7834	16	16	14
6.7934	16	16	14
6.8034	16	16	14
6.8134	16	16	14
6.8234	16	16	14
6.8334	16	16	14
6.8434	16	16	14
6.8534	16	16	14
6.8634	16	16	14
6.8734	16	16	14
6.8834	16	16	14
6.8934	16	16	14
6.9035	16	16	14
6.9135	16	16	14
6.9235	16	16	14
6.9335	16	16	14
6.9435	16	16	14
6.9535	16	16	14
6.9635	16	16	14
6.9735	16	16	14
6.9835	16	16	14
6.9935	16	16	14
7.0035	16	16	14
7.0135	16	16	14
7.0235	16	16	14
7.0335	16	16	14
7.0435	16	16	14
7.0535	16	16	14
7.0635	16	16	14
7.0735	16	16	14
7.0835	16	16	14
7.0935	16	16	14
7.1036	16	16	14
7.1136	16	16	14
7.1236	16	16	14
7.1336	16	16	14
7.1436	16	16	14
7.1536	16	16	14
7.1636	16	16	14
7.1736	16	16	14
7.1836	16	16	14
7.1936	16	16	14
7.2036	16	16	14
7.2136	16	16	14
7.2236	16	16	14
7.2336	16	16	14
7.2436	16	16	14
7.2536	16	16	14
7.2636	16	16	14
7.2736	16	16	14
7.2836	16	16	14
7.2936	16	16	14
7.3037	16	16	14
7.3137	16	16	14
7.3237	16	16	14
7.3337	16	16	14
7.3437	16	16	14
7.3537	16	16	14
7.3637	16	16	14
7.3737	16	16	14
7.3837	16	16	14
7.3937	16	16	14
7.4037	16	16	14
7.4137	16	16	14
7.4237	16	16	14
7.4337	16	16	14
7.4437	16	16	14
7.4537	16	16	14
7.4637	16	16	14
7.4737	16	16	14
7.4837	16	16	14
7.4937	16	16	14
7.5038	16	16	14
7.5138	16	16	14
7.5238	16	16	14
7.5338	16	16	14
7.5438	16	16	14
7.5538	16	16	14
7.5638	16	16	14
7.5738	16	16	14
7.5838	16	16	14
7.5938	16	16	14
7.6038	16	16	14
7.6138	16	16	14
7.6238	16	16	14
7.6338	16	16	14
7.6438	16	16	14
7.6538	16	16	14
7.6638	16	16	14
7.6738	16	16	14
7.6838	16	16	14
7.6938	16	16	14
7.7039	16	16	14
7.7139	16	16	14
7.7239	16	16	14
7.7339	16	16	14
7.7439	16	16	14
7.7539	16	16	14
7.7639	16	16	14
7.7739	16	16	14
7.7839	16	16	14
7.7939	16	16	14
7.8039	16	16	14
7.8139	16	16	14
7.8239	16	16	14
7.8339	16	16	14
7.8439	16	16	14
7.8539	16	16	14
7.8639	16	16	14
7.8739	16	16	14
7.8839	16	16	14
7.8939	16	16	14
7.904	16	16	14
7.914	16	16	14
7.924	16	16	14
7.934	16	16	14
7.944	16	16	14
7.954	16	16	14
7.964	16	16	14
7.974	16	16	14
7.984	16	16	14
7.994	16	16	14
8.004	16	16	14
8.014	16	16	14
8.024	16	16	14
8.034	16	16	14
8.044	16	16	14
8.054	16	16	14
8.064	16	16	14
8.074	16	16	14
8.084	16	16	14
8.094	16	16	14
8.1041	16	16	14
8.1141	16	16	14
8.1241	16	16	14
8.1341	16	16	14
8.1441	16	16	14
8.1541	16	16	14
8.1641	16	16	14
8.1741	16	16	14
8.1841	16	16	14
8.1941	16	16	14
8.2041	16	16	14
8.2141	16	16	14
8.2241	16	16	14
8.2341	16	16	14
8.2441	16	16	14
8.2541	16	16	14
8.2641	16	16	14
8.2741	16	16	14
8.2841	16	16	14
8.2941	16	16	14
8.3042	16	16	14
8.3142	16	16	14
8.3242	16	16	14
8.3342	16	16	14
8.3442	16	16	14
8.3542	16	16	14
8.3642	16	16	14
8.3742	16	16	14
8.3842	16	16	14
8.3942	16	16	14
8.4042	16	16	14
8.4142	16	16	14
8.4242	16	16	14
8.4342	16	16	14
8.4442	16	16	14
8.4542	16	16	14
8.4642	16	16	14
8.4742	16	16	14
8.4842	16	16	14
8.4942	16	16	14
8.5043	16	16	14
8.5143	16	16	14
8.5243	16	16	14
8.5343	16	16	14
8.5443	16	16	14
8.5543	16	16	14
8.5643	16	16	14
8.5743	16	16	14
8.5843	16	16	14
8.5943	16	16	14
8.6043	16	16	14
8.6143	16	16	14
8.6243	16	16	14
8.6343	16	16	14
8.6443	16	16	14
8.6543	16	16	14
8.6643	16	16	14
8.6743	16	16	14
8.6843	16	16	14
8.6943	16	16	14
8.7044	16	16	14
8.7144	16	16	14
8.7244	16	16	14
8.7344	16	16	14
8.7444	16	16	14
8.7544	16	16	14
8.7644	16	16	14
8.7744	16	16	14
8.7844	16	16	14
8.7944	16	16	14
8.8044	16	16	14
8.8144	16	16	14
8.8244	16	16	14
8.8344	16	16	14
8.8444	16	16	14
8.8544	16	16	14
8.8644	16	16	14
8.8744	16	16	14
8.8844	16	16	14
8.8944	16	16	14
8.9045	16	16	14
8.9145	16	16	14
8.9245	16	16	14
8.9345	16	16	14
8.9445	16	16	14
8.9545	16	16	14
8.9645	16	16	14
8.9745	16	16	14
8.9845	16	16	14
8.9945	16	16	14
9.0045	16	16	14
9.0145	16	16	14
9.0245	16	16	14
9.0345	16	16	14
9.0445	16	16	14
9.0545	16	16	14
9.0645	16	16	14
9.0745	16	16	14
9.0845	16	16	14
9.0945	16	16	14
9.1046	16	16	14
9.1146	16	16	14
9.1246	16	16	14
9.1346	16	16	14
9.1446	16	16	14
9.1546	16	16	14
9.1646	16	16	14
9.1746	16	16	14
9.1846	16	16	14
9.1946	16	16	14
9.2046	16	16	14
9.2146	16	16	14
9.2246	16	16	14
9.2346	16	16	14
9.2446	16	16	14
9.2546	16	16	14
9.2646	16	16	14
9.2746	16	16	14
9.2846	16	16	14
9.2946	16	16	14
9.3047	16	16	14
9.3147	16	16	14
9.3247	16	16	14
9.3347	16	16	14
9.3447	16	16	14
9.3547	16	16	14
9.3647	16	16	14
9.3747	16	16	14
9.3847	16	16	14
9.3947	16	16	14
9.4047	16	16	14
9.4147	16	16	14
9.4247	16	16	14
9.4347	16	16	14
9.4447	16	16	14
9.4547	16	16	14
9.4647	16	16	14
9.4747	16	16	14
9.4847	16	16	14
9.4947	16	16	14
9.5048	16	16	14
9.5148	16	16	14
9.5248	16	16	14
9.5348	16	16	14
9.5448	16	16	14
9.5548	16	16	14
9.5648	16	16	14
9.5748	16	16	14
9.5848	16	16	14
9.5948	16	16	14
9.6048	16	16	14
9.6148	16	16	14
9.6248	16	16	14
9.6348	16	16	14
9.6448	16	16	14
9.6548	16	16	14
9.6648	16	16	14
9.6748	16	16	14
9.6848	16	16	14
9.6948	16	16	14
9.7049	16	16	14
9.7149	16	16	14
9.7249	16	16	14
9.7349	16	16	14
9.7449	16	16	14
9.7549	16	16	14
9.7649	16	16	14
9.7749	16	16	14
9.7849	16	16	14
9.7949	16	16	14
9.8049	16	16	14
9.8149	16	16	14
9.8249	16	16	14
9.8349	16	16	14
9.8449	16	16	14
9.8549	16	16	14
9.8649	16	16	14
9.8749	16	16	14
9.8849	16	16	14
9.8949	16	16	14
9.905	16	16	14
9.915	16	16	14
9.925	16	16	14
9.935	16	16	14
9.945	16	16	14
9.955	16	16	14
9.965	16	16	14
9.975	16	16	14
9.985	16	16	14
9.995	16	16	14
10.005	16	16	14
10.015	16	16	14
10.025	16	16	14
10.035	16	16	14
10.045	16	16	14
10.055	16	16	14
10.065	16	16	14
10.075	16	16	14
10.085	16	16	14
10.095	16	16	14
10.105	16	16	14
10.115	16	16	14
10.125	16	16	14
10.135	16	16	14
10.145	16	16	14
10.155	16	16	14
10.165	16	16	14
10.175	16	16	14
10.185	18	16	14
10.195	18	16	14
10.205	18	16	14
10.215	18	16	14
10.225	18	16	14
10.235	18	16	14
10.245	18	16	14
10.255	18	16	14
10.265	18	16	14
10.275	18	16	14
10.285	18	16	14
10.295	18	16	14
10.305	18	16	14
10.315	18	16	14
10.325	18	16	14
10.335	18	16	14
10.345	18	16	14
10.355	18	16	14
10.365	18	16	14
10.375	18	16	14
10.385	18	16	14
10.395	18	16	14
10.405	18	16	14
10.415	18	16	14
10.425	18	16	14
10.435	18	16	14
10.445	18	16	14
10.455	18	16	14
10.465	18	16	14
10.475	18	16	14
10.485	18	16	14
10.495	18	16	14
10.505	18	16	14
10.515	18	16	14
10.525	18	16	14
10.535	18	16	14
10.545	18	16	14
10.555	18	16	14
10.565	18	16	14
10.575	18	16	14
10.585	18	16	14
10.595	18	16	14
10.605	18	16	14
10.615	18	16	14
10.625	18	16	14
10.635	18	16	14
10.645	18	16	14
10.655	18	16	14
10.665	18	16	14
10.675	18	16	14
10.685	18	16	14
10.695	18	16	14
10.705	18	16	14
10.715	18	16	14
10.725	18	16	14
10.735	18	16	14
10.745	18	16	14
10.755	18	16	14
10.765	18	16	14
10.775	18	16	14
10.785	18	16	14
10.795	18	16	14
10.805	18	16	14
10.815	18	16	14
10.825	18	16	14
10.835	18	16	14
10.845	18	16	14
10.855	18	16	14
10.865	18	16	14
10.875	18	16	14
10.885	18	16	14
10.895	18	16	14
10.905	18	16	14
10.915	18	16	14
10.925	18	16	14
10.935	18	16	14
10.945	18	16	14
10.955	18	16	14
10.965	18	16	14
10.975	18	16	14
10.985	18	16	14
10.995	18	16	14
11.006	18	16	14
11.016	18	16	14
11.026	18	16	14
11.036	18	16	14
11.046	18	16	14
11.056	18	16	14
11.066	18	16	14
11.076	18	16	14
11.086	18	16	14
11.096	18	16	14
11.106	18	16	14
11.116	18	16	14
11.126	18	16	14
11.136	18	16	14
11.146	18	16	14
11.156	18	16	14
11.166	18	16	14
11.176	18	16	14
11.186	18	16	14
11.196	18	16	14
11.206	18	16	14
11.216	18	16	14
11.226	18	16	14
11.236	18	16	14
11.246	18	16	14
11.256	18	16	14
11.266	18	16	14
11.276	18	16	14
11.286	18	16	14
11.296	18	16	14
11.306	18	16	14
11.316	18	16	14
11.326	18	16	14
11.336	18	16	14
11.346	18	16	14
11.356	18	16	14
11.366	18	16	14
11.376	18	16	14
11.386	18	16	14
11.396	18	16	14
11.406	18	16	14
11.416	18	16	14
11.426	18	16	14
11.436	18	16	14
11.446	18	16	14
11.456	18	16	14
11.466	18	16	14
11.476	18	16	14
11.486	18	16	14
11.496	18	16	14
11.506	18	16	14
11.516	18	16	14
11.526	18	16	14
11.536	18	16	14
11.546	18	16	14
11.556	18	16	14
11.566	18	16	14
11.576	18	16	14
11.586	18	16	14
11.596	18	16	14
11.606	18	16	14
11.616	18	16	14
11.626	18	16	14
11.636	18	16	14
11.646	18	16	14
11.656	18	16	14
11.666	18	16	14
11.676	18	16	14
11.686	18	16	14
11.696	18	16	14
11.706	18	16	14
11.716	18	16	14
11.726	18	16	14
11.736	18	16	14
11.746	18	16	14
11.756	18	16	14
11.766	18	16	14
11.776	18	16	14
11.786	18	16	14
11.796	18	16	14
11.806	18	16	14
11.816	18	16	14
11.826	18	16	14
11.836	18	16	14
11.846	18	16	14
11.856	18	16	14
11.866	18	16	14
11.876	18	16	14
11.886	18	16	14
11.896	18	16	14
11.906	18	16	14
11.916	18	16	14
11.926	18	16	14
11.936	18	16	14
11.946	18	16	14
11.956	18	16	14
11.966	18	16	14
11.976	18	16	14
11.986	18	16	14
11.996	18	16	14
12.006	18	16	14
12.016	18	16	14
12.026	18	16	14
12.036	18	16	14
12.046	18	16	14
12.056	18	16	14
12.066	18	16	14
12.076	18	16	14
12.086	18	16	14
12.096	18	16	14
12.106	18	16	14
12.116	18	16	14
12.126	18	16	14
12.136	18	16	14
12.146	18	16	14
12.156	18	16	14
12.166	18	16	14
12.176	18	16	14
12.186	18	16	14
12.196	18	16	14
12.206	18	16	14
12.216	18	16	14
12.226	18	16	14
12.236	18	16	14
12.246	18	16	14
12.256	18	16	14
12.266	18	16	14
12.276	18	16	14
12.286	18	16	14
12.296	18	16	14
12.306	18	16	14
12.316	18	16	14
12.326	18	16	14
12.336	18	16	14
12.346	18	16	14
12.356	18	16	14
12.366	18	16	14
12.376	18	16	14
12.386	18	16	14
12.396	18	16	14
12.406	18	16	14
12.416	18	16	14
12.426	18	16	14
12.436	18	16	14
12.446	18	16	14
12.456	18	16	14
12.466	18	16	14
12.476	18	16	14
12.486	18	16	14
12.496	18	16	14
12.506	18	16	14
12.516	18	16	14
12.526	18	16	14
12.536	18	16	14
12.546	18	16	14
12.556	18	16	14
12.566	18	16	14
12.576	18	16	14
12.586	18	16	14
12.596	18	16	14
12.606	18	16	14
12.616	18	16	14
12.626	18	16	14
12.636	18	16	14
12.646	18	16	14
12.656	18	16	14
12.666	18	16	14
12.676	18	16	14
12.686	18	16	14
12.696	18	16	14
12.706	18	16	14
12.716	18	16	14
12.726	18	16	14
12.736	18	16	14
12.746	18	16	14
12.756	18	16	14
12.766	18	16	14
12.776	18	16	14
12.786	18	16	14
12.796	18	16	14
12.806	18	16	14
12.816	18	16	14
12.826	18	16	14
12.836	18	16	14
12.846	18	16	14
12.856	18	16	14
12.866	18	16	14
12.876	18	16	14
12.886	18	16	14
12.896	18	16	14
12.906	18	16	14
12.916	18	16	14
12.926	18	16	14
12.936	18	16	14
12.946	18	16	14
12.956	18	16	14
12.966	18	16	14
12.976	18	16	14
12.986	18	16	14
12.996	18	16	14
13.007	18	16	14
13.017	18	16	14
13.027	18	16	14
13.037	18	16	14
13.047	18	16	14
13.057	18	16	14
13.067	18	16	14
13.077	18	16	14
13.087	18	16	14
13.097	18	16	14
13.107	18	16	14
13.117	18	16	14
13.127	18	16	14
13.137	18	16	16
13.147	18	16	16
13.157	18	18	16
13.167	18	18	16
13.177	18	18	16
13.187	18	18	16
13.197	18	18	16
13.207	18	18	16
13.217	18	18	16
13.227	18	18	16
13.237	18	18	16
13.247	18	18	16
13.257	18	18	16
13.267	18	18	16
13.277	18	18	16
13.287	18	18	16
13.297	18	18	16
13.307	18	18	16
13.317	18	18	16
13.327	18	18	16
13.337	18	18	16
13.347	18	18	16
13.357	18	18	16
13.367	18	18	16
13.377	18	18	16
13.387	18	18	16
13.397	18	18	16
13.407	18	18	16
13.417	18	18	16
13.427	18	18	16
13.437	18	18	16
13.447	18	18	16
13.457	18	18	16
13.467	18	18	16
13.477	18	18	16
13.487	18	18	16
13.497	18	18	16
13.507	18	18	16
13.517	18	18	16
13.527	18	18	16
13.537	18	18	16
13.547	18	18	16
13.557	18	18	16
13.567	18	18	16
13.577	18	18	16
13.587	18	18	16
13.597	18	18	16
13.607	18	18	16
13.617	18	18	16
13.627	18	18	16
13.637	18	18	16
13.647	18	18	16
13.657	18	18	16
13.667	18	18	16
13.677	18	18	16
13.687	18	18	16
13.697	18	18	16
13.707	18	18	16
13.717	18	18	16
13.727	18	18	16
13.737	18	18	16
13.747	18	18	16
13.757	18	18	16
13.767	18	18	16
13.777	18	18	16
13.787	18	18	16
13.797	18	18	16
13.807	18	18	16
13.817	18	18	16
13.827	18	18	16
13.837	18	18	16
13.847	18	18	16
13.857	18	18	16
13.867	18	18	16
13.877	18	18	16
13.887	18	18	16
13.897	18	18	16
13.907	18	18	16
13.917	18	18	16
13.927	18	18	16
13.937	18	18	16
13.947	18	18	16
13.957	18	18	16
13.967	18	18	16
13.977	18	18	16
13.987	18	18	16
13.997	18	18	16
14.007	18	18	16
14.017	18	18	16
14.027	18	18	16
14.037	18	18	16
14.047	18	18	16
14.057	18	18	16
14.067	18	18	16
14.077	18	18	16
14.087	18	18	16
14.097	18	18	16
14.107	18	18	16
14.117	18	18	16
14.127	18	18	16
14.137	18	18	16
14.147	18	18	16
14.157	18	18	16
14.167	18	18	16
14.177	18	18	16
14.187	18	18	16
14.197	18	18	16
14.207	18	18	16
14.217	18	18	16
14.227	18	18	16
14.237	18	18	16
14.247	18	18	16
14.257	18	18	16
14.267	18	18	16
14.277	18	18	16
14.287	18	18	16
14.297	18	18	16
14.307	18	18	16
14.317	18	18	16
14.327	18	18	16
14.337	18	18	16
14.347	18	18	16
14.357	18	18	16
14.367	18	18	16
14.377	18	18	16
14.387	18	18	16
14.397	18	18	16
14.407	18	18	16
14.417	18	18	16
14.427	18	18	16
14.437	18	18	16
14.447	18	18	16
14.457	18	18	16
14.467	18	18	16
14.477	18	18	16
14.487	18	18	16
14.497	18	18	16
14.507	18	18	16
14.517	18	18	16
14.527	18	18	16
14.537	18	18	16
14.547	18	18	16
14.557	18	18	16
14.567	18	18	16
14.577	18	18	16
14.587	18	18	16
14.597	18	18	16
14.607	18	18	16
14.617	18	18	16
14.627	18	18	16
14.637	18	18	16
14.647	18	18	16
14.657	18	18	16
14.667	18	18	16
14.677	18	18	16
14.687	18	18	16
14.697	18	18	16
14.707	18	18	16
14.717	18	18	16
14.727	18	18	16
14.737	18	18	16
14.747	18	18	16
14.757	18	18	16
14.767	18	18	16
14.777	18	18	16
14.787	18	18	16
14.797	18	18	16
14.807	18	18	16
14.817	18	18	16
14.827	18	18	16
14.837	18	18	16
14.847	18	18	16
14.857	18	18	16
14.867	18	18	16
14.877	18	18	16
14.887	18	18	16
14.897	18	18	16
14.907	18	18	16
14.917	18	18	16
14.927	18	18	16
14.937	18	18	16
14.947	18	18	16
14.957	18	18	16
14.967	18	18	16
14.977	18	18	16
14.987	18	18	16
14.997	18	18	16
15.008	18	18	16
15.018	18	18	16
15.028	18	18	16
15.038	18	18	16
15.048	18	18	16
15.058	18	18	16
15.068	18	18	16
15.078	18	18	16
15.088	18	18	16
15.098	18	18	16
15.108	18	18	16
15.118	18	18	16
15.128	18	18	16
15.138	18	18	16
15.148	18	18	16
15.158	18	18	16
15.168	18	18	16
15.178	18	18	16
15.188	18	18	16
15.198	18	18	16
15.208	18	18	16
15.218	18	18	16
15.228	18	18	16
15.238	18	18	16
15.248	18	18	16
15.258	18	18	16
15.268	18	18	16
15.278	18	18	16
15.288	18	18	16
15.298	18	18	16
15.308	18	18	16
15.318	18	18	16
15.328	18	18	16
15.338	18	18	16
15.348	18	18	16
15.358	18	18	16
15.368	18	18	16
15.378	18	18	16
15.388	18	18	16
15.398	18	18	16
15.408	18	18	16
15.418	18	18	16
15.428	18	18	16
15.438	18	18	16
15.448	18	18	16
15.458	18	18	16
15.468	18	18	16
15.478	18	18	16
15.488	18	18	16
15.498	18	18	16
15.508	18	18	16
15.518	18	18	16
15.528	18	18	16
15.538	18	18	16
15.548	18	18	16
15.558	18	18	16
15.568	18	18	16
15.578	18	18	16
15.588	18	18	16
15.598	18	18	16
15.608	18	18	16
15.618	18	18	16
15.628	18	18	16
15.638	18	18	16
15.648	18	18	16
15.658	18	18	16
15.668	18	18	16
15.678	18	18	16
15.688	18	18	16
15.698	18	18	16
15.708	18	18	16
15.718	18	18	16
15.728	18	18	16
15.738	18	18	16
15.748	18	18	16
15.758	18	18	16
15.768	18	18	16
15.778	18	18	16
15.788	18	18	16
15.798	18	18	16
15.808	18	18	16
15.818	18	18	16
15.828	18	18	16
15.838	18	18	16
15.848	18	18	16
15.858	18	18	16
15.868	18	18	16
15.878	18	18	16
15.888	18	18	16
15.898	18	18	16
15.908	18	18	16
15.918	18	18	16
15.928	18	18	16
15.938	18	18	16
15.948	18	18	16
15.958	18	18	16
15.968	18	18	16
15.978	18	18	16
15.988	18	18	16
15.998	18	18	16
16.008	18	18	16
16.018	18	18	16
16.028	18	18	16
16.038	18	18	16
16.048	18	18	16
16.058	18	18	16
16.068	18	18	16
16.078	18	18	16
16.088	18	18	16
16.098	18	18	16
16.108	18	18	16
16.118	18	18	16
16.128	18	18	16
16.138	18	18	16
16.148	18	18	16
16.158	18	18	16
16.168	18	18	16
16.178	18	18	16
16.188	18	18	16
16.198	18	18	16
16.208	18	18	16
16.218	18	18	16
16.228	18	18	16
16.238	18	18	16
16.248	18	18	16
16.258	18	18	16
16.268	18	18	16
16.278	18	18	16
16.288	18	18	16
16.298	18	18	16
16.308	18	18	16
16.318	18	18	16
16.328	18	18	16
16.338	18	18	16
16.348	18	18	16
16.358	18	18	16
16.368	18	18	16
16.378	18	18	16
16.388	18	18	16
16.398	18	18	16
16.408	18	18	16
16.418	18	18	16
16.428	18	18	16
16.438	18	18	16
16.448	18	18	16
16.458	18	18	16
16.468	18	18	16
16.478	18	18	16
16.488	18	18	16
16.498	18	18	16
16.508	18	18	16
16.518	18	18	16
16.528	18	18	16
16.538	18	18	16
16.548	18	18	16
16.558	18	18	16
16.568	18	18	16
16.578	18	18	16
16.588	18	18	16
16.598	18	18	16
16.608	18	18	16
16.618	18	18	16
16.628	18	18	16
16.638	18	18	16
16.648	18	18	16
16.658	18	18	16
16.668	18	18	16
16.678	18	18	16
16.688	18	18	16
16.698	18	18	16
16.708	18	18	16
16.718	18	18	16
16.728	18	18	16
16.738	18	18	16
16.748	18	18	16
16.758	18	18	16
16.768	18	18	16
16.778	18	18	16
16.788	18	18	16
16.798	18	18	16
16.808	18	18	16
16.818	18	18	16
16.828	18	18	16
16.838	18	18	16
16.848	18	18	16
16.858	18	18	16
16.868	18	18	16
16.878	18	18	16
16.888	18	18	16
16.898	18	18	16
16.908	18	18	16
16.918	18	18	16
16.928	18	18	16
16.938	18	18	16
16.948	18	18	16
16.958	18	18	16
16.968	18	18	16
16.978	18	18	16
16.988	18	18	16
16.998	18	18	16
17.009	18	18	16
17.019	18	18	16
17.029	18	18	16
17.039	18	18	16
17.049	18	18	16
17.059	18	18	16
17.069	18	18	16
17.079	18	18	16
17.089	18	18	16
17.099	18	18	16
17.109	18	18	16
17.119	18	18	16
17.129	18	18	16
17.139	18	18	16
17.149	18	18	16
17.159	18	18	16
17.169	18	18	16
17.179	18	18	16
17.189	18	18	16
17.199	18	18	16
17.209	18	18	16
17.219	18	18	16
17.229	18	18	16
17.239	18	18	16
17.249	18	18	16
17.259	18	18	16
17.269	18	18	16
17.279	18	18	16
17.289	18	18	16
17.299	18	18	16
17.309	18	18	16
17.319	18	18	16
17.329	18	18	16
17.339	18	18	16
17.349	18	18	16
17.359	18	18	16
17.369	18	18	16
17.379	18	18	16
17.389	18	18	16
17.399	18	18	16
17.409	18	18	16
17.419	18	18	16
17.429	18	18	16
17.439	18	18	16
17.449	18	18	16
17.459	18	18	16
17.469	18	18	16
17.479	18	18	16
17.489	18	18	16
17.499	18	18	16
17.509	18	18	16
17.519	18	18	16
17.529	18	18	16
17.539	18	18	16
17.549	18	18	16
17.559	18	18	16
17.569	18	18	16
17.579	18	18	16
17.589	18	18	16
17.599	18	18	16
17.609	18	18	16
17.619	18	18	16
17.629	18	18	16
17.639	18	18	16
17.649	18	18	16
17.659	18	18	16
17.669	18	18	16
17.679	18	18	16
17.689	18	18	16
17.699	18	18	16
17.709	18	18	16
17.719	18	18	16
17.729	18	18	16
17.739	18	18	16
17.749	18	18	16
17.759	18	18	16
17.769	18	18	16
17.779	18	18	16
17.789	18	18	16
17.799	18	18	16
17.809	18	18	16
17.819	18	18	16
17.829	18	18	16
17.839	18	18	16
17.849	18	18	16
17.859	18	18	16
17.869	18	18	16
17.879	18	18	16
17.889	18	18	16
17.899	18	18	16
17.909	18	18	16
17.919	18	18	16
17.929	18	18	16
17.939	18	18	16
17.949	18	18	16
17.959	18	18	16
17.969	18	18	16
17.979	18	18	16
17.989	18	18	16
17.999	18	18	16
18.009	18	18	16
18.019	18	18	16
18.029	18	18	16
18.039	18	18	16
18.049	18	18	16
18.059	18	18	16
18.069	18	18	16
18.079	18	18	16
18.089	18	18	16
18.099	18	18	16
18.109	18	18	16
18.119	18	18	16
18.129	18	18	16
18.139	18	18	16
18.149	18	18	16
18.159	18	18	16
18.169	18	18	16
18.179	18	18	16
18.189	18	18	16
18.199	18	18	16
18.209	18	18	16
18.219	18	18	16
18.229	18	18	16
18.239	18	18	16
18.249	18	18	16
18.259	18	18	16
18.269	18	18	16
18.279	18	18	16
18.289	18	18	16
18.299	18	18	16
18.309	18	18	16
18.319	18	18	16
18.329	18	18	16
18.339	18	18	16
18.349	18	18	16
18.359	18	18	16
18.369	18	18	16
18.379	18	18	16
18.389	18	18	16
18.399	18	18	16
18.409	18	18	16
18.419	18	18	16
18.429	18	18	16
18.439	18	18	16
18.449	18	18	16
18.459	18	18	16
18.469	18	18	16
18.479	18	18	16
18.489	18	18	16
18.499	18	18	16
18.509	18	18	16
18.519	18	18	16
18.529	18	18	16
18.539	18	18	16
18.549	18	18	16
18.559	18	18	16
18.569	18	18	16
18.579	18	18	16
18.589	18	18	16
18.599	18	18	16
18.609	18	18	16
18.619	18	18	16
18.629	18	18	16
18.639	18	18	16
18.649	18	18	16
18.659	18	18	16
18.669	18	18	16
18.679	18	18	16
18.689	18	18	16
18.699	18	18	16
18.709	18	18	16
18.719	18	18	16
18.729	18	18	16
18.739	18	18	16
18.749	18	18	16
18.759	18	18	16
18.769	18	18	16
18.779	18	18	16
18.789	18	18	16
18.799	18	18	16
18.809	18	18	16
18.819	18	18	16
18.829	18	18	16
18.839	18	18	16
18.849	18	18	16
18.859	18	18	16
18.869	18	18	16
18.879	18	18	16
18.889	18	18	16
18.899	18	18	16
18.909	18	18	16
18.919	18	18	16
18.929	18	18	16
18.939	18	18	16
18.949	18	18	16
18.959	18	18	16
18.969	18	18	16
18.979	18	18	16
18.989	18	18	16
18.999	18	18	16
19.01	18	18	16
19.02	18	18	16
19.03	18	18	16
19.04	18	18	16
19.05	18	18	16
19.06	18	18	16
19.07	18	18	16
19.08	18	18	16
19.09	18	18	16
19.1	18	18	16
19.11	18	18	16
19.12	18	18	16
19.13	18	18	16
19.14	18	18	16
19.15	18	18	16
19.16	18	18	16
19.17	18	18	16
19.18	18	18	16
19.19	18	18	16
19.2	18	18	16
19.21	18	18	16
19.22	18	18	16
19.23	18	18	16
19.24	18	18	16
19.25	18	18	16
19.26	18	18	16
19.27	18	18	16
19.28	18	18	16
19.29	18	18	16
19.3	18	18	16
19.31	18	18	16
19.32	18	18	16
19.33	18	18	16
19.34	18	18	16
19.35	18	18	16
19.36	18	18	16
19.37	18	18	16
19.38	18	18	16
19.39	18	18	16
19.4	18	18	16
19.41	18	18	16
19.42	18	18	16
19.43	18	18	16
19.44	18	18	16
19.45	18	18	16
19.46	18	18	16
19.47	18	18	16
19.48	18	18	16
19.49	18	18	16
19.5	18	18	16
19.51	18	18	16
19.52	18	18	16
19.53	18	18	16
19.54	18	18	16
19.55	18	18	16
19.56	18	18	16
19.57	18	18	16
19.58	18	18	16
19.59	18	18	16
19.6	18	18	16
19.61	18	18	16
19.62	18	18	16
19.63	18	18	16
19.64	18	18	16
19.65	18	18	16
19.66	18	18	16
19.67	18	18	16
19.68	18	18	16
19.69	18	18	16
19.7	18	18	16
19.71	18	18	16
19.72	18	18	16
19.73	18	18	16
19.74	18	18	16
19.75	18	18	16
19.76	18	18	16
19.77	18	18	16
19.78	18	18	16
19.79	18	18	16
19.8	18	18	16
19.81	18	18	16
19.82	18	18	16
19.83	18	18	16
19.84	18	18	16
19.85	18	18	16
19.86	18	18	16
19.87	18	18	16
19.88	18	18	16
19.89	18	18	16
19.9	18	18	16
19.91	18	18	16
19.92	18	18	16
19.93	18	18	16
19.94	18	18	16
19.95	18	18	16
19.96	18	18	16
19.97	18	18	16
19.98	18	18	16
19.99	18	18	16
20	18	18	16


==> figures/data/V1D1V_error_time_basis/basis_local_reduced_model_indicator_V1D1V_8.txt <==
Timing	Basis_1_2	Basis_1_3	Basis_1_5
0	8	8	8
0.010005	8	8	8
0.02001	8	8	8
0.030015	8	8	8
0.04002	8	8	8
0.050025	8	8	8
0.06003	8	8	8
0.070035	8	8	8
0.08004	8	8	8
0.090045	8	8	8
0.10005	8	8	8
0.11006	8	8	8
0.12006	8	8	8
0.13007	8	8	8
0.14007	8	8	8
0.15008	8	8	8
0.16008	8	8	8
0.17009	8	8	8
0.18009	8	8	8
0.1901	8	8	8
0.2001	8	8	8
0.21011	8	8	8
0.22011	8	8	8
0.23012	8	8	8
0.24012	8	8	8
0.25013	8	8	8
0.26013	10	8	8
0.27014	10	8	8
0.28014	10	8	8
0.29015	10	10	8
0.30015	10	10	8
0.31016	10	10	8
0.32016	10	10	8
0.33017	10	10	10
0.34017	10	10	10
0.35018	10	10	10
0.36018	10	10	10
0.37019	10	10	10
0.38019	10	10	10
0.3902	10	10	10
0.4002	10	10	10
0.41021	10	10	10
0.42021	10	10	10
0.43022	10	10	10
0.44022	10	10	10
0.45023	10	10	10
0.46023	10	10	10
0.47024	10	10	10
0.48024	10	10	10
0.49025	10	10	10
0.50025	10	10	10
0.51026	10	10	10
0.52026	10	10	10
0.53027	10	10	10
0.54027	10	10	10
0.55028	10	10	10
0.56028	10	10	10
0.57029	10	10	10
0.58029	10	10	10
0.5903	10	10	10
0.6003	10	10	10
0.61031	10	10	10
0.62031	10	10	10
0.63032	10	10	10
0.64032	10	10	10
0.65033	10	10	10
0.66033	10	10	10
0.67034	10	10	10
0.68034	10	10	10
0.69035	10	10	10
0.70035	10	10	10
0.71036	10	10	10
0.72036	10	10	10
0.73037	12	10	10
0.74037	12	10	10
0.75038	12	12	10
0.76038	12	12	10
0.77039	12	12	10
0.78039	12	12	12
0.7904	12	12	12
0.8004	12	12	12
0.81041	12	12	12
0.82041	12	12	12
0.83042	12	12	12
0.84042	12	12	12
0.85043	12	12	12
0.86043	12	12	12
0.87044	12	12	12
0.88044	12	12	12
0.89045	12	12	12
0.90045	12	12	12
0.91046	12	12	12
0.92046	12	12	12
0.93047	12	12	12
0.94047	12	12	12
0.95048	12	12	12
0.96048	12	12	12
0.97049	12	12	12
0.98049	12	12	12
0.9905	12	12	12
1.0005	12	12	12
1.0105	12	12	12
1.0205	12	12	12
1.0305	12	12	12
1.0405	12	12	12
1.0505	12	12	12
1.0605	12	12	12
1.0705	12	12	12
1.0805	12	12	12
1.0905	12	12	12
1.1006	12	12	12
1.1106	12	12	12
1.1206	12	12	12
1.1306	12	12	12
1.1406	12	12	12
1.1506	12	12	12
1.1606	12	12	12
1.1706	12	12	12
1.1806	12	12	12
1.1906	12	12	12
1.2006	12	12	12
1.2106	12	12	12
1.2206	12	12	12
1.2306	12	12	12
1.2406	12	12	12
1.2506	12	12	12
1.2606	12	12	12
1.2706	12	12	12
1.2806	12	12	12
1.2906	12	12	12
1.3007	12	12	12
1.3107	12	12	12
1.3207	12	12	12
1.3307	12	12	12
1.3407	12	12	12
1.3507	12	12	12
1.3607	12	12	12
1.3707	12	12	12
1.3807	12	12	12
1.3907	12	12	12
1.4007	12	12	12
1.4107	12	12	12
1.4207	12	12	12
1.4307	12	12	12
1.4407	12	12	12
1.4507	12	12	12
1.4607	12	12	12
1.4707	12	12	12
1.4807	12	12	12
1.4907	12	12	12
1.5008	12	12	12
1.5108	12	12	12
1.5208	12	12	12
1.5308	12	12	12
1.5408	12	12	12
1.5508	12	12	12
1.5608	12	12	12
1.5708	12	12	12
1.5808	12	12	12
1.5908	12	12	12
1.6008	12	12	12
1.6108	12	12	12
1.6208	12	12	12
1.6308	12	12	12
1.6408	12	12	12
1.6508	12	12	12
1.6608	12	12	12
1.6708	12	12	12
1.6808	12	12	12
1.6908	12	12	12
1.7009	12	12	12
1.7109	12	12	12
1.7209	12	12	12
1.7309	12	12	12
1.7409	12	12	12
1.7509	12	12	12
1.7609	12	12	12
1.7709	12	12	12
1.7809	12	12	12
1.7909	14	12	12
1.8009	14	12	12
1.8109	14	12	12
1.8209	14	12	12
1.8309	14	12	12
1.8409	14	12	12
1.8509	14	12	12
1.8609	14	12	12
1.8709	14	12	12
1.8809	14	12	12
1.8909	14	12	12
1.901	14	12	12
1.911	14	12	12
1.921	14	12	12
1.931	14	12	12
1.941	14	12	12
1.951	14	12	12
1.961	14	12	12
1.971	14	12	12
1.981	14	12	12
1.991	14	12	12
2.001	14	12	12
2.011	14	12	12
2.021	14	12	12
2.031	14	12	12
2.041	14	12	12
2.051	14	12	12
2.061	14	12	12
2.071	14	12	12
2.081	14	12	12
2.091	14	14	12
2.1011	14	14	12
2.1111	14	14	12
2.1211	14	14	12
2.1311	14	14	12
2.1411	14	14	12
2.1511	14	14	12
2.1611	14	14	12
2.1711	14	14	12
2.1811	14	14	12
2.1911	14	14	12
2.2011	14	14	12
2.2111	14	14	12
2.2211	14	14	12
2.2311	14	14	12
2.2411	14	14	12
2.2511	14	14	12
2.2611	14	14	12
2.2711	14	14	12
2.2811	14	14	12
2.2911	14	14	12
2.3012	14	14	12
2.3112	14	14	12
2.3212	14	14	12
2.3312	14	14	12
2.3412	14	14	12
2.3512	14	14	12
2.3612	14	14	12
2.3712	14	14	12
2.3812	14	14	12
2.3912	14	14	12
2.4012	14	14	12
2.4112	14	14	12
2.4212	14	14	12
2.4312	14	14	12
2.4412	14	14	12
2.4512	14	14	12
2.4612	14	14	12
2.4712	14	14	12
2.4812	14	14	12
2.4912	14	14	12
2.5013	14	14	12
2.5113	14	14	12
2.5213	14	14	12
2.5313	14	14	12
2.5413	14	14	12
2.5513	14	14	12
2.5613	14	14	12
2.5713	14	14	12
2.5813	14	14	12
2.5913	14	14	12
2.6013	14	14	12
2.6113	14	14	12
2.6213	14	14	12
2.6313	14	14	12
2.6413	14	14	12
2.6513	14	14	12
2.6613	14	14	12
2.6713	14	14	12
2.6813	14	14	12
2.6913	14	14	12
2.7014	14	14	12
2.7114	14	14	12
2.7214	14	14	12
2.7314	14	14	12
2.7414	14	14	12
2.7514	14	14	12
2.7614	14	14	12
2.7714	14	14	12
2.7814	14	14	12
2.7914	14	14	12
2.8014	14	14	12
2.8114	14	14	12
2.8214	14	14	12
2.8314	14	14	12
2.8414	14	14	12
2.8514	14	14	12
2.8614	14	14	12
2.8714	14	14	12
2.8814	14	14	12
2.8914	14	14	12
2.9015	14	14	12
2.9115	14	14	12
2.9215	14	14	12
2.9315	14	14	12
2.9415	14	14	12
2.9515	14	14	12
2.9615	14	14	12
2.9715	14	14	12
2.9815	14	14	12
2.9915	14	14	12
3.0015	14	14	12
3.0115	14	14	12
3.0215	14	14	12
3.0315	14	14	12
3.0415	14	14	12
3.0515	14	14	12
3.0615	14	14	12
3.0715	14	14	12
3.0815	14	14	12
3.0915	14	14	12
3.1016	14	14	12
3.1116	14	14	12
3.1216	14	14	12
3.1316	14	14	12
3.1416	14	14	14
3.1516	14	14	14
3.1616	14	14	14
3.1716	14	14	14
3.1816	14	14	14
3.1916	14	14	14
3.2016	14	14	14
3.2116	14	14	14
3.2216	14	14	14
3.2316	14	14	14
3.2416	14	14	14
3.2516	14	14	14
3.2616	14	14	14
3.2716	14	14	14
3.2816	14	14	14
3.2916	14	14	14
3.3017	14	14	14
3.3117	14	14	14
3.3217	14	14	14
3.3317	14	14	14
3.3417	14	14	14
3.3517	14	14	14
3.3617	14	14	14
3.3717	14	14	14
3.3817	16	14	14
3.3917	16	14	14
3.4017	16	14	14
3.4117	16	14	14
3.4217	16	14	14
3.4317	16	14	14
3.4417	16	14	14
3.4517	16	14	14
3.4617	16	14	14
3.4717	16	14	14
3.4817	16	14	14
3.4917	16	14	14
3.5018	16	14	14
3.5118	16	14	14
3.5218	16	14	14
3.5318	16	14	14
3.5418	16	14	14
3.5518	16	14	14
3.5618	16	14	14
3.5718	16	14	14
3.5818	16	14	14
3.5918	16	14	14
3.6018	16	14	14
3.6118	16	14	14
3.6218	16	14	14
3.6318	16	14	14
3.6418	16	14	14
3.6518	16	14	14
3.6618	16	14	14
3.6718	16	14	14
3.6818	16	14	14
3.6918	16	14	14
3.7019	16	14	14
3.7119	16	14	14
3.7219	16	14	14
3.7319	16	14	14
3.7419	16	14	14
3.7519	16	14	14
3.7619	16	14	14
3.7719	16	14	14
3.7819	16	14	14
3.7919	16	14	14
3.8019	16	14	14
3.8119	16	14	14
3.8219	16	14	14
3.8319	16	14	14
3.8419	16	14	14
3.8519	16	14	14
3.8619	16	14	14
3.8719	16	14	14
3.8819	16	14	14
3.8919	16	14	14
3.902	16	14	14
3.912	16	14	14
3.922	16	14	14
3.932	16	14	14
3.942	16	14	14
3.952	16	14	14
3.962	16	14	14
3.972	16	14	14
3.982	16	14	14
3.992	16	14	14
4.002	16	14	14
4.012	16	14	14
4.022	16	14	14
4.032	16	14	14
4.042	16	14	14
4.052	16	14	14
4.062	16	14	14
4.072	16	14	14
4.082	16	14	14
4.092	16	14	14
4.1021	16	14	14
4.1121	16	14	14
4.1221	16	14	14
4.1321	16	14	14
4.1421	16	14	14
4.1521	16	14	14
4.1621	16	14	14
4.1721	16	14	14
4.1821	16	14	14
4.1921	16	14	14
4.2021	16	14	14
4.2121	16	14	14
4.2221	16	14	14
4.2321	16	14	14
4.2421	16	14	14
4.2521	16	14	14
4.2621	16	14	14
4.2721	16	14	14
4.2821	16	14	14
4.2921	16	14	14
4.3022	16	14	14
4.3122	16	14	14
4.3222	16	16	14
4.3322	16	16	14
4.3422	16	16	14
4.3522	16	16	14
4.3622	16	16	14
4.3722	16	16	14
4.3822	16	16	14
4.3922	16	16	14
4.4022	16	16	14
4.4122	16	16	14
4.4222	16	16	14
4.4322	16	16	14
4.4422	16	16	14
4.4522	16	16	14
4.4622	16	16	14
4.4722	16	16	14
4.4822	16	16	14
4.4922	16	16	14
4.5023	16	16	14
4.5123	16	16	14
4.5223	16	16	14
4.5323	16	16	14
4.5423	16	16	14
4.5523	16	16	14
4.5623	16	16	14
4.5723	16	16	14
4.5823	16	16	14
4.5923	16	16	14
4.6023	16	16	14
4.6123	16	16	14
4.6223	16	16	14
4.6323	16	16	14
4.6423	16	16	14
4.6523	16	16	14
4.6623	16	16	14
4.6723	16	16	14
4.6823	16	16	14
4.6923	16	16	14
4.7024	16	16	14
4.7124	16	16	14
4.7224	16	16	14
4.7324	16	16	14
4.7424	16	16	14
4.7524	16	16	14
4.7624	16	16	14
4.7724	16	16	14
4.7824	16	16	14
4.7924	16	16	14
4.8024	16	16	14
4.8124	16	16	14
4.8224	16	16	14
4.8324	16	16	14
4.8424	16	16	14
4.8524	16	16	14
4.8624	16	16	14
4.8724	16	16	14
4.8824	16	16	14
4.8924	16	16	14
4.9025	16	16	14
4.9125	16	16	14
4.9225	16	16	14
4.9325	16	16	14
4.9425	16	16	14
4.9525	16	16	14
4.9625	16	16	14
4.9725	16	16	14
4.9825	16	16	14
4.9925	16	16	14
5.0025	16	16	14
5.0125	16	16	14
5.0225	16	16	14
5.0325	16	16	14
5.0425	16	16	14
5.0525	16	16	14
5.0625	16	16	14
5.0725	16	16	14
5.0825	16	16	14
5.0925	16	16	14
5.1026	16	16	14
5.1126	16	16	14
5.1226	16	16	14
5.1326	16	16	14
5.1426	16	16	14
5.1526	16	16	14
5.1626	16	16	14
5.1726	16	16	14
5.1826	16	16	14
5.1926	16	16	14
5.2026	16	16	14
5.2126	16	16	14
5.2226	16	16	14
5.2326	16	16	14
5.2426	16	16	14
5.2526	16	16	14
5.2626	16	16	14
5.2726	16	16	14
5.2826	16	16	14
5.2926	16	16	14
5.3027	16	16	14
5.3127	16	16	14
5.3227	16	16	14
5.3327	16	16	14
5.3427	16	16	14
5.3527	16	16	14
5.3627	16	16	14
5.3727	16	16	14
5.3827	16	16	14
5.3927	16	16	14
5.4027	16	16	14
5.4127	16	16	14
5.4227	16	16	14
5.4327	16	16	14
5.4427	16	16	14
5.4527	16	16	14
5.4627	16	16	14
5.4727	16	16	14
5.4827	16	16	14
5.4927	16	16	14
5.5028	16	16	14
5.5128	16	16	14
5.5228	16	16	14
5.5328	16	16	14
5.5428	16	16	14
5.5528	16	16	14
5.5628	16	16	14
5.5728	16	16	14
5.5828	16	16	14
5.5928	16	16	14
5.6028	16	16	14
5.6128	16	16	14
5.6228	16	16	14
5.6328	16	16	14
5.6428	16	16	14
5.6528	16	16	14
5.6628	16	16	14
5.6728	16	16	14
5.6828	16	16	14
5.6928	16	16	14
5.7029	16	16	14
5.7129	16	16	14
5.7229	16	16	14
5.7329	16	16	14
5.7429	16	16	14
5.7529	16	16	14
5.7629	16	16	14
5.7729	16	16	14
5.7829	16	16	14
5.7929	16	16	14
5.8029	16	16	14
5.8129	16	16	14
5.8229	16	16	14
5.8329	16	16	14
5.8429	16	16	14
5.8529	16	16	14
5.8629	16	16	14
5.8729	16	16	14
5.8829	16	16	14
5.8929	16	16	14
5.903	16	16	14
5.913	16	16	14
5.923	16	16	14
5.933	16	16	14
5.943	16	16	14
5.953	16	16	14
5.963	16	16	14
5.973	16	16	14
5.983	16	16	14
5.993	16	16	14
6.003	16	16	14
6.013	16	16	14
6.023	16	16	14
6.033	16	16	14
6.043	16	16	14
6.053	16	16	14
6.063	16	16	14
6.073	16	16	14
6.083	16	16	14
6.093	16	16	14
6.1031	16	16	14
6.1131	16	16	14
6.1231	16	16	14
6.1331	16	16	14
6.1431	16	16	14
6.1531	16	16	14
6.1631	16	16	14
6.1731	16	16	14
6.1831	16	16	14
6.1931	16	16	14
6.2031	16	16	14
6.2131	16	16	14
6.2231	16	16	14
6.2331	16	16	14
6.2431	16	16	14
6.2531	16	16	14
6.2631	16	16	14
6.2731	16	16	14
6.2831	16	16	14
6.2931	16	16	14
6.3032	16	16	14
6.3132	16	16	14
6.3232	16	16	14
6.3332	16	16	14
6.3432	16	16	14
6.3532	16	16	14
6.3632	16	16	14
6.3732	16	16	14
6.3832	16	16	14
6.3932	16	16	14
6.4032	16	16	14
6.4132	16	16	14
6.4232	16	16	14
6.4332	16	16	14
6.4432	16	16	14
6.4532	16	16	14
6.4632	16	16	14
6.4732	16	16	14
6.4832	16	16	14
6.4932	16	16	14
6.5033	16	16	14
6.5133	16	16	14
6.5233	16	16	14
6.5333	16	16	14
6.5433	16	16	14
6.5533	16	16	14
6.5633	16	16	14
6.5733	16	16	14
6.5833	16	16	14
6.5933	16	16	14
6.6033	16	16	14
6.6133	16	16	14
6.6233	16	16	14
6.6333	16	16	14
6.6433	16	16	14
6.6533	16	16	14
6.6633	16	16	14
6.6733	16	16	14
6.6833	16	16	14
6.6933	16	16	14
6.7034	16	16	14
6.7134	16	16	14
6.7234	16	16	14
6.7334	16	16	14
6.7434	16	16	14
6.7534	16	16	14
6.7634	16	16	14
6.7734	16	16	14
6.7834	16	16	14
6.7934	16	16	14
6.8034	16	16	14
6.8134	16	16	14
6.8234	16	16	14
6.8334	16	16	14
6.8434	16	16	14
6.8534	16	16	14
6.8634	16	16	14
6.8734	16	16	14
6.8834	16	16	14
6.8934	16	16	14
6.9035	16	16	14
6.9135	18	16	14
6.9235	18	16	14
6.9335	18	16	14
6.9435	18	16	14
6.9535	18	16	14
6.9635	18	16	14
6.9735	18	16	14
6.9835	18	16	14
6.9935	18	16	14
7.0035	18	16	14
7.0135	18	16	14
7.0235	18	16	14
7.0335	18	16	14
7.0435	18	16	14
7.0535	18	16	14
7.0635	18	16	14
7.0735	18	16	14
7.0835	18	16	14
7.0935	18	16	14
7.1036	18	16	14
7.1136	18	16	14
7.1236	18	16	14
7.1336	18	16	14
7.1436	18	16	14
7.1536	18	16	14
7.1636	18	16	14
7.1736	18	16	14
7.1836	18	16	14
7.1936	18	16	14
7.2036	18	16	14
7.2136	18	16	14
7.2236	18	16	14
7.2336	18	16	14
7.2436	18	16	14
7.2536	18	16	14
7.2636	18	16	14
7.2736	18	16	14
7.2836	18	16	14
7.2936	18	16	14
7.3037	18	16	14
7.3137	18	16	14
7.3237	18	16	14
7.3337	18	16	14
7.3437	18	16	14
7.3537	18	16	14
7.3637	18	16	14
7.3737	18	16	14
7.3837	18	16	14
7.3937	18	16	14
7.4037	18	16	14
7.4137	18	16	14
7.4237	18	16	14
7.4337	18	16	14
7.4437	18	16	14
7.4537	18	16	14
7.4637	18	16	14
7.4737	18	16	14
7.4837	18	16	14
7.4937	18	16	14
7.5038	18	16	14
7.5138	18	16	14
7.5238	18	16	14
7.5338	18	16	14
7.5438	18	16	14
7.5538	18	16	14
7.5638	18	16	14
7.5738	18	16	14
7.5838	18	16	14
7.5938	18	16	14
7.6038	18	16	14
7.6138	18	16	14
7.6238	18	16	14
7.6338	18	16	14
7.6438	18	16	14
7.6538	18	16	14
7.6638	18	16	14
7.6738	18	16	14
7.6838	18	16	14
7.6938	18	16	14
7.7039	18	16	14
7.7139	18	16	14
7.7239	18	16	14
7.7339	18	16	14
7.7439	18	16	14
7.7539	18	16	14
7.7639	18	16	14
7.7739	18	16	14
7.7839	18	16	14
7.7939	18	16	14
7.8039	18	16	14
7.8139	18	16	14
7.8239	18	16	14
7.8339	18	16	14
7.8439	18	16	14
7.8539	18	16	14
7.8639	18	16	14
7.8739	18	16	14
7.8839	18	16	14
7.8939	18	16	14
7.904	18	16	14
7.914	18	16	14
7.924	18	16	14
7.934	18	16	14
7.944	18	16	14
7.954	18	16	14
7.964	18	16	14
7.974	18	16	14
7.984	18	16	14
7.994	18	16	14
8.004	18	16	14
8.014	18	16	14
8.024	18	16	14
8.034	18	16	14
8.044	18	16	14
8.054	18	16	14
8.064	18	16	14
8.074	18	16	14
8.084	18	16	16
8.094	18	16	16
8.1041	18	16	16
8.1141	18	16	16
8.1241	18	16	16
8.1341	18	16	16
8.1441	18	16	16
8.1541	18	16	16
8.1641	18	16	16
8.1741	18	16	16
8.1841	18	16	16
8.1941	18	16	16
8.2041	18	16	16
8.2141	18	16	16
8.2241	18	16	16
8.2341	18	16	16
8.2441	18	16	16
8.2541	18	16	16
8.2641	18	16	16
8.2741	18	16	16
8.2841	18	16	16
8.2941	18	16	16
8.3042	18	16	16
8.3142	18	16	16
8.3242	18	16	16
8.3342	18	16	16
8.3442	18	16	16
8.3542	18	16	16
8.3642	18	16	16
8.3742	18	16	16
8.3842	18	16	16
8.3942	18	16	16
8.4042	18	16	16
8.4142	18	16	16
8.4242	18	16	16
8.4342	18	16	16
8.4442	18	16	16
8.4542	18	16	16
8.4642	18	16	16
8.4742	18	16	16
8.4842	18	16	16
8.4942	18	16	16
8.5043	18	16	16
8.5143	18	16	16
8.5243	18	16	16
8.5343	18	16	16
8.5443	18	16	16
8.5543	18	16	16
8.5643	18	16	16
8.5743	18	16	16
8.5843	18	16	16
8.5943	18	16	16
8.6043	18	16	16
8.6143	18	16	16
8.6243	18	16	16
8.6343	18	16	16
8.6443	18	16	16
8.6543	18	16	16
8.6643	18	16	16
8.6743	18	16	16
8.6843	18	16	16
8.6943	18	16	16
8.7044	18	16	16
8.7144	18	16	16
8.7244	18	16	16
8.7344	18	16	16
8.7444	18	16	16
8.7544	18	16	16
8.7644	18	16	16
8.7744	18	16	16
8.7844	18	16	16
8.7944	18	16	16
8.8044	18	16	16
8.8144	18	16	16
8.8244	18	16	16
8.8344	18	16	16
8.8444	18	16	16
8.8544	18	18	16
8.8644	18	18	16
8.8744	18	18	16
8.8844	18	18	16
8.8944	18	18	16
8.9045	18	18	16
8.9145	18	18	16
8.9245	18	18	16
8.9345	18	18	16
8.9445	18	18	16
8.9545	18	18	16
8.9645	18	18	16
8.9745	18	18	16
8.9845	18	18	16
8.9945	18	18	16
9.0045	18	18	16
9.0145	18	18	16
9.0245	18	18	16
9.0345	18	18	16
9.0445	18	18	16
9.0545	18	18	16
9.0645	18	18	16
9.0745	18	18	16
9.0845	18	18	16
9.0945	18	18	16
9.1046	18	18	16
9.1146	18	18	16
9.1246	18	18	16
9.1346	18	18	16
9.1446	18	18	16
9.1546	18	18	16
9.1646	18	18	16
9.1746	18	18	16
9.1846	18	18	16
9.1946	18	18	16
9.2046	18	18	16
9.2146	18	18	16
9.2246	18	18	16
9.2346	18	18	16
9.2446	18	18	16
9.2546	18	18	16
9.2646	18	18	16
9.2746	18	18	16
9.2846	18	18	16
9.2946	18	18	16
9.3047	18	18	16
9.3147	18	18	16
9.3247	18	18	16
9.3347	18	18	16
9.3447	18	18	16
9.3547	18	18	16
9.3647	18	18	16
9.3747	18	18	16
9.3847	18	18	16
9.3947	18	18	16
9.4047	18	18	16
9.4147	18	18	16
9.4247	18	18	16
9.4347	18	18	16
9.4447	18	18	16
9.4547	18	18	16
9.4647	18	18	16
9.4747	18	18	16
9.4847	18	18	16
9.4947	18	18	16
9.5048	18	18	16
9.5148	18	18	16
9.5248	18	18	16
9.5348	18	18	16
9.5448	18	18	16
9.5548	18	18	16
9.5648	18	18	16
9.5748	18	18	16
9.5848	18	18	16
9.5948	18	18	16
9.6048	18	18	16
9.6148	18	18	16
9.6248	18	18	16
9.6348	18	18	16
9.6448	18	18	16
9.6548	18	18	16
9.6648	18	18	16
9.6748	18	18	16
9.6848	18	18	16
9.6948	18	18	16
9.7049	18	18	16
9.7149	18	18	16
9.7249	18	18	16
9.7349	18	18	16
9.7449	18	18	16
9.7549	18	18	16
9.7649	18	18	16
9.7749	18	18	16
9.7849	18	18	16
9.7949	18	18	16
9.8049	18	18	16
9.8149	18	18	16
9.8249	18	18	16
9.8349	18	18	16
9.8449	18	18	16
9.8549	18	18	16
9.8649	18	18	16
9.8749	18	18	16
9.8849	18	18	16
9.8949	18	18	16
9.905	18	18	16
9.915	18	18	16
9.925	18	18	16
9.935	18	18	16
9.945	18	18	16
9.955	18	18	16
9.965	18	18	16
9.975	18	18	16
9.985	18	18	16
9.995	18	18	16
10.005	18	18	16
10.015	18	18	16
10.025	18	18	16
10.035	18	18	16
10.045	18	18	16
10.055	18	18	16
10.065	18	18	16
10.075	18	18	16
10.085	18	18	16
10.095	18	18	16
10.105	18	18	16
10.115	18	18	16
10.125	18	18	16
10.135	18	18	16
10.145	18	18	16
10.155	18	18	16
10.165	18	18	16
10.175	18	18	16
10.185	18	18	16
10.195	18	18	16
10.205	18	18	16
10.215	18	18	16
10.225	18	18	16
10.235	18	18	16
10.245	18	18	16
10.255	18	18	16
10.265	18	18	16
10.275	18	18	16
10.285	18	18	16
10.295	18	18	16
10.305	18	18	16
10.315	18	18	16
10.325	18	18	16
10.335	18	18	16
10.345	18	18	16
10.355	18	18	16
10.365	18	18	16
10.375	18	18	16
10.385	18	18	16
10.395	18	18	16
10.405	18	18	16
10.415	18	18	16
10.425	18	18	16
10.435	18	18	16
10.445	18	18	16
10.455	18	18	16
10.465	18	18	16
10.475	18	18	16
10.485	18	18	16
10.495	18	18	16
10.505	18	18	16
10.515	18	18	16
10.525	18	18	16
10.535	18	18	16
10.545	18	18	16
10.555	18	18	16
10.565	18	18	16
10.575	18	18	16
10.585	18	18	16
10.595	18	18	16
10.605	18	18	16
10.615	18	18	16
10.625	18	18	16
10.635	18	18	16
10.645	18	18	16
10.655	18	18	16
10.665	18	18	16
10.675	18	18	16
10.685	18	18	16
10.695	18	18	16
10.705	18	18	16
10.715	18	18	16
10.725	18	18	16
10.735	18	18	16
10.745	18	18	16
10.755	18	18	16
10.765	18	18	16
10.775	18	18	16
10.785	18	18	16
10.795	18	18	16
10.805	18	18	16
10.815	18	18	16
10.825	18	18	16
10.835	18	18	16
10.845	18	18	16
10.855	18	18	16
10.865	18	18	16
10.875	18	18	16
10.885	18	18	16
10.895	18	18	16
10.905	18	18	16
10.915	18	18	16
10.925	18	18	16
10.935	18	18	16
10.945	18	18	16
10.955	18	18	16
10.965	18	18	16
10.975	18	18	16
10.985	18	18	16
10.995	18	18	16
11.006	18	18	16
11.016	18	18	16
11.026	18	18	16
11.036	18	18	16
11.046	18	18	16
11.056	18	18	16
11.066	18	18	16
11.076	18	18	16
11.086	18	18	16
11.096	18	18	16
11.106	18	18	16
11.116	18	18	16
11.126	18	18	16
11.136	18	18	16
11.146	18	18	16
11.156	18	18	16
11.166	18	18	16
11.176	18	18	16
11.186	18	18	16
11.196	18	18	16
11.206	18	18	16
11.216	18	18	16
11.226	18	18	16
11.236	18	18	16
11.246	18	18	16
11.256	18	18	16
11.266	18	18	16
11.276	18	18	16
11.286	18	18	16
11.296	18	18	16
11.306	18	18	16
11.316	18	18	16
11.326	18	18	16
11.336	18	18	16
11.346	18	18	16
11.356	18	18	16
11.366	18	18	16
11.376	18	18	16
11.386	18	18	16
11.396	18	18	16
11.406	18	18	16
11.416	18	18	16
11.426	18	18	16
11.436	18	18	16
11.446	18	18	16
11.456	18	18	16
11.466	18	18	16
11.476	18	18	16
11.486	18	18	16
11.496	18	18	16
11.506	18	18	16
11.516	18	18	16
11.526	18	18	16
11.536	18	18	16
11.546	18	18	16
11.556	18	18	16
11.566	18	18	16
11.576	18	18	16
11.586	18	18	16
11.596	18	18	16
11.606	18	18	16
11.616	18	18	16
11.626	18	18	16
11.636	18	18	16
11.646	18	18	16
11.656	18	18	16
11.666	18	18	16
11.676	18	18	16
11.686	18	18	16
11.696	18	18	16
11.706	18	18	16
11.716	18	18	16
11.726	18	18	16
11.736	18	18	16
11.746	18	18	16
11.756	18	18	16
11.766	18	18	16
11.776	18	18	16
11.786	18	18	16
11.796	18	18	16
11.806	18	18	16
11.816	18	18	16
11.826	18	18	16
11.836	18	18	16
11.846	18	18	16
11.856	18	18	16
11.866	18	18	16
11.876	18	18	16
11.886	18	18	16
11.896	18	18	16
11.906	18	18	16
11.916	18	18	16
11.926	18	18	16
11.936	18	18	16
11.946	18	18	16
11.956	18	18	16
11.966	18	18	16
11.976	18	18	16
11.986	18	18	16
11.996	18	18	16
12.006	18	18	16
12.016	18	18	16
12.026	18	18	16
12.036	18	18	16
12.046	18	18	16
12.056	18	18	16
12.066	18	18	16
12.076	18	18	16
12.086	18	18	16
12.096	18	18	16
12.106	18	18	16
12.116	18	18	16
12.126	18	18	16
12.136	18	18	16
12.146	18	18	16
12.156	18	18	16
12.166	18	18	16
12.176	18	18	16
12.186	18	18	16
12.196	18	18	16
12.206	18	18	16
12.216	18	18	16
12.226	18	18	16
12.236	18	18	16
12.246	18	18	16
12.256	18	18	16
12.266	18	18	16
12.276	18	18	16
12.286	18	18	16
12.296	18	18	16
12.306	18	18	16
12.316	18	18	16
12.326	18	18	16
12.336	18	18	16
12.346	18	18	16
12.356	18	18	16
12.366	18	18	16
12.376	18	18	16
12.386	18	18	16
12.396	18	18	16
12.406	18	18	16
12.416	18	18	16
12.426	18	18	16
12.436	18	18	16
12.446	18	18	16
12.456	18	18	16
12.466	18	18	16
12.476	18	18	16
12.486	18	18	16
12.496	18	18	16
12.506	18	18	16
12.516	18	18	16
12.526	18	18	16
12.536	18	18	16
12.546	18	18	16
12.556	18	18	16
12.566	18	18	16
12.576	18	18	16
12.586	18	18	16
12.596	18	18	16
12.606	18	18	16
12.616	18	18	16
12.626	18	18	16
12.636	18	18	16
12.646	18	18	16
12.656	18	18	16
12.666	18	18	16
12.676	18	18	16
12.686	18	18	16
12.696	18	18	16
12.706	18	18	16
12.716	18	18	16
12.726	18	18	16
12.736	18	18	16
12.746	18	18	16
12.756	18	18	16
12.766	18	18	16
12.776	18	18	16
12.786	18	18	16
12.796	18	18	16
12.806	18	18	16
12.816	18	18	16
12.826	18	18	16
12.836	18	18	16
12.846	18	18	16
12.856	18	18	16
12.866	18	18	16
12.876	18	18	16
12.886	18	18	16
12.896	18	18	16
12.906	18	18	16
12.916	18	18	16
12.926	18	18	16
12.936	18	18	16
12.946	18	18	16
12.956	18	18	16
12.966	18	18	16
12.976	18	18	16
12.986	18	18	16
12.996	18	18	16
13.007	18	18	16
13.017	18	18	16
13.027	18	18	16
13.037	18	18	16
13.047	18	18	16
13.057	18	18	16
13.067	18	18	16
13.077	18	18	16
13.087	18	18	16
13.097	18	18	16
13.107	18	18	16
13.117	18	18	16
13.127	18	18	16
13.137	18	18	16
13.147	18	18	16
13.157	18	18	16
13.167	18	18	16
13.177	18	18	16
13.187	18	18	16
13.197	18	18	16
13.207	18	18	16
13.217	18	18	16
13.227	18	18	16
13.237	18	18	16
13.247	18	18	16
13.257	18	18	16
13.267	18	18	16
13.277	18	18	16
13.287	18	18	16
13.297	18	18	16
13.307	18	18	16
13.317	18	18	16
13.327	18	18	16
13.337	18	18	16
13.347	18	18	16
13.357	18	18	16
13.367	18	18	16
13.377	18	18	16
13.387	18	18	16
13.397	18	18	16
13.407	18	18	16
13.417	18	18	16
13.427	18	18	16
13.437	18	18	16
13.447	18	18	16
13.457	18	18	16
13.467	18	18	16
13.477	18	18	16
13.487	18	18	16
13.497	18	18	16
13.507	18	18	16
13.517	18	18	16
13.527	18	18	16
13.537	18	18	16
13.547	18	18	16
13.557	18	18	16
13.567	18	18	16
13.577	18	18	16
13.587	18	18	16
13.597	18	18	16
13.607	18	18	16
13.617	18	18	16
13.627	18	18	16
13.637	18	18	16
13.647	18	18	16
13.657	18	18	16
13.667	18	18	16
13.677	18	18	16
13.687	18	18	16
13.697	18	18	16
13.707	18	18	16
13.717	18	18	16
13.727	18	18	16
13.737	18	18	16
13.747	18	18	16
13.757	18	18	16
13.767	20	18	16
13.777	20	18	16
13.787	20	18	16
13.797	20	18	16
13.807	20	18	16
13.817	20	18	16
13.827	20	18	16
13.837	20	18	16
13.847	20	18	16
13.857	20	18	16
13.867	20	18	16
13.877	20	18	16
13.887	20	18	16
13.897	20	18	16
13.907	20	18	16
13.917	20	18	16
13.927	20	18	16
13.937	20	18	16
13.947	20	18	16
13.957	20	18	16
13.967	20	18	16
13.977	20	18	16
13.987	20	18	16
13.997	20	18	16
14.007	20	18	16
14.017	20	18	16
14.027	20	18	16
14.037	20	18	16
14.047	20	18	16
14.057	20	18	16
14.067	20	18	16
14.077	20	18	16
14.087	20	18	16
14.097	20	18	16
14.107	20	18	16
14.117	20	18	16
14.127	20	18	16
14.137	20	18	16
14.147	20	18	16
14.157	20	18	16
14.167	20	18	16
14.177	20	18	16
14.187	20	18	16
14.197	20	18	16
14.207	20	18	16
14.217	20	18	16
14.227	20	18	16
14.237	20	18	16
14.247	20	18	16
14.257	20	18	16
14.267	20	18	16
14.277	20	18	16
14.287	20	18	16
14.297	20	18	16
14.307	20	18	16
14.317	20	18	16
14.327	20	18	16
14.337	20	18	16
14.347	20	18	16
14.357	20	18	16
14.367	20	18	16
14.377	20	18	16
14.387	20	18	16
14.397	20	18	16
14.407	20	18	16
14.417	20	18	16
14.427	20	18	16
14.437	20	18	16
14.447	20	18	16
14.457	20	18	16
14.467	20	18	16
14.477	20	18	16
14.487	20	18	16
14.497	20	18	16
14.507	20	18	16
14.517	20	18	16
14.527	20	18	16
14.537	20	18	16
14.547	20	18	16
14.557	20	18	16
14.567	20	18	16
14.577	20	18	16
14.587	20	18	16
14.597	20	18	16
14.607	20	18	16
14.617	20	18	16
14.627	20	18	16
14.637	20	18	16
14.647	20	18	16
14.657	20	18	16
14.667	20	18	16
14.677	20	18	16
14.687	20	18	16
14.697	20	18	16
14.707	20	18	16
14.717	20	18	16
14.727	20	18	16
14.737	20	18	16
14.747	20	18	16
14.757	20	18	16
14.767	20	18	16
14.777	20	18	16
14.787	20	18	16
14.797	20	18	16
14.807	20	18	16
14.817	20	18	16
14.827	20	18	16
14.837	20	18	16
14.847	20	18	16
14.857	20	18	16
14.867	20	18	16
14.877	20	18	16
14.887	20	18	16
14.897	20	18	16
14.907	20	18	16
14.917	20	18	16
14.927	20	18	16
14.937	20	18	16
14.947	20	18	16
14.957	20	18	16
14.967	20	18	16
14.977	20	18	16
14.987	20	18	16
14.997	20	18	16
15.008	20	18	16
15.018	20	18	16
15.028	20	18	16
15.038	20	18	16
15.048	20	18	16
15.058	20	18	16
15.068	20	18	16
15.078	20	18	16
15.088	20	18	16
15.098	20	18	16
15.108	20	18	16
15.118	20	18	16
15.128	20	18	16
15.138	20	18	16
15.148	20	18	16
15.158	20	18	16
15.168	20	18	16
15.178	20	18	16
15.188	20	18	16
15.198	20	18	16
15.208	20	18	16
15.218	20	18	16
15.228	20	18	16
15.238	20	18	16
15.248	20	18	16
15.258	20	18	16
15.268	20	18	16
15.278	20	18	16
15.288	20	18	16
15.298	20	18	16
15.308	20	18	16
15.318	20	18	16
15.328	20	18	16
15.338	20	18	16
15.348	20	18	16
15.358	20	18	16
15.368	20	18	16
15.378	20	18	16
15.388	20	18	16
15.398	20	18	16
15.408	20	18	16
15.418	20	18	16
15.428	20	18	16
15.438	20	18	16
15.448	20	18	16
15.458	20	18	16
15.468	20	18	16
15.478	20	18	16
15.488	20	18	16
15.498	20	18	16
15.508	20	18	16
15.518	20	18	16
15.528	20	18	16
15.538	20	18	16
15.548	20	18	16
15.558	20	18	16
15.568	20	18	16
15.578	20	18	16
15.588	20	18	16
15.598	20	18	16
15.608	20	18	16
15.618	20	18	16
15.628	20	18	16
15.638	20	18	16
15.648	20	18	16
15.658	20	18	16
15.668	20	18	16
15.678	20	18	16
15.688	20	18	16
15.698	20	18	16
15.708	20	18	16
15.718	20	18	16
15.728	20	18	16
15.738	20	18	16
15.748	20	18	16
15.758	20	18	16
15.768	20	18	16
15.778	20	18	16
15.788	20	18	16
15.798	20	18	16
15.808	20	18	16
15.818	20	18	16
15.828	20	18	16
15.838	20	18	16
15.848	20	18	16
15.858	20	18	16
15.868	20	18	16
15.878	20	18	16
15.888	20	18	16
15.898	20	18	16
15.908	20	18	16
15.918	20	18	16
15.928	20	18	16
15.938	20	18	16
15.948	20	18	16
15.958	20	18	16
15.968	20	18	16
15.978	20	18	16
15.988	20	18	16
15.998	20	18	16
16.008	20	18	16
16.018	20	18	16
16.028	20	18	16
16.038	20	18	16
16.048	20	18	16
16.058	20	18	16
16.068	20	18	16
16.078	20	18	16
16.088	20	18	16
16.098	20	18	16
16.108	20	18	16
16.118	20	18	16
16.128	20	18	16
16.138	20	18	16
16.148	20	18	16
16.158	20	18	16
16.168	20	18	16
16.178	20	18	16
16.188	20	18	16
16.198	20	18	16
16.208	20	18	16
16.218	20	18	16
16.228	20	18	16
16.238	20	18	16
16.248	20	18	16
16.258	20	18	16
16.268	20	18	16
16.278	20	18	16
16.288	20	18	16
16.298	20	18	16
16.308	20	18	16
16.318	20	18	16
16.328	20	18	16
16.338	20	18	16
16.348	20	18	16
16.358	20	18	16
16.368	20	18	16
16.378	20	18	16
16.388	20	18	16
16.398	20	18	16
16.408	20	18	16
16.418	20	18	16
16.428	20	18	16
16.438	20	18	16
16.448	20	18	16
16.458	20	18	16
16.468	20	18	16
16.478	20	18	16
16.488	20	18	16
16.498	20	18	16
16.508	20	18	16
16.518	20	18	16
16.528	20	18	16
16.538	20	18	16
16.548	20	18	16
16.558	20	18	16
16.568	20	18	16
16.578	20	18	16
16.588	20	18	16
16.598	20	18	16
16.608	20	18	16
16.618	20	18	16
16.628	20	18	16
16.638	20	18	16
16.648	20	18	16
16.658	20	18	16
16.668	20	18	16
16.678	20	18	16
16.688	20	18	16
16.698	20	18	16
16.708	20	18	16
16.718	20	18	16
16.728	20	18	16
16.738	20	18	16
16.748	20	18	16
16.758	20	18	16
16.768	20	18	16
16.778	20	18	16
16.788	20	18	16
16.798	20	18	16
16.808	20	18	16
16.818	20	18	16
16.828	20	18	16
16.838	20	18	16
16.848	20	18	16
16.858	20	18	16
16.868	20	18	16
16.878	20	18	16
16.888	20	18	16
16.898	20	18	16
16.908	20	18	16
16.918	20	18	16
16.928	20	18	16
16.938	20	18	16
16.948	20	18	16
16.958	20	18	16
16.968	20	18	16
16.978	20	18	16
16.988	20	18	16
16.998	20	18	16
17.009	20	18	16
17.019	20	18	16
17.029	20	18	16
17.039	20	18	16
17.049	20	18	16
17.059	20	18	16
17.069	20	18	16
17.079	20	18	16
17.089	20	18	16
17.099	20	18	18
17.109	20	18	18
17.119	20	18	18
17.129	20	18	18
17.139	20	18	18
17.149	20	18	18
17.159	20	18	18
17.169	20	18	18
17.179	20	18	18
17.189	20	18	18
17.199	20	18	18
17.209	20	18	18
17.219	20	18	18
17.229	20	18	18
17.239	20	18	18
17.249	20	18	18
17.259	20	18	18
17.269	20	18	18
17.279	20	18	18
17.289	20	18	18
17.299	20	18	18
17.309	20	18	18
17.319	20	18	18
17.329	20	18	18
17.339	20	18	18
17.349	20	18	18
17.359	20	18	18
17.369	20	18	18
17.379	20	18	18
17.389	20	18	18
17.399	20	18	18
17.409	20	18	18
17.419	20	18	18
17.429	20	18	18
17.439	20	18	18
17.449	20	18	18
17.459	20	18	18
17.469	20	18	18
17.479	20	18	18
17.489	20	18	18
17.499	20	18	18
17.509	20	18	18
17.519	20	18	18
17.529	20	18	18
17.539	20	18	18
17.549	20	18	18
17.559	20	18	18
17.569	20	18	18
17.579	20	18	18
17.589	20	18	18
17.599	20	18	18
17.609	20	18	18
17.619	20	18	18
17.629	20	18	18
17.639	20	18	18
17.649	20	18	18
17.659	20	18	18
17.669	20	18	18
17.679	20	18	18
17.689	20	18	18
17.699	20	18	18
17.709	20	18	18
17.719	20	18	18
17.729	20	18	18
17.739	20	18	18
17.749	20	18	18
17.759	20	18	18
17.769	20	18	18
17.779	20	18	18
17.789	20	18	18
17.799	20	18	18
17.809	20	18	18
17.819	20	18	18
17.829	20	18	18
17.839	20	18	18
17.849	20	18	18
17.859	20	18	18
17.869	20	18	18
17.879	20	18	18
17.889	20	18	18
17.899	20	18	18
17.909	20	18	18
17.919	20	18	18
17.929	20	18	18
17.939	20	18	18
17.949	20	18	18
17.959	20	18	18
17.969	20	18	18
17.979	20	18	18
17.989	20	18	18
17.999	20	18	18
18.009	20	18	18
18.019	20	18	18
18.029	20	18	18
18.039	20	18	18
18.049	20	18	18
18.059	20	18	18
18.069	20	18	18
18.079	20	18	18
18.089	20	18	18
18.099	20	18	18
18.109	20	18	18
18.119	20	18	18
18.129	20	18	18
18.139	20	18	18
18.149	20	18	18
18.159	20	18	18
18.169	20	18	18
18.179	20	18	18
18.189	20	18	18
18.199	20	18	18
18.209	20	18	18
18.219	20	18	18
18.229	20	18	18
18.239	20	18	18
18.249	20	18	18
18.259	20	18	18
18.269	20	18	18
18.279	20	18	18
18.289	20	18	18
18.299	20	18	18
18.309	20	18	18
18.319	20	18	18
18.329	20	18	18
18.339	20	18	18
18.349	20	18	18
18.359	20	18	18
18.369	20	18	18
18.379	20	18	18
18.389	20	18	18
18.399	20	18	18
18.409	20	18	18
18.419	20	18	18
18.429	20	18	18
18.439	20	18	18
18.449	20	18	18
18.459	20	18	18
18.469	20	18	18
18.479	20	18	18
18.489	20	18	18
18.499	20	18	18
18.509	20	18	18
18.519	20	18	18
18.529	20	18	18
18.539	20	18	18
18.549	20	18	18
18.559	20	18	18
18.569	20	18	18
18.579	20	18	18
18.589	20	18	18
18.599	20	18	18
18.609	20	18	18
18.619	20	18	18
18.629	20	18	18
18.639	20	18	18
18.649	20	18	18
18.659	20	18	18
18.669	20	18	18
18.679	20	18	18
18.689	20	18	18
18.699	20	18	18
18.709	20	18	18
18.719	20	18	18
18.729	20	18	18
18.739	20	18	18
18.749	20	18	18
18.759	20	18	18
18.769	20	18	18
18.779	20	18	18
18.789	20	18	18
18.799	20	18	18
18.809	20	18	18
18.819	20	18	18
18.829	20	18	18
18.839	20	18	18
18.849	20	18	18
18.859	20	18	18
18.869	20	18	18
18.879	20	18	18
18.889	20	18	18
18.899	20	18	18
18.909	20	18	18
18.919	20	18	18
18.929	20	18	18
18.939	20	18	18
18.949	20	18	18
18.959	20	18	18
18.969	20	18	18
18.979	20	18	18
18.989	20	18	18
18.999	20	18	18
19.01	20	18	18
19.02	20	18	18
19.03	20	18	18
19.04	20	18	18
19.05	20	18	18
19.06	20	18	18
19.07	20	18	18
19.08	20	18	18
19.09	20	18	18
19.1	20	18	18
19.11	20	18	18
19.12	20	18	18
19.13	20	18	18
19.14	20	18	18
19.15	20	18	18
19.16	20	18	18
19.17	20	18	18
19.18	20	18	18
19.19	20	18	18
19.2	20	18	18
19.21	20	18	18
19.22	20	18	18
19.23	20	18	18
19.24	20	18	18
19.25	20	18	18
19.26	20	18	18
19.27	20	18	18
19.28	20	18	18
19.29	20	18	18
19.3	20	18	18
19.31	20	18	18
19.32	20	18	18
19.33	20	18	18
19.34	20	18	18
19.35	20	20	18
19.36	20	20	18
19.37	20	20	18
19.38	20	20	18
19.39	20	20	18
19.4	20	20	18
19.41	20	20	18
19.42	20	20	18
19.43	20	20	18
19.44	20	20	18
19.45	20	20	18
19.46	20	20	18
19.47	20	20	18
19.48	20	20	18
19.49	20	20	18
19.5	20	20	18
19.51	20	20	18
19.52	20	20	18
19.53	20	20	18
19.54	20	20	18
19.55	20	20	18
19.56	20	20	18
19.57	20	20	18
19.58	20	20	18
19.59	20	20	18
19.6	20	20	18
19.61	20	20	18
19.62	20	20	18
19.63	20	20	18
19.64	20	20	18
19.65	20	20	18
19.66	20	20	18
19.67	20	20	18
19.68	20	20	18
19.69	20	20	18
19.7	20	20	18
19.71	20	20	18
19.72	20	20	18
19.73	20	20	18
19.74	20	20	18
19.75	20	20	18
19.76	20	20	18
19.77	20	20	18
19.78	20	20	18
19.79	20	20	18
19.8	20	20	18
19.81	20	20	18
19.82	20	20	18
19.83	20	20	18
19.84	20	20	18
19.85	20	20	18
19.86	20	20	18
19.87	20	20	18
19.88	20	20	18
19.89	20	20	18
19.9	20	20	18
19.91	20	20	18
19.92	20	20	18
19.93	20	20	18
19.94	20	20	18
19.95	20	20	18
19.96	20	20	18
19.97	20	20	18
19.98	20	20	18
19.99	20	20	18
20	20	20	18


==> figures/data/V1D1V_error_time_basis/basis_local_reduced_model_no_indicator_V1D1V.txt <==
Time	Basis_4	Basis_6	Basis_8	Basis_10	Basis_12
0	4	6	8	10	12
0.010005	4	6	8	10	12
0.02001	4	6	8	10	12
0.030015	4	6	8	10	12
0.04002	4	6	8	10	12
0.050025	4	6	8	10	12
0.06003	4	6	8	10	12
0.070035	4	6	8	10	12
0.08004	4	6	8	10	12
0.090045	4	6	8	10	12
0.10005	4	6	8	10	12
0.11006	4	6	8	10	12
0.12006	4	6	8	10	12
0.13007	4	6	8	10	12
0.14007	4	6	8	10	12
0.15008	4	6	8	10	12
0.16008	4	6	8	10	12
0.17009	4	6	8	10	12
0.18009	4	6	8	10	12
0.1901	4	6	8	10	12
0.2001	4	6	8	10	12
0.21011	4	6	8	10	12
0.22011	4	6	8	10	12
0.23012	4	6	8	10	12
0.24012	4	6	8	10	12
0.25013	4	6	8	10	12
0.26013	4	6	8	10	12
0.27014	4	6	8	10	12
0.28014	4	6	8	10	12
0.29015	4	6	8	10	12
0.30015	4	6	8	10	12
0.31016	4	6	8	10	12
0.32016	4	6	8	10	12
0.33017	4	6	8	10	12
0.34017	4	6	8	10	12
0.35018	4	6	8	10	12
0.36018	4	6	8	10	12
0.37019	4	6	8	10	12
0.38019	4	6	8	10	12
0.3902	4	6	8	10	12
0.4002	4	6	8	10	12
0.41021	4	6	8	10	12
0.42021	4	6	8	10	12
0.43022	4	6	8	10	12
0.44022	4	6	8	10	12
0.45023	4	6	8	10	12
0.46023	4	6	8	10	12
0.47024	4	6	8	10	12
0.48024	4	6	8	10	12
0.49025	4	6	8	10	12
0.50025	4	6	8	10	12
0.51026	4	6	8	10	12
0.52026	4	6	8	10	12
0.53027	4	6	8	10	12
0.54027	4	6	8	10	12
0.55028	4	6	8	10	12
0.56028	4	6	8	10	12
0.57029	4	6	8	10	12
0.58029	4	6	8	10	12
0.5903	4	6	8	10	12
0.6003	4	6	8	10	12
0.61031	4	6	8	10	12
0.62031	4	6	8	10	12
0.63032	4	6	8	10	12
0.64032	4	6	8	10	12
0.65033	4	6	8	10	12
0.66033	4	6	8	10	12
0.67034	4	6	8	10	12
0.68034	4	6	8	10	12
0.69035	4	6	8	10	12
0.70035	4	6	8	10	12
0.71036	4	6	8	10	12
0.72036	4	6	8	10	12
0.73037	4	6	8	10	12
0.74037	4	6	8	10	12
0.75038	4	6	8	10	12
0.76038	4	6	8	10	12
0.77039	4	6	8	10	12
0.78039	4	6	8	10	12
0.7904	4	6	8	10	12
0.8004	4	6	8	10	12
0.81041	4	6	8	10	12
0.82041	4	6	8	10	12
0.83042	4	6	8	10	12
0.84042	4	6	8	10	12
0.85043	4	6	8	10	12
0.86043	4	6	8	10	12
0.87044	4	6	8	10	12
0.88044	4	6	8	10	12
0.89045	4	6	8	10	12
0.90045	4	6	8	10	12
0.91046	4	6	8	10	12
0.92046	4	6	8	10	12
0.93047	4	6	8	10	12
0.94047	4	6	8	10	12
0.95048	4	6	8	10	12
0.96048	4	6	8	10	12
0.97049	4	6	8	10	12
0.98049	4	6	8	10	12
0.9905	4	6	8	10	12
1.0005	4	6	8	10	12
1.0105	4	6	8	10	12
1.0205	4	6	8	10	12
1.0305	4	6	8	10	12
1.0405	4	6	8	10	12
1.0505	4	6	8	10	12
1.0605	4	6	8	10	12
1.0705	4	6	8	10	12
1.0805	4	6	8	10	12
1.0905	4	6	8	10	12
1.1006	4	6	8	10	12
1.1106	4	6	8	10	12
1.1206	4	6	8	10	12
1.1306	4	6	8	10	12
1.1406	4	6	8	10	12
1.1506	4	6	8	10	12
1.1606	4	6	8	10	12
1.1706	4	6	8	10	12
1.1806	4	6	8	10	12
1.1906	4	6	8	10	12
1.2006	4	6	8	10	12
1.2106	4	6	8	10	12
1.2206	4	6	8	10	12
1.2306	4	6	8	10	12
1.2406	4	6	8	10	12
1.2506	4	6	8	10	12
1.2606	4	6	8	10	12
1.2706	4	6	8	10	12
1.2806	4	6	8	10	12
1.2906	4	6	8	10	12
1.3007	4	6	8	10	12
1.3107	4	6	8	10	12
1.3207	4	6	8	10	12
1.3307	4	6	8	10	12
1.3407	4	6	8	10	12
1.3507	4	6	8	10	12
1.3607	4	6	8	10	12
1.3707	4	6	8	10	12
1.3807	4	6	8	10	12
1.3907	4	6	8	10	12
1.4007	4	6	8	10	12
1.4107	4	6	8	10	12
1.4207	4	6	8	10	12
1.4307	4	6	8	10	12
1.4407	4	6	8	10	12
1.4507	4	6	8	10	12
1.4607	4	6	8	10	12
1.4707	4	6	8	10	12
1.4807	4	6	8	10	12
1.4907	4	6	8	10	12
1.5008	4	6	8	10	12
1.5108	4	6	8	10	12
1.5208	4	6	8	10	12
1.5308	4	6	8	10	12
1.5408	4	6	8	10	12
1.5508	4	6	8	10	12
1.5608	4	6	8	10	12
1.5708	4	6	8	10	12
1.5808	4	6	8	10	12
1.5908	4	6	8	10	12
1.6008	4	6	8	10	12
1.6108	4	6	8	10	12
1.6208	4	6	8	10	12
1.6308	4	6	8	10	12
1.6408	4	6	8	10	12
1.6508	4	6	8	10	12
1.6608	4	6	8	10	12
1.6708	4	6	8	10	12
1.6808	4	6	8	10	12
1.6908	4	6	8	10	12
1.7009	4	6	8	10	12
1.7109	4	6	8	10	12
1.7209	4	6	8	10	12
1.7309	4	6	8	10	12
1.7409	4	6	8	10	12
1.7509	4	6	8	10	12
1.7609	4	6	8	10	12
1.7709	4	6	8	10	12
1.7809	4	6	8	10	12
1.7909	4	6	8	10	12
1.8009	4	6	8	10	12
1.8109	4	6	8	10	12
1.8209	4	6	8	10	12
1.8309	4	6	8	10	12
1.8409	4	6	8	10	12
1.8509	4	6	8	10	12
1.8609	4	6	8	10	12
1.8709	4	6	8	10	12
1.8809	4	6	8	10	12
1.8909	4	6	8	10	12
1.901	4	6	8	10	12
1.911	4	6	8	10	12
1.921	4	6	8	10	12
1.931	4	6	8	10	12
1.941	4	6	8	10	12
1.951	4	6	8	10	12
1.961	4	6	8	10	12
1.971	4	6	8	10	12
1.981	4	6	8	10	12
1.991	4	6	8	10	12
2.001	4	6	8	10	12
2.011	4	6	8	10	12
2.021	4	6	8	10	12
2.031	4	6	8	10	12
2.041	4	6	8	10	12
2.051	4	6	8	10	12
2.061	4	6	8	10	12
2.071	4	6	8	10	12
2.081	4	6	8	10	12
2.091	4	6	8	10	12
2.1011	4	6	8	10	12
2.1111	4	6	8	10	12
2.1211	4	6	8	10	12
2.1311	4	6	8	10	12
2.1411	4	6	8	10	12
2.1511	4	6	8	10	12
2.1611	4	6	8	10	12
2.1711	4	6	8	10	12
2.1811	4	6	8	10	12
2.1911	4	6	8	10	12
2.2011	4	6	8	10	12
2.2111	4	6	8	10	12
2.2211	4	6	8	10	12
2.2311	4	6	8	10	12
2.2411	4	6	8	10	12
2.2511	4	6	8	10	12
2.2611	4	6	8	10	12
2.2711	4	6	8	10	12
2.2811	4	6	8	10	12
2.2911	4	6	8	10	12
2.3012	4	6	8	10	12
2.3112	4	6	8	10	12
2.3212	4	6	8	10	12
2.3312	4	6	8	10	12
2.3412	4	6	8	10	12
2.3512	4	6	8	10	12
2.3612	4	6	8	10	12
2.3712	4	6	8	10	12
2.3812	4	6	8	10	12
2.3912	4	6	8	10	12
2.4012	4	6	8	10	12
2.4112	4	6	8	10	12
2.4212	4	6	8	10	12
2.4312	4	6	8	10	12
2.4412	4	6	8	10	12
2.4512	4	6	8	10	12
2.4612	4	6	8	10	12
2.4712	4	6	8	10	12
2.4812	4	6	8	10	12
2.4912	4	6	8	10	12
2.5013	4	6	8	10	12
2.5113	4	6	8	10	12
2.5213	4	6	8	10	12
2.5313	4	6	8	10	12
2.5413	4	6	8	10	12
2.5513	4	6	8	10	12
2.5613	4	6	8	10	12
2.5713	4	6	8	10	12
2.5813	4	6	8	10	12
2.5913	4	6	8	10	12
2.6013	4	6	8	10	12
2.6113	4	6	8	10	12
2.6213	4	6	8	10	12
2.6313	4	6	8	10	12
2.6413	4	6	8	10	12
2.6513	4	6	8	10	12
2.6613	4	6	8	10	12
2.6713	4	6	8	10	12
2.6813	4	6	8	10	12
2.6913	4	6	8	10	12
2.7014	4	6	8	10	12
2.7114	4	6	8	10	12
2.7214	4	6	8	10	12
2.7314	4	6	8	10	12
2.7414	4	6	8	10	12
2.7514	4	6	8	10	12
2.7614	4	6	8	10	12
2.7714	4	6	8	10	12
2.7814	4	6	8	10	12
2.7914	4	6	8	10	12
2.8014	4	6	8	10	12
2.8114	4	6	8	10	12
2.8214	4	6	8	10	12
2.8314	4	6	8	10	12
2.8414	4	6	8	10	12
2.8514	4	6	8	10	12
2.8614	4	6	8	10	12
2.8714	4	6	8	10	12
2.8814	4	6	8	10	12
2.8914	4	6	8	10	12
2.9015	4	6	8	10	12
2.9115	4	6	8	10	12
2.9215	4	6	8	10	12
2.9315	4	6	8	10	12
2.9415	4	6	8	10	12
2.9515	4	6	8	10	12
2.9615	4	6	8	10	12
2.9715	4	6	8	10	12
2.9815	4	6	8	10	12
2.9915	4	6	8	10	12
3.0015	4	6	8	10	12
3.0115	4	6	8	10	12
3.0215	4	6	8	10	12
3.0315	4	6	8	10	12
3.0415	4	6	8	10	12
3.0515	4	6	8	10	12
3.0615	4	6	8	10	12
3.0715	4	6	8	10	12
3.0815	4	6	8	10	12
3.0915	4	6	8	10	12
3.1016	4	6	8	10	12
3.1116	4	6	8	10	12
3.1216	4	6	8	10	12
3.1316	4	6	8	10	12
3.1416	4	6	8	10	12
3.1516	4	6	8	10	12
3.1616	4	6	8	10	12
3.1716	4	6	8	10	12
3.1816	4	6	8	10	12
3.1916	4	6	8	10	12
3.2016	4	6	8	10	12
3.2116	4	6	8	10	12
3.2216	4	6	8	10	12
3.2316	4	6	8	10	12
3.2416	4	6	8	10	12
3.2516	4	6	8	10	12
3.2616	4	6	8	10	12
3.2716	4	6	8	10	12
3.2816	4	6	8	10	12
3.2916	4	6	8	10	12
3.3017	4	6	8	10	12
3.3117	4	6	8	10	12
3.3217	4	6	8	10	12
3.3317	4	6	8	10	12
3.3417	4	6	8	10	12
3.3517	4	6	8	10	12
3.3617	4	6	8	10	12
3.3717	4	6	8	10	12
3.3817	4	6	8	10	12
3.3917	4	6	8	10	12
3.4017	4	6	8	10	12
3.4117	4	6	8	10	12
3.4217	4	6	8	10	12
3.4317	4	6	8	10	12
3.4417	4	6	8	10	12
3.4517	4	6	8	10	12
3.4617	4	6	8	10	12
3.4717	4	6	8	10	12
3.4817	4	6	8	10	12
3.4917	4	6	8	10	12
3.5018	4	6	8	10	12
3.5118	4	6	8	10	12
3.5218	4	6	8	10	12
3.5318	4	6	8	10	12
3.5418	4	6	8	10	12
3.5518	4	6	8	10	12
3.5618	4	6	8	10	12
3.5718	4	6	8	10	12
3.5818	4	6	8	10	12
3.5918	4	6	8	10	12
3.6018	4	6	8	10	12
3.6118	4	6	8	10	12
3.6218	4	6	8	10	12
3.6318	4	6	8	10	12
3.6418	4	6	8	10	12
3.6518	4	6	8	10	12
3.6618	4	6	8	10	12
3.6718	4	6	8	10	12
3.6818	4	6	8	10	12
3.6918	4	6	8	10	12
3.7019	4	6	8	10	12
3.7119	4	6	8	10	12
3.7219	4	6	8	10	12
3.7319	4	6	8	10	12
3.7419	4	6	8	10	12
3.7519	4	6	8	10	12
3.7619	4	6	8	10	12
3.7719	4	6	8	10	12
3.7819	4	6	8	10	12
3.7919	4	6	8	10	12
3.8019	4	6	8	10	12
3.8119	4	6	8	10	12
3.8219	4	6	8	10	12
3.8319	4	6	8	10	12
3.8419	4	6	8	10	12
3.8519	4	6	8	10	12
3.8619	4	6	8	10	12
3.8719	4	6	8	10	12
3.8819	4	6	8	10	12
3.8919	4	6	8	10	12
3.902	4	6	8	10	12
3.912	4	6	8	10	12
3.922	4	6	8	10	12
3.932	4	6	8	10	12
3.942	4	6	8	10	12
3.952	4	6	8	10	12
3.962	4	6	8	10	12
3.972	4	6	8	10	12
3.982	4	6	8	10	12
3.992	4	6	8	10	12
4.002	4	6	8	10	12
4.012	4	6	8	10	12
4.022	4	6	8	10	12
4.032	4	6	8	10	12
4.042	4	6	8	10	12
4.052	4	6	8	10	12
4.062	4	6	8	10	12
4.072	4	6	8	10	12
4.082	4	6	8	10	12
4.092	4	6	8	10	12
4.1021	4	6	8	10	12
4.1121	4	6	8	10	12
4.1221	4	6	8	10	12
4.1321	4	6	8	10	12
4.1421	4	6	8	10	12
4.1521	4	6	8	10	12
4.1621	4	6	8	10	12
4.1721	4	6	8	10	12
4.1821	4	6	8	10	12
4.1921	4	6	8	10	12
4.2021	4	6	8	10	12
4.2121	4	6	8	10	12
4.2221	4	6	8	10	12
4.2321	4	6	8	10	12
4.2421	4	6	8	10	12
4.2521	4	6	8	10	12
4.2621	4	6	8	10	12
4.2721	4	6	8	10	12
4.2821	4	6	8	10	12
4.2921	4	6	8	10	12
4.3022	4	6	8	10	12
4.3122	4	6	8	10	12
4.3222	4	6	8	10	12
4.3322	4	6	8	10	12
4.3422	4	6	8	10	12
4.3522	4	6	8	10	12
4.3622	4	6	8	10	12
4.3722	4	6	8	10	12
4.3822	4	6	8	10	12
4.3922	4	6	8	10	12
4.4022	4	6	8	10	12
4.4122	4	6	8	10	12
4.4222	4	6	8	10	12
4.4322	4	6	8	10	12
4.4422	4	6	8	10	12
4.4522	4	6	8	10	12
4.4622	4	6	8	10	12
4.4722	4	6	8	10	12
4.4822	4	6	8	10	12
4.4922	4	6	8	10	12
4.5023	4	6	8	10	12
4.5123	4	6	8	10	12
4.5223	4	6	8	10	12
4.5323	4	6	8	10	12
4.5423	4	6	8	10	12
4.5523	4	6	8	10	12
4.5623	4	6	8	10	12
4.5723	4	6	8	10	12
4.5823	4	6	8	10	12
4.5923	4	6	8	10	12
4.6023	4	6	8	10	12
4.6123	4	6	8	10	12
4.6223	4	6	8	10	12
4.6323	4	6	8	10	12
4.6423	4	6	8	10	12
4.6523	4	6	8	10	12
4.6623	4	6	8	10	12
4.6723	4	6	8	10	12
4.6823	4	6	8	10	12
4.6923	4	6	8	10	12
4.7024	4	6	8	10	12
4.7124	4	6	8	10	12
4.7224	4	6	8	10	12
4.7324	4	6	8	10	12
4.7424	4	6	8	10	12
4.7524	4	6	8	10	12
4.7624	4	6	8	10	12
4.7724	4	6	8	10	12
4.7824	4	6	8	10	12
4.7924	4	6	8	10	12
4.8024	4	6	8	10	12
4.8124	4	6	8	10	12
4.8224	4	6	8	10	12
4.8324	4	6	8	10	12
4.8424	4	6	8	10	12
4.8524	4	6	8	10	12
4.8624	4	6	8	10	12
4.8724	4	6	8	10	12
4.8824	4	6	8	10	12
4.8924	4	6	8	10	12
4.9025	4	6	8	10	12
4.9125	4	6	8	10	12
4.9225	4	6	8	10	12
4.9325	4	6	8	10	12
4.9425	4	6	8	10	12
4.9525	4	6	8	10	12
4.9625	4	6	8	10	12
4.9725	4	6	8	10	12
4.9825	4	6	8	10	12
4.9925	4	6	8	10	12
5.0025	4	6	8	10	12
5.0125	4	6	8	10	12
5.0225	4	6	8	10	12
5.0325	4	6	8	10	12
5.0425	4	6	8	10	12
5.0525	4	6	8	10	12
5.0625	4	6	8	10	12
5.0725	4	6	8	10	12
5.0825	4	6	8	10	12
5.0925	4	6	8	10	12
5.1026	4	6	8	10	12
5.1126	4	6	8	10	12
5.1226	4	6	8	10	12
5.1326	4	6	8	10	12
5.1426	4	6	8	10	12
5.1526	4	6	8	10	12
5.1626	4	6	8	10	12
5.1726	4	6	8	10	12
5.1826	4	6	8	10	12
5.1926	4	6	8	10	12
5.2026	4	6	8	10	12
5.2126	4	6	8	10	12
5.2226	4	6	8	10	12
5.2326	4	6	8	10	12
5.2426	4	6	8	10	12
5.2526	4	6	8	10	12
5.2626	4	6	8	10	12
5.2726	4	6	8	10	12
5.2826	4	6	8	10	12
5.2926	4	6	8	10	12
5.3027	4	6	8	10	12
5.3127	4	6	8	10	12
5.3227	4	6	8	10	12
5.3327	4	6	8	10	12
5.3427	4	6	8	10	12
5.3527	4	6	8	10	12
5.3627	4	6	8	10	12
5.3727	4	6	8	10	12
5.3827	4	6	8	10	12
5.3927	4	6	8	10	12
5.4027	4	6	8	10	12
5.4127	4	6	8	10	12
5.4227	4	6	8	10	12
5.4327	4	6	8	10	12
5.4427	4	6	8	10	12
5.4527	4	6	8	10	12
5.4627	4	6	8	10	12
5.4727	4	6	8	10	12
5.4827	4	6	8	10	12
5.4927	4	6	8	10	12
5.5028	4	6	8	10	12
5.5128	4	6	8	10	12
5.5228	4	6	8	10	12
5.5328	4	6	8	10	12
5.5428	4	6	8	10	12
5.5528	4	6	8	10	12
5.5628	4	6	8	10	12
5.5728	4	6	8	10	12
5.5828	4	6	8	10	12
5.5928	4	6	8	10	12
5.6028	4	6	8	10	12
5.6128	4	6	8	10	12
5.6228	4	6	8	10	12
5.6328	4	6	8	10	12
5.6428	4	6	8	10	12
5.6528	4	6	8	10	12
5.6628	4	6	8	10	12
5.6728	4	6	8	10	12
5.6828	4	6	8	10	12
5.6928	4	6	8	10	12
5.7029	4	6	8	10	12
5.7129	4	6	8	10	12
5.7229	4	6	8	10	12
5.7329	4	6	8	10	12
5.7429	4	6	8	10	12
5.7529	4	6	8	10	12
5.7629	4	6	8	10	12
5.7729	4	6	8	10	12
5.7829	4	6	8	10	12
5.7929	4	6	8	10	12
5.8029	4	6	8	10	12
5.8129	4	6	8	10	12
5.8229	4	6	8	10	12
5.8329	4	6	8	10	12
5.8429	4	6	8	10	12
5.8529	4	6	8	10	12
5.8629	4	6	8	10	12
5.8729	4	6	8	10	12
5.8829	4	6	8	10	12
5.8929	4	6	8	10	12
5.903	4	6	8	10	12
5.913	4	6	8	10	12
5.923	4	6	8	10	12
5.933	4	6	8	10	12
5.943	4	6	8	10	12
5.953	4	6	8	10	12
5.963	4	6	8	10	12
5.973	4	6	8	10	12
5.983	4	6	8	10	12
5.993	4	6	8	10	12
6.003	4	6	8	10	12
6.013	4	6	8	10	12
6.023	4	6	8	10	12
6.033	4	6	8	10	12
6.043	4	6	8	10	12
6.053	4	6	8	10	12
6.063	4	6	8	10	12
6.073	4	6	8	10	12
6.083	4	6	8	10	12
6.093	4	6	8	10	12
6.1031	4	6	8	10	12
6.1131	4	6	8	10	12
6.1231	4	6	8	10	12
6.1331	4	6	8	10	12
6.1431	4	6	8	10	12
6.1531	4	6	8	10	12
6.1631	4	6	8	10	12
6.1731	4	6	8	10	12
6.1831	4	6	8	10	12
6.1931	4	6	8	10	12
6.2031	4	6	8	10	12
6.2131	4	6	8	10	12
6.2231	4	6	8	10	12
6.2331	4	6	8	10	12
6.2431	4	6	8	10	12
6.2531	4	6	8	10	12
6.2631	4	6	8	10	12
6.2731	4	6	8	10	12
6.2831	4	6	8	10	12
6.2931	4	6	8	10	12
6.3032	4	6	8	10	12
6.3132	4	6	8	10	12
6.3232	4	6	8	10	12
6.3332	4	6	8	10	12
6.3432	4	6	8	10	12
6.3532	4	6	8	10	12
6.3632	4	6	8	10	12
6.3732	4	6	8	10	12
6.3832	4	6	8	10	12
6.3932	4	6	8	10	12
6.4032	4	6	8	10	12
6.4132	4	6	8	10	12
6.4232	4	6	8	10	12
6.4332	4	6	8	10	12
6.4432	4	6	8	10	12
6.4532	4	6	8	10	12
6.4632	4	6	8	10	12
6.4732	4	6	8	10	12
6.4832	4	6	8	10	12
6.4932	4	6	8	10	12
6.5033	4	6	8	10	12
6.5133	4	6	8	10	12
6.5233	4	6	8	10	12
6.5333	4	6	8	10	12
6.5433	4	6	8	10	12
6.5533	4	6	8	10	12
6.5633	4	6	8	10	12
6.5733	4	6	8	10	12
6.5833	4	6	8	10	12
6.5933	4	6	8	10	12
6.6033	4	6	8	10	12
6.6133	4	6	8	10	12
6.6233	4	6	8	10	12
6.6333	4	6	8	10	12
6.6433	4	6	8	10	12
6.6533	4	6	8	10	12
6.6633	4	6	8	10	12
6.6733	4	6	8	10	12
6.6833	4	6	8	10	12
6.6933	4	6	8	10	12
6.7034	4	6	8	10	12
6.7134	4	6	8	10	12
6.7234	4	6	8	10	12
6.7334	4	6	8	10	12
6.7434	4	6	8	10	12
6.7534	4	6	8	10	12
6.7634	4	6	8	10	12
6.7734	4	6	8	10	12
6.7834	4	6	8	10	12
6.7934	4	6	8	10	12
6.8034	4	6	8	10	12
6.8134	4	6	8	10	12
6.8234	4	6	8	10	12
6.8334	4	6	8	10	12
6.8434	4	6	8	10	12
6.8534	4	6	8	10	12
6.8634	4	6	8	10	12
6.8734	4	6	8	10	12
6.8834	4	6	8	10	12
6.8934	4	6	8	10	12
6.9035	4	6	8	10	12
6.9135	4	6	8	10	12
6.9235	4	6	8	10	12
6.9335	4	6	8	10	12
6.9435	4	6	8	10	12
6.9535	4	6	8	10	12
6.9635	4	6	8	10	12
6.9735	4	6	8	10	12
6.9835	4	6	8	10	12
6.9935	4	6	8	10	12
7.0035	4	6	8	10	12
7.0135	4	6	8	10	12
7.0235	4	6	8	10	12
7.0335	4	6	8	10	12
7.0435	4	6	8	10	12
7.0535	4	6	8	10	12
7.0635	4	6	8	10	12
7.0735	4	6	8	10	12
7.0835	4	6	8	10	12
7.0935	4	6	8	10	12
7.1036	4	6	8	10	12
7.1136	4	6	8	10	12
7.1236	4	6	8	10	12
7.1336	4	6	8	10	12
7.1436	4	6	8	10	12
7.1536	4	6	8	10	12
7.1636	4	6	8	10	12
7.1736	4	6	8	10	12
7.1836	4	6	8	10	12
7.1936	4	6	8	10	12
7.2036	4	6	8	10	12
7.2136	4	6	8	10	12
7.2236	4	6	8	10	12
7.2336	4	6	8	10	12
7.2436	4	6	8	10	12
7.2536	4	6	8	10	12
7.2636	4	6	8	10	12
7.2736	4	6	8	10	12
7.2836	4	6	8	10	12
7.2936	4	6	8	10	12
7.3037	4	6	8	10	12
7.3137	4	6	8	10	12
7.3237	4	6	8	10	12
7.3337	4	6	8	10	12
7.3437	4	6	8	10	12
7.3537	4	6	8	10	12
7.3637	4	6	8	10	12
7.3737	4	6	8	10	12
7.3837	4	6	8	10	12
7.3937	4	6	8	10	12
7.4037	4	6	8	10	12
7.4137	4	6	8	10	12
7.4237	4	6	8	10	12
7.4337	4	6	8	10	12
7.4437	4	6	8	10	12
7.4537	4	6	8	10	12
7.4637	4	6	8	10	12
7.4737	4	6	8	10	12
7.4837	4	6	8	10	12
7.4937	4	6	8	10	12
7.5038	4	6	8	10	12
7.5138	4	6	8	10	12
7.5238	4	6	8	10	12
7.5338	4	6	8	10	12
7.5438	4	6	8	10	12
7.5538	4	6	8	10	12
7.5638	4	6	8	10	12
7.5738	4	6	8	10	12
7.5838	4	6	8	10	12
7.5938	4	6	8	10	12
7.6038	4	6	8	10	12
7.6138	4	6	8	10	12
7.6238	4	6	8	10	12
7.6338	4	6	8	10	12
7.6438	4	6	8	10	12
7.6538	4	6	8	10	12
7.6638	4	6	8	10	12
7.6738	4	6	8	10	12
7.6838	4	6	8	10	12
7.6938	4	6	8	10	12
7.7039	4	6	8	10	12
7.7139	4	6	8	10	12
7.7239	4	6	8	10	12
7.7339	4	6	8	10	12
7.7439	4	6	8	10	12
7.7539	4	6	8	10	12
7.7639	4	6	8	10	12
7.7739	4	6	8	10	12
7.7839	4	6	8	10	12
7.7939	4	6	8	10	12
7.8039	4	6	8	10	12
7.8139	4	6	8	10	12
7.8239	4	6	8	10	12
7.8339	4	6	8	10	12
7.8439	4	6	8	10	12
7.8539	4	6	8	10	12
7.8639	4	6	8	10	12
7.8739	4	6	8	10	12
7.8839	4	6	8	10	12
7.8939	4	6	8	10	12
7.904	4	6	8	10	12
7.914	4	6	8	10	12
7.924	4	6	8	10	12
7.934	4	6	8	10	12
7.944	4	6	8	10	12
7.954	4	6	8	10	12
7.964	4	6	8	10	12
7.974	4	6	8	10	12
7.984	4	6	8	10	12
7.994	4	6	8	10	12
8.004	4	6	8	10	12
8.014	4	6	8	10	12
8.024	4	6	8	10	12
8.034	4	6	8	10	12
8.044	4	6	8	10	12
8.054	4	6	8	10	12
8.064	4	6	8	10	12
8.074	4	6	8	10	12
8.084	4	6	8	10	12
8.094	4	6	8	10	12
8.1041	4	6	8	10	12
8.1141	4	6	8	10	12
8.1241	4	6	8	10	12
8.1341	4	6	8	10	12
8.1441	4	6	8	10	12
8.1541	4	6	8	10	12
8.1641	4	6	8	10	12
8.1741	4	6	8	10	12
8.1841	4	6	8	10	12
8.1941	4	6	8	10	12
8.2041	4	6	8	10	12
8.2141	4	6	8	10	12
8.2241	4	6	8	10	12
8.2341	4	6	8	10	12
8.2441	4	6	8	10	12
8.2541	4	6	8	10	12
8.2641	4	6	8	10	12
8.2741	4	6	8	10	12
8.2841	4	6	8	10	12
8.2941	4	6	8	10	12
8.3042	4	6	8	10	12
8.3142	4	6	8	10	12
8.3242	4	6	8	10	12
8.3342	4	6	8	10	12
8.3442	4	6	8	10	12
8.3542	4	6	8	10	12
8.3642	4	6	8	10	12
8.3742	4	6	8	10	12
8.3842	4	6	8	10	12
8.3942	4	6	8	10	12
8.4042	4	6	8	10	12
8.4142	4	6	8	10	12
8.4242	4	6	8	10	12
8.4342	4	6	8	10	12
8.4442	4	6	8	10	12
8.4542	4	6	8	10	12
8.4642	4	6	8	10	12
8.4742	4	6	8	10	12
8.4842	4	6	8	10	12
8.4942	4	6	8	10	12
8.5043	4	6	8	10	12
8.5143	4	6	8	10	12
8.5243	4	6	8	10	12
8.5343	4	6	8	10	12
8.5443	4	6	8	10	12
8.5543	4	6	8	10	12
8.5643	4	6	8	10	12
8.5743	4	6	8	10	12
8.5843	4	6	8	10	12
8.5943	4	6	8	10	12
8.6043	4	6	8	10	12
8.6143	4	6	8	10	12
8.6243	4	6	8	10	12
8.6343	4	6	8	10	12
8.6443	4	6	8	10	12
8.6543	4	6	8	10	12
8.6643	4	6	8	10	12
8.6743	4	6	8	10	12
8.6843	4	6	8	10	12
8.6943	4	6	8	10	12
8.7044	4	6	8	10	12
8.7144	4	6	8	10	12
8.7244	4	6	8	10	12
8.7344	4	6	8	10	12
8.7444	4	6	8	10	12
8.7544	4	6	8	10	12
8.7644	4	6	8	10	12
8.7744	4	6	8	10	12
8.7844	4	6	8	10	12
8.7944	4	6	8	10	12
8.8044	4	6	8	10	12
8.8144	4	6	8	10	12
8.8244	4	6	8	10	12
8.8344	4	6	8	10	12
8.8444	4	6	8	10	12
8.8544	4	6	8	10	12
8.8644	4	6	8	10	12
8.8744	4	6	8	10	12
8.8844	4	6	8	10	12
8.8944	4	6	8	10	12
8.9045	4	6	8	10	12
8.9145	4	6	8	10	12
8.9245	4	6	8	10	12
8.9345	4	6	8	10	12
8.9445	4	6	8	10	12
8.9545	4	6	8	10	12
8.9645	4	6	8	10	12
8.9745	4	6	8	10	12
8.9845	4	6	8	10	12
8.9945	4	6	8	10	12
9.0045	4	6	8	10	12
9.0145	4	6	8	10	12
9.0245	4	6	8	10	12
9.0345	4	6	8	10	12
9.0445	4	6	8	10	12
9.0545	4	6	8	10	12
9.0645	4	6	8	10	12
9.0745	4	6	8	10	12
9.0845	4	6	8	10	12
9.0945	4	6	8	10	12
9.1046	4	6	8	10	12
9.1146	4	6	8	10	12
9.1246	4	6	8	10	12
9.1346	4	6	8	10	12
9.1446	4	6	8	10	12
9.1546	4	6	8	10	12
9.1646	4	6	8	10	12
9.1746	4	6	8	10	12
9.1846	4	6	8	10	12
9.1946	4	6	8	10	12
9.2046	4	6	8	10	12
9.2146	4	6	8	10	12
9.2246	4	6	8	10	12
9.2346	4	6	8	10	12
9.2446	4	6	8	10	12
9.2546	4	6	8	10	12
9.2646	4	6	8	10	12
9.2746	4	6	8	10	12
9.2846	4	6	8	10	12
9.2946	4	6	8	10	12
9.3047	4	6	8	10	12
9.3147	4	6	8	10	12
9.3247	4	6	8	10	12
9.3347	4	6	8	10	12
9.3447	4	6	8	10	12
9.3547	4	6	8	10	12
9.3647	4	6	8	10	12
9.3747	4	6	8	10	12
9.3847	4	6	8	10	12
9.3947	4	6	8	10	12
9.4047	4	6	8	10	12
9.4147	4	6	8	10	12
9.4247	4	6	8	10	12
9.4347	4	6	8	10	12
9.4447	4	6	8	10	12
9.4547	4	6	8	10	12
9.4647	4	6	8	10	12
9.4747	4	6	8	10	12
9.4847	4	6	8	10	12
9.4947	4	6	8	10	12
9.5048	4	6	8	10	12
9.5148	4	6	8	10	12
9.5248	4	6	8	10	12
9.5348	4	6	8	10	12
9.5448	4	6	8	10	12
9.5548	4	6	8	10	12
9.5648	4	6	8	10	12
9.5748	4	6	8	10	12
9.5848	4	6	8	10	12
9.5948	4	6	8	10	12
9.6048	4	6	8	10	12
9.6148	4	6	8	10	12
9.6248	4	6	8	10	12
9.6348	4	6	8	10	12
9.6448	4	6	8	10	12
9.6548	4	6	8	10	12
9.6648	4	6	8	10	12
9.6748	4	6	8	10	12
9.6848	4	6	8	10	12
9.6948	4	6	8	10	12
9.7049	4	6	8	10	12
9.7149	4	6	8	10	12
9.7249	4	6	8	10	12
9.7349	4	6	8	10	12
9.7449	4	6	8	10	12
9.7549	4	6	8	10	12
9.7649	4	6	8	10	12
9.7749	4	6	8	10	12
9.7849	4	6	8	10	12
9.7949	4	6	8	10	12
9.8049	4	6	8	10	12
9.8149	4	6	8	10	12
9.8249	4	6	8	10	12
9.8349	4	6	8	10	12
9.8449	4	6	8	10	12
9.8549	4	6	8	10	12
9.8649	4	6	8	10	12
9.8749	4	6	8	10	12
9.8849	4	6	8	10	12
9.8949	4	6	8	10	12
9.905	4	6	8	10	12
9.915	4	6	8	10	12
9.925	4	6	8	10	12
9.935	4	6	8	10	12
9.945	4	6	8	10	12
9.955	4	6	8	10	12
9.965	4	6	8	10	12
9.975	4	6	8	10	12
9.985	4	6	8	10	12
9.995	4	6	8	10	12
10.005	4	6	8	10	12
10.015	4	6	8	10	12
10.025	4	6	8	10	12
10.035	4	6	8	10	12
10.045	4	6	8	10	12
10.055	4	6	8	10	12
10.065	4	6	8	10	12
10.075	4	6	8	10	12
10.085	4	6	8	10	12
10.095	4	6	8	10	12
10.105	4	6	8	10	12
10.115	4	6	8	10	12
10.125	4	6	8	10	12
10.135	4	6	8	10	12
10.145	4	6	8	10	12
10.155	4	6	8	10	12
10.165	4	6	8	10	12
10.175	4	6	8	10	12
10.185	4	6	8	10	12
10.195	4	6	8	10	12
10.205	4	6	8	10	12
10.215	4	6	8	10	12
10.225	4	6	8	10	12
10.235	4	6	8	10	12
10.245	4	6	8	10	12
10.255	4	6	8	10	12
10.265	4	6	8	10	12
10.275	4	6	8	10	12
10.285	4	6	8	10	12
10.295	4	6	8	10	12
10.305	4	6	8	10	12
10.315	4	6	8	10	12
10.325	4	6	8	10	12
10.335	4	6	8	10	12
10.345	4	6	8	10	12
10.355	4	6	8	10	12
10.365	4	6	8	10	12
10.375	4	6	8	10	12
10.385	4	6	8	10	12
10.395	4	6	8	10	12
10.405	4	6	8	10	12
10.415	4	6	8	10	12
10.425	4	6	8	10	12
10.435	4	6	8	10	12
10.445	4	6	8	10	12
10.455	4	6	8	10	12
10.465	4	6	8	10	12
10.475	4	6	8	10	12
10.485	4	6	8	10	12
10.495	4	6	8	10	12
10.505	4	6	8	10	12
10.515	4	6	8	10	12
10.525	4	6	8	10	12
10.535	4	6	8	10	12
10.545	4	6	8	10	12
10.555	4	6	8	10	12
10.565	4	6	8	10	12
10.575	4	6	8	10	12
10.585	4	6	8	10	12
10.595	4	6	8	10	12
10.605	4	6	8	10	12
10.615	4	6	8	10	12
10.625	4	6	8	10	12
10.635	4	6	8	10	12
10.645	4	6	8	10	12
10.655	4	6	8	10	12
10.665	4	6	8	10	12
10.675	4	6	8	10	12
10.685	4	6	8	10	12
10.695	4	6	8	10	12
10.705	4	6	8	10	12
10.715	4	6	8	10	12
10.725	4	6	8	10	12
10.735	4	6	8	10	12
10.745	4	6	8	10	12
10.755	4	6	8	10	12
10.765	4	6	8	10	12
10.775	4	6	8	10	12
10.785	4	6	8	10	12
10.795	4	6	8	10	12
10.805	4	6	8	10	12
10.815	4	6	8	10	12
10.825	4	6	8	10	12
10.835	4	6	8	10	12
10.845	4	6	8	10	12
10.855	4	6	8	10	12
10.865	4	6	8	10	12
10.875	4	6	8	10	12
10.885	4	6	8	10	12
10.895	4	6	8	10	12
10.905	4	6	8	10	12
10.915	4	6	8	10	12
10.925	4	6	8	10	12
10.935	4	6	8	10	12
10.945	4	6	8	10	12
10.955	4	6	8	10	12
10.965	4	6	8	10	12
10.975	4	6	8	10	12
10.985	4	6	8	10	12
10.995	4	6	8	10	12
11.006	4	6	8	10	12
11.016	4	6	8	10	12
11.026	4	6	8	10	12
11.036	4	6	8	10	12
11.046	4	6	8	10	12
11.056	4	6	8	10	12
11.066	4	6	8	10	12
11.076	4	6	8	10	12
11.086	4	6	8	10	12
11.096	4	6	8	10	12
11.106	4	6	8	10	12
11.116	4	6	8	10	12
11.126	4	6	8	10	12
11.136	4	6	8	10	12
11.146	4	6	8	10	12
11.156	4	6	8	10	12
11.166	4	6	8	10	12
11.176	4	6	8	10	12
11.186	4	6	8	10	12
11.196	4	6	8	10	12
11.206	4	6	8	10	12
11.216	4	6	8	10	12
11.226	4	6	8	10	12
11.236	4	6	8	10	12
11.246	4	6	8	10	12
11.256	4	6	8	10	12
11.266	4	6	8	10	12
11.276	4	6	8	10	12
11.286	4	6	8	10	12
11.296	4	6	8	10	12
11.306	4	6	8	10	12
11.316	4	6	8	10	12
11.326	4	6	8	10	12
11.336	4	6	8	10	12
11.346	4	6	8	10	12
11.356	4	6	8	10	12
11.366	4	6	8	10	12
11.376	4	6	8	10	12
11.386	4	6	8	10	12
11.396	4	6	8	10	12
11.406	4	6	8	10	12
11.416	4	6	8	10	12
11.426	4	6	8	10	12
11.436	4	6	8	10	12
11.446	4	6	8	10	12
11.456	4	6	8	10	12
11.466	4	6	8	10	12
11.476	4	6	8	10	12
11.486	4	6	8	10	12
11.496	4	6	8	10	12
11.506	4	6	8	10	12
11.516	4	6	8	10	12
11.526	4	6	8	10	12
11.536	4	6	8	10	12
11.546	4	6	8	10	12
11.556	4	6	8	10	12
11.566	4	6	8	10	12
11.576	4	6	8	10	12
11.586	4	6	8	10	12
11.596	4	6	8	10	12
11.606	4	6	8	10	12
11.616	4	6	8	10	12
11.626	4	6	8	10	12
11.636	4	6	8	10	12
11.646	4	6	8	10	12
11.656	4	6	8	10	12
11.666	4	6	8	10	12
11.676	4	6	8	10	12
11.686	4	6	8	10	12
11.696	4	6	8	10	12
11.706	4	6	8	10	12
11.716	4	6	8	10	12
11.726	4	6	8	10	12
11.736	4	6	8	10	12
11.746	4	6	8	10	12
11.756	4	6	8	10	12
11.766	4	6	8	10	12
11.776	4	6	8	10	12
11.786	4	6	8	10	12
11.796	4	6	8	10	12
11.806	4	6	8	10	12
11.816	4	6	8	10	12
11.826	4	6	8	10	12
11.836	4	6	8	10	12
11.846	4	6	8	10	12
11.856	4	6	8	10	12
11.866	4	6	8	10	12
11.876	4	6	8	10	12
11.886	4	6	8	10	12
11.896	4	6	8	10	12
11.906	4	6	8	10	12
11.916	4	6	8	10	12
11.926	4	6	8	10	12
11.936	4	6	8	10	12
11.946	4	6	8	10	12
11.956	4	6	8	10	12
11.966	4	6	8	10	12
11.976	4	6	8	10	12
11.986	4	6	8	10	12
11.996	4	6	8	10	12
12.006	4	6	8	10	12
12.016	4	6	8	10	12
12.026	4	6	8	10	12
12.036	4	6	8	10	12
12.046	4	6	8	10	12
12.056	4	6	8	10	12
12.066	4	6	8	10	12
12.076	4	6	8	10	12
12.086	4	6	8	10	12
12.096	4	6	8	10	12
12.106	4	6	8	10	12
12.116	4	6	8	10	12
12.126	4	6	8	10	12
12.136	4	6	8	10	12
12.146	4	6	8	10	12
12.156	4	6	8	10	12
12.166	4	6	8	10	12
12.176	4	6	8	10	12
12.186	4	6	8	10	12
12.196	4	6	8	10	12
12.206	4	6	8	10	12
12.216	4	6	8	10	12
12.226	4	6	8	10	12
12.236	4	6	8	10	12
12.246	4	6	8	10	12
12.256	4	6	8	10	12
12.266	4	6	8	10	12
12.276	4	6	8	10	12
12.286	4	6	8	10	12
12.296	4	6	8	10	12
12.306	4	6	8	10	12
12.316	4	6	8	10	12
12.326	4	6	8	10	12
12.336	4	6	8	10	12
12.346	4	6	8	10	12
12.356	4	6	8	10	12
12.366	4	6	8	10	12
12.376	4	6	8	10	12
12.386	4	6	8	10	12
12.396	4	6	8	10	12
12.406	4	6	8	10	12
12.416	4	6	8	10	12
12.426	4	6	8	10	12
12.436	4	6	8	10	12
12.446	4	6	8	10	12
12.456	4	6	8	10	12
12.466	4	6	8	10	12
12.476	4	6	8	10	12
12.486	4	6	8	10	12
12.496	4	6	8	10	12
12.506	4	6	8	10	12
12.516	4	6	8	10	12
12.526	4	6	8	10	12
12.536	4	6	8	10	12
12.546	4	6	8	10	12
12.556	4	6	8	10	12
12.566	4	6	8	10	12
12.576	4	6	8	10	12
12.586	4	6	8	10	12
12.596	4	6	8	10	12
12.606	4	6	8	10	12
12.616	4	6	8	10	12
12.626	4	6	8	10	12
12.636	4	6	8	10	12
12.646	4	6	8	10	12
12.656	4	6	8	10	12
12.666	4	6	8	10	12
12.676	4	6	8	10	12
12.686	4	6	8	10	12
12.696	4	6	8	10	12
12.706	4	6	8	10	12
12.716	4	6	8	10	12
12.726	4	6	8	10	12
12.736	4	6	8	10	12
12.746	4	6	8	10	12
12.756	4	6	8	10	12
12.766	4	6	8	10	12
12.776	4	6	8	10	12
12.786	4	6	8	10	12
12.796	4	6	8	10	12
12.806	4	6	8	10	12
12.816	4	6	8	10	12
12.826	4	6	8	10	12
12.836	4	6	8	10	12
12.846	4	6	8	10	12
12.856	4	6	8	10	12
12.866	4	6	8	10	12
12.876	4	6	8	10	12
12.886	4	6	8	10	12
12.896	4	6	8	10	12
12.906	4	6	8	10	12
12.916	4	6	8	10	12
12.926	4	6	8	10	12
12.936	4	6	8	10	12
12.946	4	6	8	10	12
12.956	4	6	8	10	12
12.966	4	6	8	10	12
12.976	4	6	8	10	12
12.986	4	6	8	10	12
12.996	4	6	8	10	12
13.007	4	6	8	10	12
13.017	4	6	8	10	12
13.027	4	6	8	10	12
13.037	4	6	8	10	12
13.047	4	6	8	10	12
13.057	4	6	8	10	12
13.067	4	6	8	10	12
13.077	4	6	8	10	12
13.087	4	6	8	10	12
13.097	4	6	8	10	12
13.107	4	6	8	10	12
13.117	4	6	8	10	12
13.127	4	6	8	10	12
13.137	4	6	8	10	12
13.147	4	6	8	10	12
13.157	4	6	8	10	12
13.167	4	6	8	10	12
13.177	4	6	8	10	12
13.187	4	6	8	10	12
13.197	4	6	8	10	12
13.207	4	6	8	10	12
13.217	4	6	8	10	12
13.227	4	6	8	10	12
13.237	4	6	8	10	12
13.247	4	6	8	10	12
13.257	4	6	8	10	12
13.267	4	6	8	10	12
13.277	4	6	8	10	12
13.287	4	6	8	10	12
13.297	4	6	8	10	12
13.307	4	6	8	10	12
13.317	4	6	8	10	12
13.327	4	6	8	10	12
13.337	4	6	8	10	12
13.347	4	6	8	10	12
13.357	4	6	8	10	12
13.367	4	6	8	10	12
13.377	4	6	8	10	12
13.387	4	6	8	10	12
13.397	4	6	8	10	12
13.407	4	6	8	10	12
13.417	4	6	8	10	12
13.427	4	6	8	10	12
13.437	4	6	8	10	12
13.447	4	6	8	10	12
13.457	4	6	8	10	12
13.467	4	6	8	10	12
13.477	4	6	8	10	12
13.487	4	6	8	10	12
13.497	4	6	8	10	12
13.507	4	6	8	10	12
13.517	4	6	8	10	12
13.527	4	6	8	10	12
13.537	4	6	8	10	12
13.547	4	6	8	10	12
13.557	4	6	8	10	12
13.567	4	6	8	10	12
13.577	4	6	8	10	12
13.587	4	6	8	10	12
13.597	4	6	8	10	12
13.607	4	6	8	10	12
13.617	4	6	8	10	12
13.627	4	6	8	10	12
13.637	4	6	8	10	12
13.647	4	6	8	10	12
13.657	4	6	8	10	12
13.667	4	6	8	10	12
13.677	4	6	8	10	12
13.687	4	6	8	10	12
13.697	4	6	8	10	12
13.707	4	6	8	10	12
13.717	4	6	8	10	12
13.727	4	6	8	10	12
13.737	4	6	8	10	12
13.747	4	6	8	10	12
13.757	4	6	8	10	12
13.767	4	6	8	10	12
13.777	4	6	8	10	12
13.787	4	6	8	10	12
13.797	4	6	8	10	12
13.807	4	6	8	10	12
13.817	4	6	8	10	12
13.827	4	6	8	10	12
13.837	4	6	8	10	12
13.847	4	6	8	10	12
13.857	4	6	8	10	12
13.867	4	6	8	10	12
13.877	4	6	8	10	12
13.887	4	6	8	10	12
13.897	4	6	8	10	12
13.907	4	6	8	10	12
13.917	4	6	8	10	12
13.927	4	6	8	10	12
13.937	4	6	8	10	12
13.947	4	6	8	10	12
13.957	4	6	8	10	12
13.967	4	6	8	10	12
13.977	4	6	8	10	12
13.987	4	6	8	10	12
13.997	4	6	8	10	12
14.007	4	6	8	10	12
14.017	4	6	8	10	12
14.027	4	6	8	10	12
14.037	4	6	8	10	12
14.047	4	6	8	10	12
14.057	4	6	8	10	12
14.067	4	6	8	10	12
14.077	4	6	8	10	12
14.087	4	6	8	10	12
14.097	4	6	8	10	12
14.107	4	6	8	10	12
14.117	4	6	8	10	12
14.127	4	6	8	10	12
14.137	4	6	8	10	12
14.147	4	6	8	10	12
14.157	4	6	8	10	12
14.167	4	6	8	10	12
14.177	4	6	8	10	12
14.187	4	6	8	10	12
14.197	4	6	8	10	12
14.207	4	6	8	10	12
14.217	4	6	8	10	12
14.227	4	6	8	10	12
14.237	4	6	8	10	12
14.247	4	6	8	10	12
14.257	4	6	8	10	12
14.267	4	6	8	10	12
14.277	4	6	8	10	12
14.287	4	6	8	10	12
14.297	4	6	8	10	12
14.307	4	6	8	10	12
14.317	4	6	8	10	12
14.327	4	6	8	10	12
14.337	4	6	8	10	12
14.347	4	6	8	10	12
14.357	4	6	8	10	12
14.367	4	6	8	10	12
14.377	4	6	8	10	12
14.387	4	6	8	10	12
14.397	4	6	8	10	12
14.407	4	6	8	10	12
14.417	4	6	8	10	12
14.427	4	6	8	10	12
14.437	4	6	8	10	12
14.447	4	6	8	10	12
14.457	4	6	8	10	12
14.467	4	6	8	10	12
14.477	4	6	8	10	12
14.487	4	6	8	10	12
14.497	4	6	8	10	12
14.507	4	6	8	10	12
14.517	4	6	8	10	12
14.527	4	6	8	10	12
14.537	4	6	8	10	12
14.547	4	6	8	10	12
14.557	4	6	8	10	12
14.567	4	6	8	10	12
14.577	4	6	8	10	12
14.587	4	6	8	10	12
14.597	4	6	8	10	12
14.607	4	6	8	10	12
14.617	4	6	8	10	12
14.627	4	6	8	10	12
14.637	4	6	8	10	12
14.647	4	6	8	10	12
14.657	4	6	8	10	12
14.667	4	6	8	10	12
14.677	4	6	8	10	12
14.687	4	6	8	10	12
14.697	4	6	8	10	12
14.707	4	6	8	10	12
14.717	4	6	8	10	12
14.727	4	6	8	10	12
14.737	4	6	8	10	12
14.747	4	6	8	10	12
14.757	4	6	8	10	12
14.767	4	6	8	10	12
14.777	4	6	8	10	12
14.787	4	6	8	10	12
14.797	4	6	8	10	12
14.807	4	6	8	10	12
14.817	4	6	8	10	12
14.827	4	6	8	10	12
14.837	4	6	8	10	12
14.847	4	6	8	10	12
14.857	4	6	8	10	12
14.867	4	6	8	10	12
14.877	4	6	8	10	12
14.887	4	6	8	10	12
14.897	4	6	8	10	12
14.907	4	6	8	10	12
14.917	4	6	8	10	12
14.927	4	6	8	10	12
14.937	4	6	8	10	12
14.947	4	6	8	10	12
14.957	4	6	8	10	12
14.967	4	6	8	10	12
14.977	4	6	8	10	12
14.987	4	6	8	10	12
14.997	4	6	8	10	12
15.008	4	6	8	10	12
15.018	4	6	8	10	12
15.028	4	6	8	10	12
15.038	4	6	8	10	12
15.048	4	6	8	10	12
15.058	4	6	8	10	12
15.068	4	6	8	10	12
15.078	4	6	8	10	12
15.088	4	6	8	10	12
15.098	4	6	8	10	12
15.108	4	6	8	10	12
15.118	4	6	8	10	12
15.128	4	6	8	10	12
15.138	4	6	8	10	12
15.148	4	6	8	10	12
15.158	4	6	8	10	12
15.168	4	6	8	10	12
15.178	4	6	8	10	12
15.188	4	6	8	10	12
15.198	4	6	8	10	12
15.208	4	6	8	10	12
15.218	4	6	8	10	12
15.228	4	6	8	10	12
15.238	4	6	8	10	12
15.248	4	6	8	10	12
15.258	4	6	8	10	12
15.268	4	6	8	10	12
15.278	4	6	8	10	12
15.288	4	6	8	10	12
15.298	4	6	8	10	12
15.308	4	6	8	10	12
15.318	4	6	8	10	12
15.328	4	6	8	10	12
15.338	4	6	8	10	12
15.348	4	6	8	10	12
15.358	4	6	8	10	12
15.368	4	6	8	10	12
15.378	4	6	8	10	12
15.388	4	6	8	10	12
15.398	4	6	8	10	12
15.408	4	6	8	10	12
15.418	4	6	8	10	12
15.428	4	6	8	10	12
15.438	4	6	8	10	12
15.448	4	6	8	10	12
15.458	4	6	8	10	12
15.468	4	6	8	10	12
15.478	4	6	8	10	12
15.488	4	6	8	10	12
15.498	4	6	8	10	12
15.508	4	6	8	10	12
15.518	4	6	8	10	12
15.528	4	6	8	10	12
15.538	4	6	8	10	12
15.548	4	6	8	10	12
15.558	4	6	8	10	12
15.568	4	6	8	10	12
15.578	4	6	8	10	12
15.588	4	6	8	10	12
15.598	4	6	8	10	12
15.608	4	6	8	10	12
15.618	4	6	8	10	12
15.628	4	6	8	10	12
15.638	4	6	8	10	12
15.648	4	6	8	10	12
15.658	4	6	8	10	12
15.668	4	6	8	10	12
15.678	4	6	8	10	12
15.688	4	6	8	10	12
15.698	4	6	8	10	12
15.708	4	6	8	10	12
15.718	4	6	8	10	12
15.728	4	6	8	10	12
15.738	4	6	8	10	12
15.748	4	6	8	10	12
15.758	4	6	8	10	12
15.768	4	6	8	10	12
15.778	4	6	8	10	12
15.788	4	6	8	10	12
15.798	4	6	8	10	12
15.808	4	6	8	10	12
15.818	4	6	8	10	12
15.828	4	6	8	10	12
15.838	4	6	8	10	12
15.848	4	6	8	10	12
15.858	4	6	8	10	12
15.868	4	6	8	10	12
15.878	4	6	8	10	12
15.888	4	6	8	10	12
15.898	4	6	8	10	12
15.908	4	6	8	10	12
15.918	4	6	8	10	12
15.928	4	6	8	10	12
15.938	4	6	8	10	12
15.948	4	6	8	10	12
15.958	4	6	8	10	12
15.968	4	6	8	10	12
15.978	4	6	8	10	12
15.988	4	6	8	10	12
15.998	4	6	8	10	12
16.008	4	6	8	10	12
16.018	4	6	8	10	12
16.028	4	6	8	10	12
16.038	4	6	8	10	12
16.048	4	6	8	10	12
16.058	4	6	8	10	12
16.068	4	6	8	10	12
16.078	4	6	8	10	12
16.088	4	6	8	10	12
16.098	4	6	8	10	12
16.108	4	6	8	10	12
16.118	4	6	8	10	12
16.128	4	6	8	10	12
16.138	4	6	8	10	12
16.148	4	6	8	10	12
16.158	4	6	8	10	12
16.168	4	6	8	10	12
16.178	4	6	8	10	12
16.188	4	6	8	10	12
16.198	4	6	8	10	12
16.208	4	6	8	10	12
16.218	4	6	8	10	12
16.228	4	6	8	10	12
16.238	4	6	8	10	12
16.248	4	6	8	10	12
16.258	4	6	8	10	12
16.268	4	6	8	10	12
16.278	4	6	8	10	12
16.288	4	6	8	10	12
16.298	4	6	8	10	12
16.308	4	6	8	10	12
16.318	4	6	8	10	12
16.328	4	6	8	10	12
16.338	4	6	8	10	12
16.348	4	6	8	10	12
16.358	4	6	8	10	12
16.368	4	6	8	10	12
16.378	4	6	8	10	12
16.388	4	6	8	10	12
16.398	4	6	8	10	12
16.408	4	6	8	10	12
16.418	4	6	8	10	12
16.428	4	6	8	10	12
16.438	4	6	8	10	12
16.448	4	6	8	10	12
16.458	4	6	8	10	12
16.468	4	6	8	10	12
16.478	4	6	8	10	12
16.488	4	6	8	10	12
16.498	4	6	8	10	12
16.508	4	6	8	10	12
16.518	4	6	8	10	12
16.528	4	6	8	10	12
16.538	4	6	8	10	12
16.548	4	6	8	10	12
16.558	4	6	8	10	12
16.568	4	6	8	10	12
16.578	4	6	8	10	12
16.588	4	6	8	10	12
16.598	4	6	8	10	12
16.608	4	6	8	10	12
16.618	4	6	8	10	12
16.628	4	6	8	10	12
16.638	4	6	8	10	12
16.648	4	6	8	10	12
16.658	4	6	8	10	12
16.668	4	6	8	10	12
16.678	4	6	8	10	12
16.688	4	6	8	10	12
16.698	4	6	8	10	12
16.708	4	6	8	10	12
16.718	4	6	8	10	12
16.728	4	6	8	10	12
16.738	4	6	8	10	12
16.748	4	6	8	10	12
16.758	4	6	8	10	12
16.768	4	6	8	10	12
16.778	4	6	8	10	12
16.788	4	6	8	10	12
16.798	4	6	8	10	12
16.808	4	6	8	10	12
16.818	4	6	8	10	12
16.828	4	6	8	10	12
16.838	4	6	8	10	12
16.848	4	6	8	10	12
16.858	4	6	8	10	12
16.868	4	6	8	10	12
16.878	4	6	8	10	12
16.888	4	6	8	10	12
16.898	4	6	8	10	12
16.908	4	6	8	10	12
16.918	4	6	8	10	12
16.928	4	6	8	10	12
16.938	4	6	8	10	12
16.948	4	6	8	10	12
16.958	4	6	8	10	12
16.968	4	6	8	10	12
16.978	4	6	8	10	12
16.988	4	6	8	10	12
16.998	4	6	8	10	12
17.009	4	6	8	10	12
17.019	4	6	8	10	12
17.029	4	6	8	10	12
17.039	4	6	8	10	12
17.049	4	6	8	10	12
17.059	4	6	8	10	12
17.069	4	6	8	10	12
17.079	4	6	8	10	12
17.089	4	6	8	10	12
17.099	4	6	8	10	12
17.109	4	6	8	10	12
17.119	4	6	8	10	12
17.129	4	6	8	10	12
17.139	4	6	8	10	12
17.149	4	6	8	10	12
17.159	4	6	8	10	12
17.169	4	6	8	10	12
17.179	4	6	8	10	12
17.189	4	6	8	10	12
17.199	4	6	8	10	12
17.209	4	6	8	10	12
17.219	4	6	8	10	12
17.229	4	6	8	10	12
17.239	4	6	8	10	12
17.249	4	6	8	10	12
17.259	4	6	8	10	12
17.269	4	6	8	10	12
17.279	4	6	8	10	12
17.289	4	6	8	10	12
17.299	4	6	8	10	12
17.309	4	6	8	10	12
17.319	4	6	8	10	12
17.329	4	6	8	10	12
17.339	4	6	8	10	12
17.349	4	6	8	10	12
17.359	4	6	8	10	12
17.369	4	6	8	10	12
17.379	4	6	8	10	12
17.389	4	6	8	10	12
17.399	4	6	8	10	12
17.409	4	6	8	10	12
17.419	4	6	8	10	12
17.429	4	6	8	10	12
17.439	4	6	8	10	12
17.449	4	6	8	10	12
17.459	4	6	8	10	12
17.469	4	6	8	10	12
17.479	4	6	8	10	12
17.489	4	6	8	10	12
17.499	4	6	8	10	12
17.509	4	6	8	10	12
17.519	4	6	8	10	12
17.529	4	6	8	10	12
17.539	4	6	8	10	12
17.549	4	6	8	10	12
17.559	4	6	8	10	12
17.569	4	6	8	10	12
17.579	4	6	8	10	12
17.589	4	6	8	10	12
17.599	4	6	8	10	12
17.609	4	6	8	10	12
17.619	4	6	8	10	12
17.629	4	6	8	10	12
17.639	4	6	8	10	12
17.649	4	6	8	10	12
17.659	4	6	8	10	12
17.669	4	6	8	10	12
17.679	4	6	8	10	12
17.689	4	6	8	10	12
17.699	4	6	8	10	12
17.709	4	6	8	10	12
17.719	4	6	8	10	12
17.729	4	6	8	10	12
17.739	4	6	8	10	12
17.749	4	6	8	10	12
17.759	4	6	8	10	12
17.769	4	6	8	10	12
17.779	4	6	8	10	12
17.789	4	6	8	10	12
17.799	4	6	8	10	12
17.809	4	6	8	10	12
17.819	4	6	8	10	12
17.829	4	6	8	10	12
17.839	4	6	8	10	12
17.849	4	6	8	10	12
17.859	4	6	8	10	12
17.869	4	6	8	10	12
17.879	4	6	8	10	12
17.889	4	6	8	10	12
17.899	4	6	8	10	12
17.909	4	6	8	10	12
17.919	4	6	8	10	12
17.929	4	6	8	10	12
17.939	4	6	8	10	12
17.949	4	6	8	10	12
17.959	4	6	8	10	12
17.969	4	6	8	10	12
17.979	4	6	8	10	12
17.989	4	6	8	10	12
17.999	4	6	8	10	12
18.009	4	6	8	10	12
18.019	4	6	8	10	12
18.029	4	6	8	10	12
18.039	4	6	8	10	12
18.049	4	6	8	10	12
18.059	4	6	8	10	12
18.069	4	6	8	10	12
18.079	4	6	8	10	12
18.089	4	6	8	10	12
18.099	4	6	8	10	12
18.109	4	6	8	10	12
18.119	4	6	8	10	12
18.129	4	6	8	10	12
18.139	4	6	8	10	12
18.149	4	6	8	10	12
18.159	4	6	8	10	12
18.169	4	6	8	10	12
18.179	4	6	8	10	12
18.189	4	6	8	10	12
18.199	4	6	8	10	12
18.209	4	6	8	10	12
18.219	4	6	8	10	12
18.229	4	6	8	10	12
18.239	4	6	8	10	12
18.249	4	6	8	10	12
18.259	4	6	8	10	12
18.269	4	6	8	10	12
18.279	4	6	8	10	12
18.289	4	6	8	10	12
18.299	4	6	8	10	12
18.309	4	6	8	10	12
18.319	4	6	8	10	12
18.329	4	6	8	10	12
18.339	4	6	8	10	12
18.349	4	6	8	10	12
18.359	4	6	8	10	12
18.369	4	6	8	10	12
18.379	4	6	8	10	12
18.389	4	6	8	10	12
18.399	4	6	8	10	12
18.409	4	6	8	10	12
18.419	4	6	8	10	12
18.429	4	6	8	10	12
18.439	4	6	8	10	12
18.449	4	6	8	10	12
18.459	4	6	8	10	12
18.469	4	6	8	10	12
18.479	4	6	8	10	12
18.489	4	6	8	10	12
18.499	4	6	8	10	12
18.509	4	6	8	10	12
18.519	4	6	8	10	12
18.529	4	6	8	10	12
18.539	4	6	8	10	12
18.549	4	6	8	10	12
18.559	4	6	8	10	12
18.569	4	6	8	10	12
18.579	4	6	8	10	12
18.589	4	6	8	10	12
18.599	4	6	8	10	12
18.609	4	6	8	10	12
18.619	4	6	8	10	12
18.629	4	6	8	10	12
18.639	4	6	8	10	12
18.649	4	6	8	10	12
18.659	4	6	8	10	12
18.669	4	6	8	10	12
18.679	4	6	8	10	12
18.689	4	6	8	10	12
18.699	4	6	8	10	12
18.709	4	6	8	10	12
18.719	4	6	8	10	12
18.729	4	6	8	10	12
18.739	4	6	8	10	12
18.749	4	6	8	10	12
18.759	4	6	8	10	12
18.769	4	6	8	10	12
18.779	4	6	8	10	12
18.789	4	6	8	10	12
18.799	4	6	8	10	12
18.809	4	6	8	10	12
18.819	4	6	8	10	12
18.829	4	6	8	10	12
18.839	4	6	8	10	12
18.849	4	6	8	10	12
18.859	4	6	8	10	12
18.869	4	6	8	10	12
18.879	4	6	8	10	12
18.889	4	6	8	10	12
18.899	4	6	8	10	12
18.909	4	6	8	10	12
18.919	4	6	8	10	12
18.929	4	6	8	10	12
18.939	4	6	8	10	12
18.949	4	6	8	10	12
18.959	4	6	8	10	12
18.969	4	6	8	10	12
18.979	4	6	8	10	12
18.989	4	6	8	10	12
18.999	4	6	8	10	12
19.01	4	6	8	10	12
19.02	4	6	8	10	12
19.03	4	6	8	10	12
19.04	4	6	8	10	12
19.05	4	6	8	10	12
19.06	4	6	8	10	12
19.07	4	6	8	10	12
19.08	4	6	8	10	12
19.09	4	6	8	10	12
19.1	4	6	8	10	12
19.11	4	6	8	10	12
19.12	4	6	8	10	12
19.13	4	6	8	10	12
19.14	4	6	8	10	12
19.15	4	6	8	10	12
19.16	4	6	8	10	12
19.17	4	6	8	10	12
19.18	4	6	8	10	12
19.19	4	6	8	10	12
19.2	4	6	8	10	12
19.21	4	6	8	10	12
19.22	4	6	8	10	12
19.23	4	6	8	10	12
19.24	4	6	8	10	12
19.25	4	6	8	10	12
19.26	4	6	8	10	12
19.27	4	6	8	10	12
19.28	4	6	8	10	12
19.29	4	6	8	10	12
19.3	4	6	8	10	12
19.31	4	6	8	10	12
19.32	4	6	8	10	12
19.33	4	6	8	10	12
19.34	4	6	8	10	12
19.35	4	6	8	10	12
19.36	4	6	8	10	12
19.37	4	6	8	10	12
19.38	4	6	8	10	12
19.39	4	6	8	10	12
19.4	4	6	8	10	12
19.41	4	6	8	10	12
19.42	4	6	8	10	12
19.43	4	6	8	10	12
19.44	4	6	8	10	12
19.45	4	6	8	10	12
19.46	4	6	8	10	12
19.47	4	6	8	10	12
19.48	4	6	8	10	12
19.49	4	6	8	10	12
19.5	4	6	8	10	12
19.51	4	6	8	10	12
19.52	4	6	8	10	12
19.53	4	6	8	10	12
19.54	4	6	8	10	12
19.55	4	6	8	10	12
19.56	4	6	8	10	12
19.57	4	6	8	10	12
19.58	4	6	8	10	12
19.59	4	6	8	10	12
19.6	4	6	8	10	12
19.61	4	6	8	10	12
19.62	4	6	8	10	12
19.63	4	6	8	10	12
19.64	4	6	8	10	12
19.65	4	6	8	10	12
19.66	4	6	8	10	12
19.67	4	6	8	10	12
19.68	4	6	8	10	12
19.69	4	6	8	10	12
19.7	4	6	8	10	12
19.71	4	6	8	10	12
19.72	4	6	8	10	12
19.73	4	6	8	10	12
19.74	4	6	8	10	12
19.75	4	6	8	10	12
19.76	4	6	8	10	12
19.77	4	6	8	10	12
19.78	4	6	8	10	12
19.79	4	6	8	10	12
19.8	4	6	8	10	12
19.81	4	6	8	10	12
19.82	4	6	8	10	12
19.83	4	6	8	10	12
19.84	4	6	8	10	12
19.85	4	6	8	10	12
19.86	4	6	8	10	12
19.87	4	6	8	10	12
19.88	4	6	8	10	12
19.89	4	6	8	10	12
19.9	4	6	8	10	12
19.91	4	6	8	10	12
19.92	4	6	8	10	12
19.93	4	6	8	10	12
19.94	4	6	8	10	12
19.95	4	6	8	10	12
19.96	4	6	8	10	12
19.97	4	6	8	10	12
19.98	4	6	8	10	12
19.99	4	6	8	10	12
20	4	6	8	10	12


==> figures/data/V1D1V_error_time_basis/error_local_reduced_model_indicator_V1D1V_10.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	1.7184e-05	1.7184e-05	1.7184e-05
0.010005	2.9567e-05	2.9567e-05	2.9567e-05
0.02001	2.9685e-05	2.9685e-05	2.9685e-05
0.030015	2.9661e-05	2.9661e-05	2.9661e-05
0.04002	2.963e-05	2.963e-05	2.963e-05
0.050025	2.9611e-05	2.9611e-05	2.9611e-05
0.06003	2.9588e-05	2.9588e-05	2.9588e-05
0.070035	2.956e-05	2.956e-05	2.956e-05
0.08004	2.9528e-05	2.9528e-05	2.9528e-05
0.090045	2.9495e-05	2.9495e-05	2.9495e-05
0.10005	2.946e-05	2.946e-05	2.946e-05
0.11006	2.9423e-05	2.9423e-05	2.9423e-05
0.12006	2.9386e-05	2.9386e-05	2.9386e-05
0.13007	2.9348e-05	2.9348e-05	2.9348e-05
0.14007	2.9309e-05	2.9309e-05	2.9309e-05
0.15008	2.927e-05	2.927e-05	2.927e-05
0.16008	2.9231e-05	2.9231e-05	2.9231e-05
0.17009	2.9193e-05	2.9193e-05	2.9193e-05
0.18009	2.9156e-05	2.9156e-05	2.9156e-05
0.1901	2.9121e-05	2.9121e-05	2.9121e-05
0.2001	2.9088e-05	2.9088e-05	2.9088e-05
0.21011	2.9057e-05	2.9057e-05	2.9057e-05
0.22011	2.903e-05	2.903e-05	2.903e-05
0.23012	2.9006e-05	2.9006e-05	2.9006e-05
0.24012	2.8987e-05	2.8987e-05	2.8987e-05
0.25013	2.8973e-05	2.8973e-05	2.8973e-05
0.26013	2.8963e-05	2.8963e-05	2.8963e-05
0.27014	2.8959e-05	2.8959e-05	2.8959e-05
0.28014	2.8961e-05	2.8961e-05	2.8961e-05
0.29015	2.8969e-05	2.8969e-05	2.8969e-05
0.30015	2.8982e-05	2.8982e-05	2.8982e-05
0.31016	2.9e-05	2.9e-05	2.9e-05
0.32016	2.9024e-05	2.9024e-05	2.9024e-05
0.33017	2.9053e-05	2.9053e-05	2.9053e-05
0.34017	2.9086e-05	2.9086e-05	2.9086e-05
0.35018	2.9122e-05	2.9122e-05	2.9122e-05
0.36018	2.9162e-05	2.9162e-05	2.9162e-05
0.37019	2.9203e-05	2.9203e-05	2.9203e-05
0.38019	2.9247e-05	2.9247e-05	2.9247e-05
0.3902	2.9291e-05	2.9291e-05	2.9291e-05
0.4002	2.9335e-05	2.9335e-05	2.9335e-05
0.41021	2.9379e-05	2.9379e-05	2.9379e-05
0.42021	2.9422e-05	2.9422e-05	2.9422e-05
0.43022	2.9464e-05	2.9464e-05	2.9464e-05
0.44022	2.9503e-05	2.9503e-05	2.9503e-05
0.45023	2.954e-05	2.954e-05	2.954e-05
0.46023	2.9575e-05	2.9575e-05	2.9575e-05
0.47024	2.9607e-05	2.9607e-05	2.9607e-05
0.48024	2.9636e-05	2.9636e-05	2.9636e-05
0.49025	2.9664e-05	2.9664e-05	2.9664e-05
0.50025	2.9689e-05	2.9689e-05	2.9689e-05
0.51026	2.9713e-05	2.9713e-05	2.9713e-05
0.52026	2.9736e-05	2.9736e-05	2.9736e-05
0.53027	2.9759e-05	2.9759e-05	2.9759e-05
0.54027	2.9783e-05	2.9783e-05	2.9783e-05
0.55028	2.9809e-05	2.9809e-05	2.9809e-05
0.56028	2.984e-05	2.984e-05	2.984e-05
0.57029	2.9878e-05	2.9878e-05	2.9878e-05
0.58029	2.9924e-05	2.9924e-05	2.9924e-05
0.5903	2.9982e-05	2.9982e-05	2.9982e-05
0.6003	3.0057e-05	3.0057e-05	3.0057e-05
0.61031	3.0153e-05	3.0153e-05	3.0153e-05
0.62031	3.0276e-05	3.0276e-05	3.0276e-05
0.63032	3.0433e-05	3.0433e-05	3.0433e-05
0.64032	3.0635e-05	3.0635e-05	3.0635e-05
0.65033	3.0893e-05	3.0893e-05	3.0893e-05
0.66033	3.1221e-05	3.1221e-05	3.1221e-05
0.67034	3.1637e-05	3.1637e-05	3.1637e-05
0.68034	3.2163e-05	3.2163e-05	3.2163e-05
0.69035	3.2825e-05	3.2825e-05	3.2825e-05
0.70035	3.3651e-05	3.3651e-05	3.3651e-05
0.71036	3.4674e-05	3.4674e-05	3.4674e-05
0.72036	3.5925e-05	3.5925e-05	3.5925e-05
0.73037	3.7429e-05	3.7429e-05	3.7429e-05
0.74037	3.9203e-05	3.9203e-05	3.9203e-05
0.75038	4.1243e-05	4.1243e-05	4.1243e-05
0.76038	4.1119e-05	4.3523e-05	4.3523e-05
0.77039	4.1128e-05	4.599e-05	4.599e-05
0.78039	4.1137e-05	4.8566e-05	4.8566e-05
0.7904	4.1147e-05	4.8626e-05	5.116e-05
0.8004	4.1158e-05	4.8641e-05	5.3679e-05
0.81041	4.1169e-05	4.8656e-05	5.6041e-05
0.82041	4.1179e-05	4.8671e-05	5.8191e-05
0.83042	4.1191e-05	4.8686e-05	6.0102e-05
0.84042	4.1202e-05	4.8701e-05	6.0236e-05
0.85043	4.1213e-05	4.8716e-05	6.0263e-05
0.86043	4.1225e-05	4.8731e-05	6.0289e-05
0.87044	4.1237e-05	4.8746e-05	6.0315e-05
0.88044	4.1248e-05	4.876e-05	6.0341e-05
0.89045	4.126e-05	4.8774e-05	6.0367e-05
0.90045	4.1272e-05	4.8788e-05	6.0392e-05
0.91046	4.1284e-05	4.88e-05	6.0416e-05
0.92046	4.1295e-05	4.8813e-05	6.0439e-05
0.93047	4.1307e-05	4.8824e-05	6.0462e-05
0.94047	4.1319e-05	4.8835e-05	6.0483e-05
0.95048	4.1331e-05	4.8845e-05	6.0502e-05
0.96048	4.1343e-05	4.8854e-05	6.052e-05
0.97049	4.1355e-05	4.8863e-05	6.0537e-05
0.98049	4.1368e-05	4.887e-05	6.0551e-05
0.9905	4.1382e-05	4.8878e-05	6.0565e-05
1.0005	4.1397e-05	4.8885e-05	6.0576e-05
1.0105	4.1413e-05	4.8891e-05	6.0586e-05
1.0205	4.143e-05	4.8898e-05	6.0594e-05
1.0305	4.145e-05	4.8905e-05	6.0601e-05
1.0405	4.1472e-05	4.8913e-05	6.0607e-05
1.0505	4.1497e-05	4.8921e-05	6.0611e-05
1.0605	4.1526e-05	4.8932e-05	6.0614e-05
1.0705	4.1559e-05	4.8944e-05	6.0617e-05
1.0805	4.1597e-05	4.8958e-05	6.0619e-05
1.0905	4.164e-05	4.8976e-05	6.0622e-05
1.1006	4.169e-05	4.8998e-05	6.0624e-05
1.1106	4.1748e-05	4.9023e-05	6.0627e-05
1.1206	4.1812e-05	4.9054e-05	6.0631e-05
1.1306	4.1886e-05	4.9089e-05	6.0636e-05
1.1406	4.1968e-05	4.9131e-05	6.0642e-05
1.1506	4.206e-05	4.9179e-05	6.065e-05
1.1606	4.2162e-05	4.9233e-05	6.066e-05
1.1706	4.2273e-05	4.9295e-05	6.0671e-05
1.1806	4.2394e-05	4.9363e-05	6.0685e-05
1.1906	4.2525e-05	4.9439e-05	6.0701e-05
1.2006	4.2664e-05	4.9521e-05	6.0718e-05
1.2106	4.281e-05	4.9609e-05	6.0738e-05
1.2206	4.2963e-05	4.9703e-05	6.0759e-05
1.2306	4.3119e-05	4.9802e-05	6.0782e-05
1.2406	4.3279e-05	4.9905e-05	6.0806e-05
1.2506	4.3439e-05	5.001e-05	6.0832e-05
1.2606	4.3597e-05	5.0118e-05	6.0858e-05
1.2706	4.3751e-05	5.0226e-05	6.0884e-05
1.2806	4.39e-05	5.0333e-05	6.0911e-05
1.2906	4.404e-05	5.0438e-05	6.0937e-05
1.3007	4.417e-05	5.054e-05	6.0964e-05
1.3107	4.429e-05	5.0637e-05	6.0989e-05
1.3207	4.4397e-05	5.0729e-05	6.1014e-05
1.3307	4.4492e-05	5.0815e-05	6.1038e-05
1.3407	4.4574e-05	5.0893e-05	6.1061e-05
1.3507	4.4644e-05	5.0964e-05	6.1082e-05
1.3607	4.4702e-05	5.1026e-05	6.1103e-05
1.3707	4.475e-05	5.1081e-05	6.1121e-05
1.3807	4.479e-05	5.1127e-05	6.1139e-05
1.3907	4.4823e-05	5.1166e-05	6.1155e-05
1.4007	4.4852e-05	5.1198e-05	6.1169e-05
1.4107	4.4878e-05	5.1224e-05	6.1182e-05
1.4207	4.4903e-05	5.1246e-05	6.1194e-05
1.4307	4.4929e-05	5.1264e-05	6.1204e-05
1.4407	4.4957e-05	5.128e-05	6.1213e-05
1.4507	4.4989e-05	5.1296e-05	6.122e-05
1.4607	4.5025e-05	5.1313e-05	6.1227e-05
1.4707	4.5066e-05	5.1332e-05	6.1232e-05
1.4807	4.5112e-05	5.1355e-05	6.1238e-05
1.4907	4.5163e-05	5.1383e-05	6.1243e-05
1.5008	4.5218e-05	5.1415e-05	6.1248e-05
1.5108	4.5277e-05	5.1453e-05	6.1255e-05
1.5208	4.5339e-05	5.1496e-05	6.1264e-05
1.5308	4.5404e-05	5.1543e-05	6.1275e-05
1.5408	4.547e-05	5.1595e-05	6.129e-05
1.5508	4.5537e-05	5.1651e-05	6.1309e-05
1.5608	4.5604e-05	5.1709e-05	6.1331e-05
1.5708	4.5671e-05	5.1769e-05	6.1359e-05
1.5808	4.5737e-05	5.1831e-05	6.139e-05
1.5908	4.5801e-05	5.1894e-05	6.1427e-05
1.6008	4.5863e-05	5.1956e-05	6.1467e-05
1.6108	4.5923e-05	5.2018e-05	6.1511e-05
1.6208	4.5981e-05	5.208e-05	6.1559e-05
1.6308	4.6037e-05	5.214e-05	6.1609e-05
1.6408	4.609e-05	5.2198e-05	6.1662e-05
1.6508	4.6142e-05	5.2256e-05	6.1716e-05
1.6608	4.6192e-05	5.2311e-05	6.1772e-05
1.6708	4.624e-05	5.2366e-05	6.1829e-05
1.6808	4.6287e-05	5.2419e-05	6.1887e-05
1.6908	4.6334e-05	5.2471e-05	6.1946e-05
1.7009	4.638e-05	5.2522e-05	6.2005e-05
1.7109	4.6426e-05	5.2572e-05	6.2064e-05
1.7209	4.6473e-05	5.2622e-05	6.2124e-05
1.7309	4.6521e-05	5.2672e-05	6.2184e-05
1.7409	4.657e-05	5.2723e-05	6.2245e-05
1.7509	4.662e-05	5.2774e-05	6.2306e-05
1.7609	4.6673e-05	5.2825e-05	6.2367e-05
1.7709	4.6729e-05	5.2878e-05	6.2429e-05
1.7809	4.6788e-05	5.2933e-05	6.2491e-05
1.7909	4.6849e-05	5.2989e-05	6.2554e-05
1.8009	4.6915e-05	5.3047e-05	6.2617e-05
1.8109	4.6984e-05	5.3107e-05	6.2681e-05
1.8209	4.7058e-05	5.317e-05	6.2745e-05
1.8309	4.7136e-05	5.3235e-05	6.2809e-05
1.8409	4.7219e-05	5.3303e-05	6.2874e-05
1.8509	4.7308e-05	5.3375e-05	6.294e-05
1.8609	4.7403e-05	5.345e-05	6.3006e-05
1.8709	4.7503e-05	5.3529e-05	6.3074e-05
1.8809	4.7611e-05	5.3613e-05	6.3142e-05
1.8909	4.7726e-05	5.3701e-05	6.3212e-05
1.901	4.7849e-05	5.3796e-05	6.3284e-05
1.911	4.7981e-05	5.3896e-05	6.3358e-05
1.921	4.8122e-05	5.4004e-05	6.3435e-05
1.931	4.8273e-05	5.4119e-05	6.3516e-05
1.941	4.8434e-05	5.4242e-05	6.3602e-05
1.951	4.8606e-05	5.4375e-05	6.3692e-05
1.961	4.879e-05	5.4516e-05	6.3788e-05
1.971	4.8985e-05	5.4668e-05	6.389e-05
1.981	4.9191e-05	5.483e-05	6.3998e-05
1.991	4.9408e-05	5.5001e-05	6.4114e-05
2.001	4.9636e-05	5.5182e-05	6.4238e-05
2.011	4.9872e-05	5.5373e-05	6.4368e-05
2.021	5.0116e-05	5.5572e-05	6.4506e-05
2.031	5.0366e-05	5.5777e-05	6.465e-05
2.041	5.062e-05	5.5989e-05	6.4801e-05
2.051	5.0736e-05	5.6205e-05	6.4956e-05
2.061	5.08e-05	5.6424e-05	6.5116e-05
2.071	5.0865e-05	5.6644e-05	6.5279e-05
2.081	5.0932e-05	5.6863e-05	6.5443e-05
2.091	5.1001e-05	5.7079e-05	6.5608e-05
2.1011	5.1072e-05	5.7292e-05	6.5771e-05
2.1111	5.1144e-05	5.75e-05	6.5932e-05
2.1211	5.1219e-05	5.7701e-05	6.6091e-05
2.1311	5.1295e-05	5.7896e-05	6.6244e-05
2.1411	5.1374e-05	5.8082e-05	6.6393e-05
2.1511	5.1454e-05	5.826e-05	6.6536e-05
2.1611	5.1535e-05	5.843e-05	6.6673e-05
2.1711	5.1618e-05	5.859e-05	6.6804e-05
2.1811	5.1703e-05	5.8742e-05	6.6927e-05
2.1911	5.1788e-05	5.8885e-05	6.7044e-05
2.2011	5.1874e-05	5.9018e-05	6.7155e-05
2.2111	5.1961e-05	5.9144e-05	6.7259e-05
2.2211	5.2048e-05	5.926e-05	6.7356e-05
2.2311	5.2136e-05	5.9369e-05	6.7448e-05
2.2411	5.2223e-05	5.947e-05	6.7534e-05
2.2511	5.2309e-05	5.9564e-05	6.7614e-05
2.2611	5.2395e-05	5.9651e-05	6.7689e-05
2.2711	5.248e-05	5.9732e-05	6.776e-05
2.2811	5.2565e-05	5.9806e-05	6.7827e-05
2.2911	5.2648e-05	5.9876e-05	6.7891e-05
2.3012	5.2731e-05	5.994e-05	6.7951e-05
2.3112	5.2812e-05	6e-05	6.8009e-05
2.3212	5.2894e-05	6.0057e-05	6.8065e-05
2.3312	5.2974e-05	6.0112e-05	6.812e-05
2.3412	5.3055e-05	6.0164e-05	6.8175e-05
2.3512	5.3136e-05	6.0215e-05	6.823e-05
2.3612	5.3218e-05	6.0266e-05	6.8287e-05
2.3712	5.3301e-05	6.0319e-05	6.8346e-05
2.3812	5.3385e-05	6.0373e-05	6.8407e-05
2.3912	5.3472e-05	6.0429e-05	6.8473e-05
2.4012	5.3562e-05	6.0491e-05	6.8544e-05
2.4112	5.3655e-05	6.0557e-05	6.8621e-05
2.4212	5.3752e-05	6.0619e-05	6.8705e-05
2.4312	5.3855e-05	6.0659e-05	6.8796e-05
2.4412	5.3963e-05	6.0705e-05	6.8897e-05
2.4512	5.4076e-05	6.0755e-05	6.9007e-05
2.4612	5.4197e-05	6.0811e-05	6.9128e-05
2.4712	5.4324e-05	6.0873e-05	6.9259e-05
2.4812	5.4458e-05	6.0943e-05	6.9401e-05
2.4912	5.46e-05	6.1019e-05	6.9554e-05
2.5013	5.4749e-05	6.1104e-05	6.9718e-05
2.5113	5.4905e-05	6.1197e-05	6.9893e-05
2.5213	5.5066e-05	6.1299e-05	7.0078e-05
2.5313	5.5234e-05	6.141e-05	7.0271e-05
2.5413	5.5405e-05	6.1531e-05	7.0472e-05
2.5513	5.5579e-05	6.1662e-05	7.068e-05
2.5613	5.5755e-05	6.1803e-05	7.0892e-05
2.5713	5.5931e-05	6.1954e-05	7.1108e-05
2.5813	5.6105e-05	6.2114e-05	7.1325e-05
2.5913	5.6277e-05	6.2284e-05	7.1541e-05
2.6013	5.6445e-05	6.2463e-05	7.1756e-05
2.6113	5.6608e-05	6.2651e-05	7.1967e-05
2.6213	5.6765e-05	6.2847e-05	7.2173e-05
2.6313	5.6916e-05	6.3051e-05	7.2373e-05
2.6413	5.706e-05	6.3261e-05	7.2565e-05
2.6513	5.7198e-05	6.3477e-05	7.2749e-05
2.6613	5.7329e-05	6.3698e-05	7.2924e-05
2.6713	5.7453e-05	6.3923e-05	7.3089e-05
2.6813	5.7572e-05	6.4152e-05	7.3244e-05
2.6913	5.7686e-05	6.4383e-05	7.339e-05
2.7014	5.7795e-05	6.4616e-05	7.3525e-05
2.7114	5.79e-05	6.485e-05	7.3651e-05
2.7214	5.8002e-05	6.5085e-05	7.3767e-05
2.7314	5.8101e-05	6.5319e-05	7.3875e-05
2.7414	5.8198e-05	6.5552e-05	7.3973e-05
2.7514	5.8293e-05	6.5783e-05	7.4064e-05
2.7614	5.8388e-05	6.6013e-05	7.4147e-05
2.7714	5.8482e-05	6.624e-05	7.4224e-05
2.7814	5.8575e-05	6.6464e-05	7.4294e-05
2.7914	5.8669e-05	6.6684e-05	7.4359e-05
2.8014	5.8763e-05	6.6901e-05	7.4419e-05
2.8114	5.8857e-05	6.7113e-05	7.4475e-05
2.8214	5.8952e-05	6.7321e-05	7.4527e-05
2.8314	5.9048e-05	6.7524e-05	7.4577e-05
2.8414	5.9145e-05	6.7721e-05	7.4624e-05
2.8514	5.9242e-05	6.7913e-05	7.4669e-05
2.8614	5.934e-05	6.8099e-05	7.4713e-05
2.8714	5.9438e-05	6.8278e-05	7.4757e-05
2.8814	5.9536e-05	6.8451e-05	7.48e-05
2.8914	5.9634e-05	6.8618e-05	7.4842e-05
2.9015	5.9731e-05	6.8777e-05	7.4886e-05
2.9115	5.9828e-05	6.893e-05	7.4929e-05
2.9215	5.9923e-05	6.9076e-05	7.4974e-05
2.9315	6.0017e-05	6.9214e-05	7.5019e-05
2.9415	6.0108e-05	6.9346e-05	7.5066e-05
2.9515	6.0198e-05	6.9471e-05	7.5114e-05
2.9615	6.0284e-05	6.9589e-05	7.5164e-05
2.9715	6.0368e-05	6.97e-05	7.5215e-05
2.9815	6.045e-05	6.9805e-05	7.5269e-05
2.9915	6.0528e-05	6.9904e-05	7.5324e-05
3.0015	6.0603e-05	6.9998e-05	7.5381e-05
3.0115	6.0676e-05	7.0085e-05	7.544e-05
3.0215	6.0745e-05	7.0167e-05	7.5502e-05
3.0315	6.0812e-05	7.0245e-05	7.5566e-05
3.0415	6.0877e-05	7.0317e-05	7.5633e-05
3.0515	6.0939e-05	7.0385e-05	7.5702e-05
3.0615	6.1001e-05	7.0449e-05	7.5775e-05
3.0715	6.106e-05	7.051e-05	7.5851e-05
3.0815	6.1119e-05	7.0566e-05	7.5931e-05
3.0915	6.1178e-05	7.062e-05	7.6014e-05
3.1016	6.1236e-05	7.067e-05	7.6101e-05
3.1116	6.1295e-05	7.0718e-05	7.6192e-05
3.1216	6.1354e-05	7.0763e-05	7.6287e-05
3.1316	6.1415e-05	7.0806e-05	7.6386e-05
3.1416	6.1476e-05	7.0847e-05	7.6489e-05
3.1516	6.154e-05	7.0886e-05	7.6596e-05
3.1616	6.1604e-05	7.0922e-05	7.6708e-05
3.1716	6.1671e-05	7.0957e-05	7.6823e-05
3.1816	6.1739e-05	7.099e-05	7.6941e-05
3.1916	6.1809e-05	7.1021e-05	7.7063e-05
3.2016	6.188e-05	7.105e-05	7.7187e-05
3.2116	6.1953e-05	7.1078e-05	7.7314e-05
3.2216	6.2027e-05	7.1104e-05	7.7443e-05
3.2316	6.2102e-05	7.1128e-05	7.7572e-05
3.2416	6.2178e-05	7.1151e-05	7.7702e-05
3.2516	6.2253e-05	7.1171e-05	7.7833e-05
3.2616	6.2329e-05	7.119e-05	7.7962e-05
3.2716	6.2403e-05	7.1207e-05	7.8089e-05
3.2816	6.2477e-05	7.1222e-05	7.8215e-05
3.2916	6.2549e-05	7.1235e-05	7.8337e-05
3.3017	6.2619e-05	7.1247e-05	7.8456e-05
3.3117	6.2686e-05	7.1257e-05	7.857e-05
3.3217	6.275e-05	7.1265e-05	7.8679e-05
3.3317	6.2811e-05	7.1271e-05	7.8783e-05
3.3417	6.2869e-05	7.1277e-05	7.8881e-05
3.3517	6.2923e-05	7.1281e-05	7.8973e-05
3.3617	6.2973e-05	7.1285e-05	7.9059e-05
3.3717	6.3018e-05	7.1289e-05	7.9139e-05
3.3817	6.306e-05	7.1293e-05	7.9213e-05
3.3917	6.3098e-05	7.1297e-05	7.928e-05
3.4017	6.3133e-05	7.1304e-05	7.9342e-05
3.4117	6.3164e-05	7.1312e-05	7.9399e-05
3.4217	6.3192e-05	7.1324e-05	7.9349e-05
3.4317	6.3218e-05	7.1339e-05	7.9344e-05
3.4417	6.3242e-05	7.1359e-05	7.9337e-05
3.4517	6.3265e-05	7.1384e-05	7.9332e-05
3.4617	6.3289e-05	7.1415e-05	7.9328e-05
3.4717	6.3312e-05	7.1453e-05	7.9327e-05
3.4817	6.3337e-05	7.1499e-05	7.933e-05
3.4917	6.3365e-05	7.1552e-05	7.9338e-05
3.5018	6.3395e-05	7.1614e-05	7.9351e-05
3.5118	6.3429e-05	7.1685e-05	7.937e-05
3.5218	6.3467e-05	7.1764e-05	7.9397e-05
3.5318	6.3509e-05	7.1853e-05	7.9432e-05
3.5418	6.3558e-05	7.1951e-05	7.9475e-05
3.5518	6.3611e-05	7.2057e-05	7.9526e-05
3.5618	6.3671e-05	7.2172e-05	7.9586e-05
3.5718	6.3736e-05	7.2294e-05	7.9655e-05
3.5818	6.3806e-05	7.2423e-05	7.9731e-05
3.5918	6.3883e-05	7.2558e-05	7.9816e-05
3.6018	6.3964e-05	7.2698e-05	7.9907e-05
3.6118	6.405e-05	7.2841e-05	8.0005e-05
3.6218	6.414e-05	7.2987e-05	8.0107e-05
3.6318	6.4233e-05	7.3134e-05	8.0214e-05
3.6418	6.4329e-05	7.3282e-05	8.0323e-05
3.6518	6.4426e-05	7.3428e-05	8.0433e-05
3.6618	6.4524e-05	7.3571e-05	8.0543e-05
3.6718	6.4623e-05	7.3711e-05	8.0652e-05
3.6818	6.472e-05	7.3846e-05	8.0757e-05
3.6918	6.4816e-05	7.3976e-05	8.0859e-05
3.7019	6.491e-05	7.4098e-05	8.0955e-05
3.7119	6.5e-05	7.4213e-05	8.1044e-05
3.7219	6.5087e-05	7.4321e-05	8.1127e-05
3.7319	6.517e-05	7.4419e-05	8.1202e-05
3.7419	6.5249e-05	7.451e-05	8.1268e-05
3.7519	6.5323e-05	7.4591e-05	8.1325e-05
3.7619	6.5392e-05	7.4665e-05	8.1374e-05
3.7719	6.5458e-05	7.473e-05	8.1414e-05
3.7819	6.552e-05	7.4788e-05	8.1446e-05
3.7919	6.5579e-05	7.484e-05	8.1469e-05
3.8019	6.5637e-05	7.4886e-05	8.1484e-05
3.8119	6.5694e-05	7.4927e-05	8.1493e-05
3.8219	6.5753e-05	7.4965e-05	8.1497e-05
3.8319	6.5815e-05	7.5002e-05	8.1495e-05
3.8419	6.5828e-05	7.5039e-05	8.1491e-05
3.8519	6.5849e-05	7.5078e-05	8.1485e-05
3.8619	6.5871e-05	7.5121e-05	8.1479e-05
3.8719	6.5894e-05	7.517e-05	8.1475e-05
3.8819	6.5919e-05	7.5227e-05	8.1476e-05
3.8919	6.5946e-05	7.5294e-05	8.1483e-05
3.902	6.5976e-05	7.5373e-05	8.15e-05
3.912	6.6008e-05	7.5466e-05	8.1529e-05
3.922	6.6044e-05	7.5574e-05	8.1572e-05
3.932	6.6084e-05	7.5699e-05	8.1632e-05
3.942	6.6128e-05	7.5843e-05	8.171e-05
3.952	6.6176e-05	7.6004e-05	8.1809e-05
3.962	6.6229e-05	7.6185e-05	8.193e-05
3.972	6.6287e-05	7.6384e-05	8.2074e-05
3.982	6.635e-05	7.6602e-05	8.2239e-05
3.992	6.6418e-05	7.6836e-05	8.2427e-05
4.002	6.6492e-05	7.7087e-05	8.2635e-05
4.012	6.6571e-05	7.7354e-05	8.2862e-05
4.022	6.6655e-05	7.7634e-05	8.3106e-05
4.032	6.6745e-05	7.7926e-05	8.3366e-05
4.042	6.684e-05	7.8229e-05	8.3639e-05
4.052	6.694e-05	7.8542e-05	8.3924e-05
4.062	6.7044e-05	7.8862e-05	8.422e-05
4.072	6.7154e-05	7.9189e-05	8.4523e-05
4.082	6.7267e-05	7.9521e-05	8.4834e-05
4.092	6.7385e-05	7.9855e-05	8.515e-05
4.1021	6.7506e-05	8.0191e-05	8.5471e-05
4.1121	6.7632e-05	8.0527e-05	8.5795e-05
4.1221	6.776e-05	8.0862e-05	8.6121e-05
4.1321	6.7893e-05	8.1193e-05	8.6448e-05
4.1421	6.8028e-05	8.152e-05	8.6775e-05
4.1521	6.8166e-05	8.1842e-05	8.7101e-05
4.1621	6.8307e-05	8.2158e-05	8.7426e-05
4.1721	6.8451e-05	8.2466e-05	8.7749e-05
4.1821	6.8597e-05	8.2768e-05	8.8069e-05
4.1921	6.8746e-05	8.3062e-05	8.8385e-05
4.2021	6.8897e-05	8.3347e-05	8.8697e-05
4.2121	6.9051e-05	8.3626e-05	8.9004e-05
4.2221	6.9206e-05	8.3896e-05	8.9306e-05
4.2321	6.9364e-05	8.4159e-05	8.9602e-05
4.2421	6.9523e-05	8.4415e-05	8.9893e-05
4.2521	6.9684e-05	8.4664e-05	9.0177e-05
4.2621	6.9846e-05	8.4906e-05	9.0456e-05
4.2721	7.0009e-05	8.5143e-05	9.0728e-05
4.2821	7.0173e-05	8.5373e-05	9.0994e-05
4.2921	7.0338e-05	8.5599e-05	9.1253e-05
4.3022	7.0504e-05	8.5819e-05	9.1507e-05
4.3122	7.0669e-05	8.6034e-05	9.1754e-05
4.3222	7.0834e-05	8.6245e-05	9.1996e-05
4.3322	7.0997e-05	8.6452e-05	9.2233e-05
4.3422	7.116e-05	8.6654e-05	9.2464e-05
4.3522	7.1321e-05	8.6853e-05	9.269e-05
4.3622	7.148e-05	8.7049e-05	9.2911e-05
4.3722	7.1636e-05	8.724e-05	9.3128e-05
4.3822	7.1789e-05	8.7428e-05	9.334e-05
4.3922	7.1939e-05	8.7613e-05	9.3548e-05
4.4022	7.2086e-05	8.7795e-05	9.3752e-05
4.4122	7.2229e-05	8.7973e-05	9.3952e-05
4.4222	7.2367e-05	8.8148e-05	9.4148e-05
4.4322	7.2502e-05	8.832e-05	9.4341e-05
4.4422	7.2633e-05	8.8488e-05	9.4529e-05
4.4522	7.276e-05	8.8626e-05	9.4714e-05
4.4622	7.2882e-05	8.8753e-05	9.4894e-05
4.4722	7.3001e-05	8.8877e-05	9.5071e-05
4.4822	7.3116e-05	8.8999e-05	9.5243e-05
4.4922	7.3227e-05	8.9118e-05	9.5412e-05
4.5023	7.3334e-05	8.9235e-05	9.5576e-05
4.5123	7.3439e-05	8.9351e-05	9.5736e-05
4.5223	7.354e-05	8.9464e-05	9.5891e-05
4.5323	7.3638e-05	8.9575e-05	9.6042e-05
4.5423	7.3734e-05	8.9684e-05	9.6189e-05
4.5523	7.3827e-05	8.9791e-05	9.6331e-05
4.5623	7.3918e-05	8.9896e-05	9.6468e-05
4.5723	7.4007e-05	8.9999e-05	9.6601e-05
4.5823	7.4093e-05	9.0101e-05	9.6729e-05
4.5923	7.4178e-05	9.02e-05	9.6852e-05
4.6023	7.4261e-05	9.0298e-05	9.6971e-05
4.6123	7.4343e-05	9.0393e-05	9.7084e-05
4.6223	7.4423e-05	9.0487e-05	9.7194e-05
4.6323	7.4502e-05	9.0579e-05	9.7298e-05
4.6423	7.4579e-05	9.0668e-05	9.7398e-05
4.6523	7.4655e-05	9.0755e-05	9.7494e-05
4.6623	7.473e-05	9.084e-05	9.7585e-05
4.6723	7.4803e-05	9.0923e-05	9.7671e-05
4.6823	7.4876e-05	9.1003e-05	9.7752e-05
4.6923	7.4947e-05	9.1081e-05	9.7829e-05
4.7024	7.5018e-05	9.1156e-05	9.7902e-05
4.7124	7.5088e-05	9.1228e-05	9.7969e-05
4.7224	7.5157e-05	9.1298e-05	9.8033e-05
4.7324	7.5226e-05	9.1365e-05	9.8092e-05
4.7424	7.5295e-05	9.1428e-05	9.8147e-05
4.7524	7.5363e-05	9.1489e-05	9.8198e-05
4.7624	7.5432e-05	9.1546e-05	9.8245e-05
4.7724	7.5501e-05	9.16e-05	9.829e-05
4.7824	7.5571e-05	9.1651e-05	9.8331e-05
4.7924	7.5642e-05	9.1698e-05	9.8371e-05
4.8024	7.5713e-05	9.1741e-05	9.8409e-05
4.8124	7.5785e-05	9.1781e-05	9.8447e-05
4.8224	7.5859e-05	9.1816e-05	9.8485e-05
4.8324	7.5932e-05	9.1847e-05	9.8525e-05
4.8424	7.6006e-05	9.1874e-05	9.8567e-05
4.8524	7.6081e-05	9.1896e-05	9.8612e-05
4.8624	7.6154e-05	9.1914e-05	9.866e-05
4.8724	7.6227e-05	9.1927e-05	9.8714e-05
4.8824	7.6298e-05	9.1935e-05	9.8772e-05
4.8924	7.6367e-05	9.1938e-05	9.8836e-05
4.9025	7.6433e-05	9.1936e-05	9.8905e-05
4.9125	7.6496e-05	9.193e-05	9.8979e-05
4.9225	7.6554e-05	9.1919e-05	9.9057e-05
4.9325	7.6608e-05	9.1904e-05	9.914e-05
4.9425	7.6656e-05	9.1886e-05	9.9226e-05
4.9525	7.6699e-05	9.1864e-05	9.9314e-05
4.9625	7.6735e-05	9.184e-05	9.9403e-05
4.9725	7.6766e-05	9.1814e-05	9.9493e-05
4.9825	7.6791e-05	9.1787e-05	9.9581e-05
4.9925	7.681e-05	9.176e-05	9.9668e-05
5.0025	7.6823e-05	9.1733e-05	9.9752e-05
5.0125	7.6831e-05	9.1706e-05	9.9834e-05
5.0225	7.6835e-05	9.1682e-05	9.9911e-05
5.0325	7.6834e-05	9.1659e-05	9.9985e-05
5.0425	7.6829e-05	9.1639e-05	0.00010006
5.0525	7.6822e-05	9.1622e-05	0.00010012
5.0625	7.6813e-05	9.1608e-05	0.00010018
5.0725	7.6802e-05	9.1597e-05	0.00010025
5.0825	7.6792e-05	9.159e-05	0.0001003
5.0925	7.6784e-05	9.1586e-05	0.00010036
5.1026	7.6777e-05	9.1586e-05	0.00010042
5.1126	7.6773e-05	9.1589e-05	0.00010048
5.1226	7.6773e-05	9.1596e-05	0.00010054
5.1326	7.6777e-05	9.1605e-05	0.0001006
5.1426	7.6786e-05	9.1619e-05	0.00010067
5.1526	7.6799e-05	9.1635e-05	0.00010074
5.1626	7.6816e-05	9.1655e-05	0.00010083
5.1726	7.6836e-05	9.1678e-05	0.00010091
5.1826	7.686e-05	9.1705e-05	0.00010101
5.1926	7.6886e-05	9.1736e-05	0.00010111
5.2026	7.6914e-05	9.1771e-05	0.00010123
5.2126	7.6943e-05	9.181e-05	0.00010135
5.2226	7.6973e-05	9.1854e-05	0.00010148
5.2326	7.7006e-05	9.1902e-05	0.00010163
5.2426	7.7039e-05	9.1956e-05	0.00010178
5.2526	7.7074e-05	9.2014e-05	0.00010193
5.2626	7.7111e-05	9.2077e-05	0.0001021
5.2726	7.715e-05	9.2145e-05	0.00010228
5.2826	7.7192e-05	9.2217e-05	0.00010246
5.2926	7.7236e-05	9.2292e-05	0.00010264
5.3027	7.7283e-05	9.2371e-05	0.00010284
5.3127	7.7332e-05	9.2451e-05	0.00010303
5.3227	7.7384e-05	9.2532e-05	0.00010323
5.3327	7.7438e-05	9.2613e-05	0.00010343
5.3427	7.7495e-05	9.2691e-05	0.00010363
5.3527	7.7555e-05	9.2767e-05	0.00010383
5.3627	7.7617e-05	9.2839e-05	0.00010402
5.3727	7.7682e-05	9.2907e-05	0.00010421
5.3827	7.775e-05	9.297e-05	0.00010439
5.3927	7.7821e-05	9.3031e-05	0.00010456
5.4027	7.7896e-05	9.3089e-05	0.00010472
5.4127	7.7976e-05	9.3148e-05	0.00010487
5.4227	7.8061e-05	9.3208e-05	0.000105
5.4327	7.8152e-05	9.3272e-05	0.00010513
5.4427	7.8249e-05	9.3343e-05	0.00010525
5.4527	7.8353e-05	9.3422e-05	0.00010536
5.4627	7.8464e-05	9.3511e-05	0.00010547
5.4727	7.8582e-05	9.361e-05	0.00010557
5.4827	7.8707e-05	9.3721e-05	0.00010567
5.4927	7.8839e-05	9.3844e-05	0.00010577
5.5028	7.8978e-05	9.398e-05	0.00010586
5.5128	7.9123e-05	9.4127e-05	0.00010596
5.5228	7.9274e-05	9.4287e-05	0.00010606
5.5328	7.9431e-05	9.4458e-05	0.00010616
5.5428	7.9592e-05	9.464e-05	0.00010627
5.5528	7.9758e-05	9.4833e-05	0.00010638
5.5628	7.9928e-05	9.5036e-05	0.00010649
5.5728	8.01e-05	9.5248e-05	0.0001066
5.5828	8.0275e-05	9.5468e-05	0.00010672
5.5928	8.0451e-05	9.5697e-05	0.00010684
5.6028	8.0629e-05	9.5932e-05	0.00010696
5.6128	8.0806e-05	9.6173e-05	0.00010709
5.6228	8.0983e-05	9.6419e-05	0.00010722
5.6328	8.1158e-05	9.667e-05	0.00010735
5.6428	8.1331e-05	9.6924e-05	0.00010748
5.6528	8.1502e-05	9.7181e-05	0.00010761
5.6628	8.1669e-05	9.744e-05	0.00010774
5.6728	8.1831e-05	9.77e-05	0.00010788
5.6828	8.1989e-05	9.796e-05	0.00010801
5.6928	8.2142e-05	9.8219e-05	0.00010814
5.7029	8.2289e-05	9.8476e-05	0.00010827
5.7129	8.243e-05	9.8732e-05	0.0001084
5.7229	8.2564e-05	9.8984e-05	0.00010853
5.7329	8.2692e-05	9.9233e-05	0.00010865
5.7429	8.2812e-05	9.9477e-05	0.00010878
5.7529	8.2924e-05	9.9716e-05	0.00010889
5.7629	8.303e-05	9.9948e-05	0.00010901
5.7729	8.3127e-05	0.00010017	0.00010912
5.7829	8.3217e-05	0.00010039	0.00010922
5.7929	8.33e-05	0.0001006	0.00010932
5.8029	8.3375e-05	0.00010081	0.00010942
5.8129	8.3443e-05	0.000101	0.00010951
5.8229	8.3503e-05	0.00010118	0.0001096
5.8329	8.3557e-05	0.00010136	0.00010968
5.8429	8.3605e-05	0.00010152	0.00010975
5.8529	8.3646e-05	0.00010167	0.00010982
5.8629	8.3681e-05	0.00010182	0.00010989
5.8729	8.371e-05	0.00010195	0.00010995
5.8829	8.3735e-05	0.00010207	0.00011001
5.8929	8.3754e-05	0.00010218	0.00011006
5.903	8.377e-05	0.00010227	0.00011011
5.913	8.3781e-05	0.00010236	0.00011015
5.923	8.3788e-05	0.00010244	0.0001102
5.933	8.3793e-05	0.0001025	0.00011023
5.943	8.3794e-05	0.00010256	0.00011027
5.953	8.3793e-05	0.0001026	0.00011031
5.963	8.3789e-05	0.00010264	0.00011034
5.973	8.3784e-05	0.00010266	0.00011037
5.983	8.3777e-05	0.00010268	0.00011041
5.993	8.3769e-05	0.0001027	0.00011044
6.003	8.3761e-05	0.0001027	0.00011047
6.013	8.3751e-05	0.0001027	0.00011051
6.023	8.3742e-05	0.00010269	0.00011054
6.033	8.3732e-05	0.00010268	0.00011058
6.043	8.3722e-05	0.00010266	0.00011062
6.053	8.3714e-05	0.00010264	0.00011067
6.063	8.3705e-05	0.00010262	0.00011071
6.073	8.3699e-05	0.00010259	0.00011076
6.083	8.3693e-05	0.00010256	0.00011082
6.093	8.3689e-05	0.00010253	0.00011088
6.1031	8.3687e-05	0.0001025	0.00011094
6.1131	8.3687e-05	0.00010247	0.000111
6.1231	8.3689e-05	0.00010245	0.00011107
6.1331	8.3694e-05	0.00010242	0.00011115
6.1431	8.3702e-05	0.00010239	0.00011123
6.1531	8.3712e-05	0.00010237	0.00011131
6.1631	8.3725e-05	0.00010234	0.0001114
6.1731	8.3742e-05	0.00010232	0.00011149
6.1831	8.3762e-05	0.0001023	0.00011158
6.1931	8.3785e-05	0.00010229	0.00011168
6.2031	8.3812e-05	0.00010228	0.00011179
6.2131	8.3842e-05	0.00010227	0.00011189
6.2231	8.3875e-05	0.00010227	0.000112
6.2331	8.3912e-05	0.00010226	0.00011211
6.2431	8.3953e-05	0.00010227	0.00011223
6.2531	8.3997e-05	0.00010227	0.00011235
6.2631	8.4044e-05	0.00010228	0.00011247
6.2731	8.4094e-05	0.0001023	0.00011259
6.2831	8.4148e-05	0.00010232	0.00011272
6.2931	8.4204e-05	0.00010234	0.00011285
6.3032	8.4262e-05	0.00010237	0.00011298
6.3132	8.4323e-05	0.0001024	0.00011311
6.3232	8.4387e-05	0.00010243	0.00011324
6.3332	8.4452e-05	0.00010247	0.00011337
6.3432	8.4519e-05	0.00010252	0.00011351
6.3532	8.4587e-05	0.00010257	0.00011364
6.3632	8.4656e-05	0.00010262	0.00011377
6.3732	8.4726e-05	0.00010268	0.0001139
6.3832	8.4797e-05	0.00010274	0.00011402
6.3932	8.4869e-05	0.00010281	0.00011415
6.4032	8.494e-05	0.00010288	0.00011427
6.4132	8.5012e-05	0.00010296	0.00011438
6.4232	8.5084e-05	0.00010304	0.00011449
6.4332	8.5155e-05	0.00010312	0.00011459
6.4432	8.5226e-05	0.00010321	0.00011469
6.4532	8.5297e-05	0.0001033	0.00011478
6.4632	8.5367e-05	0.00010339	0.00011486
6.4732	8.5437e-05	0.00010349	0.00011493
6.4832	8.5507e-05	0.00010359	0.000115
6.4932	8.5577e-05	0.00010369	0.00011505
6.5033	8.5646e-05	0.00010379	0.0001151
6.5133	8.5716e-05	0.00010389	0.00011514
6.5233	8.5786e-05	0.000104	0.00011518
6.5333	8.5856e-05	0.00010411	0.0001152
6.5433	8.5928e-05	0.00010421	0.00011522
6.5533	8.6001e-05	0.00010432	0.00011523
6.5633	8.6077e-05	0.00010443	0.00011524
6.5733	8.6155e-05	0.00010454	0.00011524
6.5833	8.6236e-05	0.00010465	0.00011524
6.5933	8.6321e-05	0.00010476	0.00011524
6.6033	8.6411e-05	0.00010487	0.00011523
6.6133	8.6505e-05	0.00010498	0.00011523
6.6233	8.6606e-05	0.0001051	0.00011522
6.6333	8.6714e-05	0.00010522	0.00011522
6.6433	8.6829e-05	0.00010533	0.00011522
6.6533	8.6952e-05	0.00010546	0.00011523
6.6633	8.7084e-05	0.00010558	0.00011524
6.6733	8.7225e-05	0.00010571	0.00011526
6.6833	8.7377e-05	0.00010584	0.00011528
6.6933	8.7539e-05	0.00010598	0.00011532
6.7034	8.7712e-05	0.00010612	0.00011536
6.7134	8.7895e-05	0.00010627	0.00011541
6.7234	8.809e-05	0.00010643	0.00011548
6.7334	8.8296e-05	0.00010659	0.00011555
6.7434	8.8513e-05	0.00010676	0.00011564
6.7534	8.874e-05	0.00010693	0.00011574
6.7634	8.8976e-05	0.00010711	0.00011586
6.7734	8.9222e-05	0.0001073	0.00011598
6.7834	8.9475e-05	0.0001075	0.00011612
6.7934	8.9735e-05	0.0001077	0.00011628
6.8034	9.0001e-05	0.00010792	0.00011644
6.8134	9.0272e-05	0.00010813	0.00011662
6.8234	9.0545e-05	0.00010836	0.00011682
6.8334	9.082e-05	0.0001086	0.00011702
6.8434	9.1095e-05	0.00010884	0.00011724
6.8534	9.1369e-05	0.00010909	0.00011746
6.8634	9.1641e-05	0.00010934	0.00011769
6.8734	9.1909e-05	0.0001096	0.00011793
6.8834	9.2172e-05	0.00010987	0.00011818
6.8934	9.2429e-05	0.00011014	0.00011843
6.9035	9.2679e-05	0.00011042	0.00011869
6.9135	9.2922e-05	0.0001107	0.00011894
6.9235	9.3157e-05	0.00011098	0.0001192
6.9335	9.3384e-05	0.00011127	0.00011945
6.9435	9.3601e-05	0.00011156	0.0001197
6.9535	9.3809e-05	0.00011185	0.00011995
6.9635	9.4008e-05	0.00011214	0.00012019
6.9735	9.4197e-05	0.00011243	0.00012042
6.9835	9.4375e-05	0.00011272	0.00012064
6.9935	9.4544e-05	0.00011301	0.00012085
7.0035	9.4702e-05	0.00011329	0.00012104
7.0135	9.4849e-05	0.00011357	0.00012123
7.0235	9.4985e-05	0.00011385	0.0001214
7.0335	9.5111e-05	0.00011411	0.00012156
7.0435	9.5225e-05	0.00011437	0.0001217
7.0535	9.5329e-05	0.00011463	0.00012182
7.0635	9.5421e-05	0.00011487	0.00012193
7.0735	9.5502e-05	0.0001151	0.00012202
7.0835	9.5572e-05	0.00011532	0.0001221
7.0935	9.563e-05	0.00011553	0.00012216
7.1036	9.5678e-05	0.00011573	0.0001222
7.1136	9.5714e-05	0.00011591	0.00012223
7.1236	9.574e-05	0.00011608	0.00012225
7.1336	9.5756e-05	0.00011624	0.00012225
7.1436	9.5761e-05	0.00011639	0.00012225
7.1536	9.5757e-05	0.00011652	0.00012223
7.1636	9.5743e-05	0.00011664	0.0001222
7.1736	9.5722e-05	0.00011675	0.00012216
7.1836	9.5692e-05	0.00011685	0.00012212
7.1936	9.5654e-05	0.00011693	0.00012208
7.2036	9.561e-05	0.000117	0.00012203
7.2136	9.556e-05	0.00011706	0.00012197
7.2236	9.5504e-05	0.00011712	0.00012192
7.2336	9.5443e-05	0.00011716	0.00012186
7.2436	9.5378e-05	0.00011719	0.0001218
7.2536	9.5309e-05	0.00011721	0.00012173
7.2636	9.5236e-05	0.00011723	0.00012166
7.2736	9.516e-05	0.00011724	0.00012159
7.2836	9.5081e-05	0.00011724	0.00012152
7.2936	9.5e-05	0.00011723	0.00012143
7.3037	9.4917e-05	0.00011721	0.00012135
7.3137	9.4834e-05	0.00011718	0.00012125
7.3237	9.4749e-05	0.00011715	0.00012116
7.3337	9.4664e-05	0.00011711	0.00012105
7.3437	9.4579e-05	0.00011706	0.00012094
7.3537	9.4496e-05	0.00011701	0.00012082
7.3637	9.4413e-05	0.00011695	0.00012069
7.3737	9.4332e-05	0.00011689	0.00012056
7.3837	9.4253e-05	0.00011682	0.00012042
7.3937	9.4177e-05	0.00011675	0.00012028
7.4037	9.4104e-05	0.00011667	0.00012014
7.4137	9.4034e-05	0.0001166	0.00011999
7.4237	9.3967e-05	0.00011652	0.00011984
7.4337	9.3905e-05	0.00011644	0.00011969
7.4437	9.3846e-05	0.00011636	0.00011954
7.4537	9.3791e-05	0.00011629	0.0001194
7.4637	9.3741e-05	0.00011621	0.00011925
7.4737	9.3695e-05	0.00011614	0.00011911
7.4837	9.3653e-05	0.00011607	0.00011898
7.4937	9.3615e-05	0.000116	0.00011885
7.5038	9.3582e-05	0.00011593	0.00011873
7.5138	9.3552e-05	0.00011586	0.00011862
7.5238	9.3526e-05	0.0001158	0.00011853
7.5338	9.3503e-05	0.00011574	0.00011844
7.5438	9.3483e-05	0.00011568	0.00011836
7.5538	9.3465e-05	0.00011563	0.0001183
7.5638	9.345e-05	0.00011557	0.00011826
7.5738	9.3437e-05	0.00011552	0.00011823
7.5838	9.3425e-05	0.00011547	0.00011821
7.5938	9.3414e-05	0.00011543	0.00011821
7.6038	9.3404e-05	0.00011538	0.00011823
7.6138	9.3395e-05	0.00011534	0.00011827
7.6238	9.3387e-05	0.00011531	0.00011833
7.6338	9.3381e-05	0.00011527	0.0001184
7.6438	9.3375e-05	0.00011524	0.00011849
7.6538	9.3372e-05	0.00011521	0.0001186
7.6638	9.3372e-05	0.00011519	0.00011873
7.6738	9.3376e-05	0.00011517	0.00011886
7.6838	9.3385e-05	0.00011516	0.00011901
7.6938	9.34e-05	0.00011515	0.00011917
7.7039	9.3422e-05	0.00011515	0.00011932
7.7139	9.3451e-05	0.00011516	0.00011947
7.7239	9.3489e-05	0.00011518	0.00011962
7.7339	9.3535e-05	0.0001152	0.00011976
7.7439	9.3591e-05	0.00011524	0.00011989
7.7539	9.3656e-05	0.00011528	0.00012001
7.7639	9.3731e-05	0.00011533	0.00012013
7.7739	9.3816e-05	0.00011539	0.00012024
7.7839	9.3911e-05	0.00011545	0.00012035
7.7939	9.4016e-05	0.00011552	0.00012045
7.8039	9.413e-05	0.0001156	0.00012056
7.8139	9.4254e-05	0.00011568	0.00012066
7.8239	9.4387e-05	0.00011577	0.00012077
7.8339	9.4529e-05	0.00011586	0.00012089
7.8439	9.4654e-05	0.00011596	0.000121
7.8539	9.4708e-05	0.00011607	0.00012112
7.8639	9.4765e-05	0.00011618	0.00012125
7.8739	9.4826e-05	0.0001163	0.00012138
7.8839	9.4891e-05	0.00011643	0.00012152
7.8939	9.4959e-05	0.00011656	0.00012166
7.904	9.5032e-05	0.0001167	0.00012181
7.914	9.5109e-05	0.00011685	0.00012196
7.924	9.5191e-05	0.00011701	0.00012213
7.934	9.5276e-05	0.00011717	0.00012233
7.944	9.5366e-05	0.00011734	0.00012247
7.954	9.546e-05	0.00011752	0.00012261
7.964	9.5559e-05	0.0001177	0.00012275
7.974	9.5661e-05	0.0001179	0.0001229
7.984	9.5768e-05	0.0001181	0.00012306
7.994	9.5879e-05	0.00011831	0.00012322
8.004	9.5993e-05	0.00011852	0.00012339
8.014	9.6111e-05	0.00011875	0.00012356
8.024	9.6233e-05	0.00011898	0.00012373
8.034	9.6358e-05	0.00011922	0.00012391
8.044	9.6486e-05	0.00011947	0.00012409
8.054	9.6617e-05	0.00011973	0.00012428
8.064	9.6752e-05	0.00012	0.00012447
8.074	9.6889e-05	0.00012027	0.00012465
8.084	9.703e-05	0.00012056	0.00012485
8.094	9.7174e-05	0.00012085	0.00012504
8.1041	9.7321e-05	0.00012115	0.00012523
8.1141	9.7471e-05	0.00012146	0.00012543
8.1241	9.7625e-05	0.00012178	0.00012562
8.1341	9.7782e-05	0.00012211	0.00012582
8.1441	9.7943e-05	0.00012245	0.00012602
8.1541	9.8108e-05	0.00012279	0.00012623
8.1641	9.8278e-05	0.00012315	0.00012643
8.1741	9.8451e-05	0.00012351	0.00012664
8.1841	9.8629e-05	0.00012387	0.00012686
8.1941	9.8811e-05	0.00012425	0.00012707
8.2041	9.8999e-05	0.00012462	0.00012729
8.2141	9.9191e-05	0.000125	0.00012752
8.2241	9.9388e-05	0.00012539	0.00012775
8.2341	9.959e-05	0.00012577	0.00012798
8.2441	9.9797e-05	0.00012616	0.00012822
8.2541	0.00010001	0.00012654	0.00012847
8.2641	0.00010023	0.00012692	0.00012872
8.2741	0.00010045	0.00012731	0.00012898
8.2841	0.00010068	0.00012768	0.00012924
8.2941	0.00010091	0.00012806	0.00012951
8.3042	0.00010114	0.00012843	0.00012978
8.3142	0.00010138	0.00012881	0.00013006
8.3242	0.00010163	0.00012918	0.00013034
8.3342	0.00010187	0.00012955	0.00013063
8.3442	0.00010212	0.00012992	0.00013092
8.3542	0.00010237	0.0001303	0.00013121
8.3642	0.00010262	0.00013067	0.00013151
8.3742	0.00010287	0.00013105	0.00013182
8.3842	0.00010312	0.00013143	0.00013212
8.3942	0.00010336	0.00013182	0.00013243
8.4042	0.00010361	0.0001322	0.00013274
8.4142	0.00010385	0.00013259	0.00013305
8.4242	0.00010409	0.00013298	0.00013337
8.4342	0.00010432	0.00013337	0.00013369
8.4442	0.00010455	0.00013375	0.000134
8.4542	0.00010477	0.00013414	0.00013432
8.4642	0.00010498	0.00013452	0.00013464
8.4742	0.00010519	0.0001349	0.00013496
8.4842	0.00010538	0.00013527	0.00013528
8.4942	0.00010557	0.00013563	0.0001356
8.5043	0.00010574	0.00013599	0.00013592
8.5143	0.00010591	0.00013633	0.00013623
8.5243	0.00010606	0.00013667	0.00013655
8.5343	0.0001062	0.00013699	0.00013686
8.5443	0.00010633	0.0001373	0.00013717
8.5543	0.00010645	0.00013759	0.00013747
8.5643	0.00010655	0.00013787	0.00013777
8.5743	0.00010664	0.00013814	0.00013806
8.5843	0.00010672	0.00013838	0.00013834
8.5943	0.00010679	0.00013862	0.00013862
8.6043	0.00010685	0.00013883	0.00013888
8.6143	0.0001069	0.00013902	0.00013914
8.6243	0.00010694	0.0001392	0.00013938
8.6343	0.00010697	0.00013936	0.00013962
8.6443	0.00010699	0.00013951	0.00013984
8.6543	0.000107	0.00013964	0.00014005
8.6643	0.00010701	0.00013975	0.00014024
8.6743	0.00010701	0.00013984	0.00014042
8.6843	0.000107	0.00013992	0.00014059
8.6943	0.00010699	0.00013999	0.00014074
8.7044	0.00010697	0.00014004	0.00014088
8.7144	0.00010695	0.00014008	0.000141
8.7244	0.00010692	0.00014011	0.00014111
8.7344	0.0001069	0.00014003	0.0001412
8.7444	0.00010687	0.00014003	0.00014128
8.7544	0.00010684	0.00014002	0.00014134
8.7644	0.00010681	0.00014	0.00014139
8.7744	0.00010678	0.00013997	0.00014142
8.7844	0.00010676	0.00013994	0.00014145
8.7944	0.00010673	0.0001399	0.00014146
8.8044	0.00010671	0.00013985	0.00014146
8.8144	0.00010669	0.0001398	0.00014145
8.8244	0.00010667	0.00013975	0.00014144
8.8344	0.00010666	0.00013969	0.00014142
8.8444	0.00010666	0.00013964	0.0001414
8.8544	0.00010666	0.00013959	0.00014137
8.8644	0.00010667	0.00013954	0.00014135
8.8744	0.00010668	0.0001395	0.00014133
8.8844	0.0001067	0.00013947	0.00014132
8.8944	0.00010673	0.00013944	0.00014131
8.9045	0.00010676	0.00013942	0.0001413
8.9145	0.0001068	0.00013941	0.00014131
8.9245	0.00010684	0.00013941	0.00014132
8.9345	0.00010689	0.00013943	0.00014135
8.9445	0.00010695	0.00013945	0.00014138
8.9545	0.00010701	0.00013948	0.00014142
8.9645	0.00010708	0.00013952	0.00014147
8.9745	0.00010716	0.00013958	0.00014154
8.9845	0.00010724	0.00013963	0.00014161
8.9945	0.00010732	0.0001397	0.0001417
9.0045	0.00010741	0.00013977	0.00014179
9.0145	0.00010751	0.00013985	0.0001419
9.0245	0.00010761	0.00013993	0.00014202
9.0345	0.00010772	0.00014002	0.00014215
9.0445	0.00010783	0.00014011	0.00014228
9.0545	0.00010795	0.00014021	0.00014243
9.0645	0.00010806	0.00014031	0.00014259
9.0745	0.00010818	0.00014041	0.00014275
9.0845	0.0001083	0.00014052	0.00014292
9.0945	0.00010842	0.00014062	0.00014309
9.1046	0.00010854	0.00014073	0.00014327
9.1146	0.00010866	0.00014084	0.00014346
9.1246	0.00010877	0.00014095	0.00014364
9.1346	0.00010888	0.00014106	0.00014383
9.1446	0.00010898	0.00014117	0.00014401
9.1546	0.00010908	0.00014128	0.0001442
9.1646	0.00010918	0.00014139	0.00014438
9.1746	0.00010927	0.00014149	0.00014455
9.1846	0.00010936	0.00014159	0.00014472
9.1946	0.00010945	0.00014169	0.00014489
9.2046	0.00010953	0.00014179	0.00014504
9.2146	0.00010961	0.00014188	0.00014519
9.2246	0.00010968	0.00014197	0.00014533
9.2346	0.00010975	0.00014206	0.00014547
9.2446	0.00010982	0.00014214	0.00014559
9.2546	0.00010988	0.00014222	0.0001457
9.2646	0.00010994	0.00014229	0.00014581
9.2746	0.00011	0.00014236	0.0001459
9.2846	0.00011006	0.00014243	0.00014598
9.2946	0.00011011	0.0001425	0.00014606
9.3047	0.00011017	0.00014256	0.00014613
9.3147	0.00011022	0.00014262	0.00014619
9.3247	0.00011027	0.00014268	0.00014624
9.3347	0.00011032	0.00014273	0.00014628
9.3447	0.00011037	0.00014278	0.00014631
9.3547	0.00011042	0.00014283	0.00014634
9.3647	0.00011046	0.00014288	0.00014637
9.3747	0.00011051	0.00014293	0.00014639
9.3847	0.00011057	0.00014298	0.0001464
9.3947	0.00011062	0.00014303	0.00014642
9.4047	0.00011067	0.00014308	0.00014643
9.4147	0.00011073	0.00014314	0.00014644
9.4247	0.00011079	0.00014319	0.00014645
9.4347	0.00011086	0.00014325	0.00014646
9.4447	0.00011093	0.00014331	0.00014647
9.4547	0.000111	0.00014338	0.00014649
9.4647	0.00011108	0.00014345	0.00014651
9.4747	0.00011117	0.00014353	0.00014654
9.4847	0.00011126	0.00014361	0.00014657
9.4947	0.00011136	0.0001437	0.00014661
9.5048	0.00011146	0.00014381	0.00014665
9.5148	0.00011157	0.00014392	0.00014671
9.5248	0.00011169	0.00014404	0.00014677
9.5348	0.00011182	0.00014417	0.00014684
9.5448	0.00011195	0.00014431	0.00014692
9.5548	0.00011208	0.00014446	0.00014701
9.5648	0.00011223	0.00014462	0.00014711
9.5748	0.00011238	0.0001448	0.00014722
9.5848	0.00011253	0.00014499	0.00014734
9.5948	0.0001127	0.00014519	0.00014747
9.6048	0.00011287	0.0001454	0.00014761
9.6148	0.00011304	0.00014562	0.00014776
9.6248	0.00011322	0.00014586	0.00014792
9.6348	0.0001134	0.0001461	0.00014808
9.6448	0.00011359	0.00014636	0.00014826
9.6548	0.00011379	0.00014663	0.00014845
9.6648	0.00011399	0.00014691	0.00014864
9.6748	0.00011419	0.0001472	0.00014885
9.6848	0.0001144	0.00014749	0.00014906
9.6948	0.00011461	0.00014779	0.00014927
9.7049	0.00011483	0.0001481	0.0001495
9.7149	0.00011504	0.00014842	0.00014973
9.7249	0.00011526	0.00014873	0.00014996
9.7349	0.00011548	0.00014905	0.0001502
9.7449	0.0001157	0.00014937	0.00015044
9.7549	0.00011592	0.0001497	0.00015069
9.7649	0.00011614	0.00015002	0.00015094
9.7749	0.00011636	0.00015033	0.00015119
9.7849	0.00011657	0.00015065	0.00015144
9.7949	0.00011677	0.00015096	0.00015169
9.8049	0.00011697	0.00015127	0.00015194
9.8149	0.00011716	0.00015157	0.00015218
9.8249	0.00011734	0.00015187	0.00015242
9.8349	0.00011751	0.00015216	0.00015266
9.8449	0.00011768	0.00015245	0.0001529
9.8549	0.00011784	0.00015273	0.00015312
9.8649	0.00011798	0.000153	0.00015335
9.8749	0.00011812	0.00015326	0.00015356
9.8849	0.00011825	0.00015352	0.00015377
9.8949	0.00011838	0.00015377	0.00015397
9.905	0.00011849	0.00015401	0.00015416
9.915	0.0001186	0.00015425	0.00015435
9.925	0.0001187	0.00015447	0.00015453
9.935	0.00011879	0.00015469	0.00015469
9.945	0.00011887	0.00015489	0.00015485
9.955	0.00011894	0.00015509	0.000155
9.965	0.00011901	0.00015527	0.00015514
9.975	0.00011907	0.00015545	0.00015528
9.985	0.00011912	0.00015562	0.0001554
9.995	0.00011917	0.00015577	0.00015552
10.005	0.0001192	0.00015592	0.00015563
10.015	0.00011924	0.00015606	0.00015573
10.025	0.00011926	0.0001562	0.00015582
10.035	0.00011929	0.00015632	0.00015591
10.045	0.00011931	0.00015644	0.00015599
10.055	0.00011932	0.00015656	0.00015607
10.065	0.00011934	0.00015667	0.00015614
10.075	0.00011935	0.00015677	0.00015621
10.085	0.00011936	0.00015687	0.00015628
10.095	0.00011937	0.00015697	0.00015635
10.105	0.00011938	0.00015706	0.00015641
10.115	0.00011939	0.00015715	0.00015648
10.125	0.0001194	0.00015724	0.00015655
10.135	0.00011941	0.00015733	0.00015662
10.145	0.00011943	0.00015742	0.00015669
10.155	0.00011945	0.00015751	0.00015677
10.165	0.00011948	0.00015761	0.00015685
10.175	0.00011951	0.0001577	0.00015694
10.185	0.00011954	0.00015779	0.00015703
10.195	0.00011958	0.00015789	0.00015714
10.205	0.00011963	0.00015798	0.00015724
10.215	0.00011968	0.00015808	0.00015736
10.225	0.00011974	0.00015818	0.00015748
10.235	0.0001198	0.00015828	0.00015762
10.245	0.00011987	0.00015838	0.00015776
10.255	0.00011994	0.00015848	0.00015791
10.265	0.00012002	0.00015857	0.00015807
10.275	0.00012011	0.00015867	0.00015825
10.285	0.0001202	0.00015877	0.00015843
10.295	0.00012029	0.00015886	0.00015862
10.305	0.00012038	0.00015895	0.00015882
10.315	0.00012048	0.00015904	0.00015903
10.325	0.00012058	0.00015913	0.00015925
10.335	0.00012068	0.00015922	0.00015948
10.345	0.00012079	0.00015931	0.00015971
10.355	0.00012089	0.00015939	0.00015995
10.365	0.00012099	0.00015948	0.00016019
10.375	0.00012109	0.00015956	0.00016043
10.385	0.00012119	0.00015965	0.00016067
10.395	0.00012129	0.00015974	0.00016091
10.405	0.00012139	0.00015983	0.00016115
10.415	0.00012149	0.00015991	0.00016138
10.425	0.00012159	0.00016	0.00016161
10.435	0.00012169	0.00016009	0.00016183
10.445	0.00012179	0.00016019	0.00016204
10.455	0.00012188	0.00016028	0.00016224
10.465	0.00012198	0.00016037	0.00016243
10.475	0.00012207	0.00016047	0.00016261
10.485	0.00012217	0.00016056	0.00016278
10.495	0.00012226	0.00016066	0.00016294
10.505	0.00012236	0.00016075	0.00016308
10.515	0.00012245	0.00016085	0.00016322
10.525	0.00012255	0.00016095	0.00016334
10.535	0.00012264	0.00016104	0.00016346
10.545	0.00012274	0.00016114	0.00016356
10.555	0.00012283	0.00016124	0.00016366
10.565	0.00012293	0.00016134	0.00016375
10.575	0.00012302	0.00016144	0.00016383
10.585	0.00012311	0.00016153	0.0001639
10.595	0.0001232	0.00016163	0.00016398
10.605	0.0001233	0.00016173	0.00016404
10.615	0.00012339	0.00016183	0.00016411
10.625	0.00012348	0.00016193	0.00016417
10.635	0.00012357	0.00016202	0.00016424
10.645	0.00012365	0.00016212	0.0001643
10.655	0.00012374	0.00016222	0.00016436
10.665	0.00012383	0.00016232	0.00016443
10.675	0.00012391	0.00016241	0.0001645
10.685	0.00012399	0.00016251	0.00016457
10.695	0.00012408	0.00016261	0.00016464
10.705	0.00012416	0.00016271	0.00016472
10.715	0.00012424	0.0001628	0.0001648
10.725	0.00012431	0.0001629	0.00016489
10.735	0.00012439	0.000163	0.00016498
10.745	0.00012447	0.00016311	0.00016507
10.755	0.00012454	0.00016321	0.00016516
10.765	0.00012462	0.00016331	0.00016527
10.775	0.0001247	0.00016342	0.00016537
10.785	0.00012478	0.00016353	0.00016548
10.795	0.00012485	0.00016363	0.00016559
10.805	0.00012493	0.00016375	0.00016571
10.815	0.00012502	0.00016386	0.00016582
10.825	0.0001251	0.00016398	0.00016595
10.835	0.00012519	0.0001641	0.00016607
10.845	0.00012528	0.00016422	0.0001662
10.855	0.00012538	0.00016435	0.00016633
10.865	0.00012548	0.00016448	0.00016646
10.875	0.00012558	0.00016461	0.0001666
10.885	0.00012569	0.00016475	0.00016674
10.895	0.00012581	0.00016489	0.00016688
10.905	0.00012594	0.00016504	0.00016702
10.915	0.00012607	0.00016519	0.00016716
10.925	0.00012621	0.00016535	0.00016731
10.935	0.00012636	0.00016552	0.00016745
10.945	0.00012652	0.00016569	0.0001676
10.955	0.00012668	0.00016587	0.00016774
10.965	0.00012685	0.00016605	0.00016789
10.975	0.00012703	0.00016624	0.00016803
10.985	0.00012721	0.00016643	0.00016817
10.995	0.0001274	0.00016662	0.00016832
11.006	0.0001276	0.00016682	0.00016846
11.016	0.0001278	0.00016703	0.0001686
11.026	0.00012801	0.00016723	0.00016874
11.036	0.00012823	0.00016744	0.00016888
11.046	0.00012845	0.00016765	0.00016902
11.056	0.00012868	0.00016786	0.00016917
11.066	0.00012891	0.00016808	0.00016932
11.076	0.00012914	0.0001683	0.00016948
11.086	0.00012938	0.00016852	0.00016965
11.096	0.00012963	0.00016876	0.00016983
11.106	0.00012988	0.000169	0.00017002
11.116	0.00013013	0.00016925	0.00017023
11.126	0.00013038	0.00016951	0.00017045
11.136	0.00013064	0.00016978	0.0001707
11.146	0.0001309	0.00017006	0.00017096
11.156	0.00013116	0.00017035	0.00017125
11.166	0.00013142	0.00017065	0.00017156
11.176	0.00013167	0.00017095	0.00017188
11.186	0.00013193	0.00017126	0.00017222
11.196	0.00013218	0.00017158	0.00017258
11.206	0.00013243	0.00017191	0.00017296
11.216	0.00013268	0.00017224	0.00017334
11.226	0.00013292	0.00017257	0.00017373
11.236	0.00013316	0.00017291	0.00017413
11.246	0.0001334	0.00017324	0.00017453
11.256	0.00013364	0.00017358	0.00017494
11.266	0.00013387	0.00017393	0.00017534
11.276	0.00013409	0.00017427	0.00017573
11.286	0.00013432	0.00017461	0.00017613
11.296	0.00013454	0.00017494	0.00017652
11.306	0.00013476	0.00017528	0.0001769
11.316	0.00013497	0.00017562	0.00017728
11.326	0.00013518	0.00017595	0.00017766
11.336	0.00013538	0.00017627	0.00017803
11.346	0.00013558	0.00017659	0.0001784
11.356	0.00013577	0.00017691	0.00017876
11.366	0.00013596	0.00017722	0.00017912
11.376	0.00013614	0.00017753	0.00017948
11.386	0.00013632	0.00017783	0.00017983
11.396	0.00013649	0.00017812	0.00018018
11.406	0.00013665	0.0001784	0.00018052
11.416	0.0001368	0.00017868	0.00018085
11.426	0.00013695	0.00017895	0.00018118
11.436	0.00013709	0.0001792	0.00018151
11.446	0.00013722	0.00017945	0.00018182
11.456	0.00013735	0.00017969	0.00018213
11.466	0.00013746	0.00017992	0.00018243
11.476	0.00013757	0.00018013	0.00018272
11.486	0.00013767	0.00018034	0.000183
11.496	0.00013776	0.00018053	0.00018327
11.506	0.00013785	0.00018071	0.00018352
11.516	0.00013792	0.00018088	0.00018377
11.526	0.00013799	0.00018104	0.000184
11.536	0.00013804	0.00018118	0.00018422
11.546	0.00013809	0.00018132	0.00018442
11.556	0.00013813	0.00018144	0.00018461
11.566	0.00013817	0.00018155	0.00018479
11.576	0.00013819	0.00018165	0.00018495
11.586	0.00013821	0.00018173	0.00018509
11.596	0.00013822	0.00018181	0.00018522
11.606	0.00013823	0.00018188	0.00018533
11.616	0.00013822	0.00018193	0.00018543
11.626	0.00013821	0.00018198	0.00018551
11.636	0.0001382	0.00018201	0.00018558
11.646	0.00013818	0.00018204	0.00018563
11.656	0.00013815	0.00018206	0.00018566
11.666	0.00013812	0.00018208	0.00018568
11.676	0.00013809	0.00018208	0.00018569
11.686	0.00013805	0.00018208	0.00018568
11.696	0.00013801	0.00018208	0.00018566
11.706	0.00013796	0.00018207	0.00018562
11.716	0.00013791	0.00018205	0.00018557
11.726	0.00013787	0.00018204	0.00018551
11.736	0.00013781	0.00018201	0.00018543
11.746	0.00013776	0.00018199	0.00018534
11.756	0.00013771	0.00018196	0.00018525
11.766	0.00013766	0.00018193	0.00018513
11.776	0.00013761	0.00018189	0.00018501
11.786	0.00013755	0.00018185	0.00018488
11.796	0.0001375	0.0001818	0.00018474
11.806	0.00013745	0.00018175	0.00018458
11.816	0.0001374	0.00018169	0.00018442
11.826	0.00013735	0.00018162	0.00018425
11.836	0.0001373	0.00018155	0.00018407
11.846	0.00013725	0.00018148	0.00018388
11.856	0.0001372	0.0001814	0.00018369
11.866	0.00013716	0.00018131	0.00018349
11.876	0.00013711	0.00018122	0.00018328
11.886	0.00013707	0.00018113	0.00018306
11.896	0.00013702	0.00018104	0.00018284
11.906	0.00013698	0.00018094	0.00018261
11.916	0.00013693	0.00018084	0.00018238
11.926	0.00013689	0.00018073	0.00018215
11.936	0.00013685	0.00018063	0.00018191
11.946	0.0001368	0.00018052	0.00018167
11.956	0.00013676	0.00018042	0.00018142
11.966	0.00013672	0.00018031	0.00018118
11.976	0.00013667	0.0001802	0.00018094
11.986	0.00013663	0.00018009	0.0001807
11.996	0.00013658	0.00017998	0.00018046
12.006	0.00013653	0.00017987	0.00018023
12.016	0.00013648	0.00017975	0.00018001
12.026	0.00013643	0.00017964	0.00017979
12.036	0.00013638	0.00017953	0.00017957
12.046	0.00013633	0.00017942	0.00017936
12.056	0.00013628	0.00017931	0.00017916
12.066	0.00013622	0.0001792	0.00017897
12.076	0.00013616	0.00017909	0.00017879
12.086	0.00013611	0.00017898	0.00017861
12.096	0.00013605	0.00017888	0.00017844
12.106	0.00013598	0.00017877	0.00017828
12.116	0.00013592	0.00017867	0.00017812
12.126	0.00013586	0.00017857	0.00017797
12.136	0.0001358	0.00017848	0.00017783
12.146	0.00013574	0.00017838	0.0001777
12.156	0.00013567	0.0001783	0.00017757
12.166	0.00013561	0.00017822	0.00017745
12.176	0.00013555	0.00017814	0.00017734
12.186	0.0001355	0.00017807	0.00017723
12.196	0.00013545	0.00017801	0.00017713
12.206	0.0001354	0.00017796	0.00017704
12.216	0.00013536	0.00017791	0.00017696
12.226	0.00013533	0.00017788	0.00017689
12.236	0.0001353	0.00017786	0.00017682
12.246	0.00013529	0.00017785	0.00017677
12.256	0.00013529	0.00017785	0.00017673
12.266	0.0001353	0.00017787	0.00017669
12.276	0.00013533	0.0001779	0.00017667
12.286	0.00013537	0.00017795	0.00017667
12.296	0.00013543	0.00017801	0.00017667
12.306	0.00013551	0.00017809	0.0001767
12.316	0.0001356	0.0001782	0.00017674
12.326	0.00013572	0.00017832	0.00017679
12.336	0.00013586	0.00017846	0.00017687
12.346	0.00013602	0.00017863	0.00017696
12.356	0.0001362	0.00017882	0.00017708
12.366	0.0001364	0.00017903	0.00017722
12.376	0.00013662	0.00017926	0.00017738
12.386	0.00013686	0.00017952	0.00017757
12.396	0.00013712	0.0001798	0.00017779
12.406	0.00013739	0.0001801	0.00017803
12.416	0.00013769	0.00018043	0.0001783
12.426	0.00013799	0.00018077	0.0001786
12.436	0.00013831	0.00018114	0.00017893
12.446	0.00013864	0.00018153	0.00017929
12.456	0.00013898	0.00018194	0.00017968
12.466	0.00013933	0.00018237	0.00018009
12.476	0.00013969	0.00018282	0.00018053
12.486	0.00014006	0.00018328	0.000181
12.496	0.00014043	0.00018377	0.00018149
12.506	0.00014081	0.00018427	0.000182
12.516	0.00014119	0.00018478	0.00018254
12.526	0.00014157	0.00018531	0.00018309
12.536	0.00014195	0.00018585	0.00018366
12.546	0.00014234	0.0001864	0.00018425
12.556	0.00014272	0.00018696	0.00018485
12.566	0.0001431	0.00018753	0.00018546
12.576	0.00014348	0.00018811	0.00018609
12.586	0.00014386	0.00018869	0.00018671
12.596	0.00014423	0.00018927	0.00018735
12.606	0.0001446	0.00018986	0.00018799
12.616	0.00014497	0.00019044	0.00018862
12.626	0.00014533	0.00019103	0.00018926
12.636	0.00014569	0.00019161	0.0001899
12.646	0.00014605	0.00019219	0.00019053
12.656	0.00014639	0.00019276	0.00019116
12.666	0.00014674	0.00019332	0.00019178
12.676	0.00014707	0.00019387	0.00019239
12.686	0.0001474	0.00019442	0.000193
12.696	0.00014772	0.00019495	0.0001936
12.706	0.00014803	0.00019547	0.00019419
12.716	0.00014834	0.00019598	0.00019476
12.726	0.00014863	0.00019647	0.00019533
12.736	0.00014892	0.00019694	0.00019589
12.746	0.00014919	0.0001974	0.00019643
12.756	0.00014946	0.00019785	0.00019696
12.766	0.00014971	0.00019827	0.00019748
12.776	0.00014995	0.00019868	0.00019798
12.786	0.00015018	0.00019907	0.00019846
12.796	0.0001504	0.00019944	0.00019892
12.806	0.00015061	0.00019979	0.00019936
12.816	0.0001508	0.00020012	0.00019977
12.826	0.00015098	0.00020043	0.00020016
12.836	0.00015116	0.00020073	0.00020053
12.846	0.00015132	0.00020101	0.00020087
12.856	0.00015147	0.00020127	0.00020118
12.866	0.00015161	0.00020152	0.00020146
12.876	0.00015174	0.00020175	0.00020172
12.886	0.00015186	0.00020196	0.00020196
12.896	0.00015197	0.00020217	0.00020217
12.906	0.00015208	0.00020236	0.00020236
12.916	0.00015219	0.00020254	0.00020253
12.926	0.00015229	0.0002027	0.00020269
12.936	0.00015238	0.00020286	0.00020282
12.946	0.00015247	0.000203	0.00020295
12.956	0.00015256	0.00020314	0.00020305
12.966	0.00015265	0.00020327	0.00020315
12.976	0.00015274	0.00020339	0.00020323
12.986	0.00015283	0.0002035	0.00020331
12.996	0.00015292	0.00020361	0.00020337
13.007	0.00015301	0.00020371	0.00020342
13.017	0.0001531	0.00020381	0.00020347
13.027	0.00015318	0.0002039	0.00020351
13.037	0.00015327	0.00020398	0.00020354
13.047	0.00015336	0.00020406	0.00020357
13.057	0.00015344	0.00020414	0.00020359
13.067	0.00015353	0.00020422	0.0002036
13.077	0.00015362	0.00020429	0.00020362
13.087	0.0001537	0.00020436	0.00020363
13.097	0.00015378	0.00020443	0.00020364
13.107	0.00015386	0.0002045	0.00020364
13.117	0.00015394	0.00020457	0.00020365
13.127	0.00015402	0.00020464	0.00020366
13.137	0.0001541	0.00020471	0.00020367
13.147	0.00015417	0.00020478	0.00020368
13.157	0.00015424	0.00020485	0.00020369
13.167	0.00015431	0.00020493	0.0002037
13.177	0.00015438	0.00020501	0.00020372
13.187	0.00015445	0.00020509	0.00020373
13.197	0.00015451	0.00020517	0.00020375
13.207	0.00015457	0.00020525	0.00020378
13.217	0.00015463	0.00020534	0.0002038
13.227	0.00015468	0.00020543	0.00020383
13.237	0.00015473	0.00020553	0.00020386
13.247	0.00015478	0.00020562	0.0002039
13.257	0.00015483	0.00020572	0.00020393
13.267	0.00015487	0.00020581	0.00020397
13.277	0.00015491	0.0002059	0.00020401
13.287	0.00015495	0.00020599	0.00020405
13.297	0.00015499	0.00020608	0.00020408
13.307	0.00015505	0.00020616	0.00020412
13.317	0.00015507	0.00020623	0.00020416
13.327	0.00015508	0.0002063	0.0002042
13.337	0.0001551	0.00020636	0.00020423
13.347	0.00015512	0.00020641	0.00020426
13.357	0.00015513	0.00020645	0.00020429
13.367	0.00015515	0.00020649	0.00020432
13.377	0.00015517	0.00020652	0.00020434
13.387	0.00015519	0.00020655	0.00020436
13.397	0.00015521	0.00020657	0.00020438
13.407	0.00015524	0.00020659	0.0002044
13.417	0.00015526	0.0002066	0.00020441
13.427	0.00015529	0.00020661	0.00020443
13.437	0.00015532	0.00020662	0.00020444
13.447	0.00015535	0.00020663	0.00020445
13.457	0.00015539	0.00020664	0.00020446
13.467	0.00015543	0.00020666	0.00020447
13.477	0.00015547	0.00020667	0.00020448
13.487	0.00015552	0.0002067	0.00020449
13.497	0.00015557	0.00020672	0.00020451
13.507	0.00015563	0.00020675	0.00020453
13.517	0.00015569	0.00020679	0.00020455
13.527	0.00015575	0.00020684	0.00020458
13.537	0.00015582	0.0002069	0.00020461
13.547	0.0001559	0.00020696	0.00020465
13.557	0.00015599	0.00020704	0.0002047
13.567	0.00015608	0.00020712	0.00020476
13.577	0.00015617	0.00020722	0.00020482
13.587	0.00015628	0.00020733	0.00020489
13.597	0.00015639	0.00020745	0.00020497
13.607	0.00015651	0.00020758	0.00020507
13.617	0.00015663	0.00020773	0.00020517
13.627	0.00015677	0.00020789	0.00020529
13.637	0.00015691	0.00020807	0.00020541
13.647	0.00015705	0.00020826	0.00020555
13.657	0.0001572	0.00020846	0.0002057
13.667	0.00015736	0.00020868	0.00020586
13.677	0.00015753	0.00020891	0.00020604
13.687	0.0001577	0.00020916	0.00020622
13.697	0.00015788	0.00020942	0.00020642
13.707	0.00015806	0.00020969	0.00020663
13.717	0.00015824	0.00020997	0.00020684
13.727	0.00015843	0.00021027	0.00020707
13.737	0.00015863	0.00021058	0.00020731
13.747	0.00015882	0.00021089	0.00020756
13.757	0.00015902	0.00021122	0.00020782
13.767	0.00015922	0.00021155	0.00020808
13.777	0.00015943	0.0002119	0.00020836
13.787	0.00015963	0.00021224	0.00020864
13.797	0.00015984	0.0002126	0.00020892
13.807	0.00016004	0.00021296	0.00020921
13.817	0.00016025	0.00021332	0.00020951
13.827	0.00016045	0.00021368	0.0002098
13.837	0.00016066	0.00021405	0.00021011
13.847	0.00016086	0.00021442	0.00021041
13.857	0.00016106	0.00021479	0.00021072
13.867	0.00016127	0.00021516	0.00021103
13.877	0.00016147	0.00021552	0.00021133
13.887	0.00016166	0.00021589	0.00021164
13.897	0.00016186	0.00021625	0.00021195
13.907	0.00016205	0.00021662	0.00021226
13.917	0.00016224	0.00021697	0.00021256
13.927	0.00016242	0.00021733	0.00021286
13.937	0.00016261	0.00021768	0.00021316
13.947	0.00016278	0.00021802	0.00021345
13.957	0.00016296	0.00021836	0.00021374
13.967	0.00016313	0.00021869	0.00021402
13.977	0.00016329	0.00021902	0.0002143
13.987	0.00016345	0.00021934	0.00021457
13.997	0.00016361	0.00021965	0.00021483
14.007	0.00016376	0.00021995	0.00021508
14.017	0.0001639	0.00022025	0.00021532
14.027	0.00016404	0.00022053	0.00021555
14.037	0.00016418	0.0002208	0.00021577
14.047	0.0001643	0.00022107	0.00021598
14.057	0.00016442	0.00022132	0.00021617
14.067	0.00016454	0.00022156	0.00021635
14.077	0.00016465	0.00022179	0.00021652
14.087	0.00016475	0.000222	0.00021667
14.097	0.00016484	0.0002222	0.0002168
14.107	0.00016493	0.00022239	0.00021692
14.117	0.00016501	0.00022256	0.00021703
14.127	0.00016508	0.00022272	0.00021711
14.137	0.00016515	0.00022286	0.00021719
14.147	0.00016521	0.00022298	0.00021724
14.157	0.00016526	0.00022309	0.00021728
14.167	0.00016531	0.00022319	0.00021731
14.177	0.00016535	0.00022326	0.00021732
14.187	0.00016539	0.00022332	0.00021732
14.197	0.00016542	0.00022337	0.00021731
14.207	0.00016544	0.0002234	0.00021728
14.217	0.00016546	0.00022341	0.00021724
14.227	0.00016547	0.00022341	0.00021719
14.237	0.00016547	0.0002234	0.00021712
14.247	0.00016547	0.00022337	0.00021705
14.257	0.00016547	0.00022332	0.00021697
14.267	0.00016546	0.00022327	0.00021688
14.277	0.00016545	0.0002232	0.00021678
14.287	0.00016543	0.00022312	0.00021667
14.297	0.00016541	0.00022304	0.00021656
14.307	0.00016538	0.00022294	0.00021644
14.317	0.00016535	0.00022283	0.00021632
14.327	0.00016532	0.00022272	0.00021619
14.337	0.00016529	0.0002226	0.00021606
14.347	0.00016525	0.00022247	0.00021593
14.357	0.00016521	0.00022234	0.00021579
14.367	0.00016517	0.0002222	0.00021566
14.377	0.00016513	0.00022207	0.00021552
14.387	0.00016509	0.00022193	0.00021539
14.397	0.00016504	0.00022178	0.00021525
14.407	0.000165	0.00022164	0.00021512
14.417	0.00016496	0.0002215	0.00021499
14.427	0.00016492	0.00022136	0.00021486
14.437	0.00016488	0.00022123	0.00021474
14.447	0.00016485	0.0002211	0.00021462
14.457	0.00016482	0.00022097	0.00021451
14.467	0.00016478	0.00022085	0.0002144
14.477	0.00016476	0.00022073	0.0002143
14.487	0.00016474	0.00022062	0.00021421
14.497	0.00016472	0.00022052	0.00021412
14.507	0.0001647	0.00022043	0.00021404
14.517	0.0001647	0.00022034	0.00021397
14.527	0.00016469	0.00022027	0.00021391
14.537	0.0001647	0.00022021	0.00021386
14.547	0.00016471	0.00022016	0.00021383
14.557	0.00016473	0.00022012	0.0002138
14.567	0.00016476	0.0002201	0.00021379
14.577	0.00016479	0.00022009	0.00021379
14.587	0.00016484	0.00022009	0.0002138
14.597	0.00016489	0.00022012	0.00021383
14.607	0.00016495	0.00022016	0.00021387
14.617	0.00016502	0.00022022	0.00021392
14.627	0.00016511	0.0002203	0.000214
14.637	0.0001652	0.0002204	0.00021408
14.647	0.0001653	0.00022052	0.00021419
14.657	0.00016541	0.00022066	0.00021431
14.667	0.00016554	0.00022083	0.00021444
14.677	0.00016567	0.00022102	0.0002146
14.687	0.00016581	0.00022123	0.00021477
14.697	0.00016596	0.00022147	0.00021496
14.707	0.00016612	0.00022173	0.00021516
14.717	0.0001663	0.00022202	0.00021538
14.727	0.00016648	0.00022233	0.00021562
14.737	0.00016667	0.00022267	0.00021587
14.747	0.00016686	0.00022303	0.00021614
14.757	0.00016707	0.00022342	0.00021643
14.767	0.00016729	0.00022383	0.00021673
14.777	0.00016752	0.00022426	0.00021704
14.787	0.00016776	0.00022471	0.00021737
14.797	0.00016801	0.00022518	0.00021771
14.807	0.00016827	0.00022566	0.00021807
14.817	0.00016854	0.00022616	0.00021843
14.827	0.00016882	0.00022668	0.00021881
14.837	0.00016911	0.00022721	0.00021919
14.847	0.00016941	0.00022775	0.00021958
14.857	0.00016971	0.0002283	0.00021999
14.867	0.00017002	0.00022885	0.0002204
14.877	0.00017033	0.00022942	0.00022081
14.887	0.00017065	0.00022998	0.00022123
14.897	0.00017097	0.00023054	0.00022166
14.907	0.00017129	0.00023111	0.00022209
14.917	0.00017161	0.00023167	0.00022252
14.927	0.00017193	0.00023223	0.00022296
14.937	0.00017225	0.00023278	0.0002234
14.947	0.00017256	0.00023332	0.00022384
14.957	0.00017287	0.00023385	0.00022428
14.967	0.00017318	0.00023438	0.00022472
14.977	0.00017349	0.00023489	0.00022516
14.987	0.00017379	0.00023538	0.00022559
14.997	0.00017408	0.00023587	0.00022602
15.008	0.00017437	0.00023634	0.00022644
15.018	0.00017465	0.00023679	0.00022685
15.028	0.00017493	0.00023723	0.00022711
15.038	0.0001752	0.00023766	0.00022745
15.048	0.00017547	0.00023807	0.00022778
15.058	0.00017573	0.00023847	0.0002281
15.068	0.00017598	0.00023886	0.00022841
15.078	0.00017622	0.00023923	0.00022871
15.088	0.00017647	0.0002396	0.000229
15.098	0.0001767	0.00023995	0.00022928
15.108	0.00017693	0.0002403	0.00022955
15.118	0.00017716	0.00024065	0.00022981
15.128	0.00017738	0.00024099	0.00023006
15.138	0.00017759	0.00024133	0.00023031
15.148	0.00017781	0.00024166	0.00023054
15.158	0.00017802	0.000242	0.00023078
15.168	0.00017823	0.00024234	0.000231
15.178	0.00017843	0.00024269	0.00023123
15.188	0.00017864	0.00024303	0.00023145
15.198	0.00017884	0.00024339	0.00023167
15.208	0.00017904	0.00024375	0.00023188
15.218	0.00017924	0.00024412	0.0002321
15.228	0.00017944	0.00024449	0.00023232
15.238	0.00017964	0.00024487	0.00023254
15.248	0.00017985	0.00024526	0.00023276
15.258	0.00018005	0.00024566	0.00023299
15.268	0.00018025	0.00024606	0.00023322
15.278	0.00018046	0.00024647	0.00023345
15.288	0.00018066	0.00024688	0.00023369
15.298	0.00018087	0.0002473	0.00023394
15.308	0.00018108	0.00024772	0.00023419
15.318	0.00018129	0.00024815	0.00023445
15.328	0.0001815	0.00024857	0.00023471
15.338	0.00018171	0.00024899	0.00023498
15.348	0.00018192	0.00024941	0.00023525
15.358	0.00018213	0.00024983	0.00023553
15.368	0.00018234	0.00025025	0.00023582
15.378	0.00018254	0.00025065	0.0002361
15.388	0.00018275	0.00025105	0.00023639
15.398	0.00018295	0.00025144	0.00023668
15.408	0.00018315	0.00025183	0.00023698
15.418	0.00018334	0.0002522	0.00023727
15.428	0.00018353	0.00025256	0.00023756
15.438	0.00018371	0.00025291	0.00023785
15.448	0.00018389	0.00025324	0.00023813
15.458	0.00018406	0.00025357	0.00023841
15.468	0.00018422	0.00025387	0.00023868
15.478	0.00018438	0.00025416	0.00023894
15.488	0.00018453	0.00025444	0.0002392
15.498	0.00018467	0.0002547	0.00023944
15.508	0.00018481	0.00025494	0.00023967
15.518	0.00018493	0.00025517	0.00023989
15.528	0.00018505	0.00025538	0.0002401
15.538	0.00018516	0.00025557	0.00024029
15.548	0.00018526	0.00025574	0.00024047
15.558	0.00018535	0.0002559	0.00024063
15.568	0.00018543	0.00025603	0.00024077
15.578	0.0001855	0.00025615	0.0002409
15.588	0.00018556	0.00025625	0.00024101
15.598	0.00018562	0.00025634	0.0002411
15.608	0.00018566	0.0002564	0.00024118
15.618	0.0001857	0.00025645	0.00024124
15.628	0.00018573	0.00025648	0.00024128
15.638	0.00018575	0.00025649	0.00024131
15.648	0.00018576	0.00025649	0.00024132
15.658	0.00018576	0.00025648	0.00024132
15.668	0.00018575	0.00025645	0.00024131
15.678	0.00018574	0.00025641	0.00024128
15.688	0.00018573	0.00025635	0.00024124
15.698	0.0001857	0.00025629	0.0002412
15.708	0.00018567	0.00025621	0.00024114
15.718	0.00018564	0.00025613	0.00024108
15.728	0.0001856	0.00025604	0.00024101
15.738	0.00018555	0.00025595	0.00024094
15.748	0.00018551	0.00025585	0.00024086
15.758	0.00018546	0.00025575	0.00024079
15.768	0.00018541	0.00025565	0.00024073
15.778	0.00018536	0.00025555	0.00024067
15.788	0.00018531	0.00025546	0.00024063
15.798	0.00018525	0.00025536	0.0002406
15.808	0.0001852	0.00025527	0.0002406
15.818	0.00018516	0.00025519	0.00024062
15.828	0.00018511	0.00025511	0.00024067
15.838	0.00018507	0.00025504	0.00024075
15.848	0.00018504	0.00025497	0.00024085
15.858	0.00018501	0.00025491	0.00024099
15.868	0.00018499	0.00025485	0.00024115
15.878	0.00018499	0.00025479	0.00024132
15.888	0.000185	0.00025474	0.0002415
15.898	0.00018502	0.00025469	0.00024168
15.908	0.00018506	0.00025465	0.00024186
15.918	0.00018511	0.00025461	0.00024203
15.928	0.00018517	0.00025458	0.00024219
15.938	0.00018523	0.00025455	0.00024234
15.948	0.00018531	0.00025453	0.00024248
15.958	0.00018538	0.00025452	0.00024261
15.968	0.00018545	0.00025452	0.00024273
15.978	0.00018553	0.00025453	0.00024284
15.988	0.0001856	0.00025454	0.00024294
15.998	0.00018566	0.00025457	0.00024303
16.008	0.00018573	0.0002546	0.00024311
16.018	0.00018579	0.00025465	0.00024319
16.028	0.00018585	0.0002547	0.00024327
16.038	0.00018591	0.00025476	0.00024334
16.048	0.00018597	0.00025483	0.0002434
16.058	0.00018602	0.00025491	0.00024346
16.068	0.00018607	0.00025498	0.00024351
16.078	0.00018612	0.00025507	0.00024356
16.088	0.00018616	0.00025515	0.00024361
16.098	0.0001862	0.00025524	0.00024365
16.108	0.00018623	0.00025532	0.00024369
16.118	0.00018626	0.0002554	0.00024373
16.128	0.00018629	0.00025548	0.00024376
16.138	0.00018631	0.00025555	0.00024379
16.148	0.00018632	0.00025562	0.00024381
16.158	0.00018633	0.00025568	0.00024383
16.168	0.00018634	0.00025573	0.00024384
16.178	0.00018633	0.00025577	0.00024385
16.188	0.00018632	0.0002558	0.00024386
16.198	0.00018631	0.00025582	0.00024386
16.208	0.00018629	0.00025583	0.00024386
16.218	0.00018627	0.00025584	0.00024386
16.228	0.00018624	0.00025583	0.00024385
16.238	0.0001862	0.00025581	0.00024385
16.248	0.00018616	0.00025579	0.00024384
16.258	0.00018612	0.00025576	0.00024382
16.268	0.00018608	0.00025572	0.00024381
16.278	0.00018603	0.00025568	0.0002438
16.288	0.00018599	0.00025563	0.00024379
16.298	0.00018594	0.00025559	0.00024378
16.308	0.00018589	0.00025554	0.00024377
16.318	0.00018584	0.00025549	0.00024376
16.328	0.0001858	0.00025545	0.00024377
16.338	0.00018576	0.00025541	0.00024377
16.348	0.00018572	0.00025538	0.00024379
16.358	0.00018568	0.00025535	0.00024381
16.368	0.00018565	0.00025533	0.00024385
16.378	0.00018563	0.00025532	0.00024389
16.388	0.00018561	0.00025532	0.00024395
16.398	0.00018559	0.00025533	0.00024402
16.408	0.00018559	0.00025535	0.00024411
16.418	0.0001856	0.00025537	0.00024421
16.428	0.00018561	0.00025541	0.00024433
16.438	0.00018563	0.00025546	0.00024447
16.448	0.00018567	0.00025551	0.00024462
16.458	0.00018572	0.00025558	0.00024479
16.468	0.00018578	0.00025565	0.00024498
16.478	0.00018585	0.00025573	0.00024518
16.488	0.00018593	0.00025582	0.0002454
16.498	0.00018603	0.00025592	0.00024564
16.508	0.00018614	0.00025604	0.00024588
16.518	0.00018627	0.00025616	0.00024615
16.528	0.00018641	0.00025629	0.00024642
16.538	0.00018657	0.00025644	0.00024671
16.548	0.00018674	0.00025659	0.00024701
16.558	0.00018693	0.00025677	0.00024732
16.568	0.00018714	0.00025696	0.00024764
16.578	0.00018736	0.00025717	0.00024797
16.588	0.00018759	0.00025739	0.0002483
16.598	0.00018784	0.00025764	0.00024865
16.608	0.0001881	0.0002579	0.000249
16.618	0.00018838	0.00025818	0.00024937
16.628	0.00018867	0.00025849	0.00024974
16.638	0.00018898	0.00025881	0.00025011
16.648	0.00018929	0.00025916	0.0002505
16.658	0.00018962	0.00025953	0.00025089
16.668	0.00018996	0.00025991	0.00025129
16.678	0.00019031	0.00026032	0.0002517
16.688	0.00019066	0.00026075	0.00025211
16.698	0.00019103	0.0002612	0.00025253
16.708	0.0001914	0.00026166	0.00025296
16.718	0.00019177	0.00026214	0.0002534
16.728	0.00019216	0.00026264	0.00025385
16.738	0.00019254	0.00026316	0.00025431
16.748	0.00019294	0.00026368	0.00025477
16.758	0.00019333	0.00026422	0.00025524
16.768	0.00019373	0.00026478	0.00025572
16.778	0.00019413	0.00026534	0.00025621
16.788	0.00019453	0.0002659	0.0002567
16.798	0.00019494	0.00026648	0.00025721
16.808	0.00019535	0.00026706	0.00025771
16.818	0.00019576	0.00026764	0.00025822
16.828	0.00019617	0.00026823	0.00025874
16.838	0.00019659	0.00026882	0.00025926
16.848	0.00019701	0.00026942	0.00025979
16.858	0.00019744	0.00027001	0.00026031
16.868	0.00019786	0.0002706	0.00026084
16.878	0.00019829	0.00027119	0.00026137
16.888	0.00019872	0.00027187	0.0002619
16.898	0.00019916	0.00027242	0.00026243
16.908	0.00019959	0.00027296	0.00026296
16.918	0.00020003	0.00027351	0.00026349
16.928	0.00020047	0.00027405	0.00026401
16.938	0.00020091	0.00027458	0.00026452
16.948	0.00020135	0.00027511	0.00026503
16.958	0.0002018	0.00027563	0.00026553
16.968	0.00020224	0.00027615	0.00026602
16.978	0.00020268	0.00027665	0.00026649
16.988	0.00020313	0.00027715	0.00026696
16.998	0.00020357	0.00027765	0.00026741
17.009	0.00020401	0.00027813	0.00026784
17.019	0.00020444	0.00027861	0.00026827
17.029	0.00020488	0.00027907	0.00026867
17.039	0.00020531	0.00027953	0.00026907
17.049	0.00020574	0.00027997	0.00026944
17.059	0.00020616	0.00028041	0.00026981
17.069	0.00020658	0.00028083	0.00027016
17.079	0.000207	0.00028125	0.0002705
17.089	0.00020741	0.00028165	0.00027082
17.099	0.00020781	0.00028204	0.00027114
17.109	0.0002082	0.00028242	0.00027144
17.119	0.00020859	0.00028279	0.00027173
17.129	0.00020897	0.00028314	0.00027201
17.139	0.00020933	0.00028349	0.00027227
17.149	0.00020969	0.00028382	0.00027253
17.159	0.00021004	0.00028414	0.00027278
17.169	0.00021037	0.00028444	0.00027301
17.179	0.0002107	0.00028473	0.00027324
17.189	0.00021101	0.00028501	0.00027345
17.199	0.0002113	0.00028528	0.00027365
17.209	0.00021159	0.00028553	0.00027384
17.219	0.00021185	0.00028577	0.00027402
17.229	0.00021211	0.00028599	0.00027419
17.239	0.00021235	0.0002862	0.00027434
17.249	0.00021257	0.00028639	0.00027449
17.259	0.00021278	0.00028657	0.00027462
17.269	0.00021297	0.00028673	0.00027475
17.279	0.00021315	0.00028689	0.00027486
17.289	0.00021331	0.00028702	0.00027496
17.299	0.00021346	0.00028714	0.00027504
17.309	0.00021359	0.00028725	0.00027512
17.319	0.0002137	0.00028734	0.00027519
17.329	0.0002138	0.00028742	0.00027524
17.339	0.00021389	0.00028749	0.00027528
17.349	0.00021396	0.00028754	0.00027531
17.359	0.00021401	0.00028758	0.00027533
17.369	0.00021406	0.0002876	0.00027534
17.379	0.00021409	0.00028761	0.00027532
17.389	0.00021411	0.00028761	0.00027529
17.399	0.00021411	0.00028759	0.00027525
17.409	0.00021411	0.00028757	0.00027518
17.419	0.00021409	0.00028753	0.0002751
17.429	0.00021406	0.00028748	0.00027501
17.439	0.00021402	0.00028742	0.0002749
17.449	0.00021397	0.00028735	0.00027477
17.459	0.0002139	0.00028726	0.00027464
17.469	0.00021383	0.00028717	0.00027449
17.479	0.00021375	0.00028708	0.00027434
17.489	0.00021366	0.00028697	0.00027418
17.499	0.00021355	0.00028686	0.00027401
17.509	0.00021344	0.00028673	0.00027384
17.519	0.00021332	0.00028661	0.00027367
17.529	0.0002132	0.00028647	0.00027349
17.539	0.00021307	0.00028633	0.00027331
17.549	0.00021293	0.00028619	0.00027312
17.559	0.00021279	0.00028605	0.00027294
17.569	0.00021264	0.0002859	0.00027276
17.579	0.00021249	0.00028574	0.00027257
17.589	0.00021234	0.00028559	0.00027239
17.599	0.00021219	0.00028543	0.0002722
17.609	0.00021203	0.00028528	0.00027202
17.619	0.00021188	0.00028513	0.00027185
17.629	0.00021172	0.00028497	0.00027167
17.639	0.00021157	0.00028482	0.0002715
17.649	0.00021141	0.00028467	0.00027134
17.659	0.00021126	0.00028452	0.00027118
17.669	0.00021111	0.00028438	0.00027103
17.679	0.00021096	0.00028424	0.00027088
17.689	0.00021081	0.00028411	0.00027075
17.699	0.00021067	0.00028398	0.00027062
17.709	0.00021052	0.00028386	0.00027051
17.719	0.00021038	0.00028375	0.00027041
17.729	0.00021025	0.00028364	0.00027033
17.739	0.00021011	0.00028355	0.00027027
17.749	0.00020998	0.00028345	0.00027023
17.759	0.00020986	0.00028337	0.00027021
17.769	0.00020974	0.00028329	0.00027022
17.779	0.00020962	0.00028322	0.00027026
17.789	0.00020951	0.00028315	0.00027033
17.799	0.0002094	0.00028307	0.00027044
17.809	0.0002093	0.000283	0.00027058
17.819	0.0002092	0.00028293	0.00027074
17.829	0.00020911	0.00028285	0.00027094
17.839	0.00020903	0.00028277	0.00027114
17.849	0.00020895	0.00028269	0.00027136
17.859	0.00020888	0.00028262	0.00027157
17.869	0.00020881	0.00028254	0.00027178
17.879	0.00020875	0.00028247	0.00027198
17.889	0.0002087	0.0002824	0.00027216
17.899	0.00020866	0.00028234	0.00027232
17.909	0.00020863	0.00028229	0.00027246
17.919	0.00020861	0.00028225	0.0002726
17.929	0.00020859	0.00028222	0.00027272
17.939	0.00020859	0.0002822	0.00027283
17.949	0.0002086	0.0002822	0.00027294
17.959	0.00020862	0.00028221	0.00027305
17.969	0.00020866	0.00028224	0.00027317
17.979	0.00020871	0.00028229	0.00027328
17.989	0.00020877	0.00028236	0.00027341
17.999	0.00020884	0.00028244	0.00027355
18.009	0.00020893	0.00028255	0.0002737
18.019	0.00020904	0.00028268	0.00027386
18.029	0.00020916	0.00028284	0.00027404
18.039	0.00020929	0.00028301	0.00027424
18.049	0.00020944	0.00028321	0.00027445
18.059	0.00020961	0.00028343	0.00027468
18.069	0.00020979	0.00028368	0.00027494
18.079	0.00020999	0.00028395	0.00027521
18.089	0.0002102	0.00028425	0.00027551
18.099	0.00021043	0.00028456	0.00027583
18.109	0.00021067	0.0002849	0.00027617
18.119	0.00021092	0.00028527	0.00027653
18.129	0.00021119	0.00028565	0.00027692
18.139	0.00021147	0.00028606	0.00027733
18.149	0.00021177	0.00028648	0.00027776
18.159	0.00021207	0.00028693	0.0002782
18.169	0.00021239	0.00028739	0.00027867
18.179	0.00021271	0.00028787	0.00027916
18.189	0.00021304	0.00028836	0.00027966
18.199	0.00021338	0.00028887	0.00028017
18.209	0.00021373	0.00028939	0.0002807
18.219	0.00021408	0.00028992	0.00028123
18.229	0.00021444	0.00029045	0.00028177
18.239	0.0002148	0.000291	0.00028232
18.249	0.00021516	0.00029155	0.00028287
18.259	0.00021552	0.0002921	0.00028342
18.269	0.00021587	0.00029266	0.00028397
18.279	0.00021623	0.00029321	0.00028451
18.289	0.00021658	0.00029376	0.00028505
18.299	0.00021692	0.00029431	0.00028559
18.309	0.00021725	0.00029484	0.00028611
18.319	0.00021758	0.00029537	0.00028663
18.329	0.00021789	0.00029589	0.00028714
18.339	0.00021818	0.00029639	0.00028763
18.349	0.00021847	0.00029688	0.00028811
18.359	0.00021873	0.00029735	0.00028858
18.369	0.00021898	0.0002978	0.00028903
18.379	0.00021921	0.00029823	0.00028947
18.389	0.00021943	0.00029864	0.00028989
18.399	0.00021962	0.00029903	0.00029029
18.409	0.0002198	0.00029939	0.00029067
18.419	0.00021997	0.00029972	0.00029103
18.429	0.00022012	0.00030003	0.00029136
18.439	0.00022026	0.00030031	0.00029168
18.449	0.00022038	0.00030056	0.00029197
18.459	0.0002205	0.00030078	0.00029223
18.469	0.00022061	0.00030098	0.00029248
18.479	0.00022071	0.00030115	0.00029269
18.489	0.0002208	0.00030129	0.00029289
18.499	0.00022089	0.00030141	0.00029306
18.509	0.00022096	0.00030149	0.00029321
18.519	0.00022103	0.00030156	0.00029333
18.529	0.00022109	0.0003016	0.00029344
18.539	0.00022114	0.00030162	0.00029352
18.549	0.00022119	0.00030161	0.00029358
18.559	0.00022122	0.00030159	0.00029363
18.569	0.00022125	0.00030155	0.00029365
18.579	0.00022127	0.0003015	0.00029367
18.589	0.00022128	0.00030143	0.00029366
18.599	0.00022129	0.00030135	0.00029365
18.609	0.0002213	0.00030125	0.00029362
18.619	0.0002213	0.00030115	0.00029359
18.629	0.0002213	0.00030105	0.00029354
18.639	0.0002213	0.00030094	0.0002935
18.649	0.00022129	0.00030082	0.00029344
18.659	0.00022129	0.0003007	0.00029339
18.669	0.00022129	0.00030059	0.00029334
18.679	0.00022129	0.00030048	0.00029329
18.689	0.0002213	0.00030036	0.00029324
18.699	0.0002213	0.00030026	0.00029319
18.709	0.00022132	0.00030016	0.00029315
18.719	0.00022133	0.00030006	0.00029312
18.729	0.00022136	0.00029998	0.0002931
18.739	0.00022138	0.0002999	0.00029309
18.749	0.00022142	0.00029983	0.00029309
18.759	0.00022146	0.00029977	0.0002931
18.769	0.00022151	0.00029972	0.00029312
18.779	0.00022157	0.00029968	0.00029315
18.789	0.00022163	0.00029965	0.00029319
18.799	0.0002217	0.00029964	0.00029325
18.809	0.00022178	0.00029963	0.00029332
18.819	0.00022186	0.00029964	0.0002934
18.829	0.00022196	0.00029965	0.00029349
18.839	0.00022205	0.00029968	0.00029359
18.849	0.00022216	0.00029972	0.0002937
18.859	0.00022227	0.00029976	0.00029382
18.869	0.00022239	0.00029982	0.00029395
18.879	0.00022251	0.00029989	0.00029408
18.889	0.00022264	0.00029996	0.00029422
18.899	0.00022278	0.00030005	0.00029437
18.909	0.00022292	0.00030014	0.00029453
18.919	0.00022307	0.00030024	0.00029469
18.929	0.00022322	0.00030035	0.00029485
18.939	0.00022338	0.00030047	0.00029502
18.949	0.00022354	0.00030059	0.00029519
18.959	0.00022371	0.00030071	0.00029537
18.969	0.00022389	0.00030085	0.00029555
18.979	0.00022407	0.00030098	0.00029574
18.989	0.00022425	0.00030113	0.00029592
18.999	0.00022444	0.00030127	0.00029611
19.01	0.00022463	0.00030142	0.0002963
19.02	0.00022483	0.00030158	0.00029649
19.03	0.00022504	0.00030174	0.00029668
19.04	0.00022524	0.0003019	0.00029688
19.05	0.00022545	0.00030207	0.00029707
19.06	0.00022567	0.00030224	0.00029726
19.07	0.00022589	0.00030242	0.00029745
19.08	0.00022611	0.00030259	0.00029764
19.09	0.00022633	0.00030278	0.00029783
19.1	0.00022656	0.00030297	0.00029802
19.11	0.00022679	0.00030316	0.00029821
19.12	0.00022702	0.00030335	0.00029839
19.13	0.00022726	0.00030356	0.00029858
19.14	0.0002275	0.00030376	0.00029876
19.15	0.00022774	0.00030398	0.00029894
19.16	0.00022799	0.0003042	0.00029911
19.17	0.00022824	0.00030442	0.00029929
19.18	0.00022849	0.00030466	0.00029947
19.19	0.00022875	0.0003049	0.00029965
19.2	0.00022901	0.00030515	0.00029983
19.21	0.00022928	0.00030541	0.00030001
19.22	0.00022955	0.00030567	0.0003002
19.23	0.00022982	0.00030595	0.00030039
19.24	0.00023011	0.00030624	0.00030059
19.25	0.00023039	0.00030653	0.0003008
19.26	0.00023068	0.00030684	0.00030102
19.27	0.00023098	0.00030716	0.00030124
19.28	0.00023129	0.0003075	0.00030148
19.29	0.0002316	0.00030784	0.00030173
19.3	0.00023192	0.0003082	0.00030199
19.31	0.00023225	0.00030857	0.00030227
19.32	0.00023258	0.00030896	0.00030256
19.33	0.00023292	0.00030936	0.00030286
19.34	0.00023327	0.00030978	0.00030319
19.35	0.00023362	0.00031021	0.00030353
19.36	0.00023398	0.00031066	0.00030388
19.37	0.00023435	0.00031112	0.00030426
19.38	0.00023472	0.0003116	0.00030465
19.39	0.0002351	0.00031209	0.00030506
19.4	0.00023548	0.00031259	0.00030548
19.41	0.00023586	0.00031311	0.00030592
19.42	0.00023625	0.00031365	0.00030638
19.43	0.00023664	0.00031419	0.00030686
19.44	0.00023702	0.00031475	0.00030735
19.45	0.00023741	0.00031532	0.00030786
19.46	0.00023779	0.00031589	0.00030838
19.47	0.00023817	0.00031648	0.00030891
19.48	0.00023854	0.00031707	0.00030945
19.49	0.00023891	0.00031766	0.00031001
19.5	0.00023927	0.00031826	0.00031057
19.51	0.00023962	0.00031886	0.00031114
19.52	0.00023996	0.00031946	0.00031172
19.53	0.0002403	0.00032006	0.0003123
19.54	0.00024062	0.00032065	0.00031288
19.55	0.00024093	0.00032124	0.00031346
19.56	0.00024123	0.00032183	0.00031405
19.57	0.00024152	0.0003224	0.00031463
19.58	0.00024179	0.00032297	0.00031521
19.59	0.00024206	0.00032353	0.00031578
19.6	0.0002423	0.00032408	0.00031634
19.61	0.00024254	0.00032461	0.0003169
19.62	0.00024276	0.00032513	0.00031745
19.63	0.00024297	0.00032564	0.00031798
19.64	0.00024317	0.00032613	0.00031851
19.65	0.00024335	0.00032661	0.00031902
19.66	0.00024352	0.00032707	0.00031951
19.67	0.00024367	0.00032751	0.00031999
19.68	0.00024381	0.00032794	0.00032045
19.69	0.00024393	0.00032834	0.00032089
19.7	0.00024404	0.00032873	0.00032131
19.71	0.00024414	0.0003291	0.00032172
19.72	0.00024422	0.00032945	0.0003221
19.73	0.00024429	0.00032977	0.00032247
19.74	0.00024434	0.00033008	0.00032281
19.75	0.00024438	0.00033037	0.00032313
19.76	0.00024441	0.00033064	0.00032344
19.77	0.00024443	0.00033089	0.00032372
19.78	0.00024444	0.00033111	0.00032398
19.79	0.00024443	0.00033132	0.00032422
19.8	0.00024442	0.00033151	0.00032444
19.81	0.0002444	0.00033168	0.00032465
19.82	0.00024436	0.00033182	0.00032483
19.83	0.00024432	0.00033195	0.000325
19.84	0.00024428	0.00033206	0.00032514
19.85	0.00024422	0.00033216	0.00032527
19.86	0.00024416	0.00033223	0.00032539
19.87	0.0002441	0.00033228	0.00032548
19.88	0.00024403	0.00033232	0.00032557
19.89	0.00024395	0.00033234	0.00032563
19.9	0.00024387	0.00033235	0.00032569
19.91	0.00024379	0.00033233	0.00032573
19.92	0.00024371	0.0003323	0.00032575
19.93	0.00024362	0.00033226	0.00032577
19.94	0.00024353	0.0003322	0.00032577
19.95	0.00024344	0.00033212	0.00032576
19.96	0.00024334	0.00033203	0.00032574
19.97	0.00024325	0.00033192	0.00032572
19.98	0.00024315	0.0003318	0.00032568
19.99	0.00024305	0.00033166	0.00032563
20	0.00024295	0.00033151	0.00032557


==> figures/data/V1D1V_error_time_basis/error_local_reduced_model_indicator_V1D1V_12.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	1.7184e-05	1.7184e-05	1.7184e-05
0.010005	1.7195e-05	1.7195e-05	1.7195e-05
0.02001	1.7188e-05	1.7188e-05	1.7188e-05
0.030015	1.8364e-05	1.8364e-05	1.8364e-05
0.04002	1.8364e-05	1.8364e-05	1.8364e-05
0.050025	1.836e-05	1.836e-05	1.836e-05
0.06003	1.8353e-05	1.8353e-05	1.8353e-05
0.070035	1.8349e-05	1.8349e-05	1.8349e-05
0.08004	1.8339e-05	1.8339e-05	1.8339e-05
0.090045	1.8327e-05	1.8327e-05	1.8327e-05
0.10005	1.8315e-05	1.8315e-05	1.8315e-05
0.11006	1.8301e-05	1.8301e-05	1.8301e-05
0.12006	1.8286e-05	1.8286e-05	1.8286e-05
0.13007	1.8271e-05	1.8271e-05	1.8271e-05
0.14007	1.8255e-05	1.8255e-05	1.8255e-05
0.15008	1.8238e-05	1.8238e-05	1.8238e-05
0.16008	1.822e-05	1.822e-05	1.822e-05
0.17009	1.8202e-05	1.8202e-05	1.8202e-05
0.18009	1.8183e-05	1.8183e-05	1.8183e-05
0.1901	1.8163e-05	1.8163e-05	1.8163e-05
0.2001	1.8143e-05	1.8143e-05	1.8143e-05
0.21011	1.8122e-05	1.8122e-05	1.8122e-05
0.22011	1.8102e-05	1.8102e-05	1.8102e-05
0.23012	1.8081e-05	1.8081e-05	1.8081e-05
0.24012	1.8059e-05	1.8059e-05	1.8059e-05
0.25013	1.8038e-05	1.8038e-05	1.8038e-05
0.26013	1.8017e-05	1.8017e-05	1.8017e-05
0.27014	1.7995e-05	1.7995e-05	1.7995e-05
0.28014	1.7974e-05	1.7974e-05	1.7974e-05
0.29015	1.7953e-05	1.7953e-05	1.7953e-05
0.30015	1.7932e-05	1.7932e-05	1.7932e-05
0.31016	1.7912e-05	1.7912e-05	1.7912e-05
0.32016	1.7891e-05	1.7891e-05	1.7891e-05
0.33017	1.7872e-05	1.7872e-05	1.7872e-05
0.34017	1.7852e-05	1.7852e-05	1.7852e-05
0.35018	1.7833e-05	1.7833e-05	1.7833e-05
0.36018	1.7814e-05	1.7814e-05	1.7814e-05
0.37019	1.7796e-05	1.7796e-05	1.7796e-05
0.38019	1.7779e-05	1.7779e-05	1.7779e-05
0.3902	1.7762e-05	1.7762e-05	1.7762e-05
0.4002	1.7745e-05	1.7745e-05	1.7745e-05
0.41021	1.773e-05	1.773e-05	1.773e-05
0.42021	1.7715e-05	1.7715e-05	1.7715e-05
0.43022	1.77e-05	1.77e-05	1.77e-05
0.44022	1.7686e-05	1.7686e-05	1.7686e-05
0.45023	1.7673e-05	1.7673e-05	1.7673e-05
0.46023	1.7661e-05	1.7661e-05	1.7661e-05
0.47024	1.765e-05	1.765e-05	1.765e-05
0.48024	1.7639e-05	1.7639e-05	1.7639e-05
0.49025	1.763e-05	1.763e-05	1.763e-05
0.50025	1.7621e-05	1.7621e-05	1.7621e-05
0.51026	1.7614e-05	1.7614e-05	1.7614e-05
0.52026	1.7608e-05	1.7608e-05	1.7608e-05
0.53027	1.7604e-05	1.7604e-05	1.7604e-05
0.54027	1.7601e-05	1.7601e-05	1.7601e-05
0.55028	1.7601e-05	1.7601e-05	1.7601e-05
0.56028	1.7603e-05	1.7603e-05	1.7603e-05
0.57029	1.7607e-05	1.7607e-05	1.7607e-05
0.58029	1.7615e-05	1.7615e-05	1.7615e-05
0.5903	1.7627e-05	1.7627e-05	1.7627e-05
0.6003	1.7643e-05	1.7643e-05	1.7643e-05
0.61031	1.7663e-05	1.7663e-05	1.7663e-05
0.62031	1.7687e-05	1.7687e-05	1.7687e-05
0.63032	1.7716e-05	1.7716e-05	1.7716e-05
0.64032	1.7749e-05	1.7749e-05	1.7749e-05
0.65033	1.7786e-05	1.7786e-05	1.7786e-05
0.66033	1.7825e-05	1.7825e-05	1.7825e-05
0.67034	1.7865e-05	1.7865e-05	1.7865e-05
0.68034	1.7906e-05	1.7906e-05	1.7906e-05
0.69035	1.7946e-05	1.7946e-05	1.7946e-05
0.70035	1.7985e-05	1.7985e-05	1.7985e-05
0.71036	1.8022e-05	1.8022e-05	1.8022e-05
0.72036	1.8057e-05	1.8057e-05	1.8057e-05
0.73037	1.8089e-05	1.8089e-05	1.8089e-05
0.74037	1.8119e-05	1.8119e-05	1.8119e-05
0.75038	1.8146e-05	1.8146e-05	1.8146e-05
0.76038	1.8171e-05	1.8171e-05	1.8171e-05
0.77039	1.8194e-05	1.8194e-05	1.8194e-05
0.78039	1.8215e-05	1.8215e-05	1.8215e-05
0.7904	1.8234e-05	1.8234e-05	1.8234e-05
0.8004	1.8251e-05	1.8251e-05	1.8251e-05
0.81041	1.8268e-05	1.8268e-05	1.8268e-05
0.82041	1.8283e-05	1.8283e-05	1.8283e-05
0.83042	1.8297e-05	1.8297e-05	1.8297e-05
0.84042	1.8311e-05	1.8311e-05	1.8311e-05
0.85043	1.8324e-05	1.8324e-05	1.8324e-05
0.86043	1.8338e-05	1.8338e-05	1.8338e-05
0.87044	1.8352e-05	1.8352e-05	1.8352e-05
0.88044	1.8366e-05	1.8366e-05	1.8366e-05
0.89045	1.8381e-05	1.8381e-05	1.8381e-05
0.90045	1.8398e-05	1.8398e-05	1.8398e-05
0.91046	1.8415e-05	1.8415e-05	1.8415e-05
0.92046	1.8435e-05	1.8435e-05	1.8435e-05
0.93047	1.8457e-05	1.8457e-05	1.8457e-05
0.94047	1.8481e-05	1.8481e-05	1.8481e-05
0.95048	1.8508e-05	1.8508e-05	1.8508e-05
0.96048	1.8538e-05	1.8538e-05	1.8538e-05
0.97049	1.8572e-05	1.8572e-05	1.8572e-05
0.98049	1.861e-05	1.861e-05	1.861e-05
0.9905	1.8803e-05	1.8654e-05	1.8654e-05
1.0005	1.8814e-05	1.8702e-05	1.8702e-05
1.0105	1.8824e-05	1.8757e-05	1.8757e-05
1.0205	1.8834e-05	1.8819e-05	1.8819e-05
1.0305	1.8846e-05	1.8889e-05	1.8889e-05
1.0405	1.8857e-05	1.8967e-05	1.8967e-05
1.0505	1.8869e-05	1.9054e-05	1.9054e-05
1.0605	1.8882e-05	1.9152e-05	1.9152e-05
1.0705	1.8895e-05	1.926e-05	1.926e-05
1.0805	1.8909e-05	1.938e-05	1.938e-05
1.0905	1.8923e-05	1.9513e-05	1.9513e-05
1.1006	1.8938e-05	1.9658e-05	1.9658e-05
1.1106	1.8953e-05	1.9844e-05	1.9817e-05
1.1206	1.8969e-05	1.9856e-05	1.9989e-05
1.1306	1.8986e-05	1.987e-05	2.0174e-05
1.1406	1.9003e-05	1.9883e-05	2.0371e-05
1.1506	1.902e-05	1.9898e-05	2.058e-05
1.1606	1.9038e-05	1.9912e-05	2.08e-05
1.1706	1.9057e-05	1.9928e-05	2.1028e-05
1.1806	1.9076e-05	1.9944e-05	2.1264e-05
1.1906	1.9096e-05	1.9961e-05	2.1505e-05
1.2006	1.9117e-05	1.9979e-05	2.1748e-05
1.2106	1.9138e-05	1.9997e-05	2.1993e-05
1.2206	1.9161e-05	2.0017e-05	2.2236e-05
1.2306	1.9184e-05	2.0037e-05	2.2476e-05
1.2406	1.9208e-05	2.0058e-05	2.2709e-05
1.2506	1.9233e-05	2.0081e-05	2.2936e-05
1.2606	1.9259e-05	2.0104e-05	2.3153e-05
1.2706	1.9286e-05	2.0129e-05	2.3361e-05
1.2806	1.9315e-05	2.0155e-05	2.3349e-05
1.2906	1.9344e-05	2.0183e-05	2.3368e-05
1.3007	1.9375e-05	2.0212e-05	2.3389e-05
1.3107	1.9408e-05	2.0242e-05	2.3411e-05
1.3207	1.9441e-05	2.0274e-05	2.3434e-05
1.3307	1.9476e-05	2.0307e-05	2.3458e-05
1.3407	1.9512e-05	2.0341e-05	2.3484e-05
1.3507	1.9549e-05	2.0376e-05	2.351e-05
1.3607	1.9587e-05	2.0413e-05	2.3537e-05
1.3707	1.9625e-05	2.045e-05	2.3565e-05
1.3807	1.9664e-05	2.0487e-05	2.3594e-05
1.3907	1.9704e-05	2.0525e-05	2.3623e-05
1.4007	1.9744e-05	2.0563e-05	2.3652e-05
1.4107	1.9783e-05	2.0601e-05	2.3681e-05
1.4207	1.9822e-05	2.0639e-05	2.3709e-05
1.4307	1.9861e-05	2.0676e-05	2.3738e-05
1.4407	1.9899e-05	2.0712e-05	2.3765e-05
1.4507	1.9936e-05	2.0746e-05	2.3792e-05
1.4607	1.9972e-05	2.078e-05	2.3818e-05
1.4707	2.0007e-05	2.0812e-05	2.3843e-05
1.4807	2.0041e-05	2.0843e-05	2.3866e-05
1.4907	2.0073e-05	2.0871e-05	2.3888e-05
1.5008	2.0105e-05	2.0899e-05	2.3909e-05
1.5108	2.0135e-05	2.0924e-05	2.3928e-05
1.5208	2.0164e-05	2.0949e-05	2.3945e-05
1.5308	2.0191e-05	2.0971e-05	2.3961e-05
1.5408	2.0219e-05	2.0993e-05	2.3976e-05
1.5508	2.0245e-05	2.1013e-05	2.399e-05
1.5608	2.0271e-05	2.1032e-05	2.4002e-05
1.5708	2.0297e-05	2.1051e-05	2.4014e-05
1.5808	2.0323e-05	2.1069e-05	2.4025e-05
1.5908	2.035e-05	2.1088e-05	2.4036e-05
1.6008	2.0378e-05	2.1107e-05	2.4046e-05
1.6108	2.0407e-05	2.1126e-05	2.4058e-05
1.6208	2.0438e-05	2.1147e-05	2.407e-05
1.6308	2.0471e-05	2.117e-05	2.4083e-05
1.6408	2.0507e-05	2.1196e-05	2.4098e-05
1.6508	2.0547e-05	2.1224e-05	2.4116e-05
1.6608	2.0591e-05	2.1256e-05	2.4136e-05
1.6708	2.0639e-05	2.1293e-05	2.416e-05
1.6808	2.0693e-05	2.1334e-05	2.4188e-05
1.6908	2.0753e-05	2.1381e-05	2.422e-05
1.7009	2.082e-05	2.1434e-05	2.4257e-05
1.7109	2.0893e-05	2.1494e-05	2.43e-05
1.7209	2.0975e-05	2.1561e-05	2.4349e-05
1.7309	2.1064e-05	2.1636e-05	2.4404e-05
1.7409	2.1163e-05	2.1719e-05	2.4466e-05
1.7509	2.127e-05	2.1811e-05	2.4535e-05
1.7609	2.1386e-05	2.1913e-05	2.4612e-05
1.7709	2.1511e-05	2.2023e-05	2.4697e-05
1.7809	2.1646e-05	2.2143e-05	2.4789e-05
1.7909	2.1791e-05	2.2272e-05	2.489e-05
1.8009	2.1811e-05	2.241e-05	2.4999e-05
1.8109	2.1834e-05	2.2558e-05	2.5117e-05
1.8209	2.1858e-05	2.2715e-05	2.5242e-05
1.8309	2.1883e-05	2.2881e-05	2.5376e-05
1.8409	2.191e-05	2.3056e-05	2.5519e-05
1.8509	2.1937e-05	2.324e-05	2.5669e-05
1.8609	2.1966e-05	2.3433e-05	2.5827e-05
1.8709	2.1995e-05	2.3633e-05	2.5994e-05
1.8809	2.2026e-05	2.3843e-05	2.6169e-05
1.8909	2.2057e-05	2.4061e-05	2.6352e-05
1.901	2.209e-05	2.4287e-05	2.6543e-05
1.911	2.2124e-05	2.4523e-05	2.6743e-05
1.921	2.2159e-05	2.4767e-05	2.6952e-05
1.931	2.2195e-05	2.5021e-05	2.7169e-05
1.941	2.2232e-05	2.5284e-05	2.7396e-05
1.951	2.227e-05	2.5557e-05	2.7631e-05
1.961	2.2308e-05	2.584e-05	2.7875e-05
1.971	2.2348e-05	2.6133e-05	2.8128e-05
1.981	2.2389e-05	2.6435e-05	2.8389e-05
1.991	2.243e-05	2.6746e-05	2.8657e-05
2.001	2.2472e-05	2.6734e-05	2.8933e-05
2.011	2.2514e-05	2.6774e-05	2.9213e-05
2.021	2.2556e-05	2.6816e-05	2.9498e-05
2.031	2.2599e-05	2.6857e-05	2.9785e-05
2.041	2.2642e-05	2.6899e-05	3.0073e-05
2.051	2.2685e-05	2.6942e-05	3.0359e-05
2.061	2.2728e-05	2.6986e-05	3.0641e-05
2.071	2.2771e-05	2.703e-05	3.0918e-05
2.081	2.2814e-05	2.7075e-05	3.1188e-05
2.091	2.2857e-05	2.7121e-05	3.1448e-05
2.1011	2.29e-05	2.7168e-05	3.1698e-05
2.1111	2.2943e-05	2.7217e-05	3.1935e-05
2.1211	2.2986e-05	2.7266e-05	3.216e-05
2.1311	2.3029e-05	2.7317e-05	3.2372e-05
2.1411	2.3072e-05	2.7368e-05	3.2569e-05
2.1511	2.3115e-05	2.7421e-05	3.2753e-05
2.1611	2.3158e-05	2.7476e-05	3.2922e-05
2.1711	2.3201e-05	2.7531e-05	3.3079e-05
2.1811	2.3245e-05	2.7587e-05	3.3222e-05
2.1911	2.3288e-05	2.7645e-05	3.3354e-05
2.2011	2.3332e-05	2.7703e-05	3.3474e-05
2.2111	2.3376e-05	2.7762e-05	3.3584e-05
2.2211	2.3419e-05	2.7821e-05	3.3684e-05
2.2311	2.3463e-05	2.7881e-05	3.3775e-05
2.2411	2.3507e-05	2.7941e-05	3.3859e-05
2.2511	2.355e-05	2.8e-05	3.3936e-05
2.2611	2.3593e-05	2.806e-05	3.4007e-05
2.2711	2.3635e-05	2.8118e-05	3.4073e-05
2.2811	2.3678e-05	2.8177e-05	3.4135e-05
2.2911	2.372e-05	2.8234e-05	3.4194e-05
2.3012	2.3761e-05	2.8291e-05	3.425e-05
2.3112	2.3802e-05	2.8346e-05	3.4305e-05
2.3212	2.3842e-05	2.84e-05	3.436e-05
2.3312	2.3882e-05	2.8453e-05	3.4415e-05
2.3412	2.3922e-05	2.8504e-05	3.4471e-05
2.3512	2.3961e-05	2.8554e-05	3.453e-05
2.3612	2.3999e-05	2.8603e-05	3.4592e-05
2.3712	2.4037e-05	2.8649e-05	3.4658e-05
2.3812	2.4074e-05	2.8694e-05	3.4729e-05
2.3912	2.411e-05	2.8738e-05	3.4807e-05
2.4012	2.4146e-05	2.8779e-05	3.4891e-05
2.4112	2.4181e-05	2.8818e-05	3.4984e-05
2.4212	2.4215e-05	2.8856e-05	3.5086e-05
2.4312	2.4248e-05	2.8891e-05	3.5198e-05
2.4412	2.4281e-05	2.8924e-05	3.5321e-05
2.4512	2.4311e-05	2.8956e-05	3.5455e-05
2.4612	2.4341e-05	2.8985e-05	3.5602e-05
2.4712	2.4369e-05	2.9012e-05	3.576e-05
2.4812	2.4396e-05	2.9037e-05	3.5932e-05
2.4912	2.4422e-05	2.906e-05	3.6116e-05
2.5013	2.4446e-05	2.9081e-05	3.6134e-05
2.5113	2.4469e-05	2.9101e-05	3.617e-05
2.5213	2.449e-05	2.9119e-05	3.6206e-05
2.5313	2.4511e-05	2.9136e-05	3.6241e-05
2.5413	2.453e-05	2.9152e-05	3.6276e-05
2.5513	2.4549e-05	2.9168e-05	3.631e-05
2.5613	2.4568e-05	2.9182e-05	3.6344e-05
2.5713	2.4586e-05	2.9197e-05	3.6377e-05
2.5813	2.4604e-05	2.9211e-05	3.641e-05
2.5913	2.4622e-05	2.9225e-05	3.6443e-05
2.6013	2.464e-05	2.9239e-05	3.6475e-05
2.6113	2.4659e-05	2.9253e-05	3.6507e-05
2.6213	2.4679e-05	2.9268e-05	3.6538e-05
2.6313	2.4699e-05	2.9284e-05	3.657e-05
2.6413	2.4721e-05	2.93e-05	3.6601e-05
2.6513	2.4744e-05	2.9317e-05	3.6632e-05
2.6613	2.4768e-05	2.9336e-05	3.6664e-05
2.6713	2.4793e-05	2.9355e-05	3.6695e-05
2.6813	2.4819e-05	2.9375e-05	3.6727e-05
2.6913	2.4847e-05	2.9396e-05	3.6759e-05
2.7014	2.4876e-05	2.9419e-05	3.6791e-05
2.7114	2.4907e-05	2.9443e-05	3.6824e-05
2.7214	2.4939e-05	2.9468e-05	3.6858e-05
2.7314	2.4973e-05	2.9495e-05	3.6892e-05
2.7414	2.5008e-05	2.9523e-05	3.6927e-05
2.7514	2.5045e-05	2.9553e-05	3.6963e-05
2.7614	2.5082e-05	2.9584e-05	3.7e-05
2.7714	2.5122e-05	2.9617e-05	3.7038e-05
2.7814	2.5162e-05	2.9651e-05	3.7077e-05
2.7914	2.5204e-05	2.9686e-05	3.7117e-05
2.8014	2.5247e-05	2.9723e-05	3.7159e-05
2.8114	2.5291e-05	2.9761e-05	3.7202e-05
2.8214	2.5335e-05	2.9801e-05	3.7246e-05
2.8314	2.5381e-05	2.9841e-05	3.7291e-05
2.8414	2.5426e-05	2.9882e-05	3.7337e-05
2.8514	2.5473e-05	2.9924e-05	3.7385e-05
2.8614	2.5519e-05	2.9967e-05	3.7434e-05
2.8714	2.5566e-05	3.0009e-05	3.7484e-05
2.8814	2.5612e-05	3.0051e-05	3.7535e-05
2.8914	2.5658e-05	3.0093e-05	3.7586e-05
2.9015	2.5704e-05	3.0134e-05	3.7638e-05
2.9115	2.5749e-05	3.0174e-05	3.769e-05
2.9215	2.5794e-05	3.0213e-05	3.7742e-05
2.9315	2.5838e-05	3.025e-05	3.7794e-05
2.9415	2.5882e-05	3.0285e-05	3.7845e-05
2.9515	2.5926e-05	3.0319e-05	3.7895e-05
2.9615	2.5969e-05	3.035e-05	3.7945e-05
2.9715	2.6012e-05	3.038e-05	3.7993e-05
2.9815	2.6055e-05	3.0408e-05	3.8039e-05
2.9915	2.6099e-05	3.0434e-05	3.8084e-05
3.0015	2.6143e-05	3.0458e-05	3.8127e-05
3.0115	2.6188e-05	3.0481e-05	3.8168e-05
3.0215	2.6233e-05	3.0502e-05	3.8208e-05
3.0315	2.628e-05	3.0523e-05	3.8246e-05
3.0415	2.6327e-05	3.0543e-05	3.8282e-05
3.0515	2.6376e-05	3.0562e-05	3.8317e-05
3.0615	2.6427e-05	3.0581e-05	3.8352e-05
3.0715	2.6479e-05	3.0601e-05	3.8386e-05
3.0815	2.6532e-05	3.062e-05	3.8419e-05
3.0915	2.6587e-05	3.064e-05	3.8453e-05
3.1016	2.6643e-05	3.0662e-05	3.8488e-05
3.1116	2.6701e-05	3.0684e-05	3.8524e-05
3.1216	2.676e-05	3.0708e-05	3.8562e-05
3.1316	2.682e-05	3.0733e-05	3.8602e-05
3.1416	2.6883e-05	3.0761e-05	3.8645e-05
3.1516	2.6946e-05	3.079e-05	3.8691e-05
3.1616	2.7011e-05	3.0823e-05	3.8741e-05
3.1716	2.7078e-05	3.0858e-05	3.8794e-05
3.1816	2.7146e-05	3.0896e-05	3.8851e-05
3.1916	2.7216e-05	3.0937e-05	3.8912e-05
3.2016	2.7287e-05	3.0981e-05	3.8977e-05
3.2116	2.7489e-05	3.1028e-05	3.9046e-05
3.2216	2.7532e-05	3.1079e-05	3.9119e-05
3.2316	2.7575e-05	3.1132e-05	3.9195e-05
3.2416	2.7618e-05	3.1188e-05	3.9274e-05
3.2516	2.7662e-05	3.1247e-05	3.9356e-05
3.2616	2.7706e-05	3.1307e-05	3.9439e-05
3.2716	2.775e-05	3.137e-05	3.9524e-05
3.2816	2.7794e-05	3.1434e-05	3.961e-05
3.2916	2.7839e-05	3.1499e-05	3.9696e-05
3.3017	2.7884e-05	3.1564e-05	3.9781e-05
3.3117	2.7929e-05	3.1629e-05	3.9865e-05
3.3217	2.7974e-05	3.1694e-05	3.9947e-05
3.3317	2.8019e-05	3.1757e-05	4.0026e-05
3.3417	2.8063e-05	3.1819e-05	4.0102e-05
3.3517	2.8108e-05	3.188e-05	4.0174e-05
3.3617	2.8153e-05	3.1937e-05	4.0242e-05
3.3717	2.8197e-05	3.1993e-05	4.0305e-05
3.3817	2.8241e-05	3.2045e-05	4.0364e-05
3.3917	2.8284e-05	3.2095e-05	4.0417e-05
3.4017	2.8327e-05	3.2142e-05	4.0466e-05
3.4117	2.837e-05	3.2186e-05	4.0509e-05
3.4217	2.8412e-05	3.2227e-05	4.0549e-05
3.4317	2.8454e-05	3.2266e-05	4.0584e-05
3.4417	2.8495e-05	3.2302e-05	4.0616e-05
3.4517	2.8535e-05	3.2337e-05	4.0644e-05
3.4617	2.8575e-05	3.237e-05	4.0671e-05
3.4717	2.8614e-05	3.2402e-05	4.0696e-05
3.4817	2.8652e-05	3.2433e-05	4.072e-05
3.4917	2.869e-05	3.2464e-05	4.0745e-05
3.5018	2.8727e-05	3.2494e-05	4.077e-05
3.5118	2.8762e-05	3.2525e-05	4.0796e-05
3.5218	2.8797e-05	3.2555e-05	4.0824e-05
3.5318	2.8832e-05	3.2586e-05	4.0854e-05
3.5418	2.8865e-05	3.2618e-05	4.0887e-05
3.5518	2.8898e-05	3.2649e-05	4.0922e-05
3.5618	2.8929e-05	3.2682e-05	4.096e-05
3.5718	2.896e-05	3.2714e-05	4.1e-05
3.5818	2.899e-05	3.2748e-05	4.1042e-05
3.5918	2.9019e-05	3.2781e-05	4.1087e-05
3.6018	2.9047e-05	3.2816e-05	4.1133e-05
3.6118	2.9075e-05	3.2851e-05	4.118e-05
3.6218	2.9101e-05	3.2887e-05	4.1228e-05
3.6318	2.9126e-05	3.2924e-05	4.1276e-05
3.6418	2.915e-05	3.2962e-05	4.1325e-05
3.6518	2.9173e-05	3.3002e-05	4.1374e-05
3.6618	2.9195e-05	3.3043e-05	4.1423e-05
3.6718	2.9216e-05	3.3085e-05	4.1472e-05
3.6818	2.9235e-05	3.313e-05	4.1522e-05
3.6918	2.9253e-05	3.3176e-05	4.1571e-05
3.7019	2.927e-05	3.3224e-05	4.1622e-05
3.7119	2.9285e-05	3.3274e-05	4.1673e-05
3.7219	2.93e-05	3.3327e-05	4.1725e-05
3.7319	2.9313e-05	3.3382e-05	4.178e-05
3.7419	2.9326e-05	3.344e-05	4.1836e-05
3.7519	2.9337e-05	3.3501e-05	4.1895e-05
3.7619	2.9348e-05	3.3564e-05	4.1957e-05
3.7719	2.9359e-05	3.363e-05	4.2024e-05
3.7819	2.9368e-05	3.37e-05	4.2094e-05
3.7919	2.9378e-05	3.3773e-05	4.217e-05
3.8019	2.9387e-05	3.385e-05	4.2252e-05
3.8119	2.9395e-05	3.3931e-05	4.2342e-05
3.8219	2.9403e-05	3.4017e-05	4.2439e-05
3.8319	2.941e-05	3.4107e-05	4.2545e-05
3.8419	2.9416e-05	3.4202e-05	4.2662e-05
3.8519	2.9422e-05	3.4303e-05	4.279e-05
3.8619	2.9426e-05	3.441e-05	4.2931e-05
3.8719	2.9428e-05	3.4524e-05	4.3086e-05
3.8819	2.9428e-05	3.4643e-05	4.3255e-05
3.8919	2.9427e-05	3.4767e-05	4.3439e-05
3.902	2.9422e-05	3.4896e-05	4.3637e-05
3.912	2.9416e-05	3.5027e-05	4.3849e-05
3.922	2.9408e-05	3.5158e-05	4.4071e-05
3.932	2.9398e-05	3.5287e-05	4.4301e-05
3.942	2.9389e-05	3.5411e-05	4.4534e-05
3.952	2.938e-05	3.5527e-05	4.4766e-05
3.962	2.9373e-05	3.5634e-05	4.4993e-05
3.972	2.9367e-05	3.5732e-05	4.5211e-05
3.982	2.9364e-05	3.582e-05	4.5416e-05
3.992	2.9364e-05	3.5899e-05	4.5607e-05
4.002	2.9366e-05	3.5972e-05	4.5784e-05
4.012	2.937e-05	3.6038e-05	4.5946e-05
4.022	2.9376e-05	3.61e-05	4.6094e-05
4.032	2.9384e-05	3.6159e-05	4.623e-05
4.042	2.9393e-05	3.6217e-05	4.6355e-05
4.052	2.9404e-05	3.6273e-05	4.6472e-05
4.062	2.9416e-05	3.633e-05	4.6581e-05
4.072	2.9429e-05	3.6387e-05	4.6685e-05
4.082	2.9443e-05	3.6446e-05	4.6784e-05
4.092	2.9458e-05	3.6507e-05	4.688e-05
4.1021	2.9474e-05	3.6569e-05	4.6973e-05
4.1121	2.949e-05	3.6634e-05	4.7066e-05
4.1221	2.9507e-05	3.6701e-05	4.7157e-05
4.1321	2.9525e-05	3.677e-05	4.7249e-05
4.1421	2.9543e-05	3.6843e-05	4.734e-05
4.1521	2.9563e-05	3.6918e-05	4.7433e-05
4.1621	2.9582e-05	3.6997e-05	4.7526e-05
4.1721	2.9603e-05	3.7078e-05	4.762e-05
4.1821	2.9624e-05	3.7163e-05	4.7716e-05
4.1921	2.9646e-05	3.7345e-05	4.7814e-05
4.2021	2.9668e-05	3.7412e-05	4.7913e-05
4.2121	2.9692e-05	3.7479e-05	4.8014e-05
4.2221	2.9716e-05	3.7545e-05	4.8116e-05
4.2321	2.9741e-05	3.7612e-05	4.822e-05
4.2421	2.9768e-05	3.7678e-05	4.8326e-05
4.2521	2.9795e-05	3.7744e-05	4.8433e-05
4.2621	2.9823e-05	3.781e-05	4.8541e-05
4.2721	2.9852e-05	3.7876e-05	4.865e-05
4.2821	2.9881e-05	3.7941e-05	4.876e-05
4.2921	2.9912e-05	3.8006e-05	4.887e-05
4.3022	2.9943e-05	3.8072e-05	4.898e-05
4.3122	2.9975e-05	3.8136e-05	4.9089e-05
4.3222	3.0008e-05	3.8201e-05	4.9198e-05
4.3322	3.0041e-05	3.8265e-05	4.9305e-05
4.3422	3.0074e-05	3.8329e-05	4.9412e-05
4.3522	3.0107e-05	3.8393e-05	4.9517e-05
4.3622	3.014e-05	3.8456e-05	4.9621e-05
4.3722	3.0173e-05	3.8518e-05	4.9723e-05
4.3822	3.0205e-05	3.858e-05	4.9825e-05
4.3922	3.0237e-05	3.8641e-05	4.9924e-05
4.4022	3.0268e-05	3.8702e-05	5.0023e-05
4.4122	3.0298e-05	3.8762e-05	5.0121e-05
4.4222	3.0326e-05	3.8821e-05	5.0218e-05
4.4322	3.0354e-05	3.888e-05	5.0315e-05
4.4422	3.038e-05	3.8938e-05	5.0411e-05
4.4522	3.0405e-05	3.8995e-05	5.0508e-05
4.4622	3.0429e-05	3.9051e-05	5.0604e-05
4.4722	3.0451e-05	3.9106e-05	5.0701e-05
4.4822	3.0471e-05	3.9161e-05	5.0798e-05
4.4922	3.049e-05	3.9215e-05	5.0896e-05
4.5023	3.0508e-05	3.9268e-05	5.0994e-05
4.5123	3.0524e-05	3.932e-05	5.1093e-05
4.5223	3.0538e-05	3.9371e-05	5.1193e-05
4.5323	3.0551e-05	3.9421e-05	5.1293e-05
4.5423	3.0563e-05	3.9471e-05	5.1393e-05
4.5523	3.0574e-05	3.9519e-05	5.1495e-05
4.5623	3.0584e-05	3.9567e-05	5.1596e-05
4.5723	3.0592e-05	3.9614e-05	5.1698e-05
4.5823	3.06e-05	3.9659e-05	5.1799e-05
4.5923	3.0606e-05	3.9704e-05	5.1901e-05
4.6023	3.0612e-05	3.9748e-05	5.2002e-05
4.6123	3.0618e-05	3.979e-05	5.2102e-05
4.6223	3.0622e-05	3.9831e-05	5.2202e-05
4.6323	3.0626e-05	3.9871e-05	5.23e-05
4.6423	3.063e-05	3.9909e-05	5.2397e-05
4.6523	3.0633e-05	3.9945e-05	5.2492e-05
4.6623	3.0636e-05	3.998e-05	5.2585e-05
4.6723	3.0639e-05	4.0014e-05	5.2676e-05
4.6823	3.0641e-05	4.0045e-05	5.2764e-05
4.6923	3.0643e-05	4.0074e-05	5.2848e-05
4.7024	3.0645e-05	4.0102e-05	5.293e-05
4.7124	3.0647e-05	4.0127e-05	5.3007e-05
4.7224	3.0648e-05	4.015e-05	5.3081e-05
4.7324	3.065e-05	4.0171e-05	5.315e-05
4.7424	3.0651e-05	4.019e-05	5.3215e-05
4.7524	3.0652e-05	4.0206e-05	5.3276e-05
4.7624	3.0652e-05	4.0221e-05	5.3333e-05
4.7724	3.0652e-05	4.0233e-05	5.3385e-05
4.7824	3.0652e-05	4.0243e-05	5.3432e-05
4.7924	3.0651e-05	4.0251e-05	5.3475e-05
4.8024	3.065e-05	4.0257e-05	5.3514e-05
4.8124	3.0647e-05	4.0261e-05	5.3548e-05
4.8224	3.0644e-05	4.0263e-05	5.3578e-05
4.8324	3.0639e-05	4.0264e-05	5.3604e-05
4.8424	3.0634e-05	4.0264e-05	5.3626e-05
4.8524	3.0628e-05	4.0262e-05	5.3644e-05
4.8624	3.0621e-05	4.0259e-05	5.3657e-05
4.8724	3.0613e-05	4.0256e-05	5.3667e-05
4.8824	3.0604e-05	4.0251e-05	5.3672e-05
4.8924	3.0595e-05	4.0246e-05	5.3674e-05
4.9025	3.0586e-05	4.0241e-05	5.3672e-05
4.9125	3.0576e-05	4.0235e-05	5.3667e-05
4.9225	3.0566e-05	4.0229e-05	5.3658e-05
4.9325	3.0556e-05	4.0223e-05	5.3647e-05
4.9425	3.0546e-05	4.0216e-05	5.3634e-05
4.9525	3.0537e-05	4.021e-05	5.3619e-05
4.9625	3.0528e-05	4.0204e-05	5.3602e-05
4.9725	3.052e-05	4.0199e-05	5.3585e-05
4.9825	3.0513e-05	4.0193e-05	5.3568e-05
4.9925	3.0506e-05	4.0188e-05	5.3552e-05
5.0025	3.0501e-05	4.0183e-05	5.3537e-05
5.0125	3.0497e-05	4.0178e-05	5.3525e-05
5.0225	3.0495e-05	4.0173e-05	5.3516e-05
5.0325	3.0493e-05	4.0169e-05	5.351e-05
5.0425	3.0494e-05	4.0165e-05	5.3509e-05
5.0525	3.0495e-05	4.0161e-05	5.3514e-05
5.0625	3.0499e-05	4.0157e-05	5.3524e-05
5.0725	3.0504e-05	4.0153e-05	5.3542e-05
5.0825	3.0511e-05	4.0149e-05	5.3568e-05
5.0925	3.052e-05	4.0145e-05	5.3602e-05
5.1026	3.0531e-05	4.014e-05	5.3647e-05
5.1126	3.0544e-05	4.0134e-05	5.3703e-05
5.1226	3.0558e-05	4.0128e-05	5.3771e-05
5.1326	3.0574e-05	4.0121e-05	5.3853e-05
5.1426	3.0592e-05	4.0113e-05	5.3951e-05
5.1526	3.0611e-05	4.0103e-05	5.4066e-05
5.1626	3.0631e-05	4.0093e-05	5.4202e-05
5.1726	3.0651e-05	4.0082e-05	5.436e-05
5.1826	3.0672e-05	4.007e-05	5.4544e-05
5.1926	3.0692e-05	4.0057e-05	5.4756e-05
5.2026	3.0712e-05	4.0045e-05	5.4999e-05
5.2126	3.073e-05	4.0032e-05	5.5276e-05
5.2226	3.0749e-05	4.0019e-05	5.559e-05
5.2326	3.0767e-05	4.0006e-05	5.594e-05
5.2426	3.0785e-05	3.9994e-05	5.6327e-05
5.2526	3.0805e-05	3.9982e-05	5.6749e-05
5.2626	3.0828e-05	3.9972e-05	5.7203e-05
5.2726	3.0855e-05	3.9963e-05	5.7682e-05
5.2826	3.0886e-05	3.9957e-05	5.818e-05
5.2926	3.0923e-05	3.9955e-05	5.8685e-05
5.3027	3.0965e-05	3.9957e-05	5.9188e-05
5.3127	3.1015e-05	3.9965e-05	5.9677e-05
5.3227	3.1069e-05	3.9979e-05	6.0142e-05
5.3327	3.1129e-05	3.9999e-05	6.0573e-05
5.3427	3.1193e-05	4.0025e-05	6.0966e-05
5.3527	3.1259e-05	4.0056e-05	6.1316e-05
5.3627	3.1326e-05	4.0091e-05	6.1272e-05
5.3727	3.1393e-05	4.0127e-05	6.126e-05
5.3827	3.1458e-05	4.0165e-05	6.1249e-05
5.3927	3.1523e-05	4.0203e-05	6.1239e-05
5.4027	3.1585e-05	4.024e-05	6.1231e-05
5.4127	3.1645e-05	4.0276e-05	6.1225e-05
5.4227	3.1703e-05	4.0311e-05	6.1221e-05
5.4327	3.1759e-05	4.0345e-05	6.1219e-05
5.4427	3.1814e-05	4.0379e-05	6.1219e-05
5.4527	3.1867e-05	4.0413e-05	6.1222e-05
5.4627	3.192e-05	4.0447e-05	6.1226e-05
5.4727	3.1973e-05	4.0482e-05	6.1232e-05
5.4827	3.2025e-05	4.0518e-05	6.1239e-05
5.4927	3.2078e-05	4.0555e-05	6.1246e-05
5.5028	3.2132e-05	4.0594e-05	6.1255e-05
5.5128	3.2186e-05	4.0636e-05	6.1263e-05
5.5228	3.2242e-05	4.0679e-05	6.1272e-05
5.5328	3.23e-05	4.0726e-05	6.128e-05
5.5428	3.236e-05	4.0775e-05	6.1288e-05
5.5528	3.2421e-05	4.0826e-05	6.1295e-05
5.5628	3.2484e-05	4.0881e-05	6.1301e-05
5.5728	3.2548e-05	4.0938e-05	6.1307e-05
5.5828	3.2614e-05	4.0998e-05	6.1312e-05
5.5928	3.2681e-05	4.1061e-05	6.1317e-05
5.6028	3.275e-05	4.1126e-05	6.1321e-05
5.6128	3.2819e-05	4.1194e-05	6.1325e-05
5.6228	3.289e-05	4.1265e-05	6.1329e-05
5.6328	3.2961e-05	4.1337e-05	6.1332e-05
5.6428	3.3032e-05	4.1412e-05	6.1336e-05
5.6528	3.3104e-05	4.1489e-05	6.1341e-05
5.6628	3.3175e-05	4.1567e-05	6.1346e-05
5.6728	3.3247e-05	4.1646e-05	6.1352e-05
5.6828	3.3279e-05	4.1726e-05	6.1359e-05
5.6928	3.3321e-05	4.1808e-05	6.1367e-05
5.7029	3.3363e-05	4.1889e-05	6.1378e-05
5.7129	3.3405e-05	4.1971e-05	6.139e-05
5.7229	3.3448e-05	4.2053e-05	6.1404e-05
5.7329	3.349e-05	4.2134e-05	6.1421e-05
5.7429	3.3531e-05	4.2214e-05	6.144e-05
5.7529	3.3573e-05	4.2294e-05	6.1462e-05
5.7629	3.3613e-05	4.2373e-05	6.1486e-05
5.7729	3.3653e-05	4.245e-05	6.1514e-05
5.7829	3.3693e-05	4.2526e-05	6.1545e-05
5.7929	3.3731e-05	4.26e-05	6.1578e-05
5.8029	3.3769e-05	4.2673e-05	6.1615e-05
5.8129	3.3805e-05	4.2743e-05	6.1655e-05
5.8229	3.384e-05	4.2812e-05	6.1697e-05
5.8329	3.3874e-05	4.2878e-05	6.1742e-05
5.8429	3.3907e-05	4.2942e-05	6.179e-05
5.8529	3.3938e-05	4.3004e-05	6.1839e-05
5.8629	3.3967e-05	4.3064e-05	6.1891e-05
5.8729	3.3995e-05	4.3122e-05	6.1944e-05
5.8829	3.4021e-05	4.3178e-05	6.1998e-05
5.8929	3.4045e-05	4.3231e-05	6.2054e-05
5.903	3.4068e-05	4.3282e-05	6.211e-05
5.913	3.4089e-05	4.3331e-05	6.2168e-05
5.923	3.4107e-05	4.3378e-05	6.2225e-05
5.933	3.4125e-05	4.3423e-05	6.2283e-05
5.943	3.414e-05	4.3466e-05	6.234e-05
5.953	3.4153e-05	4.3507e-05	6.2398e-05
5.963	3.4165e-05	4.3545e-05	6.2455e-05
5.973	3.4175e-05	4.3582e-05	6.2511e-05
5.983	3.4183e-05	4.3616e-05	6.2567e-05
5.993	3.419e-05	4.3649e-05	6.2622e-05
6.003	3.4196e-05	4.3679e-05	6.2677e-05
6.013	3.42e-05	4.3708e-05	6.273e-05
6.023	3.4203e-05	4.3734e-05	6.2782e-05
6.033	3.4205e-05	4.3759e-05	6.2834e-05
6.043	3.4206e-05	4.3782e-05	6.2884e-05
6.053	3.4206e-05	4.3803e-05	6.2932e-05
6.063	3.4206e-05	4.3822e-05	6.2979e-05
6.073	3.4205e-05	4.384e-05	6.3025e-05
6.083	3.4203e-05	4.3856e-05	6.3069e-05
6.093	3.4201e-05	4.387e-05	6.3112e-05
6.1031	3.4199e-05	4.3884e-05	6.3153e-05
6.1131	3.4197e-05	4.3895e-05	6.3191e-05
6.1231	3.4195e-05	4.3906e-05	6.3229e-05
6.1331	3.4193e-05	4.3916e-05	6.3264e-05
6.1431	3.4191e-05	4.3925e-05	6.3297e-05
6.1531	3.419e-05	4.3933e-05	6.3328e-05
6.1631	3.4188e-05	4.3941e-05	6.3358e-05
6.1731	3.4187e-05	4.3949e-05	6.3385e-05
6.1831	3.4187e-05	4.3956e-05	6.3411e-05
6.1931	3.4186e-05	4.3963e-05	6.3435e-05
6.2031	3.4186e-05	4.3971e-05	6.3458e-05
6.2131	3.4186e-05	4.3978e-05	6.3479e-05
6.2231	3.4186e-05	4.3987e-05	6.3498e-05
6.2331	3.4186e-05	4.3996e-05	6.3516e-05
6.2431	3.4187e-05	4.4007e-05	6.3533e-05
6.2531	3.4188e-05	4.4019e-05	6.3548e-05
6.2631	3.4189e-05	4.4032e-05	6.3563e-05
6.2731	3.419e-05	4.4047e-05	6.3576e-05
6.2831	3.4191e-05	4.4064e-05	6.3588e-05
6.2931	3.4193e-05	4.4083e-05	6.36e-05
6.3032	3.4194e-05	4.4104e-05	6.3611e-05
6.3132	3.4195e-05	4.4128e-05	6.3622e-05
6.3232	3.4197e-05	4.4154e-05	6.3632e-05
6.3332	3.4198e-05	4.4182e-05	6.3641e-05
6.3432	3.42e-05	4.4213e-05	6.3651e-05
6.3532	3.4202e-05	4.4246e-05	6.366e-05
6.3632	3.4204e-05	4.4282e-05	6.3669e-05
6.3732	3.4206e-05	4.432e-05	6.3679e-05
6.3832	3.4209e-05	4.4361e-05	6.3688e-05
6.3932	3.4212e-05	4.4404e-05	6.3698e-05
6.4032	3.4215e-05	4.4449e-05	6.3708e-05
6.4132	3.4219e-05	4.4497e-05	6.3719e-05
6.4232	3.4223e-05	4.4547e-05	6.373e-05
6.4332	3.4229e-05	4.46e-05	6.3742e-05
6.4432	3.4235e-05	4.4654e-05	6.3755e-05
6.4532	3.4243e-05	4.4711e-05	6.3768e-05
6.4632	3.4252e-05	4.477e-05	6.3782e-05
6.4732	3.4263e-05	4.4831e-05	6.3797e-05
6.4832	3.4275e-05	4.4894e-05	6.3813e-05
6.4932	3.4289e-05	4.496e-05	6.383e-05
6.5033	3.4306e-05	4.5027e-05	6.3848e-05
6.5133	3.4325e-05	4.5097e-05	6.3867e-05
6.5233	3.4347e-05	4.5169e-05	6.3887e-05
6.5333	3.4371e-05	4.5243e-05	6.3908e-05
6.5433	3.4398e-05	4.5318e-05	6.3931e-05
6.5533	3.4428e-05	4.5396e-05	6.3955e-05
6.5633	3.446e-05	4.5476e-05	6.398e-05
6.5733	3.4495e-05	4.5557e-05	6.4007e-05
6.5833	3.4531e-05	4.564e-05	6.4036e-05
6.5933	3.4569e-05	4.5724e-05	6.4067e-05
6.6033	3.4609e-05	4.581e-05	6.41e-05
6.6133	3.4649e-05	4.5897e-05	6.4135e-05
6.6233	3.4691e-05	4.5985e-05	6.4173e-05
6.6333	3.4734e-05	4.6073e-05	6.4214e-05
6.6433	3.4777e-05	4.6161e-05	6.4257e-05
6.6533	3.4821e-05	4.625e-05	6.4303e-05
6.6633	3.4865e-05	4.6337e-05	6.4353e-05
6.6733	3.491e-05	4.6425e-05	6.4405e-05
6.6833	3.4955e-05	4.6511e-05	6.446e-05
6.6933	3.5e-05	4.6595e-05	6.4519e-05
6.7034	3.5046e-05	4.6678e-05	6.458e-05
6.7134	3.5092e-05	4.6759e-05	6.4644e-05
6.7234	3.5137e-05	4.6837e-05	6.471e-05
6.7334	3.5183e-05	4.6913e-05	6.4779e-05
6.7434	3.5228e-05	4.6986e-05	6.485e-05
6.7534	3.5274e-05	4.7056e-05	6.4923e-05
6.7634	3.5319e-05	4.7123e-05	6.4997e-05
6.7734	3.5363e-05	4.7187e-05	6.5072e-05
6.7834	3.5406e-05	4.7247e-05	6.5149e-05
6.7934	3.5449e-05	4.7304e-05	6.5225e-05
6.8034	3.5491e-05	4.7358e-05	6.5302e-05
6.8134	3.5532e-05	4.7408e-05	6.5379e-05
6.8234	3.5571e-05	4.7455e-05	6.5455e-05
6.8334	3.561e-05	4.7498e-05	6.5531e-05
6.8434	3.5647e-05	4.7538e-05	6.5606e-05
6.8534	3.5683e-05	4.7574e-05	6.568e-05
6.8634	3.5717e-05	4.7607e-05	6.5753e-05
6.8734	3.575e-05	4.7637e-05	6.5824e-05
6.8834	3.5781e-05	4.7664e-05	6.5895e-05
6.8934	3.5812e-05	4.7688e-05	6.5963e-05
6.9035	3.584e-05	4.771e-05	6.603e-05
6.9135	3.5868e-05	4.7728e-05	6.6095e-05
6.9235	3.5894e-05	4.7745e-05	6.6158e-05
6.9335	3.5918e-05	4.7759e-05	6.6219e-05
6.9435	3.5942e-05	4.7772e-05	6.6277e-05
6.9535	3.5964e-05	4.7782e-05	6.6333e-05
6.9635	3.5986e-05	4.7791e-05	6.6386e-05
6.9735	3.6006e-05	4.7891e-05	6.6436e-05
6.9835	3.6026e-05	4.7916e-05	6.6484e-05
6.9935	3.6045e-05	4.794e-05	6.6528e-05
7.0035	3.6063e-05	4.7963e-05	6.6569e-05
7.0135	3.6081e-05	4.7985e-05	6.6607e-05
7.0235	3.6098e-05	4.8006e-05	6.6641e-05
7.0335	3.6114e-05	4.8026e-05	6.6673e-05
7.0435	3.613e-05	4.8044e-05	6.6701e-05
7.0535	3.6145e-05	4.8062e-05	6.6726e-05
7.0635	3.616e-05	4.8078e-05	6.6748e-05
7.0735	3.6175e-05	4.8093e-05	6.6768e-05
7.0835	3.619e-05	4.8107e-05	6.6785e-05
7.0935	3.6204e-05	4.8121e-05	6.6799e-05
7.1036	3.6218e-05	4.8133e-05	6.6811e-05
7.1136	3.6232e-05	4.8145e-05	6.6822e-05
7.1236	3.6246e-05	4.8155e-05	6.683e-05
7.1336	3.6261e-05	4.8166e-05	6.6838e-05
7.1436	3.6275e-05	4.8175e-05	6.6845e-05
7.1536	3.629e-05	4.8184e-05	6.6851e-05
7.1636	3.6305e-05	4.8193e-05	6.6857e-05
7.1736	3.6321e-05	4.8202e-05	6.6863e-05
7.1836	3.6337e-05	4.8211e-05	6.687e-05
7.1936	3.6354e-05	4.8219e-05	6.6877e-05
7.2036	3.6372e-05	4.8228e-05	6.6886e-05
7.2136	3.639e-05	4.8237e-05	6.6897e-05
7.2236	3.6408e-05	4.8247e-05	6.691e-05
7.2336	3.6427e-05	4.8257e-05	6.6926e-05
7.2436	3.6446e-05	4.8267e-05	6.6944e-05
7.2536	3.6465e-05	4.8279e-05	6.6965e-05
7.2636	3.6485e-05	4.8291e-05	6.6989e-05
7.2736	3.6504e-05	4.8304e-05	6.7017e-05
7.2836	3.6524e-05	4.8317e-05	6.7048e-05
7.2936	3.6544e-05	4.8332e-05	6.7082e-05
7.3037	3.6566e-05	4.8347e-05	6.712e-05
7.3137	3.6589e-05	4.8364e-05	6.7161e-05
7.3237	3.6614e-05	4.8381e-05	6.7204e-05
7.3337	3.6641e-05	4.8399e-05	6.7251e-05
7.3437	3.6671e-05	4.8419e-05	6.7299e-05
7.3537	3.6703e-05	4.844e-05	6.7349e-05
7.3637	3.6739e-05	4.8462e-05	6.7401e-05
7.3737	3.6777e-05	4.8485e-05	6.7453e-05
7.3837	3.6818e-05	4.851e-05	6.7505e-05
7.3937	3.6861e-05	4.8536e-05	6.7557e-05
7.4037	3.6906e-05	4.8564e-05	6.7608e-05
7.4137	3.6953e-05	4.8593e-05	6.7657e-05
7.4237	3.7e-05	4.8623e-05	6.7705e-05
7.4337	3.7048e-05	4.8655e-05	6.7751e-05
7.4437	3.7095e-05	4.8689e-05	6.7794e-05
7.4537	3.7142e-05	4.8723e-05	6.7835e-05
7.4637	3.7187e-05	4.8759e-05	6.7874e-05
7.4737	3.723e-05	4.8795e-05	6.791e-05
7.4837	3.7271e-05	4.8833e-05	6.7943e-05
7.4937	3.7309e-05	4.8871e-05	6.7974e-05
7.5038	3.7344e-05	4.891e-05	6.8002e-05
7.5138	3.7376e-05	4.8949e-05	6.8029e-05
7.5238	3.7405e-05	4.8989e-05	6.8053e-05
7.5338	3.7432e-05	4.9028e-05	6.8076e-05
7.5438	3.7457e-05	4.9068e-05	6.8098e-05
7.5538	3.748e-05	4.9107e-05	6.8119e-05
7.5638	3.7501e-05	4.9145e-05	6.8138e-05
7.5738	3.7521e-05	4.9183e-05	6.8157e-05
7.5838	3.7542e-05	4.9221e-05	6.8175e-05
7.5938	3.7562e-05	4.9257e-05	6.8191e-05
7.6038	3.7584e-05	4.9294e-05	6.8206e-05
7.6138	3.7607e-05	4.933e-05	6.8218e-05
7.6238	3.7632e-05	4.9365e-05	6.8226e-05
7.6338	3.766e-05	4.9401e-05	6.823e-05
7.6438	3.7691e-05	4.9436e-05	6.8228e-05
7.6538	3.7726e-05	4.9473e-05	6.8219e-05
7.6638	3.7765e-05	4.951e-05	6.8204e-05
7.6738	3.7809e-05	4.9549e-05	6.8184e-05
7.6838	3.7858e-05	4.9589e-05	6.816e-05
7.6938	3.7912e-05	4.9632e-05	6.8136e-05
7.7039	3.797e-05	4.9676e-05	6.8115e-05
7.7139	3.8032e-05	4.9723e-05	6.8098e-05
7.7239	3.8095e-05	4.9772e-05	6.809e-05
7.7339	3.8159e-05	4.9823e-05	6.809e-05
7.7439	3.8221e-05	4.9876e-05	6.81e-05
7.7539	3.8281e-05	4.9931e-05	6.812e-05
7.7639	3.8338e-05	4.9988e-05	6.8151e-05
7.7739	3.8392e-05	5.0046e-05	6.8193e-05
7.7839	3.8444e-05	5.0106e-05	6.8244e-05
7.7939	3.8494e-05	5.0166e-05	6.8306e-05
7.8039	3.8544e-05	5.0227e-05	6.8376e-05
7.8139	3.8594e-05	5.0289e-05	6.8455e-05
7.8239	3.8644e-05	5.0351e-05	6.8542e-05
7.8339	3.8696e-05	5.0414e-05	6.8637e-05
7.8439	3.8751e-05	5.0476e-05	6.8738e-05
7.8539	3.8807e-05	5.0538e-05	6.8846e-05
7.8639	3.8866e-05	5.06e-05	6.8959e-05
7.8739	3.8928e-05	5.0662e-05	6.9077e-05
7.8839	3.8993e-05	5.0723e-05	6.9201e-05
7.8939	3.906e-05	5.0785e-05	6.9329e-05
7.904	3.9129e-05	5.0846e-05	6.9462e-05
7.914	3.9201e-05	5.0908e-05	6.9599e-05
7.924	3.9274e-05	5.097e-05	6.974e-05
7.934	3.935e-05	5.1032e-05	6.9886e-05
7.944	3.9427e-05	5.1095e-05	7.0037e-05
7.954	3.9505e-05	5.1158e-05	7.0193e-05
7.964	3.9584e-05	5.1222e-05	7.0355e-05
7.974	3.9665e-05	5.1287e-05	7.0522e-05
7.984	3.9745e-05	5.1352e-05	7.0695e-05
7.994	3.9827e-05	5.1418e-05	7.0874e-05
8.004	3.9909e-05	5.1484e-05	7.1059e-05
8.014	3.999e-05	5.1551e-05	7.125e-05
8.024	4.0073e-05	5.1618e-05	7.1448e-05
8.034	4.0155e-05	5.1686e-05	7.1651e-05
8.044	4.0237e-05	5.1754e-05	7.1859e-05
8.054	4.0319e-05	5.1822e-05	7.2072e-05
8.064	4.0402e-05	5.189e-05	7.2288e-05
8.074	4.0484e-05	5.1958e-05	7.2507e-05
8.084	4.0566e-05	5.2026e-05	7.2727e-05
8.094	4.0649e-05	5.2094e-05	7.2947e-05
8.1041	4.0732e-05	5.2162e-05	7.3166e-05
8.1141	4.0815e-05	5.2231e-05	7.3383e-05
8.1241	4.0898e-05	5.23e-05	7.3596e-05
8.1341	4.0981e-05	5.237e-05	7.3805e-05
8.1441	4.1065e-05	5.244e-05	7.4008e-05
8.1541	4.1149e-05	5.2511e-05	7.4204e-05
8.1641	4.1234e-05	5.2582e-05	7.4394e-05
8.1741	4.1319e-05	5.2655e-05	7.4577e-05
8.1841	4.1404e-05	5.2729e-05	7.4752e-05
8.1941	4.149e-05	5.2804e-05	7.492e-05
8.2041	4.1575e-05	5.2879e-05	7.5082e-05
8.2141	4.1661e-05	5.2957e-05	7.5237e-05
8.2241	4.1747e-05	5.3035e-05	7.5386e-05
8.2341	4.1833e-05	5.3114e-05	7.553e-05
8.2441	4.1919e-05	5.3195e-05	7.5669e-05
8.2541	4.2004e-05	5.3277e-05	7.5803e-05
8.2641	4.2089e-05	5.3359e-05	7.5934e-05
8.2741	4.2174e-05	5.3443e-05	7.6062e-05
8.2841	4.2257e-05	5.3527e-05	7.6187e-05
8.2941	4.2341e-05	5.3612e-05	7.631e-05
8.3042	4.2423e-05	5.3698e-05	7.6432e-05
8.3142	4.2506e-05	5.3784e-05	7.6552e-05
8.3242	4.2588e-05	5.387e-05	7.6671e-05
8.3342	4.267e-05	5.3957e-05	7.6791e-05
8.3442	4.2751e-05	5.4044e-05	7.6909e-05
8.3542	4.2833e-05	5.413e-05	7.7028e-05
8.3642	4.2915e-05	5.4216e-05	7.7148e-05
8.3742	4.2996e-05	5.4302e-05	7.7267e-05
8.3842	4.3079e-05	5.4388e-05	7.7387e-05
8.3942	4.3161e-05	5.4473e-05	7.7508e-05
8.4042	4.3243e-05	5.4557e-05	7.7628e-05
8.4142	4.3326e-05	5.4641e-05	7.775e-05
8.4242	4.3409e-05	5.4724e-05	7.7871e-05
8.4342	4.3492e-05	5.4806e-05	7.7993e-05
8.4442	4.3576e-05	5.4887e-05	7.8115e-05
8.4542	4.3659e-05	5.4966e-05	7.8236e-05
8.4642	4.3741e-05	5.5045e-05	7.8356e-05
8.4742	4.3824e-05	5.5123e-05	7.8476e-05
8.4842	4.3905e-05	5.5199e-05	7.8595e-05
8.4942	4.3986e-05	5.5274e-05	7.8712e-05
8.5043	4.4066e-05	5.5348e-05	7.8827e-05
8.5143	4.4145e-05	5.542e-05	7.894e-05
8.5243	4.4222e-05	5.5491e-05	7.9051e-05
8.5343	4.4298e-05	5.5561e-05	7.9158e-05
8.5443	4.4372e-05	5.5629e-05	7.9263e-05
8.5543	4.4443e-05	5.5695e-05	7.9364e-05
8.5643	4.4513e-05	5.5759e-05	7.9461e-05
8.5743	4.4581e-05	5.5821e-05	7.9554e-05
8.5843	4.4646e-05	5.5882e-05	7.9643e-05
8.5943	4.4709e-05	5.594e-05	7.9727e-05
8.6043	4.477e-05	5.5996e-05	7.9806e-05
8.6143	4.4829e-05	5.6049e-05	7.9881e-05
8.6243	4.4885e-05	5.61e-05	7.995e-05
8.6343	4.494e-05	5.6147e-05	8.0015e-05
8.6443	4.4993e-05	5.6191e-05	8.0074e-05
8.6543	4.5044e-05	5.6231e-05	8.0128e-05
8.6643	4.5095e-05	5.6268e-05	8.0177e-05
8.6743	4.5144e-05	5.63e-05	8.022e-05
8.6843	4.5192e-05	5.6327e-05	8.0258e-05
8.6943	4.5239e-05	5.6349e-05	8.029e-05
8.7044	4.5286e-05	5.6367e-05	8.0317e-05
8.7144	4.5333e-05	5.6378e-05	8.0339e-05
8.7244	4.538e-05	5.6384e-05	8.0355e-05
8.7344	4.5426e-05	5.6385e-05	8.0365e-05
8.7444	4.5473e-05	5.6379e-05	8.0371e-05
8.7544	4.5521e-05	5.6368e-05	8.0371e-05
8.7644	4.5568e-05	5.6352e-05	8.0366e-05
8.7744	4.5616e-05	5.6331e-05	8.0356e-05
8.7844	4.5664e-05	5.6305e-05	8.0342e-05
8.7944	4.5711e-05	5.6276e-05	8.0323e-05
8.8044	4.5758e-05	5.6243e-05	8.0301e-05
8.8144	4.5804e-05	5.6209e-05	8.0275e-05
8.8244	4.5848e-05	5.6173e-05	8.0247e-05
8.8344	4.589e-05	5.6136e-05	8.0216e-05
8.8444	4.5929e-05	5.6101e-05	8.0184e-05
8.8544	4.5964e-05	5.6067e-05	8.0151e-05
8.8644	4.5995e-05	5.6035e-05	8.0117e-05
8.8744	4.6022e-05	5.6007e-05	8.0083e-05
8.8844	4.6044e-05	5.5984e-05	8.005e-05
8.8944	4.6062e-05	5.5966e-05	8.0017e-05
8.9045	4.6076e-05	5.5956e-05	7.9986e-05
8.9145	4.6086e-05	5.5953e-05	7.9956e-05
8.9245	4.6093e-05	5.5959e-05	7.9928e-05
8.9345	4.6098e-05	5.5974e-05	7.9902e-05
8.9445	4.6102e-05	5.6e-05	7.9878e-05
8.9545	4.6105e-05	5.6037e-05	7.9858e-05
8.9645	4.6108e-05	5.6086e-05	7.9841e-05
8.9745	4.611e-05	5.6147e-05	7.9828e-05
8.9845	4.6112e-05	5.622e-05	7.9821e-05
8.9945	4.6114e-05	5.6304e-05	7.9818e-05
9.0045	4.6117e-05	5.64e-05	7.9821e-05
9.0145	4.612e-05	5.6506e-05	7.9831e-05
9.0245	4.6124e-05	5.6619e-05	7.9848e-05
9.0345	4.6128e-05	5.674e-05	7.9872e-05
9.0445	4.6133e-05	5.6864e-05	7.9903e-05
9.0545	4.6139e-05	5.6989e-05	7.9942e-05
9.0645	4.6146e-05	5.7113e-05	7.9988e-05
9.0745	4.6154e-05	5.7233e-05	8.0041e-05
9.0845	4.6164e-05	5.7347e-05	8.0102e-05
9.0945	4.6175e-05	5.7452e-05	8.0169e-05
9.1046	4.6187e-05	5.7548e-05	8.0242e-05
9.1146	4.6201e-05	5.7636e-05	8.0321e-05
9.1246	4.6217e-05	5.7714e-05	8.0404e-05
9.1346	4.6235e-05	5.7785e-05	8.0492e-05
9.1446	4.6255e-05	5.7848e-05	8.0583e-05
9.1546	4.6277e-05	5.7906e-05	8.0677e-05
9.1646	4.63e-05	5.7958e-05	8.0773e-05
9.1746	4.6326e-05	5.8007e-05	8.0871e-05
9.1846	4.6354e-05	5.8053e-05	8.0969e-05
9.1946	4.6383e-05	5.8096e-05	8.1069e-05
9.2046	4.6415e-05	5.8138e-05	8.1168e-05
9.2146	4.6448e-05	5.8178e-05	8.1267e-05
9.2246	4.6482e-05	5.8218e-05	8.1365e-05
9.2346	4.6519e-05	5.8257e-05	8.1463e-05
9.2446	4.6556e-05	5.8295e-05	8.156e-05
9.2546	4.6595e-05	5.8333e-05	8.1655e-05
9.2646	4.6635e-05	5.8372e-05	8.175e-05
9.2746	4.6676e-05	5.841e-05	8.1843e-05
9.2846	4.6718e-05	5.8448e-05	8.1934e-05
9.2946	4.676e-05	5.8486e-05	8.2024e-05
9.3047	4.6803e-05	5.8524e-05	8.2112e-05
9.3147	4.6846e-05	5.8562e-05	8.2198e-05
9.3247	4.6889e-05	5.8601e-05	8.2281e-05
9.3347	4.6933e-05	5.8639e-05	8.2363e-05
9.3447	4.6976e-05	5.8678e-05	8.2443e-05
9.3547	4.702e-05	5.8717e-05	8.252e-05
9.3647	4.7065e-05	5.8757e-05	8.2594e-05
9.3747	4.7109e-05	5.8796e-05	8.2666e-05
9.3847	4.7154e-05	5.8837e-05	8.2736e-05
9.3947	4.7199e-05	5.8878e-05	8.2803e-05
9.4047	4.7245e-05	5.8919e-05	8.2867e-05
9.4147	4.7292e-05	5.8961e-05	8.2929e-05
9.4247	4.7339e-05	5.9004e-05	8.2988e-05
9.4347	4.7387e-05	5.9048e-05	8.3044e-05
9.4447	4.7437e-05	5.9093e-05	8.3099e-05
9.4547	4.7488e-05	5.9139e-05	8.3151e-05
9.4647	4.754e-05	5.9186e-05	8.3201e-05
9.4747	4.7594e-05	5.9233e-05	8.325e-05
9.4847	4.765e-05	5.9282e-05	8.3297e-05
9.4947	4.7707e-05	5.9333e-05	8.3343e-05
9.5048	4.7767e-05	5.9384e-05	8.3389e-05
9.5148	4.7828e-05	5.9436e-05	8.3433e-05
9.5248	4.7892e-05	5.949e-05	8.3478e-05
9.5348	4.7958e-05	5.9545e-05	8.3522e-05
9.5448	4.8027e-05	5.9601e-05	8.3567e-05
9.5548	4.8098e-05	5.9658e-05	8.3612e-05
9.5648	4.8171e-05	5.9716e-05	8.3659e-05
9.5748	4.8246e-05	5.9775e-05	8.3706e-05
9.5848	4.8324e-05	5.9836e-05	8.3754e-05
9.5948	4.8404e-05	5.9898e-05	8.3804e-05
9.6048	4.8485e-05	5.9961e-05	8.3855e-05
9.6148	4.8569e-05	6.0026e-05	8.3908e-05
9.6248	4.8655e-05	6.0092e-05	8.3962e-05
9.6348	4.8742e-05	6.016e-05	8.4018e-05
9.6448	4.883e-05	6.0231e-05	8.4075e-05
9.6548	4.892e-05	6.0305e-05	8.4134e-05
9.6648	4.9011e-05	6.0381e-05	8.4194e-05
9.6748	4.9102e-05	6.0461e-05	8.4256e-05
9.6848	4.9194e-05	6.0544e-05	8.4318e-05
9.6948	4.9287e-05	6.0631e-05	8.4382e-05
9.7049	4.9379e-05	6.0722e-05	8.4447e-05
9.7149	4.9471e-05	6.0815e-05	8.4513e-05
9.7249	4.9563e-05	6.0912e-05	8.458e-05
9.7349	4.9655e-05	6.1011e-05	8.4648e-05
9.7449	4.9747e-05	6.1112e-05	8.4716e-05
9.7549	4.9838e-05	6.1213e-05	8.4786e-05
9.7649	4.9928e-05	6.1315e-05	8.4857e-05
9.7749	5.0019e-05	6.1417e-05	8.4928e-05
9.7849	5.0108e-05	6.1518e-05	8.5001e-05
9.7949	5.0198e-05	6.1618e-05	8.5076e-05
9.8049	5.0288e-05	6.1716e-05	8.5153e-05
9.8149	5.0378e-05	6.1813e-05	8.5231e-05
9.8249	5.0468e-05	6.1909e-05	8.5313e-05
9.8349	5.0558e-05	6.2002e-05	8.5398e-05
9.8449	5.0648e-05	6.2093e-05	8.5486e-05
9.8549	5.0739e-05	6.2183e-05	8.5578e-05
9.8649	5.083e-05	6.2271e-05	8.5674e-05
9.8749	5.0921e-05	6.2357e-05	8.5775e-05
9.8849	5.1011e-05	6.2441e-05	8.588e-05
9.8949	5.1101e-05	6.2523e-05	8.599e-05
9.905	5.119e-05	6.2603e-05	8.6105e-05
9.915	5.1277e-05	6.2681e-05	8.6224e-05
9.925	5.1363e-05	6.2758e-05	8.6347e-05
9.935	5.1446e-05	6.2833e-05	8.6475e-05
9.945	5.1526e-05	6.2906e-05	8.6605e-05
9.955	5.1602e-05	6.2977e-05	8.6737e-05
9.965	5.1674e-05	6.3047e-05	8.6872e-05
9.975	5.1742e-05	6.3115e-05	8.7007e-05
9.985	5.1805e-05	6.3182e-05	8.7141e-05
9.995	5.1863e-05	6.3248e-05	8.7275e-05
10.005	5.1917e-05	6.3312e-05	8.7407e-05
10.015	5.1965e-05	6.3374e-05	8.7537e-05
10.025	5.2008e-05	6.3436e-05	8.7663e-05
10.035	5.2046e-05	6.3497e-05	8.7786e-05
10.045	5.208e-05	6.3556e-05	8.7904e-05
10.055	5.2109e-05	6.3615e-05	8.8019e-05
10.065	5.2134e-05	6.3673e-05	8.813e-05
10.075	5.2156e-05	6.3731e-05	8.8236e-05
10.085	5.2175e-05	6.3788e-05	8.8339e-05
10.095	5.2191e-05	6.3845e-05	8.8438e-05
10.105	5.2204e-05	6.3902e-05	8.8534e-05
10.115	5.2216e-05	6.3959e-05	8.8628e-05
10.125	5.2226e-05	6.4017e-05	8.872e-05
10.135	5.2234e-05	6.4075e-05	8.881e-05
10.145	5.2242e-05	6.4134e-05	8.8899e-05
10.155	5.225e-05	6.4193e-05	8.8988e-05
10.165	5.2257e-05	6.4253e-05	8.9077e-05
10.175	5.2264e-05	6.4315e-05	8.9167e-05
10.185	5.2272e-05	6.4378e-05	8.9258e-05
10.195	5.228e-05	6.4442e-05	8.9351e-05
10.205	5.2289e-05	6.4507e-05	8.9446e-05
10.215	5.2298e-05	6.4574e-05	8.9543e-05
10.225	5.2309e-05	6.4642e-05	8.9643e-05
10.235	5.232e-05	6.4711e-05	8.9746e-05
10.245	5.2333e-05	6.4781e-05	8.9851e-05
10.255	5.2346e-05	6.4853e-05	8.996e-05
10.265	5.2361e-05	6.4925e-05	9.0072e-05
10.275	5.2377e-05	6.4998e-05	9.0187e-05
10.285	5.2394e-05	6.5071e-05	9.0304e-05
10.295	5.2411e-05	6.5144e-05	9.0425e-05
10.305	5.243e-05	6.5217e-05	9.0547e-05
10.315	5.245e-05	6.5289e-05	9.0672e-05
10.325	5.2471e-05	6.5362e-05	9.0799e-05
10.335	5.2492e-05	6.5433e-05	9.0928e-05
10.345	5.2514e-05	6.5503e-05	9.1057e-05
10.355	5.2538e-05	6.5573e-05	9.1187e-05
10.365	5.2562e-05	6.5641e-05	9.1318e-05
10.375	5.2587e-05	6.5707e-05	9.1448e-05
10.385	5.2613e-05	6.5773e-05	9.1577e-05
10.395	5.2639e-05	6.5837e-05	9.1706e-05
10.405	5.2603e-05	6.59e-05	9.1834e-05
10.415	5.2644e-05	6.5961e-05	9.1959e-05
10.425	5.2687e-05	6.6021e-05	9.2083e-05
10.435	5.2732e-05	6.6079e-05	9.2205e-05
10.445	5.2778e-05	6.6137e-05	9.2324e-05
10.455	5.2825e-05	6.6192e-05	9.244e-05
10.465	5.2873e-05	6.6247e-05	9.2553e-05
10.475	5.2922e-05	6.63e-05	9.2663e-05
10.485	5.2972e-05	6.6353e-05	9.277e-05
10.495	5.3023e-05	6.6404e-05	9.2873e-05
10.505	5.3074e-05	6.6454e-05	9.2973e-05
10.515	5.3125e-05	6.6503e-05	9.3069e-05
10.525	5.3177e-05	6.6551e-05	9.3161e-05
10.535	5.3228e-05	6.6598e-05	9.325e-05
10.545	5.3279e-05	6.6643e-05	9.3335e-05
10.555	5.333e-05	6.6688e-05	9.3417e-05
10.565	5.338e-05	6.6732e-05	9.3494e-05
10.575	5.3429e-05	6.6776e-05	9.3569e-05
10.585	5.3478e-05	6.6818e-05	9.364e-05
10.595	5.3526e-05	6.6859e-05	9.3708e-05
10.605	5.3573e-05	6.6899e-05	9.3772e-05
10.615	5.3619e-05	6.6939e-05	9.3834e-05
10.625	5.3664e-05	6.6977e-05	9.3892e-05
10.635	5.3708e-05	6.7015e-05	9.3949e-05
10.645	5.3751e-05	6.7052e-05	9.4002e-05
10.655	5.3793e-05	6.7088e-05	9.4054e-05
10.665	5.3834e-05	6.7124e-05	9.4103e-05
10.675	5.3874e-05	6.7159e-05	9.4151e-05
10.685	5.3913e-05	6.7194e-05	9.4197e-05
10.695	5.3951e-05	6.7228e-05	9.4242e-05
10.705	5.3989e-05	6.7262e-05	9.4286e-05
10.715	5.4026e-05	6.7296e-05	9.4329e-05
10.725	5.4063e-05	6.7329e-05	9.4371e-05
10.735	5.4099e-05	6.7363e-05	9.4413e-05
10.745	5.4135e-05	6.7397e-05	9.4455e-05
10.755	5.417e-05	6.7431e-05	9.4498e-05
10.765	5.4205e-05	6.7466e-05	9.4541e-05
10.775	5.4239e-05	6.7501e-05	9.4585e-05
10.785	5.4274e-05	6.7536e-05	9.463e-05
10.795	5.4308e-05	6.7572e-05	9.4677e-05
10.805	5.4342e-05	6.7609e-05	9.4726e-05
10.815	5.4377e-05	6.7647e-05	9.4776e-05
10.825	5.4411e-05	6.7685e-05	9.483e-05
10.835	5.4446e-05	6.7724e-05	9.4886e-05
10.845	5.4482e-05	6.7763e-05	9.4945e-05
10.855	5.4518e-05	6.7803e-05	9.5007e-05
10.865	5.4555e-05	6.7844e-05	9.5071e-05
10.875	5.4594e-05	6.7886e-05	9.5138e-05
10.885	5.4634e-05	6.7928e-05	9.5208e-05
10.895	5.4676e-05	6.7971e-05	9.528e-05
10.905	5.472e-05	6.8014e-05	9.5352e-05
10.915	5.4767e-05	6.8058e-05	9.5426e-05
10.925	5.4815e-05	6.8103e-05	9.5499e-05
10.935	5.4866e-05	6.8148e-05	9.5572e-05
10.945	5.4919e-05	6.8193e-05	9.5643e-05
10.955	5.4974e-05	6.8238e-05	9.5711e-05
10.965	5.5031e-05	6.8283e-05	9.5777e-05
10.975	5.5089e-05	6.8327e-05	9.5839e-05
10.985	5.5149e-05	6.837e-05	9.5898e-05
10.995	5.5209e-05	6.8411e-05	9.5954e-05
11.006	5.527e-05	6.8451e-05	9.6006e-05
11.016	5.5331e-05	6.8488e-05	9.6056e-05
11.026	5.5391e-05	6.8523e-05	9.6103e-05
11.036	5.5451e-05	6.8555e-05	9.6149e-05
11.046	5.551e-05	6.8585e-05	9.6193e-05
11.056	5.5566e-05	6.8613e-05	9.6235e-05
11.066	5.5621e-05	6.8638e-05	9.6277e-05
11.076	5.5674e-05	6.8663e-05	9.6318e-05
11.086	5.5723e-05	6.8687e-05	9.6359e-05
11.096	5.577e-05	6.8712e-05	9.6401e-05
11.106	5.5813e-05	6.8738e-05	9.6443e-05
11.116	5.5852e-05	6.8768e-05	9.6486e-05
11.126	5.5888e-05	6.8801e-05	9.6531e-05
11.136	5.5921e-05	6.8841e-05	9.6578e-05
11.146	5.5951e-05	6.8887e-05	9.663e-05
11.156	5.5979e-05	6.8941e-05	9.6686e-05
11.166	5.6008e-05	6.9005e-05	9.6748e-05
11.176	5.6038e-05	6.9079e-05	9.6818e-05
11.186	5.6072e-05	6.9163e-05	9.6898e-05
11.196	5.6111e-05	6.9257e-05	9.6988e-05
11.206	5.6157e-05	6.936e-05	9.7091e-05
11.216	5.621e-05	6.9471e-05	9.7209e-05
11.226	5.6271e-05	6.9587e-05	9.7343e-05
11.236	5.6339e-05	6.9708e-05	9.7493e-05
11.246	5.6413e-05	6.9831e-05	9.7661e-05
11.256	5.6492e-05	6.9956e-05	9.7848e-05
11.266	5.6575e-05	7.0082e-05	9.8053e-05
11.276	5.6661e-05	7.0207e-05	9.8275e-05
11.286	5.6748e-05	7.0333e-05	9.8515e-05
11.296	5.6837e-05	7.0459e-05	9.8771e-05
11.306	5.6926e-05	7.0586e-05	9.904e-05
11.316	5.7016e-05	7.0714e-05	9.9322e-05
11.326	5.7105e-05	7.0843e-05	9.9615e-05
11.336	5.7194e-05	7.0974e-05	9.9915e-05
11.346	5.7283e-05	7.1107e-05	0.00010022
11.356	5.7371e-05	7.1242e-05	0.00010053
11.366	5.7459e-05	7.1379e-05	0.00010084
11.376	5.7546e-05	7.1519e-05	0.00010115
11.386	5.7633e-05	7.1661e-05	0.00010146
11.396	5.772e-05	7.1805e-05	0.00010176
11.406	5.7806e-05	7.1951e-05	0.00010206
11.416	5.7892e-05	7.2099e-05	0.00010235
11.426	5.7978e-05	7.2248e-05	0.00010264
11.436	5.8064e-05	7.2398e-05	0.00010292
11.446	5.815e-05	7.2549e-05	0.00010319
11.456	5.8236e-05	7.27e-05	0.00010346
11.466	5.8322e-05	7.2851e-05	0.00010372
11.476	5.8407e-05	7.3002e-05	0.00010397
11.486	5.8492e-05	7.3151e-05	0.00010422
11.496	5.8577e-05	7.33e-05	0.00010446
11.506	5.8662e-05	7.3447e-05	0.0001047
11.516	5.8746e-05	7.3593e-05	0.00010493
11.526	5.883e-05	7.3736e-05	0.00010515
11.536	5.8913e-05	7.3876e-05	0.00010537
11.546	5.8996e-05	7.4015e-05	0.00010559
11.556	5.9078e-05	7.415e-05	0.0001058
11.566	5.916e-05	7.4282e-05	0.00010597
11.576	5.924e-05	7.4411e-05	0.00010614
11.586	5.932e-05	7.4536e-05	0.00010631
11.596	5.9399e-05	7.4657e-05	0.00010648
11.606	5.9476e-05	7.4775e-05	0.00010665
11.616	5.9553e-05	7.4889e-05	0.00010681
11.626	5.9628e-05	7.4999e-05	0.00010696
11.636	5.9702e-05	7.5105e-05	0.00010711
11.646	5.9774e-05	7.5207e-05	0.00010726
11.656	5.9844e-05	7.5304e-05	0.0001074
11.666	5.9912e-05	7.5397e-05	0.00010753
11.676	5.9978e-05	7.5486e-05	0.00010766
11.686	6.0042e-05	7.557e-05	0.00010778
11.696	6.0103e-05	7.5649e-05	0.0001079
11.706	6.0162e-05	7.5724e-05	0.00010801
11.716	6.0217e-05	7.5794e-05	0.00010812
11.726	6.027e-05	7.586e-05	0.00010822
11.736	6.0319e-05	7.5921e-05	0.00010831
11.746	6.0365e-05	7.5978e-05	0.0001084
11.756	6.0408e-05	7.6031e-05	0.00010848
11.766	6.0447e-05	7.6079e-05	0.00010855
11.776	6.0483e-05	7.6124e-05	0.00010862
11.786	6.0516e-05	7.6164e-05	0.00010867
11.796	6.0545e-05	7.6201e-05	0.00010873
11.806	6.0571e-05	7.6234e-05	0.00010877
11.816	6.0594e-05	7.6264e-05	0.00010881
11.826	6.0613e-05	7.629e-05	0.00010884
11.836	6.063e-05	7.6314e-05	0.00010887
11.846	6.0644e-05	7.6335e-05	0.00010889
11.856	6.0655e-05	7.6353e-05	0.0001089
11.866	6.0664e-05	7.6368e-05	0.00010891
11.876	6.0671e-05	7.6382e-05	0.00010892
11.886	6.0676e-05	7.6393e-05	0.00010892
11.896	6.0678e-05	7.6402e-05	0.00010891
11.906	6.0679e-05	7.641e-05	0.0001089
11.916	6.0679e-05	7.6416e-05	0.00010889
11.926	6.0677e-05	7.642e-05	0.00010888
11.936	6.0674e-05	7.6423e-05	0.00010886
11.946	6.067e-05	7.6424e-05	0.00010884
11.956	6.0665e-05	7.6425e-05	0.00010881
11.966	6.0659e-05	7.6424e-05	0.00010879
11.976	6.0652e-05	7.6422e-05	0.00010876
11.986	6.0644e-05	7.6419e-05	0.00010874
11.996	6.0636e-05	7.6415e-05	0.00010871
12.006	6.0627e-05	7.641e-05	0.00010868
12.016	6.0617e-05	7.6404e-05	0.00010865
12.026	6.0606e-05	7.6397e-05	0.00010862
12.036	6.0595e-05	7.6389e-05	0.00010859
12.046	6.0583e-05	7.638e-05	0.00010856
12.056	6.0571e-05	7.637e-05	0.00010853
12.066	6.0558e-05	7.6358e-05	0.0001085
12.076	6.0545e-05	7.6346e-05	0.00010847
12.086	6.0531e-05	7.6333e-05	0.00010844
12.096	6.0518e-05	7.6318e-05	0.00010841
12.106	6.0503e-05	7.6303e-05	0.00010838
12.116	6.0489e-05	7.6286e-05	0.00010835
12.126	6.0475e-05	7.6269e-05	0.00010832
12.136	6.046e-05	7.625e-05	0.0001083
12.146	6.0446e-05	7.6231e-05	0.00010827
12.156	6.0433e-05	7.621e-05	0.00010824
12.166	6.0419e-05	7.619e-05	0.00010821
12.176	6.0406e-05	7.6168e-05	0.00010818
12.186	6.0394e-05	7.6147e-05	0.00010815
12.196	6.0383e-05	7.6125e-05	0.00010812
12.206	6.0373e-05	7.6103e-05	0.00010809
12.216	6.0364e-05	7.6081e-05	0.00010807
12.226	6.0357e-05	7.6059e-05	0.00010804
12.236	6.0352e-05	7.6037e-05	0.00010802
12.246	6.0348e-05	7.6016e-05	0.000108
12.256	6.0346e-05	7.5994e-05	0.00010798
12.266	6.0347e-05	7.5974e-05	0.00010796
12.276	6.035e-05	7.5953e-05	0.00010794
12.286	6.0356e-05	7.5933e-05	0.00010793
12.296	6.0365e-05	7.5913e-05	0.00010792
12.306	6.0377e-05	7.5894e-05	0.00010792
12.316	6.0393e-05	7.5876e-05	0.00010792
12.326	6.0412e-05	7.586e-05	0.00010793
12.336	6.0434e-05	7.5845e-05	0.00010794
12.346	6.0459e-05	7.5832e-05	0.00010796
12.356	6.0487e-05	7.5823e-05	0.00010799
12.366	6.0518e-05	7.5818e-05	0.00010802
12.376	6.0551e-05	7.5817e-05	0.00010806
12.386	6.0587e-05	7.5821e-05	0.00010811
12.396	6.0625e-05	7.5831e-05	0.00010816
12.406	6.0665e-05	7.5847e-05	0.00010822
12.416	6.0707e-05	7.587e-05	0.00010829
12.426	6.0751e-05	7.5898e-05	0.00010837
12.436	6.0797e-05	7.5932e-05	0.00010846
12.446	6.0847e-05	7.5973e-05	0.00010856
12.456	6.0899e-05	7.6019e-05	0.00010866
12.466	6.0953e-05	7.6072e-05	0.00010877
12.476	6.1011e-05	7.6129e-05	0.00010889
12.486	6.1072e-05	7.6192e-05	0.00010901
12.496	6.1136e-05	7.6261e-05	0.00010914
12.506	6.1203e-05	7.6334e-05	0.00010927
12.516	6.1274e-05	7.6411e-05	0.00010941
12.526	6.1347e-05	7.6493e-05	0.00010956
12.536	6.1424e-05	7.658e-05	0.00010971
12.546	6.1504e-05	7.667e-05	0.00010987
12.556	6.1586e-05	7.6764e-05	0.00011003
12.566	6.1672e-05	7.6861e-05	0.00011019
12.576	6.176e-05	7.6962e-05	0.00011036
12.586	6.185e-05	7.7065e-05	0.00011053
12.596	6.1942e-05	7.7172e-05	0.00011071
12.606	6.2036e-05	7.7281e-05	0.00011089
12.616	6.2133e-05	7.7393e-05	0.00011108
12.626	6.223e-05	7.7507e-05	0.00011127
12.636	6.233e-05	7.7623e-05	0.00011146
12.646	6.243e-05	7.774e-05	0.00011166
12.656	6.2531e-05	7.7859e-05	0.00011186
12.666	6.2633e-05	7.7979e-05	0.00011206
12.676	6.2736e-05	7.81e-05	0.00011226
12.686	6.2839e-05	7.8221e-05	0.00011247
12.696	6.2943e-05	7.8341e-05	0.00011268
12.706	6.3046e-05	7.8461e-05	0.00011288
12.716	6.315e-05	7.8581e-05	0.00011309
12.726	6.3253e-05	7.8699e-05	0.00011329
12.736	6.3355e-05	7.8815e-05	0.00011349
12.746	6.3457e-05	7.8929e-05	0.00011369
12.756	6.3558e-05	7.9041e-05	0.00011388
12.766	6.3658e-05	7.9151e-05	0.00011406
12.776	6.3757e-05	7.9259e-05	0.00011424
12.786	6.3855e-05	7.9364e-05	0.00011442
12.796	6.3953e-05	7.9468e-05	0.00011458
12.806	6.4049e-05	7.957e-05	0.00011474
12.816	6.4145e-05	7.9671e-05	0.0001149
12.826	6.424e-05	7.9772e-05	0.00011505
12.836	6.4335e-05	7.9874e-05	0.00011519
12.846	6.4429e-05	7.9977e-05	0.00011533
12.856	6.4524e-05	8.0083e-05	0.00011547
12.866	6.4619e-05	8.0192e-05	0.0001156
12.876	6.4714e-05	8.0304e-05	0.00011574
12.886	6.4809e-05	8.0422e-05	0.00011586
12.896	6.4905e-05	8.0544e-05	0.00011599
12.906	6.5001e-05	8.0673e-05	0.00011612
12.916	6.5097e-05	8.0807e-05	0.00011624
12.926	6.5192e-05	8.0948e-05	0.00011637
12.936	6.5287e-05	8.1095e-05	0.00011649
12.946	6.5382e-05	8.1247e-05	0.00011661
12.956	6.5475e-05	8.1403e-05	0.00011674
12.966	6.5566e-05	8.1564e-05	0.00011686
12.976	6.5656e-05	8.1727e-05	0.00011698
12.986	6.5745e-05	8.1892e-05	0.0001171
12.996	6.5831e-05	8.2058e-05	0.00011722
13.007	6.5916e-05	8.2223e-05	0.00011734
13.017	6.6e-05	8.2387e-05	0.00011746
13.027	6.6082e-05	8.2548e-05	0.00011758
13.037	6.6163e-05	8.2706e-05	0.0001177
13.047	6.6243e-05	8.286e-05	0.00011782
13.057	6.6322e-05	8.301e-05	0.00011794
13.067	6.6401e-05	8.3156e-05	0.00011806
13.077	6.648e-05	8.3298e-05	0.00011818
13.087	6.6558e-05	8.3436e-05	0.0001183
13.097	6.6637e-05	8.357e-05	0.00011842
13.107	6.6716e-05	8.37e-05	0.00011854
13.117	6.6796e-05	8.3826e-05	0.00011866
13.127	6.6876e-05	8.395e-05	0.00011878
13.137	6.6958e-05	8.4071e-05	0.00011891
13.147	6.704e-05	8.4189e-05	0.00011903
13.157	6.7123e-05	8.4305e-05	0.00011915
13.167	6.7206e-05	8.4419e-05	0.00011928
13.177	6.7291e-05	8.4531e-05	0.0001194
13.187	6.7377e-05	8.4642e-05	0.00011953
13.197	6.7463e-05	8.4751e-05	0.00011966
13.207	6.755e-05	8.4858e-05	0.00011979
13.217	6.7638e-05	8.4964e-05	0.00011992
13.227	6.7725e-05	8.5068e-05	0.00012005
13.237	6.7813e-05	8.5171e-05	0.00012019
13.247	6.7901e-05	8.5272e-05	0.00012032
13.257	6.7989e-05	8.5371e-05	0.00012046
13.267	6.8076e-05	8.5469e-05	0.00012059
13.277	6.8162e-05	8.5565e-05	0.00012073
13.287	6.8248e-05	8.566e-05	0.00012086
13.297	6.8332e-05	8.5752e-05	0.000121
13.307	6.8414e-05	8.5842e-05	0.00012114
13.317	6.8495e-05	8.5931e-05	0.00012127
13.327	6.8575e-05	8.6017e-05	0.0001214
13.337	6.8652e-05	8.6102e-05	0.00012154
13.347	6.8727e-05	8.6185e-05	0.00012167
13.357	6.8799e-05	8.6266e-05	0.00012179
13.367	6.8869e-05	8.6345e-05	0.00012192
13.377	6.8936e-05	8.6423e-05	0.00012204
13.387	6.9001e-05	8.65e-05	0.00012216
13.397	6.9063e-05	8.6575e-05	0.00012228
13.407	6.9121e-05	8.665e-05	0.00012239
13.417	6.9177e-05	8.6725e-05	0.0001225
13.427	6.9229e-05	8.68e-05	0.00012261
13.437	6.9278e-05	8.6876e-05	0.00012271
13.447	6.9324e-05	8.6952e-05	0.0001228
13.457	6.9367e-05	8.7029e-05	0.0001229
13.467	6.9406e-05	8.7109e-05	0.00012298
13.477	6.9441e-05	8.7191e-05	0.00012307
13.487	6.9474e-05	8.7275e-05	0.00012315
13.497	6.9503e-05	8.7362e-05	0.00012323
13.507	6.9529e-05	8.7454e-05	0.0001233
13.517	6.9551e-05	8.7549e-05	0.00012337
13.527	6.9571e-05	8.7649e-05	0.00012343
13.537	6.9588e-05	8.7753e-05	0.0001235
13.547	6.9603e-05	8.7863e-05	0.00012356
13.557	6.9616e-05	8.7978e-05	0.00012361
13.567	6.9627e-05	8.8099e-05	0.00012367
13.577	6.9637e-05	8.8226e-05	0.00012372
13.587	6.9645e-05	8.8359e-05	0.00012377
13.597	6.9653e-05	8.8497e-05	0.00012382
13.607	6.9661e-05	8.8642e-05	0.00012386
13.617	6.9669e-05	8.8792e-05	0.00012391
13.627	6.9677e-05	8.8946e-05	0.00012395
13.637	6.9686e-05	8.9106e-05	0.000124
13.647	6.9695e-05	8.9269e-05	0.00012404
13.657	6.9706e-05	8.9435e-05	0.00012408
13.667	6.9719e-05	8.9603e-05	0.00012412
13.677	6.9733e-05	8.9773e-05	0.00012416
13.687	6.9748e-05	8.9943e-05	0.0001242
13.697	6.9765e-05	9.0112e-05	0.00012424
13.707	6.9784e-05	9.028e-05	0.00012428
13.717	6.9804e-05	9.0445e-05	0.00012431
13.727	6.9826e-05	9.0607e-05	0.00012435
13.737	6.985e-05	9.0765e-05	0.00012439
13.747	6.9875e-05	9.0919e-05	0.00012443
13.757	6.9902e-05	9.1068e-05	0.00012447
13.767	6.9931e-05	9.1095e-05	0.00012451
13.777	6.9961e-05	9.1126e-05	0.00012455
13.787	6.9992e-05	9.1156e-05	0.00012459
13.797	7.0026e-05	9.1186e-05	0.00012463
13.807	7.006e-05	9.1216e-05	0.00012467
13.817	7.0096e-05	9.1245e-05	0.00012472
13.827	7.0133e-05	9.1274e-05	0.00012476
13.837	7.0172e-05	9.1304e-05	0.00012481
13.847	7.0211e-05	9.1332e-05	0.00012486
13.857	7.0252e-05	9.1361e-05	0.00012491
13.867	7.0294e-05	9.139e-05	0.00012496
13.877	7.0336e-05	9.1418e-05	0.00012501
13.887	7.038e-05	9.1446e-05	0.00012507
13.897	7.0424e-05	9.1474e-05	0.00012512
13.907	7.0468e-05	9.1501e-05	0.00012518
13.917	7.0513e-05	9.1528e-05	0.00012524
13.927	7.0559e-05	9.1555e-05	0.0001253
13.937	7.0604e-05	9.1582e-05	0.00012536
13.947	7.065e-05	9.1607e-05	0.00012542
13.957	7.0695e-05	9.1633e-05	0.00012548
13.967	7.074e-05	9.1657e-05	0.00012555
13.977	7.0785e-05	9.1681e-05	0.00012561
13.987	7.0829e-05	9.1705e-05	0.00012567
13.997	7.0873e-05	9.1727e-05	0.00012573
14.007	7.0916e-05	9.1749e-05	0.00012579
14.017	7.0959e-05	9.1769e-05	0.00012585
14.027	7.1e-05	9.1789e-05	0.00012591
14.037	7.104e-05	9.1807e-05	0.00012596
14.047	7.1079e-05	9.1825e-05	0.00012601
14.057	7.1117e-05	9.1841e-05	0.00012606
14.067	7.1153e-05	9.1856e-05	0.00012611
14.077	7.1188e-05	9.187e-05	0.00012615
14.087	7.1222e-05	9.1882e-05	0.00012618
14.097	7.1253e-05	9.1894e-05	0.00012621
14.107	7.1283e-05	9.1904e-05	0.00012624
14.117	7.1311e-05	9.1913e-05	0.00012626
14.127	7.1338e-05	9.1921e-05	0.00012628
14.137	7.1362e-05	9.1927e-05	0.00012629
14.147	7.1384e-05	9.1933e-05	0.0001263
14.157	7.1404e-05	9.1938e-05	0.0001263
14.167	7.1422e-05	9.1942e-05	0.0001263
14.177	7.1437e-05	9.1944e-05	0.00012629
14.187	7.145e-05	9.1947e-05	0.00012628
14.197	7.1461e-05	9.1948e-05	0.00012627
14.207	7.1469e-05	9.1949e-05	0.00012625
14.217	7.1475e-05	9.1949e-05	0.00012624
14.227	7.1478e-05	9.1949e-05	0.00012622
14.237	7.148e-05	9.1949e-05	0.0001262
14.247	7.1478e-05	9.1948e-05	0.00012618
14.257	7.1475e-05	9.1947e-05	0.00012617
14.267	7.147e-05	9.1945e-05	0.00012615
14.277	7.1462e-05	9.1944e-05	0.00012614
14.287	7.1453e-05	9.1942e-05	0.00012613
14.297	7.1443e-05	9.1941e-05	0.00012612
14.307	7.1431e-05	9.1939e-05	0.00012611
14.317	7.1419e-05	9.1937e-05	0.00012612
14.327	7.1405e-05	9.1935e-05	0.00012612
14.337	7.1391e-05	9.1934e-05	0.00012613
14.347	7.1378e-05	9.1932e-05	0.00012615
14.357	7.1364e-05	9.193e-05	0.00012617
14.367	7.1352e-05	9.1928e-05	0.0001262
14.377	7.134e-05	9.1926e-05	0.00012624
14.387	7.1331e-05	9.1925e-05	0.00012628
14.397	7.1322e-05	9.1924e-05	0.00012632
14.407	7.1316e-05	9.1923e-05	0.00012637
14.417	7.1312e-05	9.1923e-05	0.00012643
14.427	7.1311e-05	9.1924e-05	0.00012649
14.437	7.1312e-05	9.1926e-05	0.00012655
14.447	7.1316e-05	9.193e-05	0.00012661
14.457	7.1322e-05	9.1935e-05	0.00012668
14.467	7.1331e-05	9.1943e-05	0.00012675
14.477	7.1342e-05	9.1954e-05	0.00012683
14.487	7.1356e-05	9.1968e-05	0.0001269
14.497	7.1372e-05	9.1985e-05	0.00012698
14.507	7.139e-05	9.2007e-05	0.00012705
14.517	7.1411e-05	9.2034e-05	0.00012713
14.527	7.1434e-05	9.2066e-05	0.0001272
14.537	7.1459e-05	9.2103e-05	0.00012728
14.547	7.1487e-05	9.2147e-05	0.00012736
14.557	7.1517e-05	9.2196e-05	0.00012743
14.567	7.1549e-05	9.2251e-05	0.00012751
14.577	7.1584e-05	9.2311e-05	0.00012759
14.587	7.1621e-05	9.2377e-05	0.00012767
14.597	7.1661e-05	9.2447e-05	0.00012776
14.607	7.1704e-05	9.252e-05	0.00012784
14.617	7.175e-05	9.2597e-05	0.00012794
14.627	7.1798e-05	9.2675e-05	0.00012803
14.637	7.1849e-05	9.2755e-05	0.00012813
14.647	7.1904e-05	9.2834e-05	0.00012824
14.657	7.1961e-05	9.2914e-05	0.00012836
14.667	7.2021e-05	9.2992e-05	0.00012848
14.677	7.2084e-05	9.307e-05	0.00012861
14.687	7.2151e-05	9.3147e-05	0.00012875
14.697	7.222e-05	9.3223e-05	0.0001289
14.707	7.2292e-05	9.33e-05	0.00012905
14.717	7.2368e-05	9.3377e-05	0.00012922
14.727	7.2446e-05	9.3456e-05	0.00012939
14.737	7.2528e-05	9.3537e-05	0.00012957
14.747	7.2614e-05	9.3622e-05	0.00012976
14.757	7.2702e-05	9.3711e-05	0.00012996
14.767	7.2795e-05	9.3805e-05	0.00013017
14.777	7.2891e-05	9.3906e-05	0.00013038
14.787	7.2991e-05	9.4012e-05	0.00013061
14.797	7.3095e-05	9.4126e-05	0.00013084
14.807	7.3204e-05	9.4246e-05	0.00013108
14.817	7.3318e-05	9.4373e-05	0.00013132
14.827	7.3437e-05	9.4506e-05	0.00013158
14.837	7.356e-05	9.4646e-05	0.00013184
14.847	7.3689e-05	9.4791e-05	0.00013211
14.857	7.3822e-05	9.4941e-05	0.00013238
14.867	7.396e-05	9.5096e-05	0.00013266
14.877	7.4103e-05	9.5254e-05	0.00013294
14.887	7.425e-05	9.5416e-05	0.00013323
14.897	7.44e-05	9.5581e-05	0.00013353
14.907	7.4554e-05	9.5748e-05	0.00013382
14.917	7.471e-05	9.5917e-05	0.00013412
14.927	7.4869e-05	9.6087e-05	0.00013443
14.937	7.5029e-05	9.6259e-05	0.00013473
14.947	7.519e-05	9.6431e-05	0.00013504
14.957	7.5351e-05	9.6604e-05	0.00013535
14.967	7.5514e-05	9.6778e-05	0.00013566
14.977	7.5676e-05	9.6952e-05	0.00013597
14.987	7.5837e-05	9.7125e-05	0.00013628
14.997	7.5999e-05	9.7298e-05	0.00013659
15.008	7.6159e-05	9.747e-05	0.0001369
15.018	7.6319e-05	9.7642e-05	0.00013721
15.028	7.6477e-05	9.7812e-05	0.00013752
15.038	7.6634e-05	9.7982e-05	0.00013782
15.048	7.679e-05	9.8149e-05	0.00013812
15.058	7.6943e-05	9.8315e-05	0.00013842
15.068	7.7094e-05	9.8479e-05	0.00013871
15.078	7.7243e-05	9.8642e-05	0.000139
15.088	7.7389e-05	9.8802e-05	0.00013929
15.098	7.7533e-05	9.896e-05	0.00013957
15.108	7.7673e-05	9.9117e-05	0.00013985
15.118	7.781e-05	9.9271e-05	0.00014012
15.128	7.7944e-05	9.9423e-05	0.00014039
15.138	7.8075e-05	9.9573e-05	0.00014065
15.148	7.8202e-05	9.9722e-05	0.00014091
15.158	7.8326e-05	9.9869e-05	0.00014116
15.168	7.8447e-05	0.00010001	0.0001414
15.178	7.8564e-05	0.00010016	0.00014163
15.188	7.8679e-05	0.0001003	0.00014186
15.198	7.879e-05	0.00010045	0.00014208
15.208	7.8898e-05	0.00010059	0.00014229
15.218	7.9003e-05	0.00010073	0.0001425
15.228	7.9105e-05	0.00010088	0.0001427
15.238	7.9203e-05	0.00010102	0.00014289
15.248	7.9299e-05	0.00010117	0.00014307
15.258	7.939e-05	0.00010132	0.00014324
15.268	7.9478e-05	0.00010147	0.00014341
15.278	7.9563e-05	0.00010163	0.00014356
15.288	7.9643e-05	0.00010178	0.00014371
15.298	7.9719e-05	0.00010194	0.00014385
15.308	7.9791e-05	0.00010209	0.00014399
15.318	7.986e-05	0.00010225	0.00014411
15.328	7.9924e-05	0.00010241	0.00014423
15.338	7.9984e-05	0.00010256	0.00014434
15.348	8.0041e-05	0.00010271	0.00014444
15.358	8.0094e-05	0.00010285	0.00014454
15.368	8.0144e-05	0.00010298	0.00014463
15.378	8.0192e-05	0.00010311	0.00014471
15.388	8.0237e-05	0.00010323	0.00014479
15.398	8.0279e-05	0.00010334	0.00014486
15.408	8.032e-05	0.00010344	0.00014492
15.418	8.0359e-05	0.00010353	0.00014498
15.428	8.0397e-05	0.00010361	0.00014503
15.438	8.0432e-05	0.00010368	0.00014508
15.448	8.0467e-05	0.00010374	0.00014512
15.458	8.0499e-05	0.0001038	0.00014516
15.468	8.0529e-05	0.00010386	0.0001452
15.478	8.0558e-05	0.0001039	0.00014522
15.488	8.0584e-05	0.00010395	0.00014525
15.498	8.0607e-05	0.00010399	0.00014527
15.508	8.0629e-05	0.00010402	0.00014529
15.518	8.0647e-05	0.00010405	0.0001453
15.528	8.0663e-05	0.00010408	0.00014531
15.538	8.0676e-05	0.00010411	0.00014531
15.548	8.0686e-05	0.00010413	0.00014531
15.558	8.0694e-05	0.00010415	0.00014531
15.568	8.0698e-05	0.00010417	0.0001453
15.578	8.07e-05	0.00010419	0.00014529
15.588	8.0699e-05	0.0001042	0.00014528
15.598	8.0696e-05	0.00010421	0.00014526
15.608	8.069e-05	0.00010422	0.00014524
15.618	8.0682e-05	0.00010422	0.00014521
15.628	8.0671e-05	0.00010423	0.00014519
15.638	8.0659e-05	0.00010423	0.00014515
15.648	8.0644e-05	0.00010423	0.00014512
15.658	8.0627e-05	0.00010422	0.00014508
15.668	8.0608e-05	0.00010421	0.00014505
15.678	8.0587e-05	0.00010421	0.00014501
15.688	8.0565e-05	0.00010419	0.00014496
15.698	8.0542e-05	0.00010418	0.00014492
15.708	8.0517e-05	0.00010416	0.00014488
15.718	8.0491e-05	0.00010414	0.00014483
15.728	8.0464e-05	0.00010412	0.00014479
15.738	8.0436e-05	0.0001041	0.00014475
15.748	8.0408e-05	0.00010407	0.00014471
15.758	8.038e-05	0.00010404	0.00014467
15.768	8.0352e-05	0.00010401	0.00014463
15.778	8.0324e-05	0.00010398	0.0001446
15.788	8.0296e-05	0.00010395	0.00014456
15.798	8.0269e-05	0.00010391	0.00014454
15.808	8.0243e-05	0.00010388	0.00014451
15.818	8.0219e-05	0.00010384	0.00014449
15.828	8.0196e-05	0.00010381	0.00014448
15.838	8.0175e-05	0.00010377	0.00014447
15.848	8.0156e-05	0.00010373	0.00014447
15.858	8.014e-05	0.0001037	0.00014446
15.868	8.0127e-05	0.00010366	0.00014446
15.878	8.0116e-05	0.00010363	0.00014447
15.888	8.0108e-05	0.0001036	0.00014447
15.898	8.0102e-05	0.00010357	0.00014447
15.908	8.0099e-05	0.00010355	0.00014447
15.918	8.0098e-05	0.00010353	0.00014448
15.928	8.0098e-05	0.00010351	0.00014448
15.938	8.0099e-05	0.00010349	0.00014449
15.948	8.01e-05	0.00010348	0.00014451
15.958	8.0101e-05	0.00010348	0.00014453
15.968	8.0103e-05	0.00010347	0.00014455
15.978	8.0105e-05	0.00010348	0.00014459
15.988	8.0108e-05	0.00010348	0.00014463
15.998	8.0111e-05	0.00010349	0.00014467
16.008	8.0117e-05	0.00010351	0.00014472
16.018	8.0124e-05	0.00010352	0.00014478
16.028	8.0133e-05	0.00010354	0.00014484
16.038	8.0145e-05	0.00010357	0.00014491
16.048	8.0159e-05	0.00010359	0.00014498
16.058	8.0175e-05	0.00010362	0.00014506
16.068	8.0194e-05	0.00010366	0.00014514
16.078	8.0216e-05	0.00010369	0.00014522
16.088	8.024e-05	0.00010373	0.00014531
16.098	8.0266e-05	0.00010377	0.00014539
16.108	8.0295e-05	0.00010381	0.00014548
16.118	8.0326e-05	0.00010386	0.00014557
16.128	8.0358e-05	0.0001039	0.00014566
16.138	8.0392e-05	0.00010395	0.00014576
16.148	8.0428e-05	0.000104	0.00014585
16.158	8.0464e-05	0.00010405	0.00014594
16.168	8.0502e-05	0.0001041	0.00014604
16.178	8.054e-05	0.00010415	0.00014613
16.188	8.0579e-05	0.0001042	0.00014623
16.198	8.0617e-05	0.00010425	0.00014632
16.208	8.0657e-05	0.0001043	0.00014641
16.218	8.0696e-05	0.00010436	0.00014651
16.228	8.0734e-05	0.00010441	0.0001466
16.238	8.0773e-05	0.00010446	0.0001467
16.248	8.0811e-05	0.00010452	0.00014679
16.258	8.0848e-05	0.00010457	0.00014688
16.268	8.0885e-05	0.00010463	0.00014698
16.278	8.0921e-05	0.00010468	0.00014707
16.288	8.0956e-05	0.00010473	0.00014716
16.298	8.099e-05	0.00010479	0.00014725
16.308	8.1024e-05	0.00010484	0.00014734
16.318	8.1057e-05	0.00010489	0.00014743
16.328	8.1089e-05	0.00010495	0.00014752
16.338	8.112e-05	0.000105	0.00014761
16.348	8.1151e-05	0.00010505	0.0001477
16.358	8.1181e-05	0.00010511	0.00014779
16.368	8.121e-05	0.00010516	0.00014788
16.378	8.1239e-05	0.00010522	0.00014796
16.388	8.1268e-05	0.00010527	0.00014805
16.398	8.1297e-05	0.00010533	0.00014813
16.408	8.1325e-05	0.00010538	0.00014822
16.418	8.1354e-05	0.00010544	0.0001483
16.428	8.1384e-05	0.0001055	0.00014839
16.438	8.1414e-05	0.00010557	0.00014847
16.448	8.1444e-05	0.00010563	0.00014855
16.458	8.1476e-05	0.0001057	0.00014864
16.468	8.151e-05	0.00010577	0.00014872
16.478	8.1545e-05	0.00010584	0.00014881
16.488	8.1582e-05	0.00010592	0.0001489
16.498	8.1621e-05	0.000106	0.00014898
16.508	8.1663e-05	0.00010609	0.00014907
16.518	8.1708e-05	0.00010618	0.00014917
16.528	8.1756e-05	0.00010628	0.00014926
16.538	8.1807e-05	0.00010638	0.00014936
16.548	8.1862e-05	0.00010649	0.00014947
16.558	8.1922e-05	0.00010661	0.00014957
16.568	8.1985e-05	0.00010673	0.00014968
16.578	8.2053e-05	0.00010686	0.0001498
16.588	8.2125e-05	0.000107	0.00014992
16.598	8.2202e-05	0.00010714	0.00015005
16.608	8.2284e-05	0.00010729	0.00015018
16.618	8.237e-05	0.00010745	0.00015031
16.628	8.2462e-05	0.00010761	0.00015045
16.638	8.2558e-05	0.00010778	0.0001506
16.648	8.2658e-05	0.00010795	0.00015076
16.658	8.2763e-05	0.00010813	0.00015091
16.668	8.2872e-05	0.00010831	0.00015108
16.678	8.2985e-05	0.00010849	0.00015125
16.688	8.3101e-05	0.00010867	0.00015142
16.698	8.322e-05	0.00010885	0.00015161
16.708	8.3342e-05	0.00010903	0.00015179
16.718	8.3466e-05	0.00010922	0.00015198
16.728	8.3592e-05	0.0001094	0.00015218
16.738	8.372e-05	0.00010958	0.00015238
16.748	8.385e-05	0.00010976	0.00015258
16.758	8.3981e-05	0.00010994	0.00015279
16.768	8.4112e-05	0.00011013	0.00015301
16.778	8.4244e-05	0.00011031	0.00015322
16.788	8.4377e-05	0.00011049	0.00015344
16.798	8.4509e-05	0.00011068	0.00015367
16.808	8.4642e-05	0.00011086	0.00015389
16.818	8.4774e-05	0.00011105	0.00015412
16.828	8.4905e-05	0.00011124	0.00015435
16.838	8.5036e-05	0.00011143	0.00015458
16.848	8.5167e-05	0.00011163	0.00015482
16.858	8.5296e-05	0.00011182	0.00015506
16.868	8.5424e-05	0.00011202	0.00015529
16.878	8.5551e-05	0.00011222	0.00015553
16.888	8.5678e-05	0.00011243	0.00015578
16.898	8.5803e-05	0.00011263	0.00015602
16.908	8.5927e-05	0.00011284	0.00015626
16.918	8.6049e-05	0.00011305	0.00015651
16.928	8.6171e-05	0.00011326	0.00015675
16.938	8.6292e-05	0.00011348	0.000157
16.948	8.6412e-05	0.00011369	0.00015725
16.958	8.6531e-05	0.00011391	0.00015749
16.968	8.6649e-05	0.00011412	0.00015774
16.978	8.6766e-05	0.00011434	0.00015799
16.988	8.6883e-05	0.00011456	0.00015824
16.998	8.7e-05	0.00011477	0.00015849
17.009	8.7116e-05	0.00011499	0.00015874
17.019	8.7232e-05	0.00011521	0.00015899
17.029	8.7349e-05	0.00011542	0.00015925
17.039	8.7466e-05	0.00011563	0.0001595
17.049	8.7585e-05	0.00011585	0.00015975
17.059	8.7704e-05	0.00011606	0.00016
17.069	8.7824e-05	0.00011626	0.00016025
17.079	8.7946e-05	0.00011647	0.00016051
17.089	8.807e-05	0.00011667	0.00016076
17.099	8.8195e-05	0.00011687	0.00016101
17.109	8.8323e-05	0.00011707	0.00016126
17.119	8.8452e-05	0.00011726	0.00016151
17.129	8.8582e-05	0.00011745	0.00016175
17.139	8.8714e-05	0.00011764	0.000162
17.149	8.8847e-05	0.00011782	0.00016225
17.159	8.8981e-05	0.000118	0.00016249
17.169	8.9116e-05	0.00011818	0.00016274
17.179	8.925e-05	0.00011835	0.00016298
17.189	8.9384e-05	0.00011852	0.00016322
17.199	8.9516e-05	0.00011869	0.00016346
17.209	8.9648e-05	0.00011885	0.0001637
17.219	8.9777e-05	0.00011901	0.00016394
17.229	8.9904e-05	0.00011917	0.00016418
17.239	9.0028e-05	0.00011932	0.00016442
17.249	9.0149e-05	0.00011947	0.00016467
17.259	9.0266e-05	0.00011962	0.00016491
17.269	9.0379e-05	0.00011976	0.00016516
17.279	9.0486e-05	0.0001199	0.00016541
17.289	9.0589e-05	0.00012003	0.00016566
17.299	9.0686e-05	0.00012016	0.00016592
17.309	9.0777e-05	0.00012028	0.00016617
17.319	9.0861e-05	0.00012039	0.00016644
17.329	9.0939e-05	0.0001205	0.0001667
17.339	9.101e-05	0.0001206	0.00016696
17.349	9.1075e-05	0.0001207	0.00016722
17.359	9.1133e-05	0.00012078	0.00016747
17.369	9.1184e-05	0.00012085	0.00016771
17.379	9.123e-05	0.00012092	0.00016794
17.389	9.1271e-05	0.00012098	0.00016816
17.399	9.1307e-05	0.00012103	0.00016836
17.409	9.1339e-05	0.00012107	0.00016853
17.419	9.1367e-05	0.0001211	0.00016869
17.429	9.1392e-05	0.00012112	0.00016883
17.439	9.1413e-05	0.00012114	0.00016894
17.449	9.1431e-05	0.00012116	0.00016904
17.459	9.1446e-05	0.00012116	0.00016912
17.469	9.1458e-05	0.00012116	0.00016918
17.479	9.1468e-05	0.00012116	0.00016923
17.489	9.1474e-05	0.00012115	0.00016926
17.499	9.1477e-05	0.00012114	0.00016928
17.509	9.1477e-05	0.00012113	0.00016928
17.519	9.1474e-05	0.00012111	0.00016928
17.529	9.1469e-05	0.00012108	0.00016926
17.539	9.146e-05	0.00012106	0.00016923
17.549	9.1449e-05	0.00012103	0.0001692
17.559	9.1435e-05	0.000121	0.00016915
17.569	9.1418e-05	0.00012096	0.0001691
17.579	9.1399e-05	0.00012092	0.00016905
17.589	9.1378e-05	0.00012088	0.00016898
17.599	9.1356e-05	0.00012084	0.00016891
17.609	9.1331e-05	0.0001208	0.00016884
17.619	9.1305e-05	0.00012075	0.00016876
17.629	9.1277e-05	0.00012071	0.00016869
17.639	9.1249e-05	0.00012066	0.0001686
17.649	9.122e-05	0.00012061	0.00016852
17.659	9.119e-05	0.00012057	0.00016844
17.669	9.116e-05	0.00012052	0.00016836
17.679	9.113e-05	0.00012047	0.00016827
17.689	9.1099e-05	0.00012043	0.00016819
17.699	9.1069e-05	0.00012038	0.00016812
17.709	9.1039e-05	0.00012034	0.00016804
17.719	9.101e-05	0.0001203	0.00016797
17.729	9.0981e-05	0.00012026	0.0001679
17.739	9.0952e-05	0.00012022	0.00016784
17.749	9.0923e-05	0.00012018	0.00016778
17.759	9.0895e-05	0.00012014	0.00016772
17.769	9.0867e-05	0.00012011	0.00016767
17.779	9.0839e-05	0.00012007	0.00016762
17.789	9.0811e-05	0.00012004	0.00016757
17.799	9.0783e-05	0.00012001	0.00016752
17.809	9.0755e-05	0.00011998	0.00016747
17.819	9.0727e-05	0.00011995	0.00016742
17.829	9.0699e-05	0.00011992	0.00016737
17.839	9.0672e-05	0.00011989	0.00016731
17.849	9.0644e-05	0.00011986	0.00016725
17.859	9.0617e-05	0.00011983	0.00016719
17.869	9.059e-05	0.00011981	0.00016713
17.879	9.0564e-05	0.00011978	0.00016708
17.889	9.0539e-05	0.00011976	0.00016702
17.899	9.0516e-05	0.00011974	0.00016697
17.909	9.0494e-05	0.00011972	0.00016692
17.919	9.0474e-05	0.0001197	0.00016688
17.929	9.0456e-05	0.00011968	0.00016684
17.939	9.044e-05	0.00011967	0.00016682
17.949	9.0428e-05	0.00011966	0.0001668
17.959	9.0418e-05	0.00011965	0.00016679
17.969	9.0411e-05	0.00011965	0.00016679
17.979	9.0408e-05	0.00011965	0.00016681
17.989	9.0409e-05	0.00011965	0.00016683
17.999	9.0414e-05	0.00011966	0.00016687
18.009	9.0422e-05	0.00011967	0.00016692
18.019	9.0435e-05	0.00011969	0.00016698
18.029	9.0451e-05	0.00011971	0.00016706
18.039	9.0472e-05	0.00011974	0.00016715
18.049	9.0497e-05	0.00011977	0.00016725
18.059	9.0525e-05	0.0001198	0.00016737
18.069	9.0557e-05	0.00011984	0.00016751
18.079	9.0593e-05	0.00011989	0.00016765
18.089	9.0632e-05	0.00011994	0.00016781
18.099	9.0674e-05	0.00011999	0.00016799
18.109	9.072e-05	0.00012006	0.00016817
18.119	9.0768e-05	0.00012012	0.00016837
18.129	9.0819e-05	0.00012019	0.00016858
18.139	9.0873e-05	0.00012027	0.0001688
18.149	9.0929e-05	0.00012035	0.00016902
18.159	9.0988e-05	0.00012044	0.00016926
18.169	9.1049e-05	0.00012053	0.0001695
18.179	9.1113e-05	0.00012062	0.00016974
18.189	9.1179e-05	0.00012072	0.00016999
18.199	9.1247e-05	0.00012082	0.00017023
18.209	9.1318e-05	0.00012093	0.00017048
18.219	9.1391e-05	0.00012104	0.00017073
18.229	9.1467e-05	0.00012115	0.00017097
18.239	9.1544e-05	0.00012126	0.00017122
18.249	9.1624e-05	0.00012138	0.00017146
18.259	9.1705e-05	0.00012149	0.0001717
18.269	9.1788e-05	0.00012161	0.00017193
18.279	9.1873e-05	0.00012173	0.00017216
18.289	9.1959e-05	0.00012184	0.00017239
18.299	9.2046e-05	0.00012196	0.00017261
18.309	9.2134e-05	0.00012208	0.00017283
18.319	9.2222e-05	0.00012219	0.00017304
18.329	9.2311e-05	0.0001223	0.00017326
18.339	9.2399e-05	0.00012241	0.00017347
18.349	9.2488e-05	0.00012252	0.00017367
18.359	9.2575e-05	0.00012263	0.00017388
18.369	9.2662e-05	0.00012274	0.00017408
18.379	9.2747e-05	0.00012284	0.00017428
18.389	9.2831e-05	0.00012294	0.00017448
18.399	9.2913e-05	0.00012304	0.00017467
18.409	9.2992e-05	0.00012313	0.00017486
18.419	9.3068e-05	0.00012323	0.00017505
18.429	9.3142e-05	0.00012332	0.00017524
18.439	9.3212e-05	0.00012341	0.00017542
18.449	9.3279e-05	0.0001235	0.00017559
18.459	9.3343e-05	0.00012359	0.00017577
18.469	9.3403e-05	0.00012368	0.00017594
18.479	9.346e-05	0.00012377	0.0001761
18.489	9.3515e-05	0.00012386	0.00017627
18.499	9.3567e-05	0.00012396	0.00017643
18.509	9.3618e-05	0.00012405	0.00017658
18.519	9.3669e-05	0.00012416	0.00017673
18.529	9.372e-05	0.00012426	0.00017688
18.539	9.3772e-05	0.00012437	0.00017703
18.549	9.3827e-05	0.00012449	0.00017717
18.559	9.3885e-05	0.00012461	0.00017731
18.569	9.3947e-05	0.00012473	0.00017746
18.579	9.4014e-05	0.00012486	0.0001776
18.589	9.4085e-05	0.000125	0.00017774
18.599	9.4161e-05	0.00012514	0.00017788
18.609	9.4241e-05	0.00012528	0.00017803
18.619	9.4326e-05	0.00012543	0.00017817
18.629	9.4413e-05	0.00012558	0.00017832
18.639	9.4502e-05	0.00012573	0.00017846
18.649	9.4592e-05	0.00012588	0.00017861
18.659	9.4683e-05	0.00012604	0.00017876
18.669	9.4772e-05	0.0001262	0.00017891
18.679	9.486e-05	0.00012635	0.00017905
18.689	9.4945e-05	0.00012651	0.0001792
18.699	9.5028e-05	0.00012667	0.00017934
18.709	9.5108e-05	0.00012682	0.00017948
18.719	9.5184e-05	0.00012697	0.00017962
18.729	9.5258e-05	0.00012713	0.00017976
18.739	9.5329e-05	0.00012728	0.00017989
18.749	9.5398e-05	0.00012743	0.00018002
18.759	9.5464e-05	0.00012757	0.00018014
18.769	9.5528e-05	0.00012772	0.00018027
18.779	9.5591e-05	0.00012786	0.00018039
18.789	9.5654e-05	0.00012801	0.00018051
18.799	9.5716e-05	0.00012815	0.00018062
18.809	9.5777e-05	0.00012829	0.00018074
18.819	9.584e-05	0.00012843	0.00018085
18.829	9.5903e-05	0.00012858	0.00018096
18.839	9.5968e-05	0.00012872	0.00018107
18.849	9.6034e-05	0.00012886	0.00018118
18.859	9.6103e-05	0.00012901	0.00018129
18.869	9.6173e-05	0.00012915	0.0001814
18.879	9.6247e-05	0.0001293	0.00018151
18.889	9.6324e-05	0.00012945	0.00018161
18.899	9.6404e-05	0.0001296	0.00018172
18.909	9.6488e-05	0.00012975	0.00018183
18.919	9.6576e-05	0.00012991	0.00018194
18.929	9.6668e-05	0.00013006	0.00018205
18.939	9.6764e-05	0.00013022	0.00018216
18.949	9.6865e-05	0.00013038	0.00018227
18.959	9.6971e-05	0.00013055	0.00018238
18.969	9.7082e-05	0.00013071	0.0001825
18.979	9.7198e-05	0.00013088	0.00018261
18.989	9.7319e-05	0.00013105	0.00018273
18.999	9.7446e-05	0.00013123	0.00018285
19.01	9.7579e-05	0.0001314	0.00018297
19.02	9.7717e-05	0.00013158	0.00018309
19.03	9.7861e-05	0.00013176	0.00018322
19.04	9.8011e-05	0.00013194	0.00018334
19.05	9.8167e-05	0.00013212	0.00018347
19.06	9.8329e-05	0.00013231	0.00018361
19.07	9.8496e-05	0.0001325	0.00018374
19.08	9.8668e-05	0.00013269	0.00018388
19.09	9.8846e-05	0.00013289	0.00018402
19.1	9.9028e-05	0.00013309	0.00018416
19.11	9.9215e-05	0.00013329	0.0001843
19.12	9.9406e-05	0.0001335	0.00018445
19.13	9.9601e-05	0.00013371	0.0001846
19.14	9.9798e-05	0.00013392	0.00018475
19.15	9.9997e-05	0.00013414	0.0001849
19.16	0.0001002	0.00013437	0.00018506
19.17	0.0001004	0.0001346	0.00018521
19.18	0.0001006	0.00013483	0.00018537
19.19	0.00010081	0.00013507	0.00018553
19.2	0.00010101	0.00013531	0.00018569
19.21	0.00010121	0.00013556	0.00018585
19.22	0.00010141	0.0001358	0.00018601
19.23	0.0001016	0.00013604	0.00018618
19.24	0.0001018	0.00013629	0.00018634
19.25	0.00010199	0.00013653	0.00018651
19.26	0.00010217	0.00013676	0.00018667
19.27	0.00010236	0.00013698	0.00018684
19.28	0.00010254	0.0001372	0.000187
19.29	0.00010272	0.00013741	0.00018717
19.3	0.0001029	0.00013761	0.00018734
19.31	0.00010307	0.0001378	0.00018751
19.32	0.00010324	0.00013798	0.00018768
19.33	0.00010341	0.00013815	0.00018784
19.34	0.00010357	0.00013831	0.00018802
19.35	0.00010373	0.00013847	0.00018819
19.36	0.00010389	0.00013862	0.00018836
19.37	0.00010404	0.00013876	0.00018854
19.38	0.00010419	0.0001389	0.00018872
19.39	0.00010434	0.00013904	0.0001889
19.4	0.00010448	0.00013917	0.00018908
19.41	0.00010462	0.0001393	0.00018926
19.42	0.00010476	0.00013943	0.00018945
19.43	0.0001049	0.00013955	0.00018964
19.44	0.00010503	0.00013968	0.00018983
19.45	0.00010516	0.0001398	0.00019003
19.46	0.00010529	0.00013992	0.00019023
19.47	0.00010542	0.00014003	0.00019043
19.48	0.00010554	0.00014015	0.00019063
19.49	0.00010567	0.00014027	0.00019083
19.5	0.00010579	0.00014038	0.00019103
19.51	0.00010591	0.00014049	0.00019123
19.52	0.00010604	0.0001406	0.00019143
19.53	0.00010616	0.00014071	0.00019164
19.54	0.00010628	0.00014082	0.00019184
19.55	0.0001064	0.00014093	0.00019204
19.56	0.00010651	0.00014103	0.00019224
19.57	0.00010663	0.00014113	0.00019244
19.58	0.00010675	0.00014123	0.00019263
19.59	0.00010686	0.00014133	0.00019282
19.6	0.00010698	0.00014143	0.00019301
19.61	0.00010709	0.00014152	0.0001932
19.62	0.0001072	0.00014161	0.00019339
19.63	0.00010731	0.0001417	0.00019357
19.64	0.00010742	0.00014179	0.00019374
19.65	0.00010753	0.00014187	0.00019392
19.66	0.00010763	0.00014195	0.00019409
19.67	0.00010773	0.00014203	0.00019425
19.68	0.00010783	0.00014211	0.00019441
19.69	0.00010793	0.00014218	0.00019457
19.7	0.00010803	0.00014225	0.00019472
19.71	0.00010812	0.00014232	0.00019487
19.72	0.00010821	0.00014238	0.00019501
19.73	0.0001083	0.00014244	0.00019515
19.74	0.00010839	0.0001425	0.00019529
19.75	0.00010847	0.00014256	0.00019542
19.76	0.00010855	0.00014261	0.00019555
19.77	0.00010862	0.00014266	0.00019567
19.78	0.0001087	0.0001427	0.00019579
19.79	0.00010877	0.00014274	0.00019591
19.8	0.00010884	0.00014278	0.00019602
19.81	0.0001089	0.00014282	0.00019613
19.82	0.00010896	0.00014285	0.00019624
19.83	0.00010902	0.00014288	0.00019634
19.84	0.00010908	0.00014291	0.00019644
19.85	0.00010914	0.00014293	0.00019654
19.86	0.00010919	0.00014296	0.00019664
19.87	0.00010924	0.00014297	0.00019673
19.88	0.00010929	0.00014299	0.00019681
19.89	0.00010933	0.000143	0.0001969
19.9	0.00010937	0.00014302	0.00019698
19.91	0.00010942	0.00014303	0.00019706
19.92	0.00010946	0.00014303	0.00019713
19.93	0.00010949	0.00014304	0.0001972
19.94	0.00010952	0.00014305	0.00019727
19.95	0.00010955	0.00014305	0.00019733
19.96	0.00010958	0.00014305	0.00019738
19.97	0.00010961	0.00014305	0.00019744
19.98	0.00010963	0.00014306	0.00019748
19.99	0.00010965	0.00014306	0.00019752
20	0.00010967	0.00014306	0.00019756


==> figures/data/V1D1V_error_time_basis/error_local_reduced_model_indicator_V1D1V_4.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	6.5635e-05	6.5635e-05	6.5635e-05
0.010005	6.5639e-05	6.5639e-05	6.5639e-05
0.02001	6.567e-05	6.567e-05	6.567e-05
0.030015	6.5776e-05	6.5776e-05	6.5776e-05
0.04002	6.604e-05	6.604e-05	6.604e-05
0.050025	6.6578e-05	6.6578e-05	6.6578e-05
0.06003	6.7534e-05	6.7534e-05	6.7534e-05
0.070035	6.9073e-05	6.9073e-05	6.9073e-05
0.08004	7.1368e-05	7.1368e-05	7.1368e-05
0.090045	7.4588e-05	7.4588e-05	7.4588e-05
0.10005	7.7696e-05	7.8876e-05	7.8876e-05
0.11006	7.7725e-05	8.434e-05	8.434e-05
0.12006	7.7755e-05	8.5961e-05	9.1047e-05
0.13007	7.7794e-05	8.5955e-05	9.1867e-05
0.14007	7.7841e-05	8.5957e-05	9.1835e-05
0.15008	7.7899e-05	8.597e-05	9.1815e-05
0.16008	7.7966e-05	8.5997e-05	9.1809e-05
0.17009	7.8044e-05	8.6036e-05	9.1818e-05
0.18009	7.8133e-05	8.609e-05	9.1842e-05
0.1901	7.8234e-05	8.6157e-05	9.1882e-05
0.2001	7.8347e-05	8.6239e-05	9.1938e-05
0.21011	7.8473e-05	8.6336e-05	9.201e-05
0.22011	7.8613e-05	8.6449e-05	9.21e-05
0.23012	7.8768e-05	8.6579e-05	9.2208e-05
0.24012	7.8939e-05	8.6727e-05	9.2335e-05
0.25013	7.9127e-05	8.6893e-05	9.2481e-05
0.26013	7.9334e-05	8.7078e-05	9.2648e-05
0.27014	7.956e-05	8.7284e-05	9.2836e-05
0.28014	7.9809e-05	8.7513e-05	9.3047e-05
0.29015	8.008e-05	8.7765e-05	9.3283e-05
0.30015	8.0378e-05	8.8043e-05	9.3544e-05
0.31016	8.0702e-05	8.8348e-05	9.3831e-05
0.32016	8.1056e-05	8.8681e-05	9.4148e-05
0.33017	8.1442e-05	8.9044e-05	9.4495e-05
0.34017	8.186e-05	8.9441e-05	9.4873e-05
0.35018	8.2315e-05	8.9871e-05	9.5285e-05
0.36018	8.2806e-05	9.0336e-05	9.5731e-05
0.37019	8.3337e-05	9.0839e-05	9.6214e-05
0.38019	8.3908e-05	9.138e-05	9.6734e-05
0.3902	8.4519e-05	9.196e-05	9.7292e-05
0.4002	8.5173e-05	9.258e-05	9.7888e-05
0.41021	8.5868e-05	9.3239e-05	9.8523e-05
0.42021	8.6604e-05	9.3937e-05	9.9195e-05
0.43022	8.7379e-05	9.4672e-05	9.9905e-05
0.44022	8.8191e-05	9.5444e-05	0.00010065
0.45023	8.9037e-05	9.6248e-05	0.00010142
0.46023	8.9914e-05	9.7082e-05	0.00010223
0.47024	9.0816e-05	9.794e-05	0.00010306
0.48024	9.1737e-05	9.8819e-05	0.00010391
0.49025	9.2671e-05	9.971e-05	0.00010477
0.50025	9.361e-05	0.00010061	0.00010564
0.51026	9.4546e-05	0.0001015	0.00010651
0.52026	9.5469e-05	0.00010239	0.00010737
0.53027	9.637e-05	0.00010326	0.00010821
0.54027	9.7237e-05	0.00010409	0.00010903
0.55028	9.8061e-05	0.00010489	0.0001098
0.56028	9.8831e-05	0.00010563	0.00011053
0.57029	9.9534e-05	0.00010632	0.00011121
0.58029	9.946e-05	0.00010693	0.00011181
0.5903	9.9448e-05	0.00010747	0.00011234
0.6003	9.9435e-05	0.00010791	0.00011278
0.61031	9.9423e-05	0.00010826	0.00011313
0.62031	9.9416e-05	0.00010851	0.00011338
0.63032	9.9418e-05	0.00010866	0.00011354
0.64032	9.9436e-05	0.0001087	0.00011359
0.65033	9.9478e-05	0.00010865	0.00011356
0.66033	9.9552e-05	0.0001085	0.00011343
0.67034	9.967e-05	0.00010828	0.00011323
0.68034	9.9839e-05	0.000108	0.00011298
0.69035	0.00010007	0.00010769	0.00011269
0.70035	0.00010036	0.00010739	0.00011241
0.71036	0.00010071	0.00010714	0.00011218
0.72036	0.00010112	0.00010699	0.00011204
0.73037	0.00010156	0.00010699	0.00011205
0.74037	0.00010204	0.00010722	0.00011227
0.75038	0.00010253	0.00010774	0.00011277
0.76038	0.00010303	0.00010863	0.00011362
0.77039	0.00010352	0.00010997	0.00011491
0.78039	0.000104	0.00011182	0.00011668
0.7904	0.00010446	0.00011426	0.00011902
0.8004	0.0001049	0.00011733	0.00012198
0.81041	0.00010532	0.00012107	0.00012559
0.82041	0.00010573	0.00012551	0.00012988
0.83042	0.00010611	0.00013064	0.00013485
0.84042	0.00010648	0.0001314	0.00014051
0.85043	0.00010683	0.00013154	0.00014681
0.86043	0.00010717	0.00013168	0.00015373
0.87044	0.0001075	0.00013182	0.00016121
0.88044	0.00010782	0.00013196	0.00016183
0.89045	0.00010813	0.00013211	0.00016191
0.90045	0.00010843	0.00013225	0.00016199
0.91046	0.00010874	0.0001324	0.00016208
0.92046	0.00010903	0.00013256	0.00016216
0.93047	0.00010933	0.00013272	0.00016224
0.94047	0.00010963	0.00013288	0.00016232
0.95048	0.00010992	0.00013305	0.0001624
0.96048	0.00011022	0.00013322	0.00016248
0.97049	0.00011052	0.0001334	0.00016256
0.98049	0.00011082	0.00013358	0.00016264
0.9905	0.00011113	0.00013377	0.00016272
1.0005	0.00011144	0.00013397	0.00016281
1.0105	0.00011176	0.00013418	0.00016289
1.0205	0.00011209	0.0001344	0.00016298
1.0305	0.00011243	0.00013464	0.00016308
1.0405	0.00011277	0.00013488	0.00016318
1.0505	0.00011313	0.00013514	0.00016328
1.0605	0.0001135	0.00013542	0.0001634
1.0705	0.00011388	0.00013571	0.00016352
1.0805	0.00011428	0.00013602	0.00016365
1.0905	0.00011469	0.00013635	0.00016379
1.1006	0.00011512	0.0001367	0.00016394
1.1106	0.00011556	0.00013707	0.0001641
1.1206	0.00011602	0.00013746	0.00016427
1.1306	0.0001165	0.00013787	0.00016446
1.1406	0.000117	0.00013831	0.00016466
1.1506	0.00011751	0.00013876	0.00016486
1.1606	0.00011805	0.00013924	0.00016508
1.1706	0.00011859	0.00013973	0.00016531
1.1806	0.00011915	0.00014024	0.00016555
1.1906	0.00011972	0.00014076	0.00016579
1.2006	0.00012029	0.00014129	0.00016604
1.2106	0.00012087	0.00014183	0.0001663
1.2206	0.00012144	0.00014237	0.00016656
1.2306	0.00012202	0.00014291	0.00016682
1.2406	0.00012258	0.00014345	0.00016709
1.2506	0.00012314	0.00014398	0.00016736
1.2606	0.00012368	0.0001445	0.00016763
1.2706	0.00012421	0.00014502	0.0001679
1.2806	0.00012472	0.00014553	0.00016817
1.2906	0.00012521	0.00014602	0.00016845
1.3007	0.00012569	0.00014651	0.00016872
1.3107	0.00012616	0.00014699	0.000169
1.3207	0.0001266	0.00014746	0.00016929
1.3307	0.00012704	0.00014791	0.00016957
1.3407	0.00012746	0.00014837	0.00016986
1.3507	0.00012788	0.00014881	0.00017015
1.3607	0.00012829	0.00014925	0.00017045
1.3707	0.0001287	0.00014968	0.00017075
1.3807	0.0001291	0.00015012	0.00017106
1.3907	0.00012951	0.00015054	0.00017137
1.4007	0.00012992	0.00015097	0.00017169
1.4107	0.00013034	0.0001514	0.00017202
1.4207	0.00013076	0.00015183	0.00017235
1.4307	0.0001312	0.00015226	0.00017269
1.4407	0.00013165	0.00015269	0.00017303
1.4507	0.00013211	0.00015312	0.00017338
1.4607	0.00013259	0.00015356	0.00017374
1.4707	0.00013309	0.000154	0.0001741
1.4807	0.00013361	0.00015444	0.00017447
1.4907	0.00013415	0.00015489	0.00017485
1.5008	0.00013471	0.00015535	0.00017523
1.5108	0.0001353	0.0001558	0.00017561
1.5208	0.00013591	0.00015627	0.000176
1.5308	0.00013598	0.00015673	0.0001764
1.5408	0.00013609	0.0001572	0.00017679
1.5508	0.00013622	0.00015768	0.00017719
1.5608	0.00013634	0.00015816	0.00017759
1.5708	0.00013647	0.00015864	0.000178
1.5808	0.00013661	0.00015913	0.0001784
1.5908	0.00013675	0.00015962	0.0001788
1.6008	0.0001369	0.00016011	0.0001792
1.6108	0.00013705	0.0001606	0.0001796
1.6208	0.00013721	0.0001611	0.00017999
1.6308	0.00013737	0.0001616	0.00018038
1.6408	0.00013754	0.0001621	0.00018077
1.6508	0.00013772	0.0001626	0.00018115
1.6608	0.0001379	0.0001631	0.00018153
1.6708	0.00013809	0.00016361	0.0001819
1.6808	0.00013829	0.00016411	0.00018227
1.6908	0.0001385	0.00016462	0.00018264
1.7009	0.00013872	0.00016512	0.000183
1.7109	0.00013894	0.00016563	0.00018336
1.7209	0.00013918	0.00016614	0.00018371
1.7309	0.00013942	0.00016665	0.00018407
1.7409	0.00013967	0.00016716	0.00018442
1.7509	0.00013993	0.00016767	0.00018478
1.7609	0.00014019	0.00016818	0.00018513
1.7709	0.00014047	0.00016869	0.00018549
1.7809	0.00014075	0.00016921	0.00018584
1.7909	0.00014104	0.00016972	0.0001862
1.8009	0.00014133	0.00017024	0.00018657
1.8109	0.00014164	0.00017076	0.00018694
1.8209	0.00014195	0.00017127	0.00018731
1.8309	0.00014226	0.00017179	0.00018769
1.8409	0.00014258	0.00017232	0.00018807
1.8509	0.0001429	0.00017284	0.00018846
1.8609	0.00014323	0.00017337	0.00018886
1.8709	0.00014356	0.00017391	0.00018927
1.8809	0.0001439	0.00017446	0.00018968
1.8909	0.00014424	0.00017501	0.00019012
1.901	0.00014459	0.00017558	0.00019056
1.911	0.00014494	0.00017616	0.00019102
1.921	0.00014529	0.00017676	0.00019151
1.931	0.00014565	0.00017738	0.00019201
1.941	0.00014602	0.00017802	0.00019254
1.951	0.00014639	0.0001787	0.00019311
1.961	0.00014677	0.0001794	0.0001937
1.971	0.00014716	0.00018015	0.00019434
1.981	0.00014757	0.00018094	0.00019502
1.991	0.00014798	0.00018179	0.00019574
2.001	0.00014841	0.00018268	0.00019653
2.011	0.00014886	0.00018364	0.00019737
2.021	0.00014932	0.00018467	0.00019828
2.031	0.00014981	0.00018577	0.00019926
2.041	0.00015033	0.00018695	0.00020032
2.051	0.00015087	0.00018821	0.00020146
2.061	0.00015144	0.00018956	0.00020269
2.071	0.00015205	0.000191	0.00020402
2.081	0.00015269	0.00019253	0.00020543
2.091	0.00015336	0.00019415	0.00020694
2.1011	0.00015407	0.00019585	0.00020854
2.1111	0.00015482	0.00019763	0.00021023
2.1211	0.0001556	0.00019947	0.000212
2.1311	0.00015641	0.00019957	0.00021383
2.1411	0.00015723	0.00019992	0.00021572
2.1511	0.00015806	0.00020027	0.00021764
2.1611	0.00015889	0.00020064	0.00021957
2.1711	0.00015969	0.00020101	0.00022149
2.1811	0.00016045	0.00020139	0.00022339
2.1911	0.00016117	0.00020178	0.00022523
2.2011	0.00016181	0.00020217	0.00022699
2.2111	0.00016239	0.00020255	0.00022866
2.2211	0.00016288	0.00020294	0.00023021
2.2311	0.0001633	0.00020333	0.00023164
2.2411	0.00016365	0.00020371	0.00023293
2.2511	0.00016393	0.00020409	0.00023408
2.2611	0.00016416	0.00020445	0.00023509
2.2711	0.00016434	0.00020481	0.00023595
2.2811	0.00016448	0.00020516	0.00023668
2.2911	0.0001646	0.00020549	0.00023727
2.3012	0.00016469	0.00020581	0.00023774
2.3112	0.00016477	0.00020611	0.00023809
2.3212	0.00016484	0.0002064	0.00023833
2.3312	0.0001649	0.00020667	0.00023847
2.3412	0.00016496	0.00020693	0.00023851
2.3512	0.00016501	0.00020717	0.00023847
2.3612	0.00016507	0.00020739	0.00023835
2.3712	0.00016512	0.00020759	0.00023816
2.3812	0.00016518	0.00020778	0.0002379
2.3912	0.00016524	0.00020795	0.00023758
2.4012	0.0001653	0.00020811	0.00023721
2.4112	0.00016536	0.00020826	0.00023678
2.4212	0.00016543	0.0002084	0.0002363
2.4312	0.0001655	0.00020853	0.00023577
2.4412	0.00016557	0.00020866	0.0002352
2.4512	0.00016565	0.00020879	0.00023459
2.4612	0.00016573	0.00020892	0.00023394
2.4712	0.00016582	0.00020906	0.00023324
2.4812	0.00016592	0.00020921	0.00023251
2.4912	0.00016602	0.00020937	0.00023174
2.5013	0.00016614	0.00020956	0.00023094
2.5113	0.00016626	0.00020977	0.00023011
2.5213	0.00016639	0.00021001	0.00022925
2.5313	0.00016654	0.00021028	0.00022837
2.5413	0.0001667	0.00021059	0.00022748
2.5513	0.00016686	0.00021094	0.00022659
2.5613	0.00016704	0.00021132	0.0002257
2.5713	0.00016724	0.00021174	0.00022482
2.5813	0.00016744	0.00021219	0.00022396
2.5913	0.00016766	0.00021267	0.00022314
2.6013	0.00016788	0.00021317	0.00022236
2.6113	0.00016812	0.00021368	0.00022163
2.6213	0.00016836	0.00021419	0.00022095
2.6313	0.0001686	0.0002147	0.00022034
2.6413	0.00016886	0.00021519	0.00021979
2.6513	0.00016911	0.00021565	0.0002193
2.6613	0.00016937	0.00021609	0.00021888
2.6713	0.00016963	0.00021649	0.00021852
2.6813	0.00016988	0.00021686	0.00021822
2.6913	0.00017014	0.00021719	0.00021799
2.7014	0.00017039	0.0002175	0.00021781
2.7114	0.00017064	0.00021777	0.00021769
2.7214	0.00017088	0.00021803	0.00021762
2.7314	0.00017112	0.00021826	0.0002176
2.7414	0.00017135	0.00021848	0.00021762
2.7514	0.00017158	0.00021868	0.0002177
2.7614	0.0001718	0.00021888	0.00021782
2.7714	0.00017201	0.00021908	0.00021799
2.7814	0.00017221	0.00021927	0.00021819
2.7914	0.00017241	0.00021946	0.00021844
2.8014	0.0001726	0.00021966	0.00021874
2.8114	0.00017279	0.00021986	0.00021907
2.8214	0.00017296	0.00022006	0.00021945
2.8314	0.00017313	0.00022027	0.00021987
2.8414	0.0001733	0.00022049	0.00022033
2.8514	0.00017345	0.00022071	0.00022084
2.8614	0.00017361	0.00022095	0.00022139
2.8714	0.00017375	0.00022119	0.00022199
2.8814	0.00017389	0.00022144	0.00022264
2.8914	0.00017403	0.0002217	0.00022335
2.9015	0.00017416	0.00022197	0.00022411
2.9115	0.00017429	0.00022225	0.00022492
2.9215	0.00017441	0.00022255	0.0002258
2.9315	0.00017453	0.00022286	0.00022674
2.9415	0.00017465	0.00022318	0.00022776
2.9515	0.00017476	0.00022353	0.00022884
2.9615	0.00017488	0.00022389	0.00023
2.9715	0.00017499	0.00022428	0.00023124
2.9815	0.0001751	0.00022469	0.00023257
2.9915	0.00017521	0.00022513	0.00023398
3.0015	0.00017532	0.00022561	0.00023548
3.0115	0.00017543	0.00022612	0.00023708
3.0215	0.00017555	0.00022668	0.00023877
3.0315	0.00017566	0.00022729	0.00024055
3.0415	0.00017578	0.00022795	0.00024242
3.0515	0.0001759	0.00022867	0.00024437
3.0615	0.00017602	0.00022945	0.00024642
3.0715	0.00017614	0.00023029	0.00024853
3.0815	0.00017627	0.0002312	0.00025072
3.0915	0.0001764	0.00023216	0.00025297
3.1016	0.00017654	0.00023318	0.00025526
3.1116	0.00017667	0.00023425	0.00025759
3.1216	0.00017682	0.00023536	0.00025995
3.1316	0.00017696	0.00023649	0.00026231
3.1416	0.00017711	0.00023763	0.00026468
3.1516	0.00017726	0.00023877	0.00026703
3.1616	0.00017742	0.0002399	0.00026935
3.1716	0.00017758	0.00024101	0.00027163
3.1816	0.00017774	0.00024208	0.00027386
3.1916	0.00017791	0.00024312	0.00027604
3.2016	0.00017807	0.00024411	0.00027814
3.2116	0.00017824	0.00024506	0.00028017
3.2216	0.00017841	0.00024596	0.00028067
3.2316	0.00017857	0.00024682	0.00028111
3.2416	0.00017874	0.00024764	0.00028157
3.2516	0.00017891	0.00024842	0.00028205
3.2616	0.00017907	0.00024916	0.00028254
3.2716	0.00017924	0.00024986	0.00028304
3.2816	0.0001794	0.00025054	0.00028356
3.2916	0.00017956	0.00025119	0.00028409
3.3017	0.00017971	0.00025182	0.00028464
3.3117	0.00017987	0.00025242	0.0002852
3.3217	0.00018002	0.00025301	0.00028576
3.3317	0.00018016	0.00025357	0.00028634
3.3417	0.0001803	0.00025412	0.00028693
3.3517	0.00018044	0.00025466	0.00028752
3.3617	0.00018057	0.00025518	0.00028812
3.3717	0.0001807	0.00025569	0.00028873
3.3817	0.00018083	0.00025618	0.00028934
3.3917	0.00018094	0.00025666	0.00028995
3.4017	0.00018106	0.00025713	0.00029056
3.4117	0.00018116	0.00025759	0.00029118
3.4217	0.00018126	0.00025803	0.00029179
3.4317	0.00018136	0.00025846	0.00029239
3.4417	0.00018145	0.00025888	0.000293
3.4517	0.00018153	0.00025928	0.00029359
3.4617	0.00018161	0.00025967	0.00029418
3.4717	0.00018169	0.00026004	0.00029476
3.4817	0.00018176	0.0002604	0.00029533
3.4917	0.00018182	0.00026074	0.00029589
3.5018	0.00018188	0.00026107	0.00029643
3.5118	0.00018193	0.00026139	0.00029696
3.5218	0.00018198	0.00026169	0.00029748
3.5318	0.00018202	0.00026197	0.00029797
3.5418	0.00018206	0.00026224	0.00029845
3.5518	0.0001821	0.00026249	0.00029891
3.5618	0.00018213	0.00026273	0.00029935
3.5718	0.00018216	0.00026295	0.00029977
3.5818	0.00018218	0.00026317	0.00030017
3.5918	0.00018219	0.00026336	0.00030054
3.6018	0.0001822	0.00026355	0.0003009
3.6118	0.00018221	0.00026372	0.00030123
3.6218	0.0001822	0.00026389	0.00030154
3.6318	0.00018219	0.00026404	0.00030183
3.6418	0.00018216	0.00026419	0.0003021
3.6518	0.00018213	0.00026433	0.00030235
3.6618	0.00018208	0.00026446	0.00030257
3.6718	0.00018203	0.00026458	0.00030278
3.6818	0.00018196	0.0002647	0.00030296
3.6918	0.00018187	0.00026481	0.00030313
3.7019	0.00018177	0.00026492	0.00030328
3.7119	0.00018166	0.00026502	0.00030341
3.7219	0.00018154	0.00026512	0.00030353
3.7319	0.0001814	0.00026521	0.00030363
3.7419	0.00018125	0.0002653	0.00030372
3.7519	0.00018109	0.00026538	0.00030379
3.7619	0.00018092	0.00026545	0.00030386
3.7719	0.00018075	0.00026552	0.00030391
3.7819	0.00018056	0.00026558	0.00030396
3.7919	0.00018038	0.00026564	0.00030399
3.8019	0.0001802	0.00026569	0.00030403
3.8119	0.00018002	0.00026574	0.00030405
3.8219	0.00017984	0.00026578	0.00030407
3.8319	0.00017967	0.00026582	0.00030409
3.8419	0.00017951	0.00026585	0.00030411
3.8519	0.00017935	0.00026588	0.00030412
3.8619	0.00017922	0.0002659	0.00030413
3.8719	0.0001791	0.00026592	0.00030415
3.8819	0.00017899	0.00026593	0.00030416
3.8919	0.00017891	0.00026594	0.00030417
3.902	0.00017885	0.00026595	0.00030418
3.912	0.00017881	0.00026595	0.0003042
3.922	0.0001788	0.00026596	0.00030421
3.932	0.00017881	0.00026596	0.00030421
3.942	0.00017886	0.00026596	0.00030422
3.952	0.00017894	0.00026595	0.00030421
3.962	0.00017906	0.00026595	0.0003042
3.972	0.00017922	0.00026595	0.00030418
3.982	0.00017941	0.00026596	0.00030414
3.992	0.00017966	0.00026596	0.00030409
4.002	0.00017994	0.00026598	0.00030401
4.012	0.00018028	0.00026599	0.00030391
4.022	0.00018067	0.00026602	0.00030379
4.032	0.00018111	0.00026605	0.00030363
4.042	0.00018161	0.0002661	0.00030345
4.052	0.00018216	0.00026615	0.00030324
4.062	0.00018277	0.00026622	0.00030301
4.072	0.00018342	0.0002663	0.00030276
4.082	0.00018413	0.00026639	0.0003025
4.092	0.00018488	0.0002665	0.00030225
4.1021	0.00018566	0.00026663	0.000302
4.1121	0.00018648	0.00026677	0.00030177
4.1221	0.00018732	0.00026694	0.00030159
4.1321	0.00018817	0.00026713	0.00030145
4.1421	0.00018903	0.00026733	0.00030137
4.1521	0.00018988	0.00026757	0.00030136
4.1621	0.00019073	0.00026782	0.00030142
4.1721	0.00019157	0.00026811	0.00030156
4.1821	0.00019239	0.00026842	0.00030178
4.1921	0.0001932	0.00026876	0.00030208
4.2021	0.00019399	0.00026913	0.00030247
4.2121	0.00019476	0.00026954	0.00030294
4.2221	0.00019552	0.00026998	0.00030349
4.2321	0.00019628	0.00027047	0.00030413
4.2421	0.00019703	0.00027099	0.00030486
4.2521	0.00019779	0.00027156	0.00030567
4.2621	0.00019856	0.00027218	0.00030656
4.2721	0.00019934	0.00027285	0.00030755
4.2821	0.00020013	0.00027357	0.00030862
4.2921	0.00020096	0.00027435	0.00030979
4.3022	0.0002018	0.00027519	0.00031105
4.3122	0.00020269	0.00027608	0.0003124
4.3222	0.0002036	0.00027705	0.00031385
4.3322	0.00020456	0.00027807	0.0003154
4.3422	0.00020556	0.00027915	0.00031705
4.3522	0.00020659	0.00028029	0.00031879
4.3622	0.00020767	0.00028149	0.00032063
4.3722	0.00020879	0.00028274	0.00032256
4.3822	0.00020995	0.00028403	0.00032457
4.3922	0.00021114	0.00028537	0.00032667
4.4022	0.00021237	0.00028673	0.00032885
4.4122	0.00021261	0.00028812	0.00033109
4.4222	0.00021283	0.00028953	0.00033339
4.4322	0.00021306	0.00029093	0.00033573
4.4422	0.00021328	0.00029234	0.00033812
4.4522	0.00021349	0.00029373	0.00034052
4.4622	0.0002137	0.0002951	0.00034295
4.4722	0.00021391	0.00029645	0.00034537
4.4822	0.00021411	0.00029776	0.00034779
4.4922	0.00021431	0.00029903	0.00035018
4.5023	0.0002145	0.00030026	0.00035255
4.5123	0.00021468	0.00030144	0.00035489
4.5223	0.00021486	0.00030258	0.00035718
4.5323	0.00021503	0.00030368	0.00035942
4.5423	0.0002152	0.00030473	0.00036162
4.5523	0.00021536	0.00030575	0.00036376
4.5623	0.00021551	0.00030672	0.00036584
4.5723	0.00021566	0.00030767	0.00036787
4.5823	0.00021579	0.00030858	0.00036984
4.5923	0.00021592	0.00030946	0.00037176
4.6023	0.00021605	0.00031032	0.00037362
4.6123	0.00021616	0.00031116	0.00037544
4.6223	0.00021627	0.00031197	0.0003772
4.6323	0.00021637	0.00031276	0.00037891
4.6423	0.00021646	0.00031354	0.00038058
4.6523	0.00021655	0.00031429	0.00038221
4.6623	0.00021663	0.00031503	0.00038379
4.6723	0.0002167	0.00031575	0.00038534
4.6823	0.00021676	0.00031645	0.00038685
4.6923	0.00021682	0.00031713	0.00038832
4.7024	0.00021687	0.00031779	0.00038976
4.7124	0.00021691	0.00031843	0.00039116
4.7224	0.00021695	0.00031905	0.00039254
4.7324	0.00021699	0.00031965	0.00039388
4.7424	0.00021701	0.00032023	0.00039519
4.7524	0.00021703	0.00032078	0.00039647
4.7624	0.00021705	0.00032132	0.00039773
4.7724	0.00021706	0.00032183	0.00039895
4.7824	0.00021707	0.00032231	0.00040015
4.7924	0.00021707	0.00032278	0.00040131
4.8024	0.00021707	0.00032322	0.00040245
4.8124	0.00021706	0.00032364	0.00040355
4.8224	0.00021705	0.00032403	0.00040462
4.8324	0.00021703	0.00032441	0.00040566
4.8424	0.00021702	0.00032476	0.00040666
4.8524	0.000217	0.00032509	0.00040763
4.8624	0.00021697	0.0003254	0.00040856
4.8724	0.00021694	0.0003257	0.00040945
4.8824	0.00021691	0.00032597	0.00041031
4.8924	0.00021687	0.00032622	0.00041112
4.9025	0.00021684	0.00032646	0.00041188
4.9125	0.00021679	0.00032668	0.00041261
4.9225	0.00021675	0.00032687	0.00041329
4.9325	0.0002167	0.00032705	0.00041392
4.9425	0.00021665	0.00032721	0.00041451
4.9525	0.00021659	0.00032736	0.00041506
4.9625	0.00021653	0.00032748	0.00041556
4.9725	0.00021647	0.00032758	0.00041601
4.9825	0.0002164	0.00032767	0.00041643
4.9925	0.00021634	0.00032773	0.0004168
5.0025	0.00021626	0.00032778	0.00041713
5.0125	0.00021619	0.0003278	0.00041743
5.0225	0.00021611	0.0003278	0.00041769
5.0325	0.00021603	0.00032777	0.00041791
5.0425	0.00021594	0.00032773	0.0004181
5.0525	0.00021586	0.00032765	0.00041827
5.0625	0.00021577	0.00032755	0.0004184
5.0725	0.00021568	0.00032743	0.00041851
5.0825	0.00021559	0.00032727	0.00041859
5.0925	0.0002155	0.00032709	0.00041866
5.1026	0.0002154	0.00032687	0.0004187
5.1126	0.00021531	0.00032663	0.00041873
5.1226	0.00021523	0.00032635	0.00041875
5.1326	0.00021514	0.00032603	0.00041875
5.1426	0.00021507	0.00032569	0.00041874
5.1526	0.000215	0.00032531	0.00041872
5.1626	0.00021493	0.0003249	0.00041869
5.1726	0.00021488	0.00032446	0.00041866
5.1826	0.00021485	0.00032399	0.00041863
5.1926	0.00021482	0.0003235	0.00041859
5.2026	0.00021481	0.00032301	0.00041855
5.2126	0.00021482	0.00032251	0.00041851
5.2226	0.00021485	0.00032202	0.00041848
5.2326	0.00021489	0.00032156	0.00041845
5.2426	0.00021494	0.00032115	0.00041842
5.2526	0.00021502	0.00032081	0.00041841
5.2626	0.0002151	0.00032056	0.0004184
5.2726	0.0002152	0.00032042	0.00041841
5.2826	0.00021531	0.0003204	0.00041842
5.2926	0.00021543	0.00032052	0.00041846
5.3027	0.00021556	0.00032077	0.00041851
5.3127	0.00021569	0.00032116	0.00041858
5.3227	0.00021584	0.00032168	0.00041867
5.3327	0.00021599	0.00032232	0.00041878
5.3427	0.00021615	0.00032305	0.00041891
5.3527	0.00021632	0.00032385	0.00041907
5.3627	0.0002165	0.00032472	0.00041925
5.3727	0.00021668	0.00032563	0.00041945
5.3827	0.00021686	0.00032656	0.00041967
5.3927	0.00021706	0.0003275	0.00041991
5.4027	0.00021726	0.00032844	0.00042017
5.4127	0.00021746	0.00032938	0.00042044
5.4227	0.00021767	0.0003303	0.00042072
5.4327	0.00021789	0.00033121	0.00042101
5.4427	0.00021811	0.0003321	0.0004213
5.4527	0.00021834	0.00033298	0.0004216
5.4627	0.00021858	0.00033383	0.00042189
5.4727	0.00021882	0.00033467	0.00042217
5.4827	0.00021907	0.0003355	0.00042245
5.4927	0.00021932	0.00033631	0.00042272
5.5028	0.00021958	0.00033711	0.00042297
5.5128	0.00021985	0.0003379	0.00042321
5.5228	0.00022012	0.000338	0.00042343
5.5328	0.0002204	0.00033812	0.00042364
5.5428	0.00022068	0.00033827	0.00042384
5.5528	0.00022097	0.00033844	0.00042401
5.5628	0.00022126	0.00033864	0.00042417
5.5728	0.00022156	0.00033885	0.00042432
5.5828	0.00022187	0.0003391	0.00042445
5.5928	0.00022218	0.00033937	0.00042456
5.6028	0.00022249	0.00033967	0.00042465
5.6128	0.00022281	0.00033999	0.00042473
5.6228	0.00022314	0.00034034	0.00042479
5.6328	0.00022346	0.00034072	0.00042484
5.6428	0.00022379	0.00034112	0.00042486
5.6528	0.00022413	0.00034155	0.00042488
5.6628	0.00022446	0.000342	0.00042487
5.6728	0.0002248	0.00034247	0.00042485
5.6828	0.00022514	0.00034297	0.00042481
5.6928	0.00022547	0.00034349	0.00042476
5.7029	0.00022581	0.00034403	0.00042469
5.7129	0.00022614	0.00034459	0.0004246
5.7229	0.00022647	0.00034516	0.0004245
5.7329	0.00022679	0.00034576	0.00042437
5.7429	0.00022711	0.00034636	0.00042423
5.7529	0.00022743	0.00034698	0.00042408
5.7629	0.00022773	0.00034761	0.0004239
5.7729	0.00022803	0.00034824	0.00042371
5.7829	0.00022833	0.00034889	0.0004235
5.7929	0.00022861	0.00034954	0.00042327
5.8029	0.00022889	0.00035019	0.00042302
5.8129	0.00022917	0.00035085	0.00042275
5.8229	0.00022943	0.00035151	0.00042246
5.8329	0.00022969	0.00035218	0.00042216
5.8429	0.00022995	0.00035285	0.00042183
5.8529	0.0002302	0.00035352	0.00042149
5.8629	0.00023044	0.00035419	0.00042112
5.8729	0.00023068	0.00035486	0.00042074
5.8829	0.00023092	0.00035554	0.00042033
5.8929	0.00023115	0.00035623	0.00041991
5.903	0.00023137	0.00035691	0.00041946
5.913	0.00023159	0.00035761	0.000419
5.923	0.00023181	0.0003583	0.00041851
5.933	0.00023202	0.000359	0.000418
5.943	0.00023223	0.0003597	0.00041747
5.953	0.00023243	0.00036039	0.00041692
5.963	0.00023262	0.00036107	0.00041635
5.973	0.00023282	0.00036175	0.00041576
5.983	0.00023301	0.0003624	0.00041515
5.993	0.00023319	0.00036303	0.00041452
6.003	0.00023337	0.00036362	0.00041388
6.013	0.00023355	0.00036419	0.00041322
6.023	0.00023373	0.00036472	0.00041255
6.033	0.0002339	0.0003652	0.00041188
6.043	0.00023407	0.00036565	0.00041119
6.053	0.00023424	0.00036606	0.00041051
6.063	0.00023441	0.00036643	0.00040983
6.073	0.00023459	0.00036676	0.00040916
6.083	0.00023476	0.00036706	0.00040849
6.093	0.00023493	0.00036733	0.00040785
6.1031	0.0002351	0.00036758	0.00040722
6.1131	0.00023528	0.0003678	0.00040662
6.1231	0.00023546	0.000368	0.00040604
6.1331	0.00023564	0.00036818	0.0004055
6.1431	0.00023582	0.00036835	0.00040499
6.1531	0.00023601	0.00036851	0.00040452
6.1631	0.0002362	0.00036866	0.00040408
6.1731	0.0002364	0.0003688	0.00040369
6.1831	0.0002366	0.00036894	0.00040333
6.1931	0.0002368	0.00036908	0.00040301
6.2031	0.00023702	0.00036921	0.00040273
6.2131	0.00023723	0.00036934	0.00040249
6.2231	0.00023746	0.00036947	0.00040228
6.2331	0.00023769	0.00036961	0.0004021
6.2431	0.00023793	0.00036975	0.00040195
6.2531	0.00023817	0.00036989	0.00040184
6.2631	0.00023842	0.00037004	0.00040175
6.2731	0.00023869	0.00037019	0.00040168
6.2831	0.00023896	0.00037034	0.00040164
6.2931	0.00023923	0.00037051	0.00040161
6.3032	0.00023952	0.00037067	0.00040161
6.3132	0.00023982	0.00037085	0.00040162
6.3232	0.00024013	0.00037103	0.00040165
6.3332	0.00024044	0.00037121	0.00040169
6.3432	0.00024077	0.0003714	0.00040174
6.3532	0.0002411	0.00037159	0.00040181
6.3632	0.00024145	0.00037179	0.00040189
6.3732	0.0002418	0.00037199	0.00040198
6.3832	0.00024216	0.00037219	0.00040208
6.3932	0.00024254	0.0003724	0.00040219
6.4032	0.00024292	0.0003726	0.00040231
6.4132	0.00024331	0.00037281	0.00040245
6.4232	0.0002437	0.00037301	0.00040259
6.4332	0.00024411	0.00037322	0.00040274
6.4432	0.00024452	0.00037342	0.00040291
6.4532	0.00024494	0.00037362	0.00040308
6.4632	0.00024537	0.00037381	0.00040327
6.4732	0.0002458	0.00037401	0.00040346
6.4832	0.00024624	0.0003742	0.00040367
6.4932	0.00024668	0.00037438	0.00040388
6.5033	0.00024713	0.00037457	0.00040411
6.5133	0.00024758	0.00037475	0.00040435
6.5233	0.00024804	0.00037493	0.00040459
6.5333	0.00024849	0.00037511	0.00040485
6.5433	0.00024896	0.00037529	0.00040511
6.5533	0.00024942	0.00037546	0.00040539
6.5633	0.00024989	0.00037564	0.00040567
6.5733	0.00025036	0.00037582	0.00040597
6.5833	0.00025083	0.000376	0.00040627
6.5933	0.0002513	0.00037618	0.00040659
6.6033	0.00025177	0.00037637	0.00040691
6.6133	0.00025224	0.00037656	0.00040724
6.6233	0.00025271	0.00037676	0.00040759
6.6333	0.00025318	0.00037697	0.00040794
6.6433	0.00025365	0.00037718	0.00040829
6.6533	0.00025412	0.0003774	0.00040866
6.6633	0.00025459	0.00037763	0.00040903
6.6733	0.00025505	0.00037787	0.00040941
6.6833	0.00025551	0.00037811	0.00040979
6.6933	0.00025597	0.00037837	0.00041018
6.7034	0.00025642	0.00037865	0.00041057
6.7134	0.00025686	0.00037893	0.00041096
6.7234	0.00025731	0.00037922	0.00041136
6.7334	0.00025774	0.00037953	0.00041175
6.7434	0.00025817	0.00037985	0.00041214
6.7534	0.00025859	0.00038017	0.00041253
6.7634	0.000259	0.0003805	0.00041291
6.7734	0.0002594	0.00038084	0.00041328
6.7834	0.0002598	0.00038119	0.00041364
6.7934	0.00026018	0.00038153	0.00041399
6.8034	0.00026055	0.00038187	0.00041433
6.8134	0.00026092	0.00038221	0.00041465
6.8234	0.00026127	0.00038253	0.00041495
6.8334	0.00026161	0.00038284	0.00041523
6.8434	0.00026194	0.00038314	0.00041549
6.8534	0.00026226	0.00038342	0.00041572
6.8634	0.00026258	0.00038369	0.00041593
6.8734	0.00026288	0.00038393	0.00041612
6.8834	0.00026318	0.00038417	0.00041628
6.8934	0.00026346	0.00038439	0.00041641
6.9035	0.00026375	0.0003846	0.00041651
6.9135	0.00026402	0.0003848	0.00041659
6.9235	0.00026429	0.00038501	0.00041664
6.9335	0.00026455	0.00038521	0.00041666
6.9435	0.00026481	0.00038542	0.00041665
6.9535	0.00026506	0.00038563	0.00041662
6.9635	0.00026531	0.00038585	0.00041657
6.9735	0.00026555	0.00038606	0.00041649
6.9835	0.00026578	0.00038628	0.00041638
6.9935	0.00026601	0.0003865	0.00041625
7.0035	0.00026622	0.00038671	0.0004161
7.0135	0.00026643	0.00038692	0.00041592
7.0235	0.00026663	0.00038713	0.00041571
7.0335	0.00026682	0.00038732	0.00041548
7.0435	0.000267	0.00038751	0.00041523
7.0535	0.00026717	0.00038768	0.00041496
7.0635	0.00026733	0.00038784	0.00041466
7.0735	0.00026748	0.00038799	0.00041434
7.0835	0.00026762	0.00038813	0.000414
7.0935	0.00026775	0.00038825	0.00041364
7.1036	0.00026787	0.00038835	0.00041326
7.1136	0.00026799	0.00038844	0.00041285
7.1236	0.00026809	0.00038851	0.00041244
7.1336	0.00026819	0.00038857	0.000412
7.1436	0.00026828	0.00038861	0.00041156
7.1536	0.00026837	0.00038863	0.0004111
7.1636	0.00026846	0.00038864	0.00041063
7.1736	0.00026855	0.00038863	0.00041015
7.1836	0.00026864	0.00038861	0.00040966
7.1936	0.00026873	0.00038858	0.00040917
7.2036	0.00026883	0.00038854	0.00040868
7.2136	0.00026894	0.00038848	0.00040819
7.2236	0.00026906	0.00038841	0.0004077
7.2336	0.00026919	0.00038833	0.00040721
7.2436	0.00026933	0.00038825	0.00040673
7.2536	0.00026949	0.00038815	0.00040625
7.2636	0.00026966	0.00038806	0.00040579
7.2736	0.00026985	0.00038795	0.00040533
7.2836	0.00027006	0.00038785	0.00040489
7.2936	0.00027027	0.00038774	0.00040447
7.3037	0.0002705	0.00038763	0.00040405
7.3137	0.00027075	0.00038753	0.00040366
7.3237	0.000271	0.00038742	0.00040328
7.3337	0.00027125	0.00038732	0.00040292
7.3437	0.00027151	0.00038723	0.00040257
7.3537	0.00027177	0.00038714	0.00040225
7.3637	0.00027203	0.00038706	0.00040194
7.3737	0.00027229	0.00038699	0.00040165
7.3837	0.00027253	0.00038692	0.00040137
7.3937	0.00027276	0.00038686	0.00040111
7.4037	0.00027299	0.00038681	0.00040086
7.4137	0.00027319	0.00038677	0.00040062
7.4237	0.00027339	0.00038673	0.0004004
7.4337	0.00027356	0.0003867	0.00040018
7.4437	0.00027372	0.00038668	0.00039996
7.4537	0.00027387	0.00038667	0.00039975
7.4637	0.000274	0.00038666	0.00039954
7.4737	0.00027412	0.00038666	0.00039933
7.4837	0.00027423	0.00038667	0.00039911
7.4937	0.00027433	0.00038669	0.00039887
7.5038	0.00027441	0.00038671	0.00039863
7.5138	0.0002745	0.00038674	0.00039837
7.5238	0.00027457	0.00038677	0.0003981
7.5338	0.00027464	0.00038682	0.0003978
7.5438	0.00027471	0.00038687	0.00039749
7.5538	0.00027478	0.00038694	0.00039715
7.5638	0.00027484	0.00038701	0.0003968
7.5738	0.0002749	0.00038709	0.00039642
7.5838	0.00027497	0.00038718	0.00039604
7.5938	0.00027503	0.00038729	0.00039564
7.6038	0.00027509	0.0003874	0.00039525
7.6138	0.00027516	0.00038753	0.00039486
7.6238	0.00027523	0.00038766	0.0003945
7.6338	0.0002753	0.00038782	0.00039417
7.6438	0.00027538	0.00038798	0.00039389
7.6538	0.00027546	0.00038816	0.00039368
7.6638	0.00027555	0.00038836	0.00039356
7.6738	0.00027566	0.00038857	0.00039354
7.6838	0.00027577	0.0003888	0.00039363
7.6938	0.0002759	0.00038906	0.00039387
7.7039	0.00027605	0.00038933	0.00039426
7.7139	0.00027622	0.00038963	0.00039481
7.7239	0.0002764	0.00038995	0.00039554
7.7339	0.00027661	0.0003903	0.00039643
7.7439	0.00027682	0.00039068	0.00039751
7.7539	0.00027705	0.00039107	0.00039875
7.7639	0.00027729	0.00039149	0.00040016
7.7739	0.00027753	0.00039193	0.0004017
7.7839	0.00027775	0.00039239	0.00040337
7.7939	0.00027797	0.00039285	0.00040512
7.8039	0.00027817	0.00039333	0.00040694
7.8139	0.00027835	0.0003938	0.00040879
7.8239	0.00027851	0.00039428	0.00041064
7.8339	0.00027866	0.00039476	0.00041244
7.8439	0.00027878	0.00039524	0.00041419
7.8539	0.00027889	0.00039571	0.00041584
7.8639	0.00027899	0.00039619	0.0004174
7.8739	0.00027908	0.00039667	0.00041883
7.8839	0.00027916	0.00039716	0.00042014
7.8939	0.00027924	0.00039764	0.00042134
7.904	0.00027932	0.00039814	0.00042241
7.914	0.00027941	0.00039864	0.00042338
7.924	0.00027949	0.00039914	0.00042424
7.934	0.00027958	0.00039965	0.00042502
7.944	0.00027968	0.00040017	0.00042572
7.954	0.00027979	0.0004007	0.00042635
7.964	0.0002799	0.00040123	0.00042692
7.974	0.00028003	0.00040177	0.00042744
7.984	0.00028017	0.00040231	0.00042792
7.994	0.00028031	0.00040286	0.00042836
8.004	0.00028048	0.00040341	0.00042878
8.014	0.00028065	0.00040396	0.00042917
8.024	0.00028084	0.00040451	0.00042954
8.034	0.00028104	0.00040507	0.00042989
8.044	0.00028125	0.00040562	0.00043023
8.054	0.00028147	0.00040617	0.00043056
8.064	0.00028171	0.00040672	0.00043089
8.074	0.00028197	0.00040727	0.00043121
8.084	0.00028223	0.00040781	0.00043154
8.094	0.00028251	0.00040835	0.00043186
8.1041	0.00028281	0.00040889	0.00043219
8.1141	0.00028311	0.00040941	0.00043253
8.1241	0.00028343	0.00040994	0.00043287
8.1341	0.00028376	0.00041046	0.00043324
8.1441	0.00028411	0.00041097	0.00043361
8.1541	0.00028446	0.00041148	0.00043401
8.1641	0.00028483	0.00041198	0.00043443
8.1741	0.0002852	0.00041248	0.00043488
8.1841	0.00028559	0.00041298	0.00043536
8.1941	0.00028598	0.00041347	0.00043587
8.2041	0.00028639	0.00041396	0.00043642
8.2141	0.0002868	0.00041445	0.00043702
8.2241	0.00028722	0.00041494	0.00043765
8.2341	0.00028764	0.00041543	0.00043834
8.2441	0.00028807	0.00041591	0.00043908
8.2541	0.00028851	0.0004164	0.00043987
8.2641	0.00028895	0.0004169	0.00044072
8.2741	0.0002894	0.00041739	0.00044162
8.2841	0.00028986	0.00041789	0.00044259
8.2941	0.00029032	0.00041839	0.00044362
8.3042	0.00029078	0.0004189	0.00044471
8.3142	0.00029125	0.00041941	0.00044586
8.3242	0.00029173	0.00041993	0.00044707
8.3342	0.00029221	0.00042045	0.00044833
8.3442	0.0002927	0.00042098	0.00044965
8.3542	0.00029319	0.00042151	0.00045102
8.3642	0.00029369	0.00042204	0.00045244
8.3742	0.00029419	0.00042257	0.00045389
8.3842	0.0002947	0.0004231	0.00045538
8.3942	0.00029522	0.00042364	0.0004569
8.4042	0.00029573	0.00042417	0.00045844
8.4142	0.00029626	0.0004247	0.00045999
8.4242	0.00029679	0.00042523	0.00046155
8.4342	0.00029732	0.00042575	0.00046312
8.4442	0.00029786	0.00042627	0.00046468
8.4542	0.00029841	0.00042677	0.00046622
8.4642	0.00029895	0.00042727	0.00046775
8.4742	0.00029951	0.00042776	0.00046927
8.4842	0.00030007	0.00042824	0.00047075
8.4942	0.00030063	0.00042871	0.00047221
8.5043	0.0003012	0.00042916	0.00047363
8.5143	0.00030178	0.0004296	0.00047501
8.5243	0.00030236	0.00043003	0.00047635
8.5343	0.00030294	0.00043044	0.00047764
8.5443	0.00030353	0.00043083	0.00047887
8.5543	0.00030413	0.00043122	0.00048004
8.5643	0.00030472	0.00043158	0.00048114
8.5743	0.00030532	0.00043193	0.00048216
8.5843	0.00030592	0.00043226	0.00048309
8.5943	0.00030652	0.00043258	0.00048393
8.6043	0.00030711	0.00043288	0.00048468
8.6143	0.0003077	0.00043317	0.00048532
8.6243	0.00030828	0.00043345	0.00048585
8.6343	0.00030885	0.00043371	0.00048628
8.6443	0.00030942	0.00043396	0.0004866
8.6543	0.00030997	0.0004342	0.00048681
8.6643	0.00031051	0.00043443	0.00048694
8.6743	0.00031104	0.00043466	0.00048697
8.6843	0.00031156	0.00043487	0.00048693
8.6943	0.00031205	0.00043508	0.00048683
8.7044	0.00031253	0.00043528	0.00048667
8.7144	0.000313	0.00043548	0.00048646
8.7244	0.00031345	0.00043568	0.00048623
8.7344	0.00031387	0.00043587	0.00048598
8.7444	0.00031428	0.00043606	0.00048572
8.7544	0.00031468	0.00043624	0.00048546
8.7644	0.00031505	0.00043643	0.00048521
8.7744	0.0003154	0.00043661	0.00048497
8.7844	0.00031574	0.00043678	0.00048477
8.7944	0.00031606	0.00043696	0.0004846
8.8044	0.00031636	0.00043713	0.00048447
8.8144	0.00031665	0.00043729	0.0004844
8.8244	0.00031692	0.00043746	0.00048439
8.8344	0.00031717	0.00043762	0.00048446
8.8444	0.00031741	0.00043778	0.00048461
8.8544	0.00031764	0.00043794	0.00048487
8.8644	0.00031786	0.0004381	0.00048524
8.8744	0.00031807	0.00043825	0.00048574
8.8844	0.00031827	0.00043839	0.0004864
8.8944	0.00031847	0.00043853	0.00048723
8.9045	0.00031866	0.00043867	0.00048827
8.9145	0.00031885	0.0004388	0.00048954
8.9245	0.00031903	0.00043892	0.00049106
8.9345	0.0003192	0.00043904	0.00049287
8.9445	0.00031938	0.00043915	0.00049498
8.9545	0.00031954	0.00043925	0.00049742
8.9645	0.0003197	0.00043934	0.00050018
8.9745	0.00031985	0.00043943	0.00050326
8.9845	0.00031999	0.00043952	0.00050662
8.9945	0.00032011	0.0004396	0.00051022
9.0045	0.00032023	0.00043968	0.00051398
9.0145	0.00032034	0.00043976	0.0005178
9.0245	0.00032043	0.00043985	0.00052158
9.0345	0.00032052	0.00043994	0.00052521
9.0445	0.0003206	0.00044003	0.0005286
9.0545	0.00032067	0.00044013	0.00053167
9.0645	0.00032073	0.00044024	0.00053437
9.0745	0.00032079	0.00044036	0.00053669
9.0845	0.00032084	0.00044049	0.00053863
9.0945	0.00032089	0.00044062	0.00054022
9.1046	0.00032094	0.00044077	0.00054149
9.1146	0.00032099	0.00044092	0.0005425
9.1246	0.00032104	0.00044109	0.00054327
9.1346	0.00032109	0.00044126	0.00054385
9.1446	0.00032114	0.00044145	0.00054427
9.1546	0.00032119	0.00044164	0.00054457
9.1646	0.00032125	0.00044183	0.00054478
9.1746	0.00032131	0.00044204	0.0005449
9.1846	0.00032137	0.00044225	0.00054496
9.1946	0.00032143	0.00044247	0.00054497
9.2046	0.0003215	0.00044269	0.00054494
9.2146	0.00032156	0.00044291	0.00054488
9.2246	0.00032163	0.00044314	0.0005448
9.2346	0.00032171	0.00044337	0.0005447
9.2446	0.00032178	0.0004436	0.00054458
9.2546	0.00032186	0.00044384	0.00054445
9.2646	0.00032193	0.00044407	0.0005443
9.2746	0.00032201	0.00044431	0.00054415
9.2846	0.00032209	0.00044454	0.00054399
9.2946	0.00032217	0.00044478	0.00054383
9.3047	0.00032225	0.00044501	0.00054366
9.3147	0.00032233	0.00044524	0.00054348
9.3247	0.00032241	0.00044548	0.00054329
9.3347	0.00032249	0.00044571	0.0005431
9.3447	0.00032257	0.00044595	0.00054291
9.3547	0.00032264	0.00044618	0.0005427
9.3647	0.00032272	0.00044642	0.0005425
9.3747	0.0003228	0.00044665	0.00054228
9.3847	0.00032288	0.00044689	0.00054207
9.3947	0.00032297	0.00044714	0.00054184
9.4047	0.00032305	0.00044739	0.00054161
9.4147	0.00032314	0.00044764	0.00054138
9.4247	0.00032323	0.0004479	0.00054114
9.4347	0.00032333	0.00044817	0.0005409
9.4447	0.00032343	0.00044845	0.00054066
9.4547	0.00032353	0.00044874	0.00054042
9.4647	0.00032364	0.00044905	0.00054017
9.4747	0.00032376	0.00044937	0.00053992
9.4847	0.00032389	0.00044971	0.00053967
9.4947	0.00032402	0.00045008	0.00053943
9.5048	0.00032416	0.00045047	0.00053919
9.5148	0.0003243	0.00045089	0.00053894
9.5248	0.00032445	0.00045134	0.00053871
9.5348	0.00032461	0.00045182	0.00053848
9.5448	0.00032476	0.00045234	0.00053826
9.5548	0.00032491	0.00045289	0.00053804
9.5648	0.00032507	0.00045348	0.00053784
9.5748	0.00032522	0.00045409	0.00053765
9.5848	0.00032537	0.00045471	0.00053747
9.5948	0.00032551	0.00045534	0.00053731
9.6048	0.00032565	0.00045598	0.00053717
9.6148	0.00032578	0.00045659	0.00053706
9.6248	0.00032592	0.00045719	0.00053696
9.6348	0.00032605	0.00045776	0.0005369
9.6448	0.00032618	0.0004583	0.00053687
9.6548	0.00032631	0.00045882	0.00053688
9.6648	0.00032645	0.00045931	0.00053693
9.6748	0.00032658	0.00045977	0.00053703
9.6848	0.00032672	0.00046022	0.00053719
9.6948	0.00032687	0.00046066	0.0005374
9.7049	0.00032702	0.00046109	0.00053769
9.7149	0.00032717	0.00046152	0.00053804
9.7249	0.00032733	0.00046195	0.00053847
9.7349	0.0003275	0.00046238	0.00053898
9.7449	0.00032767	0.00046281	0.00053957
9.7549	0.00032785	0.00046326	0.00054023
9.7649	0.00032804	0.00046371	0.00054096
9.7749	0.00032822	0.00046418	0.00054175
9.7849	0.00032842	0.00046466	0.00054258
9.7949	0.00032862	0.00046515	0.00054344
9.8049	0.00032882	0.00046565	0.00054432
9.8149	0.00032902	0.00046617	0.00054519
9.8249	0.00032923	0.00046669	0.00054606
9.8349	0.00032945	0.00046724	0.00054689
9.8449	0.00032966	0.00046779	0.0005477
9.8549	0.00032987	0.00046836	0.00054846
9.8649	0.00033009	0.00046893	0.00054917
9.8749	0.0003303	0.00046952	0.00054984
9.8849	0.00033052	0.00047012	0.00055046
9.8949	0.00033073	0.00047073	0.00055104
9.905	0.00033094	0.00047135	0.00055157
9.915	0.00033115	0.00047197	0.00055205
9.925	0.00033136	0.0004726	0.0005525
9.935	0.00033157	0.00047324	0.00055291
9.945	0.00033177	0.00047389	0.00055328
9.955	0.00033197	0.00047454	0.00055361
9.965	0.00033217	0.00047519	0.00055392
9.975	0.00033236	0.00047585	0.0005542
9.985	0.00033256	0.00047651	0.00055445
9.995	0.00033275	0.00047718	0.00055467
10.005	0.00033294	0.00047784	0.00055486
10.015	0.00033313	0.00047851	0.00055503
10.025	0.00033332	0.00047918	0.00055518
10.035	0.00033351	0.00047985	0.00055531
10.045	0.00033371	0.00048052	0.00055543
10.055	0.0003339	0.00048119	0.00055552
10.065	0.00033411	0.00048186	0.00055561
10.075	0.00033432	0.00048253	0.00055568
10.085	0.00033454	0.0004832	0.00055574
10.095	0.00033477	0.00048386	0.00055581
10.105	0.00033501	0.00048453	0.00055588
10.115	0.00033526	0.00048519	0.00055595
10.125	0.00033552	0.00048585	0.00055604
10.135	0.0003358	0.0004865	0.00055615
10.145	0.00033609	0.00048715	0.0005563
10.155	0.0003364	0.0004878	0.00055648
10.165	0.00033673	0.00048844	0.00055671
10.175	0.00033707	0.00048908	0.00055701
10.185	0.00033743	0.00048971	0.00055737
10.195	0.00033781	0.00049033	0.00055782
10.205	0.0003382	0.00049096	0.00055836
10.215	0.00033861	0.00049158	0.00055899
10.225	0.00033904	0.00049219	0.00055903
10.235	0.00033948	0.00049281	0.00055887
10.245	0.00033994	0.00049342	0.0005587
10.255	0.00034041	0.00049403	0.00055855
10.265	0.0003409	0.00049463	0.00055839
10.275	0.0003414	0.00049524	0.00055825
10.285	0.00034192	0.00049584	0.00055811
10.295	0.00034245	0.00049644	0.00055798
10.305	0.00034299	0.00049703	0.00055787
10.315	0.00034355	0.00049761	0.00055777
10.325	0.00034413	0.00049819	0.00055769
10.335	0.00034471	0.00049877	0.00055762
10.345	0.00034531	0.00049933	0.00055757
10.355	0.00034592	0.00049988	0.00055754
10.365	0.00034654	0.00050042	0.00055753
10.375	0.00034717	0.00050095	0.00055754
10.385	0.00034781	0.00050147	0.00055757
10.395	0.00034845	0.00050197	0.00055761
10.405	0.00034911	0.00050245	0.00055768
10.415	0.00034977	0.00050292	0.00055777
10.425	0.00035043	0.00050337	0.00055787
10.435	0.0003511	0.0005038	0.000558
10.445	0.00035178	0.00050422	0.00055814
10.455	0.00035245	0.00050462	0.0005583
10.465	0.00035313	0.000505	0.00055848
10.475	0.0003538	0.00050536	0.00055868
10.485	0.00035448	0.00050571	0.00055889
10.495	0.00035515	0.00050604	0.00055912
10.505	0.00035582	0.00050635	0.00055936
10.515	0.00035648	0.00050664	0.00055961
10.525	0.00035714	0.00050691	0.00055988
10.535	0.00035779	0.00050717	0.00056015
10.545	0.00035843	0.00050741	0.00056044
10.555	0.00035907	0.00050764	0.00056073
10.565	0.0003597	0.00050785	0.00056104
10.575	0.00036032	0.00050804	0.00056134
10.585	0.00036093	0.00050822	0.00056166
10.595	0.00036153	0.00050838	0.00056198
10.605	0.00036212	0.00050853	0.0005623
10.615	0.0003627	0.00050867	0.00056263
10.625	0.00036327	0.00050878	0.00056296
10.635	0.00036383	0.00050889	0.00056329
10.645	0.00036438	0.00050898	0.00056362
10.655	0.00036491	0.00050905	0.00056395
10.665	0.00036544	0.00050912	0.00056429
10.675	0.00036596	0.00050917	0.00056462
10.685	0.00036646	0.0005092	0.00056495
10.695	0.00036696	0.00050922	0.00056528
10.705	0.00036744	0.00050923	0.00056562
10.715	0.00036791	0.00050923	0.00056595
10.725	0.00036837	0.00050922	0.00056628
10.735	0.00036882	0.0005092	0.00056662
10.745	0.00036926	0.00050916	0.00056696
10.755	0.00036969	0.00050912	0.00056729
10.765	0.0003701	0.00050906	0.00056764
10.775	0.00037051	0.000509	0.00056798
10.785	0.0003709	0.00050893	0.00056833
10.795	0.00037128	0.00050885	0.00056869
10.805	0.00037165	0.00050877	0.00056905
10.815	0.000372	0.00050868	0.00056942
10.825	0.00037235	0.00050858	0.0005698
10.835	0.00037268	0.00050849	0.00057019
10.845	0.000373	0.00050839	0.00057059
10.855	0.00037331	0.00050829	0.00057101
10.865	0.00037361	0.00050818	0.00057144
10.875	0.00037389	0.00050808	0.00057189
10.885	0.00037417	0.00050799	0.00057236
10.895	0.00037443	0.00050789	0.00057285
10.905	0.00037412	0.0005078	0.00057336
10.915	0.00037451	0.00050772	0.0005739
10.925	0.0003749	0.00050764	0.00057447
10.935	0.00037527	0.00050757	0.00057506
10.945	0.00037564	0.00050752	0.00057568
10.955	0.000376	0.00050747	0.00057634
10.965	0.00037635	0.00050743	0.00057702
10.975	0.00037669	0.00050741	0.00057773
10.985	0.00037702	0.00050741	0.00057847
10.995	0.00037735	0.00050742	0.00057922
11.006	0.00037766	0.00050745	0.00057999
11.016	0.00037796	0.0005075	0.00058077
11.026	0.00037826	0.00050756	0.00058154
11.036	0.00037854	0.00050765	0.00058231
11.046	0.00037882	0.00050776	0.00058305
11.056	0.00037909	0.00050789	0.00058378
11.066	0.00037935	0.00050804	0.00058447
11.076	0.0003796	0.00050821	0.00058513
11.086	0.00037984	0.00050841	0.00058575
11.096	0.00038007	0.00050863	0.00058634
11.106	0.0003803	0.00050888	0.0005869
11.116	0.00038052	0.00050915	0.00058742
11.126	0.00038073	0.00050945	0.00058792
11.136	0.00038094	0.00050978	0.00058839
11.146	0.00038114	0.00051014	0.00058884
11.156	0.00038134	0.00051053	0.00058927
11.166	0.00038154	0.00051095	0.00058968
11.176	0.00038173	0.00051141	0.00059007
11.186	0.00038192	0.00051189	0.00059045
11.196	0.00038211	0.00051242	0.00059082
11.206	0.0003823	0.00051297	0.00059118
11.216	0.0003825	0.00051356	0.00059152
11.226	0.00038269	0.00051419	0.00059186
11.236	0.00038289	0.00051486	0.00059219
11.246	0.00038309	0.00051557	0.00059252
11.256	0.00038329	0.00051631	0.00059284
11.266	0.0003835	0.00051709	0.00059316
11.276	0.00038372	0.00051791	0.00059347
11.286	0.00038393	0.00051876	0.00059379
11.296	0.00038416	0.00051965	0.0005941
11.306	0.00038439	0.00052058	0.00059442
11.316	0.00038463	0.00052154	0.00059475
11.326	0.00038487	0.00052253	0.00059507
11.336	0.00038512	0.00052356	0.00059541
11.346	0.00038538	0.00052461	0.00059575
11.356	0.00038565	0.00052569	0.0005961
11.366	0.00038593	0.0005268	0.00059647
11.376	0.00038621	0.00052793	0.00059684
11.386	0.00038651	0.00052908	0.00059723
11.396	0.00038681	0.00053025	0.00059764
11.406	0.00038713	0.00053144	0.00059806
11.416	0.00038746	0.00053264	0.0005985
11.426	0.0003878	0.00053385	0.00059896
11.436	0.00038814	0.00053507	0.00059943
11.446	0.0003885	0.0005363	0.00059993
11.456	0.00038887	0.00053754	0.00060045
11.466	0.00038925	0.00053877	0.00060099
11.476	0.00038964	0.00054001	0.00060155
11.486	0.00039004	0.00054125	0.00060213
11.496	0.00039045	0.00054248	0.00060273
11.506	0.00039087	0.0005437	0.00060335
11.516	0.0003913	0.00054492	0.00060398
11.526	0.00039173	0.00054613	0.00060463
11.536	0.00039217	0.00054733	0.0006053
11.546	0.00039261	0.00054851	0.00060597
11.556	0.00039306	0.00054967	0.00060665
11.566	0.00039351	0.00055082	0.00060733
11.576	0.00039397	0.00055196	0.00060801
11.586	0.00039443	0.00055307	0.00060869
11.596	0.00039489	0.00055415	0.00060936
11.606	0.00039534	0.00055522	0.00061001
11.616	0.0003958	0.00055626	0.00061066
11.626	0.00039626	0.00055727	0.00061128
11.636	0.00039671	0.00055826	0.0006119
11.646	0.00039717	0.00055921	0.00061249
11.656	0.00039762	0.00056014	0.00061307
11.666	0.00039806	0.00056104	0.00061363
11.676	0.0003985	0.0005619	0.00061417
11.686	0.00039893	0.00056273	0.0006147
11.696	0.00039936	0.00056352	0.0006152
11.706	0.00039978	0.00056428	0.00061569
11.716	0.00040019	0.000565	0.00061616
11.726	0.00040059	0.00056568	0.00061662
11.736	0.00040098	0.00056633	0.00061706
11.746	0.00040136	0.00056693	0.00061748
11.756	0.00040173	0.00056748	0.00061788
11.766	0.00040209	0.000568	0.00061827
11.776	0.00040244	0.00056847	0.00061863
11.786	0.00040277	0.00056889	0.00061898
11.796	0.0004031	0.00056927	0.00061931
11.806	0.0004034	0.0005696	0.00061963
11.816	0.0004037	0.00056989	0.00061992
11.826	0.00040397	0.00057013	0.0006202
11.836	0.00040424	0.00057032	0.00062046
11.846	0.00040449	0.00057047	0.0006207
11.856	0.00040472	0.00057058	0.00062092
11.866	0.00040494	0.00057065	0.00062112
11.876	0.00040514	0.00057067	0.00062131
11.886	0.00040532	0.00057066	0.00062147
11.896	0.00040549	0.00057061	0.00062163
11.906	0.00040565	0.00057053	0.00062176
11.916	0.00040579	0.00057041	0.00062188
11.926	0.00040591	0.00057026	0.00062198
11.936	0.00040602	0.00057008	0.00062207
11.946	0.00040612	0.00056988	0.00062215
11.956	0.0004062	0.00056965	0.00062221
11.966	0.00040627	0.00056939	0.00062226
11.976	0.00040632	0.00056912	0.0006223
11.986	0.00040637	0.00056882	0.00062233
11.996	0.0004064	0.00056851	0.00062235
12.006	0.00040642	0.00056818	0.00062236
12.016	0.00040643	0.00056784	0.00062236
12.026	0.00040643	0.00056748	0.00062236
12.036	0.00040642	0.00056711	0.00062235
12.046	0.00040641	0.00056674	0.00062233
12.056	0.00040639	0.00056636	0.00062231
12.066	0.00040636	0.00056597	0.00062229
12.076	0.00040632	0.00056558	0.00062226
12.086	0.00040628	0.00056518	0.00062223
12.096	0.00040623	0.00056479	0.0006222
12.106	0.00040618	0.0005644	0.00062217
12.116	0.00040613	0.000564	0.00062214
12.126	0.00040607	0.00056362	0.00062211
12.136	0.00040601	0.00056324	0.00062207
12.146	0.00040595	0.00056286	0.00062204
12.156	0.00040588	0.0005625	0.000622
12.166	0.00040582	0.00056214	0.00062197
12.176	0.00040575	0.0005618	0.00062194
12.186	0.00040569	0.00056147	0.0006219
12.196	0.00040562	0.00056115	0.00062187
12.206	0.00040556	0.00056085	0.00062184
12.216	0.0004055	0.00056056	0.00062181
12.226	0.00040543	0.0005603	0.00062178
12.236	0.00040538	0.00056005	0.00062175
12.246	0.00040532	0.00055983	0.00062173
12.256	0.00040527	0.00055962	0.0006217
12.266	0.00040523	0.00055944	0.00062168
12.276	0.00040519	0.00055929	0.00062167
12.286	0.00040516	0.00055916	0.00062165
12.296	0.00040514	0.00055906	0.00062165
12.306	0.00040513	0.00055898	0.00062165
12.316	0.00040513	0.00055894	0.00062166
12.326	0.00040514	0.00055892	0.00062168
12.336	0.00040517	0.00055894	0.00062172
12.346	0.00040521	0.00055899	0.00062177
12.356	0.00040527	0.00055906	0.00062185
12.366	0.00040535	0.00055918	0.00062194
12.376	0.00040545	0.00055932	0.00062207
12.386	0.00040557	0.0005595	0.00062222
12.396	0.00040572	0.00055971	0.00062241
12.406	0.00040589	0.00055996	0.00062263
12.416	0.00040608	0.00056024	0.00062289
12.426	0.0004063	0.00056055	0.00062318
12.436	0.00040655	0.0005609	0.00062351
12.446	0.00040683	0.00056128	0.00062388
12.456	0.00040713	0.0005617	0.00062427
12.466	0.00040746	0.00056215	0.0006247
12.476	0.00040783	0.00056264	0.00062516
12.486	0.00040822	0.00056315	0.00062565
12.496	0.00040864	0.0005637	0.00062617
12.506	0.00040909	0.00056428	0.00062672
12.516	0.00040956	0.00056489	0.00062729
12.526	0.00041006	0.00056552	0.00062789
12.536	0.00041059	0.00056618	0.00062852
12.546	0.00041114	0.00056686	0.00062917
12.556	0.00041172	0.00056757	0.00062986
12.566	0.00041232	0.00056829	0.00063056
12.576	0.00041294	0.00056904	0.0006313
12.586	0.00041358	0.00056979	0.00063206
12.596	0.00041423	0.00057056	0.00063284
12.606	0.00041491	0.00057135	0.00063365
12.616	0.0004156	0.00057214	0.00063449
12.626	0.00041631	0.00057294	0.00063534
12.636	0.00041703	0.00057375	0.00063622
12.646	0.00041776	0.00057456	0.00063712
12.656	0.00041851	0.00057538	0.00063803
12.666	0.00041926	0.0005762	0.00063897
12.676	0.00042003	0.00057702	0.00063992
12.686	0.00042081	0.00057784	0.00064088
12.696	0.00042159	0.00057865	0.00064186
12.706	0.00042239	0.00057946	0.00064285
12.716	0.00042319	0.00058026	0.00064385
12.726	0.00042399	0.00058106	0.00064486
12.736	0.00042481	0.00058185	0.00064588
12.746	0.00042562	0.00058263	0.00064691
12.756	0.00042644	0.0005834	0.00064794
12.766	0.00042726	0.00058416	0.00064898
12.776	0.00042808	0.00058491	0.00065002
12.786	0.00042891	0.00058565	0.00065107
12.796	0.00042973	0.00058638	0.00065211
12.806	0.00043054	0.00058711	0.00065317
12.816	0.00043135	0.00058782	0.00065422
12.826	0.00043215	0.00058852	0.00065528
12.836	0.00043295	0.00058922	0.00065634
12.846	0.00043374	0.00058991	0.0006574
12.856	0.00043451	0.0005906	0.00065846
12.866	0.00043528	0.00059128	0.00065953
12.876	0.00043603	0.00059195	0.0006606
12.886	0.00043678	0.00059263	0.00066167
12.896	0.00043751	0.0005933	0.00066273
12.906	0.00043822	0.00059397	0.0006638
12.916	0.00043893	0.00059464	0.00066487
12.926	0.00043963	0.00059532	0.00066594
12.936	0.00044031	0.00059599	0.00066701
12.946	0.00044099	0.00059667	0.00066807
12.956	0.00044166	0.00059734	0.00066912
12.966	0.00044233	0.00059802	0.00067017
12.976	0.00044299	0.00059871	0.00067121
12.986	0.00044366	0.00059939	0.00067225
12.996	0.00044432	0.00060008	0.00067327
13.007	0.000445	0.00060077	0.00067428
13.017	0.00044568	0.00060146	0.00067528
13.027	0.00044637	0.00060216	0.00067627
13.037	0.00044708	0.00060285	0.00067724
13.047	0.0004478	0.00060355	0.00067819
13.057	0.00044855	0.00060424	0.00067914
13.067	0.00044932	0.00060493	0.00068006
13.077	0.00045012	0.00060563	0.00068098
13.087	0.00045094	0.00060632	0.00068187
13.097	0.0004518	0.000607	0.00068276
13.107	0.00045269	0.00060769	0.00068363
13.117	0.00045361	0.00060837	0.00068449
13.127	0.00045457	0.00060905	0.00068533
13.137	0.00045556	0.00060972	0.00068617
13.147	0.00045658	0.00061038	0.00068699
13.157	0.00045764	0.00061104	0.00068781
13.167	0.00045871	0.00061169	0.00068862
13.177	0.00045981	0.00061234	0.00068942
13.187	0.00046092	0.00061298	0.00069021
13.197	0.00046203	0.00061361	0.000691
13.207	0.00046315	0.00061424	0.00069179
13.217	0.00046426	0.00061486	0.00069258
13.227	0.00046535	0.00061547	0.00069336
13.237	0.00046643	0.00061607	0.00069414
13.247	0.00046747	0.00061667	0.00069493
13.257	0.00046848	0.00061725	0.00069572
13.267	0.00046944	0.00061784	0.0006965
13.277	0.00047037	0.00061841	0.00069729
13.287	0.00047125	0.00061898	0.00069809
13.297	0.00047208	0.00061955	0.00069889
13.307	0.00047286	0.00062011	0.00069969
13.317	0.0004736	0.00062067	0.0007005
13.327	0.00047429	0.00062122	0.00070131
13.337	0.00047494	0.00062177	0.00070212
13.347	0.00047554	0.00062231	0.00070294
13.357	0.00047611	0.00062286	0.00070377
13.367	0.00047664	0.0006234	0.0007046
13.377	0.00047713	0.00062395	0.00070543
13.387	0.0004776	0.00062449	0.00070626
13.397	0.00047803	0.00062504	0.0007071
13.407	0.00047843	0.00062559	0.00070794
13.417	0.00047881	0.00062614	0.00070879
13.427	0.00047916	0.0006267	0.00070963
13.437	0.00047949	0.00062726	0.00071048
13.447	0.00047979	0.00062782	0.00071132
13.457	0.00048008	0.00062839	0.00071217
13.467	0.00048035	0.00062897	0.00071301
13.477	0.0004806	0.00062955	0.00071385
13.487	0.00048083	0.00063013	0.00071469
13.497	0.00048105	0.00063073	0.00071552
13.507	0.00048126	0.00063133	0.00071635
13.517	0.00048146	0.00063193	0.00071717
13.527	0.00048164	0.00063254	0.00071799
13.537	0.00048181	0.00063315	0.0007188
13.547	0.00048197	0.00063377	0.0007196
13.557	0.00048213	0.00063439	0.00072039
13.567	0.00048227	0.00063502	0.00072117
13.577	0.00048241	0.00063565	0.00072194
13.587	0.00048254	0.00063628	0.00072271
13.597	0.00048267	0.00063691	0.00072346
13.607	0.00048279	0.00063755	0.00072422
13.617	0.00048291	0.00063818	0.00072496
13.627	0.00048303	0.00063882	0.00072571
13.637	0.00048315	0.00063946	0.00072646
13.647	0.00048326	0.00064011	0.00072721
13.657	0.00048337	0.00064075	0.00072797
13.667	0.00048348	0.00064139	0.00072874
13.677	0.00048359	0.00064203	0.00072951
13.687	0.0004837	0.00064267	0.0007303
13.697	0.00048381	0.00064331	0.0007311
13.707	0.00048391	0.00064395	0.00073191
13.717	0.00048402	0.00064458	0.00073274
13.727	0.00048413	0.00064521	0.00073359
13.737	0.00048424	0.00064584	0.00073444
13.747	0.00048435	0.00064646	0.00073532
13.757	0.00048445	0.00064708	0.0007362
13.767	0.00048456	0.00064768	0.0007371
13.777	0.00048466	0.00064828	0.00073801
13.787	0.00048477	0.00064887	0.00073893
13.797	0.00048487	0.00064945	0.00073986
13.807	0.00048497	0.00065001	0.00074079
13.817	0.00048506	0.00065057	0.00074173
13.827	0.00048516	0.00065111	0.00074267
13.837	0.00048524	0.00065164	0.00074361
13.847	0.00048533	0.00065215	0.00074456
13.857	0.00048541	0.00065265	0.0007455
13.867	0.00048548	0.00065313	0.00074643
13.877	0.00048555	0.0006536	0.00074736
13.887	0.00048562	0.00065406	0.00074828
13.897	0.00048568	0.0006545	0.0007492
13.907	0.00048573	0.00065493	0.0007501
13.917	0.00048578	0.00065535	0.00075099
13.927	0.00048582	0.00065575	0.00075187
13.937	0.00048585	0.00065614	0.00075274
13.947	0.00048588	0.00065652	0.00075359
13.957	0.00048591	0.00065689	0.00075443
13.967	0.00048592	0.00065725	0.00075525
13.977	0.00048593	0.00065761	0.00075606
13.987	0.00048594	0.00065796	0.00075685
13.997	0.00048594	0.0006583	0.00075763
14.007	0.00048593	0.00065864	0.00075839
14.017	0.00048592	0.00065897	0.00075913
14.027	0.0004859	0.00065931	0.00075986
14.037	0.00048588	0.00065964	0.00076057
14.047	0.00048585	0.00065997	0.00076126
14.057	0.00048581	0.00066029	0.00076194
14.067	0.00048578	0.00066062	0.00076259
14.077	0.00048573	0.00066095	0.00076323
14.087	0.00048569	0.00066128	0.00076384
14.097	0.00048563	0.00066161	0.00076444
14.107	0.00048558	0.00066194	0.00076501
14.117	0.00048552	0.00066227	0.00076557
14.127	0.00048546	0.0006626	0.00076609
14.137	0.0004854	0.00066293	0.0007666
14.147	0.00048533	0.00066326	0.00076708
14.157	0.00048526	0.00066359	0.00076753
14.167	0.00048519	0.00066391	0.00076795
14.177	0.00048512	0.00066423	0.00076835
14.187	0.00048504	0.00066455	0.00076871
14.197	0.00048497	0.00066486	0.00076904
14.207	0.00048489	0.00066517	0.00076934
14.217	0.00048482	0.00066547	0.00076961
14.227	0.00048475	0.00066576	0.00076985
14.237	0.00048467	0.00066604	0.00077005
14.247	0.0004846	0.00066631	0.00077022
14.257	0.00048453	0.00066658	0.00077036
14.267	0.00048446	0.00066682	0.00077047
14.277	0.00048439	0.00066706	0.00077055
14.287	0.00048433	0.00066728	0.0007706
14.297	0.00048427	0.00066749	0.00077062
14.307	0.00048421	0.00066768	0.00077062
14.317	0.00048415	0.00066786	0.00077059
14.327	0.0004841	0.00066802	0.00077054
14.337	0.00048406	0.00066817	0.00077047
14.347	0.00048402	0.0006683	0.00077039
14.357	0.00048399	0.00066842	0.0007703
14.367	0.00048396	0.00066852	0.00077019
14.377	0.00048394	0.0006686	0.00077008
14.387	0.00048394	0.00066868	0.00076996
14.397	0.00048394	0.00066874	0.00076984
14.407	0.00048395	0.00066879	0.00076972
14.417	0.00048397	0.00066883	0.00076961
14.427	0.000484	0.00066886	0.0007695
14.437	0.00048405	0.00066889	0.00076939
14.447	0.00048411	0.00066892	0.0007693
14.457	0.00048419	0.00066894	0.00076922
14.467	0.00048428	0.00066897	0.00076916
14.477	0.00048439	0.000669	0.00076912
14.487	0.00048453	0.00066903	0.00076909
14.497	0.00048468	0.00066908	0.00076909
14.507	0.00048486	0.00066913	0.00076912
14.517	0.00048506	0.0006692	0.00076917
14.527	0.00048528	0.00066928	0.00076925
14.537	0.00048553	0.00066937	0.00076937
14.547	0.00048581	0.00066949	0.00076952
14.557	0.00048612	0.00066962	0.0007697
14.567	0.00048646	0.00066978	0.00076993
14.577	0.00048684	0.00066996	0.0007702
14.587	0.00048724	0.00067017	0.00077052
14.597	0.00048767	0.00067041	0.00077088
14.607	0.00048814	0.00067067	0.0007713
14.617	0.00048864	0.00067097	0.00077176
14.627	0.00048918	0.0006713	0.00077228
14.637	0.00048975	0.00067167	0.00077286
14.647	0.00049035	0.00067207	0.0007735
14.657	0.00049098	0.0006725	0.00077419
14.667	0.00049164	0.00067298	0.00077494
14.677	0.00049234	0.00067349	0.00077575
14.687	0.00049307	0.00067405	0.00077662
14.697	0.00049383	0.00067464	0.00077755
14.707	0.00049462	0.00067528	0.00077853
14.717	0.00049543	0.00067596	0.00077957
14.727	0.00049628	0.00067668	0.00078066
14.737	0.00049716	0.00067744	0.00078179
14.747	0.00049806	0.00067824	0.00078297
14.757	0.00049899	0.00067908	0.00078419
14.767	0.00049995	0.00067997	0.00078545
14.777	0.00050093	0.00068089	0.00078674
14.787	0.00050193	0.00068185	0.00078806
14.797	0.00050296	0.00068284	0.00078942
14.807	0.00050401	0.00068386	0.00079081
14.817	0.00050507	0.00068492	0.00079222
14.827	0.00050616	0.000686	0.00079366
14.837	0.00050725	0.0006871	0.00079512
14.847	0.00050837	0.00068823	0.00079661
14.857	0.00050949	0.00068937	0.00079812
14.867	0.00051062	0.00069053	0.00079965
14.877	0.00051176	0.00069169	0.0008012
14.887	0.00051291	0.00069287	0.00080276
14.897	0.00051405	0.00069404	0.00080434
14.907	0.0005152	0.00069522	0.00080594
14.917	0.00051633	0.00069639	0.00080754
14.927	0.00051747	0.00069754	0.00080915
14.937	0.00051859	0.00069872	0.00081076
14.947	0.0005197	0.0006999	0.00081238
14.957	0.00052079	0.00070107	0.00081399
14.967	0.00052186	0.00070223	0.0008156
14.977	0.00052292	0.00070338	0.00081719
14.987	0.00052395	0.00070451	0.00081878
14.997	0.00052495	0.00070562	0.00082036
15.008	0.00052593	0.00070672	0.00082192
15.018	0.00052688	0.00070779	0.00082346
15.028	0.00052781	0.00070884	0.00082498
15.038	0.0005287	0.00070987	0.00082648
15.048	0.00052957	0.00071088	0.00082796
15.058	0.00053041	0.00071186	0.00082941
15.068	0.00053123	0.00071281	0.00083084
15.078	0.00053201	0.00071374	0.00083225
15.088	0.00053277	0.00071465	0.00083363
15.098	0.00053351	0.00071553	0.00083498
15.108	0.00053422	0.00071639	0.00083631
15.118	0.00053491	0.00071722	0.00083761
15.128	0.00053557	0.00071803	0.00083889
15.138	0.00053621	0.00071881	0.00084015
15.148	0.00053683	0.00071958	0.00084138
15.158	0.00053742	0.00072033	0.0008426
15.168	0.000538	0.00072105	0.00084379
15.178	0.00053855	0.00072176	0.00084497
15.188	0.00053909	0.00072245	0.00084613
15.198	0.0005396	0.00072312	0.00084728
15.208	0.0005401	0.00072378	0.0008484
15.218	0.00054057	0.00072442	0.00084952
15.228	0.00054103	0.00072505	0.00085062
15.238	0.00054147	0.00072567	0.00085171
15.248	0.00054188	0.00072627	0.00085279
15.258	0.00054229	0.00072686	0.00085385
15.268	0.00054267	0.00072745	0.00085491
15.278	0.00054304	0.00072802	0.00085595
15.288	0.00054339	0.00072858	0.00085698
15.298	0.00054372	0.00072913	0.000858
15.308	0.00054404	0.00072968	0.00085901
15.318	0.00054435	0.00073021	0.00086
15.328	0.00054463	0.00073074	0.00086098
15.338	0.00054491	0.00073125	0.00086195
15.348	0.00054517	0.00073176	0.0008629
15.358	0.00054542	0.00073226	0.00086383
15.368	0.00054566	0.00073275	0.00086475
15.378	0.00054588	0.00073323	0.00086565
15.388	0.00054609	0.00073371	0.00086653
15.398	0.00054629	0.00073417	0.00086739
15.408	0.00054648	0.00073463	0.00086823
15.418	0.00054666	0.00073508	0.00086905
15.428	0.00054683	0.00073552	0.00086985
15.438	0.00054699	0.00073595	0.00087063
15.448	0.00054714	0.00073638	0.00087139
15.458	0.00054728	0.0007368	0.00087213
15.468	0.00054741	0.00073721	0.00087285
15.478	0.00054753	0.00073762	0.00087354
15.488	0.00054765	0.00073803	0.00087421
15.498	0.00054776	0.00073843	0.00087486
15.508	0.00054786	0.00073882	0.00087548
15.518	0.00054795	0.00073922	0.00087609
15.528	0.00054804	0.00073961	0.00087667
15.538	0.00054812	0.00074001	0.00087723
15.548	0.0005482	0.0007404	0.00087777
15.558	0.00054827	0.0007408	0.00087828
15.568	0.00054834	0.0007412	0.00087878
15.578	0.0005484	0.00074161	0.00087925
15.588	0.00054846	0.00074202	0.00087971
15.598	0.00054852	0.00074244	0.00088014
15.608	0.00054858	0.00074287	0.00088055
15.618	0.00054863	0.00074331	0.00088094
15.628	0.00054869	0.00074376	0.00088132
15.638	0.00054875	0.00074421	0.00088167
15.648	0.0005488	0.00074468	0.00088201
15.658	0.00054886	0.00074517	0.00088233
15.668	0.00054892	0.00074566	0.00088264
15.678	0.00054899	0.00074616	0.00088293
15.688	0.00054905	0.00074668	0.0008832
15.698	0.00054911	0.00074721	0.00088346
15.708	0.00054917	0.00074774	0.00088371
15.718	0.00054922	0.00074829	0.00088394
15.728	0.00054927	0.00074885	0.00088416
15.738	0.00054932	0.00074941	0.00088436
15.748	0.00054936	0.00074999	0.00088456
15.758	0.0005494	0.00075057	0.00088474
15.768	0.00054944	0.00075115	0.00088491
15.778	0.00054949	0.00075175	0.00088507
15.788	0.00054953	0.00075234	0.00088523
15.798	0.00054958	0.00075294	0.00088537
15.808	0.00054963	0.00075354	0.00088551
15.818	0.00054969	0.00075415	0.00088564
15.828	0.00054976	0.00075476	0.00088577
15.838	0.00054983	0.00075537	0.0008859
15.848	0.00054992	0.00075598	0.00088603
15.858	0.00055002	0.00075659	0.00088617
15.868	0.00055013	0.0007572	0.0008863
15.878	0.00055025	0.00075781	0.00088645
15.888	0.00055039	0.00075842	0.0008866
15.898	0.00055054	0.00075903	0.00088676
15.908	0.00055071	0.00075965	0.00088694
15.918	0.0005509	0.00076026	0.00088714
15.928	0.0005511	0.00076087	0.00088735
15.938	0.00055132	0.00076149	0.00088759
15.948	0.00055156	0.00076211	0.00088785
15.958	0.00055181	0.00076273	0.00088815
15.968	0.00055208	0.00076335	0.00088847
15.978	0.00055237	0.00076397	0.00088883
15.988	0.00055267	0.0007646	0.00088922
15.998	0.00055299	0.00076522	0.00088966
16.008	0.00055331	0.00076585	0.00089014
16.018	0.00055365	0.00076647	0.00089066
16.028	0.000554	0.00076709	0.00089121
16.038	0.00055436	0.0007677	0.00089181
16.048	0.00055473	0.0007683	0.00089245
16.058	0.00055509	0.00076889	0.00089313
16.068	0.00055546	0.00076947	0.00089383
16.078	0.00055583	0.00077004	0.00089457
16.088	0.0005562	0.00077059	0.00089532
16.098	0.00055657	0.00077112	0.0008961
16.108	0.00055693	0.00077163	0.00089689
16.118	0.00055728	0.00077212	0.00089768
16.128	0.00055763	0.00077258	0.00089848
16.138	0.00055797	0.00077302	0.00089929
16.148	0.0005583	0.00077344	0.00090008
16.158	0.00055862	0.00077383	0.00090087
16.168	0.00055893	0.0007742	0.00090165
16.178	0.00055923	0.00077454	0.00090242
16.188	0.00055953	0.00077486	0.00090317
16.198	0.00055981	0.00077516	0.00090391
16.208	0.00056008	0.00077543	0.00090464
16.218	0.00056034	0.00077569	0.00090535
16.228	0.0005606	0.00077593	0.00090604
16.238	0.00056084	0.00077616	0.00090672
16.248	0.00056107	0.00077637	0.00090739
16.258	0.0005613	0.00077657	0.00090804
16.268	0.00056152	0.00077677	0.00090869
16.278	0.00056173	0.00077696	0.00090932
16.288	0.00056193	0.00077714	0.00090994
16.298	0.00056212	0.00077733	0.00091056
16.308	0.00056231	0.00077751	0.00091117
16.318	0.00056248	0.0007777	0.00091178
16.328	0.00056265	0.0007779	0.00091238
16.338	0.00056282	0.0007781	0.00091298
16.348	0.00056298	0.00077831	0.00091358
16.358	0.00056313	0.00077853	0.00091418
16.368	0.00056328	0.00077877	0.00091478
16.378	0.00056342	0.00077901	0.00091538
16.388	0.00056356	0.00077927	0.00091598
16.398	0.00056369	0.00077955	0.00091658
16.408	0.00056382	0.00077983	0.00091718
16.418	0.00056395	0.00078014	0.00091778
16.428	0.00056408	0.00078045	0.00091837
16.438	0.00056421	0.00078078	0.00091897
16.448	0.00056434	0.00078113	0.00091956
16.458	0.00056447	0.00078148	0.00092014
16.468	0.00056461	0.00078185	0.00092072
16.478	0.00056475	0.00078224	0.00092129
16.488	0.0005649	0.00078263	0.00092185
16.498	0.00056506	0.00078304	0.0009224
16.508	0.00056523	0.00078346	0.00092293
16.518	0.00056541	0.00078389	0.00092345
16.528	0.0005656	0.00078433	0.00092396
16.538	0.0005658	0.00078479	0.00092444
16.548	0.00056602	0.00078525	0.00092491
16.558	0.00056626	0.00078571	0.00092536
16.568	0.00056651	0.00078619	0.00092578
16.578	0.00056678	0.00078668	0.00092619
16.588	0.00056706	0.00078717	0.00092658
16.598	0.00056737	0.00078767	0.00092694
16.608	0.0005677	0.00078818	0.00092728
16.618	0.00056805	0.00078869	0.0009276
16.628	0.00056843	0.00078921	0.0009279
16.638	0.00056883	0.00078974	0.00092818
16.648	0.00056925	0.00079027	0.00092844
16.658	0.00056969	0.00079081	0.00092869
16.668	0.00057017	0.00079135	0.00092892
16.678	0.00057067	0.0007919	0.00092914
16.688	0.00057119	0.00079245	0.00092935
16.698	0.00057174	0.00079301	0.00092955
16.708	0.00057232	0.00079357	0.00092974
16.718	0.00057293	0.00079414	0.00092993
16.728	0.00057356	0.00079471	0.00093012
16.738	0.00057422	0.00079529	0.00093032
16.748	0.00057491	0.00079588	0.00093052
16.758	0.00057562	0.00079647	0.00093072
16.768	0.00057636	0.00079706	0.00093094
16.778	0.00057713	0.00079767	0.00093118
16.788	0.00057792	0.00079829	0.00093143
16.798	0.00057874	0.00079891	0.0009317
16.808	0.00057958	0.00079955	0.000932
16.818	0.00058045	0.0008002	0.00093232
16.828	0.00058134	0.00080087	0.00093268
16.838	0.00058225	0.00080155	0.00093307
16.848	0.00058319	0.00080226	0.0009335
16.858	0.00058415	0.00080299	0.00093396
16.868	0.00058513	0.00080375	0.00093448
16.878	0.00058613	0.00080454	0.00093503
16.888	0.00058716	0.00080536	0.00093564
16.898	0.00058821	0.00080622	0.0009363
16.908	0.00058928	0.00080712	0.00093701
16.918	0.00059037	0.00080805	0.00093778
16.928	0.00059149	0.00080904	0.00093861
16.938	0.00059263	0.00081006	0.0009395
16.948	0.00059379	0.00081114	0.00094045
16.958	0.00059497	0.00081226	0.00094147
16.968	0.00059618	0.00081343	0.00094255
16.978	0.0005974	0.00081466	0.00094369
16.988	0.00059864	0.00081593	0.0009449
16.998	0.0005999	0.00081725	0.00094617
17.009	0.00060117	0.00081861	0.00094752
17.019	0.00060246	0.00082002	0.00094892
17.029	0.00060376	0.00082148	0.00095039
17.039	0.00060507	0.00082297	0.00095192
17.049	0.00060639	0.0008245	0.00095352
17.059	0.00060772	0.00082607	0.00095517
17.069	0.00060905	0.00082766	0.00095688
17.079	0.00061038	0.00082928	0.00095864
17.089	0.00061171	0.00083092	0.00096046
17.099	0.00061304	0.00083258	0.00096232
17.109	0.00061437	0.00083425	0.00096422
17.119	0.00061569	0.00083593	0.00096617
17.129	0.00061701	0.00083761	0.00096814
17.139	0.00061831	0.00083928	0.00097015
17.149	0.0006196	0.00084095	0.00097218
17.159	0.00062087	0.0008426	0.00097423
17.169	0.00062213	0.00084423	0.00097629
17.179	0.00062336	0.00084584	0.00097836
17.189	0.00062458	0.00084741	0.00098043
17.199	0.00062577	0.00084895	0.0009825
17.209	0.00062694	0.00085045	0.00098455
17.219	0.00062808	0.0008519	0.0009866
17.229	0.00062919	0.00085331	0.00098862
17.239	0.00063026	0.00085466	0.00099063
17.249	0.00063131	0.00085595	0.0009926
17.259	0.00063232	0.00085719	0.00099454
17.269	0.00063329	0.00085838	0.00099644
17.279	0.00063423	0.0008595	0.00099831
17.289	0.00063513	0.00086055	0.0010001
17.299	0.00063598	0.00086155	0.0010019
17.309	0.0006368	0.00086249	0.0010036
17.319	0.00063758	0.00086337	0.0010053
17.329	0.00063831	0.00086418	0.001007
17.339	0.00063901	0.00086495	0.0010085
17.349	0.00063966	0.00086565	0.0010101
17.359	0.00064027	0.0008663	0.0010116
17.369	0.00064084	0.0008669	0.001013
17.379	0.00064137	0.00086746	0.0010144
17.389	0.00064185	0.00086796	0.0010158
17.399	0.0006423	0.00086843	0.0010171
17.409	0.00064271	0.00086885	0.0010183
17.419	0.00064308	0.00086924	0.0010196
17.429	0.00064341	0.00086959	0.0010208
17.439	0.0006437	0.00086991	0.0010219
17.449	0.00064396	0.0008702	0.001023
17.459	0.00064418	0.00087047	0.0010241
17.469	0.00064437	0.00087071	0.0010252
17.479	0.00064452	0.00087093	0.0010262
17.489	0.00064464	0.00087114	0.0010272
17.499	0.00064472	0.00087132	0.0010281
17.509	0.00064478	0.00087149	0.0010291
17.519	0.0006448	0.00087165	0.00103
17.529	0.0006448	0.0008718	0.0010308
17.539	0.00064477	0.00087194	0.0010317
17.549	0.00064471	0.00087207	0.0010325
17.559	0.00064462	0.0008722	0.0010333
17.569	0.00064451	0.00087231	0.001034
17.579	0.00064438	0.00087242	0.0010347
17.589	0.00064423	0.00087253	0.0010354
17.599	0.00064405	0.00087263	0.0010361
17.609	0.00064385	0.00087272	0.0010367
17.619	0.00064363	0.00087281	0.0010373
17.629	0.0006434	0.00087289	0.0010378
17.639	0.00064315	0.00087297	0.0010383
17.649	0.00064288	0.00087303	0.0010387
17.659	0.0006426	0.00087309	0.0010392
17.669	0.0006423	0.00087314	0.0010395
17.679	0.000642	0.00087318	0.0010399
17.689	0.00064168	0.00087321	0.0010401
17.699	0.00064135	0.00087322	0.0010404
17.709	0.00064102	0.00087322	0.0010406
17.719	0.00064067	0.0008732	0.0010408
17.729	0.00064033	0.00087317	0.0010409
17.739	0.00063997	0.00087312	0.0010409
17.749	0.00063962	0.00087305	0.001041
17.759	0.00063926	0.00087296	0.001041
17.769	0.0006389	0.00087285	0.0010409
17.779	0.00063855	0.00087271	0.0010409
17.789	0.00063819	0.00087256	0.0010408
17.799	0.00063785	0.00087238	0.0010406
17.809	0.0006375	0.00087219	0.0010405
17.819	0.00063717	0.00087197	0.0010403
17.829	0.00063684	0.00087173	0.0010401
17.839	0.00063653	0.00087148	0.0010399
17.849	0.00063622	0.00087121	0.0010396
17.859	0.00063593	0.00087092	0.0010394
17.869	0.00063565	0.00087062	0.0010391
17.879	0.00063539	0.00087031	0.0010389
17.889	0.00063515	0.00086998	0.0010386
17.899	0.00063492	0.00086966	0.0010384
17.909	0.0006347	0.00086932	0.0010382
17.919	0.00063451	0.00086899	0.0010379
17.929	0.00063433	0.00086866	0.0010377
17.939	0.00063417	0.00086833	0.0010376
17.949	0.00063403	0.00086801	0.0010374
17.959	0.00063391	0.0008677	0.0010373
17.969	0.00063381	0.0008674	0.0010372
17.979	0.00063373	0.00086711	0.0010371
17.989	0.00063366	0.00086685	0.0010371
17.999	0.00063362	0.0008666	0.0010371
18.009	0.00063359	0.00086639	0.0010372
18.019	0.00063358	0.0008662	0.0010374
18.029	0.0006336	0.00086604	0.0010375
18.039	0.00063363	0.00086591	0.0010378
18.049	0.00063368	0.00086582	0.0010381
18.059	0.00063374	0.00086577	0.0010384
18.069	0.00063383	0.00086576	0.0010389
18.079	0.00063393	0.00086579	0.0010393
18.089	0.00063404	0.00086587	0.0010399
18.099	0.00063417	0.000866	0.0010405
18.109	0.00063432	0.00086618	0.0010412
18.119	0.00063447	0.00086641	0.001042
18.129	0.00063464	0.00086669	0.0010429
18.139	0.00063481	0.00086703	0.0010438
18.149	0.000635	0.00086742	0.0010447
18.159	0.0006352	0.00086787	0.0010458
18.169	0.0006354	0.00086838	0.0010469
18.179	0.00063562	0.00086894	0.0010481
18.189	0.00063584	0.00086955	0.0010493
18.199	0.00063608	0.00087022	0.0010506
18.209	0.00063633	0.00087095	0.001052
18.219	0.0006366	0.00087172	0.0010534
18.229	0.00063689	0.00087255	0.0010549
18.239	0.00063719	0.00087342	0.0010563
18.249	0.00063752	0.00087434	0.0010579
18.259	0.00063787	0.0008753	0.0010594
18.269	0.00063825	0.0008763	0.001061
18.279	0.00063864	0.00087733	0.0010626
18.289	0.00063906	0.0008784	0.0010642
18.299	0.0006395	0.00087949	0.0010659
18.309	0.00063996	0.0008806	0.0010675
18.319	0.00064044	0.00088172	0.0010691
18.329	0.00064094	0.00088286	0.0010708
18.339	0.00064145	0.00088401	0.0010724
18.349	0.00064197	0.00088515	0.001074
18.359	0.00064251	0.0008863	0.0010755
18.369	0.00064304	0.00088743	0.0010771
18.379	0.00064359	0.00088856	0.0010786
18.389	0.00064414	0.00088967	0.0010801
18.399	0.00064468	0.00089076	0.0010816
18.409	0.00064523	0.00089183	0.001083
18.419	0.00064577	0.00089287	0.0010843
18.429	0.0006463	0.00089389	0.0010857
18.439	0.00064683	0.00089488	0.0010869
18.449	0.00064735	0.00089584	0.0010882
18.459	0.00064786	0.00089677	0.0010893
18.469	0.00064836	0.00089767	0.0010904
18.479	0.00064885	0.00089854	0.0010915
18.489	0.00064933	0.00089938	0.0010925
18.499	0.00064979	0.0009002	0.0010934
18.509	0.00065024	0.00090098	0.0010943
18.519	0.00065068	0.00090175	0.0010952
18.529	0.00065111	0.00090249	0.001096
18.539	0.00065153	0.00090321	0.0010968
18.549	0.00065193	0.00090391	0.0010975
18.559	0.00065233	0.0009046	0.0010982
18.569	0.00065271	0.00090527	0.0010988
18.579	0.00065309	0.00090594	0.0010995
18.589	0.00065347	0.00090661	0.0011001
18.599	0.00065383	0.00090727	0.0011007
18.609	0.0006542	0.00090793	0.0011013
18.619	0.00065456	0.0009086	0.0011019
18.629	0.00065491	0.00090927	0.0011024
18.639	0.00065527	0.00090996	0.001103
18.649	0.00065563	0.00091066	0.0011036
18.659	0.00065599	0.00091138	0.0011042
18.669	0.00065636	0.00091212	0.0011048
18.679	0.00065672	0.00091288	0.0011054
18.689	0.0006571	0.00091366	0.001106
18.699	0.00065748	0.00091447	0.0011066
18.709	0.00065786	0.00091531	0.0011072
18.719	0.00065826	0.00091617	0.0011079
18.729	0.00065866	0.00091707	0.0011085
18.739	0.00065907	0.00091799	0.0011092
18.749	0.00065949	0.00091894	0.0011099
18.759	0.00065993	0.00091992	0.0011106
18.769	0.00066038	0.00092093	0.0011113
18.779	0.00066084	0.00092196	0.0011121
18.789	0.00066131	0.00092302	0.0011128
18.799	0.0006618	0.00092409	0.0011135
18.809	0.00066231	0.00092518	0.0011142
18.819	0.00066283	0.00092629	0.001115
18.829	0.00066337	0.0009274	0.0011157
18.839	0.00066393	0.00092853	0.0011164
18.849	0.00066451	0.00092965	0.0011171
18.859	0.00066511	0.00093078	0.0011178
18.869	0.00066573	0.0009319	0.0011185
18.879	0.00066638	0.00093301	0.0011192
18.889	0.00066704	0.00093411	0.0011199
18.899	0.00066773	0.00093519	0.0011205
18.909	0.00066844	0.00093626	0.0011211
18.919	0.00066918	0.00093731	0.0011217
18.929	0.00066994	0.00093833	0.0011223
18.939	0.00067072	0.00093933	0.0011229
18.949	0.00067153	0.00094031	0.0011235
18.959	0.00067236	0.00094126	0.001124
18.969	0.00067321	0.00094218	0.0011245
18.979	0.00067409	0.00094308	0.001125
18.989	0.000675	0.00094395	0.0011255
18.999	0.00067592	0.00094479	0.001126
19.01	0.00067687	0.00094561	0.0011265
19.02	0.00067784	0.0009464	0.001127
19.03	0.00067883	0.00094717	0.0011275
19.04	0.00067984	0.00094791	0.001128
19.05	0.00068086	0.00094863	0.0011285
19.06	0.00068191	0.00094933	0.001129
19.07	0.00068298	0.00095001	0.0011295
19.08	0.00068406	0.00095067	0.00113
19.09	0.00068516	0.00095132	0.0011306
19.1	0.00068627	0.00095195	0.0011312
19.11	0.00068739	0.00095256	0.0011318
19.12	0.00068853	0.00095316	0.0011325
19.13	0.00068968	0.00095376	0.0011332
19.14	0.00069084	0.00095434	0.0011339
19.15	0.00069201	0.00095492	0.0011347
19.16	0.00069319	0.00095549	0.0011355
19.17	0.00069437	0.00095606	0.0011364
19.18	0.00069557	0.00095662	0.0011374
19.19	0.00069676	0.00095719	0.0011384
19.2	0.00069797	0.00095776	0.0011395
19.21	0.00069917	0.00095833	0.0011406
19.22	0.00070038	0.00095891	0.0011419
19.23	0.00070159	0.00095949	0.0011432
19.24	0.0007028	0.00096008	0.0011445
19.25	0.00070402	0.00096068	0.001146
19.26	0.00070523	0.0009613	0.0011475
19.27	0.00070644	0.00096192	0.0011491
19.28	0.00070765	0.00096256	0.0011508
19.29	0.00070885	0.00096321	0.0011525
19.3	0.00071005	0.00096388	0.0011544
19.31	0.00071125	0.00096456	0.0011563
19.32	0.00071244	0.00096525	0.0011582
19.33	0.00071362	0.00096596	0.0011603
19.34	0.00071479	0.00096668	0.0011624
19.35	0.00071595	0.00096742	0.0011646
19.36	0.0007171	0.00096817	0.0011669
19.37	0.00071824	0.00096893	0.0011694
19.38	0.00071936	0.0009697	0.0011717
19.39	0.00072047	0.00097048	0.0011741
19.4	0.00072156	0.00097127	0.0011765
19.41	0.00072263	0.00097206	0.001179
19.42	0.00072367	0.00097286	0.0011815
19.43	0.0007247	0.00097366	0.0011841
19.44	0.0007257	0.00097445	0.0011866
19.45	0.00072667	0.00097525	0.0011892
19.46	0.00072762	0.00097604	0.0011918
19.47	0.00072854	0.00097682	0.0011945
19.48	0.00072943	0.0009776	0.0011971
19.49	0.00073029	0.00097837	0.0011997
19.5	0.00073112	0.00097912	0.0012023
19.51	0.00073191	0.00097986	0.0012049
19.52	0.00073267	0.00098058	0.0012074
19.53	0.00073339	0.00098128	0.00121
19.54	0.00073409	0.00098197	0.0012125
19.55	0.00073474	0.00098263	0.0012149
19.56	0.00073536	0.00098328	0.0012173
19.57	0.00073595	0.00098389	0.0012197
19.58	0.0007365	0.00098449	0.001222
19.59	0.00073702	0.00098506	0.0012243
19.6	0.0007375	0.0009856	0.0012265
19.61	0.00073795	0.00098612	0.0012286
19.62	0.00073837	0.00098662	0.0012307
19.63	0.00073876	0.00098709	0.0012328
19.64	0.00073912	0.00098754	0.0012347
19.65	0.00073945	0.00098797	0.0012366
19.66	0.00073976	0.00098837	0.0012385
19.67	0.00074005	0.00098876	0.0012403
19.68	0.00074031	0.00098914	0.001242
19.69	0.00074055	0.00098949	0.0012437
19.7	0.00074077	0.00098984	0.0012453
19.71	0.00074097	0.00099017	0.0012469
19.72	0.00074116	0.0009905	0.0012485
19.73	0.00074134	0.00099083	0.00125
19.74	0.00074151	0.00099115	0.0012514
19.75	0.00074166	0.00099147	0.0012528
19.76	0.00074181	0.0009918	0.0012542
19.77	0.00074195	0.00099214	0.0012556
19.78	0.00074209	0.00099248	0.0012569
19.79	0.00074223	0.00099284	0.0012582
19.8	0.00074236	0.0009932	0.0012594
19.81	0.0007425	0.00099359	0.0012606
19.82	0.00074263	0.00099399	0.0012618
19.83	0.00074277	0.00099441	0.001263
19.84	0.00074291	0.00099485	0.0012641
19.85	0.00074305	0.00099531	0.0012652
19.86	0.0007432	0.00099579	0.0012663
19.87	0.00074335	0.00099629	0.0012673
19.88	0.00074351	0.00099681	0.0012683
19.89	0.00074367	0.00099736	0.0012693
19.9	0.00074384	0.00099792	0.0012702
19.91	0.00074402	0.0009985	0.0012711
19.92	0.0007442	0.0009991	0.0012719
19.93	0.00074438	0.00099972	0.0012727
19.94	0.00074457	0.0010003	0.0012734
19.95	0.00074477	0.001001	0.0012741
19.96	0.00074497	0.0010016	0.0012747
19.97	0.00074517	0.0010023	0.0012753
19.98	0.00074537	0.001003	0.0012757
19.99	0.00074557	0.0010036	0.0012761
20	0.00074538	0.0010043	0.0012765


==> figures/data/V1D1V_error_time_basis/error_local_reduced_model_indicator_V1D1V_6.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	1.7192e-05	1.7192e-05	1.7192e-05
0.010005	1.7196e-05	1.7196e-05	1.7196e-05
0.02001	1.7261e-05	1.7261e-05	1.7261e-05
0.030015	1.7549e-05	1.7549e-05	1.7549e-05
0.04002	1.831e-05	1.831e-05	1.831e-05
0.050025	1.9826e-05	1.9826e-05	1.9826e-05
0.06003	1.9841e-05	1.9841e-05	2.2322e-05
0.070035	1.9834e-05	1.9834e-05	2.6843e-05
0.08004	2.4046e-05	2.4046e-05	2.6811e-05
0.090045	2.4059e-05	2.4059e-05	2.6774e-05
0.10005	2.4081e-05	2.4081e-05	2.6743e-05
0.11006	2.4104e-05	2.4104e-05	2.672e-05
0.12006	2.4128e-05	2.4128e-05	2.6707e-05
0.13007	2.4153e-05	2.4153e-05	2.6706e-05
0.14007	2.4179e-05	2.4179e-05	2.6719e-05
0.15008	2.4205e-05	2.4205e-05	2.6746e-05
0.16008	2.4232e-05	2.4232e-05	2.6791e-05
0.17009	2.426e-05	2.426e-05	2.6855e-05
0.18009	2.429e-05	2.429e-05	2.6941e-05
0.1901	2.432e-05	2.432e-05	2.705e-05
0.2001	2.4353e-05	2.4353e-05	2.7187e-05
0.21011	2.4387e-05	2.4387e-05	2.7352e-05
0.22011	2.4424e-05	2.4424e-05	2.7549e-05
0.23012	2.4464e-05	2.4464e-05	2.7782e-05
0.24012	2.4506e-05	2.4506e-05	2.8053e-05
0.25013	2.4553e-05	2.4553e-05	2.8366e-05
0.26013	2.4602e-05	2.4602e-05	2.8724e-05
0.27014	2.4656e-05	2.4656e-05	2.913e-05
0.28014	2.4714e-05	2.4714e-05	2.9588e-05
0.29015	2.4775e-05	2.4775e-05	3.0102e-05
0.30015	2.484e-05	2.484e-05	3.0675e-05
0.31016	2.4909e-05	2.4909e-05	3.1309e-05
0.32016	2.4981e-05	2.4981e-05	3.2007e-05
0.33017	2.5055e-05	2.5055e-05	3.2772e-05
0.34017	2.5132e-05	2.5132e-05	3.3606e-05
0.35018	2.521e-05	2.521e-05	3.4509e-05
0.36018	2.5289e-05	2.5289e-05	3.5482e-05
0.37019	2.5368e-05	2.5368e-05	3.6524e-05
0.38019	2.5446e-05	2.5446e-05	3.7635e-05
0.3902	2.5523e-05	2.5523e-05	3.6827e-05
0.4002	2.5599e-05	2.5599e-05	3.686e-05
0.41021	2.5671e-05	2.5671e-05	3.6894e-05
0.42021	2.5741e-05	2.5741e-05	3.6927e-05
0.43022	2.5807e-05	2.5807e-05	3.696e-05
0.44022	2.587e-05	2.587e-05	3.6991e-05
0.45023	2.5928e-05	2.5928e-05	3.7021e-05
0.46023	2.5983e-05	2.5983e-05	3.7051e-05
0.47024	2.6034e-05	2.6034e-05	3.7079e-05
0.48024	2.608e-05	2.608e-05	3.7107e-05
0.49025	2.6123e-05	2.6123e-05	3.7134e-05
0.50025	2.6163e-05	2.6163e-05	3.7161e-05
0.51026	2.6201e-05	2.6201e-05	3.7189e-05
0.52026	2.6237e-05	2.6237e-05	3.7216e-05
0.53027	2.6272e-05	2.6272e-05	3.7246e-05
0.54027	2.6309e-05	2.6309e-05	3.7277e-05
0.55028	2.6347e-05	2.6347e-05	3.7312e-05
0.56028	2.639e-05	2.639e-05	3.7352e-05
0.57029	2.644e-05	2.644e-05	3.7397e-05
0.58029	2.65e-05	2.65e-05	3.7451e-05
0.5903	2.6573e-05	2.6573e-05	3.7516e-05
0.6003	2.6664e-05	2.6664e-05	3.7595e-05
0.61031	2.6778e-05	2.6778e-05	3.7693e-05
0.62031	2.6922e-05	2.6922e-05	3.7814e-05
0.63032	2.7105e-05	2.7105e-05	3.7965e-05
0.64032	2.7336e-05	2.7336e-05	3.8156e-05
0.65033	2.7628e-05	2.7628e-05	3.8398e-05
0.66033	2.7998e-05	2.7998e-05	3.8704e-05
0.67034	2.8464e-05	2.8464e-05	3.9095e-05
0.68034	2.8523e-05	2.9049e-05	3.9593e-05
0.69035	2.8528e-05	2.978e-05	4.0229e-05
0.70035	2.8533e-05	3.0686e-05	4.1039e-05
0.71036	2.8537e-05	3.1799e-05	4.2066e-05
0.72036	2.854e-05	3.1913e-05	4.3361e-05
0.73037	2.8544e-05	3.1916e-05	4.4975e-05
0.74037	2.8547e-05	3.1917e-05	4.6961e-05
0.75038	2.8549e-05	3.1919e-05	4.9361e-05
0.76038	2.8552e-05	3.192e-05	5.2204e-05
0.77039	2.8554e-05	3.192e-05	5.5495e-05
0.78039	2.8555e-05	3.192e-05	5.9207e-05
0.7904	2.8557e-05	3.192e-05	6.3278e-05
0.8004	2.8558e-05	3.192e-05	6.7609e-05
0.81041	2.8559e-05	3.1919e-05	7.2068e-05
0.82041	2.8561e-05	3.1918e-05	7.6498e-05
0.83042	2.8562e-05	3.1917e-05	8.074e-05
0.84042	2.8564e-05	3.1917e-05	8.4652e-05
0.85043	2.8566e-05	3.1917e-05	8.8139e-05
0.86043	2.8568e-05	3.1916e-05	8.8198e-05
0.87044	2.8571e-05	3.1917e-05	8.8201e-05
0.88044	2.8575e-05	3.1918e-05	8.8201e-05
0.89045	2.858e-05	3.192e-05	8.8198e-05
0.90045	2.8586e-05	3.1923e-05	8.8191e-05
0.91046	2.8593e-05	3.1927e-05	8.8182e-05
0.92046	2.8602e-05	3.1933e-05	8.8169e-05
0.93047	2.8613e-05	3.1941e-05	8.8153e-05
0.94047	2.8626e-05	3.1951e-05	8.8132e-05
0.95048	2.8643e-05	3.1963e-05	8.8108e-05
0.96048	2.8662e-05	3.1978e-05	8.8079e-05
0.97049	2.8684e-05	3.1996e-05	8.8046e-05
0.98049	2.8711e-05	3.2018e-05	8.8009e-05
0.9905	2.8743e-05	3.2044e-05	8.7968e-05
1.0005	2.8779e-05	3.2074e-05	8.7922e-05
1.0105	2.8822e-05	3.211e-05	8.7873e-05
1.0205	2.8871e-05	3.2152e-05	8.782e-05
1.0305	2.8927e-05	3.22e-05	8.7763e-05
1.0405	2.8991e-05	3.2255e-05	8.7702e-05
1.0505	2.9065e-05	3.2318e-05	8.7639e-05
1.0605	2.9148e-05	3.239e-05	8.7573e-05
1.0705	2.9242e-05	3.2471e-05	8.7504e-05
1.0805	2.9349e-05	3.2563e-05	8.7434e-05
1.0905	2.9467e-05	3.2665e-05	8.7362e-05
1.1006	2.96e-05	3.278e-05	8.7289e-05
1.1106	2.9747e-05	3.2907e-05	8.7215e-05
1.1206	2.9908e-05	3.3047e-05	8.7141e-05
1.1306	3.0085e-05	3.3201e-05	8.7068e-05
1.1406	3.0276e-05	3.3369e-05	8.6995e-05
1.1506	3.0482e-05	3.3551e-05	8.6923e-05
1.1606	3.0702e-05	3.3746e-05	8.6853e-05
1.1706	3.0934e-05	3.3953e-05	8.6784e-05
1.1806	3.1175e-05	3.4171e-05	8.6717e-05
1.1906	3.1424e-05	3.4399e-05	8.6651e-05
1.2006	3.1678e-05	3.4633e-05	8.6587e-05
1.2106	3.1932e-05	3.4872e-05	8.6524e-05
1.2206	3.2185e-05	3.5113e-05	8.6463e-05
1.2306	3.2431e-05	3.5351e-05	8.6403e-05
1.2406	3.2668e-05	3.5584e-05	8.6343e-05
1.2506	3.2893e-05	3.5809e-05	8.6285e-05
1.2606	3.3104e-05	3.6022e-05	8.6226e-05
1.2706	3.3299e-05	3.6221e-05	8.6167e-05
1.2806	3.3476e-05	3.6403e-05	8.6108e-05
1.2906	3.3637e-05	3.6568e-05	8.6049e-05
1.3007	3.378e-05	3.6714e-05	8.5989e-05
1.3107	3.3907e-05	3.6842e-05	8.5928e-05
1.3207	3.4019e-05	3.6951e-05	8.5866e-05
1.3307	3.4117e-05	3.7044e-05	8.5803e-05
1.3407	3.4203e-05	3.7122e-05	8.5739e-05
1.3507	3.4279e-05	3.7187e-05	8.5674e-05
1.3607	3.4347e-05	3.7241e-05	8.5609e-05
1.3707	3.4409e-05	3.7285e-05	8.5542e-05
1.3807	3.4466e-05	3.7324e-05	8.5476e-05
1.3907	3.452e-05	3.7358e-05	8.5409e-05
1.4007	3.4571e-05	3.739e-05	8.5343e-05
1.4107	3.4623e-05	3.7421e-05	8.5277e-05
1.4207	3.4674e-05	3.7452e-05	8.5212e-05
1.4307	3.4727e-05	3.7486e-05	8.5148e-05
1.4407	3.4781e-05	3.7522e-05	8.5086e-05
1.4507	3.4836e-05	3.7561e-05	8.5026e-05
1.4607	3.4894e-05	3.7604e-05	8.4969e-05
1.4707	3.4954e-05	3.765e-05	8.4915e-05
1.4807	3.5015e-05	3.7699e-05	8.4864e-05
1.4907	3.5079e-05	3.7751e-05	8.4818e-05
1.5008	3.5143e-05	3.7806e-05	8.4777e-05
1.5108	3.5208e-05	3.7863e-05	8.4741e-05
1.5208	3.5274e-05	3.7922e-05	8.471e-05
1.5308	3.5341e-05	3.7981e-05	8.4686e-05
1.5408	3.5407e-05	3.8041e-05	8.4667e-05
1.5508	3.5472e-05	3.8101e-05	8.4654e-05
1.5608	3.5537e-05	3.8161e-05	8.4647e-05
1.5708	3.5601e-05	3.8221e-05	8.4647e-05
1.5808	3.5664e-05	3.8279e-05	8.4652e-05
1.5908	3.5726e-05	3.8337e-05	8.4664e-05
1.6008	3.5787e-05	3.8394e-05	8.4681e-05
1.6108	3.5847e-05	3.845e-05	8.4705e-05
1.6208	3.5907e-05	3.8505e-05	8.4733e-05
1.6308	3.5966e-05	3.8559e-05	8.4767e-05
1.6408	3.6025e-05	3.8613e-05	8.4806e-05
1.6508	3.6084e-05	3.8668e-05	8.4849e-05
1.6608	3.6143e-05	3.8722e-05	8.4898e-05
1.6708	3.6204e-05	3.8777e-05	8.495e-05
1.6808	3.6266e-05	3.8834e-05	8.5007e-05
1.6908	3.633e-05	3.8891e-05	8.5068e-05
1.7009	3.6396e-05	3.8951e-05	8.5134e-05
1.7109	3.6465e-05	3.9013e-05	8.5203e-05
1.7209	3.6538e-05	3.9078e-05	8.5275e-05
1.7309	3.6614e-05	3.9146e-05	8.5352e-05
1.7409	3.6695e-05	3.9218e-05	8.5431e-05
1.7509	3.678e-05	3.9294e-05	8.5514e-05
1.7609	3.687e-05	3.9373e-05	8.5601e-05
1.7709	3.6965e-05	3.9458e-05	8.569e-05
1.7809	3.7065e-05	3.9547e-05	8.5782e-05
1.7909	3.7172e-05	3.9641e-05	8.5878e-05
1.8009	3.7284e-05	3.9741e-05	8.5975e-05
1.8109	3.7402e-05	3.9846e-05	8.6075e-05
1.8209	3.7527e-05	3.9956e-05	8.6177e-05
1.8309	3.7657e-05	4.0073e-05	8.6282e-05
1.8409	3.7795e-05	4.0196e-05	8.6388e-05
1.8509	3.7939e-05	4.0325e-05	8.6496e-05
1.8609	3.8089e-05	4.0461e-05	8.6606e-05
1.8709	3.8247e-05	4.0604e-05	8.6718e-05
1.8809	3.8411e-05	4.0754e-05	8.6832e-05
1.8909	3.8584e-05	4.0912e-05	8.6948e-05
1.901	3.8764e-05	4.1079e-05	8.7066e-05
1.911	3.8952e-05	4.1255e-05	8.7186e-05
1.921	3.9148e-05	4.144e-05	8.7309e-05
1.931	3.9353e-05	4.1635e-05	8.7434e-05
1.941	3.9566e-05	4.184e-05	8.7563e-05
1.951	3.9789e-05	4.2056e-05	8.7695e-05
1.961	4.002e-05	4.2282e-05	8.7831e-05
1.971	4.0259e-05	4.2518e-05	8.797e-05
1.981	4.0506e-05	4.2764e-05	8.8114e-05
1.991	4.0761e-05	4.3019e-05	8.8261e-05
2.001	4.1021e-05	4.3282e-05	8.8412e-05
2.011	4.1286e-05	4.3552e-05	8.8566e-05
2.021	4.1555e-05	4.3826e-05	8.8723e-05
2.031	4.1825e-05	4.4104e-05	8.8882e-05
2.041	4.2097e-05	4.4383e-05	8.9042e-05
2.051	4.2366e-05	4.4662e-05	8.9203e-05
2.061	4.2543e-05	4.4939e-05	8.9364e-05
2.071	4.2621e-05	4.5211e-05	8.9523e-05
2.081	4.2704e-05	4.5479e-05	8.9681e-05
2.091	4.279e-05	4.5739e-05	8.9835e-05
2.1011	4.288e-05	4.5991e-05	8.9986e-05
2.1111	4.2974e-05	4.6235e-05	9.0132e-05
2.1211	4.3073e-05	4.647e-05	9.0274e-05
2.1311	4.3176e-05	4.6695e-05	9.041e-05
2.1411	4.3284e-05	4.6911e-05	9.0541e-05
2.1511	4.3396e-05	4.7117e-05	9.0667e-05
2.1611	4.3512e-05	4.7314e-05	9.0788e-05
2.1711	4.3633e-05	4.7502e-05	9.0903e-05
2.1811	4.3758e-05	4.7681e-05	9.1014e-05
2.1911	4.3887e-05	4.7852e-05	9.112e-05
2.2011	4.4019e-05	4.8015e-05	9.1222e-05
2.2111	4.4154e-05	4.8172e-05	9.132e-05
2.2211	4.4292e-05	4.8321e-05	9.1414e-05
2.2311	4.4433e-05	4.8465e-05	9.1505e-05
2.2411	4.4576e-05	4.8603e-05	9.1594e-05
2.2511	4.472e-05	4.8736e-05	9.1679e-05
2.2611	4.4866e-05	4.8865e-05	9.1763e-05
2.2711	4.5014e-05	4.8989e-05	9.1845e-05
2.2811	4.5163e-05	4.9111e-05	9.1926e-05
2.2911	4.5312e-05	4.9229e-05	9.2005e-05
2.3012	4.5464e-05	4.9345e-05	9.2083e-05
2.3112	4.5616e-05	4.946e-05	9.216e-05
2.3212	4.577e-05	4.9574e-05	9.2237e-05
2.3312	4.5926e-05	4.9687e-05	9.2313e-05
2.3412	4.6084e-05	4.98e-05	9.2389e-05
2.3512	4.6244e-05	4.9891e-05	9.2466e-05
2.3612	4.6407e-05	5.0001e-05	9.2542e-05
2.3712	4.6574e-05	5.0114e-05	9.2618e-05
2.3812	4.6745e-05	5.0228e-05	9.2696e-05
2.3912	4.6921e-05	5.0344e-05	9.2774e-05
2.4012	4.7103e-05	5.0464e-05	9.2853e-05
2.4112	4.729e-05	5.0587e-05	9.2933e-05
2.4212	4.7485e-05	5.0715e-05	9.3015e-05
2.4312	4.7687e-05	5.0849e-05	9.3099e-05
2.4412	4.7898e-05	5.0988e-05	9.3185e-05
2.4512	4.8118e-05	5.1134e-05	9.3273e-05
2.4612	4.8347e-05	5.1288e-05	9.3364e-05
2.4712	4.8587e-05	5.145e-05	9.3458e-05
2.4812	4.8837e-05	5.1621e-05	9.3556e-05
2.4912	4.9098e-05	5.1801e-05	9.3657e-05
2.5013	4.9368e-05	5.1992e-05	9.3762e-05
2.5113	4.9648e-05	5.2194e-05	9.3871e-05
2.5213	4.9936e-05	5.2407e-05	9.3985e-05
2.5313	5.0231e-05	5.2631e-05	9.4103e-05
2.5413	5.0532e-05	5.2867e-05	9.4225e-05
2.5513	5.0836e-05	5.3114e-05	9.435e-05
2.5613	5.114e-05	5.3372e-05	9.4479e-05
2.5713	5.1442e-05	5.364e-05	9.461e-05
2.5813	5.174e-05	5.3918e-05	9.4744e-05
2.5913	5.2032e-05	5.4205e-05	9.4878e-05
2.6013	5.2313e-05	5.4498e-05	9.5012e-05
2.6113	5.2583e-05	5.4799e-05	9.5145e-05
2.6213	5.284e-05	5.5103e-05	9.5277e-05
2.6313	5.3083e-05	5.5411e-05	9.5404e-05
2.6413	5.3309e-05	5.5721e-05	9.5528e-05
2.6513	5.352e-05	5.603e-05	9.5646e-05
2.6613	5.3715e-05	5.6338e-05	9.5759e-05
2.6713	5.3894e-05	5.6643e-05	9.5865e-05
2.6813	5.4057e-05	5.6944e-05	9.5963e-05
2.6913	5.4207e-05	5.7238e-05	9.6055e-05
2.7014	5.4343e-05	5.7526e-05	9.6139e-05
2.7114	5.4466e-05	5.7806e-05	9.6215e-05
2.7214	5.4579e-05	5.8077e-05	9.6285e-05
2.7314	5.4682e-05	5.8339e-05	9.6348e-05
2.7414	5.4777e-05	5.8591e-05	9.6404e-05
2.7514	5.4864e-05	5.8832e-05	9.6455e-05
2.7614	5.4945e-05	5.9063e-05	9.6501e-05
2.7714	5.502e-05	5.9283e-05	9.6542e-05
2.7814	5.5091e-05	5.9492e-05	9.658e-05
2.7914	5.5158e-05	5.9691e-05	9.6615e-05
2.8014	5.5222e-05	5.9878e-05	9.6648e-05
2.8114	5.5283e-05	6.0055e-05	9.6679e-05
2.8214	5.5343e-05	6.0221e-05	9.6709e-05
2.8314	5.54e-05	6.0377e-05	9.6738e-05
2.8414	5.5457e-05	6.0523e-05	9.6769e-05
2.8514	5.5512e-05	6.0659e-05	9.6799e-05
2.8614	5.5565e-05	6.0785e-05	9.6831e-05
2.8714	5.5618e-05	6.0902e-05	9.6865e-05
2.8814	5.567e-05	6.101e-05	9.69e-05
2.8914	5.572e-05	6.1109e-05	9.6938e-05
2.9015	5.5769e-05	6.12e-05	9.6978e-05
2.9115	5.5816e-05	6.1283e-05	9.702e-05
2.9215	5.5861e-05	6.1358e-05	9.7065e-05
2.9315	5.5904e-05	6.1426e-05	9.7112e-05
2.9415	5.5944e-05	6.1487e-05	9.7162e-05
2.9515	5.5983e-05	6.1542e-05	9.7214e-05
2.9615	5.6018e-05	6.159e-05	9.7269e-05
2.9715	5.6051e-05	6.1632e-05	9.7325e-05
2.9815	5.608e-05	6.1669e-05	9.7384e-05
2.9915	5.6107e-05	6.1701e-05	9.7444e-05
3.0015	5.613e-05	6.1728e-05	9.7507e-05
3.0115	5.6151e-05	6.1751e-05	9.7571e-05
3.0215	5.6169e-05	6.177e-05	9.7637e-05
3.0315	5.6184e-05	6.1786e-05	9.7704e-05
3.0415	5.6197e-05	6.1799e-05	9.7772e-05
3.0515	5.6208e-05	6.181e-05	9.7842e-05
3.0615	5.6218e-05	6.1819e-05	9.7913e-05
3.0715	5.6225e-05	6.1826e-05	9.7985e-05
3.0815	5.6232e-05	6.1831e-05	9.8059e-05
3.0915	5.6238e-05	6.1836e-05	9.8133e-05
3.1016	5.6244e-05	6.1841e-05	9.8209e-05
3.1116	5.6249e-05	6.1845e-05	9.8287e-05
3.1216	5.6255e-05	6.1849e-05	9.8365e-05
3.1316	5.6262e-05	6.1854e-05	9.8445e-05
3.1416	5.627e-05	6.186e-05	9.8526e-05
3.1516	5.6278e-05	6.1866e-05	9.8608e-05
3.1616	5.6289e-05	6.1874e-05	9.8691e-05
3.1716	5.63e-05	6.1883e-05	9.8776e-05
3.1816	5.6314e-05	6.1894e-05	9.8861e-05
3.1916	5.6329e-05	6.1906e-05	9.8946e-05
3.2016	5.6346e-05	6.1921e-05	9.9032e-05
3.2116	5.6365e-05	6.1937e-05	9.9118e-05
3.2216	5.6385e-05	6.1956e-05	9.9204e-05
3.2316	5.6408e-05	6.1977e-05	9.929e-05
3.2416	5.6431e-05	6.2e-05	9.9374e-05
3.2516	5.6457e-05	6.2025e-05	9.9457e-05
3.2616	5.6483e-05	6.2053e-05	9.9539e-05
3.2716	5.6511e-05	6.2082e-05	9.9618e-05
3.2816	5.654e-05	6.2114e-05	9.9696e-05
3.2916	5.6569e-05	6.2148e-05	9.977e-05
3.3017	5.6599e-05	6.2185e-05	9.984e-05
3.3117	5.6629e-05	6.2224e-05	9.9908e-05
3.3217	5.6659e-05	6.2264e-05	9.9971e-05
3.3317	5.669e-05	6.2307e-05	0.00010003
3.3417	5.672e-05	6.2353e-05	0.00010008
3.3517	5.675e-05	6.2401e-05	0.00010013
3.3617	5.6781e-05	6.2451e-05	0.00010018
3.3717	5.6812e-05	6.2504e-05	0.00010022
3.3817	5.6843e-05	6.256e-05	0.00010025
3.3917	5.6874e-05	6.2619e-05	0.00010029
3.4017	5.6907e-05	6.2681e-05	0.00010031
3.4117	5.6941e-05	6.2748e-05	0.00010034
3.4217	5.6977e-05	6.2818e-05	0.00010036
3.4317	5.7016e-05	6.2894e-05	0.00010038
3.4417	5.7057e-05	6.2974e-05	0.0001004
3.4517	5.7102e-05	6.3059e-05	0.00010042
3.4617	5.7152e-05	6.3151e-05	0.00010044
3.4717	5.7206e-05	6.3248e-05	0.00010046
3.4817	5.7266e-05	6.3353e-05	0.00010049
3.4917	5.7331e-05	6.3464e-05	0.00010051
3.5018	5.7404e-05	6.3582e-05	0.00010055
3.5118	5.7483e-05	6.3707e-05	0.00010059
3.5218	5.7569e-05	6.3839e-05	0.00010063
3.5318	5.7662e-05	6.3978e-05	0.00010068
3.5418	5.7762e-05	6.4124e-05	0.00010074
3.5518	5.787e-05	6.4276e-05	0.00010081
3.5618	5.7984e-05	6.4434e-05	0.00010088
3.5718	5.8104e-05	6.4596e-05	0.00010096
3.5818	5.8231e-05	6.4763e-05	0.00010105
3.5918	5.8363e-05	6.4934e-05	0.00010114
3.6018	5.8499e-05	6.5106e-05	0.00010124
3.6118	5.8639e-05	6.5281e-05	0.00010135
3.6218	5.8783e-05	6.5455e-05	0.00010145
3.6318	5.8928e-05	6.5629e-05	0.00010156
3.6418	5.9074e-05	6.5802e-05	0.00010167
3.6518	5.9221e-05	6.5971e-05	0.00010179
3.6618	5.9366e-05	6.6137e-05	0.0001019
3.6718	5.951e-05	6.6298e-05	0.00010201
3.6818	5.9651e-05	6.6453e-05	0.00010211
3.6918	5.9789e-05	6.6602e-05	0.00010222
3.7019	5.9923e-05	6.6743e-05	0.00010232
3.7119	6.0052e-05	6.6877e-05	0.00010241
3.7219	6.0176e-05	6.7003e-05	0.0001025
3.7319	6.0295e-05	6.712e-05	0.00010258
3.7419	6.0407e-05	6.7228e-05	0.00010266
3.7519	6.0514e-05	6.7329e-05	0.00010273
3.7619	6.0616e-05	6.742e-05	0.00010279
3.7719	6.0712e-05	6.7504e-05	0.00010284
3.7819	6.0803e-05	6.7581e-05	0.00010289
3.7919	6.0891e-05	6.765e-05	0.00010293
3.8019	6.0976e-05	6.7714e-05	0.00010297
3.8119	6.106e-05	6.7773e-05	0.00010301
3.8219	6.1144e-05	6.7829e-05	0.00010304
3.8319	6.1229e-05	6.7882e-05	0.00010307
3.8419	6.1319e-05	6.7935e-05	0.00010311
3.8519	6.1415e-05	6.799e-05	0.00010314
3.8619	6.1519e-05	6.8048e-05	0.00010318
3.8719	6.1635e-05	6.8111e-05	0.00010323
3.8819	6.1763e-05	6.8181e-05	0.00010328
3.8919	6.1908e-05	6.826e-05	0.00010335
3.902	6.207e-05	6.8351e-05	0.00010342
3.912	6.225e-05	6.8454e-05	0.00010351
3.922	6.245e-05	6.8572e-05	0.00010362
3.932	6.2669e-05	6.8704e-05	0.00010375
3.942	6.2907e-05	6.8851e-05	0.00010389
3.952	6.3161e-05	6.9013e-05	0.00010406
3.962	6.343e-05	6.919e-05	0.00010424
3.972	6.371e-05	6.9381e-05	0.00010444
3.982	6.3999e-05	6.9584e-05	0.00010466
3.992	6.4293e-05	6.9799e-05	0.00010489
4.002	6.4589e-05	7.0024e-05	0.00010513
4.012	6.4886e-05	7.0257e-05	0.00010539
4.022	6.5182e-05	7.0498e-05	0.00010565
4.032	6.5474e-05	7.0745e-05	0.00010593
4.042	6.5762e-05	7.0997e-05	0.0001062
4.052	6.6046e-05	7.1253e-05	0.00010648
4.062	6.6324e-05	7.1511e-05	0.00010676
4.072	6.6598e-05	7.1772e-05	0.00010705
4.082	6.6866e-05	7.2033e-05	0.00010733
4.092	6.713e-05	7.2294e-05	0.00010761
4.1021	6.7388e-05	7.2554e-05	0.0001079
4.1121	6.7642e-05	7.2811e-05	0.00010818
4.1221	6.7892e-05	7.3064e-05	0.00010847
4.1321	6.8136e-05	7.3313e-05	0.00010875
4.1421	6.8377e-05	7.3555e-05	0.00010904
4.1521	6.8612e-05	7.379e-05	0.00010932
4.1621	6.8844e-05	7.4017e-05	0.00010961
4.1721	6.9071e-05	7.4236e-05	0.0001099
4.1821	6.9293e-05	7.4444e-05	0.00011018
4.1921	6.9511e-05	7.4643e-05	0.00011047
4.2021	6.9724e-05	7.4831e-05	0.00011076
4.2121	6.9933e-05	7.5009e-05	0.00011105
4.2221	7.0137e-05	7.5176e-05	0.00011134
4.2321	7.0337e-05	7.5333e-05	0.00011163
4.2421	7.0532e-05	7.548e-05	0.00011192
4.2521	7.0722e-05	7.5617e-05	0.00011221
4.2621	7.0908e-05	7.5746e-05	0.0001125
4.2721	7.1088e-05	7.5866e-05	0.00011279
4.2821	7.1264e-05	7.5978e-05	0.00011308
4.2921	7.1397e-05	7.6083e-05	0.00011337
4.3022	7.1503e-05	7.6182e-05	0.00011366
4.3122	7.1609e-05	7.6275e-05	0.00011395
4.3222	7.1714e-05	7.6363e-05	0.00011424
4.3322	7.1817e-05	7.6446e-05	0.00011453
4.3422	7.1919e-05	7.6526e-05	0.00011481
4.3522	7.202e-05	7.6604e-05	0.0001151
4.3622	7.212e-05	7.6679e-05	0.00011538
4.3722	7.2219e-05	7.6752e-05	0.00011566
4.3822	7.2317e-05	7.6824e-05	0.00011593
4.3922	7.2414e-05	7.6896e-05	0.00011621
4.4022	7.2511e-05	7.6967e-05	0.00011648
4.4122	7.2608e-05	7.7039e-05	0.00011675
4.4222	7.2704e-05	7.7111e-05	0.00011701
4.4322	7.2801e-05	7.7184e-05	0.00011727
4.4422	7.2898e-05	7.7259e-05	0.00011753
4.4522	7.2997e-05	7.7335e-05	0.00011779
4.4622	7.3096e-05	7.7412e-05	0.00011804
4.4722	7.3196e-05	7.7492e-05	0.0001183
4.4822	7.3299e-05	7.7574e-05	0.00011855
4.4922	7.3403e-05	7.7658e-05	0.0001188
4.5023	7.3509e-05	7.7745e-05	0.00011905
4.5123	7.3617e-05	7.7834e-05	0.00011929
4.5223	7.3728e-05	7.7926e-05	0.00011954
4.5323	7.3842e-05	7.8021e-05	0.00011979
4.5423	7.3959e-05	7.8119e-05	0.00012003
4.5523	7.4078e-05	7.8219e-05	0.00012028
4.5623	7.4201e-05	7.8322e-05	0.00012053
4.5723	7.4326e-05	7.8427e-05	0.00012078
4.5823	7.4454e-05	7.8535e-05	0.00012103
4.5923	7.4585e-05	7.8645e-05	0.00012128
4.6023	7.4719e-05	7.8758e-05	0.00012153
4.6123	7.4855e-05	7.8872e-05	0.00012179
4.6223	7.4993e-05	7.8987e-05	0.00012204
4.6323	7.5133e-05	7.9104e-05	0.0001223
4.6423	7.5275e-05	7.9222e-05	0.00012256
4.6523	7.5418e-05	7.934e-05	0.00012282
4.6623	7.5562e-05	7.9457e-05	0.00012309
4.6723	7.5706e-05	7.9575e-05	0.00012335
4.6823	7.5851e-05	7.9691e-05	0.00012361
4.6923	7.5995e-05	7.9806e-05	0.00012388
4.7024	7.6139e-05	7.9918e-05	0.00012414
4.7124	7.6281e-05	8.0029e-05	0.0001244
4.7224	7.6422e-05	8.0136e-05	0.00012466
4.7324	7.6562e-05	8.0239e-05	0.00012491
4.7424	7.6699e-05	8.0339e-05	0.00012516
4.7524	7.6833e-05	8.0434e-05	0.0001254
4.7624	7.6965e-05	8.0524e-05	0.00012563
4.7724	7.7093e-05	8.061e-05	0.00012586
4.7824	7.7218e-05	8.069e-05	0.00012607
4.7924	7.734e-05	8.0764e-05	0.00012627
4.8024	7.7457e-05	8.0833e-05	0.00012645
4.8124	7.757e-05	8.0895e-05	0.00012662
4.8224	7.7679e-05	8.0951e-05	0.00012678
4.8324	7.7783e-05	8.1001e-05	0.00012691
4.8424	7.7881e-05	8.1045e-05	0.00012703
4.8524	7.7975e-05	8.1082e-05	0.00012713
4.8624	7.8063e-05	8.1113e-05	0.00012721
4.8724	7.8144e-05	8.1137e-05	0.00012727
4.8824	7.822e-05	8.1154e-05	0.00012732
4.8924	7.8289e-05	8.1164e-05	0.00012735
4.9025	7.835e-05	8.1167e-05	0.00012736
4.9125	7.8404e-05	8.1162e-05	0.00012736
4.9225	7.845e-05	8.1149e-05	0.00012735
4.9325	7.8487e-05	8.1129e-05	0.00012732
4.9425	7.8515e-05	8.11e-05	0.00012729
4.9525	7.8534e-05	8.1064e-05	0.00012725
4.9625	7.8542e-05	8.1019e-05	0.0001272
4.9725	7.8541e-05	8.0965e-05	0.00012714
4.9825	7.8529e-05	8.0903e-05	0.00012708
4.9925	7.8506e-05	8.0833e-05	0.00012702
5.0025	7.8473e-05	8.0756e-05	0.00012695
5.0125	7.843e-05	8.0672e-05	0.00012688
5.0225	7.8376e-05	8.0582e-05	0.00012681
5.0325	7.8314e-05	8.0488e-05	0.00012674
5.0425	7.8243e-05	8.039e-05	0.00012666
5.0525	7.8164e-05	8.0292e-05	0.00012658
5.0625	7.808e-05	8.0194e-05	0.00012651
5.0725	7.7992e-05	8.0099e-05	0.00012643
5.0825	7.7901e-05	8.001e-05	0.00012636
5.0925	7.781e-05	7.9929e-05	0.00012629
5.1026	7.772e-05	7.9859e-05	0.00012622
5.1126	7.7633e-05	7.9802e-05	0.00012616
5.1226	7.7552e-05	7.9761e-05	0.0001261
5.1326	7.7479e-05	7.9738e-05	0.00012605
5.1426	7.7415e-05	7.9734e-05	0.000126
5.1526	7.7361e-05	7.9751e-05	0.00012596
5.1626	7.732e-05	7.979e-05	0.00012593
5.1726	7.7292e-05	7.9851e-05	0.00012591
5.1826	7.7278e-05	7.9935e-05	0.00012591
5.1926	7.7279e-05	8.0041e-05	0.00012591
5.2026	7.7293e-05	8.0167e-05	0.00012592
5.2126	7.7321e-05	8.0314e-05	0.00012595
5.2226	7.7361e-05	8.048e-05	0.000126
5.2326	7.7412e-05	8.0662e-05	0.00012605
5.2426	7.7472e-05	8.0859e-05	0.00012613
5.2526	7.7539e-05	8.1067e-05	0.00012621
5.2626	7.7611e-05	8.1285e-05	0.00012632
5.2726	7.7686e-05	8.151e-05	0.00012644
5.2826	7.7762e-05	8.1737e-05	0.00012658
5.2926	7.7836e-05	8.1965e-05	0.00012673
5.3027	7.7908e-05	8.219e-05	0.00012691
5.3127	7.7977e-05	8.241e-05	0.0001271
5.3227	7.8042e-05	8.2621e-05	0.00012731
5.3327	7.8103e-05	8.2821e-05	0.00012754
5.3427	7.8162e-05	8.3008e-05	0.00012779
5.3527	7.8218e-05	8.3181e-05	0.00012805
5.3627	7.8273e-05	8.3339e-05	0.00012833
5.3727	7.8328e-05	8.3479e-05	0.00012862
5.3827	7.8383e-05	8.3603e-05	0.00012893
5.3927	7.8438e-05	8.3711e-05	0.00012924
5.4027	7.8496e-05	8.3802e-05	0.00012956
5.4127	7.8554e-05	8.3878e-05	0.00012989
5.4227	7.8615e-05	8.394e-05	0.00013021
5.4327	7.8678e-05	8.3989e-05	0.00013054
5.4427	7.8742e-05	8.4027e-05	0.00013088
5.4527	7.8807e-05	8.4057e-05	0.00013122
5.4627	7.8874e-05	8.4079e-05	0.00013157
5.4727	7.8941e-05	8.4096e-05	0.00013192
5.4827	7.901e-05	8.411e-05	0.00013228
5.4927	7.9079e-05	8.4122e-05	0.00013265
5.5028	7.9148e-05	8.4135e-05	0.00013303
5.5128	7.9219e-05	8.4151e-05	0.00013342
5.5228	7.929e-05	8.417e-05	0.00013382
5.5328	7.9362e-05	8.4193e-05	0.00013424
5.5428	7.9436e-05	8.4223e-05	0.00013466
5.5528	7.9511e-05	8.426e-05	0.00013508
5.5628	7.9588e-05	8.4305e-05	0.00013552
5.5728	7.9667e-05	8.4357e-05	0.00013596
5.5828	7.9748e-05	8.4419e-05	0.0001364
5.5928	7.9832e-05	8.4489e-05	0.00013685
5.6028	7.9919e-05	8.4569e-05	0.0001373
5.6128	8.001e-05	8.4657e-05	0.00013774
5.6228	8.0103e-05	8.4755e-05	0.00013819
5.6328	8.02e-05	8.4861e-05	0.00013862
5.6428	8.03e-05	8.4976e-05	0.00013905
5.6528	8.0404e-05	8.5099e-05	0.00013948
5.6628	8.0511e-05	8.5231e-05	0.00013989
5.6728	8.062e-05	8.5371e-05	0.00014029
5.6828	8.0733e-05	8.5518e-05	0.00014068
5.6928	8.0848e-05	8.5673e-05	0.00014105
5.7029	8.0966e-05	8.5835e-05	0.00014141
5.7129	8.1085e-05	8.6004e-05	0.00014176
5.7229	8.1206e-05	8.6179e-05	0.00014209
5.7329	8.1328e-05	8.6362e-05	0.0001424
5.7429	8.1451e-05	8.655e-05	0.00014269
5.7529	8.1574e-05	8.6745e-05	0.00014297
5.7629	8.1697e-05	8.6945e-05	0.00014324
5.7729	8.182e-05	8.7152e-05	0.00014348
5.7829	8.1942e-05	8.7364e-05	0.00014371
5.7929	8.2063e-05	8.7582e-05	0.00014393
5.8029	8.2182e-05	8.7805e-05	0.00014412
5.8129	8.2299e-05	8.8033e-05	0.00014431
5.8229	8.2415e-05	8.8266e-05	0.00014448
5.8329	8.2528e-05	8.8504e-05	0.00014464
5.8429	8.2639e-05	8.8746e-05	0.00014478
5.8529	8.2747e-05	8.8992e-05	0.00014491
5.8629	8.2853e-05	8.9242e-05	0.00014503
5.8729	8.2955e-05	8.9495e-05	0.00014514
5.8829	8.3055e-05	8.975e-05	0.00014524
5.8929	8.3152e-05	9.0008e-05	0.00014533
5.903	8.3245e-05	9.0266e-05	0.00014542
5.913	8.3335e-05	9.0525e-05	0.00014549
5.923	8.3421e-05	9.0784e-05	0.00014555
5.933	8.3504e-05	9.1042e-05	0.00014561
5.943	8.3583e-05	9.122e-05	0.00014566
5.953	8.3658e-05	9.134e-05	0.0001457
5.963	8.3729e-05	9.1455e-05	0.00014574
5.973	8.3797e-05	9.1565e-05	0.00014577
5.983	8.386e-05	9.167e-05	0.0001458
5.993	8.3919e-05	9.177e-05	0.00014582
6.003	8.3973e-05	9.1864e-05	0.00014583
6.013	8.4023e-05	9.1953e-05	0.00014585
6.023	8.4069e-05	9.2037e-05	0.00014586
6.033	8.4109e-05	9.2115e-05	0.00014587
6.043	8.4145e-05	9.2189e-05	0.00014588
6.053	8.4176e-05	9.2258e-05	0.00014588
6.063	8.4201e-05	9.2323e-05	0.00014588
6.073	8.4222e-05	9.2383e-05	0.00014588
6.083	8.4238e-05	9.2439e-05	0.00014587
6.093	8.4248e-05	9.2491e-05	0.00014586
6.1031	8.4254e-05	9.254e-05	0.00014585
6.1131	8.4255e-05	9.2586e-05	0.00014585
6.1231	8.4251e-05	9.263e-05	0.00014584
6.1331	8.4243e-05	9.2671e-05	0.00014583
6.1431	8.423e-05	9.271e-05	0.00014582
6.1531	8.4214e-05	9.2747e-05	0.00014582
6.1631	8.4194e-05	9.2783e-05	0.00014582
6.1731	8.4171e-05	9.2818e-05	0.00014581
6.1831	8.4145e-05	9.2853e-05	0.00014582
6.1931	8.4118e-05	9.2887e-05	0.00014582
6.2031	8.4089e-05	9.292e-05	0.00014583
6.2131	8.4059e-05	9.2953e-05	0.00014583
6.2231	8.4029e-05	9.2986e-05	0.00014585
6.2331	8.3999e-05	9.3019e-05	0.00014586
6.2431	8.397e-05	9.3052e-05	0.00014588
6.2531	8.3943e-05	9.3084e-05	0.0001459
6.2631	8.3918e-05	9.3116e-05	0.00014593
6.2731	8.3895e-05	9.3148e-05	0.00014595
6.2831	8.3876e-05	9.3178e-05	0.00014598
6.2931	8.386e-05	9.3208e-05	0.00014602
6.3032	8.3848e-05	9.3237e-05	0.00014605
6.3132	8.384e-05	9.3265e-05	0.00014609
6.3232	8.3836e-05	9.3291e-05	0.00014613
6.3332	8.3837e-05	9.3316e-05	0.00014617
6.3432	8.3842e-05	9.3339e-05	0.00014622
6.3532	8.3852e-05	9.3361e-05	0.00014626
6.3632	8.3867e-05	9.3381e-05	0.0001463
6.3732	8.3886e-05	9.3399e-05	0.00014635
6.3832	8.3911e-05	9.3415e-05	0.0001464
6.3932	8.394e-05	9.343e-05	0.00014644
6.4032	8.3974e-05	9.3444e-05	0.00014649
6.4132	8.4014e-05	9.3456e-05	0.00014653
6.4232	8.4058e-05	9.3467e-05	0.00014657
6.4332	8.4107e-05	9.3477e-05	0.00014661
6.4432	8.4161e-05	9.3486e-05	0.00014665
6.4532	8.422e-05	9.3495e-05	0.00014669
6.4632	8.4283e-05	9.3503e-05	0.00014673
6.4732	8.435e-05	9.3511e-05	0.00014676
6.4832	8.4422e-05	9.3518e-05	0.00014679
6.4932	8.4498e-05	9.3526e-05	0.00014682
6.5033	8.4578e-05	9.3533e-05	0.00014684
6.5133	8.4661e-05	9.354e-05	0.00014686
6.5233	8.4748e-05	9.3547e-05	0.00014688
6.5333	8.4839e-05	9.3555e-05	0.0001469
6.5433	8.4933e-05	9.3562e-05	0.00014692
6.5533	8.5031e-05	9.357e-05	0.00014694
6.5633	8.5133e-05	9.3577e-05	0.00014696
6.5733	8.5238e-05	9.3585e-05	0.00014698
6.5833	8.5347e-05	9.3593e-05	0.000147
6.5933	8.546e-05	9.3602e-05	0.00014702
6.6033	8.5578e-05	9.361e-05	0.00014705
6.6133	8.57e-05	9.362e-05	0.00014709
6.6233	8.5828e-05	9.363e-05	0.00014713
6.6333	8.5961e-05	9.3642e-05	0.00014718
6.6433	8.61e-05	9.3654e-05	0.00014724
6.6533	8.6245e-05	9.3669e-05	0.00014732
6.6633	8.6397e-05	9.3686e-05	0.0001474
6.6733	8.6557e-05	9.3705e-05	0.0001475
6.6833	8.6724e-05	9.3728e-05	0.00014761
6.6933	8.6898e-05	9.3754e-05	0.00014774
6.7034	8.7081e-05	9.3785e-05	0.00014788
6.7134	8.7273e-05	9.3821e-05	0.00014805
6.7234	8.7473e-05	9.3863e-05	0.00014823
6.7334	8.7682e-05	9.3911e-05	0.00014843
6.7434	8.7899e-05	9.3966e-05	0.00014865
6.7534	8.8125e-05	9.403e-05	0.00014889
6.7634	8.8359e-05	9.4102e-05	0.00014915
6.7734	8.8601e-05	9.4183e-05	0.00014942
6.7834	8.885e-05	9.4274e-05	0.00014972
6.7934	8.9106e-05	9.4374e-05	0.00015003
6.8034	8.9367e-05	9.4485e-05	0.00015036
6.8134	8.9634e-05	9.4606e-05	0.0001507
6.8234	8.9905e-05	9.4737e-05	0.00015105
6.8334	9.0178e-05	9.4879e-05	0.00015142
6.8434	9.0454e-05	9.5029e-05	0.0001518
6.8534	9.0729e-05	9.5189e-05	0.00015219
6.8634	9.1004e-05	9.5357e-05	0.00015258
6.8734	9.1276e-05	9.5532e-05	0.00015298
6.8834	9.1544e-05	9.5715e-05	0.00015338
6.8934	9.1808e-05	9.5902e-05	0.00015378
6.9035	9.2064e-05	9.6094e-05	0.00015418
6.9135	9.2313e-05	9.629e-05	0.00015458
6.9235	9.2553e-05	9.6487e-05	0.00015496
6.9335	9.2784e-05	9.6686e-05	0.00015535
6.9435	9.3003e-05	9.6885e-05	0.00015572
6.9535	9.3211e-05	9.7082e-05	0.00015608
6.9635	9.3407e-05	9.7277e-05	0.00015643
6.9735	9.3591e-05	9.7468e-05	0.00015676
6.9835	9.3762e-05	9.7655e-05	0.00015708
6.9935	9.3922e-05	9.7835e-05	0.00015738
7.0035	9.4069e-05	9.8009e-05	0.00015766
7.0135	9.4205e-05	9.8175e-05	0.00015792
7.0235	9.433e-05	9.8331e-05	0.00015816
7.0335	9.4446e-05	9.8479e-05	0.00015839
7.0435	9.4551e-05	9.8615e-05	0.0001586
7.0535	9.4649e-05	9.874e-05	0.00015878
7.0635	9.4739e-05	9.8854e-05	0.00015895
7.0735	9.4822e-05	9.8955e-05	0.0001591
7.0835	9.49e-05	9.9044e-05	0.00015923
7.0935	9.4973e-05	9.912e-05	0.00015935
7.1036	9.5043e-05	9.9184e-05	0.00015946
7.1136	9.511e-05	9.9236e-05	0.00015955
7.1236	9.5175e-05	9.9277e-05	0.00015963
7.1336	9.5238e-05	9.9307e-05	0.00015971
7.1436	9.53e-05	9.9329e-05	0.00015977
7.1536	9.5361e-05	9.9343e-05	0.00015983
7.1636	9.5421e-05	9.935e-05	0.00015989
7.1736	9.548e-05	9.9353e-05	0.00015994
7.1836	9.5538e-05	9.9354e-05	0.00015999
7.1936	9.5595e-05	9.9354e-05	0.00016004
7.2036	9.5651e-05	9.9354e-05	0.00016009
7.2136	9.5704e-05	9.9356e-05	0.00016013
7.2236	9.5755e-05	9.9361e-05	0.00016018
7.2336	9.5804e-05	9.9369e-05	0.00016022
7.2436	9.5849e-05	9.9381e-05	0.00016026
7.2536	9.5892e-05	9.9396e-05	0.0001603
7.2636	9.5932e-05	9.9414e-05	0.00016034
7.2736	9.5969e-05	9.9435e-05	0.00016038
7.2836	9.6004e-05	9.9456e-05	0.00016042
7.2936	9.6037e-05	9.9478e-05	0.00016046
7.3037	9.6067e-05	9.9498e-05	0.0001605
7.3137	9.6097e-05	9.9518e-05	0.00016054
7.3237	9.6127e-05	9.9535e-05	0.00016057
7.3337	9.6156e-05	9.9549e-05	0.00016061
7.3437	9.6186e-05	9.956e-05	0.00016065
7.3537	9.6217e-05	9.9568e-05	0.00016069
7.3637	9.625e-05	9.9572e-05	0.00016073
7.3737	9.6285e-05	9.9572e-05	0.00016077
7.3837	9.6323e-05	9.9568e-05	0.00016082
7.3937	9.6363e-05	9.9561e-05	0.00016087
7.4037	9.6406e-05	9.955e-05	0.00016093
7.4137	9.6452e-05	9.9536e-05	0.00016099
7.4237	9.6501e-05	9.9518e-05	0.00016106
7.4337	9.6553e-05	9.9498e-05	0.00016113
7.4437	9.6607e-05	9.9475e-05	0.00016121
7.4537	9.6664e-05	9.9451e-05	0.0001613
7.4637	9.6724e-05	9.9425e-05	0.0001614
7.4737	9.6786e-05	9.9397e-05	0.0001615
7.4837	9.6849e-05	9.9369e-05	0.00016162
7.4937	9.6915e-05	9.9341e-05	0.00016174
7.5038	9.6981e-05	9.9313e-05	0.00016187
7.5138	9.7049e-05	9.9285e-05	0.000162
7.5238	9.7119e-05	9.9259e-05	0.00016215
7.5338	9.7189e-05	9.9234e-05	0.0001623
7.5438	9.7259e-05	9.921e-05	0.00016246
7.5538	9.7331e-05	9.9189e-05	0.00016263
7.5638	9.7403e-05	9.917e-05	0.0001628
7.5738	9.7476e-05	9.9154e-05	0.00016298
7.5838	9.7551e-05	9.9141e-05	0.00016317
7.5938	9.7627e-05	9.913e-05	0.00016336
7.6038	9.7706e-05	9.9124e-05	0.00016356
7.6138	9.7788e-05	9.912e-05	0.00016376
7.6238	9.7873e-05	9.9121e-05	0.00016397
7.6338	9.7963e-05	9.9125e-05	0.00016419
7.6438	9.8058e-05	9.9134e-05	0.00016441
7.6538	9.816e-05	9.9147e-05	0.00016464
7.6638	9.8267e-05	9.9165e-05	0.00016488
7.6738	9.8381e-05	9.9188e-05	0.00016513
7.6838	9.85e-05	9.9216e-05	0.00016539
7.6938	9.8623e-05	9.9249e-05	0.00016566
7.7039	9.8748e-05	9.9288e-05	0.00016595
7.7139	9.8875e-05	9.9333e-05	0.00016625
7.7239	9.9001e-05	9.9383e-05	0.00016657
7.7339	9.9126e-05	9.9437e-05	0.00016689
7.7439	9.9248e-05	9.9496e-05	0.00016722
7.7539	9.9369e-05	9.9558e-05	0.00016754
7.7639	9.9488e-05	9.9623e-05	0.00016787
7.7739	9.9606e-05	9.9691e-05	0.00016818
7.7839	9.9723e-05	9.9762e-05	0.00016848
7.7939	9.9839e-05	9.9835e-05	0.00016876
7.8039	9.9956e-05	9.9911e-05	0.00016903
7.8139	0.00010007	9.999e-05	0.00016927
7.8239	0.00010019	0.00010007	0.00016951
7.8339	0.00010032	0.00010016	0.00016973
7.8439	0.00010044	0.00010025	0.00016993
7.8539	0.00010056	0.00010035	0.00017013
7.8639	0.00010069	0.00010045	0.00017032
7.8739	0.00010082	0.00010056	0.0001705
7.8839	0.00010096	0.00010068	0.00017068
7.8939	0.00010109	0.0001008	0.00017086
7.904	0.00010123	0.00010094	0.00017104
7.914	0.00010136	0.00010108	0.00017122
7.924	0.0001015	0.00010123	0.00017141
7.934	0.00010164	0.00010139	0.0001716
7.944	0.00010178	0.00010155	0.00017179
7.954	0.00010193	0.00010173	0.00017199
7.964	0.00010207	0.00010192	0.0001722
7.974	0.00010221	0.00010211	0.00017242
7.984	0.00010236	0.00010232	0.00017265
7.994	0.00010251	0.00010253	0.00017288
8.004	0.00010265	0.00010276	0.00017313
8.014	0.0001028	0.00010299	0.00017338
8.024	0.00010295	0.00010323	0.00017364
8.034	0.0001031	0.00010349	0.00017391
8.044	0.00010326	0.00010375	0.00017419
8.054	0.00010341	0.00010401	0.00017449
8.064	0.00010356	0.00010429	0.00017479
8.074	0.00010372	0.00010457	0.0001751
8.084	0.00010388	0.00010486	0.00017542
8.094	0.00010403	0.00010515	0.00017575
8.1041	0.00010419	0.00010545	0.00017608
8.1141	0.00010435	0.00010576	0.00017643
8.1241	0.00010451	0.00010606	0.00017679
8.1341	0.00010467	0.00010637	0.00017715
8.1441	0.00010483	0.00010669	0.00017752
8.1541	0.00010499	0.000107	0.0001779
8.1641	0.00010514	0.00010731	0.00017829
8.1741	0.0001053	0.00010762	0.00017868
8.1841	0.00010546	0.00010794	0.00017908
8.1941	0.00010562	0.00010824	0.00017949
8.2041	0.00010578	0.00010855	0.0001799
8.2141	0.00010594	0.00010885	0.00018032
8.2241	0.0001061	0.00010914	0.00018074
8.2341	0.00010626	0.00010943	0.00018117
8.2441	0.00010642	0.00010971	0.0001816
8.2541	0.00010658	0.00010998	0.00018203
8.2641	0.00010674	0.00011025	0.00018246
8.2741	0.0001069	0.0001105	0.0001829
8.2841	0.00010706	0.00011075	0.00018334
8.2941	0.00010722	0.00011099	0.00018378
8.3042	0.00010738	0.00011121	0.00018422
8.3142	0.00010754	0.00011143	0.00018465
8.3242	0.0001077	0.00011164	0.00018509
8.3342	0.00010786	0.00011185	0.00018553
8.3442	0.00010801	0.00011205	0.00018596
8.3542	0.00010816	0.00011224	0.00018639
8.3642	0.00010831	0.00011242	0.00018682
8.3742	0.00010846	0.0001126	0.00018724
8.3842	0.00010861	0.00011278	0.00018765
8.3942	0.00010875	0.00011295	0.00018806
8.4042	0.00010888	0.00011312	0.00018846
8.4142	0.00010901	0.00011328	0.00018885
8.4242	0.00010914	0.00011344	0.00018923
8.4342	0.00010926	0.00011359	0.0001896
8.4442	0.00010937	0.00011374	0.00018995
8.4542	0.00010948	0.00011389	0.0001903
8.4642	0.00010959	0.00011403	0.00019063
8.4742	0.00010968	0.00011416	0.00019094
8.4842	0.00010977	0.00011429	0.00019124
8.4942	0.00010986	0.00011442	0.00019152
8.5043	0.00010993	0.00011453	0.00019178
8.5143	0.00011	0.00011464	0.00019203
8.5243	0.00011007	0.00011474	0.00019226
8.5343	0.00011013	0.00011484	0.00019248
8.5443	0.00011018	0.00011492	0.00019267
8.5543	0.00011022	0.000115	0.00019286
8.5643	0.00011026	0.00011507	0.00019302
8.5743	0.00011029	0.00011513	0.00019317
8.5843	0.00011032	0.00011519	0.0001933
8.5943	0.00011034	0.00011523	0.00019341
8.6043	0.00011035	0.00011527	0.00019352
8.6143	0.00011036	0.0001153	0.0001936
8.6243	0.00011036	0.00011533	0.00019368
8.6343	0.00011036	0.00011534	0.00019374
8.6443	0.00011034	0.00011535	0.00019378
8.6543	0.00011033	0.00011536	0.00019382
8.6643	0.00011031	0.00011536	0.00019384
8.6743	0.00011028	0.00011535	0.00019386
8.6843	0.00011024	0.00011534	0.00019386
8.6943	0.0001102	0.00011532	0.00019386
8.7044	0.00011016	0.0001153	0.00019385
8.7144	0.00011011	0.00011528	0.00019383
8.7244	0.00011005	0.00011526	0.0001938
8.7344	0.00010999	0.00011524	0.00019377
8.7444	0.00010992	0.00011521	0.00019373
8.7544	0.00010985	0.00011519	0.00019369
8.7644	0.00010978	0.00011517	0.00019365
8.7744	0.0001097	0.00011515	0.00019361
8.7844	0.00010961	0.00011514	0.00019357
8.7944	0.00010953	0.00011514	0.00019353
8.8044	0.00010944	0.00011514	0.00019349
8.8144	0.00010936	0.00011515	0.00019346
8.8244	0.00010927	0.00011518	0.00019343
8.8344	0.00010919	0.00011521	0.00019341
8.8444	0.00010912	0.00011526	0.00019339
8.8544	0.00010905	0.00011532	0.00019338
8.8644	0.00010899	0.00011539	0.00019338
8.8744	0.00010893	0.00011547	0.00019338
8.8844	0.00010889	0.00011557	0.00019339
8.8944	0.00010886	0.00011567	0.0001934
8.9045	0.00010884	0.00011578	0.00019342
8.9145	0.00010882	0.0001159	0.00019345
8.9245	0.00010882	0.00011602	0.00019347
8.9345	0.00010883	0.00011614	0.0001935
8.9445	0.00010885	0.00011625	0.00019353
8.9545	0.00010888	0.00011637	0.00019357
8.9645	0.00010892	0.00011648	0.00019362
8.9745	0.00010896	0.00011659	0.00019367
8.9845	0.00010901	0.0001167	0.00019373
8.9945	0.00010907	0.0001168	0.00019379
9.0045	0.00010914	0.00011691	0.00019387
9.0145	0.00010922	0.00011702	0.00019397
9.0245	0.0001093	0.00011714	0.00019407
9.0345	0.00010939	0.00011726	0.00019419
9.0445	0.00010949	0.00011739	0.00019433
9.0545	0.0001096	0.00011754	0.00019448
9.0645	0.00010971	0.00011769	0.00019466
9.0745	0.00010983	0.00011785	0.00019484
9.0845	0.00010996	0.00011802	0.00019505
9.0945	0.0001101	0.0001182	0.00019528
9.1046	0.00011024	0.0001184	0.00019552
9.1146	0.00011038	0.0001186	0.00019578
9.1246	0.00011054	0.00011881	0.00019606
9.1346	0.00011069	0.00011902	0.00019635
9.1446	0.00011085	0.00011925	0.00019665
9.1546	0.00011101	0.00011948	0.00019698
9.1646	0.00011117	0.00011971	0.00019731
9.1746	0.00011133	0.00011994	0.00019765
9.1846	0.00011148	0.00012018	0.00019801
9.1946	0.00011164	0.00012042	0.00019837
9.2046	0.0001118	0.00012066	0.00019874
9.2146	0.00011195	0.0001209	0.00019912
9.2246	0.00011209	0.00012114	0.0001995
9.2346	0.00011224	0.00012137	0.00019988
9.2446	0.00011238	0.00012161	0.00020026
9.2546	0.00011251	0.00012183	0.00020064
9.2646	0.00011264	0.00012206	0.00020102
9.2746	0.00011276	0.00012228	0.0002014
9.2846	0.00011287	0.0001225	0.00020177
9.2946	0.00011298	0.00012271	0.00020214
9.3047	0.00011309	0.00012291	0.0002025
9.3147	0.00011318	0.00012311	0.00020286
9.3247	0.00011328	0.00012331	0.00020321
9.3347	0.00011336	0.00012349	0.00020355
9.3447	0.00011344	0.00012368	0.00020388
9.3547	0.00011352	0.00012385	0.00020421
9.3647	0.00011359	0.00012402	0.00020453
9.3747	0.00011366	0.00012418	0.00020484
9.3847	0.00011372	0.00012434	0.00020514
9.3947	0.00011377	0.00012449	0.00020544
9.4047	0.00011383	0.00012463	0.00020573
9.4147	0.00011388	0.00012477	0.00020601
9.4247	0.00011393	0.0001249	0.00020629
9.4347	0.00011398	0.00012503	0.00020656
9.4447	0.00011402	0.00012516	0.00020682
9.4547	0.00011407	0.00012528	0.00020707
9.4647	0.00011412	0.00012539	0.00020732
9.4747	0.00011416	0.00012551	0.00020756
9.4847	0.00011421	0.00012562	0.00020779
9.4947	0.00011427	0.00012573	0.000208
9.5048	0.00011432	0.00012584	0.00020821
9.5148	0.00011438	0.00012595	0.00020841
9.5248	0.00011444	0.00012606	0.0002086
9.5348	0.00011451	0.00012618	0.00020877
9.5448	0.00011459	0.00012629	0.00020894
9.5548	0.00011467	0.00012641	0.0002091
9.5648	0.00011476	0.00012653	0.00020926
9.5748	0.00011486	0.00012666	0.00020941
9.5848	0.00011497	0.00012679	0.00020957
9.5948	0.00011508	0.00012693	0.00020973
9.6048	0.0001152	0.00012708	0.0002099
9.6148	0.00011533	0.00012723	0.00021008
9.6248	0.00011547	0.00012739	0.00021027
9.6348	0.00011561	0.00012756	0.00021048
9.6448	0.00011577	0.00012774	0.00021071
9.6548	0.00011593	0.00012793	0.00021095
9.6648	0.0001161	0.00012812	0.00021122
9.6748	0.00011628	0.00012833	0.0002115
9.6848	0.00011647	0.00012854	0.0002118
9.6948	0.00011667	0.00012876	0.00021211
9.7049	0.00011687	0.00012899	0.00021244
9.7149	0.00011708	0.00012923	0.00021279
9.7249	0.0001173	0.00012947	0.00021315
9.7349	0.00011753	0.00012972	0.00021352
9.7449	0.00011777	0.00012997	0.0002139
9.7549	0.00011801	0.00013022	0.00021429
9.7649	0.00011827	0.00013047	0.00021468
9.7749	0.00011852	0.00013073	0.00021508
9.7849	0.00011879	0.00013098	0.00021547
9.7949	0.00011906	0.00013123	0.00021587
9.8049	0.00011934	0.00013147	0.00021626
9.8149	0.00011962	0.00013172	0.00021665
9.8249	0.00011991	0.00013195	0.00021703
9.8349	0.0001202	0.00013218	0.0002174
9.8449	0.00012049	0.0001324	0.00021776
9.8549	0.00012078	0.00013262	0.00021811
9.8649	0.00012107	0.00013282	0.00021845
9.8749	0.00012136	0.00013302	0.00021877
9.8849	0.00012164	0.00013321	0.00021908
9.8949	0.00012193	0.00013338	0.00021937
9.905	0.0001222	0.00013356	0.00021965
9.915	0.00012247	0.00013372	0.00021991
9.925	0.00012274	0.00013387	0.00022016
9.935	0.000123	0.00013402	0.00022039
9.945	0.00012325	0.00013416	0.0002206
9.955	0.00012349	0.00013429	0.0002208
9.965	0.00012372	0.00013442	0.00022098
9.975	0.00012395	0.00013454	0.00022115
9.985	0.00012417	0.00013465	0.00022131
9.995	0.00012437	0.00013476	0.00022145
10.005	0.00012457	0.00013487	0.00022158
10.015	0.00012477	0.00013497	0.00022171
10.025	0.00012495	0.00013507	0.00022183
10.035	0.00012513	0.00013516	0.00022194
10.045	0.0001253	0.00013525	0.00022205
10.055	0.00012547	0.00013534	0.00022216
10.065	0.00012563	0.00013543	0.00022226
10.075	0.00012578	0.00013552	0.00022237
10.085	0.00012593	0.0001356	0.00022248
10.095	0.00012608	0.00013569	0.00022259
10.105	0.00012623	0.00013578	0.00022271
10.115	0.00012638	0.00013587	0.00022283
10.125	0.00012652	0.00013596	0.00022296
10.135	0.00012667	0.00013605	0.00022311
10.145	0.00012682	0.00013615	0.00022326
10.155	0.00012697	0.00013625	0.00022342
10.165	0.00012712	0.00013636	0.00022359
10.175	0.00012728	0.00013647	0.00022378
10.185	0.00012743	0.00013658	0.00022398
10.195	0.00012751	0.00013671	0.00022419
10.205	0.00012755	0.00013684	0.00022442
10.215	0.0001276	0.00013698	0.00022465
10.225	0.00012764	0.00013713	0.0002249
10.235	0.00012769	0.00013728	0.00022516
10.245	0.00012773	0.00013744	0.00022544
10.255	0.00012778	0.00013761	0.00022572
10.265	0.00012783	0.00013779	0.00022601
10.275	0.00012787	0.00013797	0.00022631
10.285	0.00012792	0.00013816	0.00022661
10.295	0.00012797	0.00013836	0.00022692
10.305	0.00012802	0.00013856	0.00022724
10.315	0.00012807	0.00013876	0.00022755
10.325	0.00012811	0.00013896	0.00022787
10.335	0.00012816	0.00013916	0.00022818
10.345	0.00012821	0.00013937	0.0002285
10.355	0.00012826	0.00013957	0.0002288
10.365	0.0001283	0.00013976	0.00022911
10.375	0.00012835	0.00013996	0.0002294
10.385	0.0001284	0.00014014	0.00022969
10.395	0.00012844	0.00014032	0.00022997
10.405	0.00012849	0.0001405	0.00023024
10.415	0.00012853	0.00014067	0.0002305
10.425	0.00012857	0.00014083	0.00023075
10.435	0.00012862	0.00014098	0.00023099
10.445	0.00012866	0.00014113	0.00023122
10.455	0.00012869	0.00014127	0.00023144
10.465	0.00012873	0.0001414	0.00023165
10.475	0.00012876	0.00014152	0.00023185
10.485	0.0001288	0.00014163	0.00023204
10.495	0.00012883	0.00014174	0.00023223
10.505	0.00012886	0.00014184	0.0002324
10.515	0.00012888	0.00014193	0.00023257
10.525	0.00012891	0.00014202	0.00023273
10.535	0.00012893	0.0001421	0.00023288
10.545	0.00012894	0.00014217	0.00023303
10.555	0.00012896	0.00014224	0.00023318
10.565	0.00012897	0.0001423	0.00023331
10.575	0.00012898	0.00014235	0.00023345
10.585	0.00012899	0.0001424	0.00023358
10.595	0.000129	0.00014245	0.00023371
10.605	0.000129	0.00014249	0.00023384
10.615	0.00012901	0.00014252	0.00023396
10.625	0.00012901	0.00014255	0.00023408
10.635	0.00012901	0.00014258	0.00023421
10.645	0.000129	0.0001426	0.00023433
10.655	0.000129	0.00014262	0.00023445
10.665	0.000129	0.00014263	0.00023457
10.675	0.00012899	0.00014264	0.00023469
10.685	0.00012899	0.00014265	0.00023481
10.695	0.00012899	0.00014266	0.00023493
10.705	0.00012899	0.00014266	0.00023506
10.715	0.00012899	0.00014266	0.00023518
10.725	0.00012899	0.00014267	0.00023531
10.735	0.00012899	0.00014267	0.00023544
10.745	0.000129	0.00014267	0.00023557
10.755	0.00012901	0.00014267	0.00023571
10.765	0.00012902	0.00014268	0.00023584
10.775	0.00012903	0.00014268	0.00023599
10.785	0.00012905	0.00014269	0.00023613
10.795	0.00012907	0.0001427	0.00023628
10.805	0.00012909	0.00014272	0.00023644
10.815	0.00012912	0.00014273	0.0002366
10.825	0.00012914	0.00014275	0.00023678
10.835	0.00012918	0.00014278	0.00023695
10.845	0.00012921	0.00014281	0.00023714
10.855	0.00012925	0.00014284	0.00023734
10.865	0.00012929	0.00014287	0.00023755
10.875	0.00012933	0.00014291	0.00023777
10.885	0.00012937	0.00014295	0.000238
10.895	0.00012942	0.000143	0.00023824
10.905	0.00012947	0.00014305	0.0002385
10.915	0.00012951	0.0001431	0.00023877
10.925	0.00012956	0.00014315	0.00023905
10.935	0.00012961	0.0001432	0.00023935
10.945	0.00012966	0.00014326	0.00023966
10.955	0.00012971	0.00014331	0.00023998
10.965	0.00012976	0.00014336	0.00024032
10.975	0.00012981	0.00014342	0.00024067
10.985	0.00012986	0.00014347	0.00024103
10.995	0.0001299	0.00014353	0.0002414
11.006	0.00012995	0.00014358	0.00024178
11.016	0.00013	0.00014364	0.00024217
11.026	0.00013005	0.0001437	0.00024257
11.036	0.00013011	0.00014376	0.00024298
11.046	0.00013016	0.00014383	0.0002434
11.056	0.00013022	0.00014391	0.00024382
11.066	0.00013028	0.00014399	0.00024426
11.076	0.00013035	0.00014408	0.00024471
11.086	0.00013042	0.00014418	0.00024516
11.096	0.0001305	0.00014429	0.00024562
11.106	0.00013058	0.00014441	0.00024609
11.116	0.00013067	0.00014454	0.00024658
11.126	0.00013077	0.00014468	0.00024707
11.136	0.00013088	0.00014484	0.00024757
11.146	0.00013099	0.00014502	0.00024808
11.156	0.00013111	0.0001452	0.0002486
11.166	0.00013124	0.0001454	0.00024913
11.176	0.00013138	0.00014562	0.00024967
11.186	0.00013152	0.00014585	0.00025021
11.196	0.00013167	0.00014609	0.00025077
11.206	0.00013183	0.00014635	0.00025133
11.216	0.00013199	0.00014662	0.00025189
11.226	0.00013217	0.0001469	0.00025246
11.236	0.00013234	0.00014719	0.00025303
11.246	0.00013253	0.00014749	0.00025361
11.256	0.00013272	0.0001478	0.00025418
11.266	0.00013292	0.00014812	0.00025475
11.276	0.00013312	0.00014844	0.00025532
11.286	0.00013333	0.00014877	0.00025588
11.296	0.00013355	0.0001491	0.00025643
11.306	0.00013377	0.00014944	0.00025698
11.316	0.00013399	0.00014978	0.00025752
11.326	0.00013422	0.00015013	0.00025804
11.336	0.00013445	0.00015047	0.00025855
11.346	0.00013468	0.00015082	0.00025905
11.356	0.00013491	0.00015117	0.00025954
11.366	0.00013515	0.00015152	0.00026001
11.376	0.00013539	0.00015187	0.00026047
11.386	0.00013563	0.00015223	0.0002609
11.396	0.00013587	0.00015258	0.00026133
11.406	0.00013611	0.00015293	0.00026173
11.416	0.00013635	0.00015328	0.00026212
11.426	0.00013658	0.00015364	0.00026249
11.436	0.00013682	0.00015399	0.00026285
11.446	0.00013705	0.00015434	0.00026318
11.456	0.00013728	0.0001547	0.00026351
11.466	0.00013751	0.00015505	0.00026381
11.476	0.00013773	0.0001554	0.0002641
11.486	0.00013795	0.00015575	0.00026437
11.496	0.00013817	0.00015609	0.00026463
11.506	0.00013838	0.00015643	0.00026487
11.516	0.00013858	0.00015677	0.00026509
11.526	0.00013878	0.0001571	0.0002653
11.536	0.00013897	0.00015743	0.0002655
11.546	0.00013916	0.00015775	0.00026568
11.556	0.00013934	0.00015807	0.00026584
11.566	0.00013951	0.00015837	0.00026599
11.576	0.00013968	0.00015867	0.00026613
11.586	0.00013984	0.00015896	0.00026625
11.596	0.00013999	0.00015924	0.00026636
11.606	0.00014014	0.00015951	0.00026646
11.616	0.00014028	0.00015977	0.00026654
11.626	0.00014041	0.00016001	0.0002666
11.636	0.00014054	0.00016024	0.00026666
11.646	0.00014066	0.00016046	0.0002667
11.656	0.00014078	0.00016067	0.00026672
11.666	0.00014088	0.00016086	0.00026674
11.676	0.00014099	0.00016104	0.00026674
11.686	0.00014108	0.0001612	0.00026673
11.696	0.00014117	0.00016135	0.0002667
11.706	0.00014125	0.00016149	0.00026666
11.716	0.00014133	0.00016161	0.00026661
11.726	0.0001414	0.00016171	0.00026655
11.736	0.00014147	0.0001618	0.00026647
11.746	0.00014153	0.00016188	0.00026638
11.756	0.00014158	0.00016194	0.00026628
11.766	0.00014163	0.00016198	0.00026617
11.776	0.00014168	0.00016201	0.00026604
11.786	0.00014172	0.00016203	0.00026589
11.796	0.00014175	0.00016203	0.00026574
11.806	0.00014178	0.00016201	0.00026557
11.816	0.0001418	0.00016198	0.00026538
11.826	0.00014182	0.00016193	0.00026517
11.836	0.00014184	0.00016187	0.00026494
11.846	0.00014185	0.00016179	0.0002647
11.856	0.00014185	0.00016169	0.00026443
11.866	0.00014186	0.00016159	0.00026414
11.876	0.00014186	0.00016147	0.00026383
11.886	0.00014186	0.00016133	0.00026349
11.896	0.00014186	0.00016118	0.00026313
11.906	0.00014185	0.00016102	0.00026274
11.916	0.00014185	0.00016085	0.00026233
11.926	0.00014184	0.00016067	0.0002619
11.936	0.00014183	0.00016048	0.00026146
11.946	0.00014183	0.00016029	0.000261
11.956	0.00014182	0.00016008	0.00026053
11.966	0.00014182	0.00015987	0.00026005
11.976	0.00014182	0.00015966	0.00025958
11.986	0.00014182	0.00015945	0.0002591
11.996	0.00014183	0.00015923	0.00025864
12.006	0.00014184	0.00015901	0.00025818
12.016	0.00014186	0.0001588	0.00025774
12.026	0.00014188	0.00015858	0.00025732
12.036	0.0001419	0.00015837	0.00025691
12.046	0.00014194	0.00015817	0.00025653
12.056	0.00014197	0.00015796	0.00025618
12.066	0.00014202	0.00015776	0.00025585
12.076	0.00014208	0.00015757	0.00025554
12.086	0.00014214	0.00015738	0.00025526
12.096	0.00014221	0.0001572	0.00025501
12.106	0.0001423	0.00015703	0.00025479
12.116	0.00014239	0.00015686	0.00025459
12.126	0.00014249	0.00015671	0.00025443
12.136	0.00014259	0.00015656	0.00025428
12.146	0.00014271	0.00015641	0.00025417
12.156	0.00014283	0.00015628	0.00025408
12.166	0.00014297	0.00015616	0.00025401
12.176	0.0001431	0.00015605	0.00025397
12.186	0.00014325	0.00015595	0.00025396
12.196	0.0001434	0.00015587	0.00025396
12.206	0.00014355	0.00015579	0.000254
12.216	0.0001437	0.00015573	0.00025405
12.226	0.00014386	0.00015568	0.00025413
12.236	0.00014401	0.00015564	0.00025423
12.246	0.00014416	0.00015561	0.00025435
12.256	0.0001443	0.0001556	0.0002545
12.266	0.00014444	0.0001556	0.00025467
12.276	0.00014457	0.00015561	0.00025486
12.286	0.00014469	0.00015564	0.00025508
12.296	0.0001448	0.00015568	0.00025532
12.306	0.00014491	0.00015573	0.00025558
12.316	0.000145	0.00015579	0.00025587
12.326	0.0001451	0.00015586	0.00025617
12.336	0.00014518	0.00015594	0.0002565
12.346	0.00014526	0.00015604	0.00025684
12.356	0.00014534	0.00015614	0.00025721
12.366	0.00014542	0.00015626	0.00025759
12.376	0.0001455	0.00015638	0.00025799
12.386	0.00014558	0.00015651	0.0002584
12.396	0.00014566	0.00015665	0.00025882
12.406	0.00014575	0.0001568	0.00025926
12.416	0.00014584	0.00015695	0.00025971
12.426	0.00014594	0.00015712	0.00026016
12.436	0.00014605	0.0001573	0.00026063
12.446	0.00014616	0.00015748	0.00026111
12.456	0.00014628	0.00015768	0.0002616
12.466	0.00014642	0.00015789	0.0002621
12.476	0.00014656	0.00015812	0.0002626
12.486	0.00014671	0.00015836	0.00026312
12.496	0.00014687	0.00015861	0.00026365
12.506	0.00014704	0.00015888	0.00026418
12.516	0.00014722	0.00015917	0.00026472
12.526	0.00014741	0.00015948	0.00026528
12.536	0.00014761	0.0001598	0.00026584
12.546	0.00014782	0.00016015	0.0002664
12.556	0.00014803	0.00016051	0.00026698
12.566	0.00014825	0.00016088	0.00026756
12.576	0.00014848	0.00016128	0.00026814
12.586	0.00014871	0.00016169	0.00026872
12.596	0.00014895	0.00016211	0.00026931
12.606	0.00014919	0.00016254	0.00026989
12.616	0.00014943	0.00016299	0.00027047
12.626	0.00014968	0.00016344	0.00027105
12.636	0.00014992	0.00016389	0.00027162
12.646	0.00015017	0.00016435	0.00027218
12.656	0.00015042	0.00016481	0.00027273
12.666	0.00015067	0.00016526	0.00027327
12.676	0.00015091	0.00016571	0.0002738
12.686	0.00015116	0.00016615	0.00027431
12.696	0.0001514	0.00016659	0.00027481
12.706	0.00015163	0.00016701	0.0002753
12.716	0.00015187	0.00016742	0.00027576
12.726	0.0001521	0.00016782	0.00027622
12.736	0.00015232	0.0001682	0.00027666
12.746	0.00015254	0.00016857	0.00027708
12.756	0.00015275	0.00016893	0.00027749
12.766	0.00015296	0.00016927	0.00027789
12.776	0.00015316	0.0001696	0.00027828
12.786	0.00015336	0.00016993	0.00027865
12.796	0.00015356	0.00017024	0.00027902
12.806	0.00015375	0.00017056	0.00027938
12.816	0.00015393	0.00017087	0.00027973
12.826	0.00015412	0.00017118	0.00028007
12.836	0.0001543	0.00017149	0.00028041
12.846	0.00015449	0.00017181	0.00028075
12.856	0.00015467	0.00017213	0.00028109
12.866	0.00015485	0.00017246	0.00028142
12.876	0.00015504	0.00017279	0.00028175
12.886	0.00015522	0.00017313	0.00028207
12.896	0.0001554	0.00017347	0.00028239
12.906	0.00015559	0.0001738	0.00028272
12.916	0.00015578	0.00017414	0.00028303
12.926	0.00015596	0.00017447	0.00028335
12.936	0.00015615	0.0001748	0.00028366
12.946	0.00015634	0.00017511	0.00028398
12.956	0.00015653	0.00017542	0.00028429
12.966	0.00015671	0.00017571	0.0002846
12.976	0.0001569	0.000176	0.00028491
12.986	0.00015709	0.00017627	0.00028523
12.996	0.00015727	0.00017653	0.00028554
13.007	0.00015746	0.00017678	0.00028586
13.017	0.00015764	0.00017702	0.00028618
13.027	0.00015781	0.00017724	0.00028651
13.037	0.00015799	0.00017746	0.00028685
13.047	0.00015817	0.00017767	0.00028718
13.057	0.00015834	0.00017787	0.00028752
13.067	0.00015851	0.00017807	0.00028787
13.077	0.00015868	0.00017826	0.00028822
13.087	0.00015884	0.00017845	0.00028857
13.097	0.00015901	0.00017864	0.00028892
13.107	0.00015917	0.00017882	0.00028927
13.117	0.00015934	0.00017901	0.00028962
13.127	0.0001595	0.00017919	0.00028997
13.137	0.00015967	0.00017938	0.00029032
13.147	0.00015984	0.00017957	0.00029045
13.157	0.00016	0.00017975	0.00029062
13.167	0.00016017	0.00017999	0.00029078
13.177	0.00016035	0.00018012	0.00029095
13.187	0.00016052	0.00018025	0.00029112
13.197	0.0001607	0.00018039	0.00029129
13.207	0.00016088	0.00018052	0.00029146
13.217	0.00016106	0.00018067	0.00029163
13.227	0.00016124	0.00018081	0.0002918
13.237	0.00016143	0.00018096	0.00029197
13.247	0.00016162	0.00018111	0.00029214
13.257	0.00016181	0.00018126	0.00029231
13.267	0.000162	0.00018141	0.00029248
13.277	0.00016219	0.00018156	0.00029265
13.287	0.00016238	0.00018172	0.00029281
13.297	0.00016257	0.00018187	0.00029298
13.307	0.00016276	0.00018202	0.00029314
13.317	0.00016295	0.00018218	0.00029329
13.327	0.00016313	0.00018233	0.00029345
13.337	0.00016331	0.00018248	0.00029359
13.347	0.00016349	0.00018264	0.00029374
13.357	0.00016365	0.00018279	0.00029388
13.367	0.00016382	0.00018294	0.00029402
13.377	0.00016398	0.00018308	0.00029415
13.387	0.00016413	0.00018323	0.00029427
13.397	0.00016427	0.00018338	0.00029439
13.407	0.00016441	0.00018352	0.00029451
13.417	0.00016454	0.00018366	0.00029462
13.427	0.00016466	0.0001838	0.00029473
13.437	0.00016477	0.00018394	0.00029483
13.447	0.00016488	0.00018408	0.00029493
13.457	0.00016499	0.00018422	0.00029503
13.467	0.00016508	0.00018436	0.00029512
13.477	0.00016518	0.0001845	0.00029521
13.487	0.00016526	0.00018463	0.0002953
13.497	0.00016535	0.00018477	0.00029539
13.507	0.00016543	0.0001849	0.00029547
13.517	0.0001655	0.00018504	0.00029556
13.527	0.00016558	0.00018518	0.00029566
13.537	0.00016565	0.00018531	0.00029575
13.547	0.00016572	0.00018545	0.00029585
13.557	0.00016579	0.00018559	0.00029595
13.567	0.00016587	0.00018573	0.00029606
13.577	0.00016594	0.00018587	0.00029618
13.587	0.00016602	0.00018602	0.00029631
13.597	0.00016609	0.00018616	0.00029644
13.607	0.00016617	0.00018631	0.00029658
13.617	0.00016626	0.00018646	0.00029674
13.627	0.00016635	0.00018662	0.00029691
13.637	0.00016644	0.00018677	0.00029709
13.647	0.00016653	0.00018693	0.00029728
13.657	0.00016663	0.0001871	0.00029748
13.667	0.00016673	0.00018726	0.0002977
13.677	0.00016684	0.00018743	0.00029793
13.687	0.00016695	0.00018761	0.00029817
13.697	0.00016706	0.00018778	0.00029843
13.707	0.00016718	0.00018796	0.00029869
13.717	0.0001673	0.00018814	0.00029897
13.727	0.00016742	0.00018833	0.00029926
13.737	0.00016754	0.00018851	0.00029955
13.747	0.00016767	0.0001887	0.00029986
13.757	0.00016779	0.00018889	0.00030017
13.767	0.00016792	0.00018908	0.00030049
13.777	0.00016805	0.00018927	0.00030081
13.787	0.00016818	0.00018946	0.00030114
13.797	0.00016831	0.00018966	0.00030147
13.807	0.00016843	0.00018985	0.0003018
13.817	0.00016856	0.00019004	0.00030214
13.827	0.00016869	0.00019023	0.00030248
13.837	0.00016881	0.00019041	0.00030281
13.847	0.00016893	0.0001906	0.00030315
13.857	0.00016905	0.00019078	0.00030349
13.867	0.00016917	0.00019095	0.00030383
13.877	0.00016929	0.00019113	0.00030417
13.887	0.0001694	0.0001913	0.00030451
13.897	0.00016952	0.00019146	0.00030484
13.907	0.00016963	0.00019162	0.00030518
13.917	0.00016974	0.00019177	0.00030551
13.927	0.00016984	0.00019192	0.00030584
13.937	0.00016995	0.00019206	0.00030617
13.947	0.00017005	0.00019219	0.00030649
13.957	0.00017015	0.00019231	0.00030681
13.967	0.00017025	0.00019243	0.00030713
13.977	0.00017035	0.00019253	0.00030744
13.987	0.00017044	0.00019263	0.00030774
13.997	0.00017053	0.00019272	0.00030804
14.007	0.00017062	0.0001928	0.00030833
14.017	0.00017071	0.00019287	0.00030861
14.027	0.00017079	0.00019293	0.00030888
14.037	0.00017087	0.00019297	0.00030914
14.047	0.00017095	0.00019301	0.00030938
14.057	0.00017102	0.00019304	0.00030962
14.067	0.0001711	0.00019305	0.00030984
14.077	0.00017117	0.00019306	0.00031004
14.087	0.00017124	0.00019306	0.00031023
14.097	0.00017131	0.00019304	0.00031041
14.107	0.00017137	0.00019302	0.00031056
14.117	0.00017143	0.00019299	0.00031071
14.127	0.0001715	0.00019295	0.00031083
14.137	0.00017156	0.00019291	0.00031093
14.147	0.00017162	0.00019285	0.00031102
14.157	0.00017168	0.00019279	0.00031109
14.167	0.00017173	0.00019272	0.00031115
14.177	0.00017179	0.00019265	0.00031118
14.187	0.00017185	0.00019258	0.0003112
14.197	0.00017191	0.00019249	0.00031121
14.207	0.00017196	0.00019241	0.00031119
14.217	0.00017201	0.00019232	0.00031117
14.227	0.00017207	0.00019223	0.00031112
14.237	0.00017212	0.00019214	0.00031107
14.247	0.00017217	0.00019204	0.000311
14.257	0.00017221	0.00019195	0.00031092
14.267	0.00017225	0.00019185	0.00031083
14.277	0.00017229	0.00019174	0.00031073
14.287	0.00017233	0.00019164	0.00031062
14.297	0.00017236	0.00019154	0.0003105
14.307	0.00017238	0.00019143	0.00031038
14.317	0.0001724	0.00019133	0.00031025
14.327	0.00017241	0.00019122	0.00031011
14.337	0.00017242	0.00019111	0.00030997
14.347	0.00017242	0.000191	0.00030983
14.357	0.00017242	0.0001909	0.00030969
14.367	0.00017241	0.00019079	0.00030955
14.377	0.00017239	0.00019068	0.00030941
14.387	0.00017237	0.00019058	0.00030928
14.397	0.00017235	0.00019048	0.00030914
14.407	0.00017232	0.00019038	0.00030901
14.417	0.00017229	0.00019028	0.00030889
14.427	0.00017226	0.00019018	0.00030877
14.437	0.00017223	0.00019009	0.00030866
14.447	0.00017219	0.00019001	0.00030856
14.457	0.00017216	0.00018992	0.00030847
14.467	0.00017213	0.00018985	0.00030839
14.477	0.00017211	0.00018977	0.00030832
14.487	0.00017208	0.0001897	0.00030827
14.497	0.00017207	0.00018964	0.00030822
14.507	0.00017205	0.00018957	0.00030819
14.517	0.00017205	0.00018952	0.00030818
14.527	0.00017204	0.00018946	0.00030818
14.537	0.00017204	0.00018942	0.0003082
14.547	0.00017205	0.00018937	0.00030824
14.557	0.00017206	0.00018933	0.0003083
14.567	0.00017207	0.00018929	0.00030837
14.577	0.00017209	0.00018926	0.00030847
14.587	0.0001721	0.00018923	0.00030859
14.597	0.00017212	0.0001892	0.00030873
14.607	0.00017213	0.00018918	0.00030889
14.617	0.00017215	0.00018917	0.00030907
14.627	0.00017216	0.00018916	0.00030927
14.637	0.00017216	0.00018915	0.00030948
14.647	0.00017217	0.00018916	0.0003097
14.657	0.00017217	0.00018917	0.00030993
14.667	0.00017218	0.00018919	0.00031018
14.677	0.00017218	0.00018923	0.00031043
14.687	0.00017219	0.00018927	0.0003107
14.697	0.0001722	0.00018934	0.00031098
14.707	0.00017223	0.00018941	0.00031126
14.717	0.00017226	0.0001895	0.00031156
14.727	0.0001723	0.00018961	0.00031188
14.737	0.00017236	0.00018974	0.0003122
14.747	0.00017243	0.00018989	0.00031254
14.757	0.00017251	0.00019006	0.0003129
14.767	0.00017262	0.00019025	0.00031326
14.777	0.00017273	0.00019046	0.00031364
14.787	0.00017287	0.00019068	0.00031404
14.797	0.00017302	0.00019093	0.00031444
14.807	0.00017319	0.0001912	0.00031486
14.817	0.00017338	0.00019149	0.00031529
14.827	0.00017358	0.00019179	0.00031574
14.837	0.00017379	0.00019212	0.00031619
14.847	0.00017402	0.00019245	0.00031666
14.857	0.00017426	0.00019281	0.00031713
14.867	0.00017451	0.00019317	0.00031761
14.877	0.00017477	0.00019355	0.00031811
14.887	0.00017505	0.00019394	0.0003186
14.897	0.00017533	0.00019434	0.00031911
14.907	0.00017561	0.00019475	0.00031962
14.917	0.00017591	0.00019516	0.00032013
14.927	0.00017621	0.00019558	0.00032065
14.937	0.00017651	0.00019601	0.00032117
14.947	0.00017682	0.00019644	0.00032169
14.957	0.00017713	0.00019687	0.00032222
14.967	0.00017744	0.0001973	0.00032274
14.977	0.00017775	0.00019773	0.00032326
14.987	0.00017806	0.00019816	0.00032379
14.997	0.00017837	0.00019859	0.00032431
15.008	0.00017869	0.00019901	0.00032482
15.018	0.00017899	0.00019943	0.00032534
15.028	0.0001793	0.00019985	0.00032585
15.038	0.0001796	0.00020026	0.00032635
15.048	0.0001799	0.00020066	0.00032685
15.058	0.0001802	0.00020106	0.00032735
15.068	0.00018049	0.00020145	0.00032783
15.078	0.00018078	0.00020184	0.00032832
15.088	0.00018106	0.00020221	0.00032879
15.098	0.00018133	0.00020258	0.00032926
15.108	0.00018159	0.00020294	0.00032973
15.118	0.00018185	0.00020329	0.00033019
15.128	0.0001821	0.00020364	0.00033064
15.138	0.00018234	0.00020397	0.00033109
15.148	0.00018258	0.0002043	0.00033153
15.158	0.0001828	0.00020461	0.00033197
15.168	0.00018301	0.00020492	0.00033241
15.178	0.00018322	0.00020522	0.00033285
15.188	0.00018342	0.00020551	0.00033328
15.198	0.00018361	0.0002058	0.00033371
15.208	0.00018379	0.00020607	0.00033413
15.218	0.00018396	0.00020634	0.00033456
15.228	0.00018413	0.0002066	0.00033498
15.238	0.00018429	0.00020685	0.00033541
15.248	0.00018444	0.0002071	0.00033582
15.258	0.00018459	0.00020733	0.00033624
15.268	0.00018474	0.00020756	0.00033666
15.278	0.00018488	0.00020779	0.00033707
15.288	0.00018502	0.000208	0.00033747
15.298	0.00018516	0.00020821	0.00033788
15.308	0.0001853	0.00020841	0.00033827
15.318	0.00018543	0.00020861	0.00033867
15.328	0.00018557	0.0002088	0.00033905
15.338	0.0001857	0.00020898	0.00033943
15.348	0.00018583	0.00020915	0.00033981
15.358	0.00018596	0.00020932	0.00034018
15.368	0.00018609	0.00020948	0.00034054
15.378	0.00018622	0.00020964	0.00034089
15.388	0.00018634	0.00020979	0.00034123
15.398	0.00018647	0.00020993	0.00034157
15.408	0.00018659	0.00021006	0.0003419
15.418	0.00018672	0.00021019	0.00034222
15.428	0.00018684	0.00021031	0.00034253
15.438	0.00018696	0.00021043	0.00034284
15.448	0.00018708	0.00021054	0.00034314
15.458	0.00018719	0.00021065	0.00034342
15.468	0.00018731	0.00021075	0.00034371
15.478	0.00018743	0.00021084	0.00034398
15.488	0.00018754	0.00021093	0.00034425
15.498	0.00018766	0.00021101	0.00034452
15.508	0.00018777	0.00021109	0.00034478
15.518	0.00018789	0.00021116	0.00034503
15.528	0.000188	0.00021123	0.00034528
15.538	0.00018811	0.00021129	0.00034552
15.548	0.00018823	0.00021134	0.00034576
15.558	0.00018834	0.00021139	0.00034599
15.568	0.00018845	0.00021143	0.00034622
15.578	0.00018856	0.00021147	0.00034643
15.588	0.00018867	0.0002115	0.00034663
15.598	0.00018877	0.00021153	0.00034682
15.608	0.00018888	0.00021154	0.00034698
15.618	0.00018898	0.00021155	0.00034713
15.628	0.00018908	0.00021156	0.00034726
15.638	0.00018917	0.00021155	0.00034737
15.648	0.00018926	0.00021154	0.00034745
15.658	0.00018934	0.00021152	0.00034751
15.668	0.00018942	0.0002115	0.00034755
15.678	0.00018949	0.00021146	0.00034757
15.688	0.00018956	0.00021142	0.00034757
15.698	0.00018962	0.00021138	0.00034755
15.708	0.00018968	0.00021133	0.00034751
15.718	0.00018973	0.00021128	0.00034746
15.728	0.00018977	0.00021122	0.0003474
15.738	0.00018982	0.00021116	0.00034733
15.748	0.00018986	0.0002111	0.00034725
15.758	0.0001899	0.00021105	0.00034716
15.768	0.00018994	0.00021099	0.00034707
15.778	0.00018998	0.00021093	0.00034697
15.788	0.00019003	0.00021089	0.00034687
15.798	0.00019008	0.00021085	0.00034678
15.808	0.00019015	0.00021081	0.00034668
15.818	0.00019024	0.00021079	0.00034659
15.828	0.00019034	0.00021079	0.00034651
15.838	0.00019047	0.00021081	0.00034643
15.848	0.00019064	0.00021085	0.00034637
15.858	0.00019083	0.00021091	0.00034633
15.868	0.00019106	0.00021101	0.00034632
15.878	0.0001913	0.00021114	0.00034634
15.888	0.00019155	0.00021131	0.00034641
15.898	0.00019178	0.00021151	0.00034651
15.908	0.00019199	0.00021173	0.00034666
15.918	0.00019217	0.00021195	0.00034685
15.928	0.00019232	0.00021218	0.00034707
15.938	0.00019244	0.00021238	0.00034731
15.948	0.00019254	0.00021256	0.00034758
15.958	0.00019263	0.00021272	0.00034785
15.968	0.00019272	0.00021285	0.00034812
15.978	0.0001928	0.00021297	0.0003484
15.988	0.00019288	0.00021308	0.00034868
15.998	0.00019296	0.00021318	0.00034895
16.008	0.00019305	0.00021328	0.00034923
16.018	0.00019314	0.00021339	0.00034951
16.028	0.00019322	0.00021349	0.00034979
16.038	0.00019331	0.00021361	0.00035006
16.048	0.0001934	0.00021372	0.00035034
16.058	0.00019349	0.00021385	0.00035062
16.068	0.00019357	0.00021398	0.00035089
16.078	0.00019366	0.00021411	0.00035117
16.088	0.00019374	0.00021425	0.00035144
16.098	0.00019382	0.0002144	0.00035171
16.108	0.0001939	0.00021455	0.00035198
16.118	0.00019397	0.0002147	0.00035225
16.128	0.00019404	0.00021485	0.00035251
16.138	0.00019411	0.00021501	0.00035277
16.148	0.00019418	0.00021517	0.00035302
16.158	0.00019424	0.00021533	0.00035327
16.168	0.00019431	0.00021549	0.00035352
16.178	0.00019436	0.00021565	0.00035376
16.188	0.00019442	0.0002158	0.00035399
16.198	0.00019448	0.00021596	0.00035422
16.208	0.00019454	0.00021611	0.00035444
16.218	0.00019459	0.00021626	0.00035465
16.228	0.00019465	0.00021641	0.00035486
16.238	0.00019471	0.00021655	0.00035506
16.248	0.00019477	0.00021669	0.00035526
16.258	0.00019483	0.00021683	0.00035545
16.268	0.00019489	0.00021696	0.00035563
16.278	0.00019495	0.00021709	0.00035581
16.288	0.00019502	0.00021721	0.00035598
16.298	0.00019508	0.00021733	0.00035614
16.308	0.00019515	0.00021745	0.0003563
16.318	0.00019523	0.00021755	0.00035645
16.328	0.0001953	0.00021766	0.0003566
16.338	0.00019538	0.00021776	0.00035675
16.348	0.00019545	0.00021785	0.00035689
16.358	0.00019553	0.00021794	0.00035702
16.368	0.00019562	0.00021802	0.00035716
16.378	0.0001957	0.0002181	0.00035729
16.388	0.00019578	0.00021817	0.00035742
16.398	0.00019587	0.00021824	0.00035754
16.408	0.00019596	0.0002183	0.00035766
16.418	0.00019605	0.00021836	0.00035778
16.428	0.00019613	0.00021841	0.0003579
16.438	0.00019622	0.00021846	0.00035802
16.448	0.00019631	0.00021851	0.00035813
16.458	0.0001964	0.00021856	0.00035824
16.468	0.00019649	0.00021861	0.00035835
16.478	0.00019658	0.00021866	0.00035845
16.488	0.00019667	0.00021871	0.00035856
16.498	0.00019676	0.00021877	0.00035866
16.508	0.00019685	0.00021883	0.00035876
16.518	0.00019694	0.0002189	0.00035886
16.528	0.00019704	0.00021897	0.00035896
16.538	0.00019714	0.00021905	0.00035906
16.548	0.00019724	0.00021914	0.00035916
16.558	0.00019734	0.00021924	0.00035926
16.568	0.00019745	0.00021935	0.00035936
16.578	0.00019757	0.00021947	0.00035947
16.588	0.00019769	0.0002196	0.00035957
16.598	0.00019782	0.00021974	0.00035969
16.608	0.00019796	0.00021989	0.0003598
16.618	0.00019811	0.00022005	0.00035993
16.628	0.00019827	0.00022023	0.00036006
16.638	0.00019844	0.00022041	0.00036019
16.648	0.00019862	0.00022061	0.00036034
16.658	0.0001988	0.00022082	0.0003605
16.668	0.000199	0.00022103	0.00036066
16.678	0.00019921	0.00022126	0.00036084
16.688	0.00019944	0.0002215	0.00036103
16.698	0.00019967	0.00022174	0.00036123
16.708	0.00019991	0.000222	0.00036145
16.718	0.00020017	0.00022226	0.00036168
16.728	0.00020043	0.00022253	0.00036192
16.738	0.0002007	0.00022281	0.00036218
16.748	0.00020099	0.00022309	0.00036244
16.758	0.00020128	0.00022338	0.00036273
16.768	0.00020157	0.00022368	0.00036302
16.778	0.00020188	0.00022397	0.00036333
16.788	0.00020219	0.00022428	0.00036365
16.798	0.00020251	0.00022458	0.00036398
16.808	0.00020283	0.00022489	0.00036433
16.818	0.00020315	0.0002252	0.00036468
16.828	0.00020348	0.00022552	0.00036504
16.838	0.00020381	0.00022584	0.00036541
16.848	0.00020414	0.00022616	0.00036579
16.858	0.00020447	0.00022648	0.00036618
16.868	0.00020481	0.0002268	0.00036658
16.878	0.00020514	0.00022712	0.00036697
16.888	0.00020547	0.00022744	0.00036738
16.898	0.0002058	0.00022776	0.00036779
16.908	0.00020612	0.00022809	0.0003682
16.918	0.00020645	0.0002284	0.00036861
16.928	0.00020677	0.00022872	0.00036902
16.938	0.00020708	0.00022904	0.00036944
16.948	0.0002074	0.00022935	0.00036986
16.958	0.00020771	0.00022966	0.00037028
16.968	0.00020801	0.00022996	0.0003707
16.978	0.00020831	0.00023027	0.00037111
16.988	0.00020861	0.00023057	0.00037153
16.998	0.0002089	0.00023088	0.00037195
17.009	0.00020919	0.00023118	0.00037237
17.019	0.00020948	0.00023148	0.00037279
17.029	0.00020976	0.00023179	0.00037321
17.039	0.00021004	0.0002321	0.00037363
17.049	0.00021031	0.00023241	0.00037404
17.059	0.00021058	0.00023272	0.00037446
17.069	0.00021085	0.00023304	0.00037488
17.079	0.00021112	0.00023336	0.0003753
17.089	0.00021138	0.00023368	0.00037571
17.099	0.00021164	0.00023401	0.00037613
17.109	0.00021189	0.00023435	0.00037655
17.119	0.00021215	0.00023468	0.00037697
17.129	0.00021239	0.00023502	0.00037739
17.139	0.00021264	0.00023536	0.00037781
17.149	0.00021288	0.0002357	0.00037823
17.159	0.00021312	0.00023604	0.00037865
17.169	0.00021335	0.00023639	0.00037907
17.179	0.00021357	0.00023673	0.0003795
17.189	0.0002138	0.00023707	0.00037993
17.199	0.00021401	0.00023741	0.00038037
17.209	0.00021422	0.00023774	0.00038081
17.219	0.00021442	0.00023808	0.00038126
17.229	0.00021462	0.00023841	0.00038171
17.239	0.00021481	0.00023873	0.00038218
17.249	0.00021499	0.00023904	0.00038266
17.259	0.00021517	0.00023935	0.00038315
17.269	0.00021534	0.00023965	0.00038366
17.279	0.0002155	0.00023994	0.00038418
17.289	0.00021565	0.00024022	0.00038471
17.299	0.0002158	0.00024049	0.00038527
17.309	0.00021595	0.00024075	0.00038583
17.319	0.00021609	0.000241	0.00038641
17.329	0.00021622	0.00024123	0.00038699
17.339	0.00021635	0.00024145	0.00038758
17.349	0.00021648	0.00024166	0.00038817
17.359	0.00021662	0.00024186	0.00038874
17.369	0.00021674	0.00024204	0.0003893
17.379	0.00021687	0.00024221	0.00038984
17.389	0.00021699	0.00024236	0.00039034
17.399	0.00021711	0.0002425	0.00039082
17.409	0.00021721	0.00024263	0.00039125
17.419	0.00021731	0.00024274	0.00039165
17.429	0.00021738	0.00024283	0.00039201
17.439	0.00021744	0.00024291	0.00039233
17.449	0.00021748	0.00024298	0.00039261
17.459	0.0002175	0.00024303	0.00039286
17.469	0.0002175	0.00024308	0.00039307
17.479	0.00021749	0.00024311	0.00039326
17.489	0.00021746	0.00024312	0.00039342
17.499	0.00021742	0.00024313	0.00039355
17.509	0.00021737	0.00024313	0.00039367
17.519	0.0002173	0.00024312	0.00039376
17.529	0.00021724	0.00024311	0.00039384
17.539	0.00021716	0.00024308	0.0003939
17.549	0.00021708	0.00024305	0.00039395
17.559	0.00021699	0.00024301	0.00039398
17.569	0.0002169	0.00024297	0.000394
17.579	0.0002168	0.00024292	0.00039402
17.589	0.00021671	0.00024287	0.00039402
17.599	0.00021661	0.00024282	0.00039401
17.609	0.00021651	0.00024276	0.000394
17.619	0.00021641	0.0002427	0.00039398
17.629	0.00021631	0.00024264	0.00039395
17.639	0.00021621	0.00024257	0.00039391
17.649	0.00021611	0.00024251	0.00039387
17.659	0.00021601	0.00024244	0.00039382
17.669	0.00021592	0.00024238	0.00039377
17.679	0.00021583	0.00024232	0.00039371
17.689	0.00021574	0.00024225	0.00039365
17.699	0.00021565	0.00024219	0.00039358
17.709	0.00021557	0.00024213	0.00039352
17.719	0.0002155	0.00024208	0.00039345
17.729	0.00021543	0.00024203	0.00039339
17.739	0.00021538	0.00024198	0.00039334
17.749	0.00021533	0.00024193	0.00039329
17.759	0.00021529	0.0002419	0.00039326
17.769	0.00021527	0.00024186	0.00039325
17.779	0.00021526	0.00024184	0.00039326
17.789	0.00021527	0.00024182	0.00039331
17.799	0.0002153	0.0002418	0.0003934
17.809	0.00021535	0.0002418	0.00039354
17.819	0.00021542	0.0002418	0.00039373
17.829	0.00021552	0.00024181	0.000394
17.839	0.00021565	0.00024182	0.00039433
17.849	0.00021581	0.00024184	0.00039474
17.859	0.00021598	0.00024187	0.00039521
17.869	0.00021617	0.00024191	0.00039576
17.879	0.00021637	0.00024195	0.00039635
17.889	0.00021658	0.00024199	0.00039698
17.899	0.00021678	0.00024204	0.00039763
17.909	0.00021697	0.0002421	0.00039829
17.919	0.00021716	0.00024216	0.00039893
17.929	0.00021733	0.00024223	0.00039955
17.939	0.0002175	0.0002423	0.00040013
17.949	0.00021765	0.00024238	0.00040068
17.959	0.00021779	0.00024247	0.00040119
17.969	0.00021793	0.00024256	0.00040166
17.979	0.00021807	0.00024266	0.00040211
17.989	0.0002182	0.00024278	0.00040252
17.999	0.00021833	0.0002429	0.00040292
18.009	0.00021846	0.00024303	0.00040329
18.019	0.0002186	0.00024318	0.00040366
18.029	0.00021874	0.00024333	0.00040402
18.039	0.00021888	0.0002435	0.00040439
18.049	0.00021903	0.00024368	0.00040475
18.059	0.00021919	0.00024387	0.00040511
18.069	0.00021936	0.00024408	0.00040549
18.079	0.00021954	0.0002443	0.00040587
18.089	0.00021972	0.00024454	0.00040626
18.099	0.00021992	0.00024478	0.00040667
18.109	0.00022012	0.00024504	0.00040709
18.119	0.00022034	0.00024532	0.00040752
18.129	0.00022057	0.0002456	0.00040797
18.139	0.00022081	0.0002459	0.00040843
18.149	0.00022106	0.00024621	0.00040891
18.159	0.00022133	0.00024652	0.0004094
18.169	0.00022161	0.00024685	0.00040992
18.179	0.00022189	0.00024719	0.00041044
18.189	0.00022219	0.00024753	0.00041098
18.199	0.0002225	0.00024788	0.00041154
18.209	0.00022281	0.00024824	0.00041211
18.219	0.00022314	0.0002486	0.00041269
18.229	0.00022347	0.00024896	0.00041328
18.239	0.00022381	0.00024933	0.00041389
18.249	0.00022415	0.0002497	0.0004145
18.259	0.00022449	0.00025007	0.00041512
18.269	0.00022484	0.00025044	0.00041575
18.279	0.00022519	0.00025081	0.00041638
18.289	0.00022554	0.00025118	0.00041702
18.299	0.0002259	0.00025155	0.00041765
18.309	0.00022625	0.00025192	0.00041829
18.319	0.0002266	0.00025229	0.00041892
18.329	0.00022694	0.00025265	0.00041955
18.339	0.00022729	0.00025301	0.00042017
18.349	0.00022763	0.00025337	0.00042078
18.359	0.00022797	0.00025372	0.00042138
18.369	0.0002283	0.00025406	0.00042197
18.379	0.00022863	0.0002544	0.00042254
18.389	0.00022896	0.00025473	0.00042309
18.399	0.00022927	0.00025505	0.00042363
18.409	0.00022958	0.00025536	0.00042415
18.419	0.00022988	0.00025566	0.00042465
18.429	0.00023018	0.00025595	0.00042513
18.439	0.00023046	0.00025623	0.00042559
18.449	0.00023074	0.00025649	0.00042602
18.459	0.00023101	0.00025674	0.00042643
18.469	0.00023126	0.00025698	0.00042683
18.479	0.00023151	0.0002572	0.0004272
18.489	0.00023174	0.00025741	0.00042754
18.499	0.00023196	0.0002576	0.00042787
18.509	0.00023217	0.00025778	0.00042818
18.519	0.00023238	0.00025794	0.00042847
18.529	0.00023257	0.00025809	0.00042874
18.539	0.00023275	0.00025823	0.000429
18.549	0.00023291	0.00025835	0.00042924
18.559	0.00023307	0.00025846	0.00042947
18.569	0.00023322	0.00025856	0.00042968
18.579	0.00023336	0.00025864	0.00042989
18.589	0.00023349	0.00025872	0.00043008
18.599	0.00023362	0.00025878	0.00043027
18.609	0.00023374	0.00025884	0.00043046
18.619	0.00023385	0.00025888	0.00043064
18.629	0.00023395	0.00025892	0.00043083
18.639	0.00023405	0.00025895	0.00043101
18.649	0.00023415	0.00025897	0.0004312
18.659	0.00023424	0.00025899	0.0004314
18.669	0.00023433	0.000259	0.00043161
18.679	0.00023442	0.00025902	0.00043183
18.689	0.00023451	0.00025902	0.00043206
18.699	0.00023459	0.00025903	0.00043231
18.709	0.00023468	0.00025904	0.00043257
18.719	0.00023477	0.00025904	0.00043285
18.729	0.00023487	0.00025905	0.00043314
18.739	0.00023497	0.00025906	0.00043346
18.749	0.00023507	0.00025908	0.00043379
18.759	0.00023517	0.00025909	0.00043414
18.769	0.00023529	0.00025912	0.0004345
18.779	0.0002354	0.00025914	0.00043488
18.789	0.00023553	0.00025918	0.00043527
18.799	0.00023566	0.00025921	0.00043567
18.809	0.00023579	0.00025926	0.00043607
18.819	0.00023593	0.00025931	0.00043649
18.829	0.00023608	0.00025936	0.00043691
18.839	0.00023623	0.00025942	0.00043733
18.849	0.00023639	0.00025949	0.00043775
18.859	0.00023656	0.00025956	0.00043816
18.869	0.00023672	0.00025963	0.00043858
18.879	0.00023689	0.00025971	0.00043898
18.889	0.00023706	0.00025979	0.00043939
18.899	0.00023722	0.00025987	0.00043978
18.909	0.00023739	0.00025996	0.00044016
18.919	0.00023756	0.00026005	0.00044053
18.929	0.00023772	0.00026014	0.00044089
18.939	0.00023788	0.00026024	0.00044124
18.949	0.00023804	0.00026033	0.00044158
18.959	0.0002382	0.00026043	0.0004419
18.969	0.00023835	0.00026053	0.00044221
18.979	0.0002385	0.00026063	0.00044251
18.989	0.00023864	0.00026073	0.0004428
18.999	0.00023878	0.00026083	0.00044307
19.01	0.00023892	0.00026093	0.00044333
19.02	0.00023905	0.00026103	0.00044358
19.03	0.00023918	0.00026113	0.00044382
19.04	0.00023931	0.00026124	0.00044405
19.05	0.00023943	0.00026134	0.00044427
19.06	0.00023955	0.00026144	0.00044448
19.07	0.00023967	0.00026155	0.00044468
19.08	0.00023978	0.00026165	0.00044488
19.09	0.00023989	0.00026176	0.00044507
19.1	0.00023999	0.00026186	0.00044526
19.11	0.00024009	0.00026197	0.00044544
19.12	0.00024019	0.00026208	0.00044562
19.13	0.00024029	0.00026219	0.0004458
19.14	0.00024038	0.00026231	0.00044598
19.15	0.00024047	0.00026242	0.00044616
19.16	0.00024056	0.00026254	0.00044634
19.17	0.00024065	0.00026267	0.00044653
19.18	0.00024073	0.0002628	0.00044671
19.19	0.00024082	0.00026293	0.00044691
19.2	0.0002409	0.00026307	0.0004471
19.21	0.00024098	0.00026322	0.00044731
19.22	0.00024106	0.00026338	0.00044752
19.23	0.00024115	0.00026355	0.00044774
19.24	0.00024123	0.00026372	0.00044797
19.25	0.00024132	0.00026391	0.00044821
19.26	0.0002414	0.00026411	0.00044846
19.27	0.0002415	0.00026432	0.00044873
19.28	0.00024159	0.00026455	0.000449
19.29	0.00024169	0.00026479	0.00044929
19.3	0.00024179	0.00026504	0.0004496
19.31	0.0002419	0.00026531	0.00044992
19.32	0.00024202	0.0002656	0.00045026
19.33	0.00024214	0.0002659	0.00045061
19.34	0.00024227	0.00026622	0.00045098
19.35	0.00024241	0.00026656	0.00045137
19.36	0.00024255	0.00026691	0.00045178
19.37	0.0002427	0.00026728	0.00045221
19.38	0.00024286	0.00026767	0.00045267
19.39	0.00024303	0.00026807	0.00045314
19.4	0.0002432	0.00026849	0.00045363
19.41	0.00024338	0.00026892	0.00045415
19.42	0.00024357	0.00026936	0.00045469
19.43	0.00024377	0.00026982	0.00045526
19.44	0.00024397	0.00027028	0.00045585
19.45	0.00024418	0.00027076	0.00045646
19.46	0.0002444	0.00027124	0.0004571
19.47	0.00024462	0.00027174	0.00045777
19.48	0.00024485	0.00027223	0.00045845
19.49	0.00024509	0.00027274	0.00045916
19.5	0.00024533	0.00027324	0.00045989
19.51	0.00024558	0.00027375	0.00046064
19.52	0.00024584	0.00027426	0.00046139
19.53	0.0002461	0.00027476	0.00046216
19.54	0.00024637	0.00027527	0.00046294
19.55	0.00024664	0.00027577	0.00046371
19.56	0.00024692	0.00027627	0.00046449
19.57	0.00024721	0.00027677	0.00046526
19.58	0.0002475	0.00027725	0.00046601
19.59	0.0002478	0.00027773	0.00046676
19.6	0.0002481	0.0002782	0.00046749
19.61	0.0002484	0.00027867	0.00046819
19.62	0.0002487	0.00027912	0.00046888
19.63	0.000249	0.00027956	0.00046955
19.64	0.0002493	0.00027999	0.00047019
19.65	0.0002496	0.0002804	0.00047081
19.66	0.0002499	0.0002808	0.0004714
19.67	0.0002502	0.00028119	0.00047197
19.68	0.00025049	0.00028156	0.00047252
19.69	0.00025077	0.00028192	0.00047305
19.7	0.00025105	0.00028226	0.00047355
19.71	0.00025132	0.00028258	0.00047404
19.72	0.00025158	0.00028289	0.0004745
19.73	0.00025183	0.00028318	0.00047495
19.74	0.00025207	0.00028345	0.00047538
19.75	0.0002523	0.00028371	0.00047579
19.76	0.00025252	0.00028395	0.00047618
19.77	0.00025273	0.00028417	0.00047657
19.78	0.00025293	0.00028437	0.00047694
19.79	0.00025312	0.00028456	0.00047729
19.8	0.0002533	0.00028473	0.00047764
19.81	0.00025347	0.00028489	0.00047797
19.82	0.00025362	0.00028503	0.00047829
19.83	0.00025377	0.00028515	0.00047861
19.84	0.0002539	0.00028526	0.00047891
19.85	0.00025403	0.00028536	0.0004792
19.86	0.00025415	0.00028544	0.00047948
19.87	0.00025426	0.00028551	0.00047976
19.88	0.00025436	0.00028556	0.00048002
19.89	0.00025446	0.00028561	0.00048027
19.9	0.00025455	0.00028564	0.00048052
19.91	0.00025463	0.00028566	0.00048075
19.92	0.00025471	0.00028567	0.00048097
19.93	0.00025478	0.00028567	0.00048118
19.94	0.00025485	0.00028566	0.00048138
19.95	0.00025491	0.00028565	0.00048156
19.96	0.00025497	0.00028563	0.00048173
19.97	0.00025502	0.0002856	0.00048189
19.98	0.00025507	0.00028556	0.00048203
19.99	0.00025512	0.00028551	0.00048217
20	0.00025517	0.00028547	0.00048228


==> figures/data/V1D1V_error_time_basis/error_local_reduced_model_indicator_V1D1V_8.txt <==
Timing	Error_1_2	Error_1_3	Error_1_5
0	1.7186e-05	1.7186e-05	1.7186e-05
0.010005	1.7193e-05	1.7193e-05	1.7193e-05
0.02001	1.7187e-05	1.7187e-05	1.7187e-05
0.030015	1.7183e-05	1.7183e-05	1.7183e-05
0.04002	1.7178e-05	1.7178e-05	1.7178e-05
0.050025	1.7172e-05	1.7172e-05	1.7172e-05
0.06003	1.7167e-05	1.7167e-05	1.7167e-05
0.070035	1.7164e-05	1.7164e-05	1.7164e-05
0.08004	1.7163e-05	1.7163e-05	1.7163e-05
0.090045	1.7167e-05	1.7167e-05	1.7167e-05
0.10005	1.7177e-05	1.7177e-05	1.7177e-05
0.11006	1.7195e-05	1.7195e-05	1.7195e-05
0.12006	1.7223e-05	1.7223e-05	1.7223e-05
0.13007	1.7265e-05	1.7265e-05	1.7265e-05
0.14007	1.7321e-05	1.7321e-05	1.7321e-05
0.15008	1.7396e-05	1.7396e-05	1.7396e-05
0.16008	1.7492e-05	1.7492e-05	1.7492e-05
0.17009	1.7612e-05	1.7612e-05	1.7612e-05
0.18009	1.7759e-05	1.7759e-05	1.7759e-05
0.1901	1.7938e-05	1.7938e-05	1.7938e-05
0.2001	1.8151e-05	1.8151e-05	1.8151e-05
0.21011	1.8403e-05	1.8403e-05	1.8403e-05
0.22011	1.8696e-05	1.8696e-05	1.8696e-05
0.23012	1.9035e-05	1.9035e-05	1.9035e-05
0.24012	1.9423e-05	1.9423e-05	1.9423e-05
0.25013	1.9863e-05	1.9863e-05	1.9863e-05
0.26013	2.036e-05	2.036e-05	2.036e-05
0.27014	1.7166e-05	2.0916e-05	2.0916e-05
0.28014	1.7208e-05	2.1535e-05	2.1535e-05
0.29015	1.7262e-05	2.2218e-05	2.2218e-05
0.30015	1.7322e-05	1.9743e-05	2.2969e-05
0.31016	1.7386e-05	1.9789e-05	2.3789e-05
0.32016	1.7454e-05	1.9842e-05	2.468e-05
0.33017	1.7526e-05	1.9898e-05	2.5642e-05
0.34017	1.76e-05	1.9957e-05	2.4383e-05
0.35018	1.7676e-05	2.0018e-05	2.4426e-05
0.36018	1.7754e-05	2.0081e-05	2.4471e-05
0.37019	1.7833e-05	2.0144e-05	2.4517e-05
0.38019	1.7912e-05	2.0208e-05	2.4563e-05
0.3902	1.7991e-05	2.0272e-05	2.461e-05
0.4002	1.8069e-05	2.0335e-05	2.4656e-05
0.41021	1.8145e-05	2.0398e-05	2.4702e-05
0.42021	1.822e-05	2.0459e-05	2.4747e-05
0.43022	1.8292e-05	2.0519e-05	2.479e-05
0.44022	1.8362e-05	2.0577e-05	2.4833e-05
0.45023	1.8429e-05	2.0633e-05	2.4875e-05
0.46023	1.8493e-05	2.0687e-05	2.4915e-05
0.47024	1.8554e-05	2.0739e-05	2.4955e-05
0.48024	1.8614e-05	2.079e-05	2.4993e-05
0.49025	1.8671e-05	2.0839e-05	2.5031e-05
0.50025	1.8727e-05	2.0888e-05	2.5068e-05
0.51026	1.8783e-05	2.0937e-05	2.5107e-05
0.52026	1.8839e-05	2.0987e-05	2.5146e-05
0.53027	1.8897e-05	2.104e-05	2.5188e-05
0.54027	1.896e-05	2.1096e-05	2.5233e-05
0.55028	1.9028e-05	2.1159e-05	2.5284e-05
0.56028	1.9105e-05	2.123e-05	2.5342e-05
0.57029	1.9195e-05	2.1312e-05	2.541e-05
0.58029	1.9301e-05	2.141e-05	2.5491e-05
0.5903	1.9428e-05	2.1527e-05	2.5589e-05
0.6003	1.9582e-05	2.167e-05	2.5708e-05
0.61031	1.9772e-05	2.1845e-05	2.5856e-05
0.62031	2.0005e-05	2.2061e-05	2.6038e-05
0.63032	2.0295e-05	2.2329e-05	2.6266e-05
0.64032	2.0653e-05	2.2661e-05	2.6551e-05
0.65033	2.1097e-05	2.3075e-05	2.6907e-05
0.66033	2.1648e-05	2.359e-05	2.7355e-05
0.67034	2.2328e-05	2.423e-05	2.7916e-05
0.68034	2.3167e-05	2.5022e-05	2.862e-05
0.69035	2.4195e-05	2.6e-05	2.9499e-05
0.70035	2.5446e-05	2.72e-05	3.0593e-05
0.71036	2.6956e-05	2.866e-05	3.1944e-05
0.72036	2.8757e-05	3.0417e-05	3.3597e-05
0.73037	3.0873e-05	3.2502e-05	3.5594e-05
0.74037	3.0977e-05	3.4937e-05	3.797e-05
0.75038	3.0979e-05	3.7726e-05	4.0745e-05
0.76038	3.0981e-05	3.7836e-05	4.3917e-05
0.77039	3.0984e-05	3.7839e-05	4.746e-05
0.78039	3.0986e-05	3.7841e-05	5.1313e-05
0.7904	3.0988e-05	3.7842e-05	5.1419e-05
0.8004	3.099e-05	3.7844e-05	5.1423e-05
0.81041	3.0993e-05	3.7846e-05	5.1426e-05
0.82041	3.0995e-05	3.7847e-05	5.1428e-05
0.83042	3.0997e-05	3.7848e-05	5.143e-05
0.84042	3.1e-05	3.7849e-05	5.143e-05
0.85043	3.1002e-05	3.785e-05	5.143e-05
0.86043	3.1005e-05	3.7851e-05	5.1429e-05
0.87044	3.1008e-05	3.7851e-05	5.1426e-05
0.88044	3.1011e-05	3.7851e-05	5.1423e-05
0.89045	3.1014e-05	3.7851e-05	5.1418e-05
0.90045	3.1018e-05	3.7851e-05	5.1412e-05
0.91046	3.1022e-05	3.785e-05	5.1404e-05
0.92046	3.1027e-05	3.785e-05	5.1396e-05
0.93047	3.1033e-05	3.785e-05	5.1386e-05
0.94047	3.104e-05	3.785e-05	5.1374e-05
0.95048	3.1049e-05	3.7851e-05	5.1362e-05
0.96048	3.1059e-05	3.7853e-05	5.1348e-05
0.97049	3.1071e-05	3.7855e-05	5.1334e-05
0.98049	3.1086e-05	3.7859e-05	5.1319e-05
0.9905	3.1104e-05	3.7865e-05	5.1303e-05
1.0005	3.1125e-05	3.7873e-05	5.1287e-05
1.0105	3.1149e-05	3.7883e-05	5.1272e-05
1.0205	3.1179e-05	3.7897e-05	5.1257e-05
1.0305	3.1214e-05	3.7914e-05	5.1243e-05
1.0405	3.1255e-05	3.7936e-05	5.1231e-05
1.0505	3.1304e-05	3.7964e-05	5.1221e-05
1.0605	3.136e-05	3.7997e-05	5.1214e-05
1.0705	3.1426e-05	3.8037e-05	5.1211e-05
1.0805	3.1501e-05	3.8085e-05	5.1212e-05
1.0905	3.1588e-05	3.8142e-05	5.1218e-05
1.1006	3.1687e-05	3.8209e-05	5.123e-05
1.1106	3.1798e-05	3.8286e-05	5.1248e-05
1.1206	3.1924e-05	3.8375e-05	5.1274e-05
1.1306	3.2065e-05	3.8476e-05	5.1308e-05
1.1406	3.222e-05	3.8589e-05	5.1351e-05
1.1506	3.2391e-05	3.8716e-05	5.1403e-05
1.1606	3.2576e-05	3.8856e-05	5.1464e-05
1.1706	3.2775e-05	3.9008e-05	5.1535e-05
1.1806	3.2987e-05	3.9173e-05	5.1615e-05
1.1906	3.3209e-05	3.9349e-05	5.1704e-05
1.2006	3.344e-05	3.9533e-05	5.1801e-05
1.2106	3.3675e-05	3.9725e-05	5.1905e-05
1.2206	3.3913e-05	3.9922e-05	5.2015e-05
1.2306	3.4148e-05	4.012e-05	5.2129e-05
1.2406	3.4378e-05	4.0318e-05	5.2245e-05
1.2506	3.4598e-05	4.0511e-05	5.2362e-05
1.2606	3.4806e-05	4.0697e-05	5.2477e-05
1.2706	3.4998e-05	4.0873e-05	5.2589e-05
1.2806	3.5174e-05	4.1037e-05	5.2695e-05
1.2906	3.533e-05	4.1186e-05	5.2795e-05
1.3007	3.5467e-05	4.1321e-05	5.2886e-05
1.3107	3.5584e-05	4.1438e-05	5.2967e-05
1.3207	3.5683e-05	4.154e-05	5.3039e-05
1.3307	3.5766e-05	4.1626e-05	5.31e-05
1.3407	3.5833e-05	4.1697e-05	5.315e-05
1.3507	3.5888e-05	4.1756e-05	5.319e-05
1.3607	3.5933e-05	4.1803e-05	5.3221e-05
1.3707	3.597e-05	4.184e-05	5.3244e-05
1.3807	3.6002e-05	4.1871e-05	5.3259e-05
1.3907	3.6031e-05	4.1897e-05	5.3269e-05
1.4007	3.606e-05	4.192e-05	5.3274e-05
1.4107	3.6091e-05	4.1942e-05	5.3277e-05
1.4207	3.6124e-05	4.1966e-05	5.3279e-05
1.4307	3.6162e-05	4.1992e-05	5.3282e-05
1.4407	3.6204e-05	4.2022e-05	5.3286e-05
1.4507	3.6252e-05	4.2057e-05	5.3294e-05
1.4607	3.6305e-05	4.2096e-05	5.3305e-05
1.4707	3.6364e-05	4.2141e-05	5.3321e-05
1.4807	3.6429e-05	4.2192e-05	5.3341e-05
1.4907	3.6498e-05	4.2247e-05	5.3367e-05
1.5008	3.6571e-05	4.2307e-05	5.3398e-05
1.5108	3.6648e-05	4.2372e-05	5.3435e-05
1.5208	3.6727e-05	4.244e-05	5.3476e-05
1.5308	3.6808e-05	4.2511e-05	5.3522e-05
1.5408	3.6891e-05	4.2584e-05	5.3572e-05
1.5508	3.6974e-05	4.2659e-05	5.3625e-05
1.5608	3.7057e-05	4.2734e-05	5.3682e-05
1.5708	3.714e-05	4.2811e-05	5.3741e-05
1.5808	3.7222e-05	4.2887e-05	5.3802e-05
1.5908	3.7303e-05	4.2964e-05	5.3865e-05
1.6008	3.7382e-05	4.3039e-05	5.393e-05
1.6108	3.746e-05	4.3114e-05	5.3996e-05
1.6208	3.7536e-05	4.3188e-05	5.4063e-05
1.6308	3.7611e-05	4.3261e-05	5.413e-05
1.6408	3.7684e-05	4.3333e-05	5.4198e-05
1.6508	3.7757e-05	4.3403e-05	5.4267e-05
1.6608	3.7828e-05	4.3474e-05	5.4336e-05
1.6708	3.7898e-05	4.3543e-05	5.4405e-05
1.6808	3.7969e-05	4.3612e-05	5.4476e-05
1.6908	3.8039e-05	4.3681e-05	5.4546e-05
1.7009	3.8109e-05	4.375e-05	5.4617e-05
1.7109	3.818e-05	4.3819e-05	5.4689e-05
1.7209	3.8252e-05	4.3889e-05	5.4762e-05
1.7309	3.8326e-05	4.396e-05	5.4836e-05
1.7409	3.8402e-05	4.4032e-05	5.4911e-05
1.7509	3.8479e-05	4.4105e-05	5.4987e-05
1.7609	3.8559e-05	4.418e-05	5.5065e-05
1.7709	3.8643e-05	4.4257e-05	5.5144e-05
1.7809	3.8729e-05	4.4336e-05	5.5224e-05
1.7909	3.8819e-05	4.4418e-05	5.5307e-05
1.8009	3.8867e-05	4.4503e-05	5.5392e-05
1.8109	3.893e-05	4.4591e-05	5.5479e-05
1.8209	3.8995e-05	4.4684e-05	5.5568e-05
1.8309	3.9064e-05	4.478e-05	5.5661e-05
1.8409	3.9134e-05	4.4881e-05	5.5757e-05
1.8509	3.9208e-05	4.4988e-05	5.5856e-05
1.8609	3.9284e-05	4.5101e-05	5.596e-05
1.8709	3.9362e-05	4.522e-05	5.6068e-05
1.8809	3.9442e-05	4.5346e-05	5.6181e-05
1.8909	3.9524e-05	4.5481e-05	5.6301e-05
1.901	3.9608e-05	4.5625e-05	5.6426e-05
1.911	3.9694e-05	4.5778e-05	5.6559e-05
1.921	3.9782e-05	4.5942e-05	5.67e-05
1.931	3.9871e-05	4.6117e-05	5.6848e-05
1.941	3.9961e-05	4.6303e-05	5.7006e-05
1.951	4.0053e-05	4.6501e-05	5.7172e-05
1.961	4.0146e-05	4.671e-05	5.7348e-05
1.971	4.0241e-05	4.693e-05	5.7533e-05
1.981	4.0337e-05	4.7161e-05	5.7726e-05
1.991	4.0434e-05	4.7402e-05	5.7927e-05
2.001	4.0532e-05	4.765e-05	5.8135e-05
2.011	4.0632e-05	4.7905e-05	5.8348e-05
2.021	4.0733e-05	4.8164e-05	5.8566e-05
2.031	4.0835e-05	4.8425e-05	5.8786e-05
2.041	4.0938e-05	4.8687e-05	5.9007e-05
2.051	4.1043e-05	4.8946e-05	5.9227e-05
2.061	4.1148e-05	4.9201e-05	5.9445e-05
2.071	4.1254e-05	4.945e-05	5.9658e-05
2.081	4.1361e-05	4.9691e-05	5.9865e-05
2.091	4.1468e-05	4.9923e-05	6.0066e-05
2.1011	4.1575e-05	4.9986e-05	6.0259e-05
2.1111	4.1681e-05	5.007e-05	6.0443e-05
2.1211	4.1788e-05	5.0163e-05	6.0618e-05
2.1311	4.1894e-05	5.0263e-05	6.0783e-05
2.1411	4.1998e-05	5.0369e-05	6.0939e-05
2.1511	4.2102e-05	5.048e-05	6.1085e-05
2.1611	4.2204e-05	5.0594e-05	6.1222e-05
2.1711	4.2305e-05	5.0709e-05	6.135e-05
2.1811	4.2404e-05	5.0825e-05	6.1468e-05
2.1911	4.2502e-05	5.0941e-05	6.1578e-05
2.2011	4.2597e-05	5.1054e-05	6.168e-05
2.2111	4.2692e-05	5.1164e-05	6.1774e-05
2.2211	4.2784e-05	5.127e-05	6.1861e-05
2.2311	4.2876e-05	5.1373e-05	6.1941e-05
2.2411	4.2966e-05	5.1472e-05	6.2015e-05
2.2511	4.3055e-05	5.1566e-05	6.2083e-05
2.2611	4.3144e-05	5.1656e-05	6.2146e-05
2.2711	4.3233e-05	5.1742e-05	6.2205e-05
2.2811	4.3321e-05	5.1824e-05	6.2259e-05
2.2911	4.341e-05	5.1902e-05	6.2311e-05
2.3012	4.35e-05	5.1978e-05	6.2359e-05
2.3112	4.3592e-05	5.205e-05	6.2404e-05
2.3212	4.3685e-05	5.2121e-05	6.2448e-05
2.3312	4.378e-05	5.219e-05	6.2491e-05
2.3412	4.3878e-05	5.2258e-05	6.2533e-05
2.3512	4.398e-05	5.2325e-05	6.2576e-05
2.3612	4.4085e-05	5.2393e-05	6.2618e-05
2.3712	4.4194e-05	5.2461e-05	6.2663e-05
2.3812	4.4308e-05	5.2532e-05	6.2709e-05
2.3912	4.4427e-05	5.2604e-05	6.2757e-05
2.4012	4.4552e-05	5.2681e-05	6.281e-05
2.4112	4.4683e-05	5.2762e-05	6.2866e-05
2.4212	4.482e-05	5.2848e-05	6.2928e-05
2.4312	4.4964e-05	5.2941e-05	6.2995e-05
2.4412	4.5115e-05	5.3041e-05	6.3069e-05
2.4512	4.5273e-05	5.315e-05	6.3151e-05
2.4612	4.5438e-05	5.3269e-05	6.3241e-05
2.4712	4.5611e-05	5.3399e-05	6.3341e-05
2.4812	4.579e-05	5.3542e-05	6.3451e-05
2.4912	4.5975e-05	5.3698e-05	6.3572e-05
2.5013	4.6166e-05	5.3868e-05	6.3704e-05
2.5113	4.6361e-05	5.4053e-05	6.3849e-05
2.5213	4.656e-05	5.4255e-05	6.4007e-05
2.5313	4.6762e-05	5.4473e-05	6.4178e-05
2.5413	4.6964e-05	5.4707e-05	6.4361e-05
2.5513	4.7165e-05	5.4958e-05	6.4558e-05
2.5613	4.7363e-05	5.5225e-05	6.4767e-05
2.5713	4.7558e-05	5.5507e-05	6.4989e-05
2.5813	4.7747e-05	5.5803e-05	6.5221e-05
2.5913	4.7928e-05	5.611e-05	6.5462e-05
2.6013	4.8102e-05	5.6428e-05	6.5712e-05
2.6113	4.8266e-05	5.6753e-05	6.5968e-05
2.6213	4.8421e-05	5.7084e-05	6.6229e-05
2.6313	4.8566e-05	5.7418e-05	6.6493e-05
2.6413	4.87e-05	5.7752e-05	6.6758e-05
2.6513	4.8824e-05	5.8084e-05	6.7021e-05
2.6613	4.8938e-05	5.8411e-05	6.7282e-05
2.6713	4.9043e-05	5.8731e-05	6.7538e-05
2.6813	4.9139e-05	5.9043e-05	6.7788e-05
2.6913	4.9228e-05	5.9344e-05	6.8031e-05
2.7014	4.9309e-05	5.9634e-05	6.8266e-05
2.7114	4.9383e-05	5.9911e-05	6.8492e-05
2.7214	4.9452e-05	6.0175e-05	6.8709e-05
2.7314	4.9516e-05	6.0426e-05	6.8916e-05
2.7414	4.9576e-05	6.0662e-05	6.9113e-05
2.7514	4.9633e-05	6.0885e-05	6.9302e-05
2.7614	4.9686e-05	6.1094e-05	6.9481e-05
2.7714	4.9738e-05	6.129e-05	6.9652e-05
2.7814	4.9788e-05	6.1473e-05	6.9814e-05
2.7914	4.9837e-05	6.1643e-05	6.997e-05
2.8014	4.9886e-05	6.1802e-05	7.0119e-05
2.8114	4.9934e-05	6.1949e-05	7.0262e-05
2.8214	4.9983e-05	6.2086e-05	7.04e-05
2.8314	5.0032e-05	6.2212e-05	7.0534e-05
2.8414	5.0082e-05	6.2329e-05	7.0664e-05
2.8514	5.0133e-05	6.2436e-05	7.0791e-05
2.8614	5.0184e-05	6.2535e-05	7.0916e-05
2.8714	5.0237e-05	6.2625e-05	7.1038e-05
2.8814	5.029e-05	6.2708e-05	7.116e-05
2.8914	5.0345e-05	6.2782e-05	7.128e-05
2.9015	5.04e-05	6.285e-05	7.1399e-05
2.9115	5.0456e-05	6.291e-05	7.1518e-05
2.9215	5.0512e-05	6.2964e-05	7.1637e-05
2.9315	5.0569e-05	6.3011e-05	7.1756e-05
2.9415	5.0626e-05	6.3052e-05	7.1874e-05
2.9515	5.0683e-05	6.3088e-05	7.1993e-05
2.9615	5.074e-05	6.3118e-05	7.2111e-05
2.9715	5.0796e-05	6.3144e-05	7.223e-05
2.9815	5.0852e-05	6.3164e-05	7.2348e-05
2.9915	5.0908e-05	6.3181e-05	7.2465e-05
3.0015	5.0963e-05	6.3194e-05	7.2582e-05
3.0115	5.1018e-05	6.3204e-05	7.2699e-05
3.0215	5.1072e-05	6.3211e-05	7.2815e-05
3.0315	5.1127e-05	6.3216e-05	7.2931e-05
3.0415	5.1181e-05	6.322e-05	7.3046e-05
3.0515	5.1236e-05	6.3223e-05	7.316e-05
3.0615	5.1291e-05	6.3225e-05	7.3274e-05
3.0715	5.1347e-05	6.3227e-05	7.3387e-05
3.0815	5.1404e-05	6.3229e-05	7.35e-05
3.0915	5.1462e-05	6.3232e-05	7.3613e-05
3.1016	5.1522e-05	6.3237e-05	7.3726e-05
3.1116	5.1583e-05	6.3243e-05	7.3839e-05
3.1216	5.1646e-05	6.3251e-05	7.3953e-05
3.1316	5.1711e-05	6.3261e-05	7.4068e-05
3.1416	5.1778e-05	6.3273e-05	7.4183e-05
3.1516	5.1848e-05	6.3287e-05	7.4214e-05
3.1616	5.1919e-05	6.3303e-05	7.426e-05
3.1716	5.1993e-05	6.3321e-05	7.4304e-05
3.1816	5.2068e-05	6.3341e-05	7.4348e-05
3.1916	5.2146e-05	6.3362e-05	7.4391e-05
3.2016	5.2226e-05	6.3385e-05	7.4433e-05
3.2116	5.2307e-05	6.3408e-05	7.4474e-05
3.2216	5.239e-05	6.3432e-05	7.4514e-05
3.2316	5.2475e-05	6.3455e-05	7.4553e-05
3.2416	5.256e-05	6.3479e-05	7.4591e-05
3.2516	5.2647e-05	6.3501e-05	7.4628e-05
3.2616	5.2733e-05	6.3522e-05	7.4664e-05
3.2716	5.282e-05	6.3542e-05	7.4698e-05
3.2816	5.2907e-05	6.3559e-05	7.473e-05
3.2916	5.2993e-05	6.3574e-05	7.476e-05
3.3017	5.3079e-05	6.3586e-05	7.4788e-05
3.3117	5.3163e-05	6.3595e-05	7.4814e-05
3.3217	5.3246e-05	6.3601e-05	7.4837e-05
3.3317	5.3327e-05	6.3604e-05	7.4857e-05
3.3417	5.3406e-05	6.3603e-05	7.4874e-05
3.3517	5.3483e-05	6.3599e-05	7.4888e-05
3.3617	5.3558e-05	6.3592e-05	7.49e-05
3.3717	5.363e-05	6.3583e-05	7.4909e-05
3.3817	5.3699e-05	6.3571e-05	7.4915e-05
3.3917	5.3762e-05	6.3558e-05	7.4919e-05
3.4017	5.3822e-05	6.3544e-05	7.4922e-05
3.4117	5.388e-05	6.353e-05	7.4923e-05
3.4217	5.3934e-05	6.3517e-05	7.4923e-05
3.4317	5.3986e-05	6.3505e-05	7.4924e-05
3.4417	5.4034e-05	6.3497e-05	7.4924e-05
3.4517	5.408e-05	6.3493e-05	7.4927e-05
3.4617	5.4123e-05	6.3494e-05	7.4931e-05
3.4717	5.4162e-05	6.3502e-05	7.4938e-05
3.4817	5.4199e-05	6.3516e-05	7.4949e-05
3.4917	5.4234e-05	6.3539e-05	7.4965e-05
3.5018	5.4266e-05	6.357e-05	7.4986e-05
3.5118	5.4296e-05	6.3611e-05	7.5013e-05
3.5218	5.4324e-05	6.3662e-05	7.5047e-05
3.5318	5.435e-05	6.3722e-05	7.5089e-05
3.5418	5.4374e-05	6.3792e-05	7.5138e-05
3.5518	5.4397e-05	6.3871e-05	7.5196e-05
3.5618	5.4419e-05	6.3959e-05	7.5263e-05
3.5718	5.4439e-05	6.4056e-05	7.5337e-05
3.5818	5.4458e-05	6.4159e-05	7.542e-05
3.5918	5.4475e-05	6.4268e-05	7.5511e-05
3.6018	5.4491e-05	6.4382e-05	7.5609e-05
3.6118	5.4506e-05	6.4499e-05	7.5712e-05
3.6218	5.4519e-05	6.4618e-05	7.5821e-05
3.6318	5.453e-05	6.4737e-05	7.5933e-05
3.6418	5.4541e-05	6.4855e-05	7.6047e-05
3.6518	5.4549e-05	6.497e-05	7.6162e-05
3.6618	5.4556e-05	6.5081e-05	7.6276e-05
3.6718	5.4562e-05	6.5187e-05	7.6386e-05
3.6818	5.4567e-05	6.5287e-05	7.6493e-05
3.6918	5.457e-05	6.5381e-05	7.6593e-05
3.7019	5.4573e-05	6.5467e-05	7.6687e-05
3.7119	5.4574e-05	6.5545e-05	7.6772e-05
3.7219	5.4576e-05	6.5616e-05	7.6848e-05
3.7319	5.4577e-05	6.568e-05	7.6915e-05
3.7419	5.4579e-05	6.5736e-05	7.6972e-05
3.7519	5.4581e-05	6.5787e-05	7.702e-05
3.7619	5.4585e-05	6.5833e-05	7.706e-05
3.7719	5.459e-05	6.5876e-05	7.7091e-05
3.7819	5.4598e-05	6.5917e-05	7.7117e-05
3.7919	5.4608e-05	6.5957e-05	7.7136e-05
3.8019	5.4621e-05	6.5999e-05	7.7153e-05
3.8119	5.4638e-05	6.6045e-05	7.7167e-05
3.8219	5.466e-05	6.6096e-05	7.7182e-05
3.8319	5.4686e-05	6.6155e-05	7.7199e-05
3.8419	5.4717e-05	6.6225e-05	7.7219e-05
3.8519	5.4754e-05	6.6305e-05	7.7245e-05
3.8619	5.4796e-05	6.6399e-05	7.7278e-05
3.8719	5.4843e-05	6.6507e-05	7.732e-05
3.8819	5.4895e-05	6.663e-05	7.7371e-05
3.8919	5.4951e-05	6.6768e-05	7.7433e-05
3.902	5.5011e-05	6.6922e-05	7.7506e-05
3.912	5.5073e-05	6.7091e-05	7.7591e-05
3.922	5.5138e-05	6.7274e-05	7.7688e-05
3.932	5.5204e-05	6.747e-05	7.7796e-05
3.942	5.5271e-05	6.7679e-05	7.7915e-05
3.952	5.5338e-05	6.7898e-05	7.8046e-05
3.962	5.5404e-05	6.8126e-05	7.8187e-05
3.972	5.547e-05	6.8362e-05	7.8338e-05
3.982	5.5534e-05	6.8605e-05	7.8498e-05
3.992	5.5598e-05	6.8853e-05	7.8667e-05
4.002	5.5661e-05	6.9105e-05	7.8844e-05
4.012	5.5723e-05	6.9361e-05	7.9029e-05
4.022	5.5785e-05	6.9619e-05	7.922e-05
4.032	5.5846e-05	6.988e-05	7.9417e-05
4.042	5.5907e-05	7.0142e-05	7.9621e-05
4.052	5.5969e-05	7.0404e-05	7.9829e-05
4.062	5.6031e-05	7.0667e-05	8.0041e-05
4.072	5.6093e-05	7.093e-05	8.0258e-05
4.082	5.6156e-05	7.1192e-05	8.0477e-05
4.092	5.622e-05	7.1454e-05	8.07e-05
4.1021	5.6284e-05	7.1714e-05	8.0924e-05
4.1121	5.6349e-05	7.1973e-05	8.115e-05
4.1221	5.6414e-05	7.2231e-05	8.1377e-05
4.1321	5.648e-05	7.2487e-05	8.1605e-05
4.1421	5.6546e-05	7.2741e-05	8.1832e-05
4.1521	5.6613e-05	7.2994e-05	8.206e-05
4.1621	5.6679e-05	7.3244e-05	8.2286e-05
4.1721	5.6746e-05	7.3493e-05	8.2512e-05
4.1821	5.6813e-05	7.3741e-05	8.2736e-05
4.1921	5.688e-05	7.3986e-05	8.2958e-05
4.2021	5.6948e-05	7.4229e-05	8.3178e-05
4.2121	5.7016e-05	7.447e-05	8.3396e-05
4.2221	5.7084e-05	7.4709e-05	8.3611e-05
4.2321	5.7152e-05	7.4944e-05	8.3824e-05
4.2421	5.7222e-05	7.5176e-05	8.4033e-05
4.2521	5.7292e-05	7.5403e-05	8.4238e-05
4.2621	5.7363e-05	7.5626e-05	8.4439e-05
4.2721	5.7435e-05	7.5843e-05	8.4637e-05
4.2821	5.7509e-05	7.6055e-05	8.483e-05
4.2921	5.7584e-05	7.626e-05	8.5019e-05
4.3022	5.766e-05	7.6458e-05	8.5203e-05
4.3122	5.7738e-05	7.665e-05	8.5383e-05
4.3222	5.7818e-05	7.6835e-05	8.5559e-05
4.3322	5.79e-05	7.6994e-05	8.5732e-05
4.3422	5.7984e-05	7.7148e-05	8.59e-05
4.3522	5.8069e-05	7.7302e-05	8.6065e-05
4.3622	5.8157e-05	7.7456e-05	8.6227e-05
4.3722	5.8247e-05	7.761e-05	8.6387e-05
4.3822	5.8338e-05	7.7765e-05	8.6544e-05
4.3922	5.8432e-05	7.792e-05	8.6699e-05
4.4022	5.8527e-05	7.8076e-05	8.6853e-05
4.4122	5.8625e-05	7.8233e-05	8.7006e-05
4.4222	5.8724e-05	7.8391e-05	8.7158e-05
4.4322	5.8825e-05	7.8551e-05	8.7309e-05
4.4422	5.8928e-05	7.8712e-05	8.746e-05
4.4522	5.9033e-05	7.8875e-05	8.761e-05
4.4622	5.9138e-05	7.9039e-05	8.776e-05
4.4722	5.9246e-05	7.9206e-05	8.7909e-05
4.4822	5.9354e-05	7.9375e-05	8.8059e-05
4.4922	5.9464e-05	7.9546e-05	8.8208e-05
4.5023	5.9574e-05	7.9719e-05	8.8357e-05
4.5123	5.9686e-05	7.9895e-05	8.8505e-05
4.5223	5.9797e-05	8.0072e-05	8.8652e-05
4.5323	5.9909e-05	8.0252e-05	8.8799e-05
4.5423	6.0022e-05	8.0434e-05	8.8945e-05
4.5523	6.0134e-05	8.0618e-05	8.909e-05
4.5623	6.0246e-05	8.0803e-05	8.9233e-05
4.5723	6.0357e-05	8.099e-05	8.9375e-05
4.5823	6.0468e-05	8.1179e-05	8.9515e-05
4.5923	6.0578e-05	8.1368e-05	8.9653e-05
4.6023	6.0687e-05	8.1559e-05	8.9789e-05
4.6123	6.0795e-05	8.175e-05	8.9923e-05
4.6223	6.0901e-05	8.1941e-05	9.0054e-05
4.6323	6.1006e-05	8.2132e-05	9.0182e-05
4.6423	6.1109e-05	8.2323e-05	9.0308e-05
4.6523	6.121e-05	8.2513e-05	9.043e-05
4.6623	6.131e-05	8.2701e-05	9.0549e-05
4.6723	6.1408e-05	8.2889e-05	9.0664e-05
4.6823	6.1504e-05	8.3074e-05	9.0776e-05
4.6923	6.1599e-05	8.3256e-05	9.0885e-05
4.7024	6.1692e-05	8.3436e-05	9.0989e-05
4.7124	6.1784e-05	8.3613e-05	9.1089e-05
4.7224	6.1874e-05	8.3786e-05	9.1185e-05
4.7324	6.1963e-05	8.3955e-05	9.1277e-05
4.7424	6.2051e-05	8.4119e-05	9.1365e-05
4.7524	6.2138e-05	8.4279e-05	9.1449e-05
4.7624	6.2225e-05	8.4434e-05	9.1529e-05
4.7724	6.231e-05	8.4584e-05	9.1605e-05
4.7824	6.2395e-05	8.4728e-05	9.1678e-05
4.7924	6.248e-05	8.4867e-05	9.1746e-05
4.8024	6.2563e-05	8.5e-05	9.1811e-05
4.8124	6.2646e-05	8.5128e-05	9.1872e-05
4.8224	6.2727e-05	8.525e-05	9.1929e-05
4.8324	6.2808e-05	8.5366e-05	9.1983e-05
4.8424	6.2887e-05	8.5477e-05	9.2033e-05
4.8524	6.2965e-05	8.5583e-05	9.2079e-05
4.8624	6.3041e-05	8.5683e-05	9.2121e-05
4.8724	6.3115e-05	8.5778e-05	9.2159e-05
4.8824	6.3187e-05	8.5868e-05	9.2191e-05
4.8924	6.3256e-05	8.5951e-05	9.2218e-05
4.9025	6.3323e-05	8.6029e-05	9.2238e-05
4.9125	6.3386e-05	8.6101e-05	9.2253e-05
4.9225	6.3446e-05	8.6167e-05	9.226e-05
4.9325	6.3503e-05	8.6226e-05	9.226e-05
4.9425	6.3556e-05	8.6278e-05	9.2252e-05
4.9525	6.3605e-05	8.6323e-05	9.2236e-05
4.9625	6.3651e-05	8.636e-05	9.2213e-05
4.9725	6.3692e-05	8.639e-05	9.2182e-05
4.9825	6.373e-05	8.6411e-05	9.2145e-05
4.9925	6.3765e-05	8.6426e-05	9.2101e-05
5.0025	6.3796e-05	8.6433e-05	9.2052e-05
5.0125	6.3824e-05	8.6434e-05	9.1999e-05
5.0225	6.3848e-05	8.6428e-05	9.1943e-05
5.0325	6.3871e-05	8.6418e-05	9.1885e-05
5.0425	6.3891e-05	8.6404e-05	9.1827e-05
5.0525	6.391e-05	8.6388e-05	9.1769e-05
5.0625	6.3929e-05	8.6369e-05	9.1714e-05
5.0725	6.3948e-05	8.635e-05	9.1662e-05
5.0825	6.3968e-05	8.6332e-05	9.1613e-05
5.0925	6.399e-05	8.6315e-05	9.1567e-05
5.1026	6.4015e-05	8.6301e-05	9.1526e-05
5.1126	6.4045e-05	8.6289e-05	9.1489e-05
5.1226	6.408e-05	8.628e-05	9.1456e-05
5.1326	6.4121e-05	8.6276e-05	9.1426e-05
5.1426	6.4168e-05	8.6275e-05	9.1398e-05
5.1526	6.4222e-05	8.6279e-05	9.1373e-05
5.1626	6.4281e-05	8.6287e-05	9.1349e-05
5.1726	6.4346e-05	8.6299e-05	9.1327e-05
5.1826	6.4413e-05	8.6316e-05	9.1305e-05
5.1926	6.4482e-05	8.6337e-05	9.1284e-05
5.2026	6.455e-05	8.6363e-05	9.1264e-05
5.2126	6.4615e-05	8.6393e-05	9.1244e-05
5.2226	6.4675e-05	8.6427e-05	9.1225e-05
5.2326	6.4728e-05	8.6465e-05	9.1207e-05
5.2426	6.4773e-05	8.6508e-05	9.1191e-05
5.2526	6.4811e-05	8.6555e-05	9.1176e-05
5.2626	6.4841e-05	8.6606e-05	9.1164e-05
5.2726	6.4866e-05	8.6661e-05	9.1154e-05
5.2826	6.4886e-05	8.672e-05	9.1147e-05
5.2926	6.4904e-05	8.6784e-05	9.1144e-05
5.3027	6.4922e-05	8.6852e-05	9.1144e-05
5.3127	6.4941e-05	8.6924e-05	9.1148e-05
5.3227	6.4962e-05	8.7e-05	9.1157e-05
5.3327	6.4988e-05	8.708e-05	9.1169e-05
5.3427	6.5018e-05	8.7164e-05	9.1186e-05
5.3527	6.5054e-05	8.7251e-05	9.1207e-05
5.3627	6.5096e-05	8.7342e-05	9.1233e-05
5.3727	6.5143e-05	8.7435e-05	9.1262e-05
5.3827	6.5195e-05	8.7529e-05	9.1296e-05
5.3927	6.5251e-05	8.7625e-05	9.1334e-05
5.4027	6.5311e-05	8.7721e-05	9.1375e-05
5.4127	6.5374e-05	8.7817e-05	9.1421e-05
5.4227	6.5439e-05	8.7912e-05	9.147e-05
5.4327	6.5506e-05	8.8006e-05	9.1525e-05
5.4427	6.5574e-05	8.8099e-05	9.1584e-05
5.4527	6.5644e-05	8.8192e-05	9.1649e-05
5.4627	6.5716e-05	8.8286e-05	9.172e-05
5.4727	6.5789e-05	8.8381e-05	9.18e-05
5.4827	6.5866e-05	8.8479e-05	9.1889e-05
5.4927	6.5946e-05	8.8581e-05	9.1987e-05
5.5028	6.603e-05	8.8688e-05	9.2097e-05
5.5128	6.6118e-05	8.8801e-05	9.2218e-05
5.5228	6.6213e-05	8.892e-05	9.2352e-05
5.5328	6.6313e-05	8.9045e-05	9.2498e-05
5.5428	6.6419e-05	8.9177e-05	9.2657e-05
5.5528	6.6531e-05	8.9315e-05	9.2828e-05
5.5628	6.6651e-05	8.9459e-05	9.3012e-05
5.5728	6.6777e-05	8.9608e-05	9.3207e-05
5.5828	6.6909e-05	8.9763e-05	9.3413e-05
5.5928	6.7047e-05	8.9922e-05	9.3629e-05
5.6028	6.7192e-05	9.0086e-05	9.3855e-05
5.6128	6.7342e-05	9.0253e-05	9.4089e-05
5.6228	6.7497e-05	9.0424e-05	9.433e-05
5.6328	6.7657e-05	9.0597e-05	9.4578e-05
5.6428	6.782e-05	9.0773e-05	9.4831e-05
5.6528	6.7988e-05	9.0951e-05	9.5088e-05
5.6628	6.8158e-05	9.113e-05	9.5349e-05
5.6728	6.8332e-05	9.131e-05	9.5612e-05
5.6828	6.8508e-05	9.1491e-05	9.5876e-05
5.6928	6.8686e-05	9.1671e-05	9.6141e-05
5.7029	6.8865e-05	9.185e-05	9.6406e-05
5.7129	6.9046e-05	9.2027e-05	9.667e-05
5.7229	6.9228e-05	9.2203e-05	9.6932e-05
5.7329	6.9411e-05	9.2376e-05	9.7192e-05
5.7429	6.9596e-05	9.2546e-05	9.7449e-05
5.7529	6.978e-05	9.2712e-05	9.7703e-05
5.7629	6.9966e-05	9.2875e-05	9.7954e-05
5.7729	7.0152e-05	9.3033e-05	9.82e-05
5.7829	7.0338e-05	9.3186e-05	9.8443e-05
5.7929	7.0525e-05	9.3334e-05	9.8682e-05
5.8029	7.0712e-05	9.3476e-05	9.8916e-05
5.8129	7.0899e-05	9.3613e-05	9.9147e-05
5.8229	7.1087e-05	9.3744e-05	9.9373e-05
5.8329	7.1274e-05	9.387e-05	9.9595e-05
5.8429	7.1461e-05	9.399e-05	9.9814e-05
5.8529	7.1648e-05	9.4104e-05	0.00010003
5.8629	7.1834e-05	9.4212e-05	0.00010024
5.8729	7.2018e-05	9.4314e-05	0.00010045
5.8829	7.2202e-05	9.4411e-05	0.00010066
5.8929	7.2384e-05	9.4503e-05	0.00010086
5.903	7.2563e-05	9.459e-05	0.00010106
5.913	7.2741e-05	9.4671e-05	0.00010125
5.923	7.2915e-05	9.4748e-05	0.00010145
5.933	7.3086e-05	9.4821e-05	0.00010164
5.943	7.3253e-05	9.489e-05	0.00010183
5.953	7.3416e-05	9.4954e-05	0.00010201
5.963	7.3575e-05	9.5015e-05	0.00010219
5.973	7.3729e-05	9.5073e-05	0.00010237
5.983	7.3878e-05	9.5128e-05	0.00010255
5.993	7.4022e-05	9.518e-05	0.00010272
6.003	7.4161e-05	9.5229e-05	0.00010288
6.013	7.4295e-05	9.5277e-05	0.00010305
6.023	7.4424e-05	9.5322e-05	0.0001032
6.033	7.4548e-05	9.5366e-05	0.00010336
6.043	7.4666e-05	9.5408e-05	0.00010351
6.053	7.4781e-05	9.5449e-05	0.00010365
6.063	7.4891e-05	9.5488e-05	0.0001038
6.073	7.4996e-05	9.5527e-05	0.00010393
6.083	7.5098e-05	9.5564e-05	0.00010406
6.093	7.5197e-05	9.5601e-05	0.00010419
6.1031	7.5293e-05	9.5637e-05	0.00010432
6.1131	7.5386e-05	9.5671e-05	0.00010444
6.1231	7.5476e-05	9.5705e-05	0.00010455
6.1331	7.5565e-05	9.5738e-05	0.00010466
6.1431	7.5652e-05	9.577e-05	0.00010477
6.1531	7.5738e-05	9.5801e-05	0.00010488
6.1631	7.5822e-05	9.5831e-05	0.00010498
6.1731	7.5906e-05	9.5861e-05	0.00010508
6.1831	7.5988e-05	9.589e-05	0.00010518
6.1931	7.607e-05	9.5918e-05	0.00010527
6.2031	7.6151e-05	9.5945e-05	0.00010536
6.2131	7.6232e-05	9.5972e-05	0.00010546
6.2231	7.6311e-05	9.5999e-05	0.00010555
6.2331	7.639e-05	9.6026e-05	0.00010564
6.2431	7.6467e-05	9.6053e-05	0.00010573
6.2531	7.6544e-05	9.608e-05	0.00010582
6.2631	7.6619e-05	9.6108e-05	0.00010591
6.2731	7.6693e-05	9.6137e-05	0.000106
6.2831	7.6765e-05	9.6166e-05	0.0001061
6.2931	7.6836e-05	9.6197e-05	0.00010619
6.3032	7.6906e-05	9.6229e-05	0.00010629
6.3132	7.6975e-05	9.6263e-05	0.00010639
6.3232	7.7043e-05	9.6298e-05	0.00010649
6.3332	7.711e-05	9.6335e-05	0.00010659
6.3432	7.7177e-05	9.6373e-05	0.00010669
6.3532	7.7244e-05	9.6414e-05	0.00010679
6.3632	7.7311e-05	9.6456e-05	0.0001069
6.3732	7.7378e-05	9.6501e-05	0.000107
6.3832	7.7446e-05	9.6547e-05	0.0001071
6.3932	7.7515e-05	9.6595e-05	0.00010721
6.4032	7.7584e-05	9.6645e-05	0.00010731
6.4132	7.7655e-05	9.6697e-05	0.0001074
6.4232	7.7726e-05	9.6751e-05	0.00010749
6.4332	7.7799e-05	9.6807e-05	0.00010758
6.4432	7.7873e-05	9.6865e-05	0.00010766
6.4532	7.7947e-05	9.6926e-05	0.00010773
6.4632	7.8023e-05	9.6988e-05	0.0001078
6.4732	7.8099e-05	9.7053e-05	0.00010786
6.4832	7.8176e-05	9.712e-05	0.00010791
6.4932	7.8253e-05	9.719e-05	0.00010795
6.5033	7.833e-05	9.7262e-05	0.00010798
6.5133	7.8408e-05	9.7338e-05	0.00010801
6.5233	7.8486e-05	9.7417e-05	0.00010802
6.5333	7.8564e-05	9.75e-05	0.00010803
6.5433	7.8642e-05	9.7587e-05	0.00010804
6.5533	7.8721e-05	9.7678e-05	0.00010804
6.5633	7.88e-05	9.7775e-05	0.00010803
6.5733	7.8879e-05	9.7877e-05	0.00010802
6.5833	7.8958e-05	9.7986e-05	0.00010801
6.5933	7.9039e-05	9.8101e-05	0.00010799
6.6033	7.9121e-05	9.8223e-05	0.00010798
6.6133	7.9204e-05	9.8354e-05	0.00010796
6.6233	7.929e-05	9.8494e-05	0.00010795
6.6333	7.9378e-05	9.8643e-05	0.00010794
6.6433	7.947e-05	9.8802e-05	0.00010793
6.6533	7.9565e-05	9.8973e-05	0.00010793
6.6633	7.9665e-05	9.9155e-05	0.00010794
6.6733	7.9771e-05	9.9349e-05	0.00010795
6.6833	7.9882e-05	9.9556e-05	0.00010797
6.6933	7.9999e-05	9.9776e-05	0.000108
6.7034	8.0124e-05	0.00010001	0.00010805
6.7134	8.0256e-05	0.00010026	0.0001081
6.7234	8.0396e-05	0.00010052	0.00010816
6.7334	8.0545e-05	0.00010079	0.00010824
6.7434	8.0701e-05	0.00010108	0.00010833
6.7534	8.0865e-05	0.00010138	0.00010843
6.7634	8.1037e-05	0.00010169	0.00010854
6.7734	8.1217e-05	0.00010202	0.00010867
6.7834	8.1403e-05	0.00010235	0.00010881
6.7934	8.1595e-05	0.0001027	0.00010897
6.8034	8.1792e-05	0.00010306	0.00010914
6.8134	8.1992e-05	0.00010342	0.00010932
6.8234	8.2197e-05	0.00010379	0.00010952
6.8334	8.2403e-05	0.00010417	0.00010972
6.8434	8.2611e-05	0.00010456	0.00010994
6.8534	8.2819e-05	0.00010495	0.00011017
6.8634	8.3027e-05	0.00010534	0.0001104
6.8734	8.3234e-05	0.00010574	0.00011065
6.8834	8.3439e-05	0.00010614	0.0001109
6.8934	8.3642e-05	0.00010653	0.00011116
6.9035	8.3843e-05	0.00010693	0.00011142
6.9135	8.4041e-05	0.00010733	0.00011168
6.9235	8.416e-05	0.00010772	0.00011194
6.9335	8.4285e-05	0.00010811	0.0001122
6.9435	8.4409e-05	0.0001085	0.00011246
6.9535	8.4533e-05	0.00010888	0.00011272
6.9635	8.4655e-05	0.00010925	0.00011297
6.9735	8.4775e-05	0.00010962	0.00011321
6.9835	8.4894e-05	0.00010999	0.00011344
6.9935	8.501e-05	0.00011034	0.00011367
7.0035	8.5124e-05	0.00011069	0.00011388
7.0135	8.5234e-05	0.00011103	0.00011408
7.0235	8.5341e-05	0.00011136	0.00011427
7.0335	8.5444e-05	0.00011169	0.00011444
7.0435	8.5543e-05	0.000112	0.0001146
7.0535	8.5637e-05	0.00011231	0.00011474
7.0635	8.5726e-05	0.00011261	0.00011487
7.0735	8.581e-05	0.0001129	0.00011498
7.0835	8.5888e-05	0.00011318	0.00011507
7.0935	8.596e-05	0.00011345	0.00011515
7.1036	8.6027e-05	0.00011372	0.00011522
7.1136	8.6088e-05	0.00011398	0.00011527
7.1236	8.6142e-05	0.00011423	0.0001153
7.1336	8.6191e-05	0.00011447	0.00011533
7.1436	8.6234e-05	0.0001147	0.00011535
7.1536	8.6271e-05	0.00011493	0.00011535
7.1636	8.6303e-05	0.00011515	0.00011535
7.1736	8.633e-05	0.00011537	0.00011535
7.1836	8.6352e-05	0.00011557	0.00011534
7.1936	8.637e-05	0.00011577	0.00011533
7.2036	8.6384e-05	0.00011596	0.00011532
7.2136	8.6395e-05	0.00011614	0.00011531
7.2236	8.6403e-05	0.00011631	0.00011531
7.2336	8.6408e-05	0.00011646	0.0001153
7.2436	8.6412e-05	0.00011661	0.0001153
7.2536	8.6415e-05	0.00011675	0.00011529
7.2636	8.6417e-05	0.00011687	0.00011529
7.2736	8.6419e-05	0.00011699	0.00011529
7.2836	8.6422e-05	0.0001171	0.00011528
7.2936	8.6425e-05	0.00011719	0.00011528
7.3037	8.643e-05	0.00011728	0.00011526
7.3137	8.6435e-05	0.00011735	0.00011525
7.3237	8.644e-05	0.00011742	0.00011523
7.3337	8.6446e-05	0.00011748	0.0001152
7.3437	8.6451e-05	0.00011754	0.00011517
7.3537	8.6454e-05	0.00011759	0.00011514
7.3637	8.6455e-05	0.00011763	0.0001151
7.3737	8.6453e-05	0.00011767	0.00011506
7.3837	8.6448e-05	0.00011771	0.00011501
7.3937	8.644e-05	0.00011774	0.00011497
7.4037	8.6428e-05	0.00011777	0.00011492
7.4137	8.6414e-05	0.00011779	0.00011488
7.4237	8.6397e-05	0.00011782	0.00011483
7.4337	8.6379e-05	0.00011784	0.00011479
7.4437	8.636e-05	0.00011787	0.00011475
7.4537	8.634e-05	0.00011789	0.00011472
7.4637	8.632e-05	0.00011792	0.00011469
7.4737	8.6301e-05	0.00011794	0.00011467
7.4837	8.6282e-05	0.00011797	0.00011465
7.4937	8.6264e-05	0.00011799	0.00011463
7.5038	8.6246e-05	0.00011802	0.00011463
7.5138	8.623e-05	0.00011805	0.00011463
7.5238	8.6215e-05	0.00011808	0.00011464
7.5338	8.6201e-05	0.00011811	0.00011465
7.5438	8.6188e-05	0.00011815	0.00011468
7.5538	8.6176e-05	0.00011818	0.00011471
7.5638	8.6165e-05	0.00011822	0.00011475
7.5738	8.6154e-05	0.00011827	0.0001148
7.5838	8.6145e-05	0.00011831	0.00011486
7.5938	8.6137e-05	0.00011836	0.00011493
7.6038	8.6129e-05	0.00011842	0.000115
7.6138	8.6123e-05	0.00011848	0.00011509
7.6238	8.6117e-05	0.00011855	0.0001152
7.6338	8.6112e-05	0.00011863	0.00011531
7.6438	8.6108e-05	0.00011872	0.00011543
7.6538	8.6104e-05	0.00011881	0.00011557
7.6638	8.6102e-05	0.00011892	0.00011572
7.6738	8.61e-05	0.00011904	0.00011588
7.6838	8.61e-05	0.00011917	0.00011606
7.6938	8.6101e-05	0.00011931	0.00011624
7.7039	8.6103e-05	0.00011946	0.00011642
7.7139	8.6107e-05	0.00011962	0.0001166
7.7239	8.6112e-05	0.00011979	0.00011678
7.7339	8.612e-05	0.00011996	0.00011694
7.7439	8.6131e-05	0.00012013	0.00011709
7.7539	8.6144e-05	0.0001203	0.00011722
7.7639	8.6161e-05	0.00012046	0.00011733
7.7739	8.6183e-05	0.00012062	0.00011743
7.7839	8.6209e-05	0.00012078	0.00011751
7.7939	8.624e-05	0.00012093	0.00011759
7.8039	8.6277e-05	0.00012107	0.00011766
7.8139	8.6319e-05	0.0001212	0.00011773
7.8239	8.6367e-05	0.00012133	0.00011781
7.8339	8.6419e-05	0.00012146	0.00011789
7.8439	8.6477e-05	0.00012158	0.00011797
7.8539	8.6539e-05	0.0001217	0.00011806
7.8639	8.6605e-05	0.00012182	0.00011816
7.8739	8.6675e-05	0.00012194	0.00011827
7.8839	8.6749e-05	0.00012206	0.00011839
7.8939	8.6828e-05	0.00012218	0.00011852
7.904	8.6911e-05	0.0001223	0.00011867
7.914	8.6999e-05	0.00012243	0.00011882
7.924	8.7092e-05	0.00012256	0.00011899
7.934	8.719e-05	0.00012269	0.00011916
7.944	8.7295e-05	0.00012282	0.00011935
7.954	8.7405e-05	0.00012296	0.00011956
7.964	8.7522e-05	0.00012311	0.00011977
7.974	8.7646e-05	0.00012325	0.00012
7.984	8.7776e-05	0.00012341	0.00012024
7.994	8.7912e-05	0.00012357	0.0001205
8.004	8.8055e-05	0.00012373	0.00012077
8.014	8.8204e-05	0.0001239	0.00012105
8.024	8.8359e-05	0.00012408	0.00012135
8.034	8.8519e-05	0.00012426	0.00012166
8.044	8.8684e-05	0.00012444	0.00012199
8.054	8.8854e-05	0.00012463	0.00012233
8.064	8.9028e-05	0.00012483	0.00012269
8.074	8.9206e-05	0.00012502	0.00012306
8.084	8.9387e-05	0.00012522	0.00012344
8.094	8.9571e-05	0.00012543	0.00012367
8.1041	8.9756e-05	0.00012563	0.00012389
8.1141	8.9944e-05	0.00012584	0.00012411
8.1241	9.0133e-05	0.00012605	0.00012433
8.1341	9.0323e-05	0.00012626	0.00012456
8.1441	9.0514e-05	0.00012646	0.00012479
8.1541	9.0706e-05	0.00012667	0.00012502
8.1641	9.0898e-05	0.00012688	0.00012525
8.1741	9.109e-05	0.00012709	0.00012548
8.1841	9.1282e-05	0.0001273	0.00012572
8.1941	9.1474e-05	0.0001275	0.00012596
8.2041	9.1666e-05	0.00012771	0.00012619
8.2141	9.1858e-05	0.00012791	0.00012643
8.2241	9.2051e-05	0.00012812	0.00012668
8.2341	9.2243e-05	0.00012832	0.00012692
8.2441	9.2435e-05	0.00012852	0.00012716
8.2541	9.2627e-05	0.00012873	0.00012741
8.2641	9.2819e-05	0.00012893	0.00012766
8.2741	9.3009e-05	0.00012913	0.0001279
8.2841	9.3198e-05	0.00012933	0.00012815
8.2941	9.3385e-05	0.00012953	0.0001284
8.3042	9.357e-05	0.00012973	0.00012865
8.3142	9.375e-05	0.00012994	0.0001289
8.3242	9.3927e-05	0.00013014	0.00012915
8.3342	9.4098e-05	0.00013034	0.00012939
8.3442	9.4264e-05	0.00013054	0.00012964
8.3542	9.4425e-05	0.00013074	0.00012988
8.3642	9.458e-05	0.00013094	0.00013012
8.3742	9.4731e-05	0.00013114	0.00013036
8.3842	9.4878e-05	0.00013134	0.0001306
8.3942	9.502e-05	0.00013154	0.00013083
8.4042	9.516e-05	0.00013174	0.00013106
8.4142	9.5297e-05	0.00013193	0.00013128
8.4242	9.5433e-05	0.00013212	0.0001315
8.4342	9.5567e-05	0.00013231	0.00013172
8.4442	9.57e-05	0.0001325	0.00013193
8.4542	9.5832e-05	0.00013268	0.00013214
8.4642	9.5963e-05	0.00013286	0.00013234
8.4742	9.6093e-05	0.00013304	0.00013254
8.4842	9.6222e-05	0.00013321	0.00013274
8.4942	9.635e-05	0.00013337	0.00013292
8.5043	9.6476e-05	0.00013353	0.00013311
8.5143	9.6599e-05	0.00013369	0.00013328
8.5243	9.672e-05	0.00013384	0.00013346
8.5343	9.6837e-05	0.00013398	0.00013362
8.5443	9.6951e-05	0.00013412	0.00013378
8.5543	9.7061e-05	0.00013425	0.00013393
8.5643	9.7166e-05	0.00013437	0.00013407
8.5743	9.7267e-05	0.00013449	0.00013421
8.5843	9.7363e-05	0.0001346	0.00013434
8.5943	9.7455e-05	0.0001347	0.00013446
8.6043	9.7541e-05	0.0001348	0.00013457
8.6143	9.7623e-05	0.00013489	0.00013467
8.6243	9.77e-05	0.00013497	0.00013477
8.6343	9.7773e-05	0.00013505	0.00013486
8.6443	9.7842e-05	0.00013512	0.00013493
8.6543	9.7906e-05	0.00013518	0.000135
8.6643	9.7967e-05	0.00013524	0.00013506
8.6743	9.8024e-05	0.0001353	0.00013511
8.6843	9.8077e-05	0.00013534	0.00013515
8.6943	9.8126e-05	0.00013539	0.00013518
8.7044	9.8172e-05	0.00013543	0.00013521
8.7144	9.8215e-05	0.00013546	0.00013522
8.7244	9.8255e-05	0.00013549	0.00013523
8.7344	9.8292e-05	0.00013553	0.00013523
8.7444	9.8326e-05	0.00013556	0.00013522
8.7544	9.8357e-05	0.00013559	0.00013521
8.7644	9.8386e-05	0.00013562	0.00013519
8.7744	9.8413e-05	0.00013566	0.00013517
8.7844	9.8439e-05	0.0001357	0.00013515
8.7944	9.8462e-05	0.00013575	0.00013512
8.8044	9.8485e-05	0.0001358	0.00013509
8.8144	9.8507e-05	0.00013587	0.00013506
8.8244	9.8529e-05	0.00013594	0.00013503
8.8344	9.855e-05	0.00013603	0.000135
8.8444	9.8573e-05	0.00013613	0.00013498
8.8544	9.8597e-05	0.00013624	0.00013497
8.8644	9.8622e-05	0.00013628	0.00013496
8.8744	9.8648e-05	0.00013629	0.00013495
8.8844	9.8676e-05	0.0001363	0.00013496
8.8944	9.8706e-05	0.00013632	0.00013498
8.9045	9.8736e-05	0.00013634	0.000135
8.9145	9.8767e-05	0.00013636	0.00013504
8.9245	9.8797e-05	0.00013639	0.00013509
8.9345	9.8828e-05	0.00013643	0.00013515
8.9445	9.8858e-05	0.00013647	0.00013523
8.9545	9.8889e-05	0.00013652	0.00013531
8.9645	9.8921e-05	0.00013658	0.00013541
8.9745	9.8955e-05	0.00013665	0.00013553
8.9845	9.8992e-05	0.00013672	0.00013565
8.9945	9.9035e-05	0.0001368	0.00013579
9.0045	9.9083e-05	0.00013689	0.00013595
9.0145	9.9139e-05	0.00013699	0.00013611
9.0245	9.9202e-05	0.00013709	0.00013629
9.0345	9.9272e-05	0.00013721	0.00013648
9.0445	9.9352e-05	0.00013733	0.00013669
9.0545	9.9439e-05	0.00013746	0.0001369
9.0645	9.9533e-05	0.0001376	0.00013713
9.0745	9.9635e-05	0.00013775	0.00013737
9.0845	9.9744e-05	0.0001379	0.00013762
9.0945	9.9858e-05	0.00013806	0.00013787
9.1046	9.9977e-05	0.00013822	0.00013814
9.1146	0.0001001	0.00013839	0.00013841
9.1246	0.00010023	0.00013855	0.00013869
9.1346	0.00010036	0.00013872	0.00013897
9.1446	0.00010049	0.00013889	0.00013926
9.1546	0.00010063	0.00013906	0.00013954
9.1646	0.00010077	0.00013923	0.00013983
9.1746	0.0001009	0.00013939	0.00014012
9.1846	0.00010104	0.00013955	0.0001404
9.1946	0.00010118	0.00013971	0.00014068
9.2046	0.00010131	0.00013986	0.00014096
9.2146	0.00010145	0.00014	0.00014123
9.2246	0.00010158	0.00014014	0.00014149
9.2346	0.00010172	0.00014027	0.00014175
9.2446	0.00010184	0.0001404	0.00014199
9.2546	0.00010197	0.00014052	0.00014223
9.2646	0.00010209	0.00014063	0.00014245
9.2746	0.00010221	0.00014073	0.00014266
9.2846	0.00010233	0.00014082	0.00014286
9.2946	0.00010243	0.00014091	0.00014305
9.3047	0.00010254	0.00014099	0.00014322
9.3147	0.00010264	0.00014106	0.00014338
9.3247	0.00010273	0.00014112	0.00014353
9.3347	0.00010282	0.00014118	0.00014367
9.3447	0.0001029	0.00014123	0.00014379
9.3547	0.00010298	0.00014127	0.0001439
9.3647	0.00010305	0.00014131	0.000144
9.3747	0.00010312	0.00014134	0.00014408
9.3847	0.00010318	0.00014137	0.00014416
9.3947	0.00010324	0.0001414	0.00014422
9.4047	0.00010329	0.00014142	0.00014427
9.4147	0.00010333	0.00014143	0.00014432
9.4247	0.00010338	0.00014145	0.00014436
9.4347	0.00010342	0.00014146	0.00014439
9.4447	0.00010346	0.00014148	0.00014442
9.4547	0.00010349	0.00014149	0.00014444
9.4647	0.00010352	0.00014151	0.00014446
9.4747	0.00010356	0.00014153	0.00014448
9.4847	0.00010359	0.00014155	0.00014449
9.4947	0.00010362	0.00014158	0.00014451
9.5048	0.00010366	0.00014161	0.00014453
9.5148	0.0001037	0.00014164	0.00014455
9.5248	0.00010373	0.00014168	0.00014457
9.5348	0.00010378	0.00014173	0.0001446
9.5448	0.00010382	0.00014179	0.00014464
9.5548	0.00010387	0.00014186	0.00014468
9.5648	0.00010393	0.00014193	0.00014472
9.5748	0.00010399	0.00014201	0.00014478
9.5848	0.00010406	0.00014211	0.00014484
9.5948	0.00010414	0.00014221	0.00014492
9.6048	0.00010422	0.00014232	0.000145
9.6148	0.00010431	0.00014245	0.00014509
9.6248	0.00010441	0.00014258	0.00014519
9.6348	0.00010452	0.00014272	0.00014531
9.6448	0.00010464	0.00014287	0.00014543
9.6548	0.00010476	0.00014303	0.00014557
9.6648	0.0001049	0.0001432	0.00014572
9.6748	0.00010504	0.00014338	0.00014587
9.6848	0.0001052	0.00014356	0.00014604
9.6948	0.00010536	0.00014375	0.00014622
9.7049	0.00010553	0.00014394	0.00014641
9.7149	0.00010571	0.00014414	0.0001466
9.7249	0.0001059	0.00014435	0.00014681
9.7349	0.00010609	0.00014456	0.00014703
9.7449	0.00010628	0.00014477	0.00014725
9.7549	0.00010648	0.00014498	0.00014748
9.7649	0.00010668	0.0001452	0.00014771
9.7749	0.00010688	0.00014542	0.00014795
9.7849	0.00010707	0.00014564	0.00014819
9.7949	0.00010726	0.00014586	0.00014844
9.8049	0.00010745	0.00014608	0.00014868
9.8149	0.00010763	0.0001463	0.00014893
9.8249	0.0001078	0.00014652	0.00014917
9.8349	0.00010797	0.00014674	0.0001494
9.8449	0.00010813	0.00014695	0.00014964
9.8549	0.00010828	0.00014716	0.00014986
9.8649	0.00010842	0.00014737	0.00015008
9.8749	0.00010855	0.00014757	0.0001503
9.8849	0.00010867	0.00014777	0.0001505
9.8949	0.00010879	0.00014796	0.00015069
9.905	0.00010889	0.00014815	0.00015088
9.915	0.00010899	0.00014833	0.00015105
9.925	0.00010909	0.00014851	0.00015121
9.935	0.00010918	0.00014868	0.00015136
9.945	0.00010926	0.00014885	0.0001515
9.955	0.00010934	0.00014901	0.00015164
9.965	0.00010941	0.00014916	0.00015176
9.975	0.00010949	0.00014931	0.00015187
9.985	0.00010955	0.00014945	0.00015198
9.995	0.00010962	0.00014959	0.00015208
10.005	0.00010968	0.00014972	0.00015218
10.015	0.00010975	0.00014985	0.00015227
10.025	0.00010981	0.00014997	0.00015236
10.035	0.00010987	0.00015009	0.00015244
10.045	0.00010993	0.00015021	0.00015253
10.055	0.00010999	0.00015032	0.00015262
10.065	0.00011006	0.00015043	0.00015271
10.075	0.00011012	0.00015054	0.0001528
10.085	0.00011019	0.00015065	0.0001529
10.095	0.00011026	0.00015076	0.000153
10.105	0.00011033	0.00015087	0.00015311
10.115	0.0001104	0.00015098	0.00015323
10.125	0.00011048	0.00015109	0.00015336
10.135	0.00011056	0.0001512	0.0001535
10.145	0.00011065	0.00015132	0.00015365
10.155	0.00011074	0.00015143	0.00015381
10.165	0.00011083	0.00015156	0.00015398
10.175	0.00011093	0.00015168	0.00015416
10.185	0.00011103	0.00015181	0.00015435
10.195	0.00011113	0.00015194	0.00015455
10.205	0.00011124	0.00015208	0.00015477
10.215	0.00011135	0.00015222	0.00015499
10.225	0.00011147	0.00015237	0.00015523
10.235	0.00011159	0.00015251	0.00015547
10.245	0.00011171	0.00015267	0.00015572
10.255	0.00011183	0.00015282	0.00015597
10.265	0.00011196	0.00015297	0.00015623
10.275	0.00011208	0.00015313	0.0001565
10.285	0.00011221	0.00015329	0.00015677
10.295	0.00011235	0.00015344	0.00015704
10.305	0.00011248	0.0001536	0.00015731
10.315	0.00011261	0.00015375	0.00015758
10.325	0.00011275	0.00015391	0.00015785
10.335	0.00011288	0.00015406	0.00015812
10.345	0.00011302	0.0001542	0.00015838
10.355	0.00011316	0.00015434	0.00015864
10.365	0.00011329	0.00015448	0.0001589
10.375	0.00011343	0.00015462	0.00015915
10.385	0.00011356	0.00015475	0.00015939
10.395	0.0001137	0.00015487	0.00015963
10.405	0.00011383	0.00015499	0.00015985
10.415	0.00011395	0.00015511	0.00016007
10.425	0.00011408	0.00015522	0.00016028
10.435	0.0001142	0.00015532	0.00016048
10.445	0.00011432	0.00015542	0.00016067
10.455	0.00011443	0.00015551	0.00016084
10.465	0.00011454	0.0001556	0.00016101
10.475	0.00011465	0.00015568	0.00016117
10.485	0.00011475	0.00015576	0.00016131
10.495	0.00011485	0.00015584	0.00016145
10.505	0.00011494	0.0001559	0.00016158
10.515	0.00011503	0.00015597	0.00016169
10.525	0.00011511	0.00015603	0.0001618
10.535	0.00011519	0.00015609	0.00016189
10.545	0.00011527	0.00015614	0.00016198
10.555	0.00011534	0.00015619	0.00016206
10.565	0.0001154	0.00015624	0.00016213
10.575	0.00011547	0.00015628	0.00016219
10.585	0.00011553	0.00015632	0.00016225
10.595	0.00011558	0.00015636	0.0001623
10.605	0.00011563	0.00015639	0.00016234
10.615	0.00011568	0.00015643	0.00016238
10.625	0.00011573	0.00015646	0.00016241
10.635	0.00011578	0.00015648	0.00016245
10.645	0.00011582	0.00015651	0.00016247
10.655	0.00011586	0.00015653	0.0001625
10.665	0.0001159	0.00015656	0.00016252
10.675	0.00011594	0.00015658	0.00016254
10.685	0.00011597	0.0001566	0.00016257
10.695	0.00011601	0.00015661	0.00016259
10.705	0.00011604	0.00015663	0.00016261
10.715	0.00011608	0.00015665	0.00016263
10.725	0.00011612	0.00015666	0.00016265
10.735	0.00011615	0.00015668	0.00016267
10.745	0.00011619	0.00015669	0.0001627
10.755	0.00011623	0.0001567	0.00016272
10.765	0.00011627	0.00015672	0.00016275
10.775	0.00011632	0.00015673	0.00016279
10.785	0.00011636	0.00015674	0.00016283
10.795	0.00011641	0.00015676	0.00016287
10.805	0.00011646	0.00015677	0.00016292
10.815	0.00011652	0.00015679	0.00016298
10.825	0.00011658	0.00015681	0.00016304
10.835	0.00011665	0.00015684	0.00016311
10.845	0.00011672	0.00015686	0.00016319
10.855	0.00011679	0.00015689	0.00016327
10.865	0.00011688	0.00015692	0.00016337
10.875	0.00011696	0.00015696	0.00016347
10.885	0.00011706	0.00015701	0.00016359
10.895	0.00011716	0.00015706	0.00016371
10.905	0.00011726	0.00015711	0.00016384
10.915	0.00011738	0.00015718	0.00016399
10.925	0.0001175	0.00015725	0.00016414
10.935	0.00011762	0.00015733	0.0001643
10.945	0.00011776	0.00015742	0.00016447
10.955	0.0001179	0.00015751	0.00016464
10.965	0.00011804	0.00015761	0.00016483
10.975	0.00011819	0.00015772	0.00016502
10.985	0.00011835	0.00015784	0.00016522
10.995	0.00011851	0.00015797	0.00016542
11.006	0.00011868	0.0001581	0.00016564
11.016	0.00011884	0.00015824	0.00016586
11.026	0.00011901	0.00015839	0.00016609
11.036	0.00011918	0.00015854	0.00016633
11.046	0.00011935	0.0001587	0.00016658
11.056	0.00011952	0.00015887	0.00016685
11.066	0.00011969	0.00015904	0.00016712
11.076	0.00011985	0.00015922	0.00016741
11.086	0.00012002	0.00015942	0.00016772
11.096	0.00012018	0.00015962	0.00016803
11.106	0.00012034	0.00015983	0.00016837
11.116	0.0001205	0.00016006	0.00016872
11.126	0.00012065	0.0001603	0.00016908
11.136	0.00012081	0.00016055	0.00016946
11.146	0.00012097	0.00016082	0.00016986
11.156	0.00012113	0.00016111	0.00017027
11.166	0.00012129	0.00016141	0.00017069
11.176	0.00012145	0.00016172	0.00017112
11.186	0.00012162	0.00016205	0.00017157
11.196	0.00012178	0.00016239	0.00017203
11.206	0.00012196	0.00016274	0.00017249
11.216	0.00012213	0.0001631	0.00017296
11.226	0.00012231	0.00016347	0.00017344
11.236	0.00012249	0.00016385	0.00017392
11.246	0.00012268	0.00016423	0.0001744
11.256	0.00012287	0.00016462	0.00017489
11.266	0.00012306	0.00016501	0.00017538
11.276	0.00012326	0.00016541	0.00017587
11.286	0.00012346	0.0001658	0.00017635
11.296	0.00012366	0.00016619	0.00017684
11.306	0.00012387	0.00016658	0.00017733
11.316	0.00012408	0.00016697	0.00017781
11.326	0.00012429	0.00016735	0.0001783
11.336	0.0001245	0.00016773	0.00017877
11.346	0.00012472	0.0001681	0.00017925
11.356	0.00012494	0.00016846	0.00017972
11.366	0.00012516	0.00016882	0.00018018
11.376	0.00012538	0.00016916	0.00018064
11.386	0.0001256	0.0001695	0.00018109
11.396	0.00012582	0.00016983	0.00018154
11.406	0.00012604	0.00017015	0.00018197
11.416	0.00012627	0.00017045	0.0001824
11.426	0.00012649	0.00017075	0.00018282
11.436	0.00012671	0.00017103	0.00018322
11.446	0.00012693	0.0001713	0.00018362
11.456	0.00012714	0.00017156	0.000184
11.466	0.00012736	0.00017181	0.00018437
11.476	0.00012756	0.00017204	0.00018473
11.486	0.00012777	0.00017227	0.00018507
11.496	0.00012797	0.00017248	0.0001854
11.506	0.00012816	0.00017268	0.00018571
11.516	0.00012835	0.00017286	0.000186
11.526	0.00012853	0.00017304	0.00018629
11.536	0.0001287	0.0001732	0.00018655
11.546	0.00012887	0.00017335	0.0001868
11.556	0.00012902	0.00017349	0.00018703
11.566	0.00012917	0.00017362	0.00018724
11.576	0.0001293	0.00017373	0.00018744
11.586	0.00012943	0.00017384	0.00018762
11.596	0.00012954	0.00017394	0.00018778
11.606	0.00012964	0.00017402	0.00018792
11.616	0.00012974	0.0001741	0.00018805
11.626	0.00012982	0.00017417	0.00018817
11.636	0.00012989	0.00017423	0.00018826
11.646	0.00012995	0.00017428	0.00018834
11.656	0.00013	0.00017433	0.00018841
11.666	0.00013004	0.00017436	0.00018846
11.676	0.00013007	0.00017439	0.00018849
11.686	0.00013009	0.00017441	0.00018851
11.696	0.00013009	0.00017443	0.00018851
11.706	0.00013009	0.00017444	0.0001885
11.716	0.00013009	0.00017444	0.00018847
11.726	0.00013007	0.00017443	0.00018843
11.736	0.00013004	0.00017442	0.00018837
11.746	0.00013001	0.0001744	0.00018829
11.756	0.00012997	0.00017438	0.0001882
11.766	0.00012992	0.00017435	0.0001881
11.776	0.00012987	0.00017431	0.00018798
11.786	0.00012981	0.00017426	0.00018784
11.796	0.00012974	0.00017421	0.00018769
11.806	0.00012967	0.00017416	0.00018752
11.816	0.00012959	0.0001741	0.00018734
11.826	0.00012951	0.00017403	0.00018715
11.836	0.00012943	0.00017396	0.00018695
11.846	0.00012934	0.00017388	0.00018673
11.856	0.00012926	0.0001738	0.00018651
11.866	0.00012916	0.00017372	0.00018629
11.876	0.00012907	0.00017363	0.00018606
11.886	0.00012898	0.00017354	0.00018583
11.896	0.00012888	0.00017345	0.00018559
11.906	0.00012879	0.00017336	0.00018536
11.916	0.00012869	0.00017327	0.00018514
11.926	0.0001286	0.00017318	0.00018492
11.936	0.00012851	0.00017309	0.0001847
11.946	0.00012841	0.000173	0.00018449
11.956	0.00012832	0.00017291	0.00018428
11.966	0.00012823	0.00017283	0.00018408
11.976	0.00012815	0.00017275	0.00018389
11.986	0.00012806	0.00017267	0.0001837
11.996	0.00012798	0.0001726	0.00018352
12.006	0.00012789	0.00017253	0.00018334
12.016	0.00012781	0.00017247	0.00018317
12.026	0.00012774	0.00017241	0.000183
12.036	0.00012766	0.00017236	0.00018284
12.046	0.00012759	0.00017231	0.00018268
12.056	0.00012752	0.00017226	0.00018253
12.066	0.00012745	0.00017222	0.00018238
12.076	0.00012738	0.00017218	0.00018224
12.086	0.00012732	0.00017214	0.0001821
12.096	0.00012726	0.00017211	0.00018196
12.106	0.0001272	0.00017208	0.00018183
12.116	0.00012715	0.00017205	0.00018171
12.126	0.00012709	0.00017203	0.00018159
12.136	0.00012705	0.00017201	0.00018147
12.146	0.000127	0.00017199	0.00018137
12.156	0.00012696	0.00017197	0.00018127
12.166	0.00012692	0.00017196	0.00018118
12.176	0.00012689	0.00017196	0.0001811
12.186	0.00012687	0.00017196	0.00018102
12.196	0.00012684	0.00017196	0.00018096
12.206	0.00012683	0.00017197	0.00018091
12.216	0.00012682	0.00017199	0.00018087
12.226	0.00012683	0.00017202	0.00018083
12.236	0.00012684	0.00017205	0.00018082
12.246	0.00012686	0.00017209	0.00018081
12.256	0.00012689	0.00017215	0.00018082
12.266	0.00012693	0.00017221	0.00018085
12.276	0.00012698	0.00017228	0.00018088
12.286	0.00012705	0.00017237	0.00018094
12.296	0.00012713	0.00017247	0.00018101
12.306	0.00012723	0.00017258	0.0001811
12.316	0.00012734	0.00017271	0.00018121
12.326	0.00012747	0.00017285	0.00018133
12.336	0.00012762	0.00017301	0.00018148
12.346	0.00012779	0.00017319	0.00018165
12.356	0.00012797	0.00017338	0.00018184
12.366	0.00012817	0.00017359	0.00018205
12.376	0.0001284	0.00017382	0.00018228
12.386	0.00012864	0.00017406	0.00018254
12.396	0.00012891	0.00017433	0.00018283
12.406	0.00012919	0.00017462	0.00018314
12.416	0.00012951	0.00017492	0.00018348
12.426	0.00012984	0.00017525	0.00018385
12.436	0.0001302	0.00017559	0.00018425
12.446	0.00013059	0.00017595	0.00018467
12.456	0.000131	0.00017634	0.00018512
12.466	0.00013144	0.00017674	0.00018559
12.476	0.0001319	0.00017716	0.00018609
12.486	0.00013239	0.00017759	0.00018661
12.496	0.0001329	0.00017804	0.00018716
12.506	0.00013343	0.0001785	0.00018773
12.516	0.00013398	0.00017898	0.00018831
12.526	0.00013454	0.00017947	0.00018891
12.536	0.00013513	0.00017996	0.00018953
12.546	0.00013573	0.00018046	0.00019016
12.556	0.00013634	0.00018097	0.0001908
12.566	0.00013696	0.00018148	0.00019144
12.576	0.00013758	0.00018199	0.00019209
12.586	0.00013821	0.0001825	0.00019275
12.596	0.00013884	0.00018301	0.0001934
12.606	0.00013947	0.00018351	0.00019405
12.616	0.00014009	0.00018401	0.0001947
12.626	0.00014071	0.0001845	0.00019534
12.636	0.00014132	0.00018497	0.00019598
12.646	0.00014191	0.00018544	0.0001966
12.656	0.00014249	0.00018589	0.00019722
12.666	0.00014305	0.00018633	0.00019782
12.676	0.00014359	0.00018675	0.00019841
12.686	0.0001441	0.00018716	0.00019899
12.696	0.0001446	0.00018754	0.00019956
12.706	0.00014506	0.00018791	0.00020011
12.716	0.0001455	0.00018827	0.00020065
12.726	0.00014592	0.0001886	0.00020118
12.736	0.00014631	0.00018891	0.0002017
12.746	0.00014667	0.0001892	0.0002022
12.756	0.00014701	0.00018947	0.0002027
12.766	0.00014732	0.00018973	0.00020318
12.776	0.00014762	0.00018996	0.00020364
12.786	0.00014789	0.00019017	0.0002041
12.796	0.00014814	0.00019036	0.00020454
12.806	0.00014837	0.00019054	0.00020496
12.816	0.00014859	0.00019069	0.00020536
12.826	0.00014879	0.00019083	0.00020574
12.836	0.00014897	0.00019095	0.00020609
12.846	0.00014914	0.00019106	0.00020641
12.856	0.0001493	0.00019116	0.00020671
12.866	0.00014945	0.00019124	0.00020697
12.876	0.00014959	0.0001913	0.00020719
12.886	0.00014972	0.00019136	0.00020739
12.896	0.00014984	0.00019141	0.00020756
12.906	0.00014995	0.00019146	0.00020769
12.916	0.00015005	0.00019149	0.0002078
12.926	0.00015015	0.00019153	0.00020789
12.936	0.00015024	0.00019156	0.00020796
12.946	0.00015033	0.00019158	0.000208
12.956	0.00015041	0.00019161	0.00020803
12.966	0.00015048	0.00019164	0.00020804
12.976	0.00015055	0.00019167	0.00020804
12.986	0.00015061	0.0001917	0.00020802
12.996	0.00015067	0.00019174	0.000208
13.007	0.00015073	0.00019178	0.00020797
13.017	0.00015078	0.00019183	0.00020792
13.027	0.00015083	0.00019188	0.00020787
13.037	0.00015088	0.00019195	0.00020782
13.047	0.00015092	0.00019202	0.00020776
13.057	0.00015097	0.0001921	0.00020769
13.067	0.00015101	0.00019218	0.00020763
13.077	0.00015104	0.00019228	0.00020756
13.087	0.00015108	0.00019238	0.00020749
13.097	0.00015111	0.00019249	0.00020742
13.107	0.00015115	0.00019261	0.00020735
13.117	0.00015118	0.00019273	0.00020728
13.127	0.00015122	0.00019286	0.00020721
13.137	0.00015125	0.00019299	0.00020714
13.147	0.00015129	0.00019313	0.00020707
13.157	0.00015132	0.00019327	0.00020701
13.167	0.00015136	0.00019341	0.00020695
13.177	0.0001514	0.00019355	0.00020689
13.187	0.00015144	0.00019369	0.00020684
13.197	0.00015148	0.00019384	0.00020678
13.207	0.00015152	0.00019398	0.00020674
13.217	0.00015156	0.00019413	0.00020669
13.227	0.0001516	0.00019428	0.00020665
13.237	0.00015164	0.00019442	0.00020662
13.247	0.00015168	0.00019457	0.00020659
13.257	0.00015172	0.00019471	0.00020656
13.267	0.00015176	0.00019486	0.00020654
13.277	0.0001518	0.00019501	0.00020652
13.287	0.00015184	0.00019515	0.0002065
13.297	0.00015188	0.0001953	0.0002065
13.307	0.00015191	0.00019544	0.00020649
13.317	0.00015195	0.00019558	0.00020649
13.327	0.00015198	0.00019572	0.0002065
13.337	0.00015201	0.00019585	0.00020651
13.347	0.00015204	0.00019599	0.00020652
13.357	0.00015207	0.00019612	0.00020654
13.367	0.00015209	0.00019625	0.00020657
13.377	0.00015212	0.00019637	0.0002066
13.387	0.00015214	0.00019649	0.00020663
13.397	0.00015217	0.00019661	0.00020668
13.407	0.00015219	0.00019673	0.00020673
13.417	0.00015221	0.00019684	0.00020679
13.427	0.00015224	0.00019696	0.00020686
13.437	0.00015226	0.00019707	0.00020693
13.447	0.00015229	0.00019718	0.00020702
13.457	0.00015232	0.00019729	0.00020712
13.467	0.00015235	0.0001974	0.00020722
13.477	0.00015238	0.00019752	0.00020734
13.487	0.00015242	0.00019763	0.00020747
13.497	0.00015246	0.00019775	0.00020761
13.507	0.00015251	0.00019787	0.00020776
13.517	0.00015256	0.000198	0.00020792
13.527	0.00015262	0.00019813	0.00020809
13.537	0.00015269	0.00019827	0.00020828
13.547	0.00015276	0.00019842	0.00020848
13.557	0.00015284	0.00019857	0.00020868
13.567	0.00015293	0.00019873	0.00020891
13.577	0.00015303	0.0001989	0.00020914
13.587	0.00015314	0.00019907	0.00020939
13.597	0.00015325	0.00019926	0.00020964
13.607	0.00015338	0.00019945	0.00020992
13.617	0.00015352	0.00019965	0.0002102
13.627	0.00015366	0.00019987	0.0002105
13.637	0.00015381	0.00020009	0.00021082
13.647	0.00015398	0.00020032	0.00021115
13.657	0.00015415	0.00020055	0.00021149
13.667	0.00015433	0.0002008	0.00021185
13.677	0.00015452	0.00020105	0.00021222
13.687	0.00015472	0.00020131	0.0002126
13.697	0.00015492	0.00020158	0.000213
13.707	0.00015513	0.00020186	0.00021341
13.717	0.00015535	0.00020214	0.00021383
13.727	0.00015556	0.00020242	0.00021426
13.737	0.00015579	0.00020271	0.0002147
13.747	0.00015601	0.000203	0.00021515
13.757	0.00015624	0.00020329	0.00021561
13.767	0.00015647	0.00020359	0.00021608
13.777	0.00015666	0.00020388	0.00021656
13.787	0.00015686	0.00020418	0.00021703
13.797	0.00015706	0.00020448	0.00021752
13.807	0.00015726	0.00020478	0.000218
13.817	0.00015746	0.00020508	0.00021849
13.827	0.00015765	0.00020538	0.00021897
13.837	0.00015783	0.00020567	0.00021946
13.847	0.00015802	0.00020597	0.00021994
13.857	0.0001582	0.00020626	0.00022042
13.867	0.00015837	0.00020655	0.0002209
13.877	0.00015854	0.00020685	0.00022137
13.887	0.0001587	0.00020713	0.00022184
13.897	0.00015886	0.00020742	0.0002223
13.907	0.00015901	0.0002077	0.00022275
13.917	0.00015915	0.00020798	0.0002232
13.927	0.00015928	0.00020826	0.00022364
13.937	0.00015941	0.00020853	0.00022408
13.947	0.00015953	0.0002088	0.0002245
13.957	0.00015965	0.00020906	0.00022492
13.967	0.00015975	0.00020931	0.00022532
13.977	0.00015985	0.00020956	0.00022572
13.987	0.00015994	0.0002098	0.00022611
13.997	0.00016003	0.00021002	0.00022649
14.007	0.00016011	0.00021024	0.00022686
14.017	0.00016018	0.00021045	0.00022722
14.027	0.00016024	0.00021064	0.00022756
14.037	0.00016029	0.00021082	0.0002279
14.047	0.00016034	0.00021099	0.00022822
14.057	0.00016038	0.00021114	0.00022854
14.067	0.00016041	0.00021128	0.00022884
14.077	0.00016043	0.0002114	0.00022912
14.087	0.00016045	0.00021151	0.00022939
14.097	0.00016046	0.0002116	0.00022965
14.107	0.00016046	0.00021167	0.0002299
14.117	0.00016045	0.00021173	0.00023013
14.127	0.00016044	0.00021177	0.00023035
14.137	0.00016042	0.00021179	0.00023055
14.147	0.00016039	0.0002118	0.00023074
14.157	0.00016036	0.00021179	0.00023091
14.167	0.00016032	0.00021177	0.00023107
14.177	0.00016027	0.00021174	0.00023121
14.187	0.00016022	0.00021169	0.00023134
14.197	0.00016017	0.00021162	0.00023145
14.207	0.0001601	0.00021155	0.00023155
14.217	0.00016004	0.00021146	0.00023164
14.227	0.00015997	0.00021136	0.00023171
14.237	0.00015989	0.00021125	0.00023177
14.247	0.00015982	0.00021113	0.00023181
14.257	0.00015974	0.00021101	0.00023184
14.267	0.00015965	0.00021087	0.00023186
14.277	0.00015957	0.00021073	0.00023186
14.287	0.00015948	0.00021059	0.00023185
14.297	0.00015939	0.00021044	0.00023182
14.307	0.0001593	0.00021028	0.00023178
14.317	0.00015921	0.00021013	0.00023173
14.327	0.00015913	0.00020997	0.00023166
14.337	0.00015904	0.00020981	0.00023157
14.347	0.00015895	0.00020966	0.00023147
14.357	0.00015887	0.0002095	0.00023136
14.367	0.00015878	0.00020935	0.00023122
14.377	0.00015871	0.0002092	0.00023108
14.387	0.00015864	0.00020905	0.00023092
14.397	0.00015857	0.00020891	0.00023075
14.407	0.00015851	0.00020878	0.00023056
14.417	0.00015846	0.00020865	0.00023037
14.427	0.00015842	0.00020853	0.00023016
14.437	0.00015838	0.00020842	0.00022995
14.447	0.00015835	0.00020832	0.00022973
14.457	0.00015833	0.00020823	0.0002295
14.467	0.00015832	0.00020815	0.00022927
14.477	0.00015831	0.00020808	0.00022904
14.487	0.00015831	0.00020803	0.00022881
14.497	0.00015832	0.00020798	0.00022859
14.507	0.00015834	0.00020795	0.00022836
14.517	0.00015836	0.00020794	0.00022814
14.527	0.00015839	0.00020793	0.00022793
14.537	0.00015843	0.00020794	0.00022772
14.547	0.00015848	0.00020796	0.00022753
14.557	0.00015853	0.00020799	0.00022734
14.567	0.00015859	0.00020804	0.00022717
14.577	0.00015866	0.0002081	0.00022701
14.587	0.00015875	0.00020816	0.00022686
14.597	0.00015884	0.00020824	0.00022674
14.607	0.00015894	0.00020833	0.00022663
14.617	0.00015905	0.00020843	0.00022654
14.627	0.00015918	0.00020854	0.00022646
14.637	0.00015931	0.00020866	0.00022642
14.647	0.00015946	0.00020879	0.00022639
14.657	0.00015963	0.00020893	0.00022638
14.667	0.0001598	0.00020908	0.0002264
14.677	0.00015999	0.00020923	0.00022645
14.687	0.0001602	0.0002094	0.00022652
14.697	0.00016042	0.00020958	0.00022662
14.707	0.00016065	0.00020976	0.00022674
14.717	0.00016089	0.00020996	0.00022689
14.727	0.00016115	0.00021017	0.00022706
14.737	0.00016141	0.0002104	0.00022726
14.747	0.00016169	0.00021063	0.00022749
14.757	0.00016198	0.00021088	0.00022774
14.767	0.00016229	0.00021115	0.00022801
14.777	0.0001626	0.00021142	0.00022831
14.787	0.00016293	0.00021171	0.00022863
14.797	0.00016327	0.00021202	0.00022898
14.807	0.00016362	0.00021233	0.00022935
14.817	0.00016399	0.00021266	0.00022973
14.827	0.00016436	0.000213	0.00023014
14.837	0.00016474	0.00021335	0.00023056
14.847	0.00016513	0.00021371	0.000231
14.857	0.00016553	0.00021408	0.00023145
14.867	0.00016593	0.00021445	0.00023191
14.877	0.00016633	0.00021483	0.00023239
14.887	0.00016674	0.00021521	0.00023287
14.897	0.00016715	0.0002156	0.00023336
14.907	0.00016755	0.00021598	0.00023385
14.917	0.00016796	0.00021637	0.00023435
14.927	0.00016837	0.00021675	0.00023484
14.937	0.00016877	0.00021713	0.00023533
14.947	0.00016917	0.00021751	0.00023582
14.957	0.00016956	0.00021788	0.0002363
14.967	0.00016995	0.00021824	0.00023677
14.977	0.00017032	0.0002186	0.00023723
14.987	0.0001707	0.00021895	0.00023769
14.997	0.00017106	0.00021929	0.00023814
15.008	0.00017141	0.00021963	0.00023857
15.018	0.00017176	0.00021995	0.00023899
15.028	0.00017209	0.00022027	0.0002394
15.038	0.00017241	0.00022057	0.0002398
15.048	0.00017273	0.00022087	0.00024019
15.058	0.00017303	0.00022116	0.00024057
15.068	0.00017332	0.00022145	0.00024093
15.078	0.0001736	0.00022172	0.00024128
15.088	0.00017387	0.00022199	0.00024162
15.098	0.00017413	0.00022226	0.00024195
15.108	0.00017439	0.00022252	0.00024227
15.118	0.00017463	0.00022277	0.00024259
15.128	0.00017486	0.00022302	0.00024289
15.138	0.00017509	0.00022327	0.00024319
15.148	0.00017531	0.00022352	0.00024348
15.158	0.00017552	0.00022377	0.00024377
15.168	0.00017573	0.00022401	0.00024405
15.178	0.00017593	0.00022426	0.00024433
15.188	0.00017612	0.00022451	0.0002446
15.198	0.00017631	0.00022476	0.00024488
15.208	0.0001765	0.00022501	0.00024515
15.218	0.00017668	0.00022527	0.00024543
15.228	0.00017685	0.00022553	0.00024571
15.238	0.00017702	0.0002258	0.00024599
15.248	0.00017719	0.00022607	0.00024627
15.258	0.00017735	0.00022635	0.00024656
15.268	0.00017751	0.00022663	0.00024686
15.278	0.00017766	0.00022692	0.00024715
15.288	0.00017781	0.00022722	0.00024746
15.298	0.00017795	0.00022752	0.00024777
15.308	0.00017809	0.00022783	0.00024809
15.318	0.00017823	0.00022815	0.00024841
15.328	0.00017836	0.00022846	0.00024874
15.338	0.00017849	0.00022879	0.00024908
15.348	0.00017861	0.00022911	0.00024942
15.358	0.00017873	0.00022944	0.00024977
15.368	0.00017885	0.00022977	0.00025013
15.378	0.00017896	0.0002301	0.00025049
15.388	0.00017907	0.00023042	0.00025086
15.398	0.00017918	0.00023075	0.00025123
15.408	0.00017929	0.00023107	0.00025161
15.418	0.00017939	0.00023139	0.00025199
15.428	0.00017948	0.0002317	0.00025237
15.438	0.00017957	0.000232	0.00025276
15.448	0.00017966	0.00023229	0.00025315
15.458	0.00017974	0.00023258	0.00025353
15.468	0.00017982	0.00023285	0.00025392
15.478	0.0001799	0.00023311	0.0002543
15.488	0.00017997	0.00023336	0.00025468
15.498	0.00018003	0.0002336	0.00025505
15.508	0.00018009	0.00023382	0.00025542
15.518	0.00018014	0.00023403	0.00025578
15.528	0.00018019	0.00023422	0.00025613
15.538	0.00018023	0.00023439	0.00025647
15.548	0.00018027	0.00023455	0.0002568
15.558	0.0001803	0.00023469	0.00025712
15.568	0.00018033	0.00023481	0.00025742
15.578	0.00018035	0.00023491	0.0002577
15.588	0.00018036	0.000235	0.00025798
15.598	0.00018037	0.00023507	0.00025823
15.608	0.00018037	0.00023513	0.00025846
15.618	0.00018037	0.00023516	0.00025868
15.628	0.00018036	0.00023518	0.00025888
15.638	0.00018035	0.00023519	0.00025906
15.648	0.00018034	0.00023518	0.00025921
15.658	0.00018031	0.00023515	0.00025935
15.668	0.00018029	0.00023512	0.00025947
15.678	0.00018026	0.00023507	0.00025956
15.688	0.00018023	0.00023501	0.00025964
15.698	0.0001802	0.00023494	0.0002597
15.708	0.00018016	0.00023487	0.00025973
15.718	0.00018012	0.00023478	0.00025975
15.728	0.00018008	0.0002347	0.00025975
15.738	0.00018005	0.00023461	0.00025974
15.748	0.00018001	0.00023451	0.00025971
15.758	0.00017998	0.00023442	0.00025967
15.768	0.00017995	0.00023433	0.00025962
15.778	0.00017993	0.00023425	0.00025957
15.788	0.00017991	0.00023416	0.00025953
15.798	0.0001799	0.00023409	0.00025949
15.808	0.00017989	0.00023402	0.00025948
15.818	0.0001799	0.00023396	0.00025949
15.828	0.00017992	0.00023392	0.00025953
15.838	0.00017996	0.00023388	0.00025962
15.848	0.00018001	0.00023386	0.00025974
15.858	0.00018007	0.00023385	0.0002599
15.868	0.00018015	0.00023386	0.0002601
15.878	0.00018024	0.00023388	0.00026034
15.888	0.00018035	0.00023392	0.00026059
15.898	0.00018046	0.00023397	0.00026086
15.908	0.00018058	0.00023403	0.00026114
15.918	0.0001807	0.00023411	0.00026143
15.928	0.00018082	0.0002342	0.00026172
15.938	0.00018094	0.0002343	0.00026201
15.948	0.00018107	0.00023441	0.0002623
15.958	0.0001812	0.00023453	0.00026259
15.968	0.00018133	0.00023466	0.00026289
15.978	0.00018147	0.0002348	0.00026318
15.988	0.00018162	0.00023494	0.00026348
15.998	0.00018178	0.00023509	0.00026378
16.008	0.00018194	0.00023525	0.00026409
16.018	0.00018211	0.00023541	0.0002644
16.028	0.00018229	0.00023558	0.00026471
16.038	0.00018247	0.00023575	0.00026503
16.048	0.00018265	0.00023592	0.00026535
16.058	0.00018283	0.00023609	0.00026567
16.068	0.00018301	0.00023625	0.00026599
16.078	0.00018319	0.00023642	0.0002663
16.088	0.00018337	0.00023659	0.00026662
16.098	0.00018355	0.00023674	0.00026693
16.108	0.00018371	0.0002369	0.00026724
16.118	0.00018388	0.00023705	0.00026754
16.128	0.00018403	0.00023719	0.00026783
16.138	0.00018418	0.00023732	0.00026811
16.148	0.00018431	0.00023745	0.00026839
16.158	0.00018444	0.00023756	0.00026865
16.168	0.00018455	0.00023767	0.0002689
16.178	0.00018465	0.00023777	0.00026914
16.188	0.00018474	0.00023786	0.00026937
16.198	0.00018482	0.00023794	0.00026958
16.208	0.00018489	0.00023801	0.00026978
16.218	0.00018496	0.00023807	0.00026997
16.228	0.00018501	0.00023812	0.00027015
16.238	0.00018505	0.00023817	0.00027031
16.248	0.0001851	0.00023821	0.00027047
16.258	0.00018513	0.00023824	0.00027061
16.268	0.00018517	0.00023827	0.00027074
16.278	0.0001852	0.0002383	0.00027085
16.288	0.00018522	0.00023833	0.00027096
16.298	0.00018525	0.00023835	0.00027106
16.308	0.00018527	0.00023837	0.00027115
16.318	0.00018529	0.0002384	0.00027123
16.328	0.0001853	0.00023843	0.0002713
16.338	0.00018532	0.00023846	0.00027137
16.348	0.00018533	0.0002385	0.00027142
16.358	0.00018533	0.00023854	0.00027147
16.368	0.00018533	0.00023859	0.00027152
16.378	0.00018534	0.00023865	0.00027156
16.388	0.00018533	0.00023871	0.00027159
16.398	0.00018533	0.00023879	0.00027162
16.408	0.00018532	0.00023888	0.00027165
16.418	0.00018532	0.00023897	0.00027167
16.428	0.00018531	0.00023908	0.00027169
16.438	0.00018531	0.0002392	0.00027171
16.448	0.0001853	0.00023933	0.00027173
16.458	0.0001853	0.00023947	0.00027174
16.468	0.00018529	0.00023961	0.00027176
16.478	0.0001853	0.00023977	0.00027177
16.488	0.0001853	0.00023994	0.00027179
16.498	0.00018531	0.00024012	0.00027181
16.508	0.00018532	0.00024031	0.00027184
16.518	0.00018535	0.00024052	0.00027187
16.528	0.00018537	0.00024073	0.0002719
16.538	0.00018541	0.00024095	0.00027195
16.548	0.00018545	0.00024119	0.000272
16.558	0.00018551	0.00024144	0.00027206
16.568	0.00018557	0.0002417	0.00027213
16.578	0.00018564	0.00024197	0.00027222
16.588	0.00018572	0.00024225	0.00027232
16.598	0.00018581	0.00024255	0.00027243
16.608	0.00018592	0.00024286	0.00027257
16.618	0.00018603	0.00024318	0.00027271
16.628	0.00018615	0.00024351	0.00027288
16.638	0.00018629	0.00024385	0.00027307
16.648	0.00018643	0.00024421	0.00027328
16.658	0.00018659	0.00024457	0.0002735
16.668	0.00018675	0.00024494	0.00027375
16.678	0.00018693	0.00024532	0.00027403
16.688	0.00018711	0.00024571	0.00027432
16.698	0.00018731	0.0002461	0.00027464
16.708	0.00018751	0.0002465	0.00027498
16.718	0.00018773	0.0002469	0.00027534
16.728	0.00018795	0.00024731	0.00027572
16.738	0.00018819	0.00024772	0.00027612
16.748	0.00018843	0.00024813	0.00027654
16.758	0.00018868	0.00024855	0.00027698
16.768	0.00018894	0.00024897	0.00027744
16.778	0.0001892	0.00024938	0.00027791
16.788	0.00018947	0.0002498	0.0002784
16.798	0.00018975	0.00025022	0.0002789
16.808	0.00019003	0.00025064	0.00027941
16.818	0.00019032	0.00025105	0.00027993
16.828	0.00019062	0.00025146	0.00028047
16.838	0.00019092	0.00025187	0.000281
16.848	0.00019122	0.00025228	0.00028155
16.858	0.00019153	0.00025268	0.00028209
16.868	0.00019184	0.00025308	0.00028264
16.878	0.00019215	0.00025348	0.00028319
16.888	0.00019247	0.00025387	0.00028373
16.898	0.00019279	0.00025425	0.00028428
16.908	0.00019311	0.00025463	0.00028482
16.918	0.00019343	0.00025501	0.00028535
16.928	0.00019376	0.00025538	0.00028588
16.938	0.00019409	0.00025574	0.00028641
16.948	0.00019442	0.0002561	0.00028693
16.958	0.00019475	0.00025646	0.00028744
16.968	0.00019509	0.00025681	0.00028795
16.978	0.00019543	0.00025715	0.00028845
16.988	0.00019577	0.00025749	0.00028895
16.998	0.00019611	0.00025783	0.00028945
17.009	0.00019645	0.00025816	0.00028994
17.019	0.0001968	0.00025848	0.00029042
17.029	0.00019715	0.0002588	0.0002909
17.039	0.00019751	0.00025912	0.00029138
17.049	0.00019786	0.00025944	0.00029185
17.059	0.00019822	0.00025975	0.00029232
17.069	0.00019859	0.00026006	0.00029279
17.079	0.00019896	0.00026037	0.00029325
17.089	0.00019933	0.00026068	0.0002937
17.099	0.0001997	0.00026098	0.00029415
17.109	0.00020008	0.00026128	0.0002944
17.119	0.00020045	0.00026158	0.00029486
17.129	0.00020083	0.00026187	0.00029531
17.139	0.00020121	0.00026216	0.00029576
17.149	0.00020159	0.00026245	0.00029619
17.159	0.00020197	0.00026273	0.00029662
17.169	0.00020235	0.000263	0.00029704
17.179	0.00020273	0.00026327	0.00029745
17.189	0.0002031	0.00026354	0.00029785
17.199	0.00020346	0.00026379	0.00029824
17.209	0.00020382	0.00026404	0.00029862
17.219	0.00020418	0.00026428	0.000299
17.229	0.00020453	0.00026451	0.00029937
17.239	0.00020487	0.00026473	0.00029973
17.249	0.00020519	0.00026494	0.00030009
17.259	0.00020551	0.00026514	0.00030044
17.269	0.00020582	0.00026532	0.00030079
17.279	0.00020612	0.0002655	0.00030113
17.289	0.00020641	0.00026566	0.00030146
17.299	0.00020668	0.00026581	0.00030179
17.309	0.00020694	0.00026595	0.00030212
17.319	0.00020719	0.00026607	0.00030243
17.329	0.00020743	0.00026618	0.00030272
17.339	0.00020765	0.00026627	0.000303
17.349	0.00020785	0.00026635	0.00030325
17.359	0.00020805	0.00026642	0.00030347
17.369	0.00020822	0.00026647	0.00030367
17.379	0.00020838	0.00026651	0.00030384
17.389	0.00020852	0.00026653	0.00030397
17.399	0.00020865	0.00026653	0.00030407
17.409	0.00020875	0.00026652	0.00030414
17.419	0.00020883	0.00026649	0.00030419
17.429	0.00020889	0.00026644	0.00030421
17.439	0.00020893	0.00026638	0.0003042
17.449	0.00020894	0.00026631	0.00030417
17.459	0.00020893	0.00026623	0.00030412
17.469	0.0002089	0.00026614	0.00030405
17.479	0.00020886	0.00026605	0.00030397
17.489	0.00020879	0.00026595	0.00030387
17.499	0.00020871	0.00026585	0.00030376
17.509	0.00020862	0.00026575	0.00030364
17.519	0.00020852	0.00026565	0.00030351
17.529	0.00020841	0.00026555	0.00030337
17.539	0.00020829	0.00026545	0.00030322
17.549	0.00020817	0.00026536	0.00030307
17.559	0.00020804	0.00026527	0.00030292
17.569	0.00020791	0.00026519	0.00030275
17.579	0.00020777	0.00026511	0.00030259
17.589	0.00020763	0.00026503	0.00030242
17.599	0.00020749	0.00026495	0.00030225
17.609	0.00020735	0.00026489	0.00030208
17.619	0.0002072	0.00026482	0.00030191
17.629	0.00020706	0.00026476	0.00030174
17.639	0.00020691	0.0002647	0.00030157
17.649	0.00020676	0.00026465	0.0003014
17.659	0.00020661	0.0002646	0.00030124
17.669	0.00020646	0.00026455	0.00030108
17.679	0.00020631	0.0002645	0.00030092
17.689	0.00020616	0.00026446	0.00030077
17.699	0.00020601	0.00026442	0.00030062
17.709	0.00020587	0.00026438	0.00030048
17.719	0.00020572	0.00026435	0.00030035
17.729	0.00020558	0.00026431	0.00030023
17.739	0.00020544	0.00026428	0.00030012
17.749	0.00020531	0.00026426	0.00030003
17.759	0.00020517	0.00026424	0.00029995
17.769	0.00020504	0.00026423	0.00029989
17.779	0.00020492	0.00026423	0.00029986
17.789	0.0002048	0.00026424	0.00029984
17.799	0.00020468	0.00026426	0.00029985
17.809	0.00020457	0.0002643	0.00029988
17.819	0.00020446	0.00026435	0.00029994
17.829	0.00020436	0.00026442	0.00030002
17.839	0.00020427	0.00026451	0.00030013
17.849	0.00020418	0.00026461	0.00030026
17.859	0.00020409	0.00026472	0.0003004
17.869	0.00020402	0.00026485	0.00030055
17.879	0.00020395	0.00026499	0.00030071
17.889	0.00020388	0.00026513	0.00030087
17.899	0.00020382	0.00026527	0.00030104
17.909	0.00020377	0.00026542	0.0003012
17.919	0.00020373	0.00026558	0.00030136
17.929	0.0002037	0.00026574	0.00030151
17.939	0.00020368	0.0002659	0.00030166
17.949	0.00020367	0.00026608	0.00030182
17.959	0.00020367	0.00026626	0.00030197
17.969	0.00020368	0.00026645	0.00030213
17.979	0.00020371	0.00026665	0.00030229
17.989	0.00020374	0.00026687	0.00030247
17.999	0.0002038	0.00026711	0.00030266
18.009	0.00020386	0.00026736	0.00030286
18.019	0.00020394	0.00026763	0.00030307
18.029	0.00020404	0.00026792	0.00030331
18.039	0.00020415	0.00026823	0.00030356
18.049	0.00020428	0.00026857	0.00030384
18.059	0.00020442	0.00026893	0.00030414
18.069	0.00020458	0.00026932	0.00030446
18.079	0.00020475	0.00026973	0.0003048
18.089	0.00020494	0.00027017	0.00030517
18.099	0.00020515	0.00027063	0.00030556
18.109	0.00020537	0.00027112	0.00030597
18.119	0.00020561	0.00027163	0.0003064
18.129	0.00020587	0.00027217	0.00030686
18.139	0.00020613	0.00027273	0.00030735
18.149	0.00020642	0.00027331	0.00030785
18.159	0.00020672	0.00027391	0.00030838
18.169	0.00020703	0.00027453	0.00030892
18.179	0.00020735	0.00027516	0.00030949
18.189	0.00020769	0.00027581	0.00031007
18.199	0.00020804	0.00027646	0.00031067
18.209	0.0002084	0.00027712	0.00031128
18.219	0.00020877	0.00027779	0.00031191
18.229	0.00020914	0.00027846	0.00031255
18.239	0.00020953	0.00027912	0.00031319
18.249	0.00020992	0.00027977	0.00031384
18.259	0.00021031	0.00028042	0.0003145
18.269	0.00021071	0.00028106	0.00031516
18.279	0.00021111	0.00028168	0.00031582
18.289	0.00021151	0.00028229	0.00031648
18.299	0.00021191	0.00028288	0.00031714
18.309	0.0002123	0.00028345	0.00031779
18.319	0.00021269	0.000284	0.00031843
18.329	0.00021307	0.00028453	0.00031905
18.339	0.00021345	0.00028504	0.00031967
18.349	0.00021382	0.00028553	0.00032027
18.359	0.00021418	0.00028599	0.00032084
18.369	0.00021452	0.00028643	0.0003214
18.379	0.00021486	0.00028685	0.00032193
18.389	0.00021518	0.00028725	0.00032244
18.399	0.00021549	0.00028762	0.00032291
18.409	0.00021578	0.00028797	0.00032336
18.419	0.00021606	0.00028829	0.00032378
18.429	0.00021633	0.00028858	0.00032416
18.439	0.00021658	0.00028885	0.00032451
18.449	0.00021681	0.0002891	0.00032483
18.459	0.00021702	0.00028932	0.00032512
18.469	0.00021722	0.00028951	0.00032537
18.479	0.00021741	0.00028968	0.0003256
18.489	0.00021757	0.00028983	0.00032579
18.499	0.00021772	0.00028995	0.00032595
18.509	0.00021786	0.00029005	0.00032608
18.519	0.00021797	0.00029013	0.00032619
18.529	0.00021808	0.00029018	0.00032627
18.539	0.00021817	0.00029022	0.00032633
18.549	0.00021824	0.00029024	0.00032636
18.559	0.00021831	0.00029024	0.00032638
18.569	0.00021836	0.00029023	0.00032637
18.579	0.0002184	0.00029021	0.00032635
18.589	0.00021843	0.00029017	0.00032632
18.599	0.00021846	0.00029013	0.00032628
18.609	0.00021847	0.00029007	0.00032623
18.619	0.00021848	0.00029001	0.00032617
18.629	0.00021849	0.00028994	0.0003261
18.639	0.00021849	0.00028987	0.00032603
18.649	0.00021848	0.00028979	0.00032596
18.659	0.00021848	0.00028972	0.0003259
18.669	0.00021847	0.00028964	0.00032583
18.679	0.00021846	0.00028956	0.00032577
18.689	0.00021845	0.00028949	0.00032571
18.699	0.00021845	0.00028941	0.00032566
18.709	0.00021844	0.00028934	0.00032561
18.719	0.00021844	0.00028928	0.00032557
18.729	0.00021843	0.00028922	0.00032555
18.739	0.00021843	0.00028916	0.00032553
18.749	0.00021844	0.0002891	0.00032552
18.759	0.00021845	0.00028905	0.00032552
18.769	0.00021846	0.00028901	0.00032553
18.779	0.00021847	0.00028897	0.00032556
18.789	0.00021849	0.00028894	0.00032559
18.799	0.00021852	0.00028891	0.00032563
18.809	0.00021855	0.00028889	0.00032569
18.819	0.00021859	0.00028887	0.00032575
18.829	0.00021862	0.00028886	0.00032583
18.839	0.00021867	0.00028885	0.00032591
18.849	0.00021872	0.00028885	0.000326
18.859	0.00021877	0.00028886	0.0003261
18.869	0.00021883	0.00028887	0.00032621
18.879	0.0002189	0.00028888	0.00032632
18.889	0.00021897	0.00028891	0.00032644
18.899	0.00021904	0.00028893	0.00032657
18.909	0.00021912	0.00028896	0.0003267
18.919	0.0002192	0.00028899	0.00032684
18.929	0.00021928	0.00028903	0.00032698
18.939	0.00021937	0.00028908	0.00032712
18.949	0.00021946	0.00028912	0.00032727
18.959	0.00021956	0.00028917	0.00032742
18.969	0.00021965	0.00028923	0.00032757
18.979	0.00021976	0.00028928	0.00032772
18.989	0.00021986	0.00028935	0.00032787
18.999	0.00021997	0.00028941	0.00032803
19.01	0.00022008	0.00028948	0.00032818
19.02	0.00022019	0.00028955	0.00032834
19.03	0.00022031	0.00028962	0.0003285
19.04	0.00022043	0.0002897	0.00032865
19.05	0.00022055	0.00028978	0.00032881
19.06	0.00022068	0.00028986	0.00032897
19.07	0.00022081	0.00028995	0.00032913
19.08	0.00022094	0.00029004	0.00032929
19.09	0.00022108	0.00029014	0.00032945
19.1	0.00022123	0.00029024	0.00032961
19.11	0.00022138	0.00029035	0.00032978
19.12	0.00022153	0.00029047	0.00032995
19.13	0.00022169	0.00029059	0.00033012
19.14	0.00022186	0.00029073	0.00033029
19.15	0.00022204	0.00029087	0.00033047
19.16	0.00022222	0.00029102	0.00033066
19.17	0.00022241	0.00029118	0.00033085
19.18	0.00022261	0.00029136	0.00033106
19.19	0.00022282	0.00029154	0.00033127
19.2	0.00022304	0.00029174	0.00033149
19.21	0.00022326	0.00029196	0.00033172
19.22	0.0002235	0.00029219	0.00033197
19.23	0.00022375	0.00029244	0.00033223
19.24	0.00022401	0.00029271	0.0003325
19.25	0.00022428	0.00029299	0.0003328
19.26	0.00022457	0.0002933	0.00033311
19.27	0.00022486	0.00029362	0.00033344
19.28	0.00022517	0.00029397	0.0003338
19.29	0.00022549	0.00029434	0.00033418
19.3	0.00022583	0.00029473	0.00033457
19.31	0.00022618	0.00029514	0.000335
19.32	0.00022654	0.00029558	0.00033544
19.33	0.00022691	0.00029604	0.00033591
19.34	0.0002273	0.00029653	0.00033641
19.35	0.00022769	0.00029703	0.00033692
19.36	0.0002281	0.00029741	0.00033746
19.37	0.00022852	0.00029787	0.00033802
19.38	0.00022895	0.00029834	0.00033861
19.39	0.00022939	0.00029884	0.00033921
19.4	0.00022984	0.00029937	0.00033982
19.41	0.0002303	0.00029991	0.00034046
19.42	0.00023076	0.00030047	0.00034111
19.43	0.00023123	0.00030105	0.00034177
19.44	0.0002317	0.00030165	0.00034245
19.45	0.00023217	0.00030226	0.00034313
19.46	0.00023265	0.00030289	0.00034382
19.47	0.00023313	0.00030353	0.00034451
19.48	0.0002336	0.00030418	0.00034521
19.49	0.00023407	0.00030483	0.00034591
19.5	0.00023454	0.00030549	0.0003466
19.51	0.000235	0.00030616	0.0003473
19.52	0.00023545	0.00030682	0.00034798
19.53	0.0002359	0.00030749	0.00034866
19.54	0.00023633	0.00030815	0.00034933
19.55	0.00023675	0.0003088	0.00034998
19.56	0.00023716	0.00030945	0.00035063
19.57	0.00023756	0.00031009	0.00035125
19.58	0.00023794	0.00031071	0.00035186
19.59	0.0002383	0.00031132	0.00035245
19.6	0.00023865	0.00031192	0.00035302
19.61	0.00023898	0.0003125	0.00035357
19.62	0.0002393	0.00031306	0.0003541
19.63	0.00023959	0.0003136	0.0003546
19.64	0.00023987	0.00031412	0.00035508
19.65	0.00024013	0.00031461	0.00035553
19.66	0.00024037	0.00031509	0.00035596
19.67	0.0002406	0.00031553	0.00035636
19.68	0.0002408	0.00031596	0.00035674
19.69	0.00024099	0.00031636	0.00035709
19.7	0.00024116	0.00031673	0.00035742
19.71	0.00024131	0.00031708	0.00035772
19.72	0.00024145	0.0003174	0.000358
19.73	0.00024157	0.0003177	0.00035825
19.74	0.00024167	0.00031797	0.00035848
19.75	0.00024176	0.00031821	0.00035868
19.76	0.00024184	0.00031844	0.00035887
19.77	0.0002419	0.00031863	0.00035903
19.78	0.00024195	0.00031881	0.00035917
19.79	0.00024198	0.00031896	0.00035929
19.8	0.00024201	0.00031909	0.00035939
19.81	0.00024202	0.0003192	0.00035947
19.82	0.00024202	0.00031929	0.00035954
19.83	0.00024201	0.00031936	0.00035959
19.84	0.00024199	0.00031941	0.00035963
19.85	0.00024196	0.00031944	0.00035965
19.86	0.00024193	0.00031946	0.00035966
19.87	0.00024188	0.00031946	0.00035967
19.88	0.00024183	0.00031945	0.00035966
19.89	0.00024177	0.00031943	0.00035964
19.9	0.00024171	0.00031939	0.00035962
19.91	0.00024163	0.00031934	0.00035959
19.92	0.00024156	0.00031928	0.00035955
19.93	0.00024148	0.00031921	0.00035951
19.94	0.00024139	0.00031913	0.00035947
19.95	0.0002413	0.00031904	0.00035943
19.96	0.00024121	0.00031895	0.00035938
19.97	0.00024111	0.00031885	0.00035933
19.98	0.00024102	0.00031875	0.00035928
19.99	0.00024091	0.00031864	0.00035922
20	0.00024081	0.00031853	0.00035917


==> figures/data/V1D1V_error_time_basis/error_local_reduced_model_no_indicator_V1D1V.txt <==
Time	Error_4	Error_6	Error_8	Error_10	Error_12
0	6.5635e-05	1.7192e-05	1.7186e-05	1.7184e-05	1.7184e-05
0.010005	6.5639e-05	1.7196e-05	1.7193e-05	2.9567e-05	1.7195e-05
0.02001	6.567e-05	1.7261e-05	1.7187e-05	2.9685e-05	1.7188e-05
0.030015	6.5776e-05	1.7549e-05	1.7183e-05	2.9661e-05	1.8364e-05
0.04002	6.604e-05	1.831e-05	1.7178e-05	2.963e-05	1.8364e-05
0.050025	6.6578e-05	1.9826e-05	1.7172e-05	2.9611e-05	1.836e-05
0.06003	6.7534e-05	2.2322e-05	1.7167e-05	2.9588e-05	1.8353e-05
0.070035	6.9073e-05	2.5904e-05	1.7164e-05	2.956e-05	1.8349e-05
0.08004	7.1368e-05	3.0557e-05	1.7163e-05	2.9528e-05	1.8339e-05
0.090045	7.4588e-05	3.6188e-05	1.7167e-05	2.9495e-05	1.8327e-05
0.10005	7.8876e-05	4.2656e-05	1.7177e-05	2.946e-05	1.8315e-05
0.11006	8.434e-05	4.978e-05	1.7195e-05	2.9423e-05	1.8301e-05
0.12006	9.1047e-05	5.7337e-05	1.7223e-05	2.9386e-05	1.8286e-05
0.13007	9.9026e-05	6.5051e-05	1.7265e-05	2.9348e-05	1.8271e-05
0.14007	0.00010827	7.2607e-05	1.7321e-05	2.9309e-05	1.8255e-05
0.15008	0.00011876	7.9687e-05	1.7396e-05	2.927e-05	1.8238e-05
0.16008	0.00013045	8.6028e-05	1.7492e-05	2.9231e-05	1.822e-05
0.17009	0.00014329	9.1473e-05	1.7612e-05	2.9193e-05	1.8202e-05
0.18009	0.00015723	9.5993e-05	1.7759e-05	2.9156e-05	1.8183e-05
0.1901	0.00017221	9.966e-05	1.7938e-05	2.9121e-05	1.8163e-05
0.2001	0.00018816	0.0001026	1.8151e-05	2.9088e-05	1.8143e-05
0.21011	0.00020504	0.00010494	1.8403e-05	2.9057e-05	1.8122e-05
0.22011	0.00022278	0.00010682	1.8696e-05	2.903e-05	1.8102e-05
0.23012	0.00024132	0.00010835	1.9035e-05	2.9006e-05	1.8081e-05
0.24012	0.0002606	0.0001096	1.9423e-05	2.8987e-05	1.8059e-05
0.25013	0.00028055	0.00011064	1.9863e-05	2.8973e-05	1.8038e-05
0.26013	0.00030111	0.00011153	2.036e-05	2.8963e-05	1.8017e-05
0.27014	0.00032222	0.0001123	2.0916e-05	2.8959e-05	1.7995e-05
0.28014	0.0003438	0.00011298	2.1535e-05	2.8961e-05	1.7974e-05
0.29015	0.00036578	0.0001136	2.2218e-05	2.8969e-05	1.7953e-05
0.30015	0.00038811	0.00011417	2.2969e-05	2.8982e-05	1.7932e-05
0.31016	0.0004107	0.00011471	2.3789e-05	2.9e-05	1.7912e-05
0.32016	0.00043349	0.00011522	2.468e-05	2.9024e-05	1.7891e-05
0.33017	0.00045642	0.00011573	2.5642e-05	2.9053e-05	1.7872e-05
0.34017	0.00047942	0.00011624	2.6676e-05	2.9086e-05	1.7852e-05
0.35018	0.00050242	0.00011675	2.7781e-05	2.9122e-05	1.7833e-05
0.36018	0.00052535	0.00011726	2.8956e-05	2.9162e-05	1.7814e-05
0.37019	0.00054816	0.0001178	3.0199e-05	2.9203e-05	1.7796e-05
0.38019	0.00057079	0.00011835	3.1508e-05	2.9247e-05	1.7779e-05
0.3902	0.00059317	0.00011891	3.2879e-05	2.9291e-05	1.7762e-05
0.4002	0.00061526	0.00011951	3.4308e-05	2.9335e-05	1.7745e-05
0.41021	0.00063701	0.00012012	3.579e-05	2.9379e-05	1.773e-05
0.42021	0.00065837	0.00012076	3.7319e-05	2.9422e-05	1.7715e-05
0.43022	0.00067929	0.00012142	3.889e-05	2.9464e-05	1.77e-05
0.44022	0.00069974	0.00012211	4.0494e-05	2.9503e-05	1.7686e-05
0.45023	0.00071968	0.00012283	4.2123e-05	2.954e-05	1.7673e-05
0.46023	0.00073908	0.00012356	4.3769e-05	2.9575e-05	1.7661e-05
0.47024	0.00075791	0.00012431	4.5423e-05	2.9607e-05	1.765e-05
0.48024	0.00077615	0.00012508	4.7073e-05	2.9636e-05	1.7639e-05
0.49025	0.00079378	0.00012585	4.8709e-05	2.9664e-05	1.763e-05
0.50025	0.00081078	0.00012663	5.0319e-05	2.9689e-05	1.7621e-05
0.51026	0.00082713	0.00012741	5.1892e-05	2.9713e-05	1.7614e-05
0.52026	0.00084284	0.00012819	5.3416e-05	2.9736e-05	1.7608e-05
0.53027	0.0008579	0.00012894	5.4876e-05	2.9759e-05	1.7604e-05
0.54027	0.0008723	0.00012968	5.6261e-05	2.9783e-05	1.7601e-05
0.55028	0.00088604	0.00013038	5.7557e-05	2.9809e-05	1.7601e-05
0.56028	0.00089913	0.00013104	5.8751e-05	2.984e-05	1.7603e-05
0.57029	0.00091157	0.00013166	5.9831e-05	2.9878e-05	1.7607e-05
0.58029	0.00092337	0.00013222	6.0785e-05	2.9924e-05	1.7615e-05
0.5903	0.00093455	0.00013271	6.1601e-05	2.9982e-05	1.7627e-05
0.6003	0.00094511	0.00013313	6.2271e-05	3.0057e-05	1.7643e-05
0.61031	0.00095507	0.00013347	6.2786e-05	3.0153e-05	1.7663e-05
0.62031	0.00096444	0.00013373	6.314e-05	3.0276e-05	1.7687e-05
0.63032	0.00097324	0.0001339	6.3331e-05	3.0433e-05	1.7716e-05
0.64032	0.00098148	0.00013399	6.336e-05	3.0635e-05	1.7749e-05
0.65033	0.00098919	0.000134	6.3236e-05	3.0893e-05	1.7786e-05
0.66033	0.00099638	0.00013393	6.297e-05	3.1221e-05	1.7825e-05
0.67034	0.0010031	0.00013379	6.2586e-05	3.1637e-05	1.7865e-05
0.68034	0.0010093	0.00013361	6.2114e-05	3.2163e-05	1.7906e-05
0.69035	0.001015	0.0001334	6.1599e-05	3.2825e-05	1.7946e-05
0.70035	0.0010203	0.0001332	6.1098e-05	3.3651e-05	1.7985e-05
0.71036	0.0010252	0.00013303	6.0684e-05	3.4674e-05	1.8022e-05
0.72036	0.0010296	0.00013293	6.0446e-05	3.5925e-05	1.8057e-05
0.73037	0.0010337	0.00013296	6.0486e-05	3.7429e-05	1.8089e-05
0.74037	0.0010374	0.00013317	6.0917e-05	3.9203e-05	1.8119e-05
0.75038	0.0010408	0.00013361	6.1855e-05	4.1243e-05	1.8146e-05
0.76038	0.0010439	0.00013435	6.3409e-05	4.3523e-05	1.8171e-05
0.77039	0.0010467	0.00013546	6.5667e-05	4.599e-05	1.8194e-05
0.78039	0.0010492	0.00013699	6.8693e-05	4.8566e-05	1.8215e-05
0.7904	0.0010515	0.00013902	7.2514e-05	5.116e-05	1.8234e-05
0.8004	0.0010536	0.00014158	7.712e-05	5.3679e-05	1.8251e-05
0.81041	0.0010555	0.00014474	8.2468e-05	5.6041e-05	1.8268e-05
0.82041	0.0010573	0.00014851	8.8482e-05	5.8191e-05	1.8283e-05
0.83042	0.001059	0.00015293	9.5056e-05	6.0102e-05	1.8297e-05
0.84042	0.0010607	0.00015799	0.00010205	6.1771e-05	1.8311e-05
0.85043	0.0010625	0.00016368	0.0001093	6.3216e-05	1.8324e-05
0.86043	0.0010642	0.00016998	0.00011659	6.4463e-05	1.8338e-05
0.87044	0.0010662	0.00017686	0.0001237	6.5541e-05	1.8352e-05
0.88044	0.0010683	0.00018425	0.0001304	6.648e-05	1.8366e-05
0.89045	0.0010706	0.00019211	0.00013649	6.7305e-05	1.8381e-05
0.90045	0.0010733	0.00020035	0.00014182	6.8037e-05	1.8398e-05
0.91046	0.0010764	0.00020892	0.00014636	6.8694e-05	1.8415e-05
0.92046	0.0010799	0.00021772	0.00015011	6.9289e-05	1.8435e-05
0.93047	0.0010839	0.00022667	0.00015316	6.9834e-05	1.8457e-05
0.94047	0.0010885	0.00023569	0.00015562	7.0337e-05	1.8481e-05
0.95048	0.0010938	0.00024469	0.0001576	7.0804e-05	1.8508e-05
0.96048	0.0010997	0.00025359	0.00015919	7.1242e-05	1.8538e-05
0.97049	0.0011063	0.0002623	0.00016048	7.1653e-05	1.8572e-05
0.98049	0.0011137	0.00027073	0.00016153	7.2042e-05	1.861e-05
0.9905	0.0011219	0.00027882	0.00016239	7.2411e-05	1.8654e-05
1.0005	0.0011309	0.0002865	0.00016311	7.2763e-05	1.8702e-05
1.0105	0.0011407	0.00029371	0.00016371	7.31e-05	1.8757e-05
1.0205	0.0011514	0.0003004	0.00016422	7.3424e-05	1.8819e-05
1.0305	0.0011628	0.00030654	0.00016465	7.3735e-05	1.8889e-05
1.0405	0.001175	0.0003121	0.00016504	7.4037e-05	1.8967e-05
1.0505	0.001188	0.00031707	0.00016538	7.433e-05	1.9054e-05
1.0605	0.0012016	0.00032146	0.00016569	7.4617e-05	1.9152e-05
1.0705	0.0012159	0.00032528	0.00016599	7.4898e-05	1.926e-05
1.0805	0.0012308	0.00032856	0.00016626	7.5175e-05	1.938e-05
1.0905	0.0012463	0.00033134	0.00016654	7.5451e-05	1.9513e-05
1.1006	0.0012622	0.00033367	0.00016681	7.5726e-05	1.9658e-05
1.1106	0.0012786	0.00033561	0.00016709	7.6002e-05	1.9817e-05
1.1206	0.0012952	0.00033722	0.00016737	7.6281e-05	1.9989e-05
1.1306	0.0013122	0.00033856	0.00016767	7.6564e-05	2.0174e-05
1.1406	0.0013294	0.00033972	0.00016798	7.6854e-05	2.0371e-05
1.1506	0.0013468	0.00034075	0.0001683	7.7149e-05	2.058e-05
1.1606	0.0013643	0.00034173	0.00016864	7.7453e-05	2.08e-05
1.1706	0.0013819	0.00034271	0.00016899	7.7766e-05	2.1028e-05
1.1806	0.0013994	0.00034377	0.00016935	7.8088e-05	2.1264e-05
1.1906	0.001417	0.00034494	0.00016972	7.842e-05	2.1505e-05
1.2006	0.0014345	0.00034629	0.0001701	7.8761e-05	2.1748e-05
1.2106	0.0014519	0.00034784	0.00017048	7.9113e-05	2.1993e-05
1.2206	0.0014691	0.00034963	0.00017086	7.9475e-05	2.2236e-05
1.2306	0.0014862	0.00035167	0.00017123	7.9847e-05	2.2476e-05
1.2406	0.0015031	0.00035399	0.00017161	8.0229e-05	2.2709e-05
1.2506	0.0015199	0.00035657	0.00017197	8.0619e-05	2.2936e-05
1.2606	0.0015364	0.00035943	0.00017233	8.1019e-05	2.3153e-05
1.2706	0.0015526	0.00036255	0.00017269	8.1428e-05	2.3361e-05
1.2806	0.0015687	0.0003659	0.00017303	8.1845e-05	2.3558e-05
1.2906	0.0015844	0.00036947	0.00017337	8.227e-05	2.3743e-05
1.3007	0.0015999	0.00037323	0.0001737	8.2703e-05	2.3917e-05
1.3107	0.0016151	0.00037714	0.00017403	8.3143e-05	2.4079e-05
1.3207	0.00163	0.00038117	0.00017435	8.359e-05	2.4229e-05
1.3307	0.0016446	0.00038529	0.00017466	8.4043e-05	2.4369e-05
1.3407	0.0016589	0.00038944	0.00017497	8.4502e-05	2.4498e-05
1.3507	0.0016729	0.0003936	0.00017528	8.4967e-05	2.4618e-05
1.3607	0.0016866	0.00039773	0.00017559	8.5437e-05	2.4728e-05
1.3707	0.0017	0.00040177	0.0001759	8.5912e-05	2.4831e-05
1.3807	0.001713	0.00040571	0.00017621	8.6391e-05	2.4927e-05
1.3907	0.0017257	0.00040951	0.00017651	8.6874e-05	2.5016e-05
1.4007	0.0017381	0.00041312	0.00017682	8.7361e-05	2.51e-05
1.4107	0.0017502	0.00041653	0.00017714	8.7851e-05	2.518e-05
1.4207	0.0017619	0.0004197	0.00017745	8.8343e-05	2.5255e-05
1.4307	0.0017732	0.00042261	0.00017777	8.8837e-05	2.5327e-05
1.4407	0.0017843	0.00042525	0.00017808	8.9331e-05	2.5396e-05
1.4507	0.001795	0.00042759	0.00017841	8.9827e-05	2.5462e-05
1.4607	0.0018053	0.00042963	0.00017873	9.0321e-05	2.5526e-05
1.4707	0.0018154	0.00043135	0.00017905	9.0814e-05	2.5587e-05
1.4807	0.0018251	0.00043277	0.00017938	9.1304e-05	2.5647e-05
1.4907	0.0018345	0.00043387	0.0001797	9.1791e-05	2.5704e-05
1.5008	0.0018436	0.00043466	0.00018003	9.2273e-05	2.5759e-05
1.5108	0.0018524	0.00043516	0.00018035	9.275e-05	2.5813e-05
1.5208	0.001861	0.00043537	0.00018067	9.3219e-05	2.5864e-05
1.5308	0.0018692	0.00043532	0.00018099	9.3681e-05	2.5913e-05
1.5408	0.0018772	0.00043503	0.00018131	9.4134e-05	2.596e-05
1.5508	0.001885	0.00043453	0.00018163	9.4577e-05	2.6005e-05
1.5608	0.0018926	0.00043384	0.00018194	9.5009e-05	2.6047e-05
1.5708	0.0018999	0.000433	0.00018224	9.5429e-05	2.6088e-05
1.5808	0.001907	0.00043204	0.00018254	9.5838e-05	2.6126e-05
1.5908	0.001914	0.000431	0.00018283	9.6233e-05	2.6163e-05
1.6008	0.0019208	0.00042993	0.00018311	9.6616e-05	2.6199e-05
1.6108	0.0019275	0.00042886	0.00018339	9.6985e-05	2.6234e-05
1.6208	0.0019341	0.00042784	0.00018366	9.7342e-05	2.6268e-05
1.6308	0.0019406	0.00042691	0.00018393	9.7685e-05	2.6303e-05
1.6408	0.001947	0.00042611	0.00018418	9.8016e-05	2.6338e-05
1.6508	0.0019533	0.00042549	0.00018444	9.8336e-05	2.6375e-05
1.6608	0.0019596	0.00042507	0.00018468	9.8644e-05	2.6414e-05
1.6708	0.0019659	0.00042491	0.00018493	9.8942e-05	2.6455e-05
1.6808	0.0019721	0.00042502	0.00018517	9.9231e-05	2.65e-05
1.6908	0.0019784	0.00042545	0.00018541	9.9512e-05	2.6549e-05
1.7009	0.0019846	0.00042623	0.00018566	9.9786e-05	2.6603e-05
1.7109	0.0019909	0.00042736	0.0001859	0.00010005	2.6663e-05
1.7209	0.0019972	0.00042886	0.00018616	0.00010032	2.6729e-05
1.7309	0.0020035	0.00043076	0.00018642	0.00010058	2.6802e-05
1.7409	0.0020098	0.00043305	0.00018669	0.00010084	2.6883e-05
1.7509	0.0020162	0.00043573	0.00018697	0.0001011	2.6971e-05
1.7609	0.0020226	0.00043879	0.00018726	0.00010136	2.7068e-05
1.7709	0.0020291	0.00044223	0.00018757	0.00010162	2.7174e-05
1.7809	0.0020355	0.00044602	0.00018789	0.00010188	2.7289e-05
1.7909	0.002042	0.00045015	0.00018822	0.00010215	2.7412e-05
1.8009	0.0020486	0.00045459	0.00018858	0.00010242	2.7545e-05
1.8109	0.0020551	0.00045932	0.00018894	0.0001027	2.7685e-05
1.8209	0.0020617	0.00046429	0.00018933	0.00010298	2.7835e-05
1.8309	0.0020683	0.00046948	0.00018973	0.00010328	2.7992e-05
1.8409	0.0020748	0.00047485	0.00019015	0.00010358	2.8158e-05
1.8509	0.0020814	0.00048037	0.00019058	0.00010389	2.833e-05
1.8609	0.0020879	0.000486	0.00019103	0.00010422	2.851e-05
1.8709	0.0020945	0.0004917	0.0001915	0.00010455	2.8697e-05
1.8809	0.0021009	0.00049744	0.00019199	0.00010491	2.8891e-05
1.8909	0.0021074	0.00050319	0.00019249	0.00010528	2.9091e-05
1.901	0.0021138	0.00050892	0.00019302	0.00010567	2.9298e-05
1.911	0.0021202	0.00051461	0.00019356	0.00010609	2.9512e-05
1.921	0.0021265	0.00052023	0.00019413	0.00010653	2.9733e-05
1.931	0.0021327	0.00052575	0.00019472	0.000107	2.9961e-05
1.941	0.0021389	0.00053118	0.00019533	0.0001075	3.0196e-05
1.951	0.0021451	0.00053649	0.00019598	0.00010805	3.044e-05
1.961	0.0021512	0.00054169	0.00019665	0.00010863	3.0691e-05
1.971	0.0021572	0.00054677	0.00019736	0.00010927	3.0951e-05
1.981	0.0021633	0.00055174	0.00019811	0.00010996	3.1219e-05
1.991	0.0021693	0.0005566	0.00019889	0.00011071	3.1495e-05
2.001	0.0021752	0.00056138	0.00019972	0.00011153	3.1779e-05
2.011	0.0021812	0.00056609	0.0002006	0.00011242	3.2068e-05
2.021	0.0021871	0.00057075	0.00020153	0.0001134	3.2364e-05
2.031	0.0021931	0.00057539	0.00020251	0.00011446	3.2663e-05
2.041	0.002199	0.00058005	0.00020356	0.00011563	3.2965e-05
2.051	0.002205	0.00058475	0.00020467	0.00011689	3.3267e-05
2.061	0.0022111	0.00058954	0.00020584	0.00011827	3.3569e-05
2.071	0.0022172	0.00059443	0.00020709	0.00011975	3.3867e-05
2.081	0.0022233	0.00059949	0.0002084	0.00012134	3.4161e-05
2.091	0.0022296	0.00060473	0.00020979	0.00012303	3.4448e-05
2.1011	0.0022359	0.00061019	0.00021124	0.00012482	3.4728e-05
2.1111	0.0022423	0.00061591	0.00021276	0.0001267	3.4999e-05
2.1211	0.0022488	0.00062191	0.00021433	0.00012864	3.526e-05
2.1311	0.0022554	0.00062822	0.00021595	0.00013063	3.551e-05
2.1411	0.0022622	0.00063485	0.00021761	0.00013264	3.5749e-05
2.1511	0.002269	0.00064181	0.0002193	0.00013465	3.5977e-05
2.1611	0.0022759	0.00064912	0.00022099	0.00013664	3.6193e-05
2.1711	0.0022829	0.00065675	0.00022267	0.00013857	3.6398e-05
2.1811	0.0022899	0.0006647	0.00022432	0.00014042	3.6592e-05
2.1911	0.002297	0.00067295	0.00022593	0.00014218	3.6775e-05
2.2011	0.0023042	0.00068147	0.00022748	0.00014382	3.6948e-05
2.2111	0.0023113	0.00069021	0.00022895	0.00014534	3.7111e-05
2.2211	0.0023185	0.00069915	0.00023032	0.00014673	3.7265e-05
2.2311	0.0023256	0.00070821	0.00023159	0.00014799	3.741e-05
2.2411	0.0023326	0.00071735	0.00023275	0.00014912	3.7547e-05
2.2511	0.0023395	0.00072651	0.00023379	0.00015012	3.7677e-05
2.2611	0.0023462	0.00073562	0.0002347	0.00015101	3.7801e-05
2.2711	0.0023528	0.00074463	0.00023549	0.00015179	3.792e-05
2.2811	0.0023591	0.00075346	0.00023616	0.00015247	3.8033e-05
2.2911	0.0023652	0.00076206	0.00023671	0.00015307	3.8143e-05
2.3012	0.0023709	0.00077038	0.00023715	0.00015359	3.8251e-05
2.3112	0.0023763	0.00077837	0.00023747	0.00015403	3.8357e-05
2.3212	0.0023813	0.00078597	0.00023769	0.00015442	3.8463e-05
2.3312	0.0023859	0.00079316	0.00023782	0.00015475	3.857e-05
2.3412	0.0023901	0.00079991	0.00023785	0.00015503	3.868e-05
2.3512	0.0023938	0.0008062	0.00023779	0.00015527	3.8794e-05
2.3612	0.0023971	0.00081202	0.00023766	0.00015547	3.8914e-05
2.3712	0.0023999	0.00081736	0.00023745	0.00015564	3.904e-05
2.3812	0.0024022	0.00082224	0.00023717	0.00015578	3.9177e-05
2.3912	0.002404	0.00082665	0.00023683	0.00015589	3.9323e-05
2.4012	0.0024054	0.00083064	0.00023643	0.00015598	3.9483e-05
2.4112	0.0024063	0.00083421	0.00023597	0.00015605	3.9657e-05
2.4212	0.0024067	0.00083741	0.00023545	0.00015609	3.9847e-05
2.4312	0.0024067	0.00084026	0.00023489	0.00015612	4.0056e-05
2.4412	0.0024063	0.00084281	0.00023428	0.00015613	4.0283e-05
2.4512	0.0024055	0.00084511	0.00023362	0.00015612	4.0531e-05
2.4612	0.0024044	0.00084718	0.00023291	0.0001561	4.0801e-05
2.4712	0.0024029	0.00084908	0.00023217	0.00015606	4.1093e-05
2.4812	0.0024011	0.00085086	0.00023139	0.00015601	4.1408e-05
2.4912	0.002399	0.00085255	0.00023057	0.00015593	4.1746e-05
2.5013	0.0023967	0.0008542	0.00022973	0.00015585	4.2106e-05
2.5113	0.0023941	0.00085584	0.00022885	0.00015574	4.2486e-05
2.5213	0.0023913	0.00085752	0.00022796	0.00015562	4.2887e-05
2.5313	0.0023883	0.00085927	0.00022705	0.00015547	4.3305e-05
2.5413	0.0023851	0.00086111	0.00022613	0.00015531	4.3738e-05
2.5513	0.0023817	0.00086306	0.00022521	0.00015513	4.4183e-05
2.5613	0.0023783	0.00086515	0.0002243	0.00015494	4.4637e-05
2.5713	0.0023746	0.0008674	0.0002234	0.00015472	4.5097e-05
2.5813	0.0023709	0.0008698	0.00022253	0.00015448	4.556e-05
2.5913	0.0023671	0.00087235	0.00022168	0.00015422	4.6022e-05
2.6013	0.0023631	0.00087507	0.00022087	0.00015394	4.648e-05
2.6113	0.0023591	0.00087792	0.00022011	0.00015365	4.6931e-05
2.6213	0.002355	0.00088091	0.00021939	0.00015333	4.7372e-05
2.6313	0.0023508	0.000884	0.00021871	0.000153	4.7801e-05
2.6413	0.0023465	0.00088718	0.00021809	0.00015266	4.8215e-05
2.6513	0.0023422	0.00089041	0.00021752	0.0001523	4.8614e-05
2.6613	0.0023377	0.00089366	0.00021699	0.00015193	4.8995e-05
2.6713	0.0023332	0.0008969	0.00021651	0.00015155	4.9358e-05
2.6813	0.0023286	0.00090008	0.00021608	0.00015117	4.9703e-05
2.6913	0.0023239	0.00090318	0.00021569	0.00015077	5.0029e-05
2.7014	0.0023192	0.00090615	0.00021535	0.00015038	5.0335e-05
2.7114	0.0023143	0.00090896	0.00021504	0.00014998	5.0623e-05
2.7214	0.0023094	0.00091157	0.00021478	0.00014958	5.0892e-05
2.7314	0.0023044	0.00091396	0.00021455	0.00014918	5.1143e-05
2.7414	0.0022994	0.00091609	0.00021435	0.00014878	5.1376e-05
2.7514	0.0022942	0.00091794	0.00021419	0.00014839	5.1592e-05
2.7614	0.002289	0.0009195	0.00021405	0.000148	5.1793e-05
2.7714	0.0022837	0.00092075	0.00021395	0.00014762	5.1978e-05
2.7814	0.0022784	0.00092169	0.00021388	0.00014724	5.2148e-05
2.7914	0.002273	0.00092231	0.00021383	0.00014688	5.2305e-05
2.8014	0.0022676	0.00092262	0.00021381	0.00014652	5.2448e-05
2.8114	0.0022621	0.00092263	0.00021383	0.00014617	5.258e-05
2.8214	0.0022567	0.00092236	0.00021386	0.00014583	5.27e-05
2.8314	0.0022512	0.00092181	0.00021393	0.0001455	5.2809e-05
2.8414	0.0022458	0.00092102	0.00021403	0.00014518	5.2908e-05
2.8514	0.0022403	0.00092002	0.00021415	0.00014488	5.2997e-05
2.8614	0.0022349	0.00091883	0.00021432	0.00014459	5.3078e-05
2.8714	0.0022296	0.00091749	0.00021451	0.00014432	5.3151e-05
2.8814	0.0022243	0.00091602	0.00021475	0.00014406	5.3215e-05
2.8914	0.0022191	0.00091447	0.00021502	0.00014382	5.3273e-05
2.9015	0.002214	0.00091286	0.00021534	0.00014359	5.3323e-05
2.9115	0.002209	0.00091124	0.00021572	0.00014339	5.3367e-05
2.9215	0.0022041	0.00090964	0.00021615	0.00014321	5.3405e-05
2.9315	0.0021993	0.00090809	0.00021664	0.00014306	5.3437e-05
2.9415	0.0021946	0.00090663	0.0002172	0.00014292	5.3464e-05
2.9515	0.00219	0.0009053	0.00021784	0.00014282	5.3485e-05
2.9615	0.0021856	0.00090411	0.00021856	0.00014275	5.3502e-05
2.9715	0.0021813	0.0009031	0.00021936	0.0001427	5.3515e-05
2.9815	0.0021771	0.0009023	0.00022027	0.00014269	5.3524e-05
2.9915	0.002173	0.00090174	0.00022128	0.00014271	5.3529e-05
3.0015	0.0021691	0.00090144	0.0002224	0.00014277	5.3532e-05
3.0115	0.0021653	0.00090142	0.00022364	0.00014286	5.3532e-05
3.0215	0.0021616	0.00090171	0.00022499	0.00014299	5.3531e-05
3.0315	0.002158	0.00090232	0.00022647	0.00014316	5.3528e-05
3.0415	0.0021546	0.00090328	0.00022807	0.00014337	5.3525e-05
3.0515	0.0021512	0.00090459	0.00022979	0.00014361	5.3522e-05
3.0615	0.002148	0.00090628	0.00023162	0.00014389	5.352e-05
3.0715	0.0021449	0.00090836	0.00023357	0.0001442	5.352e-05
3.0815	0.0021419	0.00091083	0.00023563	0.00014455	5.3523e-05
3.0915	0.002139	0.00091369	0.00023778	0.00014493	5.3528e-05
3.1016	0.0021362	0.00091697	0.00024001	0.00014534	5.3538e-05
3.1116	0.0021335	0.00092064	0.00024231	0.00014578	5.3552e-05
3.1216	0.0021309	0.00092472	0.00024467	0.00014624	5.3571e-05
3.1316	0.0021284	0.00092919	0.00024707	0.00014673	5.3597e-05
3.1416	0.002126	0.00093404	0.00024949	0.00014723	5.3628e-05
3.1516	0.0021237	0.00093926	0.00025192	0.00014775	5.3666e-05
3.1616	0.0021215	0.00094483	0.00025434	0.00014829	5.371e-05
3.1716	0.0021194	0.00095073	0.00025673	0.00014884	5.3762e-05
3.1816	0.0021173	0.00095693	0.00025909	0.0001494	5.382e-05
3.1916	0.0021154	0.0009634	0.0002614	0.00014997	5.3886e-05
3.2016	0.0021136	0.0009701	0.00026365	0.00015055	5.3958e-05
3.2116	0.0021118	0.000977	0.00026583	0.00015113	5.4036e-05
3.2216	0.0021102	0.00098404	0.00026793	0.00015172	5.412e-05
3.2316	0.0021087	0.0009912	0.00026995	0.0001523	5.421e-05
3.2416	0.0021072	0.00099842	0.00027188	0.00015289	5.4305e-05
3.2516	0.0021059	0.0010056	0.00027372	0.00015348	5.4404e-05
3.2616	0.0021046	0.0010128	0.00027548	0.00015407	5.4506e-05
3.2716	0.0021034	0.00102	0.00027714	0.00015465	5.4612e-05
3.2816	0.0021023	0.0010269	0.00027871	0.00015524	5.4719e-05
3.2916	0.0021013	0.0010338	0.0002802	0.00015581	5.4828e-05
3.3017	0.0021004	0.0010404	0.0002816	0.00015639	5.4937e-05
3.3117	0.0020995	0.0010467	0.00028292	0.00015696	5.5046e-05
3.3217	0.0020987	0.0010527	0.00028416	0.00015752	5.5155e-05
3.3317	0.0020979	0.0010585	0.00028532	0.00015808	5.5263e-05
3.3417	0.0020972	0.0010639	0.00028642	0.00015863	5.5369e-05
3.3517	0.0020966	0.0010689	0.00028744	0.00015918	5.5473e-05
3.3617	0.0020959	0.0010736	0.00028839	0.00015972	5.5575e-05
3.3717	0.0020954	0.0010779	0.00028928	0.00016025	5.5675e-05
3.3817	0.0020948	0.0010819	0.00029011	0.00016078	5.5773e-05
3.3917	0.0020943	0.0010855	0.00029089	0.0001613	5.5869e-05
3.4017	0.0020938	0.0010887	0.0002916	0.00016182	5.5964e-05
3.4117	0.0020934	0.0010917	0.00029227	0.00016233	5.6057e-05
3.4217	0.002093	0.0010943	0.00029288	0.00016283	5.6149e-05
3.4317	0.0020927	0.0010967	0.00029344	0.00016333	5.6242e-05
3.4417	0.0020923	0.0010989	0.00029396	0.00016382	5.6335e-05
3.4517	0.0020921	0.0011009	0.00029443	0.00016431	5.6429e-05
3.4617	0.0020919	0.0011027	0.00029486	0.00016479	5.6525e-05
3.4717	0.0020918	0.0011045	0.00029525	0.00016527	5.6624e-05
3.4817	0.0020917	0.0011061	0.0002956	0.00016574	5.6726e-05
3.4917	0.0020917	0.0011078	0.00029591	0.00016621	5.6833e-05
3.5018	0.0020918	0.0011095	0.0002962	0.00016667	5.6945e-05
3.5118	0.002092	0.0011112	0.00029645	0.00016713	5.7063e-05
3.5218	0.0020924	0.001113	0.00029667	0.00016758	5.7187e-05
3.5318	0.0020928	0.001115	0.00029687	0.00016802	5.7317e-05
3.5418	0.0020934	0.0011172	0.00029705	0.00016845	5.7455e-05
3.5518	0.0020941	0.0011195	0.00029722	0.00016888	5.76e-05
3.5618	0.0020949	0.0011222	0.00029736	0.0001693	5.7752e-05
3.5718	0.0020959	0.0011251	0.0002975	0.0001697	5.7912e-05
3.5818	0.0020971	0.0011283	0.00029762	0.0001701	5.8079e-05
3.5918	0.0020984	0.0011318	0.00029774	0.00017048	5.8253e-05
3.6018	0.0020998	0.0011357	0.00029785	0.00017085	5.8435e-05
3.6118	0.0021015	0.00114	0.00029795	0.0001712	5.8623e-05
3.6218	0.0021033	0.0011446	0.00029806	0.00017153	5.8817e-05
3.6318	0.0021052	0.0011496	0.00029816	0.00017185	5.9016e-05
3.6418	0.0021074	0.0011551	0.00029826	0.00017215	5.922e-05
3.6518	0.0021097	0.0011609	0.00029835	0.00017243	5.9429e-05
3.6618	0.0021121	0.0011671	0.00029844	0.00017269	5.9641e-05
3.6718	0.0021147	0.0011737	0.00029853	0.00017293	5.9856e-05
3.6818	0.0021174	0.0011807	0.00029861	0.00017315	6.0073e-05
3.6918	0.0021203	0.0011881	0.00029868	0.00017335	6.0292e-05
3.7019	0.0021233	0.0011959	0.00029875	0.00017352	6.0511e-05
3.7119	0.0021264	0.0012039	0.00029881	0.00017367	6.0731e-05
3.7219	0.0021296	0.0012123	0.00029886	0.00017379	6.0951e-05
3.7319	0.0021329	0.001221	0.00029889	0.0001739	6.117e-05
3.7419	0.0021362	0.0012299	0.00029892	0.00017398	6.1389e-05
3.7519	0.0021396	0.0012391	0.00029893	0.00017403	6.1607e-05
3.7619	0.002143	0.0012484	0.00029893	0.00017407	6.1824e-05
3.7719	0.0021464	0.0012579	0.00029892	0.00017409	6.2042e-05
3.7819	0.0021498	0.0012675	0.00029889	0.00017408	6.226e-05
3.7919	0.0021532	0.0012771	0.00029886	0.00017406	6.2481e-05
3.8019	0.0021565	0.0012868	0.00029881	0.00017403	6.2705e-05
3.8119	0.0021597	0.0012964	0.00029874	0.00017398	6.2934e-05
3.8219	0.0021629	0.001306	0.00029867	0.00017391	6.317e-05
3.8319	0.0021659	0.0013155	0.00029858	0.00017384	6.3417e-05
3.8419	0.0021688	0.0013248	0.00029849	0.00017375	6.3677e-05
3.8519	0.0021715	0.0013339	0.00029838	0.00017366	6.3953e-05
3.8619	0.0021741	0.0013428	0.00029826	0.00017357	6.425e-05
3.8719	0.0021766	0.0013514	0.00029814	0.00017347	6.4572e-05
3.8819	0.0021788	0.0013597	0.00029801	0.00017337	6.4922e-05
3.8919	0.0021809	0.0013677	0.00029787	0.00017328	6.5304e-05
3.902	0.0021828	0.0013754	0.00029772	0.0001732	6.5721e-05
3.912	0.0021846	0.0013826	0.00029757	0.00017312	6.6174e-05
3.922	0.0021861	0.0013895	0.00029742	0.00017306	6.6666e-05
3.932	0.0021875	0.001396	0.00029726	0.00017301	6.7195e-05
3.942	0.0021887	0.0014021	0.00029711	0.00017299	6.7759e-05
3.952	0.0021899	0.0014078	0.00029695	0.00017299	6.8353e-05
3.962	0.0021908	0.0014131	0.00029679	0.00017302	6.8971e-05
3.972	0.0021918	0.0014181	0.00029664	0.00017309	6.9607e-05
3.982	0.0021926	0.0014227	0.0002965	0.00017319	7.0251e-05
3.992	0.0021934	0.0014271	0.00029636	0.00017334	7.0894e-05
4.002	0.0021943	0.0014312	0.00029624	0.00017354	7.153e-05
4.012	0.0021951	0.0014351	0.00029613	0.00017379	7.215e-05
4.022	0.0021961	0.0014388	0.00029604	0.00017411	7.2749e-05
4.032	0.0021971	0.0014424	0.00029598	0.00017449	7.3323e-05
4.042	0.0021983	0.0014459	0.00029595	0.00017494	7.3871e-05
4.052	0.0021997	0.0014494	0.00029595	0.00017547	7.439e-05
4.062	0.0022013	0.0014529	0.000296	0.00017607	7.4883e-05
4.072	0.0022032	0.0014566	0.0002961	0.00017675	7.535e-05
4.082	0.0022054	0.0014603	0.00029626	0.0001775	7.5793e-05
4.092	0.0022079	0.0014642	0.00029648	0.00017832	7.6215e-05
4.1021	0.0022108	0.0014683	0.00029676	0.00017921	7.6618e-05
4.1121	0.002214	0.0014726	0.00029713	0.00018015	7.7003e-05
4.1221	0.0022177	0.0014772	0.00029756	0.00018115	7.7374e-05
4.1321	0.0022218	0.0014821	0.00029807	0.0001822	7.773e-05
4.1421	0.0022263	0.0014873	0.00029866	0.00018327	7.8076e-05
4.1521	0.0022313	0.0014929	0.00029932	0.00018438	7.841e-05
4.1621	0.0022367	0.0014987	0.00030004	0.0001855	7.8736e-05
4.1721	0.0022426	0.0015048	0.00030083	0.00018664	7.9054e-05
4.1821	0.0022489	0.0015113	0.00030167	0.00018778	7.9364e-05
4.1921	0.0022556	0.001518	0.00030255	0.00018893	7.9669e-05
4.2021	0.0022627	0.001525	0.00030348	0.00019008	7.9969e-05
4.2121	0.0022702	0.0015322	0.00030444	0.00019123	8.0265e-05
4.2221	0.0022781	0.0015396	0.00030543	0.00019239	8.0557e-05
4.2321	0.0022864	0.0015471	0.00030645	0.00019355	8.0846e-05
4.2421	0.0022949	0.0015548	0.00030749	0.00019472	8.1134e-05
4.2521	0.0023038	0.0015626	0.00030855	0.0001959	8.1419e-05
4.2621	0.0023129	0.0015705	0.00030963	0.0001971	8.1703e-05
4.2721	0.0023222	0.0015783	0.00031073	0.00019832	8.1986e-05
4.2821	0.0023317	0.0015862	0.00031186	0.00019957	8.2269e-05
4.2921	0.0023414	0.001594	0.00031301	0.00020085	8.255e-05
4.3022	0.0023512	0.0016018	0.00031419	0.00020216	8.2831e-05
4.3122	0.0023611	0.0016095	0.0003154	0.00020351	8.3111e-05
4.3222	0.0023711	0.0016171	0.00031664	0.0002049	8.339e-05
4.3322	0.0023812	0.0016245	0.00031791	0.00020633	8.3668e-05
4.3422	0.0023913	0.0016318	0.00031922	0.00020781	8.3943e-05
4.3522	0.0024014	0.0016389	0.00032057	0.00020933	8.4217e-05
4.3622	0.0024115	0.0016458	0.00032196	0.00021089	8.4487e-05
4.3722	0.0024216	0.0016525	0.00032339	0.0002125	8.4755e-05
4.3822	0.0024317	0.001659	0.00032486	0.00021415	8.5018e-05
4.3922	0.0024417	0.0016653	0.00032637	0.00021583	8.5278e-05
4.4022	0.0024517	0.0016714	0.00032791	0.00021754	8.5533e-05
4.4122	0.0024617	0.0016773	0.00032949	0.00021928	8.5784e-05
4.4222	0.0024716	0.001683	0.0003311	0.00022104	8.603e-05
4.4322	0.0024814	0.0016884	0.00033274	0.0002228	8.6271e-05
4.4422	0.0024913	0.0016936	0.00033439	0.00022458	8.6508e-05
4.4522	0.002501	0.0016986	0.00033607	0.00022635	8.6739e-05
4.4622	0.0025107	0.0017034	0.00033776	0.00022811	8.6966e-05
4.4722	0.0025203	0.001708	0.00033945	0.00022986	8.7189e-05
4.4822	0.0025299	0.0017124	0.00034115	0.00023159	8.7407e-05
4.4922	0.0025393	0.0017165	0.00034285	0.00023329	8.7622e-05
4.5023	0.0025487	0.0017205	0.00034454	0.00023497	8.7834e-05
4.5123	0.002558	0.0017242	0.00034623	0.00023662	8.8043e-05
4.5223	0.0025673	0.0017278	0.0003479	0.00023823	8.8249e-05
4.5323	0.0025764	0.0017311	0.00034956	0.00023981	8.8453e-05
4.5423	0.0025854	0.0017343	0.00035121	0.00024136	8.8655e-05
4.5523	0.0025942	0.0017373	0.00035284	0.00024288	8.8856e-05
4.5623	0.002603	0.0017402	0.00035445	0.00024436	8.9056e-05
4.5723	0.0026115	0.0017428	0.00035606	0.00024581	8.9255e-05
4.5823	0.0026199	0.0017454	0.00035765	0.00024724	8.9455e-05
4.5923	0.0026281	0.0017478	0.00035923	0.00024864	8.9654e-05
4.6023	0.0026361	0.0017501	0.0003608	0.00025001	8.9853e-05
4.6123	0.0026439	0.0017523	0.00036237	0.00025136	9.0053e-05
4.6223	0.0026514	0.0017544	0.00036394	0.0002527	9.0254e-05
4.6323	0.0026587	0.0017565	0.00036551	0.00025402	9.0455e-05
4.6423	0.0026657	0.0017585	0.00036709	0.00025532	9.0656e-05
4.6523	0.0026725	0.0017605	0.00036869	0.00025662	9.0859e-05
4.6623	0.0026789	0.0017625	0.0003703	0.0002579	9.1061e-05
4.6723	0.0026851	0.0017645	0.00037193	0.00025917	9.1263e-05
4.6823	0.0026911	0.0017666	0.00037359	0.00026044	9.1465e-05
4.6923	0.0026967	0.0017688	0.00037528	0.0002617	9.1666e-05
4.7024	0.0027021	0.0017711	0.00037702	0.00026295	9.1865e-05
4.7124	0.0027072	0.0017735	0.00037879	0.00026419	9.2063e-05
4.7224	0.002712	0.0017762	0.00038062	0.00026543	9.2258e-05
4.7324	0.0027166	0.001779	0.0003825	0.00026665	9.2449e-05
4.7424	0.002721	0.001782	0.00038444	0.00026786	9.2637e-05
4.7524	0.0027251	0.0017854	0.00038644	0.00026906	9.2819e-05
4.7624	0.002729	0.001789	0.0003885	0.00027024	9.2996e-05
4.7724	0.0027328	0.0017929	0.00039062	0.0002714	9.3167e-05
4.7824	0.0027363	0.0017971	0.00039281	0.00027253	9.3331e-05
4.7924	0.0027397	0.0018016	0.00039506	0.00027364	9.3488e-05
4.8024	0.002743	0.0018065	0.00039737	0.00027472	9.3637e-05
4.8124	0.0027461	0.0018118	0.00039972	0.00027576	9.3779e-05
4.8224	0.0027491	0.0018173	0.00040211	0.00027677	9.3912e-05
4.8324	0.002752	0.0018233	0.00040453	0.00027773	9.4037e-05
4.8424	0.0027547	0.0018296	0.00040695	0.00027865	9.4154e-05
4.8524	0.0027574	0.0018362	0.00040936	0.00027953	9.4263e-05
4.8624	0.00276	0.0018431	0.00041175	0.00028035	9.4365e-05
4.8724	0.0027624	0.0018503	0.00041408	0.00028113	9.446e-05
4.8824	0.0027648	0.0018578	0.00041633	0.00028185	9.4547e-05
4.8924	0.0027671	0.0018655	0.00041849	0.00028253	9.4628e-05
4.9025	0.0027692	0.0018734	0.00042054	0.00028315	9.4703e-05
4.9125	0.0027712	0.0018814	0.00042245	0.00028372	9.4771e-05
4.9225	0.0027731	0.0018896	0.00042421	0.00028423	9.4835e-05
4.9325	0.0027748	0.0018978	0.0004258	0.0002847	9.4892e-05
4.9425	0.0027764	0.001906	0.00042723	0.00028512	9.4945e-05
4.9525	0.0027778	0.0019142	0.00042847	0.00028549	9.4993e-05
4.9625	0.002779	0.0019223	0.00042954	0.00028581	9.5035e-05
4.9725	0.00278	0.0019302	0.00043043	0.00028609	9.5073e-05
4.9825	0.0027808	0.001938	0.00043114	0.00028633	9.5105e-05
4.9925	0.0027813	0.0019456	0.00043169	0.00028652	9.5131e-05
5.0025	0.0027817	0.0019529	0.00043207	0.00028667	9.5153e-05
5.0125	0.0027818	0.0019599	0.0004323	0.00028678	9.5168e-05
5.0225	0.0027816	0.0019666	0.00043239	0.00028686	9.5177e-05
5.0325	0.0027812	0.001973	0.00043234	0.0002869	9.518e-05
5.0425	0.0027806	0.0019789	0.00043216	0.0002869	9.5177e-05
5.0525	0.0027797	0.0019845	0.00043187	0.00028687	9.5167e-05
5.0625	0.0027786	0.0019897	0.00043146	0.00028682	9.5152e-05
5.0725	0.0027773	0.0019944	0.00043096	0.00028673	9.513e-05
5.0825	0.0027757	0.0019988	0.00043036	0.00028661	9.5103e-05
5.0925	0.002774	0.0020027	0.00042967	0.00028647	9.5072e-05
5.1026	0.0027721	0.0020062	0.00042891	0.00028629	9.5038e-05
5.1126	0.0027701	0.0020093	0.00042806	0.0002861	9.5002e-05
5.1226	0.0027679	0.002012	0.00042714	0.00028588	9.4968e-05
5.1326	0.0027656	0.0020144	0.00042616	0.00028564	9.4937e-05
5.1426	0.0027633	0.0020163	0.00042511	0.00028537	9.4914e-05
5.1526	0.0027608	0.002018	0.00042401	0.00028509	9.4901e-05
5.1626	0.0027583	0.0020193	0.00042285	0.00028479	9.4904e-05
5.1726	0.0027558	0.0020203	0.00042165	0.00028446	9.4927e-05
5.1826	0.0027533	0.002021	0.00042041	0.00028412	9.4976e-05
5.1926	0.0027508	0.0020215	0.00041913	0.00028377	9.5055e-05
5.2026	0.0027483	0.0020217	0.00041783	0.00028339	9.517e-05
5.2126	0.0027459	0.0020218	0.00041652	0.00028301	9.5328e-05
5.2226	0.0027435	0.0020217	0.00041519	0.0002826	9.5533e-05
5.2326	0.0027412	0.0020214	0.00041387	0.00028219	9.5793e-05
5.2426	0.0027391	0.002021	0.00041258	0.00028177	9.6111e-05
5.2526	0.002737	0.0020205	0.00041131	0.00028134	9.6494e-05
5.2626	0.0027351	0.0020199	0.0004101	0.00028091	9.6945e-05
5.2726	0.0027333	0.0020193	0.00040896	0.00028048	9.7469e-05
5.2826	0.0027317	0.0020187	0.00040792	0.00028006	9.8066e-05
5.2926	0.0027302	0.0020181	0.00040699	0.00027966	9.8737e-05
5.3027	0.0027289	0.0020176	0.0004062	0.00027928	9.9477e-05
5.3127	0.0027278	0.0020172	0.00040558	0.00027894	0.00010028
5.3227	0.0027269	0.0020169	0.00040515	0.00027867	0.00010114
5.3327	0.0027262	0.0020168	0.00040495	0.00027846	0.00010204
5.3427	0.0027257	0.0020169	0.00040499	0.00027835	0.00010296
5.3527	0.0027254	0.0020173	0.0004053	0.00027835	0.00010389
5.3627	0.0027254	0.0020179	0.00040591	0.00027848	0.0001048
5.3727	0.0027256	0.0020188	0.00040681	0.00027875	0.00010569
5.3827	0.0027261	0.0020202	0.00040803	0.00027917	0.00010654
5.3927	0.0027268	0.0020219	0.00040957	0.00027973	0.00010735
5.4027	0.0027278	0.0020241	0.00041141	0.00028043	0.00010809
5.4127	0.002729	0.0020268	0.00041355	0.00028123	0.00010879
5.4227	0.0027306	0.0020301	0.00041595	0.00028213	0.00010943
5.4327	0.0027324	0.0020339	0.0004186	0.00028307	0.00011002
5.4427	0.0027345	0.0020384	0.00042144	0.00028405	0.00011057
5.4527	0.0027369	0.0020436	0.00042445	0.00028504	0.00011107
5.4627	0.0027397	0.0020495	0.00042757	0.00028601	0.00011155
5.4727	0.0027427	0.0020562	0.00043076	0.00028696	0.000112
5.4827	0.002746	0.0020637	0.00043396	0.00028788	0.00011243
5.4927	0.0027497	0.002072	0.00043715	0.00028876	0.00011285
5.5028	0.0027536	0.0020811	0.00044028	0.0002896	0.00011325
5.5128	0.0027578	0.0020912	0.00044331	0.0002904	0.00011364
5.5228	0.0027623	0.002102	0.00044623	0.00029116	0.00011403
5.5328	0.002767	0.0021137	0.000449	0.00029189	0.00011441
5.5428	0.0027719	0.0021263	0.00045161	0.00029259	0.00011479
5.5528	0.002777	0.0021397	0.00045405	0.00029326	0.00011517
5.5628	0.0027823	0.0021539	0.00045631	0.00029391	0.00011555
5.5728	0.0027877	0.0021687	0.00045839	0.00029455	0.00011593
5.5828	0.0027932	0.0021843	0.0004603	0.00029516	0.00011631
5.5928	0.0027987	0.0022004	0.00046202	0.00029576	0.00011669
5.6028	0.0028042	0.0022171	0.00046357	0.00029634	0.00011706
5.6128	0.0028097	0.0022341	0.00046496	0.00029691	0.00011743
5.6228	0.002815	0.0022515	0.00046618	0.00029747	0.0001178
5.6328	0.0028203	0.0022691	0.00046725	0.00029802	0.00011816
5.6428	0.0028253	0.0022869	0.00046818	0.00029856	0.00011851
5.6528	0.00283	0.0023046	0.00046896	0.00029909	0.00011885
5.6628	0.0028345	0.0023223	0.00046961	0.00029961	0.00011918
5.6728	0.0028387	0.0023398	0.00047013	0.00030012	0.00011949
5.6828	0.0028426	0.0023571	0.00047054	0.00030062	0.0001198
5.6928	0.0028461	0.002374	0.00047083	0.00030111	0.00012008
5.7029	0.0028492	0.0023905	0.00047102	0.00030158	0.00012036
5.7129	0.0028519	0.0024065	0.00047111	0.00030205	0.00012061
5.7229	0.0028543	0.002422	0.0004711	0.00030251	0.00012085
5.7329	0.0028562	0.002437	0.00047101	0.00030295	0.00012108
5.7429	0.0028578	0.0024514	0.00047084	0.00030338	0.00012129
5.7529	0.002859	0.0024651	0.00047059	0.0003038	0.00012149
5.7629	0.0028598	0.0024783	0.00047027	0.00030421	0.00012167
5.7729	0.0028604	0.0024908	0.00046988	0.00030461	0.00012184
5.7829	0.0028605	0.0025026	0.00046944	0.000305	0.000122
5.7929	0.0028604	0.0025139	0.00046895	0.00030538	0.00012215
5.8029	0.00286	0.0025245	0.00046841	0.00030575	0.0001223
5.8129	0.0028594	0.0025346	0.00046783	0.00030611	0.00012244
5.8229	0.0028585	0.002544	0.00046722	0.00030647	0.00012258
5.8329	0.0028574	0.0025529	0.00046658	0.00030682	0.00012272
5.8429	0.0028562	0.0025612	0.00046591	0.00030717	0.00012286
5.8529	0.0028547	0.0025691	0.00046524	0.00030752	0.00012301
5.8629	0.0028531	0.0025764	0.00046456	0.00030787	0.00012315
5.8729	0.0028514	0.0025832	0.00046387	0.00030823	0.00012331
5.8829	0.0028496	0.0025895	0.00046319	0.00030859	0.00012347
5.8929	0.0028477	0.0025955	0.00046252	0.00030897	0.00012364
5.903	0.0028457	0.0026009	0.00046187	0.00030935	0.00012382
5.913	0.0028436	0.002606	0.00046124	0.00030975	0.000124
5.923	0.0028415	0.0026107	0.00046064	0.00031016	0.0001242
5.933	0.0028393	0.0026149	0.00046007	0.00031059	0.0001244
5.943	0.0028371	0.0026188	0.00045954	0.00031104	0.00012462
5.953	0.0028349	0.0026224	0.00045905	0.00031149	0.00012484
5.963	0.0028326	0.0026256	0.0004586	0.00031196	0.00012507
5.973	0.0028303	0.0026285	0.00045821	0.00031244	0.0001253
5.983	0.002828	0.002631	0.00045786	0.00031292	0.00012554
5.993	0.0028257	0.0026332	0.00045756	0.0003134	0.00012578
6.003	0.0028234	0.0026351	0.00045731	0.00031387	0.00012603
6.013	0.0028211	0.0026367	0.00045712	0.00031432	0.00012628
6.023	0.0028188	0.002638	0.00045697	0.00031475	0.00012653
6.033	0.0028164	0.002639	0.00045687	0.00031515	0.00012678
6.043	0.0028141	0.0026398	0.00045681	0.00031551	0.00012703
6.053	0.0028118	0.0026402	0.0004568	0.00031582	0.00012728
6.063	0.0028095	0.0026404	0.00045683	0.0003161	0.00012753
6.073	0.0028072	0.0026403	0.00045689	0.00031632	0.00012778
6.083	0.0028048	0.0026399	0.00045698	0.0003165	0.00012803
6.093	0.0028025	0.0026393	0.0004571	0.00031664	0.00012828
6.1031	0.0028001	0.0026384	0.00045723	0.00031673	0.00012853
6.1131	0.0027978	0.0026372	0.00045739	0.00031679	0.00012877
6.1231	0.0027953	0.0026359	0.00045756	0.00031681	0.00012902
6.1331	0.0027929	0.0026342	0.00045774	0.00031681	0.00012928
6.1431	0.0027904	0.0026324	0.00045793	0.00031678	0.00012953
6.1531	0.0027879	0.0026303	0.00045811	0.00031674	0.00012979
6.1631	0.0027853	0.002628	0.0004583	0.00031669	0.00013005
6.1731	0.0027827	0.0026256	0.00045848	0.00031663	0.00013031
6.1831	0.00278	0.0026229	0.00045865	0.00031657	0.00013058
6.1931	0.0027772	0.00262	0.00045881	0.0003165	0.00013086
6.2031	0.0027743	0.002617	0.00045896	0.00031644	0.00013115
6.2131	0.0027714	0.0026138	0.0004591	0.00031639	0.00013144
6.2231	0.0027684	0.0026105	0.00045922	0.00031635	0.00013175
6.2331	0.0027652	0.002607	0.00045933	0.00031632	0.00013207
6.2431	0.002762	0.0026034	0.00045942	0.0003163	0.0001324
6.2531	0.0027587	0.0025997	0.00045949	0.0003163	0.00013275
6.2631	0.0027552	0.0025959	0.00045955	0.00031632	0.00013311
6.2731	0.0027517	0.0025921	0.00045959	0.00031635	0.0001335
6.2831	0.0027481	0.0025882	0.00045962	0.0003164	0.0001339
6.2931	0.0027444	0.0025842	0.00045963	0.00031647	0.00013432
6.3032	0.0027407	0.0025803	0.00045964	0.00031656	0.00013476
6.3132	0.0027369	0.0025763	0.00045964	0.00031668	0.00013523
6.3232	0.002733	0.0025724	0.00045964	0.00031681	0.00013572
6.3332	0.0027291	0.0025685	0.00045964	0.00031697	0.00013623
6.3432	0.0027251	0.0025646	0.00045964	0.00031714	0.00013677
6.3532	0.0027212	0.0025609	0.00045966	0.00031734	0.00013734
6.3632	0.0027173	0.0025572	0.0004597	0.00031756	0.00013792
6.3732	0.0027134	0.0025537	0.00045977	0.0003178	0.00013853
6.3832	0.0027095	0.0025503	0.00045987	0.00031806	0.00013916
6.3932	0.0027058	0.0025471	0.00046001	0.00031834	0.00013981
6.4032	0.0027021	0.0025441	0.00046021	0.00031864	0.00014047
6.4132	0.0026985	0.0025412	0.00046046	0.00031897	0.00014115
6.4232	0.0026951	0.0025386	0.00046078	0.00031931	0.00014183
6.4332	0.0026918	0.0025362	0.00046117	0.00031967	0.00014252
6.4432	0.0026887	0.002534	0.00046164	0.00032006	0.0001432
6.4532	0.0026857	0.002532	0.00046221	0.00032046	0.00014387
6.4632	0.002683	0.0025303	0.00046286	0.00032088	0.00014453
6.4732	0.0026804	0.0025289	0.00046361	0.00032132	0.00014517
6.4832	0.0026781	0.0025277	0.00046445	0.00032179	0.00014578
6.4932	0.002676	0.0025267	0.00046539	0.00032227	0.00014636
6.5033	0.0026741	0.0025259	0.00046643	0.00032277	0.00014691
6.5133	0.0026724	0.0025254	0.00046757	0.00032329	0.00014742
6.5233	0.002671	0.0025251	0.00046879	0.00032384	0.0001479
6.5333	0.0026697	0.0025251	0.00047011	0.00032441	0.00014834
6.5433	0.0026688	0.0025252	0.0004715	0.000325	0.00014874
6.5533	0.002668	0.0025255	0.00047299	0.00032561	0.0001491
6.5633	0.0026674	0.002526	0.00047454	0.00032625	0.00014943
6.5733	0.0026671	0.0025267	0.00047618	0.00032692	0.00014974
6.5833	0.002667	0.0025275	0.00047789	0.00032762	0.00015001
6.5933	0.002667	0.0025285	0.00047968	0.00032834	0.00015026
6.6033	0.0026673	0.0025297	0.00048154	0.0003291	0.00015048
6.6133	0.0026677	0.002531	0.00048348	0.00032989	0.00015069
6.6233	0.0026683	0.0025325	0.00048551	0.00033072	0.00015089
6.6333	0.0026691	0.0025341	0.00048764	0.00033158	0.00015107
6.6433	0.0026701	0.0025359	0.00048987	0.00033248	0.00015124
6.6533	0.0026712	0.0025378	0.00049221	0.00033342	0.0001514
6.6633	0.0026725	0.0025399	0.00049468	0.0003344	0.00015156
6.6733	0.002674	0.0025422	0.00049729	0.00033542	0.00015172
6.6833	0.0026757	0.0025447	0.00050006	0.00033647	0.00015188
6.6933	0.0026775	0.0025473	0.000503	0.00033756	0.00015204
6.7034	0.0026796	0.0025502	0.00050613	0.00033868	0.0001522
6.7134	0.0026818	0.0025533	0.00050947	0.00033982	0.00015237
6.7234	0.0026842	0.0025565	0.00051304	0.00034098	0.00015255
6.7334	0.0026868	0.00256	0.00051686	0.00034215	0.00015274
6.7434	0.0026896	0.0025637	0.00052094	0.0003433	0.00015294
6.7534	0.0026926	0.0025677	0.0005253	0.00034442	0.00015315
6.7634	0.0026958	0.0025718	0.00052996	0.0003455	0.00015337
6.7734	0.0026993	0.0025762	0.00053491	0.00034651	0.00015361
6.7834	0.002703	0.0025809	0.00054018	0.00034742	0.00015387
6.7934	0.0027069	0.0025858	0.00054576	0.00034821	0.00015414
6.8034	0.0027111	0.0025909	0.00055165	0.00034887	0.00015443
6.8134	0.0027155	0.0025962	0.00055784	0.00034938	0.00015473
6.8234	0.0027202	0.0026018	0.00056432	0.00034972	0.00015505
6.8334	0.0027251	0.0026076	0.00057106	0.00034989	0.00015539
6.8434	0.0027302	0.0026136	0.00057804	0.0003499	0.00015574
6.8534	0.0027356	0.0026198	0.00058523	0.00034975	0.00015611
6.8634	0.0027413	0.0026261	0.00059258	0.00034946	0.00015649
6.8734	0.0027472	0.0026327	0.00060005	0.00034905	0.00015688
6.8834	0.0027533	0.0026393	0.00060761	0.00034855	0.00015729
6.8934	0.0027596	0.0026462	0.00061519	0.00034797	0.00015771
6.9035	0.0027662	0.0026531	0.00062275	0.00034733	0.00015813
6.9135	0.002773	0.0026601	0.00063024	0.00034666	0.00015856
6.9235	0.0027799	0.0026673	0.00063761	0.00034597	0.000159
6.9335	0.0027871	0.0026744	0.00064482	0.00034527	0.00015945
6.9435	0.0027944	0.0026817	0.00065183	0.00034459	0.00015989
6.9535	0.0028018	0.0026889	0.00065859	0.00034392	0.00016034
6.9635	0.0028094	0.0026961	0.00066508	0.00034327	0.00016079
6.9735	0.0028171	0.0027034	0.00067127	0.00034265	0.00016123
6.9835	0.0028249	0.0027105	0.00067713	0.00034207	0.00016167
6.9935	0.0028327	0.0027176	0.00068266	0.00034151	0.00016211
7.0035	0.0028406	0.0027247	0.00068783	0.000341	0.00016255
7.0135	0.0028486	0.0027316	0.00069265	0.00034051	0.00016297
7.0235	0.0028565	0.0027385	0.00069711	0.00034007	0.00016339
7.0335	0.0028644	0.0027452	0.0007012	0.00033966	0.00016381
7.0435	0.0028723	0.0027517	0.00070494	0.00033928	0.00016421
7.0535	0.0028801	0.0027581	0.00070832	0.00033894	0.00016461
7.0635	0.0028879	0.0027644	0.00071137	0.00033864	0.000165
7.0735	0.0028955	0.0027704	0.00071408	0.00033837	0.00016538
7.0835	0.002903	0.0027763	0.00071647	0.00033814	0.00016575
7.0935	0.0029104	0.002782	0.00071854	0.00033794	0.00016612
7.1036	0.0029176	0.0027874	0.00072032	0.00033777	0.00016648
7.1136	0.0029246	0.0027927	0.00072181	0.00033764	0.00016683
7.1236	0.0029315	0.0027978	0.00072303	0.00033754	0.00016718
7.1336	0.0029381	0.0028026	0.00072399	0.00033747	0.00016752
7.1436	0.0029444	0.0028072	0.00072469	0.00033744	0.00016785
7.1536	0.0029506	0.0028116	0.00072516	0.00033744	0.00016817
7.1636	0.0029564	0.0028158	0.00072541	0.00033747	0.00016849
7.1736	0.002962	0.0028197	0.00072544	0.00033753	0.0001688
7.1836	0.0029673	0.0028235	0.00072526	0.00033763	0.00016909
7.1936	0.0029723	0.002827	0.00072489	0.00033776	0.00016937
7.2036	0.002977	0.0028302	0.00072433	0.00033792	0.00016963
7.2136	0.0029814	0.0028333	0.00072359	0.00033811	0.00016986
7.2236	0.0029855	0.0028362	0.00072269	0.00033834	0.00017008
7.2336	0.0029893	0.0028388	0.00072163	0.0003386	0.00017026
7.2436	0.0029928	0.0028413	0.00072041	0.00033889	0.00017041
7.2536	0.002996	0.0028436	0.00071904	0.00033922	0.00017053
7.2636	0.0029989	0.0028456	0.00071754	0.00033957	0.00017061
7.2736	0.0030015	0.0028476	0.0007159	0.00033996	0.00017065
7.2836	0.0030039	0.0028493	0.00071413	0.00034039	0.00017067
7.2936	0.003006	0.0028509	0.00071224	0.00034084	0.00017065
7.3037	0.0030078	0.0028524	0.00071024	0.00034132	0.0001706
7.3137	0.0030094	0.0028538	0.00070812	0.00034183	0.00017052
7.3237	0.0030109	0.0028551	0.0007059	0.00034237	0.00017043
7.3337	0.0030122	0.0028563	0.00070357	0.00034293	0.00017031
7.3437	0.0030133	0.0028574	0.00070115	0.00034351	0.00017019
7.3537	0.0030143	0.0028585	0.00069864	0.00034411	0.00017005
7.3637	0.0030152	0.0028596	0.00069605	0.00034471	0.00016991
7.3737	0.0030161	0.0028607	0.00069338	0.00034532	0.00016977
7.3837	0.0030169	0.0028619	0.00069064	0.00034591	0.00016963
7.3937	0.0030177	0.0028631	0.00068784	0.00034648	0.00016949
7.4037	0.0030186	0.0028644	0.00068499	0.00034701	0.00016935
7.4137	0.0030196	0.0028659	0.00068209	0.00034749	0.00016922
7.4237	0.0030207	0.0028675	0.00067915	0.0003479	0.0001691
7.4337	0.0030219	0.0028694	0.00067619	0.00034822	0.00016899
7.4437	0.0030233	0.0028714	0.00067321	0.00034843	0.00016888
7.4537	0.0030249	0.0028737	0.00067023	0.00034851	0.00016879
7.4637	0.0030267	0.0028763	0.00066725	0.00034844	0.00016871
7.4737	0.0030287	0.0028793	0.00066429	0.00034821	0.00016864
7.4837	0.003031	0.0028826	0.00066136	0.00034781	0.00016858
7.4937	0.0030336	0.0028863	0.00065847	0.00034723	0.00016854
7.5038	0.0030364	0.0028905	0.00065563	0.00034649	0.00016851
7.5138	0.0030395	0.0028951	0.00065285	0.00034558	0.00016849
7.5238	0.0030429	0.0029002	0.00065016	0.00034452	0.00016849
7.5338	0.0030466	0.0029058	0.00064754	0.00034334	0.0001685
7.5438	0.0030505	0.002912	0.00064503	0.00034207	0.00016853
7.5538	0.0030546	0.0029187	0.00064262	0.00034074	0.00016858
7.5638	0.0030589	0.0029261	0.00064032	0.00033938	0.00016864
7.5738	0.0030634	0.002934	0.00063815	0.00033802	0.00016873
7.5838	0.003068	0.0029425	0.00063611	0.00033671	0.00016884
7.5938	0.0030727	0.0029516	0.00063421	0.00033546	0.00016898
7.6038	0.0030774	0.0029614	0.00063246	0.00033431	0.00016915
7.6138	0.0030821	0.0029718	0.00063086	0.00033327	0.00016935
7.6238	0.0030868	0.0029827	0.00062941	0.00033238	0.00016959
7.6338	0.0030914	0.0029943	0.00062812	0.00033164	0.00016987
7.6438	0.0030958	0.0030064	0.000627	0.00033106	0.00017021
7.6538	0.0031001	0.0030191	0.00062605	0.00033067	0.00017061
7.6638	0.0031042	0.0030323	0.00062528	0.00033045	0.00017108
7.6738	0.003108	0.003046	0.00062468	0.00033043	0.00017163
7.6838	0.0031115	0.0030602	0.00062426	0.00033061	0.00017225
7.6938	0.0031147	0.0030748	0.00062402	0.00033098	0.00017295
7.7039	0.0031176	0.0030898	0.00062397	0.00033155	0.00017372
7.7139	0.0031201	0.0031052	0.00062412	0.00033233	0.00017453
7.7239	0.0031223	0.0031208	0.00062445	0.00033332	0.00017535
7.7339	0.0031242	0.0031367	0.00062499	0.00033451	0.00017614
7.7439	0.0031257	0.0031529	0.00062573	0.00033591	0.00017686
7.7539	0.0031269	0.0031692	0.00062669	0.00033751	0.00017748
7.7639	0.0031277	0.0031856	0.00062785	0.00033931	0.00017797
7.7739	0.0031283	0.0032022	0.00062923	0.0003413	0.00017833
7.7839	0.0031285	0.0032187	0.00063085	0.00034347	0.00017859
7.7939	0.0031286	0.0032353	0.00063269	0.00034581	0.00017876
7.8039	0.0031284	0.0032518	0.00063477	0.00034829	0.00017887
7.8139	0.003128	0.0032682	0.0006371	0.00035089	0.00017894
7.8239	0.0031275	0.0032845	0.00063968	0.00035357	0.00017899
7.8339	0.0031269	0.0033007	0.00064252	0.00035631	0.00017902
7.8439	0.0031262	0.0033166	0.00064563	0.00035906	0.00017904
7.8539	0.0031254	0.0033323	0.00064901	0.00036177	0.00017907
7.8639	0.0031246	0.0033477	0.00065267	0.00036442	0.0001791
7.8739	0.0031239	0.0033627	0.00065661	0.00036695	0.00017913
7.8839	0.0031232	0.0033775	0.00066083	0.00036933	0.00017917
7.8939	0.0031225	0.0033919	0.00066534	0.00037155	0.00017922
7.904	0.003122	0.0034059	0.00067014	0.00037357	0.00017928
7.914	0.0031217	0.0034194	0.00067521	0.00037539	0.00017936
7.924	0.0031214	0.0034325	0.00068054	0.00037701	0.00017944
7.934	0.0031214	0.0034452	0.00068612	0.00037843	0.00017955
7.944	0.0031215	0.0034573	0.00069193	0.00037966	0.00017966
7.954	0.0031219	0.003469	0.00069794	0.00038071	0.00017979
7.964	0.0031224	0.0034801	0.00070411	0.00038161	0.00017995
7.974	0.0031232	0.0034907	0.00071039	0.00038237	0.00018012
7.984	0.0031241	0.0035009	0.00071674	0.00038301	0.00018031
7.994	0.0031253	0.0035104	0.0007231	0.00038354	0.00018052
8.004	0.0031267	0.0035195	0.0007294	0.00038398	0.00018076
8.014	0.0031282	0.003528	0.00073557	0.00038435	0.00018102
8.024	0.0031299	0.003536	0.00074156	0.00038466	0.00018131
8.034	0.0031318	0.0035436	0.0007473	0.00038491	0.00018163
8.044	0.0031338	0.0035506	0.00075273	0.00038513	0.00018198
8.054	0.003136	0.0035571	0.0007578	0.00038532	0.00018237
8.064	0.0031382	0.0035632	0.00076248	0.00038549	0.00018279
8.074	0.0031406	0.0035687	0.00076674	0.00038565	0.00018325
8.084	0.0031429	0.0035739	0.00077057	0.00038581	0.00018375
8.094	0.0031454	0.0035786	0.00077398	0.00038598	0.0001843
8.1041	0.0031478	0.0035829	0.00077698	0.00038616	0.00018489
8.1141	0.0031502	0.0035868	0.00077959	0.00038635	0.00018553
8.1241	0.0031526	0.0035903	0.00078185	0.00038658	0.00018621
8.1341	0.003155	0.0035935	0.00078379	0.00038685	0.00018694
8.1441	0.0031573	0.0035962	0.00078548	0.00038716	0.00018772
8.1541	0.0031596	0.0035987	0.00078694	0.00038752	0.00018853
8.1641	0.0031617	0.0036008	0.00078823	0.00038795	0.00018939
8.1741	0.0031638	0.0036026	0.0007894	0.00038844	0.00019027
8.1841	0.0031658	0.003604	0.00079048	0.00038901	0.00019118
8.1941	0.0031677	0.0036052	0.00079153	0.00038966	0.0001921
8.2041	0.0031695	0.0036061	0.00079257	0.00039041	0.00019303
8.2141	0.0031712	0.0036068	0.00079365	0.00039126	0.00019395
8.2241	0.0031728	0.0036072	0.0007948	0.00039222	0.00019486
8.2341	0.0031743	0.0036073	0.00079604	0.00039329	0.00019574
8.2441	0.0031758	0.0036072	0.00079741	0.00039449	0.00019659
8.2541	0.0031772	0.0036069	0.00079891	0.00039581	0.0001974
8.2641	0.0031785	0.0036064	0.00080057	0.00039726	0.00019817
8.2741	0.0031798	0.0036057	0.0008024	0.00039883	0.0001989
8.2841	0.0031811	0.0036048	0.00080441	0.00040054	0.00019958
8.2941	0.0031824	0.0036038	0.0008066	0.00040238	0.00020022
8.3042	0.0031837	0.0036026	0.00080897	0.00040434	0.00020081
8.3142	0.003185	0.0036012	0.00081153	0.00040641	0.00020137
8.3242	0.0031864	0.0035997	0.00081427	0.0004086	0.00020188
8.3342	0.0031878	0.003598	0.00081717	0.00041088	0.00020236
8.3442	0.0031893	0.0035963	0.00082022	0.00041324	0.00020281
8.3542	0.003191	0.0035944	0.0008234	0.00041567	0.00020323
8.3642	0.0031927	0.0035924	0.0008267	0.00041815	0.00020363
8.3742	0.0031946	0.0035903	0.00083008	0.00042067	0.000204
8.3842	0.0031966	0.0035881	0.00083354	0.0004232	0.00020435
8.3942	0.0031987	0.0035858	0.00083703	0.00042573	0.00020468
8.4042	0.003201	0.0035835	0.00084054	0.00042825	0.00020499
8.4142	0.0032034	0.003581	0.00084405	0.00043073	0.00020528
8.4242	0.003206	0.0035785	0.00084753	0.00043315	0.00020555
8.4342	0.0032088	0.0035758	0.00085096	0.00043552	0.00020581
8.4442	0.0032117	0.0035731	0.00085433	0.0004378	0.00020605
8.4542	0.0032148	0.0035703	0.00085762	0.00044	0.00020627
8.4642	0.003218	0.0035675	0.00086082	0.00044211	0.00020648
8.4742	0.0032213	0.0035645	0.00086392	0.00044411	0.00020667
8.4842	0.0032248	0.0035615	0.00086692	0.000446	0.00020685
8.4942	0.0032283	0.0035585	0.00086981	0.00044778	0.00020701
8.5043	0.003232	0.0035553	0.0008726	0.00044944	0.00020716
8.5143	0.0032357	0.0035521	0.0008753	0.00045099	0.00020729
8.5243	0.0032395	0.0035489	0.00087789	0.00045242	0.0002074
8.5343	0.0032433	0.0035456	0.0008804	0.00045374	0.00020751
8.5443	0.0032472	0.0035423	0.00088282	0.00045494	0.0002076
8.5543	0.003251	0.0035389	0.00088517	0.00045603	0.00020768
8.5643	0.0032549	0.0035355	0.00088744	0.00045701	0.00020774
8.5743	0.0032588	0.0035322	0.00088965	0.00045789	0.0002078
8.5843	0.0032626	0.0035288	0.00089179	0.00045867	0.00020784
8.5943	0.0032665	0.0035254	0.00089388	0.00045935	0.00020788
8.6043	0.0032703	0.0035221	0.00089592	0.00045994	0.00020791
8.6143	0.003274	0.0035188	0.0008979	0.00046045	0.00020793
8.6243	0.0032778	0.0035156	0.00089983	0.00046087	0.00020795
8.6343	0.0032815	0.0035124	0.0009017	0.00046122	0.00020796
8.6443	0.0032851	0.0035093	0.00090352	0.0004615	0.00020797
8.6543	0.0032887	0.0035063	0.00090528	0.00046172	0.00020797
8.6643	0.0032923	0.0035034	0.00090697	0.00046188	0.00020797
8.6743	0.0032959	0.0035006	0.00090859	0.00046199	0.00020796
8.6843	0.0032994	0.0034978	0.00091014	0.00046206	0.00020796
8.6943	0.0033029	0.0034952	0.0009116	0.00046209	0.00020795
8.7044	0.0033064	0.0034927	0.00091297	0.00046209	0.00020794
8.7144	0.0033098	0.0034903	0.00091425	0.00046206	0.00020792
8.7244	0.0033133	0.003488	0.00091542	0.00046202	0.0002079
8.7344	0.0033167	0.0034858	0.00091647	0.00046196	0.00020788
8.7444	0.0033201	0.0034838	0.00091742	0.0004619	0.00020786
8.7544	0.0033235	0.0034818	0.00091825	0.00046183	0.00020783
8.7644	0.0033268	0.0034799	0.00091895	0.00046176	0.0002078
8.7744	0.0033301	0.0034781	0.00091954	0.0004617	0.00020776
8.7844	0.0033334	0.0034764	0.00092002	0.00046165	0.00020772
8.7944	0.0033366	0.0034748	0.00092038	0.00046162	0.00020768
8.8044	0.0033397	0.0034732	0.00092064	0.0004616	0.00020762
8.8144	0.0033427	0.0034717	0.0009208	0.00046161	0.00020757
8.8244	0.0033455	0.0034703	0.00092087	0.00046165	0.0002075
8.8344	0.0033483	0.0034689	0.00092087	0.00046172	0.00020743
8.8444	0.0033509	0.0034676	0.00092082	0.00046182	0.00020735
8.8544	0.0033533	0.0034663	0.00092073	0.00046197	0.00020727
8.8644	0.0033555	0.003465	0.00092061	0.00046216	0.00020718
8.8744	0.0033575	0.0034638	0.00092049	0.00046241	0.0002071
8.8844	0.0033592	0.0034627	0.0009204	0.00046273	0.00020701
8.8944	0.0033607	0.0034615	0.00092035	0.00046311	0.00020692
8.9045	0.003362	0.0034605	0.00092037	0.00046356	0.00020685
8.9145	0.0033629	0.0034594	0.00092048	0.00046411	0.00020678
8.9245	0.0033636	0.0034585	0.00092072	0.00046475	0.00020672
8.9345	0.0033639	0.0034575	0.00092111	0.00046549	0.00020668
8.9445	0.0033639	0.0034567	0.00092167	0.00046635	0.00020665
8.9545	0.0033637	0.003456	0.00092244	0.00046733	0.00020664
8.9645	0.0033631	0.0034553	0.00092346	0.00046845	0.00020665
8.9745	0.0033622	0.0034548	0.00092474	0.00046969	0.00020667
8.9845	0.003361	0.0034544	0.00092631	0.00047108	0.0002067
8.9945	0.0033595	0.0034542	0.00092821	0.00047259	0.00020675
9.0045	0.0033577	0.0034542	0.00093047	0.00047423	0.00020681
9.0145	0.0033557	0.0034543	0.00093311	0.00047597	0.00020688
9.0245	0.0033534	0.0034547	0.00093615	0.0004778	0.00020696
9.0345	0.003351	0.0034553	0.00093962	0.00047969	0.00020706
9.0445	0.0033483	0.0034562	0.00094353	0.0004816	0.00020717
9.0545	0.0033454	0.0034574	0.00094791	0.0004835	0.00020729
9.0645	0.0033424	0.0034589	0.00095275	0.00048536	0.00020742
9.0745	0.0033393	0.0034607	0.00095808	0.00048715	0.00020757
9.0845	0.0033361	0.0034628	0.00096388	0.00048883	0.00020773
9.0945	0.0033329	0.0034653	0.00097015	0.00049038	0.00020791
9.1046	0.0033297	0.0034681	0.00097688	0.00049179	0.0002081
9.1146	0.0033265	0.0034712	0.00098404	0.00049305	0.00020831
9.1246	0.0033233	0.0034748	0.00099161	0.00049415	0.00020853
9.1346	0.0033202	0.0034786	0.00099956	0.0004951	0.00020877
9.1446	0.0033173	0.0034828	0.0010078	0.0004959	0.00020902
9.1546	0.0033144	0.0034874	0.0010164	0.00049655	0.00020928
9.1646	0.0033118	0.0034922	0.0010252	0.00049708	0.00020956
9.1746	0.0033093	0.0034973	0.0010341	0.00049749	0.00020984
9.1846	0.003307	0.0035027	0.0010432	0.00049779	0.00021014
9.1946	0.0033049	0.0035082	0.0010523	0.00049799	0.00021044
9.2046	0.003303	0.003514	0.0010613	0.00049811	0.00021076
9.2146	0.0033014	0.0035199	0.0010703	0.00049816	0.00021108
9.2246	0.0032999	0.0035259	0.001079	0.00049814	0.00021141
9.2346	0.0032988	0.0035319	0.0010875	0.00049806	0.00021174
9.2446	0.0032978	0.003538	0.0010957	0.00049794	0.00021207
9.2546	0.0032971	0.003544	0.0011035	0.00049777	0.0002124
9.2646	0.0032967	0.00355	0.0011109	0.00049757	0.00021274
9.2746	0.0032965	0.0035559	0.0011178	0.00049735	0.00021307
9.2846	0.0032965	0.0035617	0.0011241	0.0004971	0.00021341
9.2946	0.0032968	0.0035674	0.0011299	0.00049684	0.00021374
9.3047	0.0032972	0.0035729	0.0011351	0.00049656	0.00021407
9.3147	0.003298	0.0035781	0.0011397	0.00049628	0.00021439
9.3247	0.0032989	0.0035833	0.0011437	0.000496	0.00021471
9.3347	0.0033	0.0035882	0.0011471	0.00049572	0.00021503
9.3447	0.0033014	0.0035929	0.0011499	0.00049545	0.00021534
9.3547	0.003303	0.0035974	0.0011521	0.00049519	0.00021565
9.3647	0.0033048	0.0036017	0.0011538	0.00049494	0.00021596
9.3747	0.0033067	0.0036059	0.0011549	0.00049471	0.00021626
9.3847	0.0033089	0.0036099	0.0011556	0.00049451	0.00021656
9.3947	0.0033113	0.0036138	0.0011558	0.00049433	0.00021686
9.4047	0.0033138	0.0036176	0.0011556	0.00049418	0.00021715
9.4147	0.0033165	0.0036213	0.001155	0.00049406	0.00021745
9.4247	0.0033193	0.0036249	0.0011541	0.00049398	0.00021775
9.4347	0.0033223	0.0036286	0.001153	0.00049394	0.00021805
9.4447	0.0033254	0.0036322	0.0011516	0.00049394	0.00021836
9.4547	0.0033286	0.0036358	0.00115	0.00049399	0.00021867
9.4647	0.0033319	0.0036395	0.0011483	0.00049409	0.00021899
9.4747	0.0033353	0.0036433	0.0011465	0.00049425	0.00021932
9.4847	0.0033387	0.0036472	0.0011446	0.00049446	0.00021967
9.4947	0.0033422	0.0036512	0.0011427	0.00049474	0.00022002
9.5048	0.0033458	0.0036554	0.0011408	0.00049509	0.00022039
9.5148	0.0033493	0.0036597	0.0011389	0.00049551	0.00022078
9.5248	0.0033528	0.0036643	0.0011371	0.000496	0.00022118
9.5348	0.0033563	0.003669	0.0011353	0.00049658	0.00022161
9.5448	0.0033598	0.0036739	0.0011337	0.00049725	0.00022205
9.5548	0.0033631	0.0036791	0.0011322	0.00049801	0.0002225
9.5648	0.0033665	0.0036845	0.0011309	0.00049888	0.00022298
9.5748	0.0033697	0.0036902	0.0011297	0.00049986	0.00022346
9.5848	0.0033728	0.003696	0.0011287	0.00050096	0.00022396
9.5948	0.0033758	0.0037022	0.0011279	0.00050218	0.00022445
9.6048	0.0033786	0.0037085	0.0011274	0.00050355	0.00022495
9.6148	0.0033814	0.0037151	0.0011271	0.00050506	0.00022543
9.6248	0.0033839	0.0037218	0.001127	0.00050673	0.0002259
9.6348	0.0033864	0.0037288	0.0011272	0.00050856	0.00022635
9.6448	0.0033886	0.0037359	0.0011277	0.00051058	0.00022677
9.6548	0.0033908	0.0037432	0.0011285	0.00051279	0.00022716
9.6648	0.0033928	0.0037506	0.0011296	0.00051519	0.00022752
9.6748	0.0033946	0.003758	0.0011311	0.0005178	0.00022785
9.6848	0.0033963	0.0037655	0.0011329	0.00052061	0.00022815
9.6948	0.0033979	0.003773	0.001135	0.00052364	0.00022842
9.7049	0.0033995	0.0037805	0.0011376	0.00052688	0.00022867
9.7149	0.0034009	0.0037878	0.0011405	0.00053033	0.00022889
9.7249	0.0034023	0.0037951	0.0011438	0.00053397	0.0002291
9.7349	0.0034037	0.0038022	0.0011476	0.00053779	0.0002293
9.7449	0.0034051	0.0038091	0.0011518	0.00054176	0.00022948
9.7549	0.0034065	0.0038157	0.0011563	0.00054586	0.00022966
9.7649	0.0034079	0.0038221	0.0011613	0.00055004	0.00022983
9.7749	0.0034095	0.0038283	0.0011668	0.00055427	0.00022999
9.7849	0.0034111	0.0038341	0.0011726	0.0005585	0.00023016
9.7949	0.003413	0.0038397	0.0011788	0.00056267	0.00023032
9.8049	0.003415	0.003845	0.0011853	0.00056673	0.00023048
9.8149	0.0034172	0.00385	0.0011922	0.00057064	0.00023065
9.8249	0.0034197	0.0038548	0.0011993	0.00057433	0.00023081
9.8349	0.0034224	0.0038594	0.0012067	0.00057776	0.00023098
9.8449	0.0034254	0.0038638	0.0012143	0.00058088	0.00023115
9.8549	0.0034288	0.0038681	0.001222	0.00058369	0.00023132
9.8649	0.0034324	0.0038722	0.0012299	0.00058614	0.00023149
9.8749	0.0034363	0.0038763	0.0012378	0.00058823	0.00023166
9.8849	0.0034406	0.0038803	0.0012457	0.00058997	0.00023184
9.8949	0.0034452	0.0038843	0.0012535	0.00059137	0.00023202
9.905	0.0034502	0.0038883	0.0012612	0.00059245	0.0002322
9.915	0.0034554	0.0038923	0.0012688	0.00059323	0.00023238
9.925	0.003461	0.0038962	0.0012762	0.00059376	0.00023257
9.935	0.0034668	0.0039001	0.0012834	0.00059406	0.00023276
9.945	0.0034729	0.003904	0.0012903	0.00059417	0.00023295
9.955	0.0034792	0.0039078	0.0012969	0.00059412	0.00023314
9.965	0.0034858	0.0039116	0.0013033	0.00059395	0.00023334
9.975	0.0034926	0.0039152	0.0013093	0.00059369	0.00023354
9.985	0.0034995	0.0039187	0.0013151	0.00059337	0.00023375
9.995	0.0035065	0.003922	0.0013205	0.000593	0.00023396
10.005	0.0035137	0.0039251	0.0013256	0.00059261	0.00023418
10.015	0.0035209	0.003928	0.0013305	0.00059222	0.00023441
10.025	0.0035281	0.0039306	0.001335	0.00059185	0.00023464
10.035	0.0035354	0.0039329	0.0013393	0.0005915	0.00023488
10.045	0.0035426	0.0039348	0.0013433	0.00059118	0.00023513
10.055	0.0035498	0.0039365	0.001347	0.00059091	0.00023539
10.065	0.003557	0.0039377	0.0013505	0.0005907	0.00023566
10.075	0.003564	0.0039386	0.0013537	0.00059055	0.00023594
10.085	0.003571	0.0039391	0.0013568	0.00059048	0.00023623
10.095	0.0035779	0.0039391	0.0013596	0.00059048	0.00023653
10.105	0.0035846	0.0039388	0.0013622	0.00059056	0.00023684
10.115	0.0035912	0.003938	0.0013646	0.00059074	0.00023717
10.125	0.0035977	0.0039369	0.0013669	0.00059102	0.0002375
10.135	0.0036041	0.0039353	0.0013689	0.0005914	0.00023784
10.145	0.0036103	0.0039334	0.0013708	0.0005919	0.00023819
10.155	0.0036165	0.0039311	0.0013725	0.00059252	0.00023855
10.165	0.0036226	0.0039284	0.0013741	0.00059327	0.00023891
10.175	0.0036285	0.0039253	0.0013755	0.00059415	0.00023928
10.185	0.0036344	0.003922	0.0013768	0.00059518	0.00023965
10.195	0.0036403	0.0039183	0.001378	0.00059635	0.00024002
10.205	0.0036462	0.0039143	0.001379	0.00059766	0.0002404
10.215	0.003652	0.0039101	0.0013799	0.00059912	0.00024078
10.225	0.0036579	0.0039056	0.0013807	0.00060072	0.00024117
10.235	0.0036638	0.0039008	0.0013813	0.00060245	0.00024155
10.245	0.0036699	0.0038959	0.0013818	0.0006043	0.00024194
10.255	0.003676	0.0038907	0.0013823	0.00060626	0.00024233
10.265	0.0036822	0.0038854	0.0013826	0.0006083	0.00024273
10.275	0.0036886	0.0038799	0.0013828	0.00061041	0.00024313
10.285	0.0036951	0.0038742	0.001383	0.00061254	0.00024353
10.295	0.0037018	0.0038684	0.001383	0.00061468	0.00024394
10.305	0.0037087	0.0038626	0.001383	0.00061679	0.00024434
10.315	0.0037158	0.0038566	0.0013829	0.00061884	0.00024476
10.325	0.0037231	0.0038506	0.0013827	0.0006208	0.00024517
10.335	0.0037306	0.0038444	0.0013824	0.00062264	0.00024559
10.345	0.0037383	0.0038383	0.0013821	0.00062435	0.00024601
10.355	0.0037462	0.0038321	0.0013817	0.0006259	0.00024643
10.365	0.0037543	0.0038259	0.0013812	0.00062728	0.00024685
10.375	0.0037626	0.0038197	0.0013807	0.00062849	0.00024727
10.385	0.003771	0.0038134	0.0013801	0.00062951	0.00024769
10.395	0.0037795	0.0038072	0.0013795	0.00063036	0.0002481
10.405	0.0037881	0.0038011	0.0013787	0.00063104	0.00024852
10.415	0.0037968	0.0037949	0.001378	0.00063155	0.00024893
10.425	0.0038056	0.0037888	0.0013771	0.00063191	0.00024934
10.435	0.0038143	0.0037827	0.0013762	0.00063212	0.00024975
10.445	0.0038231	0.0037767	0.0013753	0.00063221	0.00025014
10.455	0.0038317	0.0037707	0.0013743	0.00063217	0.00025054
10.465	0.0038403	0.0037647	0.0013732	0.00063204	0.00025093
10.475	0.0038487	0.0037589	0.0013721	0.00063181	0.00025131
10.485	0.003857	0.003753	0.0013709	0.0006315	0.00025169
10.495	0.0038652	0.0037473	0.0013697	0.00063113	0.00025206
10.505	0.0038731	0.0037416	0.0013685	0.0006307	0.00025242
10.515	0.0038808	0.0037359	0.0013672	0.00063023	0.00025277
10.525	0.0038882	0.0037303	0.0013659	0.00062972	0.00025312
10.535	0.0038954	0.0037248	0.0013646	0.00062918	0.00025347
10.545	0.0039024	0.0037193	0.0013633	0.00062861	0.0002538
10.555	0.0039091	0.0037139	0.0013619	0.00062804	0.00025413
10.565	0.0039155	0.0037086	0.0013606	0.00062745	0.00025446
10.575	0.0039217	0.0037033	0.0013593	0.00062686	0.00025477
10.585	0.0039277	0.003698	0.001358	0.00062627	0.00025509
10.595	0.0039335	0.0036928	0.0013567	0.00062567	0.00025539
10.605	0.0039391	0.0036876	0.0013555	0.00062508	0.0002557
10.615	0.0039445	0.0036826	0.0013544	0.0006245	0.00025599
10.625	0.0039498	0.0036775	0.0013533	0.00062391	0.00025629
10.635	0.003955	0.0036725	0.0013524	0.00062333	0.00025658
10.645	0.0039601	0.0036676	0.0013515	0.00062275	0.00025687
10.655	0.0039652	0.0036627	0.0013507	0.00062217	0.00025716
10.665	0.0039702	0.0036579	0.0013501	0.00062159	0.00025744
10.675	0.0039753	0.0036531	0.0013496	0.000621	0.00025773
10.685	0.0039805	0.0036484	0.0013492	0.00062041	0.00025801
10.695	0.0039857	0.0036438	0.0013489	0.00061981	0.00025829
10.705	0.0039911	0.0036392	0.0013488	0.00061919	0.00025858
10.715	0.0039965	0.0036348	0.0013487	0.00061857	0.00025887
10.725	0.0040022	0.0036303	0.0013487	0.00061792	0.00025916
10.735	0.004008	0.003626	0.0013489	0.00061726	0.00025945
10.745	0.004014	0.0036217	0.0013491	0.00061659	0.00025975
10.755	0.0040202	0.0036176	0.0013493	0.00061591	0.00026006
10.765	0.0040267	0.0036135	0.0013496	0.00061522	0.00026037
10.775	0.0040333	0.0036096	0.00135	0.00061453	0.0002607
10.785	0.0040401	0.0036057	0.0013503	0.00061384	0.00026104
10.795	0.0040471	0.0036019	0.0013507	0.00061316	0.00026139
10.805	0.0040543	0.0035983	0.0013511	0.0006125	0.00026177
10.815	0.0040617	0.0035948	0.0013514	0.00061187	0.00026216
10.825	0.0040693	0.0035914	0.0013517	0.00061127	0.00026259
10.835	0.0040769	0.0035882	0.0013521	0.00061071	0.00026304
10.845	0.0040847	0.003585	0.0013523	0.00061021	0.00026354
10.855	0.0040926	0.0035821	0.0013526	0.00060976	0.00026408
10.865	0.0041005	0.0035793	0.0013527	0.00060938	0.00026466
10.875	0.0041085	0.0035766	0.0013529	0.00060906	0.00026531
10.885	0.0041165	0.0035742	0.001353	0.00060882	0.00026602
10.895	0.0041244	0.0035718	0.001353	0.00060865	0.00026681
10.905	0.0041323	0.0035697	0.0013529	0.00060856	0.00026768
10.915	0.0041401	0.0035678	0.0013528	0.00060854	0.00026863
10.925	0.0041478	0.003566	0.0013527	0.0006086	0.00026968
10.935	0.0041553	0.0035644	0.0013525	0.00060873	0.00027083
10.945	0.0041627	0.0035631	0.0013522	0.00060894	0.00027207
10.955	0.0041699	0.0035619	0.0013518	0.00060921	0.00027341
10.965	0.004177	0.003561	0.0013514	0.00060956	0.00027483
10.975	0.0041838	0.0035602	0.001351	0.00060996	0.00027633
10.985	0.0041904	0.0035597	0.0013504	0.00061043	0.00027788
10.995	0.0041968	0.0035594	0.0013499	0.00061096	0.00027946
11.006	0.004203	0.0035593	0.0013493	0.00061155	0.00028105
11.016	0.0042089	0.0035595	0.0013487	0.00061218	0.00028262
11.026	0.0042146	0.0035598	0.0013481	0.00061287	0.00028413
11.036	0.0042201	0.0035605	0.0013475	0.0006136	0.00028557
11.046	0.0042254	0.0035613	0.0013469	0.00061438	0.00028691
11.056	0.0042304	0.0035624	0.0013463	0.00061519	0.00028815
11.066	0.0042352	0.0035637	0.0013458	0.00061604	0.00028926
11.076	0.0042399	0.0035653	0.0013454	0.00061692	0.00029026
11.086	0.0042443	0.0035672	0.001345	0.00061783	0.00029115
11.096	0.0042486	0.0035693	0.0013448	0.00061877	0.00029192
11.106	0.0042527	0.0035716	0.0013447	0.00061973	0.0002926
11.116	0.0042566	0.0035742	0.0013448	0.00062071	0.0002932
11.126	0.0042604	0.0035771	0.0013451	0.00062171	0.00029372
11.136	0.004264	0.0035802	0.0013455	0.00062273	0.00029417
11.146	0.0042675	0.0035835	0.0013461	0.00062375	0.00029457
11.156	0.0042708	0.0035872	0.001347	0.00062479	0.00029492
11.166	0.004274	0.0035911	0.0013481	0.00062582	0.00029524
11.176	0.004277	0.0035952	0.0013494	0.00062686	0.00029553
11.186	0.0042799	0.0035997	0.0013508	0.0006279	0.00029579
11.196	0.0042826	0.0036043	0.0013525	0.00062894	0.00029604
11.206	0.0042851	0.0036093	0.0013544	0.00062996	0.00029627
11.216	0.0042874	0.0036144	0.0013564	0.00063098	0.00029649
11.226	0.0042896	0.0036199	0.0013586	0.00063199	0.00029671
11.236	0.0042915	0.0036255	0.0013609	0.00063299	0.00029692
11.246	0.0042932	0.0036314	0.0013634	0.00063397	0.00029713
11.256	0.0042946	0.0036376	0.0013658	0.00063493	0.00029735
11.266	0.0042958	0.0036439	0.0013684	0.00063587	0.00029756
11.276	0.0042966	0.0036505	0.0013709	0.00063679	0.00029779
11.286	0.0042972	0.0036573	0.0013735	0.00063769	0.00029802
11.296	0.0042975	0.0036642	0.0013761	0.00063856	0.00029826
11.306	0.0042974	0.0036714	0.0013786	0.00063941	0.00029852
11.316	0.004297	0.0036787	0.001381	0.00064023	0.00029878
11.326	0.0042962	0.0036862	0.0013834	0.00064103	0.00029906
11.336	0.0042951	0.0036938	0.0013857	0.00064179	0.00029935
11.346	0.0042936	0.0037016	0.0013879	0.00064253	0.00029965
11.356	0.0042916	0.0037095	0.00139	0.00064324	0.00029997
11.366	0.0042893	0.0037174	0.0013919	0.00064391	0.00030031
11.376	0.0042866	0.0037255	0.0013937	0.00064456	0.00030066
11.386	0.0042835	0.0037336	0.0013954	0.00064517	0.00030102
11.396	0.00428	0.0037418	0.0013969	0.00064576	0.0003014
11.406	0.0042761	0.00375	0.0013983	0.00064632	0.00030179
11.416	0.0042719	0.0037583	0.0013996	0.00064685	0.0003022
11.426	0.0042672	0.0037665	0.0014006	0.00064735	0.00030262
11.436	0.0042622	0.0037748	0.0014016	0.00064783	0.00030305
11.446	0.0042569	0.003783	0.0014024	0.00064828	0.00030349
11.456	0.0042513	0.0037911	0.0014031	0.00064872	0.00030394
11.466	0.0042453	0.0037992	0.0014036	0.00064914	0.0003044
11.476	0.0042391	0.0038072	0.001404	0.00064954	0.00030486
11.486	0.0042327	0.0038152	0.0014044	0.00064994	0.00030533
11.496	0.004226	0.003823	0.0014046	0.00065033	0.00030579
11.506	0.0042192	0.0038307	0.0014048	0.00065073	0.00030626
11.516	0.0042122	0.0038383	0.0014049	0.00065112	0.00030673
11.526	0.004205	0.0038459	0.0014049	0.00065153	0.00030719
11.536	0.0041978	0.0038533	0.001405	0.00065196	0.00030764
11.546	0.0041905	0.0038605	0.001405	0.0006524	0.00030808
11.556	0.0041832	0.0038677	0.001405	0.00065287	0.00030851
11.566	0.004176	0.0038748	0.0014051	0.00065338	0.00030893
11.576	0.0041687	0.0038818	0.0014053	0.00065392	0.00030933
11.586	0.0041615	0.0038888	0.0014055	0.00065451	0.00030971
11.596	0.0041545	0.0038957	0.0014059	0.00065514	0.00031007
11.606	0.0041475	0.0039026	0.0014064	0.00065582	0.00031041
11.616	0.0041407	0.0039096	0.001407	0.00065655	0.00031073
11.626	0.0041341	0.0039165	0.0014078	0.00065733	0.00031102
11.636	0.0041276	0.0039236	0.0014088	0.00065816	0.00031128
11.646	0.0041214	0.0039307	0.00141	0.00065905	0.00031152
11.656	0.0041154	0.0039379	0.0014114	0.00065998	0.00031172
11.666	0.0041096	0.0039453	0.0014131	0.00066095	0.0003119
11.676	0.004104	0.0039529	0.001415	0.00066197	0.00031204
11.686	0.0040987	0.0039606	0.0014172	0.00066302	0.00031215
11.696	0.0040936	0.0039686	0.0014196	0.00066409	0.00031223
11.706	0.0040888	0.0039768	0.0014223	0.00066518	0.00031228
11.716	0.0040842	0.0039852	0.0014253	0.00066629	0.0003123
11.726	0.0040798	0.0039939	0.0014286	0.00066741	0.00031228
11.736	0.0040757	0.0040028	0.0014322	0.00066853	0.00031224
11.746	0.0040717	0.004012	0.0014361	0.00066964	0.00031216
11.756	0.004068	0.0040215	0.0014403	0.00067075	0.00031206
11.766	0.0040644	0.0040312	0.0014448	0.00067185	0.00031193
11.776	0.004061	0.0040411	0.0014495	0.00067293	0.00031177
11.786	0.0040578	0.0040513	0.0014546	0.000674	0.00031159
11.796	0.0040547	0.0040617	0.0014598	0.00067505	0.00031138
11.806	0.0040517	0.0040723	0.0014654	0.00067608	0.00031115
11.816	0.0040488	0.004083	0.0014711	0.00067709	0.00031091
11.826	0.004046	0.0040939	0.0014771	0.00067808	0.00031065
11.836	0.0040433	0.004105	0.0014833	0.00067905	0.00031037
11.846	0.0040406	0.0041161	0.0014896	0.00068	0.00031008
11.856	0.0040379	0.0041273	0.0014961	0.00068093	0.00030979
11.866	0.0040352	0.0041385	0.0015027	0.00068183	0.00030948
11.876	0.0040324	0.0041498	0.0015095	0.00068272	0.00030918
11.886	0.0040296	0.004161	0.0015162	0.00068359	0.00030887
11.896	0.0040268	0.0041721	0.0015231	0.00068444	0.00030856
11.906	0.0040239	0.0041832	0.0015299	0.00068528	0.00030825
11.916	0.0040208	0.0041941	0.0015368	0.00068609	0.00030795
11.926	0.0040177	0.0042049	0.0015436	0.00068689	0.00030765
11.936	0.0040144	0.0042154	0.0015503	0.00068767	0.00030736
11.946	0.0040109	0.0042257	0.0015569	0.00068844	0.00030708
11.956	0.0040073	0.0042358	0.0015633	0.00068919	0.00030681
11.966	0.0040035	0.0042456	0.0015695	0.00068992	0.00030655
11.976	0.0039996	0.0042551	0.0015756	0.00069064	0.0003063
11.986	0.0039954	0.0042643	0.0015814	0.00069134	0.00030607
11.996	0.003991	0.0042731	0.0015869	0.00069202	0.00030585
12.006	0.0039864	0.0042816	0.0015921	0.00069269	0.00030564
12.016	0.0039816	0.0042897	0.001597	0.00069335	0.00030544
12.026	0.0039766	0.0042974	0.0016016	0.00069398	0.00030525
12.036	0.0039714	0.0043048	0.0016058	0.00069461	0.00030508
12.046	0.003966	0.0043118	0.0016096	0.00069522	0.00030492
12.056	0.0039604	0.0043183	0.001613	0.00069581	0.00030477
12.066	0.0039546	0.0043246	0.001616	0.00069639	0.00030463
12.076	0.0039486	0.0043304	0.0016186	0.00069695	0.0003045
12.086	0.0039424	0.0043359	0.0016209	0.0006975	0.00030439
12.096	0.0039361	0.004341	0.0016227	0.00069804	0.00030428
12.106	0.0039297	0.0043458	0.0016242	0.00069856	0.00030418
12.116	0.0039231	0.0043503	0.0016253	0.00069907	0.00030408
12.126	0.0039164	0.0043545	0.0016261	0.00069956	0.000304
12.136	0.0039096	0.0043584	0.0016265	0.00070004	0.00030392
12.146	0.0039027	0.004362	0.0016266	0.0007005	0.00030385
12.156	0.0038958	0.0043654	0.0016265	0.00070096	0.00030379
12.166	0.0038889	0.0043685	0.0016261	0.0007014	0.00030373
12.176	0.0038819	0.0043714	0.0016254	0.00070182	0.00030368
12.186	0.0038749	0.0043741	0.0016246	0.00070224	0.00030363
12.196	0.003868	0.0043765	0.0016235	0.00070264	0.00030359
12.206	0.0038611	0.0043788	0.0016223	0.00070304	0.00030355
12.216	0.0038542	0.0043809	0.0016209	0.00070342	0.00030352
12.226	0.0038475	0.0043828	0.0016195	0.00070379	0.0003035
12.236	0.0038408	0.0043845	0.0016179	0.00070415	0.00030348
12.246	0.0038343	0.0043859	0.0016162	0.0007045	0.00030347
12.256	0.0038278	0.0043872	0.0016145	0.00070484	0.00030346
12.266	0.0038216	0.0043883	0.0016127	0.00070517	0.00030346
12.276	0.0038155	0.0043892	0.0016109	0.0007055	0.00030346
12.286	0.0038095	0.0043898	0.001609	0.00070581	0.00030347
12.296	0.0038038	0.0043903	0.0016072	0.00070613	0.00030349
12.306	0.0037982	0.0043905	0.0016053	0.00070643	0.00030351
12.316	0.0037929	0.0043904	0.0016034	0.00070673	0.00030354
12.326	0.0037879	0.0043901	0.0016016	0.00070702	0.00030358
12.336	0.003783	0.0043896	0.0015997	0.00070731	0.00030362
12.346	0.0037785	0.0043888	0.0015979	0.00070759	0.00030367
12.356	0.0037742	0.0043878	0.0015961	0.00070786	0.00030373
12.366	0.0037702	0.0043865	0.0015943	0.00070814	0.00030379
12.376	0.0037666	0.004385	0.0015926	0.00070841	0.00030386
12.386	0.0037633	0.0043832	0.0015909	0.00070867	0.00030393
12.396	0.0037604	0.0043812	0.0015892	0.00070893	0.000304
12.406	0.0037579	0.0043791	0.0015876	0.00070918	0.00030408
12.416	0.0037558	0.0043768	0.001586	0.00070942	0.00030416
12.426	0.0037542	0.0043743	0.0015845	0.00070966	0.00030424
12.436	0.0037531	0.0043718	0.001583	0.00070988	0.00030433
12.446	0.0037525	0.0043692	0.0015816	0.00071009	0.00030441
12.456	0.0037525	0.0043665	0.0015803	0.00071028	0.0003045
12.466	0.0037532	0.004364	0.001579	0.00071045	0.00030459
12.476	0.0037545	0.0043615	0.0015778	0.00071059	0.00030469
12.486	0.0037565	0.0043591	0.0015767	0.0007107	0.00030478
12.496	0.0037593	0.0043569	0.0015757	0.00071078	0.00030489
12.506	0.0037629	0.0043549	0.0015748	0.00071082	0.000305
12.516	0.0037674	0.0043533	0.001574	0.00071082	0.00030512
12.526	0.0037728	0.0043519	0.0015733	0.00071077	0.00030525
12.536	0.0037791	0.0043509	0.0015727	0.00071068	0.00030539
12.546	0.0037864	0.0043504	0.0015722	0.00071054	0.00030554
12.556	0.0037947	0.0043502	0.0015719	0.00071035	0.0003057
12.566	0.0038041	0.0043505	0.0015716	0.00071012	0.00030587
12.576	0.0038146	0.0043513	0.0015715	0.00070985	0.00030606
12.586	0.0038261	0.0043526	0.0015715	0.00070954	0.00030626
12.596	0.0038387	0.0043543	0.0015716	0.00070919	0.00030647
12.606	0.0038523	0.0043565	0.0015719	0.00070881	0.00030669
12.616	0.003867	0.0043591	0.0015722	0.0007084	0.00030693
12.626	0.0038827	0.0043621	0.0015726	0.00070797	0.00030717
12.636	0.0038993	0.0043656	0.0015731	0.00070752	0.00030743
12.646	0.0039168	0.0043694	0.0015738	0.00070705	0.0003077
12.656	0.0039351	0.0043735	0.0015744	0.00070658	0.00030797
12.666	0.003954	0.0043778	0.0015752	0.0007061	0.00030825
12.676	0.0039736	0.0043824	0.001576	0.00070563	0.00030854
12.686	0.0039937	0.0043872	0.0015769	0.00070516	0.00030884
12.696	0.0040141	0.0043921	0.0015779	0.00070471	0.00030914
12.706	0.0040348	0.0043971	0.0015789	0.00070426	0.00030945
12.716	0.0040556	0.0044021	0.0015799	0.00070384	0.00030977
12.726	0.0040764	0.0044072	0.001581	0.00070345	0.00031009
12.736	0.0040971	0.0044123	0.0015822	0.00070309	0.00031041
12.746	0.0041175	0.0044173	0.0015833	0.00070276	0.00031074
12.756	0.0041376	0.0044223	0.0015846	0.00070247	0.00031107
12.766	0.0041573	0.0044271	0.0015858	0.00070222	0.00031141
12.776	0.0041764	0.0044319	0.0015871	0.00070202	0.00031176
12.786	0.0041949	0.0044365	0.0015883	0.00070186	0.00031211
12.796	0.0042128	0.004441	0.0015897	0.00070176	0.00031247
12.806	0.00423	0.0044454	0.001591	0.00070172	0.00031283
12.816	0.0042465	0.0044496	0.0015923	0.00070172	0.00031321
12.826	0.0042621	0.0044537	0.0015937	0.00070179	0.00031359
12.836	0.004277	0.0044575	0.0015951	0.00070191	0.00031397
12.846	0.0042912	0.0044612	0.0015965	0.00070209	0.00031437
12.856	0.0043045	0.0044648	0.0015979	0.00070233	0.00031477
12.866	0.0043171	0.0044681	0.0015994	0.00070262	0.00031518
12.876	0.0043289	0.0044712	0.0016008	0.00070297	0.00031559
12.886	0.0043399	0.0044742	0.0016023	0.00070338	0.000316
12.896	0.0043503	0.0044769	0.0016038	0.00070385	0.00031641
12.906	0.0043599	0.0044795	0.0016053	0.00070437	0.00031681
12.916	0.0043687	0.0044818	0.0016068	0.00070494	0.00031721
12.926	0.004377	0.0044839	0.0016084	0.00070556	0.0003176
12.936	0.0043845	0.0044858	0.0016099	0.00070624	0.00031798
12.946	0.0043913	0.0044875	0.0016115	0.00070697	0.00031835
12.956	0.0043975	0.0044889	0.0016131	0.00070774	0.00031871
12.966	0.0044031	0.0044901	0.0016148	0.00070857	0.00031905
12.976	0.0044079	0.0044911	0.0016164	0.00070945	0.00031938
12.986	0.0044122	0.0044918	0.0016181	0.00071037	0.0003197
12.996	0.0044158	0.0044923	0.0016198	0.00071134	0.00032001
13.007	0.0044187	0.0044926	0.0016216	0.00071236	0.00032032
13.017	0.004421	0.0044926	0.0016233	0.00071343	0.00032062
13.027	0.0044227	0.0044924	0.0016251	0.00071455	0.00032092
13.037	0.0044237	0.0044919	0.0016269	0.00071571	0.00032122
13.047	0.0044241	0.0044912	0.0016288	0.00071693	0.00032153
13.057	0.0044238	0.0044903	0.0016306	0.00071819	0.00032185
13.067	0.0044229	0.0044892	0.0016325	0.0007195	0.00032217
13.077	0.0044213	0.0044878	0.0016344	0.00072087	0.00032251
13.087	0.0044191	0.0044863	0.0016364	0.00072228	0.00032286
13.097	0.0044163	0.0044845	0.0016384	0.00072374	0.00032322
13.107	0.0044129	0.0044826	0.0016404	0.00072526	0.00032359
13.117	0.0044088	0.0044805	0.0016425	0.00072683	0.00032398
13.127	0.0044042	0.0044782	0.0016446	0.00072845	0.00032439
13.137	0.0043991	0.0044757	0.0016467	0.00073012	0.0003248
13.147	0.0043934	0.0044731	0.0016489	0.00073185	0.00032523
13.157	0.0043871	0.0044704	0.0016512	0.00073364	0.00032568
13.167	0.0043804	0.0044676	0.0016535	0.00073547	0.00032613
13.177	0.0043732	0.0044647	0.0016559	0.00073737	0.0003266
13.187	0.0043657	0.0044616	0.0016583	0.00073932	0.00032707
13.197	0.0043577	0.0044586	0.0016608	0.00074133	0.00032755
13.207	0.0043494	0.0044554	0.0016634	0.00074339	0.00032804
13.217	0.0043408	0.0044523	0.0016661	0.00074551	0.00032854
13.227	0.0043319	0.0044491	0.0016688	0.00074768	0.00032904
13.237	0.0043228	0.0044459	0.0016716	0.00074992	0.00032954
13.247	0.0043135	0.0044427	0.0016745	0.0007522	0.00033005
13.257	0.0043041	0.0044395	0.0016775	0.00075454	0.00033056
13.267	0.0042946	0.0044364	0.0016806	0.00075693	0.00033106
13.277	0.004285	0.0044334	0.0016838	0.00075937	0.00033157
13.287	0.0042755	0.0044304	0.001687	0.00076186	0.00033207
13.297	0.004266	0.0044275	0.0016904	0.00076439	0.00033257
13.307	0.0042566	0.0044247	0.0016938	0.00076696	0.00033307
13.317	0.0042472	0.004422	0.0016974	0.00076957	0.00033356
13.327	0.0042381	0.0044195	0.001701	0.00077222	0.00033404
13.337	0.0042291	0.0044171	0.0017047	0.00077489	0.00033451
13.347	0.0042203	0.0044149	0.0017084	0.00077758	0.00033498
13.357	0.0042117	0.0044128	0.0017123	0.00078029	0.00033544
13.367	0.0042034	0.0044108	0.0017162	0.00078302	0.00033588
13.377	0.0041953	0.0044091	0.0017202	0.00078575	0.00033632
13.387	0.0041876	0.0044075	0.0017243	0.00078848	0.00033675
13.397	0.0041801	0.0044061	0.0017284	0.00079122	0.00033716
13.407	0.0041729	0.0044049	0.0017326	0.00079394	0.00033757
13.417	0.0041659	0.0044038	0.0017369	0.00079666	0.00033797
13.427	0.0041593	0.0044029	0.0017412	0.00079938	0.00033835
13.437	0.004153	0.0044022	0.0017455	0.00080208	0.00033873
13.447	0.0041469	0.0044016	0.0017499	0.00080477	0.0003391
13.457	0.0041411	0.0044012	0.0017543	0.00080745	0.00033945
13.467	0.0041356	0.0044009	0.0017588	0.00081013	0.0003398
13.477	0.0041304	0.0044008	0.0017632	0.0008128	0.00034015
13.487	0.0041254	0.0044007	0.0017677	0.00081548	0.00034048
13.497	0.0041206	0.0044008	0.0017722	0.00081817	0.00034081
13.507	0.0041161	0.004401	0.0017767	0.00082088	0.00034113
13.517	0.0041118	0.0044013	0.0017811	0.00082362	0.00034145
13.527	0.0041077	0.0044017	0.0017856	0.00082639	0.00034177
13.537	0.0041039	0.0044021	0.0017901	0.00082921	0.00034208
13.547	0.0041002	0.0044027	0.0017945	0.00083208	0.00034238
13.557	0.0040968	0.0044034	0.0017988	0.00083502	0.00034268
13.567	0.0040936	0.0044042	0.0018031	0.00083803	0.00034297
13.577	0.0040906	0.004405	0.0018074	0.00084111	0.00034326
13.587	0.0040878	0.004406	0.0018115	0.00084428	0.00034355
13.597	0.0040852	0.0044072	0.0018156	0.00084754	0.00034383
13.607	0.0040829	0.0044085	0.0018196	0.00085089	0.0003441
13.617	0.0040808	0.0044099	0.0018235	0.00085434	0.00034437
13.627	0.0040789	0.0044115	0.0018272	0.00085788	0.00034463
13.637	0.0040773	0.0044134	0.0018308	0.00086151	0.00034488
13.647	0.0040759	0.0044155	0.0018343	0.00086522	0.00034513
13.657	0.0040748	0.0044178	0.0018377	0.000869	0.00034537
13.667	0.004074	0.0044204	0.0018409	0.00087286	0.00034561
13.677	0.0040734	0.0044233	0.0018439	0.00087677	0.00034585
13.687	0.0040732	0.0044265	0.0018468	0.00088072	0.00034609
13.697	0.0040732	0.0044301	0.0018496	0.00088471	0.00034632
13.707	0.0040736	0.0044341	0.0018521	0.00088871	0.00034656
13.717	0.0040742	0.0044385	0.0018546	0.00089273	0.00034679
13.727	0.0040752	0.0044432	0.0018569	0.00089673	0.00034704
13.737	0.0040765	0.0044484	0.0018591	0.00090072	0.00034728
13.747	0.0040781	0.0044541	0.0018611	0.00090469	0.00034753
13.757	0.00408	0.0044602	0.0018631	0.00090861	0.00034779
13.767	0.0040822	0.0044668	0.0018649	0.0009125	0.00034805
13.777	0.0040847	0.0044739	0.0018666	0.00091635	0.00034832
13.787	0.0040875	0.0044814	0.0018683	0.00092015	0.0003486
13.797	0.0040906	0.0044895	0.0018698	0.00092391	0.00034888
13.807	0.004094	0.004498	0.0018713	0.00092762	0.00034917
13.817	0.0040976	0.004507	0.0018728	0.00093129	0.00034946
13.827	0.0041015	0.0045164	0.0018742	0.00093492	0.00034975
13.837	0.0041056	0.0045263	0.0018755	0.00093852	0.00035005
13.847	0.0041098	0.0045366	0.0018768	0.0009421	0.00035036
13.857	0.0041143	0.0045474	0.0018781	0.00094566	0.00035066
13.867	0.0041189	0.0045585	0.0018793	0.00094922	0.00035097
13.877	0.0041236	0.00457	0.0018805	0.00095277	0.00035127
13.887	0.0041284	0.0045818	0.0018817	0.00095632	0.00035157
13.897	0.0041333	0.004594	0.0018829	0.00095989	0.00035187
13.907	0.0041382	0.0046064	0.001884	0.00096348	0.00035217
13.917	0.0041432	0.0046191	0.0018851	0.00096709	0.00035247
13.927	0.0041481	0.004632	0.0018861	0.00097073	0.00035275
13.937	0.004153	0.0046451	0.0018872	0.00097441	0.00035304
13.947	0.0041579	0.0046583	0.0018881	0.00097812	0.00035331
13.957	0.0041627	0.0046716	0.001889	0.00098187	0.00035358
13.967	0.0041674	0.0046851	0.0018899	0.00098565	0.00035385
13.977	0.004172	0.0046986	0.0018907	0.00098947	0.0003541
13.987	0.0041765	0.0047121	0.0018914	0.00099333	0.00035435
13.997	0.0041808	0.0047256	0.001892	0.00099721	0.00035458
14.007	0.0041851	0.0047391	0.0018925	0.0010011	0.00035481
14.017	0.0041892	0.0047525	0.0018929	0.001005	0.00035503
14.027	0.0041932	0.0047659	0.0018932	0.001009	0.00035524
14.037	0.0041971	0.0047791	0.0018934	0.0010129	0.00035544
14.047	0.0042008	0.0047922	0.0018934	0.0010168	0.00035563
14.057	0.0042045	0.0048052	0.0018933	0.0010207	0.00035581
14.067	0.0042081	0.0048181	0.0018931	0.0010246	0.00035598
14.077	0.0042116	0.0048308	0.0018927	0.0010284	0.00035615
14.087	0.0042151	0.0048433	0.0018921	0.0010321	0.0003563
14.097	0.0042185	0.0048556	0.0018914	0.0010357	0.00035644
14.107	0.0042218	0.0048677	0.0018905	0.0010392	0.00035657
14.117	0.0042251	0.0048797	0.0018894	0.0010426	0.0003567
14.127	0.0042285	0.0048914	0.0018882	0.0010458	0.00035682
14.137	0.0042318	0.0049029	0.0018868	0.0010489	0.00035692
14.147	0.0042351	0.0049141	0.0018852	0.0010518	0.00035703
14.157	0.0042384	0.0049252	0.0018834	0.0010545	0.00035712
14.167	0.0042417	0.0049359	0.0018815	0.001057	0.0003572
14.177	0.004245	0.0049465	0.0018794	0.0010593	0.00035728
14.187	0.0042482	0.0049568	0.0018771	0.0010615	0.00035735
14.197	0.0042515	0.0049668	0.0018747	0.0010634	0.00035741
14.207	0.0042547	0.0049766	0.0018722	0.0010652	0.00035747
14.217	0.0042578	0.0049861	0.0018696	0.0010667	0.00035752
14.227	0.0042608	0.0049954	0.0018668	0.0010681	0.00035756
14.237	0.0042637	0.0050044	0.0018639	0.0010693	0.0003576
14.247	0.0042665	0.0050131	0.001861	0.0010704	0.00035763
14.257	0.0042691	0.0050215	0.001858	0.0010713	0.00035766
14.267	0.0042714	0.0050296	0.0018549	0.001072	0.00035768
14.277	0.0042735	0.0050375	0.0018518	0.0010727	0.0003577
14.287	0.0042753	0.005045	0.0018487	0.0010732	0.00035771
14.297	0.0042767	0.0050523	0.0018455	0.0010736	0.00035772
14.307	0.0042778	0.0050593	0.0018424	0.001074	0.00035772
14.317	0.0042785	0.005066	0.0018392	0.0010743	0.00035772
14.327	0.0042788	0.0050724	0.0018361	0.0010745	0.00035772
14.337	0.0042786	0.0050785	0.0018331	0.0010747	0.00035771
14.347	0.0042779	0.0050843	0.0018301	0.0010748	0.00035769
14.357	0.0042767	0.0050898	0.0018271	0.0010749	0.00035768
14.367	0.004275	0.005095	0.0018243	0.0010751	0.00035766
14.377	0.0042728	0.0050999	0.0018215	0.0010752	0.00035764
14.387	0.0042701	0.0051046	0.0018188	0.0010753	0.00035762
14.397	0.0042669	0.0051089	0.0018163	0.0010755	0.00035759
14.407	0.0042631	0.005113	0.0018138	0.0010757	0.00035757
14.417	0.0042588	0.0051168	0.0018115	0.0010759	0.00035755
14.427	0.0042541	0.0051204	0.0018093	0.0010763	0.00035753
14.437	0.0042489	0.0051236	0.0018072	0.0010766	0.00035751
14.447	0.0042433	0.0051266	0.0018053	0.0010771	0.0003575
14.457	0.0042372	0.0051294	0.0018035	0.0010776	0.00035749
14.467	0.0042308	0.0051319	0.0018018	0.0010783	0.0003575
14.477	0.0042241	0.0051341	0.0018003	0.001079	0.00035752
14.487	0.0042171	0.0051362	0.001799	0.0010798	0.00035756
14.497	0.0042098	0.005138	0.0017978	0.0010806	0.00035761
14.507	0.0042023	0.0051395	0.0017967	0.0010815	0.00035769
14.517	0.0041947	0.0051409	0.0017957	0.0010825	0.0003578
14.527	0.0041869	0.0051421	0.0017949	0.0010835	0.00035793
14.537	0.004179	0.005143	0.0017942	0.0010846	0.0003581
14.547	0.0041712	0.0051438	0.0017937	0.0010857	0.00035831
14.557	0.0041633	0.0051444	0.0017932	0.0010868	0.00035856
14.567	0.0041555	0.0051449	0.0017928	0.0010878	0.00035885
14.577	0.0041477	0.0051452	0.0017924	0.0010889	0.00035917
14.587	0.0041401	0.0051453	0.0017921	0.00109	0.00035955
14.597	0.0041327	0.0051453	0.0017919	0.001091	0.00035996
14.607	0.0041255	0.0051451	0.0017916	0.001092	0.00036041
14.617	0.0041184	0.0051448	0.0017913	0.001093	0.00036091
14.627	0.0041117	0.0051443	0.001791	0.001094	0.00036144
14.637	0.0041052	0.0051438	0.0017906	0.0010949	0.000362
14.647	0.004099	0.0051431	0.0017901	0.0010958	0.0003626
14.657	0.0040932	0.0051423	0.0017895	0.0010967	0.00036324
14.667	0.0040877	0.0051414	0.0017888	0.0010976	0.0003639
14.677	0.0040826	0.0051404	0.001788	0.0010985	0.00036459
14.687	0.0040779	0.0051392	0.001787	0.0010994	0.00036531
14.697	0.0040735	0.005138	0.0017858	0.0011002	0.00036606
14.707	0.0040696	0.0051366	0.0017844	0.0011011	0.00036683
14.717	0.0040661	0.0051351	0.0017829	0.001102	0.00036763
14.727	0.0040631	0.0051334	0.0017812	0.0011028	0.00036845
14.737	0.0040605	0.0051317	0.0017794	0.0011037	0.00036931
14.747	0.0040584	0.0051298	0.0017774	0.0011046	0.00037018
14.757	0.0040567	0.0051278	0.0017753	0.0011055	0.00037108
14.767	0.0040556	0.0051256	0.0017731	0.0011064	0.00037201
14.777	0.0040549	0.0051233	0.0017708	0.0011073	0.00037296
14.787	0.0040548	0.0051209	0.0017685	0.0011082	0.00037394
14.797	0.0040552	0.0051183	0.0017662	0.0011091	0.00037494
14.807	0.0040562	0.0051156	0.0017638	0.0011101	0.00037597
14.817	0.0040577	0.0051127	0.0017616	0.0011111	0.00037702
14.827	0.0040598	0.0051096	0.0017593	0.0011121	0.0003781
14.837	0.0040624	0.0051064	0.0017572	0.001113	0.0003792
14.847	0.0040657	0.005103	0.0017551	0.001114	0.00038033
14.857	0.0040695	0.0050994	0.0017532	0.0011151	0.00038148
14.867	0.004074	0.0050956	0.0017515	0.0011161	0.00038265
14.877	0.0040791	0.0050917	0.0017499	0.0011171	0.00038384
14.887	0.0040847	0.0050876	0.0017485	0.0011181	0.00038506
14.897	0.004091	0.0050834	0.0017474	0.0011191	0.00038629
14.907	0.0040979	0.005079	0.0017464	0.0011202	0.00038754
14.917	0.0041053	0.0050744	0.0017456	0.0011212	0.00038881
14.927	0.0041133	0.0050696	0.0017451	0.0011222	0.00039009
14.937	0.0041218	0.0050647	0.0017448	0.0011232	0.00039139
14.947	0.0041309	0.0050596	0.0017447	0.0011242	0.0003927
14.957	0.0041404	0.0050543	0.0017449	0.0011252	0.00039402
14.967	0.0041503	0.0050489	0.0017453	0.0011261	0.00039535
14.977	0.0041606	0.0050434	0.0017459	0.0011271	0.00039669
14.987	0.0041713	0.0050377	0.0017468	0.001128	0.00039803
14.997	0.0041822	0.0050319	0.0017478	0.0011288	0.00039937
15.008	0.0041933	0.0050259	0.0017492	0.0011297	0.00040071
15.018	0.0042045	0.0050199	0.0017507	0.0011305	0.00040205
15.028	0.0042159	0.0050137	0.0017524	0.0011312	0.00040338
15.038	0.0042272	0.0050074	0.0017544	0.001132	0.0004047
15.048	0.0042385	0.005001	0.0017565	0.0011326	0.00040601
15.058	0.0042496	0.0049946	0.0017589	0.0011332	0.0004073
15.068	0.0042606	0.0049881	0.0017614	0.0011338	0.00040857
15.078	0.0042713	0.0049815	0.0017642	0.0011343	0.00040981
15.088	0.0042817	0.0049749	0.0017671	0.0011348	0.00041103
15.098	0.0042917	0.0049683	0.0017701	0.0011353	0.00041222
15.108	0.0043013	0.0049617	0.0017733	0.0011357	0.00041338
15.118	0.0043105	0.0049552	0.0017766	0.001136	0.00041451
15.128	0.0043192	0.0049487	0.0017801	0.0011363	0.0004156
15.138	0.0043274	0.0049423	0.0017836	0.0011366	0.00041665
15.148	0.0043351	0.0049359	0.0017872	0.0011369	0.00041767
15.158	0.0043422	0.0049297	0.0017909	0.0011371	0.00041865
15.168	0.0043488	0.0049236	0.0017947	0.0011373	0.00041961
15.178	0.0043548	0.0049177	0.0017984	0.0011375	0.00042052
15.188	0.0043602	0.004912	0.0018022	0.0011377	0.00042141
15.198	0.004365	0.0049065	0.0018059	0.0011378	0.00042227
15.208	0.0043692	0.0049013	0.0018096	0.001138	0.00042311
15.218	0.0043729	0.0048963	0.0018132	0.0011381	0.00042391
15.228	0.004376	0.0048916	0.0018166	0.0011383	0.0004247
15.238	0.0043785	0.0048871	0.00182	0.0011384	0.00042547
15.248	0.0043804	0.004883	0.0018231	0.0011385	0.00042621
15.258	0.0043818	0.0048792	0.001826	0.0011386	0.00042694
15.268	0.0043827	0.0048757	0.0018287	0.0011387	0.00042766
15.278	0.004383	0.0048726	0.0018311	0.0011389	0.00042836
15.288	0.0043827	0.0048698	0.0018332	0.001139	0.00042905
15.298	0.0043819	0.0048674	0.0018351	0.0011391	0.00042972
15.308	0.0043805	0.0048653	0.0018365	0.0011391	0.00043039
15.318	0.0043786	0.0048636	0.0018377	0.0011392	0.00043105
15.328	0.0043762	0.0048622	0.0018385	0.0011393	0.00043169
15.338	0.0043733	0.0048611	0.0018389	0.0011394	0.00043233
15.348	0.0043698	0.0048604	0.001839	0.0011395	0.00043296
15.358	0.0043658	0.0048601	0.0018388	0.0011395	0.00043359
15.368	0.0043613	0.00486	0.0018383	0.0011396	0.0004342
15.378	0.0043563	0.0048603	0.0018374	0.0011396	0.00043481
15.388	0.0043509	0.0048608	0.0018362	0.0011397	0.00043541
15.398	0.004345	0.0048616	0.0018348	0.0011397	0.00043601
15.408	0.0043386	0.0048627	0.0018332	0.0011398	0.0004366
15.418	0.0043318	0.0048641	0.0018313	0.0011398	0.00043718
15.428	0.0043247	0.0048656	0.0018293	0.0011398	0.00043776
15.438	0.0043172	0.0048674	0.0018271	0.0011399	0.00043833
15.448	0.0043093	0.0048694	0.0018248	0.0011399	0.00043889
15.458	0.0043012	0.0048715	0.0018225	0.00114	0.00043945
15.468	0.0042928	0.0048738	0.0018201	0.00114	0.00044
15.478	0.0042842	0.0048763	0.0018178	0.0011401	0.00044055
15.488	0.0042754	0.0048789	0.0018155	0.0011401	0.00044109
15.498	0.0042665	0.0048815	0.0018132	0.0011402	0.00044162
15.508	0.0042575	0.0048843	0.0018111	0.0011403	0.00044216
15.518	0.0042485	0.0048871	0.0018092	0.0011403	0.00044268
15.528	0.0042394	0.0048899	0.0018074	0.0011404	0.00044321
15.538	0.0042305	0.0048928	0.0018059	0.0011405	0.00044373
15.548	0.0042216	0.0048956	0.0018046	0.0011406	0.00044424
15.558	0.0042129	0.0048985	0.0018035	0.0011407	0.00044476
15.568	0.0042044	0.0049013	0.0018028	0.0011409	0.00044526
15.578	0.004196	0.004904	0.0018023	0.001141	0.00044577
15.588	0.0041879	0.0049067	0.0018022	0.0011411	0.00044626
15.598	0.0041801	0.0049094	0.0018024	0.0011413	0.00044675
15.608	0.0041726	0.0049119	0.001803	0.0011414	0.00044722
15.618	0.0041654	0.0049143	0.0018039	0.0011416	0.00044768
15.628	0.0041585	0.0049166	0.0018051	0.0011417	0.00044812
15.638	0.0041519	0.0049188	0.0018066	0.0011419	0.00044855
15.648	0.0041456	0.0049209	0.0018084	0.0011421	0.00044895
15.658	0.0041397	0.0049228	0.0018105	0.0011422	0.00044934
15.668	0.0041341	0.0049245	0.0018128	0.0011424	0.0004497
15.678	0.0041287	0.0049261	0.0018154	0.0011425	0.00045004
15.688	0.0041237	0.0049275	0.0018181	0.0011427	0.00045035
15.698	0.0041189	0.0049288	0.001821	0.0011428	0.00045065
15.708	0.0041143	0.0049299	0.001824	0.0011429	0.00045092
15.718	0.0041099	0.0049308	0.001827	0.001143	0.00045118
15.728	0.0041058	0.0049315	0.00183	0.001143	0.00045142
15.738	0.0041017	0.0049321	0.001833	0.0011431	0.00045164
15.748	0.0040978	0.0049324	0.0018359	0.0011431	0.00045185
15.758	0.004094	0.0049326	0.0018387	0.0011431	0.00045204
15.768	0.0040903	0.0049327	0.0018413	0.0011431	0.00045223
15.778	0.0040866	0.0049325	0.0018438	0.0011431	0.00045241
15.788	0.004083	0.0049322	0.001846	0.001143	0.00045259
15.798	0.0040793	0.0049318	0.0018479	0.0011429	0.00045276
15.808	0.0040757	0.0049312	0.0018497	0.0011428	0.00045294
15.818	0.0040721	0.0049305	0.0018512	0.0011427	0.00045311
15.828	0.0040685	0.0049296	0.0018525	0.0011425	0.0004533
15.838	0.0040648	0.0049286	0.0018536	0.0011424	0.00045349
15.848	0.0040612	0.0049275	0.0018545	0.0011421	0.00045369
15.858	0.0040576	0.0049263	0.0018552	0.0011419	0.0004539
15.868	0.004054	0.0049249	0.0018559	0.0011417	0.00045413
15.878	0.0040505	0.0049236	0.0018565	0.0011414	0.00045438
15.888	0.0040471	0.0049221	0.001857	0.0011412	0.00045465
15.898	0.0040437	0.0049206	0.0018576	0.0011409	0.00045494
15.908	0.0040405	0.004919	0.0018583	0.0011407	0.00045526
15.918	0.0040375	0.0049174	0.001859	0.0011404	0.00045559
15.928	0.0040347	0.0049158	0.0018599	0.0011402	0.00045596
15.938	0.0040321	0.0049141	0.001861	0.00114	0.00045635
15.948	0.0040299	0.0049125	0.0018623	0.0011399	0.00045677
15.958	0.004028	0.0049109	0.0018639	0.0011397	0.00045721
15.968	0.0040264	0.0049093	0.0018658	0.0011397	0.00045768
15.978	0.0040253	0.0049077	0.001868	0.0011396	0.00045818
15.988	0.0040247	0.0049062	0.0018706	0.0011396	0.0004587
15.998	0.0040246	0.0049048	0.0018736	0.0011397	0.00045923
16.008	0.0040251	0.0049034	0.001877	0.0011398	0.00045979
16.018	0.0040261	0.0049021	0.0018807	0.0011399	0.00046037
16.028	0.0040278	0.0049009	0.0018848	0.0011401	0.00046096
16.038	0.0040302	0.0048998	0.0018893	0.0011402	0.00046157
16.048	0.0040332	0.0048988	0.0018941	0.0011404	0.00046219
16.058	0.0040369	0.0048978	0.0018992	0.0011405	0.00046282
16.068	0.0040413	0.004897	0.0019045	0.0011405	0.00046347
16.078	0.0040464	0.0048963	0.0019099	0.0011405	0.00046413
16.088	0.0040522	0.0048956	0.0019153	0.0011404	0.00046479
16.098	0.0040586	0.0048951	0.0019206	0.0011402	0.00046547
16.108	0.0040656	0.0048946	0.0019257	0.0011399	0.00046616
16.118	0.0040732	0.0048942	0.0019304	0.0011395	0.00046685
16.128	0.0040813	0.0048939	0.0019347	0.0011391	0.00046756
16.138	0.0040898	0.0048936	0.0019384	0.0011385	0.00046827
16.148	0.0040987	0.0048934	0.0019414	0.0011379	0.000469
16.158	0.0041079	0.0048932	0.0019437	0.0011373	0.00046973
16.168	0.0041172	0.004893	0.0019452	0.0011367	0.00047048
16.178	0.0041267	0.0048929	0.0019459	0.001136	0.00047125
16.188	0.0041362	0.0048927	0.0019458	0.0011354	0.00047203
16.198	0.0041456	0.0048926	0.001945	0.0011347	0.00047284
16.208	0.0041548	0.0048924	0.0019436	0.0011341	0.00047366
16.218	0.0041637	0.0048923	0.0019416	0.0011336	0.00047452
16.228	0.0041723	0.0048921	0.0019391	0.001133	0.00047541
16.238	0.0041805	0.004892	0.0019362	0.0011325	0.00047634
16.248	0.0041881	0.0048919	0.001933	0.0011321	0.00047732
16.258	0.0041953	0.0048918	0.0019296	0.0011317	0.00047834
16.268	0.0042019	0.0048917	0.0019262	0.0011313	0.00047943
16.278	0.0042078	0.0048917	0.0019227	0.001131	0.00048058
16.288	0.0042132	0.0048918	0.0019192	0.0011308	0.00048181
16.298	0.0042179	0.004892	0.0019158	0.0011306	0.00048311
16.308	0.0042221	0.0048923	0.0019127	0.0011305	0.00048451
16.318	0.0042256	0.0048928	0.0019097	0.0011304	0.000486
16.328	0.0042286	0.0048935	0.001907	0.0011304	0.00048759
16.338	0.004231	0.0048944	0.0019046	0.0011304	0.00048928
16.348	0.004233	0.0048955	0.0019026	0.0011305	0.00049108
16.358	0.0042345	0.0048969	0.0019009	0.0011306	0.00049298
16.368	0.0042357	0.0048986	0.0018997	0.0011309	0.00049497
16.378	0.0042365	0.0049006	0.0018989	0.0011311	0.00049705
16.388	0.0042371	0.0049029	0.0018985	0.0011314	0.00049921
16.398	0.0042375	0.0049056	0.0018986	0.0011318	0.00050141
16.408	0.0042378	0.0049087	0.0018992	0.0011322	0.00050365
16.418	0.004238	0.0049121	0.0019003	0.0011327	0.0005059
16.428	0.0042383	0.004916	0.0019019	0.0011332	0.00050812
16.438	0.0042386	0.0049202	0.001904	0.0011338	0.00051029
16.448	0.0042391	0.0049248	0.0019066	0.0011344	0.00051237
16.458	0.0042398	0.0049298	0.0019097	0.001135	0.00051435
16.468	0.0042408	0.0049351	0.0019134	0.0011357	0.00051621
16.478	0.0042421	0.0049408	0.0019175	0.0011364	0.00051793
16.488	0.0042438	0.0049469	0.0019222	0.0011372	0.0005195
16.498	0.0042459	0.0049533	0.0019273	0.0011379	0.00052093
16.508	0.0042484	0.0049599	0.0019328	0.0011387	0.00052221
16.518	0.0042515	0.0049669	0.0019389	0.0011395	0.00052335
16.528	0.0042551	0.004974	0.0019453	0.0011404	0.00052437
16.538	0.0042592	0.0049814	0.0019521	0.0011412	0.00052527
16.548	0.0042639	0.004989	0.0019592	0.001142	0.00052607
16.558	0.0042693	0.0049967	0.0019667	0.0011429	0.00052678
16.568	0.0042752	0.0050046	0.0019744	0.0011437	0.00052742
16.578	0.0042818	0.0050126	0.0019824	0.0011446	0.00052799
16.588	0.0042889	0.0050207	0.0019906	0.0011454	0.00052851
16.598	0.0042967	0.0050288	0.001999	0.0011462	0.00052898
16.608	0.004305	0.005037	0.0020075	0.0011471	0.00052941
16.618	0.0043139	0.0050452	0.0020161	0.0011479	0.0005298
16.628	0.0043233	0.0050534	0.0020247	0.0011487	0.00053017
16.638	0.0043333	0.0050616	0.0020334	0.0011495	0.00053052
16.648	0.0043437	0.0050698	0.002042	0.0011502	0.00053084
16.658	0.0043545	0.0050779	0.0020506	0.001151	0.00053116
16.668	0.0043657	0.005086	0.0020591	0.0011518	0.00053145
16.678	0.0043772	0.0050941	0.0020675	0.0011525	0.00053174
16.688	0.004389	0.0051021	0.0020757	0.0011533	0.00053202
16.698	0.0044011	0.00511	0.0020837	0.001154	0.00053229
16.708	0.0044132	0.0051179	0.0020915	0.0011548	0.00053256
16.718	0.0044255	0.0051257	0.0020991	0.0011555	0.00053282
16.728	0.0044378	0.0051334	0.0021063	0.0011563	0.00053308
16.738	0.0044501	0.0051411	0.0021133	0.001157	0.00053334
16.748	0.0044623	0.0051487	0.00212	0.0011578	0.0005336
16.758	0.0044743	0.0051562	0.0021263	0.0011585	0.00053385
16.768	0.0044862	0.0051637	0.0021322	0.0011593	0.0005341
16.778	0.0044978	0.0051711	0.0021378	0.0011601	0.00053436
16.788	0.0045091	0.0051784	0.0021429	0.001161	0.00053461
16.798	0.00452	0.0051857	0.0021476	0.0011618	0.00053486
16.808	0.0045305	0.0051929	0.0021519	0.0011627	0.00053512
16.818	0.0045406	0.0052001	0.0021557	0.0011636	0.00053537
16.828	0.0045502	0.0052073	0.0021591	0.0011646	0.00053563
16.838	0.0045593	0.0052144	0.0021619	0.0011656	0.00053589
16.848	0.004568	0.0052215	0.0021643	0.0011666	0.00053615
16.858	0.0045761	0.0052286	0.0021662	0.0011677	0.00053642
16.868	0.0045836	0.0052357	0.0021676	0.0011688	0.00053669
16.878	0.0045906	0.0052428	0.0021685	0.0011699	0.00053696
16.888	0.0045971	0.0052499	0.0021689	0.0011711	0.00053724
16.898	0.004603	0.005257	0.0021689	0.0011723	0.00053752
16.908	0.0046084	0.0052641	0.0021685	0.0011735	0.00053781
16.918	0.0046133	0.0052713	0.0021678	0.0011747	0.00053811
16.928	0.0046177	0.0052786	0.0021666	0.0011758	0.00053841
16.938	0.0046215	0.0052859	0.0021653	0.0011769	0.00053872
16.948	0.0046249	0.0052932	0.0021636	0.001178	0.00053904
16.958	0.0046279	0.0053006	0.0021619	0.001179	0.00053937
16.968	0.0046304	0.0053081	0.00216	0.00118	0.00053972
16.978	0.0046325	0.0053157	0.002158	0.0011808	0.00054007
16.988	0.0046342	0.0053233	0.0021561	0.0011815	0.00054044
16.998	0.0046356	0.005331	0.0021543	0.0011821	0.00054083
17.009	0.0046366	0.0053388	0.0021526	0.0011826	0.00054123
17.019	0.0046373	0.0053467	0.0021512	0.001183	0.00054165
17.029	0.0046376	0.0053546	0.0021499	0.0011832	0.00054209
17.039	0.0046377	0.0053626	0.002149	0.0011834	0.00054255
17.049	0.0046375	0.0053707	0.0021484	0.0011834	0.00054303
17.059	0.004637	0.0053788	0.0021482	0.0011834	0.00054354
17.069	0.0046363	0.0053869	0.0021484	0.0011833	0.00054406
17.079	0.0046353	0.0053951	0.0021491	0.0011831	0.00054461
17.089	0.0046342	0.0054033	0.0021501	0.0011829	0.00054517
17.099	0.0046328	0.0054115	0.0021516	0.0011826	0.00054576
17.109	0.0046313	0.0054197	0.0021536	0.0011824	0.00054637
17.119	0.0046295	0.0054278	0.002156	0.0011821	0.000547
17.129	0.0046277	0.0054359	0.0021588	0.0011818	0.00054764
17.139	0.0046257	0.005444	0.002162	0.0011816	0.0005483
17.149	0.0046235	0.005452	0.0021656	0.0011813	0.00054898
17.159	0.0046213	0.0054599	0.0021696	0.0011811	0.00054966
17.169	0.004619	0.0054677	0.0021738	0.0011808	0.00055035
17.179	0.0046167	0.0054753	0.0021783	0.0011807	0.00055105
17.189	0.0046143	0.0054829	0.002183	0.0011805	0.00055176
17.199	0.0046119	0.0054903	0.0021878	0.0011804	0.00055246
17.209	0.0046096	0.0054975	0.0021928	0.0011803	0.00055316
17.219	0.0046073	0.0055046	0.0021977	0.0011803	0.00055386
17.229	0.004605	0.0055115	0.0022026	0.0011803	0.00055455
17.239	0.0046029	0.0055183	0.0022074	0.0011803	0.00055523
17.249	0.004601	0.0055248	0.0022121	0.0011804	0.00055589
17.259	0.0045992	0.0055312	0.0022166	0.0011805	0.00055654
17.269	0.0045977	0.0055374	0.0022209	0.0011807	0.00055717
17.279	0.0045963	0.0055434	0.0022249	0.0011809	0.00055778
17.289	0.0045953	0.0055492	0.0022288	0.0011811	0.00055836
17.299	0.0045945	0.0055549	0.0022323	0.0011814	0.00055891
17.309	0.004594	0.0055603	0.0022356	0.0011818	0.00055944
17.319	0.0045939	0.0055656	0.0022387	0.0011822	0.00055994
17.329	0.0045941	0.0055708	0.0022416	0.0011827	0.0005604
17.339	0.0045947	0.0055757	0.0022442	0.0011833	0.00056083
17.349	0.0045957	0.0055806	0.0022467	0.001184	0.00056123
17.359	0.0045971	0.0055853	0.002249	0.0011847	0.00056159
17.369	0.0045989	0.0055899	0.0022512	0.0011855	0.00056191
17.379	0.004601	0.0055943	0.0022532	0.0011864	0.0005622
17.389	0.0046036	0.0055987	0.0022551	0.0011874	0.00056246
17.399	0.0046065	0.005603	0.0022569	0.0011885	0.00056269
17.409	0.0046099	0.0056072	0.0022587	0.0011897	0.00056288
17.419	0.0046135	0.0056113	0.0022604	0.001191	0.00056304
17.429	0.0046176	0.0056153	0.002262	0.0011924	0.00056318
17.439	0.0046219	0.0056193	0.0022637	0.0011939	0.00056329
17.449	0.0046266	0.0056233	0.0022652	0.0011955	0.00056338
17.459	0.0046315	0.0056272	0.0022668	0.0011972	0.00056346
17.469	0.0046367	0.005631	0.0022684	0.001199	0.00056351
17.479	0.0046422	0.0056349	0.0022699	0.0012008	0.00056356
17.489	0.0046478	0.0056387	0.0022714	0.0012026	0.0005636
17.499	0.0046536	0.0056426	0.0022729	0.0012046	0.00056362
17.509	0.0046596	0.0056464	0.0022744	0.0012065	0.00056365
17.519	0.0046657	0.0056503	0.0022759	0.0012085	0.00056367
17.529	0.0046719	0.0056541	0.0022774	0.0012105	0.0005637
17.539	0.0046783	0.005658	0.0022789	0.0012125	0.00056372
17.549	0.0046846	0.0056618	0.0022804	0.0012145	0.00056375
17.559	0.004691	0.0056658	0.0022819	0.0012164	0.00056379
17.569	0.0046975	0.0056697	0.0022834	0.0012183	0.00056383
17.579	0.0047039	0.0056737	0.0022848	0.0012201	0.00056388
17.589	0.0047103	0.0056777	0.0022863	0.0012219	0.00056394
17.599	0.0047167	0.0056818	0.0022878	0.0012236	0.00056401
17.609	0.0047231	0.0056859	0.0022892	0.0012252	0.00056409
17.619	0.0047294	0.0056901	0.0022906	0.0012266	0.00056418
17.629	0.0047356	0.0056943	0.0022921	0.001228	0.00056429
17.639	0.0047418	0.0056986	0.0022935	0.0012292	0.00056441
17.649	0.0047478	0.005703	0.0022948	0.0012302	0.00056455
17.659	0.0047538	0.0057075	0.0022962	0.0012312	0.0005647
17.669	0.0047597	0.005712	0.0022976	0.001232	0.00056488
17.679	0.0047654	0.0057166	0.0022989	0.0012326	0.00056507
17.689	0.0047711	0.0057212	0.0023002	0.0012332	0.00056528
17.699	0.0047765	0.005726	0.0023015	0.0012336	0.00056551
17.709	0.0047819	0.0057308	0.0023027	0.001234	0.00056576
17.719	0.0047871	0.0057356	0.0023039	0.0012342	0.00056604
17.729	0.0047921	0.0057405	0.0023051	0.0012345	0.00056635
17.739	0.0047969	0.0057454	0.0023062	0.0012346	0.00056668
17.749	0.0048015	0.0057504	0.0023073	0.0012348	0.00056704
17.759	0.0048059	0.0057553	0.0023084	0.0012349	0.00056743
17.769	0.0048101	0.0057602	0.0023094	0.0012351	0.00056786
17.779	0.0048141	0.0057651	0.0023103	0.0012352	0.00056833
17.789	0.0048178	0.0057699	0.0023113	0.0012354	0.00056883
17.799	0.0048212	0.0057746	0.0023121	0.0012356	0.00056937
17.809	0.0048244	0.0057792	0.0023129	0.0012358	0.00056996
17.819	0.0048273	0.0057837	0.0023137	0.0012361	0.00057059
17.829	0.0048299	0.005788	0.0023144	0.0012364	0.00057128
17.839	0.0048322	0.0057921	0.002315	0.0012367	0.00057202
17.849	0.0048342	0.005796	0.0023156	0.0012371	0.00057281
17.859	0.0048359	0.0057997	0.0023161	0.0012375	0.00057365
17.869	0.0048372	0.0058031	0.0023165	0.0012379	0.00057456
17.879	0.0048383	0.0058062	0.0023169	0.0012383	0.00057552
17.889	0.004839	0.0058091	0.0023172	0.0012388	0.00057653
17.899	0.0048395	0.0058116	0.0023174	0.0012393	0.0005776
17.909	0.0048396	0.0058139	0.0023175	0.0012397	0.0005787
17.919	0.0048395	0.0058158	0.0023175	0.0012402	0.00057984
17.929	0.0048391	0.0058174	0.0023174	0.0012407	0.000581
17.939	0.0048384	0.0058186	0.0023172	0.0012412	0.00058218
17.949	0.0048375	0.0058196	0.0023168	0.0012416	0.00058334
17.959	0.0048364	0.0058202	0.0023164	0.0012421	0.00058449
17.969	0.0048351	0.0058205	0.0023157	0.0012426	0.0005856
17.979	0.0048336	0.0058205	0.0023149	0.001243	0.00058667
17.989	0.004832	0.0058202	0.0023139	0.0012434	0.00058768
17.999	0.0048303	0.0058197	0.0023126	0.0012438	0.00058863
18.009	0.0048285	0.0058189	0.0023112	0.0012442	0.00058951
18.019	0.0048267	0.0058179	0.0023095	0.0012446	0.00059032
18.029	0.004825	0.0058167	0.0023076	0.001245	0.00059106
18.039	0.0048232	0.0058153	0.0023055	0.0012454	0.00059174
18.049	0.0048215	0.0058138	0.0023031	0.0012457	0.00059235
18.059	0.0048199	0.0058123	0.0023005	0.0012461	0.00059291
18.069	0.0048185	0.0058106	0.0022977	0.0012464	0.00059342
18.079	0.0048172	0.0058089	0.0022947	0.0012467	0.00059389
18.089	0.0048162	0.0058072	0.0022916	0.001247	0.00059433
18.099	0.0048153	0.0058055	0.0022884	0.0012473	0.00059473
18.109	0.0048148	0.0058039	0.0022851	0.0012476	0.00059512
18.119	0.0048145	0.0058024	0.0022817	0.0012479	0.0005955
18.129	0.0048145	0.005801	0.0022784	0.0012481	0.00059587
18.139	0.0048148	0.0057998	0.0022752	0.0012484	0.00059624
18.149	0.0048155	0.0057988	0.002272	0.0012486	0.00059662
18.159	0.0048165	0.0057979	0.0022689	0.0012489	0.000597
18.169	0.0048178	0.0057973	0.002266	0.0012491	0.0005974
18.179	0.0048195	0.0057969	0.0022632	0.0012493	0.00059782
18.189	0.0048215	0.0057968	0.0022606	0.0012496	0.00059827
18.199	0.0048239	0.005797	0.0022582	0.0012498	0.00059874
18.209	0.0048267	0.0057975	0.002256	0.00125	0.00059923
18.219	0.0048297	0.0057983	0.002254	0.0012503	0.00059977
18.229	0.0048331	0.0057995	0.0022522	0.0012505	0.00060033
18.239	0.0048368	0.005801	0.0022507	0.0012508	0.00060093
18.249	0.0048408	0.0058028	0.0022493	0.0012511	0.00060157
18.259	0.004845	0.0058051	0.0022482	0.0012514	0.00060225
18.269	0.0048495	0.0058076	0.0022472	0.0012517	0.00060296
18.279	0.0048543	0.0058106	0.0022465	0.0012521	0.0006037
18.289	0.0048592	0.0058139	0.002246	0.0012525	0.00060447
18.299	0.0048643	0.0058176	0.0022456	0.001253	0.00060528
18.309	0.0048696	0.0058217	0.0022455	0.0012535	0.00060611
18.319	0.004875	0.0058261	0.0022455	0.0012541	0.00060696
18.329	0.0048804	0.0058309	0.0022457	0.0012548	0.00060783
18.339	0.0048858	0.0058361	0.002246	0.0012556	0.00060871
18.349	0.0048912	0.0058416	0.0022464	0.0012565	0.0006096
18.359	0.0048966	0.0058474	0.002247	0.0012575	0.0006105
18.369	0.0049018	0.0058536	0.0022477	0.0012586	0.00061139
18.379	0.0049069	0.0058601	0.0022486	0.0012599	0.00061228
18.389	0.0049119	0.0058669	0.0022495	0.0012614	0.00061316
18.399	0.0049166	0.005874	0.0022505	0.001263	0.00061402
18.409	0.0049212	0.0058814	0.0022515	0.0012648	0.00061486
18.419	0.0049255	0.0058889	0.0022527	0.0012668	0.00061568
18.429	0.0049297	0.0058967	0.0022539	0.0012689	0.00061648
18.439	0.0049338	0.0059047	0.0022551	0.0012711	0.00061724
18.449	0.0049376	0.0059128	0.0022564	0.0012734	0.00061797
18.459	0.0049413	0.0059211	0.0022577	0.0012758	0.00061867
18.469	0.0049449	0.0059294	0.0022591	0.0012782	0.00061932
18.479	0.0049484	0.0059379	0.0022604	0.0012805	0.00061994
18.489	0.0049518	0.0059463	0.0022618	0.0012828	0.00062052
18.499	0.0049551	0.0059548	0.0022632	0.0012849	0.00062106
18.509	0.0049584	0.0059632	0.0022646	0.001287	0.00062157
18.519	0.0049616	0.0059715	0.0022659	0.0012889	0.00062203
18.529	0.0049648	0.0059798	0.0022673	0.0012906	0.00062245
18.539	0.004968	0.0059879	0.0022687	0.0012921	0.00062283
18.549	0.0049712	0.0059959	0.00227	0.0012935	0.00062317
18.559	0.0049744	0.0060036	0.0022714	0.0012947	0.00062349
18.569	0.0049775	0.0060112	0.0022727	0.0012958	0.00062376
18.579	0.0049807	0.0060186	0.0022741	0.0012967	0.00062401
18.589	0.0049838	0.0060257	0.0022754	0.0012974	0.00062423
18.599	0.004987	0.0060325	0.0022767	0.0012981	0.00062442
18.609	0.0049901	0.0060391	0.002278	0.0012987	0.00062459
18.619	0.0049933	0.0060453	0.0022793	0.0012991	0.00062474
18.629	0.0049964	0.0060513	0.0022806	0.0012996	0.00062487
18.639	0.0049995	0.0060569	0.0022819	0.0013	0.00062499
18.649	0.0050026	0.0060622	0.0022832	0.0013003	0.00062509
18.659	0.0050057	0.0060673	0.0022845	0.0013007	0.00062519
18.669	0.0050087	0.0060719	0.0022859	0.0013011	0.00062529
18.679	0.0050117	0.0060763	0.0022872	0.0013014	0.00062539
18.689	0.0050147	0.0060804	0.0022886	0.0013019	0.00062549
18.699	0.0050176	0.0060842	0.00229	0.0013023	0.00062559
18.709	0.0050205	0.0060877	0.0022914	0.0013028	0.0006257
18.719	0.0050233	0.0060909	0.0022929	0.0013033	0.00062583
18.729	0.005026	0.0060938	0.0022943	0.0013039	0.00062597
18.739	0.0050287	0.0060966	0.0022959	0.0013045	0.00062612
18.749	0.0050314	0.006099	0.0022975	0.0013052	0.00062629
18.759	0.0050339	0.0061013	0.0022991	0.0013059	0.00062648
18.769	0.0050364	0.0061034	0.0023008	0.0013067	0.00062669
18.779	0.0050388	0.0061053	0.0023026	0.0013075	0.00062692
18.789	0.0050411	0.006107	0.0023044	0.0013083	0.00062718
18.799	0.0050434	0.0061086	0.0023063	0.0013092	0.00062745
18.809	0.0050455	0.0061101	0.0023082	0.0013101	0.00062774
18.819	0.0050476	0.0061115	0.0023102	0.001311	0.00062804
18.829	0.0050496	0.0061128	0.0023123	0.001312	0.00062836
18.839	0.0050515	0.0061141	0.0023144	0.001313	0.0006287
18.849	0.0050532	0.0061153	0.0023167	0.001314	0.00062904
18.859	0.0050549	0.0061165	0.0023189	0.001315	0.0006294
18.869	0.0050565	0.0061177	0.0023213	0.0013161	0.00062976
18.879	0.005058	0.0061188	0.0023237	0.0013171	0.00063014
18.889	0.0050594	0.00612	0.0023262	0.0013181	0.00063051
18.899	0.0050606	0.0061212	0.0023287	0.0013192	0.0006309
18.909	0.0050618	0.0061225	0.0023312	0.0013202	0.00063129
18.919	0.0050629	0.0061238	0.0023339	0.0013212	0.00063169
18.929	0.0050638	0.0061251	0.0023365	0.0013222	0.00063209
18.939	0.0050646	0.0061265	0.0023392	0.0013232	0.0006325
18.949	0.0050653	0.0061279	0.0023419	0.0013242	0.00063292
18.959	0.0050659	0.0061294	0.0023446	0.0013251	0.00063334
18.969	0.0050664	0.006131	0.0023474	0.001326	0.00063378
18.979	0.0050667	0.0061326	0.0023501	0.0013269	0.00063422
18.989	0.0050669	0.0061343	0.0023529	0.0013278	0.00063467
18.999	0.005067	0.006136	0.0023556	0.0013287	0.00063512
19.01	0.005067	0.0061378	0.0023583	0.0013295	0.00063559
19.02	0.0050668	0.0061396	0.002361	0.0013303	0.00063606
19.03	0.0050665	0.0061415	0.0023636	0.0013311	0.00063654
19.04	0.0050661	0.0061434	0.0023662	0.0013319	0.00063702
19.05	0.0050656	0.0061453	0.0023688	0.0013326	0.00063751
19.06	0.0050649	0.0061473	0.0023712	0.0013333	0.00063801
19.07	0.0050641	0.0061493	0.0023737	0.001334	0.00063851
19.08	0.0050632	0.0061513	0.002376	0.0013347	0.00063901
19.09	0.0050621	0.0061533	0.0023783	0.0013354	0.00063951
19.1	0.005061	0.0061553	0.0023804	0.001336	0.00064002
19.11	0.0050597	0.0061572	0.0023825	0.0013366	0.00064053
19.12	0.0050583	0.0061592	0.0023845	0.0013373	0.00064103
19.13	0.0050568	0.0061611	0.0023864	0.0013379	0.00064154
19.14	0.0050553	0.006163	0.0023881	0.0013385	0.00064205
19.15	0.0050536	0.0061649	0.0023898	0.0013391	0.00064255
19.16	0.0050518	0.0061667	0.0023914	0.0013397	0.00064306
19.17	0.00505	0.0061684	0.0023928	0.0013403	0.00064356
19.18	0.0050481	0.0061701	0.0023941	0.0013409	0.00064406
19.19	0.0050462	0.0061717	0.0023953	0.0013415	0.00064456
19.2	0.0050442	0.0061732	0.0023964	0.0013421	0.00064506
19.21	0.0050421	0.0061747	0.0023974	0.0013428	0.00064556
19.22	0.0050401	0.006176	0.0023982	0.0013434	0.00064606
19.23	0.005038	0.0061773	0.0023989	0.0013441	0.00064656
19.24	0.0050359	0.0061785	0.0023995	0.0013448	0.00064707
19.25	0.0050339	0.0061795	0.0024	0.0013455	0.00064758
19.26	0.0050319	0.0061805	0.0024004	0.0013462	0.0006481
19.27	0.0050299	0.0061814	0.0024007	0.0013469	0.00064862
19.28	0.005028	0.0061822	0.0024009	0.0013477	0.00064916
19.29	0.0050261	0.0061829	0.002401	0.0013485	0.00064971
19.3	0.0050244	0.0061835	0.002401	0.0013493	0.00065029
19.31	0.0050228	0.006184	0.002401	0.0013502	0.00065088
19.32	0.0050213	0.0061845	0.0024009	0.0013511	0.00065149
19.33	0.00502	0.0061849	0.0024007	0.001352	0.00065214
19.34	0.0050189	0.0061852	0.0024004	0.0013529	0.00065282
19.35	0.0050179	0.0061855	0.0024001	0.0013539	0.00065354
19.36	0.0050172	0.0061857	0.0023998	0.001355	0.0006543
19.37	0.0050168	0.006186	0.0023995	0.001356	0.00065511
19.38	0.0050166	0.0061863	0.0023991	0.0013572	0.00065597
19.39	0.0050167	0.0061866	0.0023988	0.0013583	0.00065689
19.4	0.0050171	0.0061869	0.0023984	0.0013595	0.00065787
19.41	0.0050179	0.0061873	0.0023982	0.0013608	0.00065892
19.42	0.0050191	0.0061878	0.0023979	0.0013621	0.00066004
19.43	0.0050206	0.0061884	0.0023977	0.0013635	0.00066122
19.44	0.0050226	0.0061892	0.0023976	0.0013649	0.00066247
19.45	0.005025	0.0061902	0.0023976	0.0013663	0.00066378
19.46	0.0050279	0.0061913	0.0023977	0.0013678	0.00066515
19.47	0.0050312	0.0061927	0.0023979	0.0013693	0.00066657
19.48	0.005035	0.0061943	0.0023982	0.0013709	0.00066803
19.49	0.0050393	0.0061962	0.0023987	0.0013725	0.00066952
19.5	0.0050441	0.0061984	0.0023994	0.0013741	0.00067103
19.51	0.0050495	0.0062009	0.0024001	0.0013758	0.00067256
19.52	0.0050553	0.0062038	0.0024011	0.0013775	0.00067408
19.53	0.0050617	0.006207	0.0024023	0.0013791	0.0006756
19.54	0.0050686	0.0062106	0.0024036	0.0013808	0.00067711
19.55	0.005076	0.0062146	0.0024052	0.0013825	0.00067859
19.56	0.0050838	0.006219	0.0024069	0.0013842	0.00068004
19.57	0.0050922	0.0062237	0.0024088	0.0013859	0.00068146
19.58	0.005101	0.0062289	0.002411	0.0013876	0.00068285
19.59	0.0051102	0.0062345	0.0024134	0.0013893	0.0006842
19.6	0.0051198	0.0062405	0.0024159	0.0013909	0.00068552
19.61	0.0051298	0.0062469	0.0024187	0.0013925	0.0006868
19.62	0.0051401	0.0062536	0.0024217	0.0013941	0.00068804
19.63	0.0051506	0.0062608	0.0024249	0.0013957	0.00068925
19.64	0.0051614	0.0062683	0.0024283	0.0013973	0.00069043
19.65	0.0051724	0.0062761	0.0024319	0.0013989	0.00069158
19.66	0.0051835	0.0062842	0.0024357	0.0014004	0.00069269
19.67	0.0051947	0.0062926	0.0024397	0.001402	0.00069378
19.68	0.0052058	0.0063013	0.0024439	0.0014035	0.00069484
19.69	0.005217	0.0063102	0.0024482	0.001405	0.00069587
19.7	0.005228	0.0063193	0.0024527	0.0014066	0.00069688
19.71	0.0052388	0.0063286	0.0024573	0.0014081	0.00069786
19.72	0.0052495	0.0063381	0.0024621	0.0014097	0.00069883
19.73	0.0052598	0.0063476	0.002467	0.0014113	0.00069977
19.74	0.0052697	0.0063573	0.002472	0.0014129	0.00070069
19.75	0.0052793	0.006367	0.002477	0.0014145	0.0007016
19.76	0.0052884	0.0063767	0.0024822	0.0014162	0.00070248
19.77	0.005297	0.0063865	0.0024874	0.0014179	0.00070335
19.78	0.005305	0.0063963	0.0024927	0.0014196	0.0007042
19.79	0.0053123	0.006406	0.002498	0.0014213	0.00070504
19.8	0.005319	0.0064158	0.0025033	0.0014231	0.00070586
19.81	0.0053251	0.0064255	0.0025086	0.0014249	0.00070666
19.82	0.0053303	0.0064352	0.0025139	0.0014268	0.00070745
19.83	0.0053349	0.0064448	0.0025192	0.0014287	0.00070823
19.84	0.0053386	0.0064544	0.0025245	0.0014306	0.00070898
19.85	0.0053415	0.006464	0.0025297	0.0014326	0.00070973
19.86	0.0053437	0.0064735	0.0025349	0.0014346	0.00071045
19.87	0.005345	0.0064831	0.00254	0.0014366	0.00071116
19.88	0.0053455	0.0064926	0.0025451	0.0014387	0.00071185
19.89	0.0053453	0.0065021	0.0025501	0.0014409	0.00071253
19.9	0.0053442	0.0065117	0.002555	0.001443	0.00071319
19.91	0.0053425	0.0065213	0.0025599	0.0014453	0.00071383
19.92	0.0053399	0.006531	0.0025647	0.0014475	0.00071445
19.93	0.0053367	0.0065408	0.0025695	0.0014498	0.00071505
19.94	0.0053329	0.0065507	0.0025742	0.0014521	0.00071563
19.95	0.0053284	0.0065606	0.0025789	0.0014544	0.00071619
19.96	0.0053234	0.0065707	0.0025835	0.0014568	0.00071673
19.97	0.0053179	0.0065809	0.0025882	0.0014592	0.00071726
19.98	0.0053119	0.0065912	0.0025928	0.0014617	0.00071776
19.99	0.0053055	0.0066017	0.0025973	0.0014641	0.00071824
20	0.0052988	0.0066123	0.0026019	0.0014666	0.0007187


==> figures/data/V1D1V_singular_values/avg_singular_values_V1D1V.txt <==
Index	Values
1	1
2	0.64327617012242799
3	0.017569525345225056
4	0.012826628081323765
5	0.0090546715477471187
6	0.0062459181812056144
7	0.0020885285102137377
8	0.00081370325885815793
9	0.00051950741969592287
10	0.00034977149961327623
11	0.00022481712198732528
12	0.00015090870103641197
13	0.00010779208203814424
14	5.3395184706703619e-05
15	2.2632530779331074e-05
16	1.2418320976486814e-05
17	9.5897016813972639e-06
18	7.8089674149167453e-06
19	5.8740393670558146e-06
20	4.2949714033384372e-06
21	2.9583571184595463e-06
22	2.0735825261092459e-06
23	1.6073510162167676e-06
24	1.1769140788027955e-06
25	8.8085952809729968e-07
26	6.6988695081834683e-07
27	5.0867158169282184e-07
28	3.1138217459599681e-07
29	2.192357650829567e-07
30	1.6326777006051096e-07
31	1.2224042797211282e-07
32	8.8493245957470095e-08
33	6.0666631014822277e-08
34	4.1944139622638173e-08
35	2.9993646635571288e-08
36	2.1271332793087952e-08
37	1.7131622890224659e-08
38	1.4655263467990159e-08
39	1.181250849296e-08
40	1.0002938293838605e-08
41	7.9831534333699982e-09
42	6.1770586153096227e-09
43	4.476303935714676e-09
44	3.091291941916359e-09
45	2.3264435554777025e-09
46	1.8531981794302431e-09
47	1.5278460106928453e-09
48	1.2931630029776525e-09
49	1.0850046391329299e-09
50	8.7131370535433401e-10
51	6.9474975466038833e-10
52	5.5136389525276037e-10
53	4.1671288604713262e-10
54	2.9711933060874069e-10
55	2.1595177605154052e-10
56	1.6342591485539634e-10
57	1.2600483444730424e-10
58	9.7087388886729825e-11
59	7.5087646535579563e-11
60	5.6741320136689097e-11
61	4.568766357094419e-11
62	3.8045971549348411e-11
63	3.1896511985566911e-11
64	2.65353810983851e-11
65	2.2218941726848297e-11
66	1.8753873048898542e-11
67	1.5670054408125542e-11
68	1.2648544342319123e-11
69	1.0344447398443752e-11
70	7.9522803274473264e-12
71	5.8338278074032579e-12
72	4.3095824824192759e-12
73	3.1562768358080697e-12
74	2.5281088567543667e-12
75	2.0664661809968397e-12
76	1.619881354306547e-12
77	1.3274241584479818e-12
78	1.066096178940114e-12
79	8.4946479672147241e-13
80	6.9869772673312568e-13
81	5.7111115041953015e-13
82	4.7150006760024217e-13
83	3.9819679575750997e-13
84	3.4091792371567244e-13
85	2.8412825219892018e-13
86	2.3605663582948369e-13
87	1.6794712978095767e-13
88	1.2622147244813023e-13
89	8.3631094101672355e-14
90	5.893368396329944e-14
91	4.2528689978719567e-14
92	3.343084843601667e-14
93	2.584485753096368e-14
94	2.0121409066068245e-14
95	1.5985249711421336e-14
96	1.275358135776714e-14
97	9.1377893556136981e-15
98	7.6332726831627617e-15
99	6.3019393170599731e-15
100	5.2745214597937327e-15
101	4.3975570534983387e-15
102	3.3722543218186379e-15
103	2.5610601383701663e-15
104	1.972794354560503e-15
105	1.5899526293523561e-15
106	1.2443018486937783e-15
107	1.1242008404576352e-15
108	1.0252117261353663e-15
109	9.9064540849831084e-16
110	9.6421918078035804e-16
111	9.4586485143505559e-16
112	9.275764640181723e-16
113	9.1200569507878096e-16
114	8.9437601984129428e-16
115	8.8219317524790808e-16
116	8.6959413792888853e-16
117	8.6099731178576561e-16
118	8.5233198724746652e-16
119	8.431384983830368e-16
120	8.3076875400815662e-16
121	8.1894047595022631e-16
122	8.0565846383848558e-16
123	7.8927265820450753e-16
124	7.7353501274723853e-16
125	7.4732024794395646e-16


==> figures/data/V1D1V_singular_values/full_singular_values_V1D1V.txt <==
Index	Values
1	1
2	0.93943379776856573
3	0.32702775771972792
4	0.32209641684244489
5	0.053728850838532898
6	0.047621864646555344
7	0.013865135770298947
8	0.013735799890882408
9	0.0093356129633045595
10	0.0068315586764684947
11	0.0060603104876631167
12	0.0058839988103274411
13	0.0050967280605266662
14	0.0032163962958080168
15	0.0023660610748108507
16	0.0022017777342563218
17	0.0015784923869278304
18	0.0014470553952283572
19	0.0012345129719591476
20	0.0010602742543183155
21	0.00067575632235786372
22	0.00062590799233281367
23	0.00055485375060549292
24	0.00041629596494461381
25	0.00028010654811171017
26	0.00024644633378904961
27	0.00023810933038354983
28	0.00020700341244888265
29	0.00014625309689051536
30	0.00012083495106304986
31	0.0001053198858720691
32	9.7613169985259974e-05
33	8.8480149479254678e-05
34	7.3346070180906658e-05
35	6.393830071071979e-05
36	6.0213931732868506e-05
37	4.5545827591938222e-05
38	4.4011968630288997e-05
39	3.6964936100928801e-05
40	3.3792062013808047e-05
41	2.993395179023387e-05
42	2.4201518628813914e-05
43	2.1389378979531233e-05
44	1.9822508568090152e-05
45	1.7271360864428625e-05
46	1.542875596852717e-05
47	1.3921102860851482e-05
48	1.3183774340847506e-05
49	1.0946142264016944e-05
50	9.94261377247815e-06
51	8.9255825706877948e-06
52	8.5100883050593028e-06
53	7.714993835480274e-06
54	7.4451790204677553e-06
55	6.2073852929256432e-06
56	5.6384861327744003e-06
57	4.9288269267095093e-06
58	3.7925968668864672e-06
59	3.5866875442751333e-06
60	3.3376316083817522e-06
61	3.1845084216959453e-06
62	2.7929864434804238e-06
63	2.6383117253387216e-06
64	2.5817636551868597e-06
65	2.0627050865156167e-06
66	1.7583118847565991e-06
67	1.6845932692017315e-06
68	1.4412797757981914e-06
69	1.3850536906269772e-06
70	1.2056370069972573e-06
71	1.1820413982913297e-06
72	9.8193583104128516e-07
73	8.7301042592251011e-07
74	8.1238586917886428e-07
75	6.7408346156518185e-07
76	6.1609849000122401e-07
77	5.3724995501570989e-07
78	4.8843083413620109e-07
79	4.512892388803232e-07
80	4.3228210855071883e-07
81	3.9964303043067351e-07
82	3.872665920827886e-07
83	3.5072061902771643e-07
84	3.4293246952449241e-07
85	3.2084647248386395e-07
86	2.6613136166824206e-07
87	2.460683955760052e-07
88	2.3495461445504323e-07
89	2.162424322906712e-07
90	2.0625236792570764e-07
91	1.9947448877403835e-07
92	1.7587501318021502e-07
93	1.6318457207997444e-07
94	1.6090385851568926e-07
95	1.5335575833638615e-07
96	1.4289081117757411e-07
97	1.2814988346770467e-07
98	1.2172327194691948e-07
99	1.1662238175598039e-07
100	1.0494552127034908e-07
101	1.0107281156211389e-07
102	9.082625280660508e-08
103	8.7425059724222996e-08
104	8.287364012726086e-08
105	7.9387039632110226e-08
106	7.1341656340326602e-08
107	7.034916413776299e-08
108	6.7660381244424066e-08
109	6.4712797289862956e-08
110	5.9693710564490985e-08
111	5.3002014510405495e-08
112	5.109654916921372e-08
113	4.9419214979292062e-08
114	4.6279079577214277e-08
115	4.2009593523036363e-08
116	4.1226971545815223e-08
117	3.8481117259083205e-08
118	3.5159970697682724e-08
119	3.213668886408137e-08
120	3.0530720833035953e-08
121	2.8851726488211849e-08
122	2.698021037453116e-08
123	2.555486950270482e-08
124	2.3534053786150976e-08
125	2.3292024137693142e-08
126	2.1155073419207832e-08
127	1.9294156764524071e-08
128	1.7985031566012176e-08
129	1.6093840598916946e-08
130	1.5741347305482707e-08
131	1.496210343314588e-08
132	1.4048933033347997e-08
133	1.357879521157559e-08
134	1.268871695869526e-08
135	1.1927238707969738e-08
136	1.1636773662352821e-08
137	1.128185973826138e-08
138	1.0747648153866812e-08
139	1.0064367020871181e-08
140	9.3754791674399478e-09
141	8.5422142562714693e-09
142	7.9886465689172553e-09
143	7.1007254631361116e-09
144	7.0398554961734988e-09
145	6.8241571888489743e-09
146	6.5000157681584139e-09
147	5.6980182186855567e-09
148	5.5012336558427869e-09
149	5.2595921851589996e-09
150	5.1635172842237524e-09
151	5.019214985038178e-09
152	4.7110078736942578e-09
153	4.4705305454100013e-09
154	3.9591732400151044e-09
155	3.7666588844205192e-09
156	3.718275008670794e-09
157	3.6730110704632434e-09
158	3.5808486926972121e-09
159	3.3732224845762638e-09
160	3.1691101082874399e-09
161	2.9991117684991749e-09
162	2.8114610961440087e-09
163	2.6676213498962219e-09
164	2.5967179812727698e-09
165	2.5118335673609274e-09
166	2.466222889372105e-09
167	2.3964047703124316e-09
168	2.1666718943715009e-09
169	2.0917672879724573e-09
170	2.0396563696505428e-09
171	1.954844105318095e-09
172	1.7937082169393816e-09
173	1.7798666650840745e-09
174	1.6854526591307761e-09
175	1.657271038978059e-09
176	1.6124629705476685e-09
177	1.4888598570784475e-09
178	1.4395239951638251e-09
179	1.4055655346324191e-09
180	1.3515245746018502e-09
181	1.2989742561227316e-09
182	1.2720997790175005e-09
183	1.1623165468448479e-09
184	1.1107686035237063e-09
185	1.1032946579913103e-09
186	1.0546677376643694e-09
187	1.0173021547955956e-09
188	9.5556781559540825e-10
189	9.297516760346392e-10
190	9.0799030343160776e-10
191	8.3836994992955022e-10
192	8.2354278953446332e-10
193	7.6246376141437842e-10
194	7.4830985430470667e-10
195	7.3917524708944917e-10
196	7.0625593110552861e-10
197	6.7521048184621414e-10
198	6.631202926791549e-10
199	6.5166670600443527e-10
200	6.2916380656964585e-10
201	5.988960014987841e-10
202	5.8155513915357262e-10
203	5.4912601600834059e-10
204	5.340397647068099e-10
205	5.2476301551014042e-10
206	5.1315450294452436e-10
207	4.8705680628995054e-10
208	4.7602798848264377e-10
209	4.6771689807601404e-10
210	4.4216699827986526e-10
211	4.1839041672872629e-10
212	4.1563334431605745e-10
213	3.7722930775608764e-10
214	3.7075671108005324e-10
215	3.4585869058157956e-10
216	3.3700514691898844e-10
217	3.2104498504099273e-10
218	3.1356615687339231e-10
219	2.9661313014297032e-10
220	2.9342311032691683e-10
221	2.8337754337478927e-10
222	2.7534462909822181e-10
223	2.6303341384604818e-10
224	2.4420748254421925e-10
225	2.2926519791685833e-10
226	2.2255436379601613e-10
227	2.1491090930227572e-10
228	2.0311450450798614e-10
229	1.9939338950938039e-10
230	1.9040057136739057e-10
231	1.8920784068635707e-10
232	1.8180025085755356e-10
233	1.7202263564393691e-10
234	1.6631991989253526e-10
235	1.6161527513873225e-10
236	1.5562336871163975e-10
237	1.5144843521426784e-10
238	1.4975841291161776e-10
239	1.4609445169693707e-10
240	1.3761084008255079e-10
241	1.3377319137704796e-10
242	1.24706919783912e-10
243	1.225800630299124e-10
244	1.1875648773642169e-10
245	1.1086124501227839e-10
246	1.0459189159692969e-10
247	1.0175870004073401e-10
248	9.7800248972002982e-11
249	9.4131971361653041e-11
250	9.1357560379562289e-11
251	8.7282649598988448e-11
252	8.3644533687694342e-11
253	7.9409094334684999e-11
254	7.718662750427535e-11
255	7.5414600057947486e-11
256	7.4224148952009101e-11
257	7.0123989312524301e-11
258	6.7618469021210303e-11
259	6.6065078826837475e-11
260	6.3946209970488864e-11
261	6.367155333361998e-11
262	6.234419299141239e-11
263	6.0423513473704302e-11
264	5.9101502084699013e-11
265	5.6242781717429307e-11
266	5.5509456646704208e-11
267	5.4826485404878078e-11
268	5.3206913704052721e-11
269	5.1251609001306217e-11
270	5.1182191187644458e-11
271	4.859522751661526e-11
272	4.8038671572245788e-11
273	4.4659549294139967e-11
274	4.2748548583526307e-11
275	4.1217455685660296e-11
276	4.0674192767473323e-11
277	3.9571117497103234e-11
278	3.9383819599729679e-11
279	3.7863936485798175e-11
280	3.6522089318075681e-11
281	3.458134821939369e-11
282	3.3351824591332911e-11
283	3.1632553807514159e-11
284	3.1465151804269398e-11
285	3.0401116520426024e-11
286	3.0081406538844229e-11
287	2.9588157158865039e-11
288	2.879131453320621e-11
289	2.8153963838873338e-11
290	2.7432108800086804e-11
291	2.7030495545672817e-11
292	2.6463086202829907e-11
293	2.5453868727128258e-11
294	2.5311759544240203e-11
295	2.4269452713045854e-11
296	2.3871664834798308e-11
297	2.3415163190281718e-11
298	2.2346086367161093e-11
299	2.1907538217231028e-11
300	2.1574544179227251e-11
301	2.0949846154541095e-11
302	2.024954332902557e-11
303	1.9664905064874348e-11
304	1.9357531885762847e-11
305	1.8977729866593057e-11
306	1.8500352815677258e-11
307	1.7962836634039588e-11
308	1.7398868010789158e-11
309	1.7048580901753258e-11
310	1.6669871499739305e-11
311	1.6315066022507242e-11
312	1.6093907411450606e-11
313	1.5845992342844452e-11
314	1.564510986021577e-11
315	1.5066321206876005e-11
316	1.4949691933486976e-11
317	1.4633037622987799e-11
318	1.4285416284761618e-11
319	1.417229787600343e-11
320	1.3420309219132484e-11
321	1.3110713972314639e-11
322	1.2889566978424435e-11
323	1.2654357012449699e-11
324	1.2502555597987446e-11
325	1.2085680189164289e-11
326	1.179665874802854e-11
327	1.1520507112432253e-11
328	1.1021270229370005e-11
329	1.0713905099717713e-11
330	1.0447722382833757e-11
331	1.0184872304705293e-11
332	9.8833472947096185e-12
333	9.5168889911964675e-12
334	9.2574065554408381e-12
335	9.0135247249078029e-12
336	8.899584716117232e-12
337	8.6730124944224502e-12
338	8.4005588294554065e-12
339	8.2675523901752899e-12
340	7.932230535903442e-12
341	7.715067709100337e-12
342	7.6129702363810405e-12
343	7.1600000776551418e-12
344	6.9976229813942373e-12
345	6.900588583826403e-12
346	6.7080938044321195e-12
347	6.6403275642864828e-12
348	6.5422177296446416e-12
349	6.3330466025135507e-12
350	6.1276123644115685e-12
351	5.993936460352273e-12
352	5.7459916667088391e-12
353	5.6487755284377993e-12
354	5.5145485342691227e-12
355	5.3447513731150911e-12
356	5.2719300743693582e-12
357	5.182872221085084e-12
358	4.9406240048073284e-12
359	4.867047483122715e-12
360	4.8095281310537937e-12
361	4.648821139112649e-12
362	4.6229260002900481e-12
363	4.5262718566041213e-12
364	4.4041588520377148e-12
365	4.2976075128613686e-12
366	4.2473753432584467e-12
367	4.2019799077796213e-12
368	4.0211952570457616e-12
369	3.8345726351118082e-12
370	3.7595436687090734e-12
371	3.6915306547748012e-12
372	3.642027507949636e-12
373	3.5182304405512604e-12
374	3.46773909313694e-12
375	3.4035305048946151e-12
376	3.238168082204146e-12
377	3.1691466690876274e-12
378	3.0961057046781553e-12
379	3.0274484058534344e-12
380	2.9922792929545912e-12
381	2.9203995449418694e-12
382	2.8525672877311928e-12
383	2.7967520740155074e-12
384	2.7498045748492977e-12
385	2.6582468367046268e-12
386	2.5720142731148519e-12
387	2.5703938931767521e-12
388	2.4407916106789977e-12
389	2.3498281960371514e-12
390	2.3148554242396626e-12
391	2.2756767928241715e-12
392	2.2176186176228285e-12
393	2.1250119501979651e-12
394	2.0428712906739798e-12
395	2.0396622836131869e-12
396	2.0102000820997745e-12
397	1.9626895025574802e-12
398	1.9257449660062093e-12
399	1.8216917910655902e-12
400	1.7869161497518145e-12
401	1.7522721740665194e-12
402	1.7054399747850969e-12
403	1.6725478605174053e-12
404	1.6299480563088956e-12
405	1.5963301710489688e-12
406	1.5603619993003197e-12
407	1.508371745536368e-12
408	1.4884825530340044e-12
409	1.4450326036547098e-12
410	1.3914366624865434e-12
411	1.375021294650887e-12
412	1.3416544158281242e-12
413	1.3244234194138531e-12
414	1.2972775347217052e-12
415	1.2667610689079519e-12
416	1.2392899145567424e-12
417	1.1976139197141937e-12
418	1.1769512304960376e-12
419	1.1615821171268319e-12
420	1.155345958065762e-12
421	1.1248188776739867e-12
422	1.0983133989502425e-12
423	1.0576450905878449e-12
424	1.0384368433443884e-12
425	1.0291473121697909e-12
426	1.0211780752113032e-12
427	9.9678625005598483e-13
428	9.7198823307360384e-13
429	9.3936923172347045e-13
430	9.1072774319112318e-13
431	8.7515820698667749e-13
432	8.7014820311363248e-13
433	8.60910628068525e-13
434	8.2695141606254071e-13
435	8.0195843040065782e-13
436	7.9353050759185128e-13
437	7.762611317408173e-13
438	7.7220329175381089e-13
439	7.4063386179640196e-13
440	7.2646446281530391e-13
441	6.9221825176895821e-13
442	6.786843949602237e-13
443	6.6850375761180584e-13
444	6.5113723009931665e-13
445	6.4055404133362009e-13
446	6.2598986826853753e-13
447	6.1371292085244915e-13
448	6.0112258693952692e-13
449	5.9057240122728001e-13
450	5.7952511325830719e-13
451	5.6919301145191828e-13
452	5.6579081425138755e-13
453	5.5368262657067605e-13
454	5.4629316253397902e-13
455	5.3814835704856013e-13
456	5.2716201484317417e-13
457	5.2047680428596596e-13
458	5.1551724678967028e-13
459	5.1431662002316601e-13
460	4.9731527246510526e-13
461	4.8785745292419691e-13
462	4.7891867813292071e-13
463	4.6991040662761491e-13
464	4.5545901560655969e-13
465	4.4783389037224684e-13
466	4.3644769516758749e-13
467	4.3282551420926768e-13
468	4.2590312971572231e-13
469	4.1501497302344441e-13
470	4.0904715962598104e-13
471	3.8736152165490811e-13
472	3.8224992529545859e-13
473	3.7782792356173974e-13
474	3.7016341534492531e-13
475	3.663670640077368e-13
476	3.5973215862156979e-13
477	3.528528863010944e-13
478	3.5111113026834094e-13
479	3.3330329933600171e-13
480	3.2804241565243157e-13
481	3.2141019883246683e-13
482	3.1658677399197771e-13
483	3.1305073955335418e-13
484	3.0682816459778129e-13
485	3.0535795080052752e-13
486	2.8986039858455747e-13
487	2.8555441584803342e-13
488	2.8295023981626627e-13
489	2.773417962684542e-13
490	2.6955371493960086e-13
491	2.6610524262165314e-13
492	2.6163507965353084e-13
493	2.5392644765681389e-13
494	2.5158583180648733e-13
495	2.4561481938629814e-13
496	2.4041288113110458e-13
497	2.3439273632056751e-13
498	2.317251907176349e-13
499	2.2998703367983877e-13
500	2.2769095816239483e-13
501	2.2007699279611393e-13
502	2.1697473480525975e-13
503	2.1290630805869555e-13
504	2.0815880047380431e-13
505	2.0312968439786511e-13
506	1.9986057755330407e-13
507	1.9643061112947479e-13
508	1.9493114002726498e-13
509	1.8884508478343945e-13
510	1.872667420232865e-13
511	1.8106587239316453e-13
512	1.7665895173443202e-13
513	1.7451552799871676e-13
514	1.7255530388100992e-13
515	1.6874201736435077e-13
516	1.664629159647536e-13
517	1.6335888876648403e-13
518	1.5915455079179098e-13
519	1.5271786494433379e-13
520	1.509533391690761e-13
521	1.4799306251561433e-13
522	1.4524750285668792e-13
523	1.4398661852701009e-13
524	1.414522608462908e-13
525	1.4142214945288429e-13
526	1.3819872101783126e-13
527	1.3241851781150817e-13
528	1.2911494205457516e-13
529	1.2677091272286736e-13
530	1.2494670346686339e-13
531	1.2349160539193358e-13
532	1.2286425740042943e-13
533	1.2171387576912301e-13
534	1.171760266204744e-13
535	1.1558827108769402e-13
536	1.1397822483754943e-13
537	1.0996422430077396e-13
538	1.0961519929341928e-13
539	1.0628822626458261e-13
540	1.0441755777275997e-13
541	1.0266986314482841e-13
542	1.0236316559849954e-13
543	1.0092323184075601e-13
544	9.8402977905064966e-14
545	9.5780091743190692e-14
546	9.4082193707311637e-14
547	9.2329555755482503e-14
548	9.134286083965029e-14
549	8.9775781204151793e-14
550	8.8847455778057921e-14
551	8.7239747819411434e-14
552	8.4520099449404557e-14
553	8.3501046326100506e-14
554	8.3008468814751966e-14
555	8.0903883401008735e-14
556	7.9049585067694748e-14
557	7.7458430949198725e-14
558	7.6199133240723156e-14
559	7.5079004314411719e-14
560	7.385037502626485e-14
561	7.3062273487601648e-14
562	7.0948709327358383e-14
563	7.052425510205892e-14
564	7.0391578108428411e-14
565	6.8989322373975921e-14
566	6.6906562285658817e-14
567	6.5313022474331081e-14
568	6.5265123416332712e-14
569	6.2623518180262593e-14
570	6.2059014136415296e-14
571	6.0232482870866045e-14
572	6.0007453658809195e-14
573	5.8309920380291978e-14
574	5.7776360529619016e-14
575	5.7287283920722367e-14
576	5.7132165961804194e-14
577	5.6503282385399966e-14
578	5.6344074726515563e-14
579	5.439950826585308e-14
580	5.2039968078590436e-14
581	5.2006103596134126e-14
582	5.1830906943887717e-14
583	5.1075736283422463e-14
584	4.9822227799421512e-14
585	4.9083453501933546e-14
586	4.8199006618172618e-14
587	4.7711560747550162e-14
588	4.7565314106954018e-14
589	4.6464900048096748e-14
590	4.6143967684359717e-14
591	4.6005654646353572e-14
592	4.3717442539842523e-14
593	4.3008729006618864e-14
594	4.2787039514213266e-14
595	4.2307884907201256e-14
596	4.1975338728910374e-14
597	4.1871912417011696e-14
598	4.1381929791316373e-14
599	4.0300453603509942e-14
600	3.9337188996268386e-14
601	3.9272044650276754e-14
602	3.7483656381812685e-14
603	3.6642870445240393e-14
604	3.6343619941990045e-14
605	3.6332362192912822e-14
606	3.5256166602031931e-14
607	3.4980075212584495e-14
608	3.4481493850731592e-14
609	3.3846279579604976e-14
610	3.3643678095876049e-14
611	3.332634852784253e-14
612	3.2717825120176722e-14
613	3.1609249989516853e-14
614	3.1160502496146993e-14
615	3.0706564465157496e-14
616	3.0609618511600387e-14
617	2.990934325494302e-14
618	2.9305716849140365e-14
619	2.8489031846283641e-14
620	2.8185054242460108e-14
621	2.8168651939763258e-14
622	2.7942526276044962e-14
623	2.7505179882891403e-14
624	2.6329195845280543e-14
625	2.6033854200727375e-14
626	2.555701309775882e-14
627	2.5049493029784442e-14
628	2.4999087604193936e-14
629	2.4787610707002165e-14
630	2.4059973215369275e-14
631	2.3796701550651977e-14
632	2.3526138008642485e-14
633	2.3019979382726575e-14
634	2.2380241384076769e-14
635	2.2320047367865168e-14
636	2.2229934851846491e-14
637	2.1822821004457107e-14
638	2.1534835414720436e-14
639	2.0839587964064351e-14
640	2.0534743349750535e-14
641	2.0337644885375411e-14
642	1.9842904192896981e-14
643	1.9638460592020254e-14
644	1.9516312987353272e-14
645	1.9184682894288132e-14
646	1.9078426300395249e-14
647	1.8871501091523059e-14
648	1.8602742830564709e-14
649	1.8111638120291676e-14
650	1.804424969504158e-14
651	1.7880879845420255e-14
652	1.7477073975607898e-14
653	1.7305854318003733e-14
654	1.7063716431585431e-14
655	1.6917551141690921e-14
656	1.6430700341748983e-14
657	1.6051311110493809e-14
658	1.5874752130489659e-14
659	1.5583533270184377e-14
660	1.5352734711439621e-14
661	1.5034394923953898e-14
662	1.4785532020283348e-14
663	1.4485845220042239e-14
664	1.4238353503521937e-14
665	1.3978288804302474e-14
666	1.3846702892114476e-14
667	1.3498555014607565e-14
668	1.3312347359492555e-14
669	1.3072643400506287e-14
670	1.2971533091476311e-14
671	1.2828264313290123e-14
672	1.2704511373142764e-14
673	1.2585198111235247e-14
674	1.2411390181707196e-14
675	1.223652983199582e-14
676	1.2088862617342716e-14
677	1.192481252574169e-14
678	1.1843754797917714e-14
679	1.1487303735781149e-14
680	1.139250426450472e-14
681	1.1242393466644401e-14
682	1.1084960349348694e-14
683	1.0871539627846141e-14
684	1.0700191278104058e-14
685	1.0627200417639907e-14
686	1.0533126073967703e-14
687	1.052950915316146e-14
688	1.0293626224410409e-14
689	1.0064556887661028e-14
690	9.9547206828665234e-15
691	9.3716239500204456e-15
692	9.3319148559507396e-15
693	9.3196548229101621e-15
694	9.1859529393024241e-15
695	9.0431224576797925e-15
696	8.8045058216403644e-15
697	8.7710525463712335e-15
698	8.7262231303827658e-15
699	8.4820799652229707e-15
700	8.2126590552386799e-15
701	8.1585978239848237e-15
702	7.9843411544566354e-15
703	7.9644343729491422e-15
704	7.8482089469397876e-15
705	7.7338072493547432e-15
706	7.6579169536189216e-15
707	7.4089520016035549e-15
708	7.3125809033366608e-15
709	7.1819675220725173e-15
710	7.0184762961313238e-15
711	6.9641726620283334e-15
712	6.8417420594311384e-15
713	6.6978697046670117e-15
714	6.6447166296518688e-15
715	6.5226606058624065e-15
716	6.3785436645946287e-15
717	6.3552923104223407e-15
718	6.3091460900098468e-15
719	6.2298132398402608e-15
720	5.9965410140500001e-15
721	5.936038304032827e-15
722	5.8900099848427189e-15
723	5.81118897873445e-15
724	5.6940277269532902e-15
725	5.5943911948428048e-15
726	5.49297350263433e-15
727	5.4276646872733065e-15
728	5.3690175785124886e-15
729	5.3449369442548753e-15
730	5.2964085761441298e-15
731	5.1545703053672333e-15
732	5.0978249529204045e-15
733	5.034539765763686e-15
734	4.8773491750574287e-15
735	4.8479480543989887e-15
736	4.8170735672127952e-15
737	4.7020811613508413e-15
738	4.6681405908747766e-15
739	4.6191304421201864e-15
740	4.6070478516932317e-15
741	4.5150769842862668e-15
742	4.3938714581727744e-15
743	4.3656432523491212e-15
744	4.2547410411583129e-15
745	4.1551896978728212e-15
746	4.094706220177667e-15
747	4.0345908851465985e-15
748	3.9829344633735157e-15
749	3.9772011770627733e-15
750	3.9184119638533277e-15
751	3.8270019418807404e-15
752	3.7744353224837308e-15
753	3.6896452797497082e-15
754	3.613593420404534e-15
755	3.5839414151911625e-15
756	3.5555367378388161e-15
757	3.4961796619773256e-15
758	3.4201673090461999e-15
759	3.4066887572293899e-15
760	3.345923071253412e-15
761	3.2954024820911687e-15
762	3.2451869902087436e-15
763	3.2303840589528841e-15
764	3.1974016044758212e-15
765	3.1013564787443474e-15
766	3.0844514350057386e-15
767	3.0280983925103455e-15
768	2.9890936132865452e-15
769	2.9491496749341604e-15
770	2.8878573472068309e-15
771	2.8241564566465089e-15
772	2.7736321509390968e-15
773	2.7576037605919149e-15
774	2.6982542149189761e-15
775	2.6789392022296268e-15
776	2.6193158627815189e-15
777	2.5832318931967216e-15
778	2.5241916060070786e-15
779	2.5057315882243229e-15
780	2.4869585935108368e-15
781	2.480602039088211e-15
782	2.4355285825137745e-15
783	2.407593504158223e-15
784	2.3351485972625362e-15
785	2.3122335884766665e-15
786	2.301962333636136e-15
787	2.2648274190902989e-15
788	2.2527804419509392e-15
789	2.211577764820525e-15
790	2.1847252095274147e-15
791	2.1746554897373635e-15
792	2.094875062520691e-15
793	2.0689012249077395e-15
794	2.0367802379198605e-15
795	2.0007828517477513e-15
796	1.9611127699607604e-15
797	1.9588146167378518e-15
798	1.9028532274479131e-15
799	1.8709267179731623e-15
800	1.846599489818049e-15
801	1.8256772087710938e-15
802	1.8029977480016015e-15
803	1.7886691456163138e-15
804	1.7507868611231395e-15
805	1.7396768911141657e-15
806	1.7256085363472059e-15
807	1.7108761563269954e-15
808	1.6800793262822524e-15
809	1.6625901530629894e-15
810	1.6384786967299647e-15
811	1.5929469057194744e-15
812	1.5731645162646461e-15
813	1.5552562043748686e-15
814	1.5289260824732508e-15
815	1.5092686648513287e-15
816	1.4937284462132947e-15
817	1.4772168582712422e-15
818	1.4607815825332859e-15
819	1.4387117738092761e-15
820	1.404069244997446e-15
821	1.3943828994681234e-15
822	1.3846486490452716e-15
823	1.3707608057898403e-15
824	1.347051358221673e-15
825	1.3300441781574405e-15
826	1.3108740277238967e-15
827	1.299000615291683e-15
828	1.284393914557385e-15
829	1.2684105836770634e-15
830	1.2444104017132276e-15
831	1.2255271794656504e-15
832	1.2171904600984903e-15
833	1.1969198826711634e-15
834	1.1913781860816839e-15
835	1.1756629567509025e-15
836	1.1686176613879959e-15
837	1.1523838270743329e-15
838	1.1345682469539814e-15
839	1.123427236637943e-15
840	1.0981918768675549e-15
841	1.0918922930864138e-15
842	1.0717807584014971e-15
843	1.0598419345360328e-15
844	1.0548673755771689e-15
845	1.0434330214436215e-15
846	1.0378940884575648e-15
847	1.0337881851913413e-15
848	1.0158955007746001e-15
849	1.0060113149598897e-15
850	9.9074451831448999e-16
851	9.8298363959611681e-16
852	9.8187015321713263e-16
853	9.7405796088381793e-16
854	9.5630431832414487e-16
855	9.4042395667938516e-16
856	9.3002687836417268e-16
857	9.2614664013640557e-16
858	9.2228093991291439e-16
859	9.1710637926282712e-16
860	9.0474137065688007e-16
861	9.0135520429102664e-16
862	8.9680077038657336e-16
863	8.91003089616169e-16
864	8.8295690349927715e-16
865	8.6955207933246089e-16
866	8.6176090761337653e-16
867	8.5754721885706638e-16
868	8.5119309872701384e-16
869	8.432246676768898e-16
870	8.3472061019524127e-16
871	8.2966170760081696e-16
872	8.2900009733414825e-16
873	8.233583330480504e-16
874	8.16002649647814e-16
875	8.1106275128725239e-16
876	8.0977004087229521e-16
877	8.0177937635767744e-16
878	7.9683102419384794e-16
879	7.8893632129278834e-16
880	7.8513600800512884e-16
881	7.7480154875641246e-16
882	7.7385902742988367e-16
883	7.6531837183413087e-16
884	7.6426170583834941e-16
885	7.6103606956837027e-16
886	7.582712171364762e-16
887	7.5351820775524619e-16
888	7.4966514119216594e-16
889	7.4535258835068689e-16
890	7.3776529589578668e-16
891	7.3144026348443359e-16
892	7.2989681242915247e-16
893	7.2591356997658833e-16
894	7.2161596662381517e-16
895	7.1837007431346763e-16
896	7.1611993762716181e-16
897	7.0709299177229995e-16
898	7.013524100450059e-16
899	6.9955388548692488e-16
900	6.9478853111578662e-16
901	6.9177183153314808e-16
902	6.85006610968018e-16
903	6.8039969013845015e-16
904	6.7721781003269137e-16
905	6.7216863639760286e-16
906	6.6830332150902024e-16
907	6.6698556181401812e-16
908	6.6552638206752885e-16
909	6.6053338660809728e-16
910	6.5450730812525022e-16
911	6.5048192757936229e-16
912	6.455650568466555e-16
913	6.4509920285921148e-16
914	6.4216963659765101e-16
915	6.3419850503764494e-16
916	6.2867204156782993e-16
917	6.2572251593524063e-16
918	6.2378470766772503e-16
919	6.1766840292542443e-16
920	6.111812639982901e-16
921	6.0773744827314843e-16
922	6.0571821371316842e-16
923	6.0475767468396035e-16
924	6.0202193019116064e-16
925	5.945590953837053e-16
926	5.9265826642745304e-16
927	5.911447026956176e-16
928	5.8976370356549487e-16
929	5.8647349968671494e-16
930	5.8246410135012958e-16
931	5.7876974380593338e-16
932	5.7090832638992366e-16
933	5.6615092065994197e-16
934	5.6260509024189008e-16
935	5.6111595844269812e-16
936	5.5810904763795253e-16
937	5.5564653036928344e-16
938	5.5140908268508953e-16
939	5.5032193250989615e-16
940	5.4809663202017652e-16
941	5.4650243037736351e-16
942	5.4145864839191323e-16
943	5.3623191461124125e-16
944	5.3416294280132342e-16
945	5.3125598048473206e-16
946	5.2810403487698336e-16
947	5.2555254040985955e-16
948	5.2272063984339062e-16
949	5.2003833314091613e-16
950	5.1586348537814169e-16
951	5.1456132983908271e-16
952	5.1294659367098158e-16
953	5.0721964688975629e-16
954	5.0609575703547655e-16
955	5.0287588351513427e-16
956	4.9969002246952614e-16
957	4.9275837980817372e-16
958	4.9255976937624985e-16
959	4.8704670138423819e-16
960	4.8528905124019655e-16
961	4.8123353772877369e-16
962	4.7974745906162838e-16
963	4.7847916494424064e-16
964	4.7313747509177134e-16
965	4.7184411391175025e-16
966	4.7135371973773459e-16
967	4.6982960078763132e-16
968	4.6613731307433759e-16
969	4.6387120654414825e-16
970	4.6098440467922741e-16
971	4.5957377713566558e-16
972	4.5802986559776536e-16
973	4.5505419105026417e-16
974	4.528429242272249e-16
975	4.5112372193578749e-16
976	4.4924280504224998e-16
977	4.4612459034073279e-16
978	4.4375715554486022e-16
979	4.4013528643386035e-16
980	4.3933358859622717e-16
981	4.3805568654048334e-16
982	4.3653279222439104e-16
983	4.3513100711491424e-16
984	4.3210358498569707e-16
985	4.2930399583062721e-16
986	4.2567557416841883e-16
987	4.2402515274237731e-16
988	4.2210580522482051e-16
989	4.2020343411888613e-16
990	4.1818831292686053e-16
991	4.1611191487495551e-16
992	4.1425357554372472e-16
993	4.1043680897767438e-16
994	4.0803644761202049e-16
995	4.0528025228969664e-16
996	4.0216325507062042e-16
997	4.0056081576855764e-16
998	3.9846787803424937e-16
999	3.9704289791924635e-16
1000	3.9551995562933536e-16
1001	3.9186945400317657e-16
1002	3.9113170933123345e-16
1003	3.8573718629701206e-16
1004	3.8476364124015694e-16
1005	3.8380075394676282e-16
1006	3.7986882898973405e-16
1007	3.7967089528736324e-16
1008	3.7882910132695225e-16
1009	3.7322618602876558e-16
1010	3.7181731096054828e-16
1011	3.699708726868182e-16
1012	3.6930980083273451e-16
1013	3.6596246494231779e-16
1014	3.6452961738821811e-16
1015	3.630110640124066e-16
1016	3.6224253423694928e-16
1017	3.5899018393387096e-16
1018	3.5726158932924811e-16
1019	3.564417650099154e-16
1020	3.5606815946007759e-16
1021	3.547283207210382e-16
1022	3.5299059692337057e-16
1023	3.4817897910633671e-16
1024	3.4622531471892434e-16
1025	3.44051731219769e-16
1026	3.4174122639014517e-16
1027	3.4110384853370855e-16
1028	3.3869342342411477e-16
1029	3.3665630232597547e-16
1030	3.3519597128395991e-16
1031	3.3313572705762574e-16
1032	3.3147998768549568e-16
1033	3.3001362272953999e-16
1034	3.2784666979712184e-16
1035	3.2513706376344587e-16
1036	3.2467424287669216e-16
1037	3.2293037707648418e-16
1038	3.2227792568864408e-16
1039	3.1921500057801554e-16
1040	3.166995332814563e-16
1041	3.1249137287119113e-16
1042	3.1196711739728804e-16
1043	3.0969995797113642e-16
1044	3.0689049940747864e-16
1045	3.0519577167059044e-16
1046	3.0363520129417149e-16
1047	3.0202911600067036e-16
1048	3.0106409255226244e-16
1049	2.9750768614686704e-16
1050	2.9600684281534353e-16
1051	2.9242576486849888e-16
1052	2.9162614697514907e-16
1053	2.9048171390900529e-16
1054	2.8782605587253406e-16
1055	2.8675900081273557e-16
1056	2.8440665253875978e-16
1057	2.8243610369857571e-16
1058	2.8086145835390256e-16
1059	2.78944014847836e-16
1060	2.7781485765259921e-16
1061	2.7492058618747255e-16
1062	2.7377937718076199e-16
1063	2.7358310588524234e-16
1064	2.7173597087630327e-16
1065	2.7008470075466949e-16
1066	2.684787782427544e-16
1067	2.6558292101027566e-16
1068	2.6307649839232812e-16
1069	2.6201602299288586e-16
1070	2.6187000499703985e-16
1071	2.6030304881020744e-16
1072	2.5651026510609563e-16
1073	2.5579768589580151e-16
1074	2.5451813135536222e-16
1075	2.5292241218878509e-16
1076	2.5030053655832835e-16
1077	2.4873667747314435e-16
1078	2.4620243091103622e-16
1079	2.452034604201442e-16
1080	2.4423384057124468e-16
1081	2.4337470739940499e-16
1082	2.4299424860695433e-16
1083	2.4073985597117146e-16
1084	2.4025020224407787e-16
1085	2.3904006099684835e-16
1086	2.3725743507487533e-16
1087	2.3684547503978997e-16
1088	2.3667343293205047e-16
1089	2.3281072880077952e-16
1090	2.2918528425582564e-16
1091	2.2813134389059999e-16
1092	2.2736032964245767e-16
1093	2.2612993687106551e-16
1094	2.2461259906007035e-16
1095	2.224845710447653e-16
1096	2.2076765321971383e-16
1097	2.203806033194861e-16
1098	2.1906407520999513e-16
1099	2.1687559294407622e-16
1100	2.1605521016086546e-16
1101	2.1522785439317505e-16
1102	2.1224602224452155e-16
1103	2.1171927361581905e-16
1104	2.1056072253280037e-16
1105	2.0968392409852772e-16
1106	2.0689099154233804e-16
1107	2.0633353195438941e-16
1108	2.0349241910843612e-16
1109	2.0246956663830785e-16
1110	2.0167031390826381e-16
1111	1.9891391060719188e-16
1112	1.9728663194700302e-16
1113	1.9640541764238385e-16
1114	1.9519469615396567e-16
1115	1.9349950196328988e-16
1116	1.9275700725956392e-16
1117	1.9069960387444926e-16
1118	1.9039831580969411e-16
1119	1.8770164647883681e-16
1120	1.8639421153817068e-16
1121	1.8568546628588836e-16
1122	1.8490197824653491e-16
1123	1.8366542854245814e-16
1124	1.8300300162744509e-16
1125	1.8006824584733155e-16
1126	1.7983641913121697e-16
1127	1.7872954219488685e-16
1128	1.7725585631977741e-16
1129	1.7665460287036096e-16
1130	1.7578691218363417e-16
1131	1.7484836393597807e-16
1132	1.7362450835308008e-16
1133	1.7266390302512899e-16
1134	1.717182461342644e-16
1135	1.7085094411369627e-16
1136	1.6893563133185261e-16
1137	1.6763076816178834e-16
1138	1.6599005862258486e-16
1139	1.6581839349100091e-16
1140	1.6401748369277562e-16
1141	1.6240963945192055e-16
1142	1.6131899734555216e-16
1143	1.6035196705318018e-16
1144	1.5878786775153077e-16
1145	1.5757405747316322e-16
1146	1.5679766449158916e-16
1147	1.5540187736661546e-16
1148	1.5458402504695404e-16
1149	1.5358306256438102e-16
1150	1.5271127734182053e-16
1151	1.5168004035965041e-16
1152	1.5034784791312689e-16
1153	1.4889572225976587e-16
1154	1.485256240095018e-16
1155	1.4728946057274585e-16
1156	1.4598647156024805e-16
1157	1.4470603094182085e-16
1158	1.4373763192671203e-16
1159	1.4226510037478719e-16
1160	1.4027955425219604e-16
1161	1.3901206851004544e-16
1162	1.3859153801569797e-16
1163	1.3769420254947408e-16
1164	1.368897667169875e-16
1165	1.3528523692610216e-16
1166	1.3439082943815845e-16
1167	1.3289862929274429e-16
1168	1.3160663503873775e-16
1169	1.3037904156305936e-16
1170	1.2947552965749053e-16
1171	1.2890076164738688e-16
1172	1.2821631113408595e-16
1173	1.2703210962907707e-16
1174	1.2562973671345051e-16
1175	1.24439465151619e-16
1176	1.2295590507557704e-16
1177	1.2085312251225366e-16
1178	1.1945367675115372e-16
1179	1.184681679972136e-16
1180	1.1662311025552451e-16
1181	1.1494993288416349e-16
1182	1.133929481666287e-16
1183	1.1188412507568684e-16
1184	1.107337974828463e-16
1185	1.0874214687495462e-16
1186	1.0776873718476681e-16
1187	1.0572240274837119e-16
1188	1.0548398560028267e-16
1189	1.0432448561666919e-16
1190	1.029128858862573e-16
1191	1.0158982643638023e-16
1192	1.0065547097287503e-16
1193	9.9154717380053547e-17
1194	9.7857382461202519e-17
1195	9.6307567719169682e-17
1196	9.4478836273719429e-17
1197	9.3203950098444597e-17
1198	9.19090990623292e-17
1199	8.9809776368378799e-17
1200	8.8615553871576825e-17
1201	8.6696570742019994e-17
1202	8.5073141518026447e-17
1203	8.3303124125796606e-17
1204	8.3185767852822452e-17
1205	8.2599061503457987e-17
1206	8.2327700622480976e-17
1207	8.1270204536386101e-17
1208	8.0699943550966531e-17
1209	8.041134492806041e-17
1210	7.9102593164204546e-17
1211	7.9102593164204546e-17
1212	7.9102593164204546e-17
1213	7.9102593164204546e-17
1214	7.9102593164204546e-17
1215	7.9102593164204546e-17
1216	7.9102593164204546e-17
1217	7.9102593164204546e-17
1218	7.9102593164204546e-17
1219	7.9102593164204546e-17
1220	7.9102593164204546e-17
1221	7.9102593164204546e-17
1222	7.9102593164204546e-17
1223	7.9102593164204546e-17
1224	7.9102593164204546e-17
1225	7.9102593164204546e-17
1226	7.9102593164204546e-17
1227	7.9102593164204546e-17
1228	7.9102593164204546e-17
1229	7.9102593164204546e-17
1230	7.9102593164204546e-17
1231	7.9102593164204546e-17
1232	7.9102593164204546e-17
1233	7.9102593164204546e-17
1234	7.9102593164204546e-17
1235	7.9102593164204546e-17
1236	7.9102593164204546e-17
1237	7.9102593164204546e-17
1238	7.9102593164204546e-17
1239	7.9102593164204546e-17
1240	7.9102593164204546e-17
1241	7.9102593164204546e-17
1242	7.9102593164204546e-17
1243	7.9102593164204546e-17
1244	7.9102593164204546e-17
1245	7.9102593164204546e-17
1246	7.9102593164204546e-17
1247	7.9102593164204546e-17
1248	7.9102593164204546e-17
1249	7.9102593164204546e-17
1250	7.9102593164204546e-17
1251	7.9102593164204546e-17
1252	7.9102593164204546e-17
1253	7.9102593164204546e-17
1254	7.9102593164204546e-17
1255	7.9102593164204546e-17
1256	7.9102593164204546e-17
1257	7.9102593164204546e-17
1258	7.9102593164204546e-17
1259	7.9102593164204546e-17
1260	7.9102593164204546e-17
1261	7.9102593164204546e-17
1262	7.9102593164204546e-17
1263	7.9102593164204546e-17
1264	7.9102593164204546e-17
1265	7.9102593164204546e-17
1266	7.9102593164204546e-17
1267	7.9102593164204546e-17
1268	7.9102593164204546e-17
1269	7.9102593164204546e-17
1270	7.9102593164204546e-17
1271	7.9102593164204546e-17
1272	7.9102593164204546e-17
1273	7.9102593164204546e-17
1274	7.9102593164204546e-17
1275	7.9102593164204546e-17
1276	7.9102593164204546e-17
1277	7.9102593164204546e-17
1278	7.9102593164204546e-17
1279	7.9102593164204546e-17
1280	7.9102593164204546e-17
1281	7.9102593164204546e-17
1282	7.9102593164204546e-17
1283	7.9102593164204546e-17
1284	7.9102593164204546e-17
1285	7.9102593164204546e-17
1286	7.9102593164204546e-17
1287	7.9102593164204546e-17
1288	7.9102593164204546e-17
1289	7.9102593164204546e-17
1290	7.9102593164204546e-17
1291	7.9102593164204546e-17
1292	7.9102593164204546e-17
1293	7.9102593164204546e-17
1294	7.9102593164204546e-17
1295	7.9102593164204546e-17
1296	7.9102593164204546e-17
1297	7.9102593164204546e-17
1298	7.9102593164204546e-17
1299	7.9102593164204546e-17
1300	7.9102593164204546e-17
1301	7.9102593164204546e-17
1302	7.9102593164204546e-17
1303	7.9102593164204546e-17
1304	7.9102593164204546e-17
1305	7.9102593164204546e-17
1306	7.9102593164204546e-17
1307	7.9102593164204546e-17
1308	7.9102593164204546e-17
1309	7.9102593164204546e-17
1310	7.9102593164204546e-17
1311	7.9102593164204546e-17
1312	7.9102593164204546e-17
1313	7.9102593164204546e-17
1314	7.9102593164204546e-17
1315	7.9102593164204546e-17
1316	7.9102593164204546e-17
1317	7.9102593164204546e-17
1318	7.9102593164204546e-17
1319	7.9102593164204546e-17
1320	7.9102593164204546e-17
1321	7.9102593164204546e-17
1322	7.9102593164204546e-17
1323	7.9102593164204546e-17
1324	7.9102593164204546e-17
1325	7.9102593164204546e-17
1326	7.9102593164204546e-17
1327	7.9102593164204546e-17
1328	7.9102593164204546e-17
1329	7.9102593164204546e-17
1330	7.9102593164204546e-17
1331	7.9102593164204546e-17
1332	7.9102593164204546e-17
1333	7.9102593164204546e-17
1334	7.9102593164204546e-17
1335	7.9102593164204546e-17
1336	7.9102593164204546e-17
1337	7.9102593164204546e-17
1338	7.9102593164204546e-17
1339	7.9102593164204546e-17
1340	7.9102593164204546e-17
1341	7.9102593164204546e-17
1342	7.9102593164204546e-17
1343	7.9102593164204546e-17
1344	7.9102593164204546e-17
1345	7.9102593164204546e-17
1346	7.9102593164204546e-17
1347	7.9102593164204546e-17
1348	7.9102593164204546e-17
1349	7.9102593164204546e-17
1350	7.9102593164204546e-17
1351	7.9102593164204546e-17
1352	7.9102593164204546e-17
1353	7.9102593164204546e-17
1354	7.9102593164204546e-17
1355	7.9102593164204546e-17
1356	7.9102593164204546e-17
1357	7.9102593164204546e-17
1358	7.9102593164204546e-17
1359	7.9102593164204546e-17
1360	7.9102593164204546e-17
1361	7.9102593164204546e-17
1362	7.9102593164204546e-17
1363	7.9102593164204546e-17
1364	7.9102593164204546e-17
1365	7.9102593164204546e-17
1366	7.9102593164204546e-17
1367	7.9102593164204546e-17
1368	7.9102593164204546e-17
1369	7.9102593164204546e-17
1370	7.9102593164204546e-17
1371	7.9102593164204546e-17
1372	7.9102593164204546e-17
1373	7.9102593164204546e-17
1374	7.9102593164204546e-17
1375	7.9102593164204546e-17
1376	7.9102593164204546e-17
1377	7.9102593164204546e-17
1378	7.9102593164204546e-17
1379	7.9102593164204546e-17
1380	7.9102593164204546e-17
1381	7.9102593164204546e-17
1382	7.9102593164204546e-17
1383	7.9102593164204546e-17
1384	7.9102593164204546e-17
1385	7.9102593164204546e-17
1386	7.9102593164204546e-17
1387	7.9102593164204546e-17
1388	7.9102593164204546e-17
1389	7.9102593164204546e-17
1390	7.9102593164204546e-17
1391	7.9102593164204546e-17
1392	7.9102593164204546e-17
1393	7.9102593164204546e-17
1394	7.9102593164204546e-17
1395	7.9102593164204546e-17
1396	7.9102593164204546e-17
1397	7.9102593164204546e-17
1398	7.9102593164204546e-17
1399	7.9102593164204546e-17
1400	7.9102593164204546e-17
1401	7.9102593164204546e-17
1402	7.9102593164204546e-17
1403	7.9102593164204546e-17
1404	7.9102593164204546e-17
1405	7.9102593164204546e-17
1406	7.9102593164204546e-17
1407	7.9102593164204546e-17
1408	7.9102593164204546e-17
1409	7.9102593164204546e-17
1410	7.9102593164204546e-17
1411	7.9102593164204546e-17
1412	7.9102593164204546e-17
1413	7.9102593164204546e-17
1414	7.9102593164204546e-17
1415	7.9102593164204546e-17
1416	7.9102593164204546e-17
1417	7.9102593164204546e-17
1418	7.9102593164204546e-17
1419	7.9102593164204546e-17
1420	7.9102593164204546e-17
1421	7.9102593164204546e-17
1422	7.9102593164204546e-17
1423	7.9102593164204546e-17
1424	7.9102593164204546e-17
1425	7.9102593164204546e-17
1426	7.9102593164204546e-17
1427	7.9102593164204546e-17
1428	7.9102593164204546e-17
1429	7.9102593164204546e-17
1430	7.9102593164204546e-17
1431	7.9102593164204546e-17
1432	7.9102593164204546e-17
1433	7.9102593164204546e-17
1434	7.9102593164204546e-17
1435	7.9102593164204546e-17
1436	7.9102593164204546e-17
1437	7.9102593164204546e-17
1438	7.9102593164204546e-17
1439	7.9102593164204546e-17
1440	7.9102593164204546e-17
1441	7.9102593164204546e-17
1442	7.9102593164204546e-17
1443	7.9102593164204546e-17
1444	7.9102593164204546e-17
1445	7.9102593164204546e-17
1446	7.9102593164204546e-17
1447	7.9102593164204546e-17
1448	7.9102593164204546e-17
1449	7.9102593164204546e-17
1450	7.9102593164204546e-17
1451	7.9102593164204546e-17
1452	7.9102593164204546e-17
1453	7.9102593164204546e-17
1454	7.9102593164204546e-17
1455	7.9102593164204546e-17
1456	7.9102593164204546e-17
1457	7.9102593164204546e-17
1458	7.9102593164204546e-17
1459	7.9102593164204546e-17
1460	7.9102593164204546e-17
1461	7.9102593164204546e-17
1462	7.9102593164204546e-17
1463	7.9102593164204546e-17
1464	7.9102593164204546e-17
1465	7.9102593164204546e-17
1466	7.9102593164204546e-17
1467	7.9102593164204546e-17
1468	7.9102593164204546e-17
1469	7.9102593164204546e-17
1470	7.9102593164204546e-17
1471	7.9102593164204546e-17
1472	7.9102593164204546e-17
1473	7.9102593164204546e-17
1474	7.9102593164204546e-17
1475	7.9102593164204546e-17
1476	7.9102593164204546e-17
1477	7.9102593164204546e-17
1478	7.9102593164204546e-17
1479	7.9102593164204546e-17
1480	7.9102593164204546e-17
1481	7.9102593164204546e-17
1482	7.9102593164204546e-17
1483	7.9102593164204546e-17
1484	7.9102593164204546e-17
1485	7.9102593164204546e-17
1486	7.9102593164204546e-17
1487	7.9102593164204546e-17
1488	7.9102593164204546e-17
1489	7.9102593164204546e-17
1490	7.9102593164204546e-17
1491	7.9102593164204546e-17
1492	7.9102593164204546e-17
1493	7.9102593164204546e-17
1494	7.9102593164204546e-17
1495	7.9102593164204546e-17
1496	7.9102593164204546e-17
1497	7.9102593164204546e-17
1498	7.9102593164204546e-17
1499	7.9102593164204546e-17
1500	7.9102593164204546e-17
1501	7.9102593164204546e-17
1502	7.9102593164204546e-17
1503	7.9102593164204546e-17
1504	7.9102593164204546e-17
1505	7.9102593164204546e-17
1506	7.9102593164204546e-17
1507	7.9102593164204546e-17
1508	7.9102593164204546e-17
1509	7.9102593164204546e-17
1510	7.9102593164204546e-17
1511	7.9102593164204546e-17
1512	7.9102593164204546e-17
1513	7.9102593164204546e-17
1514	7.9102593164204546e-17
1515	7.9102593164204546e-17
1516	7.9102593164204546e-17
1517	7.9102593164204546e-17
1518	7.9102593164204546e-17
1519	7.9102593164204546e-17
1520	7.9102593164204546e-17
1521	7.9102593164204546e-17
1522	7.9102593164204546e-17
1523	7.9102593164204546e-17
1524	7.9102593164204546e-17
1525	7.9102593164204546e-17
1526	7.9102593164204546e-17
1527	7.9102593164204546e-17
1528	7.9102593164204546e-17
1529	7.9102593164204546e-17
1530	7.9102593164204546e-17
1531	7.9102593164204546e-17
1532	7.9102593164204546e-17
1533	7.9102593164204546e-17
1534	7.9102593164204546e-17
1535	7.9102593164204546e-17
1536	7.9102593164204546e-17
1537	7.9102593164204546e-17
1538	7.9102593164204546e-17
1539	7.9102593164204546e-17
1540	7.9102593164204546e-17
1541	7.9102593164204546e-17
1542	7.9102593164204546e-17
1543	7.9102593164204546e-17
1544	7.9102593164204546e-17
1545	7.9102593164204546e-17
1546	7.9102593164204546e-17
1547	7.9102593164204546e-17
1548	7.9102593164204546e-17
1549	7.9102593164204546e-17
1550	7.9102593164204546e-17
1551	7.9102593164204546e-17
1552	7.9102593164204546e-17
1553	7.9102593164204546e-17
1554	7.9102593164204546e-17
1555	7.9102593164204546e-17
1556	7.9102593164204546e-17
1557	7.9102593164204546e-17
1558	7.9102593164204546e-17
1559	7.9102593164204546e-17
1560	7.9102593164204546e-17
1561	7.9102593164204546e-17
1562	7.9102593164204546e-17
1563	7.9102593164204546e-17
1564	7.9102593164204546e-17
1565	7.9102593164204546e-17
1566	7.9102593164204546e-17
1567	7.9102593164204546e-17
1568	7.9102593164204546e-17
1569	7.9102593164204546e-17
1570	7.9102593164204546e-17
1571	7.9102593164204546e-17
1572	7.9102593164204546e-17
1573	7.9102593164204546e-17
1574	7.9102593164204546e-17
1575	7.9102593164204546e-17
1576	7.9102593164204546e-17
1577	7.9102593164204546e-17
1578	7.9102593164204546e-17
1579	7.9102593164204546e-17
1580	7.9102593164204546e-17
1581	7.9102593164204546e-17
1582	7.9102593164204546e-17
1583	7.9102593164204546e-17
1584	7.9102593164204546e-17
1585	7.9102593164204546e-17
1586	7.9102593164204546e-17
1587	7.9102593164204546e-17
1588	7.9102593164204546e-17
1589	7.9102593164204546e-17
1590	7.9102593164204546e-17
1591	7.9102593164204546e-17
1592	7.9102593164204546e-17
1593	7.9102593164204546e-17
1594	7.9102593164204546e-17
1595	7.9102593164204546e-17
1596	7.9102593164204546e-17
1597	7.9102593164204546e-17
1598	7.9102593164204546e-17
1599	7.9102593164204546e-17
1600	7.9102593164204546e-17
1601	7.9102593164204546e-17
1602	7.9102593164204546e-17
1603	7.9102593164204546e-17
1604	7.9102593164204546e-17
1605	7.9102593164204546e-17
1606	7.9102593164204546e-17
1607	7.9102593164204546e-17
1608	7.9102593164204546e-17
1609	7.9102593164204546e-17
1610	7.9102593164204546e-17
1611	7.9102593164204546e-17
1612	7.9102593164204546e-17
1613	7.9102593164204546e-17
1614	7.9102593164204546e-17
1615	7.9102593164204546e-17
1616	7.9102593164204546e-17
1617	7.9102593164204546e-17
1618	7.9102593164204546e-17
1619	7.9102593164204546e-17
1620	7.9102593164204546e-17
1621	7.9102593164204546e-17
1622	7.9102593164204546e-17
1623	7.9102593164204546e-17
1624	7.9102593164204546e-17
1625	7.9102593164204546e-17
1626	7.9102593164204546e-17
1627	7.9102593164204546e-17
1628	7.9102593164204546e-17
1629	7.9102593164204546e-17
1630	7.9102593164204546e-17
1631	7.9102593164204546e-17
1632	7.9102593164204546e-17
1633	7.9102593164204546e-17
1634	7.9102593164204546e-17
1635	7.9102593164204546e-17
1636	7.9102593164204546e-17
1637	7.9102593164204546e-17
1638	7.9102593164204546e-17
1639	7.9102593164204546e-17
1640	7.9102593164204546e-17
1641	7.9102593164204546e-17
1642	7.9102593164204546e-17
1643	7.9102593164204546e-17
1644	7.9102593164204546e-17
1645	7.9102593164204546e-17
1646	7.9102593164204546e-17
1647	7.9102593164204546e-17
1648	7.9102593164204546e-17
1649	7.9102593164204546e-17
1650	7.9102593164204546e-17
1651	7.9102593164204546e-17
1652	7.9102593164204546e-17
1653	7.9102593164204546e-17
1654	7.9102593164204546e-17
1655	7.9102593164204546e-17
1656	7.9102593164204546e-17
1657	7.9102593164204546e-17
1658	7.9102593164204546e-17
1659	7.9102593164204546e-17
1660	7.9102593164204546e-17
1661	7.9102593164204546e-17
1662	7.9102593164204546e-17
1663	7.9102593164204546e-17
1664	7.9102593164204546e-17
1665	7.9102593164204546e-17
1666	7.9102593164204546e-17
1667	7.9102593164204546e-17
1668	7.9102593164204546e-17
1669	7.9102593164204546e-17
1670	7.9102593164204546e-17
1671	7.9102593164204546e-17
1672	7.9102593164204546e-17
1673	7.9102593164204546e-17
1674	7.9102593164204546e-17
1675	7.9102593164204546e-17
1676	7.9102593164204546e-17
1677	7.9102593164204546e-17
1678	7.9102593164204546e-17
1679	7.9102593164204546e-17
1680	7.9102593164204546e-17
1681	7.9102593164204546e-17
1682	7.9102593164204546e-17
1683	7.9102593164204546e-17
1684	7.9102593164204546e-17
1685	7.9102593164204546e-17
1686	7.9102593164204546e-17
1687	7.9102593164204546e-17
1688	7.9102593164204546e-17
1689	7.9102593164204546e-17
1690	7.9102593164204546e-17
1691	7.9102593164204546e-17
1692	7.9102593164204546e-17
1693	7.9102593164204546e-17
1694	7.9102593164204546e-17
1695	7.9102593164204546e-17
1696	7.9102593164204546e-17
1697	7.9102593164204546e-17
1698	7.9102593164204546e-17
1699	7.9102593164204546e-17
1700	7.9102593164204546e-17
1701	7.9102593164204546e-17
1702	7.9102593164204546e-17
1703	7.9102593164204546e-17
1704	7.9102593164204546e-17
1705	7.9102593164204546e-17
1706	7.9102593164204546e-17
1707	7.9102593164204546e-17
1708	7.9102593164204546e-17
1709	7.9102593164204546e-17
1710	7.9102593164204546e-17
1711	7.9102593164204546e-17
1712	7.9102593164204546e-17
1713	7.9102593164204546e-17
1714	7.9102593164204546e-17
1715	7.9102593164204546e-17
1716	7.9102593164204546e-17
1717	7.9102593164204546e-17
1718	7.9102593164204546e-17
1719	7.9102593164204546e-17
1720	7.9102593164204546e-17
1721	7.9102593164204546e-17
1722	7.9102593164204546e-17
1723	7.9102593164204546e-17
1724	7.9102593164204546e-17
1725	7.9102593164204546e-17
1726	7.9102593164204546e-17
1727	7.9102593164204546e-17
1728	7.9102593164204546e-17
1729	7.9102593164204546e-17
1730	7.9102593164204546e-17
1731	7.9102593164204546e-17
1732	7.9102593164204546e-17
1733	7.9102593164204546e-17
1734	7.9102593164204546e-17
1735	7.9102593164204546e-17
1736	7.9102593164204546e-17
1737	7.9102593164204546e-17
1738	7.9102593164204546e-17
1739	7.9102593164204546e-17
1740	7.9102593164204546e-17
1741	7.9102593164204546e-17
1742	7.9102593164204546e-17
1743	7.9102593164204546e-17
1744	7.9102593164204546e-17
1745	7.9102593164204546e-17
1746	7.9102593164204546e-17
1747	7.9102593164204546e-17
1748	7.9102593164204546e-17
1749	7.9102593164204546e-17
1750	7.9102593164204546e-17
1751	7.9102593164204546e-17
1752	7.9102593164204546e-17
1753	7.9102593164204546e-17
1754	7.9102593164204546e-17
1755	7.9102593164204546e-17
1756	7.9102593164204546e-17
1757	7.9102593164204546e-17
1758	7.9102593164204546e-17
1759	7.9102593164204546e-17
1760	7.9102593164204546e-17
1761	7.9102593164204546e-17
1762	7.9102593164204546e-17
1763	7.9102593164204546e-17
1764	7.9102593164204546e-17
1765	7.9102593164204546e-17
1766	7.9102593164204546e-17
1767	7.9102593164204546e-17
1768	7.9102593164204546e-17
1769	7.9102593164204546e-17
1770	7.9102593164204546e-17
1771	7.9102593164204546e-17
1772	7.9102593164204546e-17
1773	7.9102593164204546e-17
1774	7.9102593164204546e-17
1775	7.9102593164204546e-17
1776	7.9102593164204546e-17
1777	7.9102593164204546e-17
1778	7.9102593164204546e-17
1779	7.9102593164204546e-17
1780	7.9102593164204546e-17
1781	7.9102593164204546e-17
1782	7.9102593164204546e-17
1783	7.9102593164204546e-17
1784	7.9102593164204546e-17
1785	7.9102593164204546e-17
1786	7.9102593164204546e-17
1787	7.9102593164204546e-17
1788	7.9102593164204546e-17
1789	7.9102593164204546e-17
1790	7.9102593164204546e-17
1791	7.9102593164204546e-17
1792	7.9102593164204546e-17
1793	7.9102593164204546e-17
1794	7.9102593164204546e-17
1795	7.9102593164204546e-17
1796	7.9102593164204546e-17
1797	7.9102593164204546e-17
1798	7.9102593164204546e-17
1799	7.9102593164204546e-17
1800	7.9102593164204546e-17
1801	7.9102593164204546e-17
1802	7.9102593164204546e-17
1803	7.9102593164204546e-17
1804	7.9102593164204546e-17
1805	7.9102593164204546e-17
1806	7.9102593164204546e-17
1807	7.9102593164204546e-17
1808	7.9102593164204546e-17
1809	7.9102593164204546e-17
1810	7.9102593164204546e-17
1811	7.9102593164204546e-17
1812	7.9102593164204546e-17
1813	7.9102593164204546e-17
1814	7.9102593164204546e-17
1815	7.9102593164204546e-17
1816	7.9102593164204546e-17
1817	7.9102593164204546e-17
1818	7.9102593164204546e-17
1819	7.9102593164204546e-17
1820	7.9102593164204546e-17
1821	7.9102593164204546e-17
1822	7.9102593164204546e-17
1823	7.9102593164204546e-17
1824	7.9102593164204546e-17
1825	7.9102593164204546e-17
1826	7.9102593164204546e-17
1827	7.9102593164204546e-17
1828	7.9102593164204546e-17
1829	7.9102593164204546e-17
1830	7.9102593164204546e-17
1831	7.9102593164204546e-17
1832	7.9102593164204546e-17
1833	7.9102593164204546e-17
1834	7.9102593164204546e-17
1835	7.9102593164204546e-17
1836	7.9102593164204546e-17
1837	7.9102593164204546e-17
1838	7.9102593164204546e-17
1839	7.9102593164204546e-17
1840	7.9102593164204546e-17
1841	7.9102593164204546e-17
1842	7.9102593164204546e-17
1843	7.9102593164204546e-17
1844	7.9102593164204546e-17
1845	7.9102593164204546e-17
1846	7.9102593164204546e-17
1847	7.9102593164204546e-17
1848	7.9102593164204546e-17
1849	7.9102593164204546e-17
1850	7.9102593164204546e-17
1851	7.9102593164204546e-17
1852	7.9102593164204546e-17
1853	7.9102593164204546e-17
1854	7.9102593164204546e-17
1855	7.9102593164204546e-17
1856	7.9102593164204546e-17
1857	7.9102593164204546e-17
1858	7.9102593164204546e-17
1859	7.9102593164204546e-17
1860	7.9102593164204546e-17
1861	7.9102593164204546e-17
1862	7.9102593164204546e-17
1863	7.9102593164204546e-17
1864	7.9102593164204546e-17
1865	7.9102593164204546e-17
1866	7.9102593164204546e-17
1867	7.9102593164204546e-17
1868	7.9102593164204546e-17
1869	7.9102593164204546e-17
1870	7.9102593164204546e-17
1871	7.9102593164204546e-17
1872	7.9102593164204546e-17
1873	7.9102593164204546e-17
1874	7.9102593164204546e-17
1875	7.9102593164204546e-17
1876	7.9102593164204546e-17
1877	7.9102593164204546e-17
1878	7.9102593164204546e-17
1879	7.9102593164204546e-17
1880	7.9102593164204546e-17
1881	7.9102593164204546e-17
1882	7.9102593164204546e-17
1883	7.9102593164204546e-17
1884	7.9102593164204546e-17
1885	7.9102593164204546e-17
1886	7.9102593164204546e-17
1887	7.9102593164204546e-17
1888	7.9102593164204546e-17
1889	7.9102593164204546e-17
1890	7.9102593164204546e-17
1891	7.9102593164204546e-17
1892	7.9102593164204546e-17
1893	7.9102593164204546e-17
1894	7.9102593164204546e-17
1895	7.9102593164204546e-17
1896	7.9102593164204546e-17
1897	7.9102593164204546e-17
1898	7.9102593164204546e-17
1899	7.9102593164204546e-17
1900	7.9102593164204546e-17
1901	7.9102593164204546e-17
1902	7.9102593164204546e-17
1903	7.9102593164204546e-17
1904	7.9102593164204546e-17
1905	7.9102593164204546e-17
1906	7.9102593164204546e-17
1907	7.9102593164204546e-17
1908	7.9102593164204546e-17
1909	7.9102593164204546e-17
1910	7.9102593164204546e-17
1911	7.9102593164204546e-17
1912	7.9102593164204546e-17
1913	7.9102593164204546e-17
1914	7.9102593164204546e-17
1915	7.9102593164204546e-17
1916	7.9102593164204546e-17
1917	7.9102593164204546e-17
1918	7.9102593164204546e-17
1919	7.9102593164204546e-17
1920	7.9102593164204546e-17
1921	7.9102593164204546e-17
1922	7.9102593164204546e-17
1923	7.9102593164204546e-17
1924	7.9102593164204546e-17
1925	7.9102593164204546e-17
1926	7.9102593164204546e-17
1927	7.9102593164204546e-17
1928	7.9102593164204546e-17
1929	7.9102593164204546e-17
1930	7.9102593164204546e-17
1931	7.9102593164204546e-17
1932	7.9102593164204546e-17
1933	7.9102593164204546e-17
1934	7.9102593164204546e-17
1935	7.9102593164204546e-17
1936	7.9102593164204546e-17
1937	7.9102593164204546e-17
1938	7.9102593164204546e-17
1939	7.9102593164204546e-17
1940	7.9102593164204546e-17
1941	7.9102593164204546e-17
1942	7.9102593164204546e-17
1943	7.9102593164204546e-17
1944	7.9102593164204546e-17
1945	7.9102593164204546e-17
1946	7.9102593164204546e-17
1947	7.8789596284734488e-17
1948	7.7476454269253209e-17
1949	7.5798756911464611e-17
1950	7.4355594477486609e-17
1951	7.2232889256513033e-17
1952	7.1035661683921356e-17
1953	6.9506963577659492e-17
1954	6.7226366266257177e-17
1955	6.5801296358300254e-17
1956	6.4353760128459479e-17
1957	6.2358966802011944e-17
1958	6.1268671088927311e-17
1959	5.9073667459125453e-17
1960	5.7619412874129285e-17
1961	5.6060008818341378e-17
1962	5.444709577356241e-17
1963	5.2557313285953343e-17
1964	5.1943174652499198e-17
1965	5.0935235729327079e-17
1966	5.0289694377228383e-17
1967	4.9495717025698389e-17
1968	4.9238286944117139e-17
1969	4.8802061063494403e-17
1970	4.7834238776658266e-17
1971	4.6123143592192455e-17
1972	4.4562042075287913e-17
1973	4.2734344088471748e-17
1974	4.1473852742845611e-17
1975	3.9528583722800471e-17
1976	3.8086256641799049e-17
1977	3.643425399216725e-17
1978	3.6249909101493273e-17
1979	3.592296561543168e-17
1980	3.4638474455370768e-17
1981	3.3227320713093325e-17
1982	3.1479095693354691e-17
1983	2.9531062513849651e-17
1984	2.7932013367528697e-17
1985	2.6296224568946676e-17
1986	2.4617915169605572e-17
1987	2.3161839583038008e-17
1988	2.1347166973900376e-17
1989	1.9966692828174295e-17
1990	1.8113092182397331e-17
1991	1.6587083167305002e-17
1992	1.5002755601723584e-17
1993	1.3368817744439251e-17
1994	1.1581853986671601e-17
1995	9.7403592821269686e-18
1996	8.5090657091368e-18
1997	6.7467711150000893e-18
1998	5.1272874608592329e-18
1999	3.5625855814550961e-18
2000	2.1719695548829498e-18

